Interface reconstruction of adhering droplets for distortion correction using glare points and deep learning

The flow within adhering droplets subjected to external shear flows has a significant influence on the stability and eventual detachment of the droplets from the surface. Most commonly, the velocity field inside adhering droplets is measured by means of particle image velocimetry (PIV), which requires a correction step for distortion caused by refraction of light at the gas-liquid interface. Current methods for distortion correction based on ray tracing are limited to low external flow velocities. However, the ray-tracing method can be extended to arbitrarily deformed droplet shapes if the instantaneous three-dimensional droplet interface is availble. In the present work, a previously introduced method for the image-based reconstruction of gas-liquid interfaces by means of deep learning is adapted to determine the instantaneous interface of adhering droplets in external shear flows. In this regard, a purposefully developed optical measurement technique based on the shadowgraphy method is employed that encodes additional three-dimensional (3D) information of the interface in the images via glare points from lateral light sources. On the basis of the images recorded in the experiments, the volumetric shape of the droplet is reconstructed by a neural network that was trained on the spatio-temporal dynamics of the gas-liquid interface from a synthetic dataset obtained by numerical simulation. The results for experiments with adhering droplets at different velocities of external flow demonstrate that the combination of the learned droplet geometry with the depth encoding through the glare points facilitates a robust and flexible reconstruction. The proposed method reconstructs the instantaneous three-dimensional interface of adhering droplets at both high resolution and spatial accuracy and thereby enables the distortion correction of PIV measurements at high external flow velocities.

==> contour_OOP/proj_x_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.06940613649123098,-0.8973
-0.10840613649123099,-0.8972
-0.11620613649123099,-0.8972
-0.13190613649123098,-0.8971
-0.299806136491231,-0.8969
-0.303806136491231,-0.8969
-0.32330613649123097,-0.8968
-0.331106136491231,-0.8968
-0.366206136491231,-0.8967
-0.370206136491231,-0.8967
-0.37410613649123103,-0.8967
-0.37800613649123094,-0.8966
-0.38580613649123097,-0.8964
-0.397506136491231,-0.8965
-0.401406136491231,-0.8972
-0.40530613649123093,-0.897
-0.40530613649123093,-0.8961
-0.40920613649123094,-0.8966
-0.428806136491231,-0.8958
-0.432706136491231,-0.8954
-0.43660613649123103,-0.8946
-0.436706136491231,-0.8945
-0.438706136491231,-0.8906
-0.43740613649123095,-0.8867
-0.43350613649123093,-0.8789
-0.432706136491231,-0.8774
-0.396406136491231,-0.8125
-0.393606136491231,-0.8087
-0.34450613649123096,-0.75
-0.34280613649123093,-0.7482
-0.34070613649123094,-0.7461
-0.26910613649123094,-0.6836
-0.268606136491231,-0.6832
-0.23240613649123096,-0.6562
-0.226906136491231,-0.6523
-0.17080613649123097,-0.6211
-0.16700613649123097,-0.6193
-0.15920613649123097,-0.6157
-0.15140613649123097,-0.6123
-0.13970613649123098,-0.6077
-0.13190613649123098,-0.6047
-0.12020613649123099,-0.6005
-0.11620613649123099,-0.5993
-0.10840613649123099,-0.597
-0.10450613649123097,-0.5959
-0.08500613649123098,-0.5919
-0.08110613649123098,-0.5913
-0.07050613649123098,-0.5898
-0.06550613649123098,-0.5892
-0.05380613649123098,-0.5883
-0.04590613649123099,-0.5878
-0.030306136491230984,-0.587
-0.018606136491230982,-0.5867
-0.01080613649123098,-0.5866
0.0008938635087690147,-0.5866
0.008793863508769019,-0.5867
0.016593863508769017,-0.5869
0.03609386350876902,-0.5879
0.03999386350876902,-0.5882
0.04389386350876902,-0.5886
0.04779386350876902,-0.5891
0.05259386350876902,-0.5898
0.06729386350876902,-0.5921
0.08689386350876901,-0.5964
0.10639386350876902,-0.601
0.11809386350876902,-0.6047
0.164393863508769,-0.6211
0.16499386350876902,-0.6214
0.17179386350876902,-0.625
0.19619386350876902,-0.6399
0.216493863508769,-0.6523
0.266593863508769,-0.6832
0.26719386350876906,-0.6836
0.27049386350876903,-0.6861
0.35269386350876897,-0.75
0.41549386350876905,-0.8086
0.41919386350876897,-0.8125
0.439293863508769,-0.8398
0.442293863508769,-0.844
0.44469386350876905,-0.8477
0.447093863508769,-0.8516
0.449293863508769,-0.8555
0.450193863508769,-0.8572
0.451293863508769,-0.8594
0.467093863508769,-0.8945
0.46579386350876906,-0.895
0.46189386350876904,-0.8959
0.45799386350876903,-0.8965
0.454093863508769,-0.8968
0.450193863508769,-0.897
0.446193863508769,-0.8969
0.442293863508769,-0.897
0.43839386350876897,-0.8972
0.43449386350876906,-0.8972
0.43059386350876905,-0.8973
0.414993863508769,-0.8969
0.36419386350876903,-0.8969
0.30559386350876905,-0.8969
0.289993863508769,-0.8969
0.282193863508769,-0.8969
0.239193863508769,-0.897
0.09079386350876902,-0.8971
0.06729386350876902,-0.8972
0.05169386350876902,-0.8972
0.016593863508769017,-0.8973
-0.06940613649123098,-0.8973


==> contour_OOP/proj_x_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.3448758061668665,-0.75
-0.34127580616686654,-0.7461
-0.28067580616686655,-0.6836
-0.24807580616686653,-0.6562
-0.24317580616686657,-0.6523
-0.16897580616686655,-0.6055
-0.16527580616686655,-0.6038
-0.15747580616686654,-0.6006
-0.15357580616686653,-0.5991
-0.14577580616686656,-0.5962
-0.13407580616686654,-0.5919
-0.12807580616686653,-0.5898
-0.12237580616686655,-0.5879
-0.11447580616686653,-0.5856
-0.11057580616686655,-0.5846
-0.10667580616686653,-0.5838
-0.09757580616686654,-0.582
-0.09497580616686654,-0.5815
-0.09107580616686653,-0.5809
-0.06377580616686654,-0.5774
-0.05987580616686654,-0.577
-0.05597580616686654,-0.5768
-0.04807580616686655,-0.5764
-0.040275806166866546,-0.5761
-0.032475806166866544,-0.5759
-0.00907580616686654,-0.5756
0.010524193833133456,-0.5756
0.022224193833133458,-0.5758
0.030024193833133456,-0.5761
0.03782419383313346,-0.5765
0.04172419383313346,-0.5768
0.04562419383313346,-0.5772
0.04952419383313346,-0.5777
0.06902419383313346,-0.5807
0.07572419383313346,-0.582
0.08472419383313345,-0.584
0.08862419383313346,-0.5849
0.10422419383313346,-0.589
0.10722419383313346,-0.5898
0.11592419383313346,-0.5923
0.12762419383313345,-0.5959
0.13162419383313345,-0.5972
0.15502419383313346,-0.6049
0.15642419383313344,-0.6055
0.16282419383313346,-0.6088
0.16672419383313344,-0.6112
0.18272419383313346,-0.6211
0.22882419383313346,-0.6523
0.23452419383313347,-0.6562
0.27162419383313346,-0.6836
0.35302419383313344,-0.75
0.35422419383313347,-0.7511
0.40332419383313345,-0.7969
0.4050241938331335,-0.7985
0.41142419383313344,-0.8047
0.41542419383313345,-0.8086
0.41672419383313347,-0.81
0.41902419383313344,-0.8125
0.42182419383313347,-0.8164
0.43842419383313347,-0.8398
0.44102419383313346,-0.8438
0.44522419383313344,-0.8516
0.46572419383313346,-0.8945
0.46522419383313346,-0.8945
0.46362419383313347,-0.8952
0.45972419383313345,-0.8959
0.45582419383313344,-0.8965
0.4519241938331335,-0.8968
0.44402419383313346,-0.8969
0.43622419383313343,-0.8973
0.42842419383313346,-0.8975
0.42062419383313343,-0.8976
0.37762419383313345,-0.8969
0.35812419383313343,-0.8969
0.3073241938331335,-0.8969
0.08082419383313345,-0.8969
0.04562419383313346,-0.897
0.010524193833133456,-0.8971
-0.036375806166866545,-0.8971
-0.07937580616686654,-0.897
-0.10277580616686655,-0.8969
-0.19267580616686655,-0.8968
-0.22387580616686653,-0.8966
-0.22777580616686655,-0.8966
-0.3801758061668665,-0.8976
-0.38407580616686654,-0.8975
-0.38797580616686655,-0.8975
-0.39187580616686657,-0.8975
-0.39577580616686653,-0.8973
-0.39967580616686654,-0.8972
-0.40357580616686656,-0.8971
-0.4426758061668665,-0.896
-0.44657580616686654,-0.8957
-0.45047580616686655,-0.8951
-0.45357580616686655,-0.8945
-0.45367580616686654,-0.8945
-0.39777580616686653,-0.8125
-0.39577580616686653,-0.8097
-0.39497580616686656,-0.8086
-0.37247580616686654,-0.7812
-0.3448758061668665,-0.75


==> contour_OOP/proj_x_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.3414002474414347,-0.7312
-0.3453002474414347,-0.7343
-0.3456002474414348,-0.7344
-0.3766002474414347,-0.7617
-0.3806002474414347,-0.7656
-0.39430024744143477,-0.7812
-0.4189002474414347,-0.8086
-0.42190024744143473,-0.8125
-0.4566002474414348,-0.8789
-0.4604002474414348,-0.8867
-0.4618002474414348,-0.8906
-0.4627002474414348,-0.8945
-0.4625002474414348,-0.8946
-0.4586002474414348,-0.8954
-0.4547002474414348,-0.8959
-0.45080024744143476,-0.8962
-0.44690024744143475,-0.8965
-0.44300024744143474,-0.8966
-0.4391002474414347,-0.8967
-0.4313002474414348,-0.8967
-0.4078002474414347,-0.8967
-0.38830024744143476,-0.8966
-0.3688002474414348,-0.8966
-0.18130024744143475,-0.8969
-0.16560024744143476,-0.897
-0.15780024744143475,-0.897
-0.13830024744143476,-0.897
-0.11880024744143475,-0.897
-0.044500247441434757,-0.897
0.08439975255856524,-0.897
0.12729975255856524,-0.897
0.17029975255856525,-0.8969
0.18589975255856525,-0.8968
0.20549975255856526,-0.8967
0.3499997525585653,-0.8966
0.36169975255856524,-0.8966
0.40079975255856526,-0.8967
0.42419975255856524,-0.8967
0.4397997525585653,-0.8966
0.45549975255856523,-0.897
0.45939975255856524,-0.8969
0.46329975255856526,-0.8966
0.4671997525585653,-0.8965
0.4710997525585653,-0.8957
0.4739997525585653,-0.8945
0.4741997525585653,-0.8945
0.47429975255856527,-0.8945
0.4459997525585653,-0.8438
0.4437997525585653,-0.8398
0.4256997525585653,-0.8125
0.4224997525585652,-0.8086
0.3974997525585653,-0.7812
0.3935997525585653,-0.7773
0.3890997525585652,-0.7729
0.38569975255856526,-0.7695
0.3642997525585653,-0.75
0.3460997525585653,-0.7335
0.33049975255856523,-0.7197
0.32939975255856524,-0.7188
0.32429975255856525,-0.7148
0.28749975255856525,-0.6906
0.28249975255856524,-0.6875
0.27579975255856526,-0.6836
0.20889975255856524,-0.6523
0.20549975255856526,-0.6509
0.17029975255856525,-0.6367
0.16639975255856526,-0.6354
0.13909975255856524,-0.627
0.12729975255856524,-0.6234
0.11559975255856525,-0.6201
0.09999975255856525,-0.616
0.08829975255856524,-0.6132
0.08439975255856524,-0.6125
0.06089975255856525,-0.6086
0.05699975255856525,-0.608
0.05309975255856525,-0.6076
0.04919975255856525,-0.6073
0.017999752558565247,-0.605
0.01409975255856525,-0.6048
0.010099752558565246,-0.6046
0.0061997525585652455,-0.6045
-0.001600247441434749,-0.6044
-0.013300247441434751,-0.6044
-0.021100247441434752,-0.6046
-0.028900247441434754,-0.605
-0.06410024744143475,-0.6077
-0.07190024744143475,-0.6083
-0.07580024744143475,-0.6088
-0.09530024744143475,-0.6121
-0.11090024744143476,-0.6153
-0.11490024744143476,-0.6163
-0.12660024744143475,-0.6194
-0.13050024744143476,-0.6205
-0.17350024744143475,-0.6354
-0.17690024744143476,-0.6367
-0.18130024744143475,-0.6384
-0.18520024744143476,-0.6402
-0.18910024744143475,-0.6423
-0.26350024744143474,-0.6836
-0.32190024744143475,-0.7173
-0.32580024744143476,-0.7198
-0.3336002474414348,-0.7252
-0.3375002474414347,-0.728
-0.3407002474414348,-0.7305
-0.3414002474414347,-0.7309
-0.3414002474414347,-0.7311
-0.3414002474414347,-0.7312


==> contour_OOP/proj_x_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
0.4950397473878275,-0.8945
0.4933397473878275,-0.895
0.48943974738782753,-0.8957
0.4855397473878275,-0.8961
0.4816397473878275,-0.8963
0.4738397473878275,-0.8965
0.4699397473878275,-0.8965
0.4660397473878275,-0.8966
0.4503397473878275,-0.8966
0.42693974738782753,-0.8966
0.3956397473878275,-0.8967
0.3917397473878275,-0.8967
0.3605397473878275,-0.8967
-0.15116025261217247,-0.8971
-0.19806025261217247,-0.8971
-0.20586025261217247,-0.8971
-0.21756025261217246,-0.897
-0.3777602526121725,-0.8967
-0.38556025261217247,-0.8967
-0.3972602526121725,-0.8967
-0.4050602526121725,-0.8966
-0.4089602526121725,-0.8966
-0.4285602526121725,-0.8965
-0.4363602526121725,-0.8964
-0.4402602526121725,-0.8964
-0.4441602526121725,-0.8963
-0.4558602526121725,-0.8962
-0.4597602526121725,-0.896
-0.4636602526121725,-0.8957
-0.4675602526121725,-0.8955
-0.4715602526121725,-0.8961
-0.4754602526121725,-0.8952
-0.4776602526121725,-0.8945
-0.4777602526121725,-0.8867
-0.47226025261217247,-0.875
-0.4643602526121725,-0.8594
-0.4456602526121725,-0.8281
-0.4430602526121725,-0.8242
-0.4133602526121725,-0.7812
-0.3864602526121725,-0.7461
-0.3660602526121725,-0.7229
-0.3623602526121725,-0.7188
-0.3621602526121725,-0.7187
-0.3575602526121725,-0.7148
-0.2996602526121725,-0.6699
-0.2957602526121725,-0.6669
-0.2808602526121725,-0.6562
-0.2800602526121725,-0.6557
-0.2741602526121725,-0.6523
-0.2722602526121725,-0.6514
-0.20586025261217247,-0.6205
-0.17856025261217248,-0.6083
-0.17076025261217248,-0.605
-0.15506025261217246,-0.6004
-0.11666025261217247,-0.5898
-0.11216025261217247,-0.5888
-0.09656025261217246,-0.5854
-0.09256025261217248,-0.5847
-0.07306025261217247,-0.5815
-0.06916025261217247,-0.5809
-0.06526025261217247,-0.5804
-0.03006025261217248,-0.577
-0.026160252612172478,-0.5767
-0.022260252612172477,-0.5766
-0.018360252612172476,-0.5764
-0.014460252612172477,-0.5763
-0.006660252612172476,-0.5761
0.0011397473878275231,-0.576
0.0050397473878275225,-0.576
0.012839747387827522,-0.5758
0.016739747387827523,-0.5758
0.024539747387827524,-0.5759
0.02843974738782752,-0.5759
0.032439747387827525,-0.576
0.036339747387827526,-0.5761
0.04023974738782752,-0.5761
0.04413974738782752,-0.5763
0.04803974738782752,-0.5763
0.05193974738782752,-0.5764
0.05973974738782752,-0.5769
0.06363974738782753,-0.5773
0.06753974738782753,-0.5777
0.08703974738782753,-0.58
0.09103974738782752,-0.5805
0.09493974738782752,-0.5811
0.11053974738782753,-0.5842
0.11443974738782753,-0.585
0.13003974738782753,-0.5887
0.13383974738782753,-0.5898
0.14173974738782752,-0.5923
0.18083974738782754,-0.6051
0.19253974738782753,-0.6092
0.20033974738782753,-0.6121
0.21203974738782752,-0.6168
0.21993974738782754,-0.6202
0.22203974738782753,-0.6211
0.22773974738782754,-0.6238
0.24333974738782754,-0.6316
0.2511397473878275,-0.6357
0.2827397473878275,-0.6523
0.2863397473878275,-0.6545
0.3058397473878275,-0.6671
0.3072397473878275,-0.668
0.3097397473878275,-0.6697
0.3722397473878275,-0.7148
0.3761397473878275,-0.7179
0.3771397473878275,-0.7188
0.4028397473878275,-0.7461
0.4060397473878275,-0.75
0.4311397473878275,-0.7812
0.4403397473878275,-0.793
0.4425397473878275,-0.7965
0.4907397473878275,-0.875
0.4961397473878275,-0.8906
0.4950397473878275,-0.8945


==> contour_OOP/proj_x_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.06668270504328314,-0.597
-0.06278270504328312,-0.5967
-0.05888270504328313,-0.5964
-0.05498270504328313,-0.5961
-0.051082705043283126,-0.596
-0.047082705043283136,-0.5958
-0.039282705043283135,-0.5954
-0.027582705043283133,-0.5951
-0.01978270504328313,-0.5949
-0.01198270504328313,-0.5947
-0.004182705043283129,-0.5947
0.01151729495671687,-0.5951
0.019317294956716868,-0.5953
0.031017294956716866,-0.5958
0.03881729495671687,-0.596
0.04271729495671687,-0.5962
0.04661729495671687,-0.5964
0.05051729495671687,-0.5969
0.05441729495671687,-0.5975
0.07001729495671687,-0.6003
0.08961729495671686,-0.6044
0.10521729495671686,-0.6082
0.12081729495671686,-0.6124
0.14821729495671687,-0.6203
0.15021729495671687,-0.6211
0.15601729495671687,-0.6238
0.17161729495671685,-0.6312
0.18301729495671687,-0.6367
0.19021729495671685,-0.6406
0.19501729495671685,-0.6433
0.20291729495671687,-0.6477
0.2615172949567169,-0.6824
0.2635172949567169,-0.6836
0.2654172949567169,-0.685
0.3513172949567169,-0.7495
0.35191729495671686,-0.75
0.3562172949567169,-0.7539
0.41591729495671687,-0.8086
0.4177172949567169,-0.8103
0.41991729495671687,-0.8125
0.4283172949567169,-0.8242
0.43101729495671687,-0.8281
0.4433172949567169,-0.8477
0.4457172949567169,-0.8516
0.44811729495671687,-0.8555
0.4503172949567169,-0.8594
0.4682172949567169,-0.8945
0.46781729495671687,-0.8945
0.4646172949567169,-0.8957
0.46071729495671687,-0.8964
0.4568172949567169,-0.8968
0.4529172949567169,-0.897
0.4450172949567169,-0.8973
0.44111729495671687,-0.8975
0.4372172949567169,-0.8976
0.4333172949567169,-0.8977
0.4294172949567169,-0.8978
0.31611729495671687,-0.897
0.30051729495671686,-0.897
0.2888172949567169,-0.897
0.2575172949567169,-0.897
0.08181729495671687,-0.8972
0.05051729495671687,-0.8973
-0.06668270504328314,-0.8973
-0.08618270504328313,-0.8973
-0.2736827050432831,-0.8969
-0.2814827050432831,-0.8968
-0.2931827050432831,-0.8969
-0.3010827050432831,-0.8969
-0.3049827050432831,-0.8969
-0.3283827050432831,-0.8968
-0.3556827050432831,-0.8969
-0.3595827050432831,-0.8968
-0.3947827050432831,-0.8977
-0.3986827050432831,-0.8977
-0.4025827050432831,-0.8975
-0.4064827050432831,-0.8973
-0.4103827050432831,-0.8969
-0.43388270504328313,-0.8957
-0.4377827050432831,-0.895
-0.4397827050432831,-0.8945
-0.4398827050432831,-0.8945
-0.44098270504328313,-0.8906
-0.4392827050432831,-0.8867
-0.3976827050432831,-0.8125
-0.3949827050432831,-0.8086
-0.3734827050432831,-0.7812
-0.3472827050432831,-0.75
-0.3439827050432831,-0.7463
-0.3437827050432831,-0.7461
-0.3400827050432831,-0.7431
-0.30888270504328313,-0.718
-0.2658827050432831,-0.6859
-0.2625827050432831,-0.6836
-0.26198270504328314,-0.6832
-0.21838270504328314,-0.6562
-0.21208270504328317,-0.6523
-0.15618270504328313,-0.6211
-0.15258270504328314,-0.6198
-0.10568270504328314,-0.6043
-0.10178270504328313,-0.6033
-0.09398270504328313,-0.6011
-0.09008270504328314,-0.6004
-0.07058270504328312,-0.5975
-0.06668270504328314,-0.597


==> contour_OOP/proj_x_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.34783787875097033,-0.7175
-0.3444378787509703,-0.7148
-0.3439378787509703,-0.7145
-0.30093787875097033,-0.6856
-0.25603787875097034,-0.6562
-0.25003787875097033,-0.6523
-0.19613787875097033,-0.6211
-0.19543787875097032,-0.6207
-0.19153787875097034,-0.6188
-0.16423787875097035,-0.6056
-0.16033787875097033,-0.6041
-0.14863787875097034,-0.6004
-0.11733787875097032,-0.5922
-0.10773787875097034,-0.5898
-0.10563787875097033,-0.5893
-0.10173787875097033,-0.5885
-0.09783787875097033,-0.5879
-0.08223787875097033,-0.5857
-0.07823787875097034,-0.5852
-0.07433787875097034,-0.5848
-0.043237878750970335,-0.582
-0.03533787875097033,-0.5815
-0.027537878750970336,-0.5812
-0.023637878750970336,-0.5811
-0.01573787875097033,-0.5809
-0.007937878750970332,-0.5808
0.0037621212490296686,-0.5808
0.019362121249029668,-0.581
0.02716212124902967,-0.5812
0.03496212124902967,-0.5816
0.04046212124902967,-0.582
0.05066212124902967,-0.5828
0.062362121249029664,-0.5838
0.07016212124902967,-0.5845
0.07406212124902967,-0.585
0.07796212124902967,-0.5855
0.08086212124902967,-0.5859
0.10206212124902966,-0.5898
0.10926212124902966,-0.5911
0.11316212124902966,-0.5919
0.12486212124902966,-0.5947
0.12876212124902967,-0.5957
0.15996212124902967,-0.6042
0.16386212124902966,-0.6055
0.17176212124902968,-0.6084
0.20256212124902967,-0.6211
0.21076212124902965,-0.6246
0.21166212124902967,-0.625
0.21856212124902966,-0.6282
0.23426212124902968,-0.6356
0.23636212124902967,-0.6367
0.24206212124902968,-0.6401
0.24286212124902967,-0.6406
0.26106212124902967,-0.6523
0.2991621212490297,-0.6836
0.4176621212490297,-0.7812
0.42956212124902965,-0.7926
0.43346212124902966,-0.7971
0.4998621212490297,-0.8761
0.5021621212490297,-0.8789
0.5049621212490297,-0.8828
0.5076621212490297,-0.8867
0.5072621212490297,-0.8906
0.5037621212490297,-0.8923
0.4998621212490297,-0.8938
0.49756212124902965,-0.8945
0.49596212124902966,-0.8949
0.49206212124902965,-0.8954
0.47246212124902964,-0.8965
0.4685621212490297,-0.8968
0.46466212124902967,-0.897
0.46076212124902965,-0.8971
0.45686212124902964,-0.8972
0.4529621212490297,-0.897
0.41776212124902967,-0.8968
0.40216212124902967,-0.8968
0.39826212124902965,-0.8968
0.38656212124902967,-0.8968
0.34746212124902964,-0.8968
0.23426212124902968,-0.8967
0.15606212124902966,-0.8966
0.14436212124902967,-0.8966
0.10136212124902967,-0.8967
-0.06653787875097034,-0.8969
-0.15643787875097034,-0.8969
-0.17593787875097033,-0.8969
-0.27363787875097034,-0.8967
-0.34003787875097036,-0.8968
-0.34783787875097033,-0.8968
-0.36733787875097035,-0.8968
-0.3751378787509703,-0.8967
-0.42983787875097035,-0.8974
-0.4337378787509703,-0.8973
-0.4376378787509703,-0.8973
-0.44153787875097034,-0.8971
-0.44543787875097035,-0.8967
-0.4493378787509703,-0.8958
-0.4532378787509703,-0.8954
-0.45593787875097036,-0.8945
-0.4310378787509703,-0.8125
-0.42983787875097035,-0.8095
-0.42943787875097034,-0.8086
-0.42723787875097036,-0.8047
-0.42593787875097033,-0.8024
-0.42283787875097034,-0.7969
-0.4220378787509703,-0.7958
-0.3994378787509703,-0.7656
-0.39863787875097034,-0.7646
-0.39613787875097034,-0.7617
-0.3927378787509703,-0.7578
-0.3857378787509703,-0.75
-0.38143787875097035,-0.7461
-0.34783787875097033,-0.7175


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.4287479232929329,-0.8959
-0.42484792329293286,-0.8959
-0.4170479232929329,-0.896
-0.3974479232929329,-0.896
-0.3857479232929329,-0.896
-0.1670479232929329,-0.8965
-0.12794792329293286,-0.8965
-0.12014792329293288,-0.8965
-0.09274792329293288,-0.8965
0.11425207670706712,-0.896
0.14155207670706713,-0.8959
0.4111520767070671,-0.896
0.41895207670706713,-0.896
0.4267520767070671,-0.8959
0.4462520767070671,-0.896
0.4619520767070671,-0.896
0.46975207670706715,-0.8959
0.49705207670706714,-0.8958
0.5009520767070672,-0.8957
0.5087520767070671,-0.8956
0.5126520767070671,-0.8955
0.5165520767070672,-0.8953
0.5204520767070672,-0.895
0.5231520767070672,-0.8945
0.5243520767070672,-0.8945
0.5283520767070672,-0.8924
0.5303520767070672,-0.8906
0.5277520767070671,-0.8867
0.5195520767070672,-0.875
0.4327520767070671,-0.7656
0.4326520767070671,-0.7656
0.4306520767070671,-0.7631
0.42945207670706714,-0.7617
0.4191520767070671,-0.75
0.41895207670706713,-0.7498
0.4150520767070671,-0.746
0.3837520767070671,-0.7193
0.38315207670706714,-0.7188
0.3798520767070671,-0.7162
0.3798520767070671,-0.7161
0.37815207670706713,-0.7148
0.34085207670706713,-0.6863
0.3369520767070671,-0.6834
0.3173520767070671,-0.6714
0.30955207670706714,-0.6667
0.29785207670706715,-0.66
0.2900520767070671,-0.6557
0.2835520767070671,-0.6523
0.28225207670706715,-0.6517
0.2502520767070671,-0.6367
0.24705207670706714,-0.6353
0.21195207670706712,-0.6204
0.2001520767070671,-0.6161
0.18845207670706712,-0.6121
0.17675207670706714,-0.6082
0.16505207670706712,-0.6047
0.14935207670706713,-0.6007
0.1298520767070671,-0.5961
0.12595207670706712,-0.5952
0.11815207670706712,-0.5936
0.11425207670706712,-0.5929
0.11035207670706712,-0.5923
0.10645207670706712,-0.5918
0.08295207670706713,-0.5891
0.07905207670706713,-0.5887
0.07515207670706713,-0.5884
0.07125207670706712,-0.5882
0.06735207670706712,-0.588
0.05955207670706712,-0.5876
0.04785207670706712,-0.5872
0.03615207670706712,-0.5869
0.032252076707067125,-0.5868
0.024352076707067124,-0.5866
0.016552076707067126,-0.5865
0.0009520767070671241,-0.5865
-0.014647923292932876,-0.5868
-0.026347923292932875,-0.5871
-0.030247923292932875,-0.5873
-0.04594792329293288,-0.5881
-0.049847923292932875,-0.5884
-0.053747923292932875,-0.5885
-0.057647923292932876,-0.5888
-0.06154792329293288,-0.5891
-0.06814792329293287,-0.5898
-0.08494792329293288,-0.5919
-0.08884792329293288,-0.5925
-0.09274792329293288,-0.5932
-0.10844792329293287,-0.5962
-0.11234792329293287,-0.597
-0.12794792329293286,-0.6003
-0.13184792329293288,-0.6011
-0.14354792329293287,-0.604
-0.14744792329293288,-0.605
-0.15914792329293287,-0.6089
-0.19434792329293288,-0.6208
-0.20214792329293288,-0.6235
-0.21384792329293287,-0.628
-0.23344792329293287,-0.6359
-0.24124792329293288,-0.6392
-0.25294792329293286,-0.6444
-0.2607479232929329,-0.648
-0.26854792329293287,-0.6517
-0.2697479232929329,-0.6523
-0.2765479232929329,-0.6562
-0.29984792329293286,-0.6699
-0.3076479232929329,-0.6747
-0.3193479232929329,-0.6824
-0.3211479232929329,-0.6836
-0.3645479232929329,-0.7148
-0.3662479232929329,-0.716
-0.3701479232929329,-0.7191
-0.3919479232929329,-0.7383
-0.39354792329293287,-0.7398
-0.3962479232929329,-0.7422
-0.4002479232929329,-0.7461
-0.4170479232929329,-0.7621
-0.4206479232929329,-0.7656
-0.4209479232929329,-0.7659
-0.42484792329293286,-0.7699
-0.43194792329293286,-0.7773
-0.43544792329293286,-0.7812
-0.4587479232929329,-0.8125
-0.4781479232929329,-0.8398
-0.4795479232929329,-0.8419
-0.48084792329293286,-0.8438
-0.5091479232929328,-0.8906
-0.5068479232929328,-0.8926
-0.5029479232929328,-0.8944
-0.5025479232929329,-0.8945
-0.4990479232929329,-0.895
-0.4951479232929329,-0.8953
-0.4912479232929329,-0.8955
-0.4599479232929329,-0.8958
-0.45604792329293287,-0.8958
-0.4365479232929329,-0.8958
-0.4287479232929329,-0.8959


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.43233766373926796,-0.7812
-0.42883766373926796,-0.7773
-0.41973766373926796,-0.768
-0.41343766373926794,-0.7617
-0.393937663739268,-0.7422
-0.389837663739268,-0.7383
-0.38843766373926797,-0.7371
-0.36893766373926795,-0.7198
-0.36503766373926794,-0.7166
-0.362637663739268,-0.7148
-0.31813766373926794,-0.6832
-0.30643766373926795,-0.6752
-0.30143766373926795,-0.6719
-0.298637663739268,-0.6701
-0.29473766373926796,-0.6677
-0.275437663739268,-0.6562
-0.26733766373926793,-0.6516
-0.24393766373926795,-0.6402
-0.23223766373926796,-0.6353
-0.21263766373926796,-0.6275
-0.20483766373926793,-0.6244
-0.2009376637392679,-0.623
-0.19313766373926794,-0.6201
-0.15013766373926796,-0.6057
-0.14953766373926797,-0.6055
-0.14623766373926794,-0.6045
-0.13453766373926795,-0.6017
-0.13063766373926794,-0.6008
-0.12673766373926793,-0.6
-0.11113766373926794,-0.5967
-0.10723766373926794,-0.5959
-0.08763766373926794,-0.5923
-0.08373766373926794,-0.5917
-0.07003766373926794,-0.5898
-0.06423766373926794,-0.5891
-0.05643766373926794,-0.5885
-0.04863766373926794,-0.588
-0.036837663739267945,-0.5874
-0.032937663739267944,-0.5872
-0.02513766373926794,-0.5868
-0.0056376637392679405,-0.5861
-0.0017376637392679407,-0.586
0.004562336260732059,-0.5859
0.006062336260732059,-0.5859
0.00996233626073206,-0.5859
0.01386233626073206,-0.5859
0.015262336260732059,-0.5859
0.021662336260732058,-0.586
0.025662336260732062,-0.5861
0.03736233626073206,-0.5864
0.06076233626073206,-0.5873
0.06466233626073206,-0.5875
0.07636233626073206,-0.588
0.08426233626073205,-0.5886
0.08816233626073205,-0.5889
0.11156233626073206,-0.5918
0.11546233626073206,-0.5923
0.11936233626073205,-0.593
0.12326233626073206,-0.5937
0.13106233626073205,-0.5954
0.15066233626073205,-0.6002
0.15456233626073207,-0.6012
0.16626233626073206,-0.6043
0.17016233626073207,-0.6054
0.17796233626073205,-0.6079
0.18966233626073203,-0.6117
0.20136233626073208,-0.6159
0.21316233626073205,-0.6201
0.24826233626073202,-0.6347
0.25286233626073207,-0.6367
0.28746233626073203,-0.6523
0.29486233626073205,-0.6562
0.31466233626073203,-0.6672
0.33816233626073205,-0.6827
0.34206233626073207,-0.6855
0.34486233626073204,-0.6875
0.38276233626073203,-0.7148
0.387862336260732,-0.7188
0.388862336260732,-0.7196
0.42046233626073204,-0.7461
0.424662336260732,-0.75
0.435262336260732,-0.7617
0.43856233626073204,-0.7656
0.5373623362607322,-0.8867
0.5404623362607321,-0.8906
0.5373623362607322,-0.8929
0.5307623362607321,-0.8945
0.5305623362607321,-0.8945
0.5295623362607321,-0.8947
0.5284623362607321,-0.8945
0.528262336260732,-0.8945
0.5256623362607321,-0.895
0.5216623362607321,-0.8952
0.5177623362607321,-0.8954
0.5138623362607321,-0.8955
0.5099623362607321,-0.8957
0.4982623362607321,-0.8958
0.49436233626073206,-0.8958
0.49046233626073205,-0.8959
0.48266233626073207,-0.8959
0.45926233626073204,-0.8959
0.42406233626073203,-0.8959
0.40066233626073205,-0.8959
0.16236233626073204,-0.896
0.15066233626073205,-0.8961
0.12716233626073203,-0.8962
-0.08373766373926794,-0.8964
-0.14233766373926793,-0.8964
-0.15793766373926793,-0.8964
-0.17363766373926792,-0.8963
-0.38843766373926797,-0.896
-0.40013766373926796,-0.896
-0.423637663739268,-0.896
-0.43143766373926795,-0.8959
-0.43533766373926797,-0.8959
-0.44313766373926794,-0.8958
-0.46263766373926796,-0.8958
-0.46653766373926797,-0.8958
-0.49003766373926794,-0.8956
-0.49393766373926795,-0.8954
-0.49783766373926797,-0.8951
-0.501737663739268,-0.8946
-0.5056376637392679,-0.8931
-0.5094376637392679,-0.8906
-0.45683766373926793,-0.8125
-0.45483766373926793,-0.809
-0.45453766373926796,-0.8086
-0.43233766373926796,-0.7812


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
0.5321179272089748,-0.8928
0.5286179272089747,-0.8945
0.5281179272089748,-0.8946
0.5242179272089748,-0.8951
0.5203179272089747,-0.8953
0.5164179272089747,-0.8955
0.5125179272089747,-0.8957
0.5086179272089748,-0.8957
0.5047179272089748,-0.8958
0.5008179272089748,-0.8959
0.4891179272089748,-0.8959
0.4735179272089748,-0.8959
0.46571792720897476,-0.896
0.4266179272089748,-0.8959
0.4071179272089748,-0.8959
0.38751792720897477,-0.8959
0.34071792720897476,-0.8958
0.32111792720897475,-0.8959
-0.09688207279102523,-0.8964
-0.15928207279102524,-0.8964
-0.3897820727910252,-0.896
-0.4014820727910252,-0.8959
-0.41718207279102526,-0.896
-0.42498207279102523,-0.896
-0.4366820727910252,-0.8959
-0.44058207279102524,-0.8958
-0.4639820727910252,-0.8958
-0.4678820727910252,-0.8957
-0.47188207279102523,-0.8956
-0.48748207279102523,-0.8956
-0.49528207279102526,-0.8952
-0.4991820727910252,-0.8949
-0.5030820727910252,-0.8945
-0.5031820727910252,-0.8945
-0.5069820727910253,-0.8924
-0.5088820727910253,-0.8906
-0.4835820727910252,-0.8443
-0.48098207279102523,-0.8398
-0.46008207279102525,-0.8086
-0.4573820727910252,-0.8047
-0.45468207279102524,-0.8008
-0.44898207279102526,-0.793
-0.4483820727910252,-0.7922
-0.44598207279102525,-0.7891
-0.43378207279102526,-0.7734
-0.42888207279102525,-0.7672
-0.4275820727910252,-0.7656
-0.42498207279102523,-0.7626
-0.4241820727910252,-0.7617
-0.41328207279102525,-0.75
-0.40928207279102524,-0.7461
-0.38198207279102525,-0.7211
-0.37808207279102524,-0.7177
-0.3747820727910252,-0.7148
-0.3641820727910252,-0.707
-0.36248207279102523,-0.7058
-0.3585820727910252,-0.7029
-0.3116820727910252,-0.6697
-0.3091820727910252,-0.668
-0.30778207279102526,-0.6671
-0.2889820727910252,-0.6562
-0.28828207279102525,-0.6558
-0.28168207279102525,-0.6523
-0.2803820727910252,-0.6516
-0.25698207279102525,-0.6399
-0.24918207279102525,-0.6364
-0.21398207279102524,-0.6209
-0.20228207279102522,-0.6164
-0.19058207279102524,-0.6122
-0.16718207279102523,-0.6039
-0.16328207279102525,-0.6027
-0.15538207279102523,-0.6005
-0.13978207279102522,-0.5967
-0.12028207279102524,-0.5922
-0.10468207279102523,-0.589
-0.10078207279102523,-0.5884
-0.09688207279102523,-0.5879
-0.07728207279102524,-0.5856
-0.07338207279102524,-0.5852
-0.06948207279102524,-0.5849
-0.061682072791025236,-0.5844
-0.030382072791025234,-0.5826
-0.026482072791025234,-0.5824
-0.014782072791025233,-0.5819
-0.006982072791025233,-0.5817
0.0008179272089747667,-0.5816
0.008617927208974767,-0.5817
0.022917927208974766,-0.582
0.028117927208974765,-0.5822
0.06721792720897476,-0.5839
0.07111792720897477,-0.5841
0.08281792720897477,-0.585
0.11411792720897476,-0.5887
0.11801792720897476,-0.5893
0.12081792720897476,-0.5898
0.13361792720897475,-0.5926
0.14921792720897475,-0.5964
0.16491792720897477,-0.6004
0.16881792720897476,-0.6014
0.18051792720897478,-0.6046
0.18441792720897476,-0.6058
0.19221792720897476,-0.6084
0.19511792720897475,-0.6094
0.21571792720897476,-0.6167
0.22351792720897476,-0.6196
0.22741792720897477,-0.6211
0.25861792720897475,-0.6359
0.29271792720897477,-0.6523
0.2977179272089748,-0.6548
0.30041792720897476,-0.6562
0.32111792720897475,-0.6679
0.32501792720897477,-0.6704
0.32711792720897476,-0.6719
0.34341792720897474,-0.6836
0.3485179272089748,-0.6873
0.3844179272089748,-0.7148
0.42151792720897474,-0.7461
0.4227179272089748,-0.7474
0.4256179272089748,-0.75
0.43541792720897476,-0.7617
0.43561792720897474,-0.7617
0.5252179272089748,-0.875
0.5324179272089747,-0.8867
0.5347179272089747,-0.8906
0.5321179272089748,-0.8927
0.5321179272089748,-0.8928


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.054578275009031174,-0.5815
-0.058478275009031175,-0.5819
-0.08187827500903118,-0.5847
-0.08577827500903118,-0.5853
-0.10147827500903117,-0.5878
-0.10537827500903117,-0.5884
-0.10927827500903117,-0.5892
-0.12487827500903118,-0.5926
-0.14047827500903115,-0.5963
-0.15607827500903115,-0.6002
-0.17177827500903117,-0.6045
-0.20297827500903115,-0.6155
-0.21467827500903117,-0.62
-0.24987827500903118,-0.6361
-0.2576782750090312,-0.6397
-0.28107827500903115,-0.651
-0.28897827500903117,-0.6549
-0.29677827500903114,-0.6593
-0.31237827500903115,-0.668
-0.31627827500903116,-0.671
-0.35927827500903114,-0.7033
-0.36317827500903116,-0.7063
-0.36407827500903117,-0.707
-0.3670782750090312,-0.7094
-0.37387827500903115,-0.7148
-0.37877827500903116,-0.719
-0.3826782750090312,-0.7226
-0.40807827500903116,-0.7461
-0.4118782750090312,-0.75
-0.41397827500903117,-0.7522
-0.41917827500903115,-0.7578
-0.42277827500903115,-0.7617
-0.42617827500903116,-0.7656
-0.43577827500903116,-0.7773
-0.43897827500903114,-0.7812
-0.43917827500903117,-0.7812
-0.4481782750090312,-0.793
-0.4511782750090312,-0.7969
-0.4728782750090312,-0.8281
-0.48077827500903114,-0.8398
-0.5132782750090311,-0.8906
-0.5115782750090312,-0.8922
-0.5076782750090312,-0.8943
-0.5067782750090312,-0.8945
-0.5065782750090312,-0.8945
-0.5037782750090312,-0.8947
-0.49987827500903115,-0.8951
-0.4959782750090312,-0.8954
-0.4920782750090312,-0.8955
-0.47647827500903117,-0.8955
-0.47257827500903116,-0.8957
-0.46857827500903115,-0.8957
-0.44127827500903116,-0.8958
-0.43737827500903115,-0.8959
-0.4334782750090312,-0.8959
-0.4295782750090312,-0.8959
-0.42177827500903114,-0.896
-0.41397827500903117,-0.8959
-0.40217827500903114,-0.8959
-0.17177827500903117,-0.8963
-0.15607827500903115,-0.8964
-0.14047827500903115,-0.8964
-0.11707827500903117,-0.8963
0.34002172499096883,-0.8958
0.3673217249909688,-0.8959
0.40642172499096885,-0.8959
0.42202172499096885,-0.8959
0.46502172499096883,-0.8959
0.47282172499096886,-0.8959
0.5001217249909689,-0.8959
0.5040217249909689,-0.8958
0.5079217249909689,-0.8957
0.5157217249909688,-0.8956
0.5196217249909688,-0.8954
0.5235217249909688,-0.8952
0.5274217249909688,-0.8949
0.5301217249909689,-0.8945
0.5304217249909688,-0.8945
0.5314217249909688,-0.8941
0.5392217249909689,-0.8928
0.5423217249909689,-0.8906
0.43832172499096883,-0.7617
0.43812172499096885,-0.7617
0.43502172499096886,-0.7578
0.4298217249909688,-0.7516
0.42862172499096884,-0.75
0.42592172499096886,-0.7476
0.4243217249909688,-0.7461
0.38312172499096886,-0.7109
0.3785217249909688,-0.707
0.37382172499096883,-0.7031
0.36872172499096884,-0.6992
0.33182172499096885,-0.6719
0.32822172499096886,-0.6694
0.32622172499096885,-0.668
0.32432172499096884,-0.6669
0.3048217249909688,-0.656
0.29772172499096883,-0.6523
0.23452172499096885,-0.622
0.23262172499096884,-0.6211
0.23062172499096883,-0.6203
0.19932172499096884,-0.6088
0.19542172499096883,-0.6074
0.19152172499096884,-0.6061
0.18762172499096882,-0.6048
0.17202172499096885,-0.6006
0.15642172499096885,-0.5966
0.13682172499096884,-0.5917
0.12912172499096883,-0.5898
0.12512172499096882,-0.5889
0.12122172499096882,-0.5882
0.10172172499096882,-0.585
0.09782172499096882,-0.5846
0.06652172499096883,-0.5814
0.06262172499096882,-0.5811
0.058721724990968824,-0.5808
0.05482172499096882,-0.5806
0.04702172499096882,-0.5804
0.04312172499096882,-0.5803
0.031421724990968826,-0.5801
0.019621724990968828,-0.58
0.011821724990968827,-0.5799
-0.0037782750090311736,-0.5799
-0.011578275009031174,-0.58
-0.015478275009031175,-0.58
-0.023278275009031173,-0.5802
-0.031078275009031174,-0.5804
-0.03897827500903118,-0.5806
-0.04287827500903118,-0.5807
-0.04677827500903117,-0.5809
-0.054578275009031174,-0.5815


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
0.47581383698914065,-0.896
0.46411383698914066,-0.896
0.45621383698914064,-0.896
0.44061383698914064,-0.896
0.42891383698914065,-0.8959
0.4055138369891407,-0.8959
0.39761383698914066,-0.8959
0.16721383698914066,-0.896
0.15551383698914067,-0.8961
0.13981383698914066,-0.8961
-0.09058616301085932,-0.8965
-0.12188616301085932,-0.8965
-0.16088616301085934,-0.8965
-0.17658616301085933,-0.8965
-0.3874861630108593,-0.8961
-0.39528616301085934,-0.896
-0.41488616301085934,-0.896
-0.42658616301085933,-0.8959
-0.43438616301085936,-0.8958
-0.46168616301085935,-0.8957
-0.48128616301085936,-0.8957
-0.48908616301085933,-0.8956
-0.49298616301085935,-0.8956
-0.49688616301085936,-0.8955
-0.5007861630108593,-0.8952
-0.5046861630108593,-0.8948
-0.5063861630108594,-0.8945
-0.5065861630108593,-0.8945
-0.5067861630108593,-0.8945
-0.5085861630108593,-0.8936
-0.5109861630108593,-0.8906
-0.49498616301085935,-0.8633
-0.49298616301085935,-0.8601
-0.49248616301085935,-0.8594
-0.44868616301085934,-0.7969
-0.44218616301085933,-0.7883
-0.4367861630108593,-0.7812
-0.43348616301085935,-0.7773
-0.42288616301085935,-0.7656
-0.4191861630108593,-0.7617
-0.41878616301085936,-0.7613
-0.40338616301085933,-0.7461
-0.3994861630108593,-0.7422
-0.3913861630108593,-0.7347
-0.3874861630108593,-0.7311
-0.38358616301085935,-0.7276
-0.37968616301085933,-0.7242
-0.3757861630108593,-0.7209
-0.37188616301085936,-0.7177
-0.3681861630108593,-0.7148
-0.33008616301085936,-0.6875
-0.3132861630108593,-0.6754
-0.30938616301085936,-0.6728
-0.3081861630108593,-0.6719
-0.30548616301085935,-0.6701
-0.30158616301085933,-0.6675
-0.2744861630108593,-0.6523
-0.27028616301085934,-0.6503
-0.2624861630108593,-0.6466
-0.25468616301085933,-0.643
-0.21168616301085932,-0.624
-0.20388616301085932,-0.6209
-0.19998616301085934,-0.6194
-0.16088616301085934,-0.6051
-0.15698616301085933,-0.604
-0.14528616301085934,-0.6009
-0.12578616301085932,-0.5964
-0.11018616301085932,-0.593
-0.10628616301085932,-0.5922
-0.10238616301085932,-0.5915
-0.09258616301085933,-0.5898
-0.08668616301085932,-0.5889
-0.08278616301085932,-0.5885
-0.05548616301085932,-0.5858
-0.05158616301085932,-0.5855
-0.04768616301085932,-0.5852
-0.04378616301085932,-0.5849
-0.03988616301085932,-0.5847
-0.031986163010859325,-0.5845
-0.024186163010859324,-0.5841
-0.016386163010859323,-0.5839
-0.008586163010859323,-0.5838
-0.004686163010859323,-0.5837
0.0031138369891406765,-0.5836
0.010913836989140675,-0.5836
0.018713836989140677,-0.5837
0.022613836989140677,-0.5837
0.030513836989140678,-0.5838
0.04221383698914068,-0.5841
0.04611383698914068,-0.5842
0.05001383698914068,-0.5842
0.05781383698914068,-0.5845
0.06171383698914068,-0.5847
0.06951383698914068,-0.5853
0.10081383698914068,-0.5881
0.10471383698914068,-0.5885
0.10861383698914068,-0.589
0.11251383698914068,-0.5896
0.11371383698914068,-0.5898
0.12811383698914067,-0.5925
0.13201383698914065,-0.5933
0.14371383698914067,-0.5961
0.16331383698914068,-0.601
0.17891383698914068,-0.6054
0.19091383698914066,-0.6094
0.20181383698914065,-0.6133
0.20621383698914067,-0.615
0.21801383698914067,-0.6197
0.22191383698914066,-0.6213
0.25611383698914064,-0.6367
0.2875138369891407,-0.6523
0.29221383698914066,-0.6547
0.2951138369891407,-0.6562
0.3000138369891407,-0.6589
0.31561383698914064,-0.6677
0.31951383698914065,-0.6702
0.33911383698914066,-0.6829
0.34011383698914066,-0.6836
0.3430138369891407,-0.6857
0.3808138369891407,-0.7148
0.38201383698914065,-0.7158
0.38591383698914067,-0.7191
0.39901383698914067,-0.7305
0.4055138369891407,-0.7362
0.41721383698914066,-0.7465
0.42071383698914067,-0.75
0.4211138369891407,-0.7504
0.42891383698914065,-0.7595
0.4307138369891407,-0.7617
0.5336138369891407,-0.8906
0.5305138369891407,-0.8929
0.5270138369891406,-0.8945
0.5221138369891407,-0.8945
0.5187138369891406,-0.8951
0.5148138369891406,-0.895
0.5109138369891406,-0.8953
0.5070138369891407,-0.8955
0.5031138369891407,-0.8957
0.4992138369891407,-0.8958
0.49141383698914065,-0.8959
0.4875138369891407,-0.8959
0.47581383698914065,-0.896


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.4147160653236766,-0.8961
-0.4068160653236766,-0.8961
-0.3873160653236766,-0.8961
-0.3795160653236766,-0.8961
-0.15681606532367656,-0.8965
-0.13731606532367654,-0.8965
-0.08261606532367656,-0.8965
0.13998393467632345,-0.8964
0.16348393467632344,-0.8962
0.4095839346763234,-0.8961
0.4173839346763234,-0.896
0.44078393467632343,-0.8961
0.4485839346763234,-0.8961
0.4524839346763234,-0.896
0.4602839346763234,-0.896
0.4837839346763234,-0.896
0.4876839346763234,-0.8959
0.49158393467632344,-0.8958
0.4993839346763234,-0.8958
0.5071839346763235,-0.8956
0.5110839346763235,-0.8952
0.5149839346763234,-0.8946
0.5188839346763234,-0.8946
0.5193839346763235,-0.8945
0.5227839346763234,-0.8922
0.5227839346763234,-0.8921
0.5243839346763235,-0.8906
0.5244839346763235,-0.8906
0.5145839346763235,-0.875
0.46498393467632343,-0.8086
0.45228393467632344,-0.793
0.4425839346763234,-0.7812
0.43928393467632343,-0.7773
0.42918393467632343,-0.7656
0.4256839346763234,-0.7617
0.4148839346763234,-0.75
0.41348393467632344,-0.7486
0.4107839346763234,-0.7461
0.4095839346763234,-0.7451
0.3821839346763234,-0.7206
0.3800839346763234,-0.7188
0.3752839346763234,-0.7148
0.33998393467632343,-0.6875
0.33488393467632344,-0.6836
0.3079839346763234,-0.6671
0.2923839346763234,-0.6584
0.2882839346763234,-0.6562
0.2802839346763234,-0.6523
0.24598393467632346,-0.6367
0.21818393467632344,-0.6246
0.20898393467632345,-0.6211
0.20638393467632343,-0.6203
0.14778393467632345,-0.6039
0.13608393467632343,-0.6007
0.13218393467632344,-0.5998
0.12048393467632344,-0.5972
0.11658393467632344,-0.5965
0.11268393467632344,-0.5959
0.08918393467632345,-0.5928
0.08528393467632345,-0.5924
0.08138393467632345,-0.592
0.07748393467632345,-0.5917
0.04238393467632343,-0.5892
0.03848393467632344,-0.5889
0.03458393467632344,-0.5887
0.03058393467632344,-0.5886
0.02278393467632344,-0.5884
0.014983934676323439,-0.5883
0.007183934676323439,-0.5883
-0.00451606532367656,-0.5883
-0.00841606532367656,-0.5883
-0.01621606532367656,-0.5884
-0.02791606532367656,-0.5887
-0.035816065323676566,-0.5891
-0.04361606532367656,-0.5896
-0.07481606532367656,-0.592
-0.07871606532367656,-0.5923
-0.08261606532367656,-0.5927
-0.11001606532367655,-0.5965
-0.11391606532367655,-0.5971
-0.12951606532367654,-0.6
-0.13341606532367656,-0.6007
-0.14511606532367655,-0.6032
-0.14901606532367656,-0.6041
-0.15291606532367655,-0.6051
-0.18811606532367656,-0.6162
-0.19981606532367654,-0.6199
-0.21151606532367656,-0.624
-0.24281606532367656,-0.6361
-0.24431606532367656,-0.6367
-0.2506160653236766,-0.6396
-0.27401606532367656,-0.651
-0.2766160653236766,-0.6523
-0.3287160653236766,-0.683
-0.3297160653236766,-0.6836
-0.33551606532367656,-0.6875
-0.37381606532367656,-0.7148
-0.3795160653236766,-0.7192
-0.38341606532367656,-0.7226
-0.4108160653236766,-0.7478
-0.41311606532367656,-0.75
-0.4251160653236766,-0.7617
-0.4264160653236766,-0.7631
-0.42871606532367657,-0.7656
-0.4319160653236766,-0.7695
-0.4382160653236766,-0.7773
-0.4412160653236766,-0.7812
-0.4530160653236766,-0.7969
-0.46151606532367656,-0.8086
-0.4642160653236766,-0.8125
-0.4810160653236766,-0.8398
-0.4833160653236766,-0.8438
-0.49321606532367657,-0.8633
-0.5071160653236765,-0.8906
-0.5045160653236765,-0.8931
-0.5027160653236765,-0.8945
-0.5006160653236765,-0.8949
-0.49671606532367657,-0.8952
-0.4928160653236766,-0.8954
-0.4889160653236766,-0.8956
-0.4850160653236766,-0.8957
-0.4537160653236766,-0.8958
-0.4303160653236766,-0.8959
-0.4225160653236766,-0.896
-0.41861606532367657,-0.8961
-0.4147160653236766,-0.8961


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000001.csv <==
X,Y
0.2902893969040764,-0.9003
0.2745893969040764,-0.9003
-0.17461060309592358,-0.9007
-0.23711060309592358,-0.9007
-0.24491060309592358,-0.9007
-0.2683106030959236,-0.9006
-0.29571060309592356,-0.9005
-0.3777106030959236,-0.9004
-0.40111060309592356,-0.9004
-0.4129106030959236,-0.9005
-0.4168106030959236,-0.9004
-0.4285106030959236,-0.9004
-0.4324106030959236,-0.9004
-0.46751060309592357,-0.9004
-0.4793106030959236,-0.9005
-0.48321060309592356,-0.9005
-0.4910106030959236,-0.9003
-0.4949106030959236,-0.9001
-0.49881060309592357,-0.8998
-0.5027106030959235,-0.8994
-0.5066106030959235,-0.8988
-0.5084106030959236,-0.8984
-0.5085106030959236,-0.8984
-0.5099106030959235,-0.8945
-0.5089106030959235,-0.8867
-0.5044106030959236,-0.875
-0.5027106030959235,-0.8726
-0.5016106030959235,-0.8711
-0.49881060309592357,-0.8673
-0.4949106030959236,-0.8627
-0.4920106030959236,-0.8594
-0.4793106030959236,-0.8463
-0.4768106030959236,-0.8438
-0.4457106030959236,-0.8125
-0.3660106030959236,-0.7351
-0.36521060309592357,-0.7344
-0.3604106030959236,-0.7305
-0.3044106030959236,-0.6875
-0.3035106030959236,-0.6867
-0.2985106030959236,-0.6836
-0.2683106030959236,-0.6668
-0.26051060309592355,-0.6628
-0.24491060309592358,-0.6551
-0.23711060309592358,-0.6514
-0.20191060309592357,-0.6356
-0.19411060309592357,-0.6321
-0.1785106030959236,-0.625
-0.17461060309592358,-0.6234
-0.16681060309592358,-0.6202
-0.15501060309592357,-0.6169
-0.15111060309592358,-0.6159
-0.13551060309592358,-0.6121
-0.10431060309592356,-0.6051
-0.10041060309592356,-0.6043
-0.07691060309592357,-0.6008
-0.07301060309592357,-0.6003
-0.06911060309592357,-0.6
-0.030010603095923568,-0.5966
-0.026110603095923567,-0.5963
-0.018310603095923566,-0.5961
-0.014410603095923569,-0.596
-0.010510603095923568,-0.5959
0.0011893969040764319,-0.5959
0.008989396904076432,-0.5958
0.016789396904076433,-0.5958
0.024589396904076435,-0.5959
0.032489396904076435,-0.5959
0.036389396904076436,-0.596
0.04028939690407643,-0.596
0.04418939690407643,-0.5961
0.04808939690407643,-0.5963
0.05198939690407643,-0.5965
0.05978939690407643,-0.5971
0.08708939690407644,-0.5997
0.09108939690407643,-0.6001
0.09498939690407643,-0.6005
0.11838939690407643,-0.6043
0.12228939690407643,-0.6051
0.1339893969040764,-0.6079
0.13788939690407642,-0.609
0.1495893969040764,-0.6121
0.16528939690407643,-0.6165
0.18088939690407643,-0.6209
0.1886893969040764,-0.6237
0.1921893969040764,-0.625
0.20038939690407642,-0.6282
0.20818939690407642,-0.6315
0.2550893969040764,-0.6523
0.3087893969040764,-0.6836
0.31368939690407643,-0.6868
0.3722893969040764,-0.7311
0.3759893969040764,-0.7344
0.4347893969040764,-0.7932
0.4383893969040764,-0.7969
0.5149893969040765,-0.8789
0.5179893969040765,-0.8828
0.5202893969040765,-0.8867
0.5231893969040765,-0.8945
0.5206893969040765,-0.8954
0.5167893969040764,-0.8966
0.5089893969040765,-0.8986
0.5050893969040765,-0.8991
0.5011893969040765,-0.8996
0.4972893969040764,-0.8999
0.4933893969040764,-0.9001
0.4777893969040764,-0.9001
0.47388939690407644,-0.9001
0.46998939690407643,-0.9002
0.4660893969040764,-0.9003
0.45428939690407644,-0.9003
0.4503893969040764,-0.9004
0.4425893969040764,-0.9005
0.4308893969040764,-0.9005
0.42308939690407643,-0.9005
0.4191893969040764,-0.9005
0.41138939690407644,-0.9005
0.3878893969040764,-0.9005
0.3722893969040764,-0.9004
0.36058939690407643,-0.9004
0.2902893969040764,-0.9003


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.38340272009683707,-0.9008
-0.28180272009683704,-0.9008
-0.27010272009683706,-0.9009
-0.2623027200968371,-0.9009
-0.1803027200968371,-0.9009
0.11269727990316293,-0.9007
0.20259727990316292,-0.9005
0.2064972799031629,-0.9006
0.3626972799031629,-0.9008
0.37439727990316296,-0.9007
0.38219727990316293,-0.9007
0.40959727990316297,-0.9007
0.4251972799031629,-0.9007
0.487697279903163,-0.9005
0.5071972799031629,-0.9003
0.5267972799031629,-0.9002
0.5306972799031628,-0.9002
0.5345972799031629,-0.9
0.5384972799031629,-0.8997
0.5423972799031629,-0.8993
0.5462972799031629,-0.8987
0.5472972799031629,-0.8984
0.5473972799031629,-0.8984
0.5501972799031629,-0.8966
0.5526972799031629,-0.8945
0.5470972799031629,-0.8867
0.5466972799031629,-0.8867
0.5462972799031629,-0.8863
0.37399727990316295,-0.7188
0.36849727990316294,-0.7148
0.3157972799031629,-0.6827
0.26509727990316295,-0.6557
0.25799727990316296,-0.6523
0.22989727990316292,-0.6395
0.22599727990316293,-0.6377
0.2236972799031629,-0.6367
0.19409727990316292,-0.625
0.19079727990316292,-0.6237
0.18299727990316292,-0.6207
0.14009727990316292,-0.6084
0.12439727990316292,-0.6046
0.09709727990316293,-0.6006
0.09319727990316293,-0.6001
0.08929727990316293,-0.5997
0.05799727990316293,-0.5965
0.05409727990316293,-0.5963
0.04629727990316293,-0.596
0.04239727990316293,-0.5959
0.03849727990316293,-0.5958
0.030697279903162924,-0.5957
0.026797279903162923,-0.5957
0.015097279903162928,-0.5956
-0.0006027200968370741,-0.5956
-0.012302720096837074,-0.5957
-0.020102720096837074,-0.5958
-0.03180272009683707,-0.5961
-0.03570272009683707,-0.5963
-0.039602720096837074,-0.5965
-0.043502720096837075,-0.5967
-0.07870272009683707,-0.5999
-0.08260272009683707,-0.6003
-0.10990272009683708,-0.6042
-0.11390272009683707,-0.6048
-0.12950272009683708,-0.6079
-0.13340272009683707,-0.6087
-0.14900272009683707,-0.6124
-0.16460272009683707,-0.6162
-0.1803027200968371,-0.6203
-0.19200272009683708,-0.6241
-0.21150272009683707,-0.631
-0.2232027200968371,-0.6353
-0.22660272009683707,-0.6367
-0.25840272009683707,-0.6514
-0.2603027200968371,-0.6523
-0.31740272009683707,-0.6836
-0.32090272009683707,-0.686
-0.36300272009683704,-0.7148
-0.36390272009683705,-0.7155
-0.36780272009683707,-0.7186
-0.44200272009683705,-0.7951
-0.44370272009683703,-0.7969
-0.45430272009683703,-0.8086
-0.45720272009683705,-0.8125
-0.4851027200968371,-0.8594
-0.48720272009683707,-0.8633
-0.48890272009683705,-0.8666
-0.4892027200968371,-0.8672
-0.49100272009683704,-0.8711
-0.49280272009683707,-0.8747
-0.49290272009683705,-0.875
-0.5004027200968371,-0.8945
-0.49750272009683705,-0.8984
-0.4967027200968371,-0.8987
-0.49280272009683707,-0.8995
-0.48890272009683705,-0.9
-0.48490272009683705,-0.9001
-0.46150272009683707,-0.9003
-0.45760272009683706,-0.9004
-0.44590272009683707,-0.9005
-0.41070272009683706,-0.9006
-0.40290272009683703,-0.9007
-0.39510272009683706,-0.9008
-0.38340272009683707,-0.9008


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000200.csv <==
X,Y
0.23825383669771288,-0.625
0.23105383669771287,-0.6211
0.23095383669771288,-0.6211
0.2278538366977129,-0.6199
0.2200538366977129,-0.6169
0.19655383669771287,-0.6081
0.18875383669771287,-0.6052
0.14515383669771287,-0.5898
0.14185383669771287,-0.5887
0.13015383669771288,-0.5852
0.12625383669771287,-0.5842
0.11455383669771287,-0.5811
0.11065383669771287,-0.5803
0.09505383669771286,-0.5772
0.09115383669771286,-0.5765
0.08715383669771287,-0.5759
0.06765383669771287,-0.5732
0.059853836697712874,-0.5726
0.04425383669771287,-0.5718
0.03645383669771288,-0.5715
0.032553836697712876,-0.5714
0.020753836697712875,-0.5711
0.012953836697712873,-0.571
0.0012538366977128735,-0.571
-0.010446163302287126,-0.5712
-0.014346163302287126,-0.5713
-0.022146163302287126,-0.5716
-0.033846163302287124,-0.5721
-0.03784616330228713,-0.5723
-0.04954616330228712,-0.5729
-0.053446163302287124,-0.5733
-0.08074616330228714,-0.5767
-0.10034616330228713,-0.5802
-0.10424616330228713,-0.5809
-0.12374616330228713,-0.585
-0.1274461633022871,-0.5859
-0.1393461633022871,-0.5889
-0.14224616330228712,-0.5898
-0.17454616330228712,-0.6009
-0.18624616330228713,-0.6051
-0.19794616330228712,-0.6094
-0.20574616330228712,-0.6124
-0.2214461633022871,-0.6194
-0.22484616330228713,-0.6211
-0.2835461633022871,-0.6523
-0.28784616330228713,-0.6551
-0.3060461633022871,-0.668
-0.3274461633022871,-0.6836
-0.36434616330228714,-0.7148
-0.36894616330228713,-0.7188
-0.36984616330228715,-0.7197
-0.3737461633022871,-0.7238
-0.45214616330228713,-0.8125
-0.47684616330228713,-0.8438
-0.47924616330228714,-0.8471
-0.49484616330228715,-0.8688
-0.4987461633022871,-0.8744
-0.4991461633022871,-0.875
-0.5046461633022872,-0.8867
-0.5055461633022872,-0.8945
-0.5056461633022872,-0.8984
-0.5026461633022872,-0.8989
-0.4987461633022871,-0.8995
-0.49484616330228715,-0.8998
-0.49094616330228713,-0.9
-0.4870461633022871,-0.9
-0.4831461633022871,-0.9002
-0.47924616330228714,-0.9003
-0.4557461633022871,-0.9004
-0.4518461633022871,-0.9005
-0.42844616330228713,-0.9003
-0.4206461633022871,-0.9004
-0.41284616330228713,-0.9004
-0.4010461633022871,-0.9004
-0.20574616330228712,-0.9004
-0.19794616330228712,-0.9004
-0.17454616330228712,-0.9003
-0.1471461633022871,-0.9003
0.3762538366977129,-0.9004
0.3918538366977129,-0.9004
0.4035538366977129,-0.9004
0.4114538366977129,-0.9004
0.4270538366977129,-0.9004
0.4543538366977129,-0.9006
0.4661538366977129,-0.9006
0.4700538366977129,-0.9006
0.4739538366977129,-0.9005
0.47785383669771286,-0.9005
0.4817538366977129,-0.9004
0.5129538366977128,-0.9002
0.5168538366977128,-0.9
0.5207538366977128,-0.8998
0.5246538366977128,-0.8995
0.5285538366977128,-0.8992
0.5325538366977128,-0.8987
0.5344538366977128,-0.8984
0.5364538366977128,-0.8979
0.5403538366977129,-0.8966
0.5442538366977129,-0.8949
0.5450538366977128,-0.8945
0.5394538366977129,-0.8867
0.5361538366977128,-0.8828
0.5327538366977128,-0.8789
0.4524538366977129,-0.793
0.4504538366977129,-0.7909
0.44115383669771285,-0.7812
0.3738538366977129,-0.7188
0.3688538366977129,-0.7148
0.30895383669771287,-0.668
0.30595383669771287,-0.6659
0.28625383669771287,-0.6523
0.23825383669771288,-0.625


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.36678824907457536,-0.7212
-0.36398824907457533,-0.7188
-0.36288824907457534,-0.7179
-0.35908824907457537,-0.7148
-0.3252882490745754,-0.6875
-0.3237882490745754,-0.6865
-0.31988824907457536,-0.6838
-0.31958824907457534,-0.6836
-0.2616882490745754,-0.6523
-0.2612882490745754,-0.6521
-0.22618824907457535,-0.6361
-0.21828824907457536,-0.6327
-0.21438824907457535,-0.631
-0.20658824907457535,-0.6279
-0.18708824907457536,-0.6202
-0.17538824907457537,-0.6167
-0.15968824907457535,-0.6124
-0.14408824907457535,-0.6083
-0.13238824907457536,-0.6055
-0.12848824907457534,-0.6046
-0.12458824907457534,-0.604
-0.10508824907457534,-0.6008
-0.10118824907457534,-0.6002
-0.07378824907457535,-0.597
-0.06988824907457535,-0.5966
-0.06598824907457534,-0.5963
-0.062088249074575344,-0.5961
-0.05818824907457534,-0.596
-0.05038824907457534,-0.5959
-0.038588249074575344,-0.5955
-0.030788249074575346,-0.5953
-0.022988249074575345,-0.5952
-0.019088249074575347,-0.5951
-0.011288249074575346,-0.5951
-0.0034882490745753465,-0.5951
0.004311750925424654,-0.5951
0.023811750925424653,-0.5955
0.027811750925424657,-0.5957
0.03171175092542466,-0.5958
0.03951175092542465,-0.5961
0.04341175092542465,-0.5962
0.04731175092542465,-0.5965
0.051211750925424654,-0.5969
0.08241175092542466,-0.6004
0.08641175092542465,-0.6009
0.10591175092542465,-0.604
0.10981175092542465,-0.6046
0.12541175092542464,-0.6085
0.17231175092542464,-0.6204
0.18401175092542463,-0.6242
0.21851175092542463,-0.6367
0.2524117509254246,-0.6523
0.31601175092542466,-0.6836
0.32071175092542464,-0.6862
0.32281175092542463,-0.6875
0.36761175092542464,-0.7185
0.37151175092542466,-0.7215
0.38711175092542466,-0.733
0.39881175092542465,-0.7416
0.40281175092542465,-0.7446
0.40671175092542466,-0.7477
0.4419117509254246,-0.7773
0.44621175092542464,-0.7812
0.5607117509254247,-0.8867
0.5633117509254246,-0.8906
0.5644117509254246,-0.8945
0.5629117509254247,-0.8953
0.5590117509254247,-0.897
0.5551117509254246,-0.8985
0.5512117509254246,-0.8989
0.5473117509254246,-0.8994
0.5434117509254246,-0.8998
0.5395117509254247,-0.9001
0.5356117509254247,-0.9003
0.5317117509254247,-0.9002
0.5278117509254246,-0.9003
0.5160117509254246,-0.9003
0.48481175092542467,-0.9002
0.48091175092542465,-0.9003
0.43401175092542466,-0.9004
0.4106117509254246,-0.9004
0.40671175092542466,-0.9004
0.38321175092542464,-0.9004
0.35201175092542464,-0.9003
-0.17148824907457536,-0.9007
-0.23788824907457537,-0.9007
-0.24568824907457537,-0.9007
-0.39408824907457535,-0.9004
-0.39798824907457536,-0.9004
-0.41758824907457537,-0.9003
-0.42928824907457536,-0.9003
-0.44488824907457536,-0.9003
-0.4643882490745754,-0.9002
-0.46828824907457534,-0.9002
-0.47618824907457535,-0.9
-0.48008824907457537,-0.8999
-0.48788824907457534,-0.9001
-0.49178824907457536,-0.8999
-0.49568824907457537,-0.8994
-0.4995882490745754,-0.8987
-0.5008882490745753,-0.8984
-0.5009882490745753,-0.8984
-0.5034882490745753,-0.8959
-0.5044882490745753,-0.8945
-0.5061882490745754,-0.875
-0.5036882490745753,-0.8711
-0.45468824907457533,-0.8125
-0.37848824907457534,-0.7324
-0.37658824907457533,-0.7305
-0.3745882490745754,-0.7285
-0.37068824907457537,-0.7247
-0.36678824907457536,-0.7212


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.36898914961417645,-0.7169
-0.37098914961417645,-0.7188
-0.4256891496141765,-0.7812
-0.42758914961417643,-0.7834
-0.44928914961417643,-0.8086
-0.4523891496141765,-0.8125
-0.4871891496141765,-0.8711
-0.48908914961417643,-0.875
-0.49498914961417645,-0.8984
-0.49488914961417646,-0.8984
-0.49398914961417645,-0.8987
-0.49008914961417643,-0.8989
-0.4861891496141765,-0.8988
-0.48228914961417646,-0.8996
-0.47838914961417645,-0.9
-0.47438914961417644,-0.9002
-0.4704891496141764,-0.9004
-0.46268914961417645,-0.9004
-0.41188914961417644,-0.9005
-0.40018914961417645,-0.9006
-0.38848914961417647,-0.9006
-0.38068914961417644,-0.9006
-0.36898914961417645,-0.9007
-0.2829891496141764,-0.9006
-0.25958914961417645,-0.9006
-0.22838914961417645,-0.9006
-0.21268914961417645,-0.9006
-0.19318914961417646,-0.9006
-0.14238914961417645,-0.9004
-0.11898914961417643,-0.9004
-0.09158914961417644,-0.9003
0.21311085038582356,-0.9006
0.3107108503858235,-0.9006
0.3263108503858235,-0.9006
0.33811085038582356,-0.9006
0.34981085038582355,-0.9006
0.37711085038582354,-0.9007
0.40061085038582356,-0.9007
0.4045108503858236,-0.9007
0.42401085038582353,-0.9007
0.4357108503858235,-0.9006
0.46311085038582356,-0.9005
0.5099108503858235,-0.9005
0.5177108503858235,-0.9005
0.5256108503858236,-0.9003
0.5295108503858236,-0.9002
0.5334108503858236,-0.8998
0.5373108503858236,-0.8991
0.5407108503858236,-0.8984
0.5412108503858235,-0.8978
0.5430108503858235,-0.8945
0.5378108503858235,-0.8867
0.5373108503858236,-0.886
0.5322108503858235,-0.8789
0.5295108503858236,-0.8752
0.41231085038582355,-0.7493
0.3833108503858236,-0.7188
0.38101085038582355,-0.7166
0.37911085038582354,-0.7148
0.3420108503858236,-0.6877
0.3107108503858235,-0.6659
0.2951108503858236,-0.6555
0.29011085038582357,-0.6523
0.24041085038582355,-0.6228
0.23751085038582354,-0.6211
0.23651085038582356,-0.6206
0.20231085038582355,-0.6055
0.20131085038582355,-0.6051
0.18961085038582354,-0.6005
0.15841085038582356,-0.5889
0.14661085038582355,-0.5853
0.13101085038582355,-0.5808
0.12711085038582354,-0.5797
0.11931085038582355,-0.5777
0.11541085038582356,-0.5768
0.11151085038582356,-0.576
0.09981085038582356,-0.5738
0.09591085038582356,-0.5732
0.09201085038582356,-0.5727
0.056810850385823564,-0.5692
0.05291085038582356,-0.5688
0.04901085038582356,-0.5686
0.04121085038582356,-0.5682
0.03341085038582356,-0.5679
0.02561085038582356,-0.5677
0.021610850385823558,-0.5676
0.01381085038582356,-0.5675
0.00211085038582356,-0.5675
-0.001789149614176441,-0.5675
-0.005689149614176441,-0.5676
-0.013489149614176441,-0.5678
-0.01738914961417644,-0.5679
-0.03298914961417644,-0.5685
-0.044789149614176446,-0.5691
-0.04868914961417645,-0.5694
-0.08378914961417644,-0.5727
-0.08768914961417644,-0.573
-0.09158914961417644,-0.5736
-0.10728914961417643,-0.5765
-0.11118914961417643,-0.5772
-0.13068914961417644,-0.5814
-0.14628914961417644,-0.5852
-0.14888914961417646,-0.5859
-0.15798914961417646,-0.5884
-0.16188914961417644,-0.5895
-0.16268914961417646,-0.5898
-0.16978914961417646,-0.5925
-0.17368914961417645,-0.5941
-0.17758914961417646,-0.5959
-0.22048914961417646,-0.6158
-0.22338914961417644,-0.6172
-0.22838914961417645,-0.6197
-0.29088914961417645,-0.6523
-0.29478914961417646,-0.6552
-0.31138914961417646,-0.668
-0.3142891496141765,-0.6703
-0.36678914961417647,-0.7148
-0.36898914961417645,-0.7169


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000500.csv <==
X,Y
0.26431415495107297,-0.6523
0.23301415495107294,-0.6367
0.20301415495107294,-0.6237
0.19691415495107295,-0.6211
0.19521415495107294,-0.6204
0.14441415495107293,-0.6048
0.14051415495107294,-0.6038
0.12881415495107293,-0.601
0.12491415495107296,-0.6002
0.12101415495107294,-0.5995
0.10931415495107295,-0.5972
0.10541415495107295,-0.5965
0.10151415495107295,-0.5959
0.09761415495107295,-0.5955
0.07801415495107296,-0.5934
0.07021415495107296,-0.5926
0.062414154951072956,-0.5922
0.058514154951072955,-0.592
0.054614154951072955,-0.5919
0.04681415495107295,-0.5917
0.04291415495107295,-0.5917
0.03511415495107295,-0.5914
0.019414154951072952,-0.5912
0.011614154951072953,-0.5911
0.007714154951072952,-0.5911
-0.011785845048927046,-0.5912
-0.019585845048927047,-0.5913
-0.023485845048927048,-0.5914
-0.02738584504892705,-0.5916
-0.03128584504892705,-0.5917
-0.039085845048927044,-0.5919
-0.04308584504892705,-0.592
-0.04698584504892705,-0.5921
-0.05088584504892704,-0.5923
-0.05478584504892704,-0.5925
-0.05868584504892704,-0.5928
-0.08598584504892705,-0.596
-0.08988584504892705,-0.5965
-0.11338584504892704,-0.6005
-0.13288584504892706,-0.6046
-0.14848584504892706,-0.609
-0.16018584504892705,-0.6124
-0.17198584504892706,-0.616
-0.18368584504892707,-0.62
-0.20318584504892706,-0.6275
-0.21098584504892706,-0.6308
-0.21558584504892706,-0.6328
-0.25788584504892703,-0.6513
-0.259985845048927,-0.6523
-0.265685845048927,-0.6554
-0.267085845048927,-0.6562
-0.313985845048927,-0.6836
-0.35748584504892705,-0.7188
-0.35948584504892706,-0.7205
-0.363385845048927,-0.724
-0.36728584504892703,-0.7277
-0.37118584504892704,-0.7315
-0.37508584504892706,-0.7354
-0.44288584504892703,-0.8086
-0.44618584504892705,-0.8125
-0.44638584504892703,-0.8125
-0.48448584504892706,-0.8713
-0.48668584504892703,-0.875
-0.492885845048927,-0.8945
-0.49228584504892703,-0.896
-0.490885845048927,-0.8984
-0.488385845048927,-0.899
-0.48448584504892706,-0.8997
-0.48058584504892704,-0.9
-0.476685845048927,-0.9004
-0.472685845048927,-0.9006
-0.468785845048927,-0.9008
-0.46098584504892703,-0.901
-0.41408584504892704,-0.9005
-0.410185845048927,-0.9006
-0.40238584504892705,-0.9005
-0.38288584504892703,-0.9005
-0.347685845048927,-0.9005
-0.23448584504892706,-0.9006
-0.21488584504892705,-0.9007
-0.19538584504892706,-0.9007
-0.16808584504892707,-0.9006
0.359314154951073,-0.9006
0.37491415495107294,-0.9006
0.386614154951073,-0.9006
0.39051415495107294,-0.9007
0.406214154951073,-0.9007
0.417914154951073,-0.9007
0.464814154951073,-0.9009
0.47651415495107297,-0.9011
0.484314154951073,-0.9011
0.496014154951073,-0.9011
0.503814154951073,-0.901
0.5077141549510729,-0.9009
0.5155141549510729,-0.9007
0.5194141549510729,-0.9005
0.5312141549510729,-0.9002
0.535114154951073,-0.8999
0.539014154951073,-0.8994
0.5429141549510729,-0.8987
0.544114154951073,-0.8984
0.5468141549510729,-0.8969
0.550214154951073,-0.8945
0.5449141549510729,-0.8867
0.43981415495107296,-0.7812
0.406214154951073,-0.7482
0.40401415495107296,-0.7461
0.402314154951073,-0.7446
0.371014154951073,-0.7189
0.365414154951073,-0.7148
0.326214154951073,-0.6875
0.324114154951073,-0.686
0.32041415495107295,-0.6836
0.26431415495107297,-0.6523


==> contour_OOP/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000600.csv <==
X,Y
0.4124821103763846,-0.9007
0.40468211037638463,-0.9007
0.38898211037638464,-0.9007
0.3655821103763846,-0.9007
0.34608211037638464,-0.9007
-0.1774178896236154,-0.9006
-0.2321178896236154,-0.9006
-0.24381788962361542,-0.9006
-0.4000178896236154,-0.9006
-0.4157178896236154,-0.9006
-0.42351788962361536,-0.9005
-0.4586178896236154,-0.9007
-0.4625178896236154,-0.9006
-0.46641788962361536,-0.9004
-0.47031788962361537,-0.9002
-0.4743178896236154,-0.8999
-0.4782178896236154,-0.8993
-0.48151788962361536,-0.8984
-0.4806178896236154,-0.8945
-0.47501788962361535,-0.875
-0.4473178896236154,-0.8281
-0.4448178896236154,-0.8242
-0.44471788962361536,-0.8242
-0.4355178896236154,-0.8125
-0.4352178896236154,-0.8122
-0.37661788962361537,-0.7421
-0.3727178896236154,-0.7379
-0.36951788962361537,-0.7344
-0.3688178896236154,-0.7337
-0.3652178896236154,-0.7305
-0.3088178896236154,-0.6875
-0.3063178896236154,-0.6858
-0.3024178896236154,-0.6833
-0.2516178896236154,-0.6556
-0.2447178896236154,-0.6523
-0.24381788962361542,-0.6519
-0.2047178896236154,-0.6351
-0.1969178896236154,-0.6318
-0.1774178896236154,-0.6238
-0.1696178896236154,-0.6209
-0.16571788962361542,-0.6196
-0.1578178896236154,-0.6173
-0.1539178896236154,-0.6162
-0.1500178896236154,-0.6152
-0.1383178896236154,-0.6123
-0.1227178896236154,-0.6088
-0.11881788962361539,-0.608
-0.10321788962361539,-0.6051
-0.0993178896236154,-0.6045
-0.0953178896236154,-0.604
-0.06411788962361539,-0.6005
-0.0602178896236154,-0.6002
-0.0524178896236154,-0.5998
-0.017217889623615402,-0.5982
-0.0055178896236154,-0.598
0.0061821103763846,-0.598
0.025682110376384598,-0.5985
0.0569821103763846,-0.5998
0.0608821103763846,-0.6
0.0647821103763846,-0.6003
0.06868211037638461,-0.6006
0.09608211037638459,-0.6038
0.0999821103763846,-0.6042
0.10388211037638459,-0.6048
0.11948211037638459,-0.6078
0.12338211037638458,-0.6086
0.13898211037638458,-0.6124
0.1546821103763846,-0.6166
0.1702821103763846,-0.6207
0.1780821103763846,-0.6234
0.1819821103763846,-0.6247
0.20148211037638458,-0.632
0.2132821103763846,-0.6366
0.24858211037638459,-0.6523
0.3069821103763846,-0.683
0.3080821103763846,-0.6836
0.31088211037638463,-0.6855
0.3136821103763846,-0.6875
0.37338211037638463,-0.7306
0.3772821103763846,-0.7335
0.37838211037638464,-0.7344
0.3811821103763846,-0.7367
0.39258211037638463,-0.7461
0.3967821103763846,-0.75
0.4300821103763846,-0.7812
0.4397821103763846,-0.7905
0.44238211037638464,-0.793
0.5357821103763846,-0.8867
0.5402821103763845,-0.8945
0.5374821103763846,-0.8964
0.5335821103763846,-0.8984
0.5296821103763846,-0.8992
0.5256821103763846,-0.8997
0.5217821103763846,-0.9001
0.5178821103763845,-0.9003
0.5139821103763845,-0.9005
0.5061821103763846,-0.9007
0.5022821103763846,-0.9008
0.48668211037638465,-0.9008
0.4436821103763846,-0.9007
0.42418211037638465,-0.9007
0.4124821103763846,-0.9007


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.453125,-0.89453125
0.453125,-0.890625
0.453125,-0.88671875
0.453125,-0.8828125
0.453125,-0.87890625
0.44921875,-0.875
0.44921875,-0.87109375
0.4453125,-0.8671875
0.44140625,-0.86328125
0.44140625,-0.859375
0.4375,-0.85546875
0.43359375,-0.8515625
0.43359375,-0.84765625
0.4296875,-0.84375
0.42578125,-0.83984375
0.421875,-0.8359375
0.421875,-0.83203125
0.41796875,-0.828125
0.41796875,-0.82421875
0.4140625,-0.8203125
0.41015625,-0.81640625
0.40625,-0.8125
0.40625,-0.80859375
0.40234375,-0.8046875
0.3984375,-0.80078125
0.39453125,-0.796875
0.39453125,-0.79296875
0.390625,-0.7890625
0.390625,-0.78515625
0.38671875,-0.78125
0.3828125,-0.77734375
0.37890625,-0.7734375
0.375,-0.76953125
0.37109375,-0.765625
0.37109375,-0.76171875
0.3671875,-0.7578125
0.36328125,-0.75390625
0.359375,-0.75
0.35546875,-0.74609375
0.3515625,-0.7421875
0.34765625,-0.73828125
0.34765625,-0.734375
0.34375,-0.73046875
0.33984375,-0.7265625
0.3359375,-0.72265625
0.33203125,-0.71875
0.328125,-0.71484375
0.32421875,-0.7109375
0.3203125,-0.70703125
0.31640625,-0.703125
0.3125,-0.69921875
0.30859375,-0.6953125
0.3046875,-0.69140625
0.30078125,-0.6875
0.296875,-0.68359375
0.29296875,-0.6796875
0.2890625,-0.67578125
0.28515625,-0.671875
0.28125,-0.66796875
0.27734375,-0.66796875
0.2734375,-0.6640625
0.26953125,-0.66015625
0.265625,-0.65625
0.26171875,-0.65625
0.2578125,-0.65234375
0.25390625,-0.6484375
0.25,-0.64453125
0.24609375,-0.640625
0.2421875,-0.640625
0.23828125,-0.63671875
0.234375,-0.6328125
0.23046875,-0.6328125
0.2265625,-0.62890625
0.22265625,-0.62890625
0.21875,-0.625
0.21484375,-0.62109375
0.2109375,-0.62109375
0.20703125,-0.6171875
0.203125,-0.6171875
0.19921875,-0.61328125
0.1953125,-0.61328125
0.19140625,-0.609375
0.1875,-0.60546875
0.18359375,-0.60546875
0.1796875,-0.60546875
0.17578125,-0.6015625
0.171875,-0.6015625
0.16796875,-0.6015625
0.1640625,-0.59765625
0.16015625,-0.59765625
0.15625,-0.59375
0.15234375,-0.59375
0.1484375,-0.58984375
0.14453125,-0.58984375
0.140625,-0.58984375
0.13671875,-0.5859375
0.1328125,-0.5859375
0.12890625,-0.5859375
0.125,-0.5859375
0.12109375,-0.58203125
0.1171875,-0.58203125
0.11328125,-0.58203125
0.109375,-0.58203125
0.10546875,-0.578125
0.1015625,-0.578125
0.09765625,-0.578125
0.09375,-0.578125
0.08984375,-0.57421875
0.0859375,-0.57421875
0.08203125,-0.57421875
0.078125,-0.57421875
0.07421875,-0.57421875
0.0703125,-0.57421875
0.06640625,-0.57421875
0.0625,-0.57421875
0.05859375,-0.57421875
0.0546875,-0.57421875
0.05078125,-0.57421875
0.046875,-0.57421875
0.04296875,-0.5703125
0.0390625,-0.5703125
0.03515625,-0.5703125
0.03125,-0.5703125
0.02734375,-0.5703125
0.0234375,-0.5703125
0.01953125,-0.5703125
0.015625,-0.5703125
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.57421875
-0.01171875,-0.57421875
-0.015625,-0.57421875
-0.01953125,-0.57421875
-0.0234375,-0.57421875
-0.02734375,-0.57421875
-0.03125,-0.57421875
-0.03515625,-0.57421875
-0.0390625,-0.57421875
-0.04296875,-0.578125
-0.046875,-0.578125
-0.05078125,-0.578125
-0.0546875,-0.578125
-0.05859375,-0.58203125
-0.0625,-0.58203125
-0.06640625,-0.58203125
-0.0703125,-0.58203125
-0.07421875,-0.5859375
-0.078125,-0.5859375
-0.08203125,-0.5859375
-0.0859375,-0.5859375
-0.08984375,-0.5859375
-0.09375,-0.58984375
-0.09765625,-0.58984375
-0.1015625,-0.59375
-0.10546875,-0.59375
-0.109375,-0.59375
-0.11328125,-0.59765625
-0.1171875,-0.59765625
-0.12109375,-0.59765625
-0.125,-0.59765625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.609375
-0.15234375,-0.609375
-0.15625,-0.609375
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.6171875
-0.171875,-0.6171875
-0.17578125,-0.62109375
-0.1796875,-0.62109375
-0.18359375,-0.625
-0.1875,-0.625
-0.19140625,-0.62890625
-0.1953125,-0.62890625
-0.19921875,-0.6328125
-0.203125,-0.6328125
-0.20703125,-0.63671875
-0.2109375,-0.640625
-0.21484375,-0.640625
-0.21875,-0.640625
-0.22265625,-0.64453125
-0.2265625,-0.64453125
-0.23046875,-0.6484375
-0.234375,-0.65234375
-0.23828125,-0.65234375
-0.2421875,-0.65625
-0.24609375,-0.65625
-0.25,-0.66015625
-0.25390625,-0.6640625
-0.2578125,-0.6640625
-0.26171875,-0.6640625
-0.265625,-0.66796875
-0.26953125,-0.66796875
-0.2734375,-0.671875
-0.27734375,-0.67578125
-0.28125,-0.6796875
-0.28515625,-0.68359375
-0.2890625,-0.68359375
-0.29296875,-0.6875
-0.296875,-0.69140625
-0.30078125,-0.69140625
-0.3046875,-0.6953125
-0.30859375,-0.69921875
-0.3125,-0.703125
-0.31640625,-0.70703125
-0.3203125,-0.7109375
-0.32421875,-0.71484375
-0.328125,-0.71484375
-0.33203125,-0.71875
-0.3359375,-0.72265625
-0.33984375,-0.7265625
-0.34375,-0.73046875
-0.34765625,-0.734375
-0.3515625,-0.73828125
-0.35546875,-0.7421875
-0.359375,-0.74609375
-0.36328125,-0.75
-0.3671875,-0.75390625
-0.37109375,-0.7578125
-0.375,-0.76171875
-0.37890625,-0.765625
-0.3828125,-0.76953125
-0.38671875,-0.7734375
-0.38671875,-0.77734375
-0.390625,-0.78125
-0.39453125,-0.78515625
-0.3984375,-0.7890625
-0.3984375,-0.79296875
-0.40234375,-0.796875
-0.40625,-0.796875
-0.40625,-0.80078125
-0.41015625,-0.8046875
-0.4140625,-0.80859375
-0.41796875,-0.8125
-0.41796875,-0.81640625
-0.421875,-0.8203125
-0.42578125,-0.82421875
-0.42578125,-0.828125
-0.4296875,-0.83203125
-0.4296875,-0.8359375
-0.43359375,-0.83984375
-0.43359375,-0.84375
-0.4375,-0.84765625
-0.44140625,-0.8515625
-0.44140625,-0.85546875
-0.4453125,-0.859375
-0.4453125,-0.86328125
-0.44921875,-0.8671875
-0.44921875,-0.87109375
-0.44921875,-0.875
-0.453125,-0.87890625
-0.453125,-0.8828125
-0.45703125,-0.88671875
-0.45703125,-0.890625
-0.45703125,-0.89453125
-0.45703125,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.44921875,-0.89453125
0.44921875,-0.890625
0.44921875,-0.88671875
0.4453125,-0.8828125
0.44140625,-0.87890625
0.4375,-0.875
0.43359375,-0.87109375
0.43359375,-0.8671875
0.4296875,-0.8671875
0.42578125,-0.86328125
0.421875,-0.859375
0.421875,-0.85546875
0.41796875,-0.8515625
0.4140625,-0.8515625
0.41015625,-0.84765625
0.40625,-0.84375
0.40625,-0.83984375
0.40234375,-0.83984375
0.3984375,-0.8359375
0.39453125,-0.83203125
0.390625,-0.828125
0.390625,-0.82421875
0.38671875,-0.82421875
0.3828125,-0.8203125
0.37890625,-0.81640625
0.37890625,-0.8125
0.375,-0.8125
0.37109375,-0.80859375
0.3671875,-0.8046875
0.36328125,-0.80078125
0.359375,-0.796875
0.35546875,-0.79296875
0.3515625,-0.7890625
0.34765625,-0.78515625
0.34375,-0.78125
0.33984375,-0.77734375
0.3359375,-0.7734375
0.33203125,-0.76953125
0.328125,-0.76953125
0.32421875,-0.765625
0.3203125,-0.76171875
0.31640625,-0.7578125
0.3125,-0.75390625
0.30859375,-0.75
0.3046875,-0.75
0.30078125,-0.74609375
0.296875,-0.7421875
0.29296875,-0.73828125
0.2890625,-0.734375
0.28515625,-0.73046875
0.28125,-0.7265625
0.27734375,-0.7265625
0.2734375,-0.72265625
0.26953125,-0.71875
0.265625,-0.71484375
0.26171875,-0.7109375
0.2578125,-0.7109375
0.25390625,-0.70703125
0.25,-0.703125
0.24609375,-0.69921875
0.2421875,-0.6953125
0.23828125,-0.69140625
0.234375,-0.6875
0.23046875,-0.6875
0.2265625,-0.68359375
0.22265625,-0.6796875
0.21875,-0.67578125
0.21484375,-0.67578125
0.2109375,-0.671875
0.20703125,-0.66796875
0.203125,-0.6640625
0.19921875,-0.6640625
0.1953125,-0.66015625
0.1953125,-0.65625
0.19140625,-0.65625
0.1875,-0.65234375
0.18359375,-0.6484375
0.1796875,-0.64453125
0.17578125,-0.64453125
0.171875,-0.640625
0.16796875,-0.63671875
0.1640625,-0.63671875
0.16015625,-0.6328125
0.15625,-0.62890625
0.15234375,-0.62890625
0.1484375,-0.625
0.14453125,-0.625
0.140625,-0.62109375
0.13671875,-0.6171875
0.1328125,-0.6171875
0.12890625,-0.6171875
0.125,-0.61328125
0.12109375,-0.61328125
0.1171875,-0.609375
0.11328125,-0.609375
0.109375,-0.60546875
0.10546875,-0.60546875
0.1015625,-0.6015625
0.09765625,-0.6015625
0.09375,-0.6015625
0.08984375,-0.59765625
0.0859375,-0.59765625
0.08203125,-0.59375
0.078125,-0.59375
0.07421875,-0.59375
0.0703125,-0.58984375
0.06640625,-0.58984375
0.0625,-0.58984375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.5859375
0.04296875,-0.58203125
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.578125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.578125
0.015625,-0.578125
0.01171875,-0.578125
0.0078125,-0.578125
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.57421875
-0.01171875,-0.57421875
-0.015625,-0.57421875
-0.01953125,-0.57421875
-0.0234375,-0.57421875
-0.02734375,-0.57421875
-0.03125,-0.57421875
-0.03515625,-0.57421875
-0.0390625,-0.57421875
-0.04296875,-0.57421875
-0.046875,-0.57421875
-0.05078125,-0.57421875
-0.0546875,-0.57421875
-0.05859375,-0.57421875
-0.0625,-0.57421875
-0.06640625,-0.57421875
-0.0703125,-0.57421875
-0.07421875,-0.57421875
-0.078125,-0.57421875
-0.08203125,-0.57421875
-0.0859375,-0.57421875
-0.08984375,-0.57421875
-0.09375,-0.57421875
-0.09765625,-0.57421875
-0.1015625,-0.57421875
-0.10546875,-0.578125
-0.109375,-0.578125
-0.11328125,-0.578125
-0.1171875,-0.578125
-0.12109375,-0.578125
-0.125,-0.578125
-0.12890625,-0.578125
-0.1328125,-0.578125
-0.13671875,-0.578125
-0.140625,-0.58203125
-0.14453125,-0.58203125
-0.1484375,-0.58203125
-0.15234375,-0.5859375
-0.15625,-0.5859375
-0.16015625,-0.5859375
-0.1640625,-0.5859375
-0.16796875,-0.5859375
-0.171875,-0.58984375
-0.17578125,-0.58984375
-0.1796875,-0.58984375
-0.18359375,-0.59375
-0.1875,-0.59375
-0.19140625,-0.59375
-0.1953125,-0.59765625
-0.19921875,-0.59765625
-0.203125,-0.6015625
-0.20703125,-0.6015625
-0.2109375,-0.6015625
-0.21484375,-0.6015625
-0.21875,-0.60546875
-0.22265625,-0.60546875
-0.2265625,-0.609375
-0.23046875,-0.609375
-0.234375,-0.61328125
-0.23828125,-0.61328125
-0.2421875,-0.61328125
-0.24609375,-0.6171875
-0.25,-0.6171875
-0.25390625,-0.62109375
-0.2578125,-0.62109375
-0.26171875,-0.62109375
-0.265625,-0.625
-0.26953125,-0.62890625
-0.2734375,-0.62890625
-0.27734375,-0.62890625
-0.28125,-0.6328125
-0.28515625,-0.63671875
-0.2890625,-0.63671875
-0.29296875,-0.640625
-0.296875,-0.64453125
-0.30078125,-0.64453125
-0.3046875,-0.6484375
-0.30859375,-0.65234375
-0.3125,-0.65234375
-0.31640625,-0.65625
-0.3203125,-0.66015625
-0.32421875,-0.6640625
-0.328125,-0.6640625
-0.33203125,-0.66796875
-0.3359375,-0.671875
-0.33984375,-0.67578125
-0.34375,-0.6796875
-0.34765625,-0.6796875
-0.3515625,-0.68359375
-0.35546875,-0.6875
-0.359375,-0.69140625
-0.36328125,-0.6953125
-0.3671875,-0.69921875
-0.37109375,-0.703125
-0.375,-0.70703125
-0.37890625,-0.7109375
-0.3828125,-0.71484375
-0.3828125,-0.71875
-0.38671875,-0.72265625
-0.390625,-0.7265625
-0.39453125,-0.73046875
-0.3984375,-0.734375
-0.3984375,-0.73828125
-0.40234375,-0.7421875
-0.40234375,-0.74609375
-0.40625,-0.75
-0.41015625,-0.75390625
-0.4140625,-0.7578125
-0.4140625,-0.76171875
-0.41796875,-0.765625
-0.421875,-0.76953125
-0.421875,-0.7734375
-0.42578125,-0.77734375
-0.42578125,-0.78125
-0.4296875,-0.78515625
-0.4296875,-0.7890625
-0.43359375,-0.79296875
-0.4375,-0.796875
-0.4375,-0.80078125
-0.4375,-0.8046875
-0.44140625,-0.80859375
-0.44140625,-0.8125
-0.4453125,-0.81640625
-0.4453125,-0.8203125
-0.4453125,-0.82421875
-0.44921875,-0.828125
-0.44921875,-0.83203125
-0.44921875,-0.8359375
-0.453125,-0.83984375
-0.453125,-0.84375
-0.453125,-0.84765625
-0.45703125,-0.8515625
-0.45703125,-0.85546875
-0.45703125,-0.859375
-0.45703125,-0.86328125
-0.45703125,-0.8671875
-0.4609375,-0.87109375
-0.4609375,-0.875
-0.4609375,-0.87890625
-0.4609375,-0.8828125
-0.4609375,-0.88671875
-0.4609375,-0.890625
-0.4609375,-0.89453125
-0.4609375,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.453125,-0.89453125
0.453125,-0.890625
0.453125,-0.88671875
0.453125,-0.8828125
0.453125,-0.87890625
0.44921875,-0.875
0.44921875,-0.87109375
0.4453125,-0.8671875
0.44140625,-0.86328125
0.4375,-0.859375
0.4375,-0.85546875
0.43359375,-0.8515625
0.4296875,-0.84765625
0.4296875,-0.84375
0.42578125,-0.83984375
0.421875,-0.8359375
0.421875,-0.83203125
0.41796875,-0.828125
0.4140625,-0.82421875
0.41015625,-0.8203125
0.41015625,-0.81640625
0.40625,-0.8125
0.40234375,-0.80859375
0.3984375,-0.8046875
0.3984375,-0.80078125
0.39453125,-0.796875
0.390625,-0.79296875
0.390625,-0.7890625
0.38671875,-0.78515625
0.3828125,-0.78125
0.37890625,-0.77734375
0.375,-0.7734375
0.37109375,-0.76953125
0.3671875,-0.765625
0.36328125,-0.76171875
0.36328125,-0.7578125
0.359375,-0.75390625
0.35546875,-0.75390625
0.3515625,-0.75
0.3515625,-0.74609375
0.34765625,-0.7421875
0.34375,-0.73828125
0.33984375,-0.734375
0.3359375,-0.73046875
0.33203125,-0.7265625
0.328125,-0.72265625
0.32421875,-0.71875
0.3203125,-0.71484375
0.31640625,-0.7109375
0.3125,-0.7109375
0.30859375,-0.70703125
0.3046875,-0.703125
0.30078125,-0.69921875
0.296875,-0.6953125
0.29296875,-0.69140625
0.2890625,-0.6875
0.28515625,-0.6875
0.28125,-0.68359375
0.27734375,-0.6796875
0.2734375,-0.67578125
0.26953125,-0.67578125
0.265625,-0.671875
0.26171875,-0.66796875
0.2578125,-0.66796875
0.25390625,-0.6640625
0.25,-0.66015625
0.24609375,-0.65625
0.2421875,-0.65625
0.23828125,-0.65234375
0.234375,-0.6484375
0.23046875,-0.6484375
0.2265625,-0.64453125
0.22265625,-0.640625
0.21875,-0.640625
0.21484375,-0.640625
0.2109375,-0.63671875
0.20703125,-0.6328125
0.203125,-0.6328125
0.19921875,-0.62890625
0.1953125,-0.62890625
0.19140625,-0.625
0.1875,-0.625
0.18359375,-0.62109375
0.1796875,-0.62109375
0.17578125,-0.6171875
0.171875,-0.6171875
0.16796875,-0.61328125
0.1640625,-0.61328125
0.16015625,-0.61328125
0.15625,-0.609375
0.15234375,-0.609375
0.1484375,-0.609375
0.14453125,-0.60546875
0.140625,-0.60546875
0.13671875,-0.6015625
0.1328125,-0.6015625
0.12890625,-0.6015625
0.125,-0.6015625
0.12109375,-0.6015625
0.1171875,-0.59765625
0.11328125,-0.59765625
0.109375,-0.59765625
0.10546875,-0.59765625
0.1015625,-0.59375
0.09765625,-0.59375
0.09375,-0.59375
0.08984375,-0.59375
0.0859375,-0.58984375
0.08203125,-0.58984375
0.078125,-0.58984375
0.07421875,-0.58984375
0.0703125,-0.58984375
0.06640625,-0.58984375
0.0625,-0.58984375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.5859375
0.04296875,-0.5859375
0.0390625,-0.5859375
0.03515625,-0.5859375
0.03125,-0.5859375
0.02734375,-0.5859375
0.0234375,-0.5859375
0.01953125,-0.5859375
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.5859375
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.58984375
-0.03515625,-0.58984375
-0.0390625,-0.58984375
-0.04296875,-0.58984375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.58984375
-0.06640625,-0.59375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59765625
-0.08984375,-0.59765625
-0.09375,-0.59765625
-0.09765625,-0.59765625
-0.1015625,-0.59765625
-0.10546875,-0.6015625
-0.109375,-0.6015625
-0.11328125,-0.6015625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.60546875
-0.13671875,-0.60546875
-0.140625,-0.60546875
-0.14453125,-0.609375
-0.1484375,-0.609375
-0.15234375,-0.609375
-0.15625,-0.609375
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.6171875
-0.1796875,-0.6171875
-0.18359375,-0.62109375
-0.1875,-0.62109375
-0.19140625,-0.62109375
-0.1953125,-0.625
-0.19921875,-0.625
-0.203125,-0.62890625
-0.20703125,-0.62890625
-0.2109375,-0.62890625
-0.21484375,-0.6328125
-0.21875,-0.6328125
-0.22265625,-0.63671875
-0.2265625,-0.63671875
-0.23046875,-0.63671875
-0.234375,-0.640625
-0.23828125,-0.640625
-0.2421875,-0.64453125
-0.24609375,-0.64453125
-0.25,-0.6484375
-0.25390625,-0.6484375
-0.2578125,-0.65234375
-0.26171875,-0.65234375
-0.265625,-0.65234375
-0.26953125,-0.65625
-0.2734375,-0.65625
-0.27734375,-0.66015625
-0.28125,-0.6640625
-0.28515625,-0.6640625
-0.2890625,-0.66796875
-0.29296875,-0.671875
-0.296875,-0.671875
-0.30078125,-0.67578125
-0.3046875,-0.6796875
-0.30859375,-0.68359375
-0.3125,-0.68359375
-0.31640625,-0.6875
-0.3203125,-0.69140625
-0.32421875,-0.6953125
-0.328125,-0.69921875
-0.33203125,-0.69921875
-0.3359375,-0.703125
-0.33984375,-0.70703125
-0.34375,-0.7109375
-0.34765625,-0.7109375
-0.34765625,-0.71484375
-0.3515625,-0.71875
-0.35546875,-0.72265625
-0.359375,-0.7265625
-0.36328125,-0.73046875
-0.3671875,-0.734375
-0.37109375,-0.73828125
-0.375,-0.7421875
-0.37890625,-0.74609375
-0.3828125,-0.75
-0.38671875,-0.75390625
-0.38671875,-0.7578125
-0.390625,-0.76171875
-0.39453125,-0.765625
-0.3984375,-0.76953125
-0.40234375,-0.7734375
-0.40234375,-0.77734375
-0.40625,-0.78125
-0.41015625,-0.78515625
-0.41015625,-0.7890625
-0.4140625,-0.79296875
-0.41796875,-0.796875
-0.421875,-0.80078125
-0.421875,-0.8046875
-0.42578125,-0.80859375
-0.4296875,-0.8125
-0.4296875,-0.81640625
-0.4296875,-0.8203125
-0.43359375,-0.82421875
-0.4375,-0.828125
-0.4375,-0.83203125
-0.4375,-0.8359375
-0.44140625,-0.83984375
-0.4453125,-0.84375
-0.4453125,-0.84765625
-0.4453125,-0.8515625
-0.44921875,-0.85546875
-0.44921875,-0.859375
-0.44921875,-0.86328125
-0.453125,-0.8671875
-0.453125,-0.87109375
-0.45703125,-0.875
-0.45703125,-0.87890625
-0.45703125,-0.8828125
-0.45703125,-0.88671875
-0.45703125,-0.890625
-0.45703125,-0.89453125
-0.45703125,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.453125,-0.89453125
0.453125,-0.890625
0.453125,-0.88671875
0.44921875,-0.8828125
0.44921875,-0.87890625
0.4453125,-0.875
0.44140625,-0.87109375
0.44140625,-0.8671875
0.4375,-0.86328125
0.43359375,-0.859375
0.43359375,-0.85546875
0.4296875,-0.8515625
0.42578125,-0.84765625
0.421875,-0.84375
0.421875,-0.83984375
0.41796875,-0.8359375
0.4140625,-0.83203125
0.41015625,-0.828125
0.40625,-0.82421875
0.40234375,-0.8203125
0.3984375,-0.81640625
0.3984375,-0.8125
0.39453125,-0.80859375
0.390625,-0.8046875
0.38671875,-0.80078125
0.3828125,-0.796875
0.3828125,-0.79296875
0.37890625,-0.7890625
0.375,-0.78515625
0.37109375,-0.78125
0.3671875,-0.77734375
0.36328125,-0.7734375
0.359375,-0.76953125
0.35546875,-0.765625
0.3515625,-0.76171875
0.3515625,-0.7578125
0.34765625,-0.75390625
0.34375,-0.75
0.33984375,-0.74609375
0.3359375,-0.7421875
0.33203125,-0.7421875
0.328125,-0.73828125
0.32421875,-0.734375
0.3203125,-0.73046875
0.3203125,-0.7265625
0.31640625,-0.7265625
0.3125,-0.72265625
0.30859375,-0.71875
0.3046875,-0.71484375
0.30078125,-0.7109375
0.296875,-0.7109375
0.29296875,-0.70703125
0.29296875,-0.703125
0.2890625,-0.703125
0.28515625,-0.69921875
0.28125,-0.6953125
0.27734375,-0.69140625
0.2734375,-0.6875
0.26953125,-0.68359375
0.265625,-0.68359375
0.26171875,-0.6796875
0.2578125,-0.67578125
0.25390625,-0.671875
0.25,-0.671875
0.24609375,-0.66796875
0.2421875,-0.6640625
0.23828125,-0.66015625
0.234375,-0.66015625
0.23046875,-0.65625
0.2265625,-0.65234375
0.22265625,-0.65234375
0.21875,-0.6484375
0.21484375,-0.64453125
0.2109375,-0.640625
0.20703125,-0.640625
0.203125,-0.63671875
0.19921875,-0.63671875
0.1953125,-0.6328125
0.19140625,-0.62890625
0.1875,-0.625
0.18359375,-0.625
0.1796875,-0.62109375
0.17578125,-0.62109375
0.171875,-0.6171875
0.16796875,-0.6171875
0.1640625,-0.61328125
0.16015625,-0.61328125
0.15625,-0.609375
0.15234375,-0.609375
0.1484375,-0.60546875
0.14453125,-0.60546875
0.140625,-0.6015625
0.13671875,-0.6015625
0.1328125,-0.6015625
0.12890625,-0.59765625
0.125,-0.59765625
0.12109375,-0.59765625
0.1171875,-0.59375
0.11328125,-0.59375
0.109375,-0.58984375
0.10546875,-0.58984375
0.1015625,-0.58984375
0.09765625,-0.5859375
0.09375,-0.5859375
0.08984375,-0.5859375
0.0859375,-0.5859375
0.08203125,-0.58203125
0.078125,-0.58203125
0.07421875,-0.58203125
0.0703125,-0.58203125
0.06640625,-0.58203125
0.0625,-0.578125
0.05859375,-0.578125
0.0546875,-0.578125
0.05078125,-0.578125
0.046875,-0.578125
0.04296875,-0.57421875
0.0390625,-0.57421875
0.03515625,-0.57421875
0.03125,-0.57421875
0.02734375,-0.57421875
0.0234375,-0.57421875
0.01953125,-0.57421875
0.015625,-0.57421875
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.57421875
-0.01171875,-0.57421875
-0.015625,-0.57421875
-0.01953125,-0.57421875
-0.0234375,-0.57421875
-0.02734375,-0.57421875
-0.03125,-0.57421875
-0.03515625,-0.57421875
-0.0390625,-0.57421875
-0.04296875,-0.57421875
-0.046875,-0.57421875
-0.05078125,-0.57421875
-0.0546875,-0.57421875
-0.05859375,-0.57421875
-0.0625,-0.57421875
-0.06640625,-0.57421875
-0.0703125,-0.57421875
-0.07421875,-0.578125
-0.078125,-0.578125
-0.08203125,-0.578125
-0.0859375,-0.578125
-0.08984375,-0.578125
-0.09375,-0.578125
-0.09765625,-0.58203125
-0.1015625,-0.58203125
-0.10546875,-0.58203125
-0.109375,-0.58203125
-0.11328125,-0.58203125
-0.1171875,-0.58203125
-0.12109375,-0.5859375
-0.125,-0.5859375
-0.12890625,-0.5859375
-0.1328125,-0.5859375
-0.13671875,-0.5859375
-0.140625,-0.58984375
-0.14453125,-0.58984375
-0.1484375,-0.58984375
-0.15234375,-0.59375
-0.15625,-0.59375
-0.16015625,-0.59375
-0.1640625,-0.59765625
-0.16796875,-0.59765625
-0.171875,-0.6015625
-0.17578125,-0.6015625
-0.1796875,-0.6015625
-0.18359375,-0.60546875
-0.1875,-0.60546875
-0.19140625,-0.60546875
-0.1953125,-0.609375
-0.19921875,-0.609375
-0.203125,-0.61328125
-0.20703125,-0.61328125
-0.2109375,-0.6171875
-0.21484375,-0.6171875
-0.21875,-0.6171875
-0.22265625,-0.62109375
-0.2265625,-0.625
-0.23046875,-0.625
-0.234375,-0.62890625
-0.23828125,-0.62890625
-0.2421875,-0.62890625
-0.24609375,-0.6328125
-0.25,-0.63671875
-0.25390625,-0.63671875
-0.2578125,-0.640625
-0.26171875,-0.640625
-0.265625,-0.64453125
-0.26953125,-0.64453125
-0.2734375,-0.64453125
-0.27734375,-0.6484375
-0.28125,-0.65234375
-0.28515625,-0.65625
-0.2890625,-0.65625
-0.29296875,-0.66015625
-0.296875,-0.6640625
-0.30078125,-0.66796875
-0.3046875,-0.66796875
-0.30859375,-0.671875
-0.3125,-0.67578125
-0.31640625,-0.6796875
-0.3203125,-0.68359375
-0.32421875,-0.68359375
-0.328125,-0.6875
-0.33203125,-0.69140625
-0.3359375,-0.6953125
-0.33984375,-0.69921875
-0.34375,-0.703125
-0.34765625,-0.70703125
-0.3515625,-0.7109375
-0.35546875,-0.71484375
-0.359375,-0.71875
-0.36328125,-0.72265625
-0.3671875,-0.7265625
-0.37109375,-0.73046875
-0.37109375,-0.734375
-0.375,-0.73828125
-0.37890625,-0.7421875
-0.3828125,-0.74609375
-0.38671875,-0.75
-0.38671875,-0.75390625
-0.390625,-0.7578125
-0.39453125,-0.76171875
-0.3984375,-0.765625
-0.3984375,-0.76953125
-0.40234375,-0.7734375
-0.40234375,-0.77734375
-0.40625,-0.78125
-0.41015625,-0.78515625
-0.4140625,-0.7890625
-0.41796875,-0.79296875
-0.41796875,-0.796875
-0.421875,-0.80078125
-0.421875,-0.8046875
-0.42578125,-0.80859375
-0.42578125,-0.8125
-0.4296875,-0.81640625
-0.4296875,-0.8203125
-0.43359375,-0.82421875
-0.43359375,-0.828125
-0.4375,-0.83203125
-0.4375,-0.8359375
-0.44140625,-0.83984375
-0.44140625,-0.84375
-0.4453125,-0.84765625
-0.4453125,-0.8515625
-0.44921875,-0.85546875
-0.44921875,-0.859375
-0.44921875,-0.86328125
-0.453125,-0.8671875
-0.453125,-0.87109375
-0.45703125,-0.875
-0.45703125,-0.87890625
-0.45703125,-0.8828125
-0.45703125,-0.88671875
-0.45703125,-0.890625
-0.45703125,-0.89453125
-0.45703125,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.44921875,-0.89453125
0.44921875,-0.890625
0.44921875,-0.88671875
0.44921875,-0.8828125
0.4453125,-0.87890625
0.44140625,-0.875
0.44140625,-0.87109375
0.4375,-0.8671875
0.43359375,-0.86328125
0.4296875,-0.859375
0.42578125,-0.85546875
0.421875,-0.8515625
0.421875,-0.84765625
0.41796875,-0.84375
0.4140625,-0.83984375
0.41015625,-0.8359375
0.40625,-0.83203125
0.40234375,-0.828125
0.40234375,-0.82421875
0.3984375,-0.82421875
0.39453125,-0.8203125
0.39453125,-0.81640625
0.390625,-0.8125
0.38671875,-0.80859375
0.3828125,-0.8046875
0.37890625,-0.80078125
0.375,-0.796875
0.375,-0.79296875
0.37109375,-0.79296875
0.3671875,-0.7890625
0.3671875,-0.78515625
0.36328125,-0.78125
0.359375,-0.77734375
0.35546875,-0.7734375
0.3515625,-0.76953125
0.34765625,-0.765625
0.34375,-0.76171875
0.33984375,-0.7578125
0.3359375,-0.75390625
0.33203125,-0.75
0.328125,-0.74609375
0.32421875,-0.7421875
0.3203125,-0.73828125
0.31640625,-0.734375
0.3125,-0.73046875
0.30859375,-0.7265625
0.3046875,-0.7265625
0.30078125,-0.72265625
0.296875,-0.71875
0.29296875,-0.71484375
0.2890625,-0.7109375
0.28515625,-0.70703125
0.28125,-0.703125
0.27734375,-0.69921875
0.2734375,-0.69921875
0.26953125,-0.6953125
0.265625,-0.69140625
0.265625,-0.6875
0.26171875,-0.68359375
0.2578125,-0.68359375
0.25390625,-0.6796875
0.25,-0.67578125
0.24609375,-0.671875
0.2421875,-0.671875
0.23828125,-0.66796875
0.234375,-0.6640625
0.23046875,-0.66015625
0.2265625,-0.66015625
0.22265625,-0.65625
0.21875,-0.65625
0.21484375,-0.65234375
0.2109375,-0.6484375
0.20703125,-0.6484375
0.203125,-0.64453125
0.19921875,-0.640625
0.1953125,-0.63671875
0.19140625,-0.6328125
0.1875,-0.62890625
0.18359375,-0.62890625
0.1796875,-0.62890625
0.17578125,-0.625
0.171875,-0.625
0.16796875,-0.62109375
0.1640625,-0.62109375
0.16015625,-0.6171875
0.15625,-0.61328125
0.15234375,-0.61328125
0.1484375,-0.609375
0.14453125,-0.609375
0.140625,-0.60546875
0.13671875,-0.60546875
0.1328125,-0.6015625
0.12890625,-0.6015625
0.125,-0.6015625
0.12109375,-0.59765625
0.1171875,-0.59765625
0.11328125,-0.59765625
0.109375,-0.59375
0.10546875,-0.59375
0.1015625,-0.58984375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.5859375
0.0859375,-0.5859375
0.08203125,-0.5859375
0.078125,-0.5859375
0.07421875,-0.58203125
0.0703125,-0.58203125
0.06640625,-0.58203125
0.0625,-0.58203125
0.05859375,-0.578125
0.0546875,-0.578125
0.05078125,-0.578125
0.046875,-0.578125
0.04296875,-0.57421875
0.0390625,-0.57421875
0.03515625,-0.57421875
0.03125,-0.57421875
0.02734375,-0.57421875
0.0234375,-0.57421875
0.01953125,-0.5703125
0.015625,-0.5703125
0.01171875,-0.5703125
0.0078125,-0.5703125
0.00390625,-0.5703125
0,-0.5703125
-0.00390625,-0.5703125
-0.0078125,-0.5703125
-0.01171875,-0.5703125
-0.015625,-0.5703125
-0.01953125,-0.5703125
-0.0234375,-0.5703125
-0.02734375,-0.5703125
-0.03125,-0.5703125
-0.03515625,-0.5703125
-0.0390625,-0.5703125
-0.04296875,-0.5703125
-0.046875,-0.5703125
-0.05078125,-0.5703125
-0.0546875,-0.5703125
-0.05859375,-0.5703125
-0.0625,-0.5703125
-0.06640625,-0.5703125
-0.0703125,-0.5703125
-0.07421875,-0.5703125
-0.078125,-0.5703125
-0.08203125,-0.5703125
-0.0859375,-0.5703125
-0.08984375,-0.5703125
-0.09375,-0.57421875
-0.09765625,-0.57421875
-0.1015625,-0.57421875
-0.10546875,-0.57421875
-0.109375,-0.57421875
-0.11328125,-0.57421875
-0.1171875,-0.57421875
-0.12109375,-0.57421875
-0.125,-0.57421875
-0.12890625,-0.578125
-0.1328125,-0.578125
-0.13671875,-0.578125
-0.140625,-0.578125
-0.14453125,-0.578125
-0.1484375,-0.58203125
-0.15234375,-0.58203125
-0.15625,-0.58203125
-0.16015625,-0.5859375
-0.1640625,-0.5859375
-0.16796875,-0.5859375
-0.171875,-0.5859375
-0.17578125,-0.58984375
-0.1796875,-0.58984375
-0.18359375,-0.58984375
-0.1875,-0.58984375
-0.19140625,-0.59375
-0.1953125,-0.59375
-0.19921875,-0.59765625
-0.203125,-0.59765625
-0.20703125,-0.59765625
-0.2109375,-0.6015625
-0.21484375,-0.6015625
-0.21875,-0.6015625
-0.22265625,-0.60546875
-0.2265625,-0.60546875
-0.23046875,-0.609375
-0.234375,-0.609375
-0.23828125,-0.61328125
-0.2421875,-0.61328125
-0.24609375,-0.6171875
-0.25,-0.6171875
-0.25390625,-0.62109375
-0.2578125,-0.62109375
-0.26171875,-0.625
-0.265625,-0.625
-0.26953125,-0.62890625
-0.2734375,-0.62890625
-0.27734375,-0.6328125
-0.28125,-0.6328125
-0.28515625,-0.63671875
-0.2890625,-0.640625
-0.29296875,-0.640625
-0.296875,-0.64453125
-0.30078125,-0.64453125
-0.3046875,-0.6484375
-0.30859375,-0.65234375
-0.3125,-0.65625
-0.31640625,-0.65625
-0.3203125,-0.66015625
-0.32421875,-0.6640625
-0.328125,-0.66796875
-0.33203125,-0.671875
-0.3359375,-0.67578125
-0.33984375,-0.6796875
-0.34375,-0.68359375
-0.34765625,-0.68359375
-0.3515625,-0.6875
-0.35546875,-0.69140625
-0.359375,-0.6953125
-0.36328125,-0.69921875
-0.36328125,-0.703125
-0.3671875,-0.70703125
-0.37109375,-0.7109375
-0.375,-0.71484375
-0.37890625,-0.71875
-0.37890625,-0.72265625
-0.3828125,-0.7265625
-0.38671875,-0.7265625
-0.38671875,-0.73046875
-0.390625,-0.734375
-0.390625,-0.73828125
-0.39453125,-0.7421875
-0.3984375,-0.74609375
-0.40234375,-0.75
-0.40234375,-0.75390625
-0.40625,-0.7578125
-0.41015625,-0.76171875
-0.41015625,-0.765625
-0.4140625,-0.76953125
-0.41796875,-0.7734375
-0.41796875,-0.77734375
-0.41796875,-0.78125
-0.421875,-0.78515625
-0.42578125,-0.7890625
-0.42578125,-0.79296875
-0.4296875,-0.796875
-0.4296875,-0.80078125
-0.43359375,-0.8046875
-0.43359375,-0.80859375
-0.4375,-0.8125
-0.4375,-0.81640625
-0.4375,-0.8203125
-0.44140625,-0.82421875
-0.4453125,-0.828125
-0.4453125,-0.83203125
-0.4453125,-0.8359375
-0.4453125,-0.83984375
-0.44921875,-0.84375
-0.44921875,-0.84765625
-0.44921875,-0.8515625
-0.453125,-0.85546875
-0.453125,-0.859375
-0.453125,-0.86328125
-0.45703125,-0.8671875
-0.45703125,-0.87109375
-0.45703125,-0.875
-0.45703125,-0.87890625
-0.4609375,-0.8828125
-0.4609375,-0.88671875
-0.4609375,-0.890625
-0.4609375,-0.89453125
-0.4609375,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.45703125,-0.89453125
0.45703125,-0.890625
0.45703125,-0.88671875
0.453125,-0.8828125
0.453125,-0.87890625
0.44921875,-0.875
0.44921875,-0.87109375
0.44921875,-0.8671875
0.4453125,-0.86328125
0.44140625,-0.859375
0.44140625,-0.85546875
0.4375,-0.8515625
0.43359375,-0.84765625
0.43359375,-0.84375
0.4296875,-0.83984375
0.42578125,-0.8359375
0.421875,-0.83203125
0.421875,-0.828125
0.41796875,-0.82421875
0.4140625,-0.8203125
0.4140625,-0.81640625
0.41015625,-0.8125
0.40625,-0.80859375
0.40234375,-0.8046875
0.40234375,-0.80078125
0.3984375,-0.796875
0.39453125,-0.79296875
0.39453125,-0.7890625
0.390625,-0.78515625
0.38671875,-0.78125
0.3828125,-0.77734375
0.37890625,-0.7734375
0.37890625,-0.76953125
0.375,-0.765625
0.37109375,-0.76171875
0.3671875,-0.7578125
0.36328125,-0.75390625
0.359375,-0.75
0.35546875,-0.74609375
0.3515625,-0.7421875
0.34765625,-0.73828125
0.34375,-0.734375
0.34375,-0.73046875
0.33984375,-0.73046875
0.3359375,-0.7265625
0.33203125,-0.72265625
0.328125,-0.71875
0.32421875,-0.71484375
0.3203125,-0.7109375
0.31640625,-0.70703125
0.3125,-0.703125
0.30859375,-0.69921875
0.3046875,-0.69921875
0.30078125,-0.6953125
0.296875,-0.69140625
0.29296875,-0.6875
0.2890625,-0.68359375
0.28515625,-0.6796875
0.28125,-0.67578125
0.27734375,-0.671875
0.2734375,-0.671875
0.26953125,-0.66796875
0.265625,-0.6640625
0.26171875,-0.6640625
0.2578125,-0.66015625
0.25390625,-0.65625
0.25,-0.65625
0.24609375,-0.65234375
0.2421875,-0.6484375
0.23828125,-0.64453125
0.234375,-0.640625
0.23046875,-0.640625
0.2265625,-0.640625
0.22265625,-0.63671875
0.21875,-0.6328125
0.21484375,-0.6328125
0.2109375,-0.62890625
0.20703125,-0.62890625
0.203125,-0.625
0.19921875,-0.62109375
0.1953125,-0.6171875
0.19140625,-0.6171875
0.1875,-0.61328125
0.18359375,-0.61328125
0.1796875,-0.61328125
0.17578125,-0.609375
0.171875,-0.609375
0.16796875,-0.60546875
0.1640625,-0.60546875
0.16015625,-0.6015625
0.15625,-0.6015625
0.15234375,-0.6015625
0.1484375,-0.59765625
0.14453125,-0.59765625
0.140625,-0.59375
0.13671875,-0.59375
0.1328125,-0.59375
0.12890625,-0.58984375
0.125,-0.58984375
0.12109375,-0.58984375
0.1171875,-0.58984375
0.11328125,-0.5859375
0.109375,-0.5859375
0.10546875,-0.5859375
0.1015625,-0.5859375
0.09765625,-0.5859375
0.09375,-0.58203125
0.08984375,-0.58203125
0.0859375,-0.58203125
0.08203125,-0.58203125
0.078125,-0.58203125
0.07421875,-0.58203125
0.0703125,-0.578125
0.06640625,-0.578125
0.0625,-0.578125
0.05859375,-0.578125
0.0546875,-0.578125
0.05078125,-0.578125
0.046875,-0.578125
0.04296875,-0.57421875
0.0390625,-0.57421875
0.03515625,-0.57421875
0.03125,-0.57421875
0.02734375,-0.57421875
0.0234375,-0.57421875
0.01953125,-0.57421875
0.015625,-0.57421875
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.57421875
-0.01171875,-0.57421875
-0.015625,-0.57421875
-0.01953125,-0.57421875
-0.0234375,-0.57421875
-0.02734375,-0.57421875
-0.03125,-0.578125
-0.03515625,-0.578125
-0.0390625,-0.578125
-0.04296875,-0.578125
-0.046875,-0.578125
-0.05078125,-0.578125
-0.0546875,-0.578125
-0.05859375,-0.578125
-0.0625,-0.578125
-0.06640625,-0.58203125
-0.0703125,-0.58203125
-0.07421875,-0.58203125
-0.078125,-0.58203125
-0.08203125,-0.58203125
-0.0859375,-0.5859375
-0.08984375,-0.5859375
-0.09375,-0.5859375
-0.09765625,-0.5859375
-0.1015625,-0.5859375
-0.10546875,-0.58984375
-0.109375,-0.58984375
-0.11328125,-0.58984375
-0.1171875,-0.58984375
-0.12109375,-0.58984375
-0.125,-0.59375
-0.12890625,-0.59375
-0.1328125,-0.59375
-0.13671875,-0.59765625
-0.140625,-0.59765625
-0.14453125,-0.6015625
-0.1484375,-0.6015625
-0.15234375,-0.6015625
-0.15625,-0.60546875
-0.16015625,-0.60546875
-0.1640625,-0.60546875
-0.16796875,-0.609375
-0.171875,-0.609375
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.61328125
-0.1875,-0.6171875
-0.19140625,-0.6171875
-0.1953125,-0.62109375
-0.19921875,-0.62109375
-0.203125,-0.625
-0.20703125,-0.625
-0.2109375,-0.62890625
-0.21484375,-0.62890625
-0.21875,-0.6328125
-0.22265625,-0.63671875
-0.2265625,-0.63671875
-0.23046875,-0.640625
-0.234375,-0.640625
-0.23828125,-0.64453125
-0.2421875,-0.64453125
-0.24609375,-0.6484375
-0.25,-0.6484375
-0.25390625,-0.65234375
-0.2578125,-0.65625
-0.26171875,-0.65625
-0.265625,-0.66015625
-0.26953125,-0.66015625
-0.2734375,-0.6640625
-0.27734375,-0.66796875
-0.28125,-0.671875
-0.28515625,-0.671875
-0.2890625,-0.67578125
-0.29296875,-0.6796875
-0.296875,-0.68359375
-0.30078125,-0.68359375
-0.3046875,-0.6875
-0.30859375,-0.69140625
-0.3125,-0.6953125
-0.31640625,-0.69921875
-0.3203125,-0.69921875
-0.32421875,-0.703125
-0.328125,-0.70703125
-0.33203125,-0.7109375
-0.3359375,-0.71484375
-0.33984375,-0.71875
-0.34375,-0.72265625
-0.34765625,-0.7265625
-0.3515625,-0.73046875
-0.35546875,-0.734375
-0.359375,-0.73828125
-0.36328125,-0.7421875
-0.3671875,-0.74609375
-0.37109375,-0.75
-0.375,-0.75390625
-0.375,-0.7578125
-0.37890625,-0.76171875
-0.3828125,-0.765625
-0.38671875,-0.76953125
-0.390625,-0.7734375
-0.390625,-0.77734375
-0.39453125,-0.78125
-0.3984375,-0.78515625
-0.40234375,-0.7890625
-0.40234375,-0.79296875
-0.40625,-0.796875
-0.41015625,-0.796875
-0.41015625,-0.80078125
-0.4140625,-0.8046875
-0.41796875,-0.80859375
-0.41796875,-0.8125
-0.421875,-0.81640625
-0.42578125,-0.8203125
-0.42578125,-0.82421875
-0.4296875,-0.828125
-0.4296875,-0.83203125
-0.43359375,-0.8359375
-0.43359375,-0.83984375
-0.4375,-0.84375
-0.4375,-0.84765625
-0.44140625,-0.8515625
-0.4453125,-0.85546875
-0.4453125,-0.859375
-0.4453125,-0.86328125
-0.44921875,-0.8671875
-0.44921875,-0.87109375
-0.453125,-0.875
-0.453125,-0.87890625
-0.45703125,-0.8828125
-0.45703125,-0.88671875
-0.45703125,-0.890625
-0.45703125,-0.89453125
-0.45703125,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.4296875,-0.89453125
0.4296875,-0.890625
0.4296875,-0.88671875
0.4296875,-0.8828125
0.42578125,-0.87890625
0.421875,-0.875
0.421875,-0.87109375
0.421875,-0.8671875
0.41796875,-0.86328125
0.4140625,-0.859375
0.4140625,-0.85546875
0.41015625,-0.8515625
0.40625,-0.84765625
0.40625,-0.84375
0.40234375,-0.83984375
0.3984375,-0.8359375
0.39453125,-0.83203125
0.39453125,-0.828125
0.390625,-0.82421875
0.38671875,-0.8203125
0.3828125,-0.81640625
0.3828125,-0.8125
0.37890625,-0.80859375
0.375,-0.8046875
0.37109375,-0.80078125
0.3671875,-0.796875
0.3671875,-0.79296875
0.36328125,-0.7890625
0.359375,-0.78515625
0.35546875,-0.78125
0.3515625,-0.77734375
0.3515625,-0.7734375
0.34765625,-0.76953125
0.34375,-0.765625
0.33984375,-0.76171875
0.3359375,-0.7578125
0.33203125,-0.75390625
0.328125,-0.75
0.32421875,-0.74609375
0.3203125,-0.7421875
0.31640625,-0.73828125
0.3125,-0.734375
0.30859375,-0.73046875
0.3046875,-0.7265625
0.30078125,-0.72265625
0.296875,-0.71875
0.29296875,-0.71484375
0.2890625,-0.7109375
0.28515625,-0.70703125
0.28125,-0.703125
0.27734375,-0.69921875
0.2734375,-0.69921875
0.26953125,-0.6953125
0.265625,-0.69140625
0.26171875,-0.6875
0.2578125,-0.68359375
0.25390625,-0.68359375
0.25,-0.6796875
0.24609375,-0.67578125
0.2421875,-0.671875
0.23828125,-0.671875
0.234375,-0.66796875
0.23046875,-0.66796875
0.2265625,-0.6640625
0.22265625,-0.66015625
0.21875,-0.65625
0.21484375,-0.65625
0.2109375,-0.65234375
0.20703125,-0.6484375
0.203125,-0.6484375
0.19921875,-0.64453125
0.1953125,-0.640625
0.19140625,-0.640625
0.1875,-0.63671875
0.18359375,-0.63671875
0.1796875,-0.6328125
0.17578125,-0.6328125
0.171875,-0.62890625
0.16796875,-0.62890625
0.1640625,-0.625
0.16015625,-0.62109375
0.15625,-0.62109375
0.15234375,-0.62109375
0.1484375,-0.6171875
0.14453125,-0.6171875
0.140625,-0.61328125
0.13671875,-0.61328125
0.1328125,-0.61328125
0.12890625,-0.609375
0.125,-0.609375
0.12109375,-0.609375
0.1171875,-0.60546875
0.11328125,-0.60546875
0.109375,-0.6015625
0.10546875,-0.6015625
0.1015625,-0.6015625
0.09765625,-0.6015625
0.09375,-0.59765625
0.08984375,-0.59765625
0.0859375,-0.59765625
0.08203125,-0.59765625
0.078125,-0.59765625
0.07421875,-0.59375
0.0703125,-0.59375
0.06640625,-0.59375
0.0625,-0.59375
0.05859375,-0.58984375
0.0546875,-0.58984375
0.05078125,-0.58984375
0.046875,-0.58984375
0.04296875,-0.58984375
0.0390625,-0.58984375
0.03515625,-0.58984375
0.03125,-0.58984375
0.02734375,-0.5859375
0.0234375,-0.5859375
0.01953125,-0.5859375
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.5859375
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.5859375
-0.046875,-0.5859375
-0.05078125,-0.5859375
-0.0546875,-0.5859375
-0.05859375,-0.5859375
-0.0625,-0.58984375
-0.06640625,-0.58984375
-0.0703125,-0.58984375
-0.07421875,-0.58984375
-0.078125,-0.58984375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59375
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.59765625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.60546875
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.60546875
-0.15234375,-0.609375
-0.15625,-0.609375
-0.16015625,-0.609375
-0.1640625,-0.61328125
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.6171875
-0.1796875,-0.6171875
-0.18359375,-0.62109375
-0.1875,-0.62109375
-0.19140625,-0.625
-0.1953125,-0.625
-0.19921875,-0.62890625
-0.203125,-0.62890625
-0.20703125,-0.6328125
-0.2109375,-0.6328125
-0.21484375,-0.63671875
-0.21875,-0.63671875
-0.22265625,-0.640625
-0.2265625,-0.640625
-0.23046875,-0.64453125
-0.234375,-0.64453125
-0.23828125,-0.6484375
-0.2421875,-0.65234375
-0.24609375,-0.65234375
-0.25,-0.65625
-0.25390625,-0.65625
-0.2578125,-0.66015625
-0.26171875,-0.6640625
-0.265625,-0.66796875
-0.26953125,-0.66796875
-0.2734375,-0.671875
-0.27734375,-0.67578125
-0.28125,-0.67578125
-0.28515625,-0.6796875
-0.2890625,-0.68359375
-0.29296875,-0.68359375
-0.296875,-0.6875
-0.30078125,-0.69140625
-0.3046875,-0.6953125
-0.30859375,-0.69921875
-0.3125,-0.703125
-0.31640625,-0.70703125
-0.3203125,-0.7109375
-0.32421875,-0.71484375
-0.328125,-0.71875
-0.33203125,-0.72265625
-0.3359375,-0.7265625
-0.3359375,-0.73046875
-0.33984375,-0.734375
-0.34375,-0.73828125
-0.34765625,-0.7421875
-0.3515625,-0.74609375
-0.3515625,-0.75
-0.35546875,-0.75390625
-0.359375,-0.7578125
-0.36328125,-0.76171875
-0.36328125,-0.765625
-0.3671875,-0.76953125
-0.37109375,-0.7734375
-0.375,-0.77734375
-0.375,-0.78125
-0.37890625,-0.78515625
-0.37890625,-0.7890625
-0.3828125,-0.79296875
-0.38671875,-0.796875
-0.38671875,-0.80078125
-0.390625,-0.8046875
-0.39453125,-0.80859375
-0.39453125,-0.8125
-0.3984375,-0.81640625
-0.3984375,-0.8203125
-0.40234375,-0.82421875
-0.40234375,-0.828125
-0.40234375,-0.83203125
-0.40625,-0.8359375
-0.40625,-0.83984375
-0.41015625,-0.84375
-0.41015625,-0.84765625
-0.4140625,-0.8515625
-0.4140625,-0.85546875
-0.4140625,-0.859375
-0.41796875,-0.86328125
-0.41796875,-0.8671875
-0.41796875,-0.87109375
-0.41796875,-0.875
-0.421875,-0.87890625
-0.421875,-0.8828125
-0.421875,-0.88671875
-0.421875,-0.890625
-0.421875,-0.89453125
-0.421875,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.4296875,-0.89453125
0.4296875,-0.890625
0.4296875,-0.88671875
0.4296875,-0.8828125
0.42578125,-0.87890625
0.421875,-0.875
0.421875,-0.87109375
0.41796875,-0.8671875
0.41796875,-0.86328125
0.4140625,-0.859375
0.41015625,-0.85546875
0.41015625,-0.8515625
0.40625,-0.84765625
0.40234375,-0.84375
0.40234375,-0.83984375
0.3984375,-0.8359375
0.39453125,-0.83203125
0.390625,-0.828125
0.390625,-0.82421875
0.38671875,-0.8203125
0.3828125,-0.81640625
0.37890625,-0.8125
0.37890625,-0.80859375
0.375,-0.8046875
0.37109375,-0.80078125
0.3671875,-0.796875
0.3671875,-0.79296875
0.36328125,-0.7890625
0.359375,-0.78515625
0.35546875,-0.78125
0.3515625,-0.77734375
0.3515625,-0.7734375
0.34765625,-0.76953125
0.34375,-0.765625
0.33984375,-0.76171875
0.3359375,-0.7578125
0.3359375,-0.75390625
0.33203125,-0.75390625
0.328125,-0.75
0.32421875,-0.74609375
0.32421875,-0.7421875
0.3203125,-0.73828125
0.31640625,-0.734375
0.3125,-0.73046875
0.30859375,-0.7265625
0.3046875,-0.72265625
0.30078125,-0.71875
0.296875,-0.71484375
0.29296875,-0.7109375
0.2890625,-0.70703125
0.28515625,-0.703125
0.28125,-0.69921875
0.27734375,-0.6953125
0.2734375,-0.69140625
0.26953125,-0.6875
0.265625,-0.68359375
0.26171875,-0.68359375
0.2578125,-0.6796875
0.25390625,-0.67578125
0.25,-0.671875
0.24609375,-0.66796875
0.2421875,-0.66796875
0.23828125,-0.6640625
0.234375,-0.66015625
0.23046875,-0.65625
0.2265625,-0.65625
0.22265625,-0.65234375
0.21875,-0.6484375
0.21484375,-0.64453125
0.2109375,-0.640625
0.20703125,-0.640625
0.203125,-0.63671875
0.19921875,-0.63671875
0.1953125,-0.6328125
0.19140625,-0.62890625
0.1875,-0.62890625
0.18359375,-0.625
0.1796875,-0.625
0.17578125,-0.62109375
0.171875,-0.62109375
0.16796875,-0.6171875
0.1640625,-0.61328125
0.16015625,-0.61328125
0.15625,-0.609375
0.15234375,-0.609375
0.1484375,-0.609375
0.14453125,-0.60546875
0.140625,-0.6015625
0.13671875,-0.6015625
0.1328125,-0.6015625
0.12890625,-0.6015625
0.125,-0.59765625
0.12109375,-0.59765625
0.1171875,-0.59765625
0.11328125,-0.59375
0.109375,-0.59375
0.10546875,-0.58984375
0.1015625,-0.58984375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.5859375
0.0859375,-0.5859375
0.08203125,-0.5859375
0.078125,-0.5859375
0.07421875,-0.5859375
0.0703125,-0.58203125
0.06640625,-0.58203125
0.0625,-0.58203125
0.05859375,-0.58203125
0.0546875,-0.58203125
0.05078125,-0.578125
0.046875,-0.578125
0.04296875,-0.578125
0.0390625,-0.578125
0.03515625,-0.578125
0.03125,-0.578125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.578125
0.015625,-0.578125
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.57421875
-0.01171875,-0.57421875
-0.015625,-0.57421875
-0.01953125,-0.57421875
-0.0234375,-0.57421875
-0.02734375,-0.578125
-0.03125,-0.578125
-0.03515625,-0.578125
-0.0390625,-0.578125
-0.04296875,-0.578125
-0.046875,-0.578125
-0.05078125,-0.578125
-0.0546875,-0.578125
-0.05859375,-0.58203125
-0.0625,-0.58203125
-0.06640625,-0.58203125
-0.0703125,-0.58203125
-0.07421875,-0.58203125
-0.078125,-0.58203125
-0.08203125,-0.5859375
-0.0859375,-0.5859375
-0.08984375,-0.5859375
-0.09375,-0.5859375
-0.09765625,-0.5859375
-0.1015625,-0.58984375
-0.10546875,-0.58984375
-0.109375,-0.58984375
-0.11328125,-0.59375
-0.1171875,-0.59375
-0.12109375,-0.59375
-0.125,-0.59765625
-0.12890625,-0.59765625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.6015625
-0.14453125,-0.6015625
-0.1484375,-0.6015625
-0.15234375,-0.60546875
-0.15625,-0.60546875
-0.16015625,-0.609375
-0.1640625,-0.609375
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.6171875
-0.18359375,-0.62109375
-0.1875,-0.62109375
-0.19140625,-0.625
-0.1953125,-0.625
-0.19921875,-0.62890625
-0.203125,-0.62890625
-0.20703125,-0.6328125
-0.2109375,-0.63671875
-0.21484375,-0.63671875
-0.21875,-0.640625
-0.22265625,-0.640625
-0.2265625,-0.64453125
-0.23046875,-0.64453125
-0.234375,-0.6484375
-0.23828125,-0.65234375
-0.2421875,-0.65625
-0.24609375,-0.65625
-0.25,-0.66015625
-0.25390625,-0.6640625
-0.2578125,-0.66796875
-0.26171875,-0.671875
-0.265625,-0.671875
-0.26953125,-0.67578125
-0.2734375,-0.6796875
-0.27734375,-0.68359375
-0.28125,-0.6875
-0.28515625,-0.69140625
-0.2890625,-0.6953125
-0.29296875,-0.6953125
-0.296875,-0.69921875
-0.30078125,-0.703125
-0.3046875,-0.70703125
-0.30859375,-0.7109375
-0.3125,-0.71484375
-0.31640625,-0.71875
-0.3203125,-0.72265625
-0.3203125,-0.7265625
-0.32421875,-0.73046875
-0.328125,-0.734375
-0.33203125,-0.73828125
-0.3359375,-0.7421875
-0.3359375,-0.74609375
-0.33984375,-0.75
-0.34375,-0.75390625
-0.34765625,-0.7578125
-0.34765625,-0.76171875
-0.3515625,-0.765625
-0.35546875,-0.76953125
-0.359375,-0.7734375
-0.359375,-0.77734375
-0.36328125,-0.78125
-0.3671875,-0.78515625
-0.37109375,-0.7890625
-0.375,-0.79296875
-0.375,-0.796875
-0.37890625,-0.80078125
-0.37890625,-0.8046875
-0.3828125,-0.80859375
-0.38671875,-0.8125
-0.38671875,-0.81640625
-0.38671875,-0.8203125
-0.390625,-0.82421875
-0.39453125,-0.828125
-0.39453125,-0.83203125
-0.3984375,-0.8359375
-0.40234375,-0.83984375
-0.40234375,-0.84375
-0.40234375,-0.84765625
-0.40625,-0.8515625
-0.40625,-0.85546875
-0.41015625,-0.859375
-0.41015625,-0.86328125
-0.4140625,-0.8671875
-0.4140625,-0.87109375
-0.41796875,-0.875
-0.41796875,-0.87890625
-0.41796875,-0.8828125
-0.41796875,-0.88671875
-0.41796875,-0.890625
-0.41796875,-0.89453125
-0.41796875,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.43359375,-0.89453125
0.43359375,-0.890625
0.43359375,-0.88671875
0.43359375,-0.8828125
0.43359375,-0.87890625
0.43359375,-0.875
0.4296875,-0.87109375
0.4296875,-0.8671875
0.4296875,-0.86328125
0.4296875,-0.859375
0.42578125,-0.85546875
0.42578125,-0.8515625
0.421875,-0.84765625
0.421875,-0.84375
0.41796875,-0.83984375
0.41796875,-0.8359375
0.41796875,-0.83203125
0.4140625,-0.828125
0.4140625,-0.82421875
0.41015625,-0.8203125
0.41015625,-0.81640625
0.40625,-0.8125
0.40625,-0.80859375
0.40234375,-0.8046875
0.3984375,-0.80078125
0.3984375,-0.796875
0.39453125,-0.79296875
0.39453125,-0.7890625
0.390625,-0.78515625
0.390625,-0.78125
0.38671875,-0.77734375
0.3828125,-0.7734375
0.37890625,-0.76953125
0.37890625,-0.765625
0.375,-0.76171875
0.37109375,-0.7578125
0.3671875,-0.75390625
0.36328125,-0.75
0.36328125,-0.74609375
0.359375,-0.7421875
0.35546875,-0.7421875
0.3515625,-0.73828125
0.3515625,-0.734375
0.34765625,-0.73046875
0.34375,-0.7265625
0.33984375,-0.72265625
0.3359375,-0.71875
0.33203125,-0.71484375
0.328125,-0.7109375
0.32421875,-0.7109375
0.3203125,-0.70703125
0.31640625,-0.703125
0.3125,-0.69921875
0.30859375,-0.6953125
0.3046875,-0.69140625
0.30078125,-0.69140625
0.296875,-0.6875
0.29296875,-0.68359375
0.2890625,-0.68359375
0.28515625,-0.6796875
0.28125,-0.67578125
0.27734375,-0.67578125
0.2734375,-0.671875
0.26953125,-0.671875
0.265625,-0.66796875
0.26171875,-0.6640625
0.2578125,-0.6640625
0.25390625,-0.66015625
0.25,-0.66015625
0.24609375,-0.65625
0.2421875,-0.65625
0.23828125,-0.65625
0.234375,-0.65234375
0.23046875,-0.6484375
0.2265625,-0.6484375
0.22265625,-0.6484375
0.21875,-0.64453125
0.21484375,-0.640625
0.2109375,-0.640625
0.20703125,-0.640625
0.203125,-0.63671875
0.19921875,-0.63671875
0.1953125,-0.63671875
0.19140625,-0.6328125
0.1875,-0.6328125
0.18359375,-0.62890625
0.1796875,-0.62890625
0.17578125,-0.62890625
0.171875,-0.62890625
0.16796875,-0.625
0.1640625,-0.625
0.16015625,-0.62109375
0.15625,-0.62109375
0.15234375,-0.62109375
0.1484375,-0.62109375
0.14453125,-0.62109375
0.140625,-0.6171875
0.13671875,-0.6171875
0.1328125,-0.6171875
0.12890625,-0.61328125
0.125,-0.61328125
0.12109375,-0.61328125
0.1171875,-0.61328125
0.11328125,-0.61328125
0.109375,-0.61328125
0.10546875,-0.609375
0.1015625,-0.609375
0.09765625,-0.609375
0.09375,-0.609375
0.08984375,-0.609375
0.0859375,-0.609375
0.08203125,-0.609375
0.078125,-0.609375
0.07421875,-0.609375
0.0703125,-0.60546875
0.06640625,-0.60546875
0.0625,-0.60546875
0.05859375,-0.60546875
0.0546875,-0.60546875
0.05078125,-0.60546875
0.046875,-0.60546875
0.04296875,-0.60546875
0.0390625,-0.60546875
0.03515625,-0.60546875
0.03125,-0.60546875
0.02734375,-0.60546875
0.0234375,-0.60546875
0.01953125,-0.60546875
0.015625,-0.60546875
0.01171875,-0.60546875
0.0078125,-0.60546875
0.00390625,-0.60546875
0,-0.60546875
-0.00390625,-0.60546875
-0.0078125,-0.60546875
-0.01171875,-0.60546875
-0.015625,-0.60546875
-0.01953125,-0.60546875
-0.0234375,-0.60546875
-0.02734375,-0.60546875
-0.03125,-0.60546875
-0.03515625,-0.60546875
-0.0390625,-0.60546875
-0.04296875,-0.609375
-0.046875,-0.609375
-0.05078125,-0.609375
-0.0546875,-0.609375
-0.05859375,-0.609375
-0.0625,-0.61328125
-0.06640625,-0.61328125
-0.0703125,-0.61328125
-0.07421875,-0.61328125
-0.078125,-0.61328125
-0.08203125,-0.61328125
-0.0859375,-0.6171875
-0.08984375,-0.6171875
-0.09375,-0.6171875
-0.09765625,-0.6171875
-0.1015625,-0.6171875
-0.10546875,-0.62109375
-0.109375,-0.62109375
-0.11328125,-0.62109375
-0.1171875,-0.625
-0.12109375,-0.625
-0.125,-0.625
-0.12890625,-0.62890625
-0.1328125,-0.62890625
-0.13671875,-0.62890625
-0.140625,-0.62890625
-0.14453125,-0.62890625
-0.1484375,-0.6328125
-0.15234375,-0.6328125
-0.15625,-0.6328125
-0.16015625,-0.63671875
-0.1640625,-0.63671875
-0.16796875,-0.640625
-0.171875,-0.640625
-0.17578125,-0.640625
-0.1796875,-0.64453125
-0.18359375,-0.64453125
-0.1875,-0.64453125
-0.19140625,-0.6484375
-0.1953125,-0.6484375
-0.19921875,-0.65234375
-0.203125,-0.65234375
-0.20703125,-0.65625
-0.2109375,-0.65625
-0.21484375,-0.65625
-0.21875,-0.66015625
-0.22265625,-0.6640625
-0.2265625,-0.6640625
-0.23046875,-0.66796875
-0.234375,-0.66796875
-0.23828125,-0.671875
-0.2421875,-0.671875
-0.24609375,-0.67578125
-0.25,-0.67578125
-0.25390625,-0.6796875
-0.2578125,-0.68359375
-0.26171875,-0.68359375
-0.265625,-0.6875
-0.26953125,-0.69140625
-0.2734375,-0.6953125
-0.27734375,-0.6953125
-0.28125,-0.69921875
-0.28515625,-0.69921875
-0.2890625,-0.703125
-0.29296875,-0.70703125
-0.296875,-0.7109375
-0.30078125,-0.7109375
-0.3046875,-0.71484375
-0.30859375,-0.71875
-0.3125,-0.72265625
-0.31640625,-0.7265625
-0.3203125,-0.73046875
-0.32421875,-0.734375
-0.328125,-0.73828125
-0.33203125,-0.7421875
-0.3359375,-0.74609375
-0.33984375,-0.75
-0.34375,-0.75390625
-0.34765625,-0.7578125
-0.3515625,-0.76171875
-0.35546875,-0.765625
-0.359375,-0.76953125
-0.359375,-0.7734375
-0.36328125,-0.77734375
-0.3671875,-0.78125
-0.37109375,-0.78515625
-0.37109375,-0.7890625
-0.375,-0.79296875
-0.37890625,-0.796875
-0.3828125,-0.80078125
-0.3828125,-0.8046875
-0.38671875,-0.80859375
-0.38671875,-0.8125
-0.390625,-0.81640625
-0.39453125,-0.8203125
-0.39453125,-0.82421875
-0.3984375,-0.828125
-0.3984375,-0.83203125
-0.40234375,-0.8359375
-0.40234375,-0.83984375
-0.40625,-0.84375
-0.40625,-0.84765625
-0.41015625,-0.8515625
-0.41015625,-0.85546875
-0.4140625,-0.859375
-0.4140625,-0.86328125
-0.4140625,-0.8671875
-0.41796875,-0.87109375
-0.41796875,-0.875
-0.41796875,-0.87890625
-0.421875,-0.8828125
-0.421875,-0.88671875
-0.421875,-0.890625
-0.421875,-0.89453125
-0.421875,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.4296875,-0.89453125
0.4296875,-0.890625
0.4296875,-0.88671875
0.4296875,-0.8828125
0.4296875,-0.87890625
0.42578125,-0.875
0.42578125,-0.87109375
0.421875,-0.8671875
0.421875,-0.86328125
0.41796875,-0.859375
0.41796875,-0.85546875
0.4140625,-0.8515625
0.41015625,-0.84765625
0.41015625,-0.84375
0.40625,-0.83984375
0.40625,-0.8359375
0.40234375,-0.83203125
0.3984375,-0.828125
0.3984375,-0.82421875
0.39453125,-0.8203125
0.390625,-0.81640625
0.390625,-0.8125
0.38671875,-0.80859375
0.3828125,-0.8046875
0.37890625,-0.80078125
0.37890625,-0.796875
0.375,-0.79296875
0.37109375,-0.7890625
0.37109375,-0.78515625
0.3671875,-0.78125
0.36328125,-0.77734375
0.359375,-0.7734375
0.35546875,-0.76953125
0.3515625,-0.765625
0.34765625,-0.76171875
0.34375,-0.7578125
0.33984375,-0.75390625
0.3359375,-0.75
0.33203125,-0.74609375
0.328125,-0.7421875
0.32421875,-0.73828125
0.3203125,-0.734375
0.31640625,-0.73046875
0.3125,-0.7265625
0.30859375,-0.72265625
0.30859375,-0.71875
0.3046875,-0.71875
0.30078125,-0.71484375
0.296875,-0.7109375
0.29296875,-0.70703125
0.2890625,-0.703125
0.28515625,-0.69921875
0.28125,-0.6953125
0.27734375,-0.6953125
0.2734375,-0.69140625
0.26953125,-0.6875
0.265625,-0.68359375
0.26171875,-0.6796875
0.2578125,-0.6796875
0.25390625,-0.67578125
0.25,-0.671875
0.24609375,-0.671875
0.2421875,-0.66796875
0.23828125,-0.6640625
0.234375,-0.66015625
0.23046875,-0.66015625
0.2265625,-0.65625
0.22265625,-0.65625
0.21875,-0.65234375
0.21484375,-0.6484375
0.2109375,-0.64453125
0.20703125,-0.640625
0.203125,-0.640625
0.19921875,-0.640625
0.1953125,-0.63671875
0.19140625,-0.6328125
0.1875,-0.6328125
0.18359375,-0.62890625
0.1796875,-0.62890625
0.17578125,-0.625
0.171875,-0.625
0.16796875,-0.62109375
0.1640625,-0.6171875
0.16015625,-0.6171875
0.15625,-0.61328125
0.15234375,-0.61328125
0.1484375,-0.61328125
0.14453125,-0.609375
0.140625,-0.609375
0.13671875,-0.60546875
0.1328125,-0.60546875
0.12890625,-0.6015625
0.125,-0.6015625
0.12109375,-0.6015625
0.1171875,-0.6015625
0.11328125,-0.59765625
0.109375,-0.59765625
0.10546875,-0.59765625
0.1015625,-0.59375
0.09765625,-0.59375
0.09375,-0.59375
0.08984375,-0.58984375
0.0859375,-0.58984375
0.08203125,-0.58984375
0.078125,-0.58984375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.58203125
0.046875,-0.58203125
0.04296875,-0.58203125
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.578125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.578125
0.015625,-0.578125
0.01171875,-0.578125
0.0078125,-0.578125
0.00390625,-0.578125
0,-0.578125
-0.00390625,-0.578125
-0.0078125,-0.578125
-0.01171875,-0.578125
-0.015625,-0.578125
-0.01953125,-0.578125
-0.0234375,-0.578125
-0.02734375,-0.578125
-0.03125,-0.578125
-0.03515625,-0.578125
-0.0390625,-0.578125
-0.04296875,-0.578125
-0.046875,-0.578125
-0.05078125,-0.578125
-0.0546875,-0.578125
-0.05859375,-0.578125
-0.0625,-0.58203125
-0.06640625,-0.58203125
-0.0703125,-0.58203125
-0.07421875,-0.58203125
-0.078125,-0.58203125
-0.08203125,-0.58203125
-0.0859375,-0.58203125
-0.08984375,-0.5859375
-0.09375,-0.5859375
-0.09765625,-0.5859375
-0.1015625,-0.5859375
-0.10546875,-0.5859375
-0.109375,-0.58984375
-0.11328125,-0.58984375
-0.1171875,-0.58984375
-0.12109375,-0.59375
-0.125,-0.59375
-0.12890625,-0.59375
-0.1328125,-0.59375
-0.13671875,-0.59765625
-0.140625,-0.59765625
-0.14453125,-0.59765625
-0.1484375,-0.6015625
-0.15234375,-0.6015625
-0.15625,-0.6015625
-0.16015625,-0.6015625
-0.1640625,-0.60546875
-0.16796875,-0.609375
-0.171875,-0.609375
-0.17578125,-0.609375
-0.1796875,-0.61328125
-0.18359375,-0.61328125
-0.1875,-0.61328125
-0.19140625,-0.6171875
-0.1953125,-0.62109375
-0.19921875,-0.62109375
-0.203125,-0.625
-0.20703125,-0.625
-0.2109375,-0.62890625
-0.21484375,-0.62890625
-0.21875,-0.6328125
-0.22265625,-0.6328125
-0.2265625,-0.63671875
-0.23046875,-0.640625
-0.234375,-0.640625
-0.23828125,-0.64453125
-0.2421875,-0.64453125
-0.24609375,-0.6484375
-0.25,-0.65234375
-0.25390625,-0.65234375
-0.2578125,-0.65625
-0.26171875,-0.65625
-0.26171875,-0.66015625
-0.265625,-0.6640625
-0.26953125,-0.6640625
-0.2734375,-0.66796875
-0.27734375,-0.671875
-0.28125,-0.67578125
-0.28515625,-0.67578125
-0.2890625,-0.6796875
-0.29296875,-0.68359375
-0.296875,-0.6875
-0.30078125,-0.69140625
-0.3046875,-0.6953125
-0.30859375,-0.69921875
-0.3125,-0.703125
-0.31640625,-0.70703125
-0.3203125,-0.7109375
-0.32421875,-0.71484375
-0.328125,-0.71875
-0.33203125,-0.72265625
-0.3359375,-0.7265625
-0.33984375,-0.73046875
-0.33984375,-0.734375
-0.34375,-0.73828125
-0.34765625,-0.7421875
-0.3515625,-0.74609375
-0.3515625,-0.75
-0.35546875,-0.75390625
-0.359375,-0.7578125
-0.359375,-0.76171875
-0.36328125,-0.765625
-0.3671875,-0.76953125
-0.37109375,-0.7734375
-0.37109375,-0.77734375
-0.375,-0.78125
-0.375,-0.78515625
-0.37890625,-0.7890625
-0.3828125,-0.79296875
-0.38671875,-0.796875
-0.38671875,-0.80078125
-0.38671875,-0.8046875
-0.390625,-0.80859375
-0.39453125,-0.8125
-0.39453125,-0.81640625
-0.3984375,-0.8203125
-0.3984375,-0.82421875
-0.40234375,-0.828125
-0.40234375,-0.83203125
-0.40234375,-0.8359375
-0.40625,-0.83984375
-0.40625,-0.84375
-0.41015625,-0.84765625
-0.41015625,-0.8515625
-0.4140625,-0.85546875
-0.4140625,-0.859375
-0.4140625,-0.86328125
-0.41796875,-0.8671875
-0.41796875,-0.87109375
-0.41796875,-0.875
-0.421875,-0.87890625
-0.421875,-0.8828125
-0.421875,-0.88671875
-0.421875,-0.890625
-0.421875,-0.89453125
-0.421875,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.4296875,-0.89453125
0.4296875,-0.890625
0.4296875,-0.88671875
0.4296875,-0.8828125
0.4296875,-0.87890625
0.42578125,-0.875
0.421875,-0.87109375
0.421875,-0.8671875
0.41796875,-0.86328125
0.41796875,-0.859375
0.4140625,-0.85546875
0.4140625,-0.8515625
0.41015625,-0.84765625
0.40625,-0.84375
0.40625,-0.83984375
0.40234375,-0.8359375
0.3984375,-0.83203125
0.3984375,-0.828125
0.39453125,-0.82421875
0.390625,-0.8203125
0.390625,-0.81640625
0.38671875,-0.8125
0.3828125,-0.80859375
0.37890625,-0.8046875
0.37890625,-0.80078125
0.375,-0.796875
0.37109375,-0.79296875
0.37109375,-0.7890625
0.3671875,-0.78515625
0.36328125,-0.78125
0.359375,-0.77734375
0.35546875,-0.7734375
0.35546875,-0.76953125
0.3515625,-0.765625
0.34765625,-0.76171875
0.34375,-0.7578125
0.33984375,-0.75390625
0.3359375,-0.75
0.33203125,-0.74609375
0.328125,-0.7421875
0.32421875,-0.73828125
0.3203125,-0.734375
0.31640625,-0.73046875
0.3125,-0.7265625
0.30859375,-0.72265625
0.3046875,-0.71875
0.30078125,-0.71484375
0.296875,-0.7109375
0.29296875,-0.70703125
0.2890625,-0.70703125
0.28515625,-0.703125
0.28125,-0.69921875
0.27734375,-0.6953125
0.2734375,-0.69140625
0.26953125,-0.69140625
0.265625,-0.6875
0.26171875,-0.68359375
0.2578125,-0.68359375
0.25390625,-0.6796875
0.25,-0.67578125
0.24609375,-0.671875
0.2421875,-0.671875
0.23828125,-0.66796875
0.234375,-0.6640625
0.23046875,-0.6640625
0.2265625,-0.66015625
0.22265625,-0.65625
0.21875,-0.65625
0.21484375,-0.65625
0.2109375,-0.65234375
0.20703125,-0.6484375
0.203125,-0.6484375
0.19921875,-0.64453125
0.1953125,-0.640625
0.19140625,-0.640625
0.1875,-0.63671875
0.18359375,-0.63671875
0.1796875,-0.6328125
0.17578125,-0.6328125
0.171875,-0.62890625
0.16796875,-0.62890625
0.1640625,-0.625
0.16015625,-0.625
0.15625,-0.62109375
0.15234375,-0.62109375
0.1484375,-0.62109375
0.14453125,-0.6171875
0.140625,-0.6171875
0.13671875,-0.61328125
0.1328125,-0.61328125
0.12890625,-0.61328125
0.125,-0.61328125
0.12109375,-0.609375
0.1171875,-0.609375
0.11328125,-0.609375
0.109375,-0.609375
0.10546875,-0.60546875
0.1015625,-0.60546875
0.09765625,-0.60546875
0.09375,-0.6015625
0.08984375,-0.6015625
0.0859375,-0.6015625
0.08203125,-0.6015625
0.078125,-0.6015625
0.07421875,-0.6015625
0.0703125,-0.59765625
0.06640625,-0.59765625
0.0625,-0.59765625
0.05859375,-0.59765625
0.0546875,-0.59765625
0.05078125,-0.59765625
0.046875,-0.59765625
0.04296875,-0.59765625
0.0390625,-0.59765625
0.03515625,-0.59765625
0.03125,-0.59765625
0.02734375,-0.59765625
0.0234375,-0.59375
0.01953125,-0.59375
0.015625,-0.59375
0.01171875,-0.59375
0.0078125,-0.59375
0.00390625,-0.59375
0,-0.59375
-0.00390625,-0.59375
-0.0078125,-0.59375
-0.01171875,-0.59375
-0.015625,-0.59375
-0.01953125,-0.59375
-0.0234375,-0.59375
-0.02734375,-0.59375
-0.03125,-0.59375
-0.03515625,-0.59375
-0.0390625,-0.59375
-0.04296875,-0.59765625
-0.046875,-0.59765625
-0.05078125,-0.59765625
-0.0546875,-0.59765625
-0.05859375,-0.59765625
-0.0625,-0.59765625
-0.06640625,-0.6015625
-0.0703125,-0.6015625
-0.07421875,-0.6015625
-0.078125,-0.6015625
-0.08203125,-0.6015625
-0.0859375,-0.6015625
-0.08984375,-0.60546875
-0.09375,-0.60546875
-0.09765625,-0.60546875
-0.1015625,-0.60546875
-0.10546875,-0.60546875
-0.109375,-0.609375
-0.11328125,-0.609375
-0.1171875,-0.609375
-0.12109375,-0.61328125
-0.125,-0.61328125
-0.12890625,-0.61328125
-0.1328125,-0.61328125
-0.13671875,-0.6171875
-0.140625,-0.6171875
-0.14453125,-0.6171875
-0.1484375,-0.6171875
-0.15234375,-0.62109375
-0.15625,-0.62109375
-0.16015625,-0.62109375
-0.1640625,-0.625
-0.16796875,-0.625
-0.171875,-0.62890625
-0.17578125,-0.62890625
-0.1796875,-0.62890625
-0.18359375,-0.6328125
-0.1875,-0.6328125
-0.19140625,-0.6328125
-0.1953125,-0.63671875
-0.19921875,-0.640625
-0.203125,-0.640625
-0.20703125,-0.640625
-0.2109375,-0.64453125
-0.21484375,-0.64453125
-0.21875,-0.6484375
-0.22265625,-0.65234375
-0.2265625,-0.65234375
-0.23046875,-0.65234375
-0.234375,-0.65625
-0.23828125,-0.65625
-0.2421875,-0.66015625
-0.24609375,-0.6640625
-0.25,-0.6640625
-0.25390625,-0.66796875
-0.2578125,-0.671875
-0.26171875,-0.671875
-0.265625,-0.67578125
-0.26953125,-0.6796875
-0.2734375,-0.68359375
-0.27734375,-0.68359375
-0.28125,-0.6875
-0.28515625,-0.69140625
-0.2890625,-0.69140625
-0.29296875,-0.6953125
-0.296875,-0.69921875
-0.30078125,-0.703125
-0.3046875,-0.703125
-0.3046875,-0.70703125
-0.30859375,-0.7109375
-0.3125,-0.7109375
-0.31640625,-0.71484375
-0.3203125,-0.71875
-0.3203125,-0.72265625
-0.32421875,-0.7265625
-0.328125,-0.7265625
-0.33203125,-0.73046875
-0.33203125,-0.734375
-0.3359375,-0.73828125
-0.33984375,-0.7421875
-0.34375,-0.74609375
-0.34765625,-0.75
-0.3515625,-0.75390625
-0.3515625,-0.7578125
-0.35546875,-0.76171875
-0.359375,-0.765625
-0.36328125,-0.76953125
-0.36328125,-0.7734375
-0.3671875,-0.77734375
-0.37109375,-0.78125
-0.375,-0.78515625
-0.375,-0.7890625
-0.37890625,-0.79296875
-0.3828125,-0.796875
-0.3828125,-0.80078125
-0.38671875,-0.8046875
-0.38671875,-0.80859375
-0.390625,-0.8125
-0.390625,-0.81640625
-0.39453125,-0.8203125
-0.3984375,-0.82421875
-0.3984375,-0.828125
-0.40234375,-0.83203125
-0.40234375,-0.8359375
-0.40234375,-0.83984375
-0.40625,-0.84375
-0.40625,-0.84765625
-0.41015625,-0.8515625
-0.41015625,-0.85546875
-0.4140625,-0.859375
-0.4140625,-0.86328125
-0.41796875,-0.8671875
-0.41796875,-0.87109375
-0.41796875,-0.875
-0.41796875,-0.87890625
-0.421875,-0.8828125
-0.421875,-0.88671875
-0.421875,-0.890625
-0.421875,-0.89453125
-0.421875,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.4296875,-0.89453125
0.4296875,-0.890625
0.4296875,-0.88671875
0.4296875,-0.8828125
0.4296875,-0.87890625
0.42578125,-0.875
0.42578125,-0.87109375
0.421875,-0.8671875
0.421875,-0.86328125
0.41796875,-0.859375
0.41796875,-0.85546875
0.41796875,-0.8515625
0.4140625,-0.84765625
0.41015625,-0.84375
0.41015625,-0.83984375
0.40625,-0.8359375
0.40625,-0.83203125
0.40234375,-0.828125
0.3984375,-0.82421875
0.3984375,-0.8203125
0.39453125,-0.81640625
0.390625,-0.8125
0.390625,-0.80859375
0.38671875,-0.8046875
0.3828125,-0.80078125
0.3828125,-0.796875
0.37890625,-0.79296875
0.37890625,-0.7890625
0.375,-0.78515625
0.37109375,-0.78125
0.3671875,-0.77734375
0.3671875,-0.7734375
0.36328125,-0.76953125
0.359375,-0.765625
0.35546875,-0.76171875
0.3515625,-0.7578125
0.3515625,-0.75390625
0.34765625,-0.75
0.34375,-0.74609375
0.33984375,-0.7421875
0.3359375,-0.73828125
0.33203125,-0.734375
0.328125,-0.73046875
0.32421875,-0.7265625
0.3203125,-0.72265625
0.31640625,-0.71875
0.3125,-0.71484375
0.3125,-0.7109375
0.30859375,-0.70703125
0.3046875,-0.703125
0.30078125,-0.703125
0.296875,-0.69921875
0.29296875,-0.6953125
0.2890625,-0.69140625
0.28515625,-0.6875
0.28125,-0.68359375
0.27734375,-0.68359375
0.2734375,-0.6796875
0.26953125,-0.67578125
0.265625,-0.671875
0.26171875,-0.66796875
0.2578125,-0.66796875
0.25390625,-0.6640625
0.25,-0.66015625
0.24609375,-0.66015625
0.2421875,-0.65625
0.23828125,-0.65234375
0.234375,-0.65234375
0.23046875,-0.6484375
0.2265625,-0.64453125
0.22265625,-0.640625
0.21875,-0.640625
0.21484375,-0.63671875
0.2109375,-0.63671875
0.20703125,-0.6328125
0.203125,-0.6328125
0.19921875,-0.62890625
0.1953125,-0.62890625
0.19140625,-0.625
0.1875,-0.625
0.18359375,-0.62109375
0.1796875,-0.6171875
0.17578125,-0.6171875
0.171875,-0.6171875
0.16796875,-0.61328125
0.1640625,-0.61328125
0.16015625,-0.609375
0.15625,-0.609375
0.15234375,-0.60546875
0.1484375,-0.60546875
0.14453125,-0.60546875
0.140625,-0.6015625
0.13671875,-0.6015625
0.1328125,-0.6015625
0.12890625,-0.59765625
0.125,-0.59765625
0.12109375,-0.59765625
0.1171875,-0.59765625
0.11328125,-0.59375
0.109375,-0.59375
0.10546875,-0.59375
0.1015625,-0.58984375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.58984375
0.0859375,-0.58984375
0.08203125,-0.5859375
0.078125,-0.5859375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.58203125
0.046875,-0.58203125
0.04296875,-0.58203125
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.58203125
0.02734375,-0.58203125
0.0234375,-0.58203125
0.01953125,-0.58203125
0.015625,-0.58203125
0.01171875,-0.58203125
0.0078125,-0.58203125
0.00390625,-0.58203125
0,-0.58203125
-0.00390625,-0.58203125
-0.0078125,-0.58203125
-0.01171875,-0.58203125
-0.015625,-0.58203125
-0.01953125,-0.58203125
-0.0234375,-0.58203125
-0.02734375,-0.58203125
-0.03125,-0.58203125
-0.03515625,-0.58203125
-0.0390625,-0.58203125
-0.04296875,-0.5859375
-0.046875,-0.5859375
-0.05078125,-0.5859375
-0.0546875,-0.5859375
-0.05859375,-0.5859375
-0.0625,-0.5859375
-0.06640625,-0.5859375
-0.0703125,-0.5859375
-0.07421875,-0.58984375
-0.078125,-0.58984375
-0.08203125,-0.58984375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59765625
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.6015625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.60546875
-0.1328125,-0.60546875
-0.13671875,-0.60546875
-0.140625,-0.609375
-0.14453125,-0.609375
-0.1484375,-0.609375
-0.15234375,-0.61328125
-0.15625,-0.61328125
-0.16015625,-0.61328125
-0.1640625,-0.6171875
-0.16796875,-0.62109375
-0.171875,-0.62109375
-0.17578125,-0.62109375
-0.1796875,-0.625
-0.18359375,-0.62890625
-0.1875,-0.62890625
-0.19140625,-0.62890625
-0.1953125,-0.6328125
-0.19921875,-0.6328125
-0.203125,-0.63671875
-0.20703125,-0.640625
-0.2109375,-0.640625
-0.21484375,-0.64453125
-0.21875,-0.64453125
-0.22265625,-0.6484375
-0.2265625,-0.65234375
-0.23046875,-0.65234375
-0.234375,-0.65625
-0.23828125,-0.65625
-0.2421875,-0.66015625
-0.24609375,-0.6640625
-0.25,-0.66796875
-0.25390625,-0.671875
-0.2578125,-0.671875
-0.26171875,-0.67578125
-0.265625,-0.6796875
-0.26953125,-0.68359375
-0.2734375,-0.68359375
-0.27734375,-0.6875
-0.28125,-0.69140625
-0.28515625,-0.6953125
-0.2890625,-0.69921875
-0.29296875,-0.69921875
-0.296875,-0.703125
-0.30078125,-0.70703125
-0.3046875,-0.7109375
-0.30859375,-0.71484375
-0.3125,-0.71875
-0.31640625,-0.72265625
-0.3203125,-0.7265625
-0.3203125,-0.73046875
-0.32421875,-0.734375
-0.328125,-0.73828125
-0.33203125,-0.7421875
-0.3359375,-0.74609375
-0.33984375,-0.75
-0.34375,-0.75390625
-0.34375,-0.7578125
-0.34765625,-0.76171875
-0.3515625,-0.765625
-0.35546875,-0.76953125
-0.35546875,-0.7734375
-0.359375,-0.77734375
-0.36328125,-0.78125
-0.36328125,-0.78515625
-0.3671875,-0.7890625
-0.37109375,-0.79296875
-0.375,-0.796875
-0.375,-0.80078125
-0.37890625,-0.8046875
-0.3828125,-0.80859375
-0.3828125,-0.8125
-0.38671875,-0.81640625
-0.38671875,-0.8203125
-0.390625,-0.82421875
-0.39453125,-0.828125
-0.39453125,-0.83203125
-0.3984375,-0.8359375
-0.3984375,-0.83984375
-0.40234375,-0.84375
-0.40234375,-0.84765625
-0.40625,-0.8515625
-0.40625,-0.85546875
-0.41015625,-0.859375
-0.41015625,-0.86328125
-0.4140625,-0.8671875
-0.4140625,-0.87109375
-0.41796875,-0.875
-0.41796875,-0.87890625
-0.41796875,-0.8828125
-0.421875,-0.88671875
-0.421875,-0.890625
-0.421875,-0.89453125
-0.421875,-0.8984375


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.3984375,-0.90625
-0.39453125,-0.90625
-0.390625,-0.90625
-0.38671875,-0.90625
-0.3828125,-0.90625
-0.37890625,-0.90625
-0.375,-0.90625
-0.37109375,-0.90625
-0.3671875,-0.90625
-0.36328125,-0.90625
-0.359375,-0.90625
-0.35546875,-0.90625
-0.3515625,-0.90625
-0.34765625,-0.90625
-0.34375,-0.90625
-0.33984375,-0.90625
-0.3359375,-0.90625
-0.33203125,-0.90625
-0.328125,-0.90625
-0.32421875,-0.90625
-0.3203125,-0.90625
-0.31640625,-0.90625
-0.3125,-0.90625
-0.30859375,-0.90625
-0.3046875,-0.90625
-0.30078125,-0.90625
-0.296875,-0.90625
-0.29296875,-0.90625
-0.2890625,-0.90625
-0.28515625,-0.90625
-0.28125,-0.90625
-0.27734375,-0.90625
-0.2734375,-0.90625
-0.26953125,-0.90625
-0.265625,-0.90625
-0.26171875,-0.90625
-0.2578125,-0.90625
-0.25390625,-0.90625
-0.25,-0.90625
-0.24609375,-0.90625
-0.2421875,-0.90625
-0.23828125,-0.90625
-0.234375,-0.90625
-0.23046875,-0.90625
-0.2265625,-0.90625
-0.22265625,-0.90625
-0.21875,-0.90625
-0.21484375,-0.90625
-0.2109375,-0.90625
-0.20703125,-0.90625
-0.203125,-0.90625
-0.19921875,-0.90625
-0.1953125,-0.90625
-0.19140625,-0.90625
-0.1875,-0.90625
-0.18359375,-0.90625
-0.1796875,-0.90625
-0.17578125,-0.90625
-0.171875,-0.90625
-0.16796875,-0.90625
-0.1640625,-0.90625
-0.16015625,-0.90625
-0.15625,-0.90625
-0.15234375,-0.90625
-0.1484375,-0.90625
-0.14453125,-0.90625
-0.140625,-0.90625
-0.13671875,-0.90625
-0.1328125,-0.90625
-0.12890625,-0.90625
-0.125,-0.90625
-0.12109375,-0.90625
-0.1171875,-0.90625
-0.11328125,-0.90625
-0.109375,-0.90625
-0.10546875,-0.90625
-0.1015625,-0.90625
-0.09765625,-0.90625
-0.09375,-0.90625
-0.08984375,-0.90625
-0.0859375,-0.90625
-0.08203125,-0.90625
-0.078125,-0.90625
-0.07421875,-0.90625
-0.0703125,-0.90625
-0.06640625,-0.90625
-0.0625,-0.90625
-0.05859375,-0.90625
-0.0546875,-0.90625
-0.05078125,-0.90625
-0.046875,-0.90625
-0.04296875,-0.90625
-0.0390625,-0.90625
-0.03515625,-0.90625
-0.03125,-0.90625
-0.02734375,-0.90625
-0.0234375,-0.90625
-0.01953125,-0.90625
-0.015625,-0.90625
-0.01171875,-0.90625
-0.0078125,-0.90625
-0.00390625,-0.90625
0,-0.90625
0.00390625,-0.90625
0.0078125,-0.90625
0.01171875,-0.90625
0.015625,-0.90625
0.01953125,-0.90625
0.0234375,-0.90625
0.02734375,-0.90625
0.03125,-0.90625
0.03515625,-0.90625
0.0390625,-0.90625
0.04296875,-0.90625
0.046875,-0.90625
0.05078125,-0.90625
0.0546875,-0.90625
0.05859375,-0.90625
0.0625,-0.90625
0.06640625,-0.90625
0.0703125,-0.90625
0.07421875,-0.90625
0.078125,-0.90625
0.08203125,-0.90625
0.0859375,-0.90625
0.08984375,-0.90625
0.09375,-0.90625
0.09765625,-0.90625
0.1015625,-0.90625
0.10546875,-0.90625
0.109375,-0.90625
0.11328125,-0.90625
0.1171875,-0.90625
0.12109375,-0.90625
0.125,-0.90625
0.12890625,-0.90625
0.1328125,-0.90625
0.13671875,-0.90625
0.140625,-0.90625
0.14453125,-0.90625
0.1484375,-0.90625
0.15234375,-0.90625
0.15625,-0.90625
0.16015625,-0.90625
0.1640625,-0.90625
0.16796875,-0.90625
0.171875,-0.90625
0.17578125,-0.90625
0.1796875,-0.90625
0.18359375,-0.90625
0.1875,-0.90625
0.19140625,-0.90625
0.1953125,-0.90625
0.19921875,-0.90625
0.203125,-0.90625
0.20703125,-0.90625
0.2109375,-0.90625
0.21484375,-0.90625
0.21875,-0.90625
0.22265625,-0.90625
0.2265625,-0.90625
0.23046875,-0.90625
0.234375,-0.90625
0.23828125,-0.90625
0.2421875,-0.90625
0.24609375,-0.90625
0.25,-0.90625
0.25390625,-0.90625
0.2578125,-0.90625
0.26171875,-0.90625
0.265625,-0.90625
0.26953125,-0.90625
0.2734375,-0.90625
0.27734375,-0.90625
0.28125,-0.90625
0.28515625,-0.90625
0.2890625,-0.90625
0.29296875,-0.90625
0.296875,-0.90625
0.30078125,-0.90625
0.3046875,-0.90625
0.30859375,-0.90625
0.3125,-0.90625
0.31640625,-0.90625
0.3203125,-0.90625
0.32421875,-0.90625
0.328125,-0.90625
0.33203125,-0.90625
0.3359375,-0.90625
0.33984375,-0.90625
0.34375,-0.90625
0.34765625,-0.90625
0.3515625,-0.90625
0.35546875,-0.90625
0.359375,-0.90625
0.36328125,-0.90625
0.3671875,-0.90625
0.37109375,-0.90625
0.375,-0.90625
0.37890625,-0.90625
0.3828125,-0.90625
0.38671875,-0.90625
0.390625,-0.90625
0.39453125,-0.90625
0.3984375,-0.90625
0.40234375,-0.90625
0.40625,-0.90625
0.41015625,-0.90625
0.4140625,-0.90625
0.41796875,-0.90625
0.421875,-0.90625
0.42578125,-0.90625
0.4296875,-0.90625
0.43359375,-0.90625
0.4375,-0.90625
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.4609375,-0.90625
0.46484375,-0.90625
0.46484375,-0.90234375
0.46484375,-0.8984375
0.46484375,-0.89453125
0.4609375,-0.890625
0.4609375,-0.88671875
0.4609375,-0.8828125
0.45703125,-0.87890625
0.453125,-0.875
0.44921875,-0.87109375
0.44921875,-0.8671875
0.4453125,-0.86328125
0.44140625,-0.859375
0.4375,-0.85546875
0.4375,-0.8515625
0.43359375,-0.84765625
0.4296875,-0.84375
0.42578125,-0.83984375
0.421875,-0.8359375
0.421875,-0.83203125
0.41796875,-0.828125
0.4140625,-0.82421875
0.41015625,-0.8203125
0.40625,-0.81640625
0.40234375,-0.8125
0.3984375,-0.80859375
0.39453125,-0.8046875
0.390625,-0.80078125
0.390625,-0.796875
0.38671875,-0.79296875
0.3828125,-0.79296875
0.37890625,-0.7890625
0.37890625,-0.78515625
0.375,-0.78125
0.37109375,-0.78125
0.3671875,-0.77734375
0.36328125,-0.7734375
0.36328125,-0.76953125
0.359375,-0.76953125
0.35546875,-0.765625
0.3515625,-0.76171875
0.34765625,-0.7578125
0.34375,-0.75390625
0.33984375,-0.75390625
0.3359375,-0.75
0.33203125,-0.74609375
0.328125,-0.7421875
0.32421875,-0.73828125
0.3203125,-0.734375
0.31640625,-0.734375
0.3125,-0.73046875
0.30859375,-0.7265625
0.3046875,-0.72265625
0.30078125,-0.72265625
0.296875,-0.71875
0.29296875,-0.71484375
0.2890625,-0.7109375
0.28515625,-0.7109375
0.28125,-0.70703125
0.27734375,-0.703125
0.2734375,-0.703125
0.26953125,-0.69921875
0.265625,-0.69921875
0.26171875,-0.6953125
0.2578125,-0.69140625
0.25390625,-0.69140625
0.25,-0.6875
0.24609375,-0.68359375
0.2421875,-0.68359375
0.23828125,-0.6796875
0.234375,-0.6796875
0.23046875,-0.67578125
0.2265625,-0.67578125
0.22265625,-0.671875
0.21875,-0.671875
0.21484375,-0.671875
0.2109375,-0.66796875
0.20703125,-0.6640625
0.203125,-0.6640625
0.19921875,-0.66015625
0.1953125,-0.66015625
0.19140625,-0.66015625
0.1875,-0.65625
0.18359375,-0.65625
0.1796875,-0.65234375
0.17578125,-0.65234375
0.171875,-0.6484375
0.16796875,-0.6484375
0.1640625,-0.64453125
0.16015625,-0.64453125
0.15625,-0.640625
0.15234375,-0.640625
0.1484375,-0.640625
0.14453125,-0.640625
0.140625,-0.63671875
0.13671875,-0.63671875
0.1328125,-0.6328125
0.12890625,-0.6328125
0.125,-0.6328125
0.12109375,-0.6328125
0.1171875,-0.62890625
0.11328125,-0.62890625
0.109375,-0.62890625
0.10546875,-0.62890625
0.1015625,-0.62890625
0.09765625,-0.625
0.09375,-0.625
0.08984375,-0.625
0.0859375,-0.625
0.08203125,-0.62109375
0.078125,-0.62109375
0.07421875,-0.62109375
0.0703125,-0.62109375
0.06640625,-0.62109375
0.0625,-0.62109375
0.05859375,-0.62109375
0.0546875,-0.6171875
0.05078125,-0.6171875
0.046875,-0.6171875
0.04296875,-0.6171875
0.0390625,-0.6171875
0.03515625,-0.6171875
0.03125,-0.6171875
0.02734375,-0.6171875
0.0234375,-0.6171875
0.01953125,-0.6171875
0.015625,-0.6171875
0.01171875,-0.6171875
0.0078125,-0.6171875
0.00390625,-0.6171875
0,-0.6171875
-0.00390625,-0.6171875
-0.0078125,-0.6171875
-0.01171875,-0.6171875
-0.015625,-0.6171875
-0.01953125,-0.6171875
-0.0234375,-0.6171875
-0.02734375,-0.6171875
-0.03125,-0.6171875
-0.03515625,-0.6171875
-0.0390625,-0.6171875
-0.04296875,-0.6171875
-0.046875,-0.62109375
-0.05078125,-0.62109375
-0.0546875,-0.62109375
-0.05859375,-0.62109375
-0.0625,-0.625
-0.06640625,-0.625
-0.0703125,-0.625
-0.07421875,-0.625
-0.078125,-0.625
-0.08203125,-0.62890625
-0.0859375,-0.62890625
-0.08984375,-0.62890625
-0.09375,-0.62890625
-0.09765625,-0.6328125
-0.1015625,-0.6328125
-0.10546875,-0.6328125
-0.109375,-0.63671875
-0.11328125,-0.63671875
-0.1171875,-0.63671875
-0.12109375,-0.640625
-0.125,-0.640625
-0.12890625,-0.640625
-0.1328125,-0.64453125
-0.13671875,-0.64453125
-0.140625,-0.64453125
-0.14453125,-0.6484375
-0.1484375,-0.6484375
-0.15234375,-0.65234375
-0.15625,-0.65234375
-0.16015625,-0.65625
-0.1640625,-0.65625
-0.16796875,-0.65625
-0.171875,-0.66015625
-0.17578125,-0.6640625
-0.1796875,-0.6640625
-0.18359375,-0.66796875
-0.1875,-0.66796875
-0.19140625,-0.671875
-0.1953125,-0.671875
-0.19921875,-0.67578125
-0.203125,-0.6796875
-0.20703125,-0.6796875
-0.2109375,-0.68359375
-0.21484375,-0.68359375
-0.21875,-0.6875
-0.22265625,-0.69140625
-0.2265625,-0.6953125
-0.23046875,-0.6953125
-0.234375,-0.69921875
-0.23828125,-0.703125
-0.2421875,-0.703125
-0.24609375,-0.70703125
-0.25,-0.7109375
-0.25390625,-0.71484375
-0.2578125,-0.71875
-0.26171875,-0.71875
-0.265625,-0.72265625
-0.26953125,-0.7265625
-0.2734375,-0.73046875
-0.27734375,-0.734375
-0.28125,-0.73828125
-0.28515625,-0.7421875
-0.2890625,-0.74609375
-0.29296875,-0.75
-0.296875,-0.75390625
-0.30078125,-0.75390625
-0.3046875,-0.7578125
-0.3046875,-0.76171875
-0.30859375,-0.765625
-0.3125,-0.76953125
-0.31640625,-0.76953125
-0.3203125,-0.7734375
-0.3203125,-0.77734375
-0.32421875,-0.78125
-0.328125,-0.78515625
-0.33203125,-0.7890625
-0.33203125,-0.79296875
-0.3359375,-0.796875
-0.33984375,-0.796875
-0.33984375,-0.80078125
-0.34375,-0.8046875
-0.34765625,-0.80859375
-0.3515625,-0.8125
-0.3515625,-0.81640625
-0.35546875,-0.8203125
-0.359375,-0.82421875
-0.359375,-0.828125
-0.36328125,-0.83203125
-0.36328125,-0.8359375
-0.3671875,-0.83984375
-0.37109375,-0.84375
-0.37109375,-0.84765625
-0.375,-0.8515625
-0.375,-0.85546875
-0.37890625,-0.859375
-0.3828125,-0.86328125
-0.3828125,-0.8671875
-0.38671875,-0.87109375
-0.38671875,-0.875
-0.390625,-0.87890625
-0.390625,-0.8828125
-0.39453125,-0.88671875
-0.39453125,-0.890625
-0.3984375,-0.89453125
-0.3984375,-0.8984375
-0.3984375,-0.90234375
-0.3984375,-0.90625


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
-0.39453125,-0.90625
-0.390625,-0.90625
-0.38671875,-0.90625
-0.3828125,-0.90625
-0.37890625,-0.90625
-0.375,-0.90625
-0.37109375,-0.90625
-0.3671875,-0.90625
-0.36328125,-0.90625
-0.359375,-0.90625
-0.35546875,-0.90625
-0.3515625,-0.90625
-0.34765625,-0.90625
-0.34375,-0.90625
-0.33984375,-0.90625
-0.3359375,-0.90625
-0.33203125,-0.90625
-0.328125,-0.90625
-0.32421875,-0.90625
-0.3203125,-0.90625
-0.31640625,-0.90625
-0.3125,-0.90625
-0.30859375,-0.90625
-0.3046875,-0.90625
-0.30078125,-0.90625
-0.296875,-0.90625
-0.29296875,-0.90625
-0.2890625,-0.90625
-0.28515625,-0.90625
-0.28125,-0.90625
-0.27734375,-0.90625
-0.2734375,-0.90625
-0.26953125,-0.90625
-0.265625,-0.90625
-0.26171875,-0.90625
-0.2578125,-0.90625
-0.25390625,-0.90625
-0.25,-0.90625
-0.24609375,-0.90625
-0.2421875,-0.90625
-0.23828125,-0.90625
-0.234375,-0.90625
-0.23046875,-0.90625
-0.2265625,-0.90625
-0.22265625,-0.90625
-0.21875,-0.90625
-0.21484375,-0.90625
-0.2109375,-0.90625
-0.20703125,-0.90625
-0.203125,-0.90625
-0.19921875,-0.90625
-0.1953125,-0.90625
-0.19140625,-0.90625
-0.1875,-0.90625
-0.18359375,-0.90625
-0.1796875,-0.90625
-0.17578125,-0.90625
-0.171875,-0.90625
-0.16796875,-0.90625
-0.1640625,-0.90625
-0.16015625,-0.90625
-0.15625,-0.90625
-0.15234375,-0.90625
-0.1484375,-0.90625
-0.14453125,-0.90625
-0.140625,-0.90625
-0.13671875,-0.90625
-0.1328125,-0.90625
-0.12890625,-0.90625
-0.125,-0.90625
-0.12109375,-0.90625
-0.1171875,-0.90625
-0.11328125,-0.90625
-0.109375,-0.90625
-0.10546875,-0.90625
-0.1015625,-0.90625
-0.09765625,-0.90625
-0.09375,-0.90625
-0.08984375,-0.90625
-0.0859375,-0.90625
-0.08203125,-0.90625
-0.078125,-0.90625
-0.07421875,-0.90625
-0.0703125,-0.90625
-0.06640625,-0.90625
-0.0625,-0.90625
-0.05859375,-0.90625
-0.0546875,-0.90625
-0.05078125,-0.90625
-0.046875,-0.90625
-0.04296875,-0.90625
-0.0390625,-0.90625
-0.03515625,-0.90625
-0.03125,-0.90625
-0.02734375,-0.90625
-0.0234375,-0.90625
-0.01953125,-0.90625
-0.015625,-0.90625
-0.01171875,-0.90625
-0.0078125,-0.90625
-0.00390625,-0.90625
0,-0.90625
0.00390625,-0.90625
0.0078125,-0.90625
0.01171875,-0.90625
0.015625,-0.90625
0.01953125,-0.90625
0.0234375,-0.90625
0.02734375,-0.90625
0.03125,-0.90625
0.03515625,-0.90625
0.0390625,-0.90625
0.04296875,-0.90625
0.046875,-0.90625
0.05078125,-0.90625
0.0546875,-0.90625
0.05859375,-0.90625
0.0625,-0.90625
0.06640625,-0.90625
0.0703125,-0.90625
0.07421875,-0.90625
0.078125,-0.90625
0.08203125,-0.90625
0.0859375,-0.90625
0.08984375,-0.90625
0.09375,-0.90625
0.09765625,-0.90625
0.1015625,-0.90625
0.10546875,-0.90625
0.109375,-0.90625
0.11328125,-0.90625
0.1171875,-0.90625
0.12109375,-0.90625
0.125,-0.90625
0.12890625,-0.90625
0.1328125,-0.90625
0.13671875,-0.90625
0.140625,-0.90625
0.14453125,-0.90625
0.1484375,-0.90625
0.15234375,-0.90625
0.15625,-0.90625
0.16015625,-0.90625
0.1640625,-0.90625
0.16796875,-0.90625
0.171875,-0.90625
0.17578125,-0.90625
0.1796875,-0.90625
0.18359375,-0.90625
0.1875,-0.90625
0.19140625,-0.90625
0.1953125,-0.90625
0.19921875,-0.90625
0.203125,-0.90625
0.20703125,-0.90625
0.2109375,-0.90625
0.21484375,-0.90625
0.21875,-0.90625
0.22265625,-0.90625
0.2265625,-0.90625
0.23046875,-0.90625
0.234375,-0.90625
0.23828125,-0.90625
0.2421875,-0.90625
0.24609375,-0.90625
0.25,-0.90625
0.25390625,-0.90625
0.2578125,-0.90625
0.26171875,-0.90625
0.265625,-0.90625
0.26953125,-0.90625
0.2734375,-0.90625
0.27734375,-0.90625
0.28125,-0.90625
0.28515625,-0.90625
0.2890625,-0.90625
0.29296875,-0.90625
0.296875,-0.90625
0.30078125,-0.90625
0.3046875,-0.90625
0.30859375,-0.90625
0.3125,-0.90625
0.31640625,-0.90625
0.3203125,-0.90625
0.32421875,-0.90625
0.328125,-0.90625
0.33203125,-0.90625
0.3359375,-0.90625
0.33984375,-0.90625
0.34375,-0.90625
0.34765625,-0.90625
0.3515625,-0.90625
0.35546875,-0.90625
0.359375,-0.90625
0.36328125,-0.90625
0.3671875,-0.90625
0.37109375,-0.90625
0.375,-0.90625
0.37890625,-0.90625
0.3828125,-0.90625
0.38671875,-0.90625
0.390625,-0.90625
0.39453125,-0.90625
0.3984375,-0.90625
0.40234375,-0.90625
0.40625,-0.90625
0.41015625,-0.90625
0.4140625,-0.90625
0.41796875,-0.90625
0.421875,-0.90625
0.42578125,-0.90625
0.4296875,-0.90625
0.43359375,-0.90625
0.4375,-0.90625
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.4609375,-0.90625
0.46484375,-0.90625
0.46484375,-0.90234375
0.46484375,-0.8984375
0.46484375,-0.89453125
0.4609375,-0.890625
0.4609375,-0.88671875
0.45703125,-0.8828125
0.453125,-0.87890625
0.453125,-0.875
0.44921875,-0.87109375
0.4453125,-0.8671875
0.44140625,-0.86328125
0.44140625,-0.859375
0.4375,-0.85546875
0.43359375,-0.8515625
0.4296875,-0.84765625
0.4296875,-0.84375
0.42578125,-0.83984375
0.421875,-0.8359375
0.41796875,-0.83203125
0.4140625,-0.828125
0.41015625,-0.82421875
0.40625,-0.8203125
0.40625,-0.81640625
0.40234375,-0.8125
0.3984375,-0.80859375
0.39453125,-0.8046875
0.390625,-0.80078125
0.38671875,-0.796875
0.3828125,-0.79296875
0.37890625,-0.7890625
0.375,-0.78515625
0.375,-0.78125
0.37109375,-0.78125
0.3671875,-0.77734375
0.36328125,-0.7734375
0.359375,-0.76953125
0.35546875,-0.765625
0.3515625,-0.76171875
0.34765625,-0.7578125
0.34375,-0.75390625
0.33984375,-0.75390625
0.3359375,-0.75
0.33203125,-0.74609375
0.328125,-0.7421875
0.32421875,-0.73828125
0.3203125,-0.734375
0.31640625,-0.73046875
0.3125,-0.7265625
0.30859375,-0.7265625
0.3046875,-0.72265625
0.30078125,-0.71875
0.296875,-0.71875
0.29296875,-0.71484375
0.2890625,-0.7109375
0.28515625,-0.7109375
0.28125,-0.70703125
0.27734375,-0.703125
0.2734375,-0.69921875
0.26953125,-0.69921875
0.265625,-0.6953125
0.26171875,-0.6953125
0.2578125,-0.69140625
0.25390625,-0.6875
0.25,-0.6875
0.24609375,-0.68359375
0.2421875,-0.68359375
0.23828125,-0.6796875
0.234375,-0.6796875
0.23046875,-0.67578125
0.2265625,-0.671875
0.22265625,-0.671875
0.21875,-0.671875
0.21484375,-0.66796875
0.2109375,-0.66796875
0.20703125,-0.6640625
0.203125,-0.6640625
0.19921875,-0.66015625
0.1953125,-0.66015625
0.19140625,-0.65625
0.1875,-0.65625
0.18359375,-0.65234375
0.1796875,-0.65234375
0.17578125,-0.65234375
0.171875,-0.6484375
0.16796875,-0.6484375
0.1640625,-0.64453125
0.16015625,-0.64453125
0.15625,-0.640625
0.15234375,-0.640625
0.1484375,-0.640625
0.14453125,-0.640625
0.140625,-0.63671875
0.13671875,-0.63671875
0.1328125,-0.6328125
0.12890625,-0.6328125
0.125,-0.6328125
0.12109375,-0.6328125
0.1171875,-0.6328125
0.11328125,-0.62890625
0.109375,-0.62890625
0.10546875,-0.62890625
0.1015625,-0.62890625
0.09765625,-0.62890625
0.09375,-0.62890625
0.08984375,-0.625
0.0859375,-0.625
0.08203125,-0.625
0.078125,-0.625
0.07421875,-0.625
0.0703125,-0.625
0.06640625,-0.62109375
0.0625,-0.62109375
0.05859375,-0.62109375
0.0546875,-0.62109375
0.05078125,-0.62109375
0.046875,-0.62109375
0.04296875,-0.62109375
0.0390625,-0.62109375
0.03515625,-0.62109375
0.03125,-0.62109375
0.02734375,-0.62109375
0.0234375,-0.62109375
0.01953125,-0.62109375
0.015625,-0.62109375
0.01171875,-0.62109375
0.0078125,-0.62109375
0.00390625,-0.62109375
0,-0.62109375
-0.00390625,-0.62109375
-0.0078125,-0.62109375
-0.01171875,-0.62109375
-0.015625,-0.62109375
-0.01953125,-0.62109375
-0.0234375,-0.62109375
-0.02734375,-0.625
-0.03125,-0.625
-0.03515625,-0.625
-0.0390625,-0.625
-0.04296875,-0.625
-0.046875,-0.625
-0.05078125,-0.625
-0.0546875,-0.62890625
-0.05859375,-0.62890625
-0.0625,-0.62890625
-0.06640625,-0.62890625
-0.0703125,-0.62890625
-0.07421875,-0.6328125
-0.078125,-0.6328125
-0.08203125,-0.6328125
-0.0859375,-0.63671875
-0.08984375,-0.63671875
-0.09375,-0.63671875
-0.09765625,-0.640625
-0.1015625,-0.640625
-0.10546875,-0.640625
-0.109375,-0.640625
-0.11328125,-0.64453125
-0.1171875,-0.64453125
-0.12109375,-0.64453125
-0.125,-0.6484375
-0.12890625,-0.6484375
-0.1328125,-0.65234375
-0.13671875,-0.65234375
-0.140625,-0.65234375
-0.14453125,-0.65625
-0.1484375,-0.65625
-0.15234375,-0.65625
-0.15625,-0.66015625
-0.16015625,-0.6640625
-0.1640625,-0.6640625
-0.16796875,-0.66796875
-0.171875,-0.66796875
-0.17578125,-0.671875
-0.1796875,-0.671875
-0.18359375,-0.67578125
-0.1875,-0.67578125
-0.19140625,-0.6796875
-0.1953125,-0.68359375
-0.19921875,-0.68359375
-0.203125,-0.6875
-0.20703125,-0.6875
-0.2109375,-0.69140625
-0.21484375,-0.6953125
-0.21875,-0.6953125
-0.22265625,-0.69921875
-0.2265625,-0.703125
-0.23046875,-0.70703125
-0.234375,-0.70703125
-0.23828125,-0.7109375
-0.2421875,-0.71484375
-0.24609375,-0.71875
-0.25,-0.71875
-0.25390625,-0.72265625
-0.2578125,-0.7265625
-0.26171875,-0.73046875
-0.265625,-0.734375
-0.26953125,-0.73828125
-0.2734375,-0.7421875
-0.27734375,-0.7421875
-0.28125,-0.74609375
-0.28515625,-0.75
-0.2890625,-0.75390625
-0.29296875,-0.7578125
-0.296875,-0.76171875
-0.30078125,-0.765625
-0.3046875,-0.76953125
-0.30859375,-0.7734375
-0.3125,-0.77734375
-0.31640625,-0.78125
-0.3203125,-0.78515625
-0.3203125,-0.7890625
-0.32421875,-0.79296875
-0.328125,-0.796875
-0.33203125,-0.796875
-0.33203125,-0.80078125
-0.3359375,-0.8046875
-0.33984375,-0.80859375
-0.34375,-0.8125
-0.34375,-0.81640625
-0.34765625,-0.8203125
-0.3515625,-0.82421875
-0.35546875,-0.828125
-0.35546875,-0.83203125
-0.359375,-0.8359375
-0.36328125,-0.83984375
-0.36328125,-0.84375
-0.3671875,-0.84765625
-0.37109375,-0.8515625
-0.37109375,-0.85546875
-0.375,-0.859375
-0.375,-0.86328125
-0.37890625,-0.8671875
-0.3828125,-0.87109375
-0.3828125,-0.875
-0.38671875,-0.87890625
-0.390625,-0.8828125
-0.390625,-0.88671875
-0.39453125,-0.890625
-0.39453125,-0.89453125
-0.39453125,-0.8984375
-0.39453125,-0.90234375
-0.39453125,-0.90625


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.39453125,-0.90625
-0.390625,-0.90625
-0.38671875,-0.90625
-0.3828125,-0.90625
-0.37890625,-0.90625
-0.375,-0.90625
-0.37109375,-0.90625
-0.3671875,-0.90625
-0.36328125,-0.90625
-0.359375,-0.90625
-0.35546875,-0.90625
-0.3515625,-0.90625
-0.34765625,-0.90625
-0.34375,-0.90625
-0.33984375,-0.90625
-0.3359375,-0.90625
-0.33203125,-0.90625
-0.328125,-0.90625
-0.32421875,-0.90625
-0.3203125,-0.90625
-0.31640625,-0.90625
-0.3125,-0.90625
-0.30859375,-0.90625
-0.3046875,-0.90625
-0.30078125,-0.90625
-0.296875,-0.90625
-0.29296875,-0.90625
-0.2890625,-0.90625
-0.28515625,-0.90625
-0.28125,-0.90625
-0.27734375,-0.90625
-0.2734375,-0.90625
-0.26953125,-0.90625
-0.265625,-0.90625
-0.26171875,-0.90625
-0.2578125,-0.90625
-0.25390625,-0.90625
-0.25,-0.90625
-0.24609375,-0.90625
-0.2421875,-0.90625
-0.23828125,-0.90625
-0.234375,-0.90625
-0.23046875,-0.90625
-0.2265625,-0.90625
-0.22265625,-0.90625
-0.21875,-0.90625
-0.21484375,-0.90625
-0.2109375,-0.90625
-0.20703125,-0.90625
-0.203125,-0.90625
-0.19921875,-0.90625
-0.1953125,-0.90625
-0.19140625,-0.90625
-0.1875,-0.90625
-0.18359375,-0.90625
-0.1796875,-0.90625
-0.17578125,-0.90625
-0.171875,-0.90625
-0.16796875,-0.90625
-0.1640625,-0.90625
-0.16015625,-0.90625
-0.15625,-0.90625
-0.15234375,-0.90625
-0.1484375,-0.90625
-0.14453125,-0.90625
-0.140625,-0.90625
-0.13671875,-0.90625
-0.1328125,-0.90625
-0.12890625,-0.90625
-0.125,-0.90625
-0.12109375,-0.90625
-0.1171875,-0.90625
-0.11328125,-0.90625
-0.109375,-0.90625
-0.10546875,-0.90625
-0.1015625,-0.90625
-0.09765625,-0.90625
-0.09375,-0.90625
-0.08984375,-0.90625
-0.0859375,-0.90625
-0.08203125,-0.90625
-0.078125,-0.90625
-0.07421875,-0.90625
-0.0703125,-0.90625
-0.06640625,-0.90625
-0.0625,-0.90625
-0.05859375,-0.90625
-0.0546875,-0.90625
-0.05078125,-0.90625
-0.046875,-0.90625
-0.04296875,-0.90625
-0.0390625,-0.90625
-0.03515625,-0.90625
-0.03125,-0.90625
-0.02734375,-0.90625
-0.0234375,-0.90625
-0.01953125,-0.90625
-0.015625,-0.90625
-0.01171875,-0.90625
-0.0078125,-0.90625
-0.00390625,-0.90625
0,-0.90625
0.00390625,-0.90625
0.0078125,-0.90625
0.01171875,-0.90625
0.015625,-0.90625
0.01953125,-0.90625
0.0234375,-0.90625
0.02734375,-0.90625
0.03125,-0.90625
0.03515625,-0.90625
0.0390625,-0.90625
0.04296875,-0.90625
0.046875,-0.90625
0.05078125,-0.90625
0.0546875,-0.90625
0.05859375,-0.90625
0.0625,-0.90625
0.06640625,-0.90625
0.0703125,-0.90625
0.07421875,-0.90625
0.078125,-0.90625
0.08203125,-0.90625
0.0859375,-0.90625
0.08984375,-0.90625
0.09375,-0.90625
0.09765625,-0.90625
0.1015625,-0.90625
0.10546875,-0.90625
0.109375,-0.90625
0.11328125,-0.90625
0.1171875,-0.90625
0.12109375,-0.90625
0.125,-0.90625
0.12890625,-0.90625
0.1328125,-0.90625
0.13671875,-0.90625
0.140625,-0.90625
0.14453125,-0.90625
0.1484375,-0.90625
0.15234375,-0.90625
0.15625,-0.90625
0.16015625,-0.90625
0.1640625,-0.90625
0.16796875,-0.90625
0.171875,-0.90625
0.17578125,-0.90625
0.1796875,-0.90625
0.18359375,-0.90625
0.1875,-0.90625
0.19140625,-0.90625
0.1953125,-0.90625
0.19921875,-0.90625
0.203125,-0.90625
0.20703125,-0.90625
0.2109375,-0.90625
0.21484375,-0.90625
0.21875,-0.90625
0.22265625,-0.90625
0.2265625,-0.90625
0.23046875,-0.90625
0.234375,-0.90625
0.23828125,-0.90625
0.2421875,-0.90625
0.24609375,-0.90625
0.25,-0.90625
0.25390625,-0.90625
0.2578125,-0.90625
0.26171875,-0.90625
0.265625,-0.90625
0.26953125,-0.90625
0.2734375,-0.90625
0.27734375,-0.90625
0.28125,-0.90625
0.28515625,-0.90625
0.2890625,-0.90625
0.29296875,-0.90625
0.296875,-0.90625
0.30078125,-0.90625
0.3046875,-0.90625
0.30859375,-0.90625
0.3125,-0.90625
0.31640625,-0.90625
0.3203125,-0.90625
0.32421875,-0.90625
0.328125,-0.90625
0.33203125,-0.90625
0.3359375,-0.90625
0.33984375,-0.90625
0.34375,-0.90625
0.34765625,-0.90625
0.3515625,-0.90625
0.35546875,-0.90625
0.359375,-0.90625
0.36328125,-0.90625
0.3671875,-0.90625
0.37109375,-0.90625
0.375,-0.90625
0.37890625,-0.90625
0.3828125,-0.90625
0.38671875,-0.90625
0.390625,-0.90625
0.39453125,-0.90625
0.3984375,-0.90625
0.40234375,-0.90625
0.40625,-0.90625
0.41015625,-0.90625
0.4140625,-0.90625
0.41796875,-0.90625
0.421875,-0.90625
0.42578125,-0.90625
0.4296875,-0.90625
0.43359375,-0.90625
0.4375,-0.90625
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.4609375,-0.90625
0.46484375,-0.90625
0.46484375,-0.90234375
0.46484375,-0.8984375
0.46484375,-0.89453125
0.4609375,-0.890625
0.4609375,-0.88671875
0.4609375,-0.8828125
0.45703125,-0.87890625
0.453125,-0.875
0.44921875,-0.87109375
0.44921875,-0.8671875
0.4453125,-0.86328125
0.44140625,-0.859375
0.4375,-0.85546875
0.4375,-0.8515625
0.43359375,-0.84765625
0.4296875,-0.84375
0.4296875,-0.83984375
0.42578125,-0.83984375
0.421875,-0.8359375
0.421875,-0.83203125
0.41796875,-0.828125
0.4140625,-0.82421875
0.41015625,-0.8203125
0.40625,-0.81640625
0.40625,-0.8125
0.40234375,-0.80859375
0.3984375,-0.8046875
0.39453125,-0.80078125
0.390625,-0.796875
0.390625,-0.79296875
0.38671875,-0.7890625
0.3828125,-0.78515625
0.37890625,-0.78125
0.375,-0.77734375
0.37109375,-0.7734375
0.3671875,-0.76953125
0.36328125,-0.765625
0.359375,-0.76171875
0.35546875,-0.7578125
0.3515625,-0.75390625
0.34765625,-0.75
0.34375,-0.75
0.33984375,-0.74609375
0.3359375,-0.7421875
0.33203125,-0.73828125
0.328125,-0.734375
0.32421875,-0.73046875
0.3203125,-0.7265625
0.31640625,-0.72265625
0.3125,-0.71875
0.30859375,-0.71484375
0.3046875,-0.71484375
0.30078125,-0.7109375
0.296875,-0.70703125
0.29296875,-0.703125
0.2890625,-0.703125
0.28515625,-0.69921875
0.28125,-0.6953125
0.27734375,-0.69140625
0.2734375,-0.69140625
0.26953125,-0.6875
0.265625,-0.68359375
0.26171875,-0.68359375
0.2578125,-0.6796875
0.25390625,-0.67578125
0.25,-0.67578125
0.24609375,-0.671875
0.2421875,-0.671875
0.23828125,-0.66796875
0.234375,-0.66796875
0.23046875,-0.6640625
0.2265625,-0.66015625
0.22265625,-0.66015625
0.21875,-0.65625
0.21484375,-0.65625
0.2109375,-0.65234375
0.20703125,-0.65234375
0.203125,-0.6484375
0.19921875,-0.6484375
0.1953125,-0.64453125
0.19140625,-0.64453125
0.1875,-0.640625
0.18359375,-0.640625
0.1796875,-0.640625
0.17578125,-0.63671875
0.171875,-0.63671875
0.16796875,-0.63671875
0.1640625,-0.6328125
0.16015625,-0.6328125
0.15625,-0.62890625
0.15234375,-0.62890625
0.1484375,-0.62890625
0.14453125,-0.62890625
0.140625,-0.625
0.13671875,-0.625
0.1328125,-0.625
0.12890625,-0.62109375
0.125,-0.62109375
0.12109375,-0.62109375
0.1171875,-0.62109375
0.11328125,-0.62109375
0.109375,-0.62109375
0.10546875,-0.6171875
0.1015625,-0.6171875
0.09765625,-0.6171875
0.09375,-0.6171875
0.08984375,-0.6171875
0.0859375,-0.61328125
0.08203125,-0.61328125
0.078125,-0.61328125
0.07421875,-0.61328125
0.0703125,-0.61328125
0.06640625,-0.61328125
0.0625,-0.61328125
0.05859375,-0.61328125
0.0546875,-0.61328125
0.05078125,-0.61328125
0.046875,-0.61328125
0.04296875,-0.61328125
0.0390625,-0.61328125
0.03515625,-0.61328125
0.03125,-0.61328125
0.02734375,-0.61328125
0.0234375,-0.61328125
0.01953125,-0.6171875
0.015625,-0.6171875
0.01171875,-0.6171875
0.0078125,-0.6171875
0.00390625,-0.6171875
0,-0.6171875
-0.00390625,-0.6171875
-0.0078125,-0.6171875
-0.01171875,-0.6171875
-0.015625,-0.6171875
-0.01953125,-0.62109375
-0.0234375,-0.62109375
-0.02734375,-0.62109375
-0.03125,-0.625
-0.03515625,-0.625
-0.0390625,-0.625
-0.04296875,-0.625
-0.046875,-0.625
-0.05078125,-0.62890625
-0.0546875,-0.62890625
-0.05859375,-0.62890625
-0.0625,-0.62890625
-0.06640625,-0.6328125
-0.0703125,-0.6328125
-0.07421875,-0.6328125
-0.078125,-0.63671875
-0.08203125,-0.63671875
-0.0859375,-0.63671875
-0.08984375,-0.640625
-0.09375,-0.640625
-0.09765625,-0.640625
-0.1015625,-0.640625
-0.10546875,-0.64453125
-0.109375,-0.64453125
-0.11328125,-0.6484375
-0.1171875,-0.6484375
-0.12109375,-0.6484375
-0.125,-0.65234375
-0.12890625,-0.65234375
-0.1328125,-0.65625
-0.13671875,-0.65625
-0.140625,-0.65625
-0.14453125,-0.66015625
-0.1484375,-0.66015625
-0.15234375,-0.6640625
-0.15625,-0.6640625
-0.16015625,-0.66796875
-0.1640625,-0.66796875
-0.16796875,-0.671875
-0.171875,-0.671875
-0.17578125,-0.67578125
-0.1796875,-0.67578125
-0.18359375,-0.6796875
-0.1875,-0.68359375
-0.19140625,-0.68359375
-0.1953125,-0.6875
-0.19921875,-0.6875
-0.203125,-0.69140625
-0.20703125,-0.69140625
-0.2109375,-0.6953125
-0.21484375,-0.69921875
-0.21875,-0.69921875
-0.22265625,-0.703125
-0.2265625,-0.70703125
-0.23046875,-0.70703125
-0.234375,-0.7109375
-0.23828125,-0.71484375
-0.2421875,-0.71875
-0.24609375,-0.71875
-0.25,-0.72265625
-0.25390625,-0.7265625
-0.2578125,-0.73046875
-0.26171875,-0.73046875
-0.26171875,-0.734375
-0.265625,-0.73828125
-0.26953125,-0.73828125
-0.2734375,-0.7421875
-0.27734375,-0.74609375
-0.28125,-0.75
-0.28515625,-0.75390625
-0.2890625,-0.7578125
-0.29296875,-0.76171875
-0.296875,-0.76171875
-0.30078125,-0.765625
-0.3046875,-0.76953125
-0.3046875,-0.7734375
-0.30859375,-0.77734375
-0.3125,-0.78125
-0.31640625,-0.78125
-0.3203125,-0.78515625
-0.3203125,-0.7890625
-0.32421875,-0.79296875
-0.328125,-0.796875
-0.33203125,-0.80078125
-0.3359375,-0.8046875
-0.33984375,-0.80859375
-0.34375,-0.8125
-0.34375,-0.81640625
-0.34765625,-0.8203125
-0.3515625,-0.82421875
-0.35546875,-0.828125
-0.35546875,-0.83203125
-0.359375,-0.8359375
-0.36328125,-0.83984375
-0.36328125,-0.84375
-0.3671875,-0.84765625
-0.37109375,-0.8515625
-0.375,-0.85546875
-0.375,-0.859375
-0.375,-0.86328125
-0.37890625,-0.8671875
-0.3828125,-0.87109375
-0.38671875,-0.875
-0.38671875,-0.87890625
-0.38671875,-0.8828125
-0.390625,-0.88671875
-0.39453125,-0.890625
-0.39453125,-0.89453125
-0.39453125,-0.8984375
-0.39453125,-0.90234375
-0.39453125,-0.90625


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.3984375,-0.90625
-0.39453125,-0.90625
-0.390625,-0.90625
-0.38671875,-0.90625
-0.3828125,-0.90625
-0.37890625,-0.90625
-0.375,-0.90625
-0.37109375,-0.90625
-0.3671875,-0.90625
-0.36328125,-0.90625
-0.359375,-0.90625
-0.35546875,-0.90625
-0.3515625,-0.90625
-0.34765625,-0.90625
-0.34375,-0.90625
-0.33984375,-0.90625
-0.3359375,-0.90625
-0.33203125,-0.90625
-0.328125,-0.90625
-0.32421875,-0.90625
-0.3203125,-0.90625
-0.31640625,-0.90625
-0.3125,-0.90625
-0.30859375,-0.90625
-0.3046875,-0.90625
-0.30078125,-0.90625
-0.296875,-0.90625
-0.29296875,-0.90625
-0.2890625,-0.90625
-0.28515625,-0.90625
-0.28125,-0.90625
-0.27734375,-0.90625
-0.2734375,-0.90625
-0.26953125,-0.90625
-0.265625,-0.90625
-0.26171875,-0.90625
-0.2578125,-0.90625
-0.25390625,-0.90625
-0.25,-0.90625
-0.24609375,-0.90625
-0.2421875,-0.90625
-0.23828125,-0.90625
-0.234375,-0.90625
-0.23046875,-0.90625
-0.2265625,-0.90625
-0.22265625,-0.90625
-0.21875,-0.90625
-0.21484375,-0.90625
-0.2109375,-0.90625
-0.20703125,-0.90625
-0.203125,-0.90625
-0.19921875,-0.90625
-0.1953125,-0.90625
-0.19140625,-0.90625
-0.1875,-0.90625
-0.18359375,-0.90625
-0.1796875,-0.90625
-0.17578125,-0.90625
-0.171875,-0.90625
-0.16796875,-0.90625
-0.1640625,-0.90625
-0.16015625,-0.90625
-0.15625,-0.90625
-0.15234375,-0.90625
-0.1484375,-0.90625
-0.14453125,-0.90625
-0.140625,-0.90625
-0.13671875,-0.90625
-0.1328125,-0.90625
-0.12890625,-0.90625
-0.125,-0.90625
-0.12109375,-0.90625
-0.1171875,-0.90625
-0.11328125,-0.90625
-0.109375,-0.90625
-0.10546875,-0.90625
-0.1015625,-0.90625
-0.09765625,-0.90625
-0.09375,-0.90625
-0.08984375,-0.90625
-0.0859375,-0.90625
-0.08203125,-0.90625
-0.078125,-0.90625
-0.07421875,-0.90625
-0.0703125,-0.90625
-0.06640625,-0.90625
-0.0625,-0.90625
-0.05859375,-0.90625
-0.0546875,-0.90625
-0.05078125,-0.90625
-0.046875,-0.90625
-0.04296875,-0.90625
-0.0390625,-0.90625
-0.03515625,-0.90625
-0.03125,-0.90625
-0.02734375,-0.90625
-0.0234375,-0.90625
-0.01953125,-0.90625
-0.015625,-0.90625
-0.01171875,-0.90625
-0.0078125,-0.90625
-0.00390625,-0.90625
0,-0.90625
0.00390625,-0.90625
0.0078125,-0.90625
0.01171875,-0.90625
0.015625,-0.90625
0.01953125,-0.90625
0.0234375,-0.90625
0.02734375,-0.90625
0.03125,-0.90625
0.03515625,-0.90625
0.0390625,-0.90625
0.04296875,-0.90625
0.046875,-0.90625
0.05078125,-0.90625
0.0546875,-0.90625
0.05859375,-0.90625
0.0625,-0.90625
0.06640625,-0.90625
0.0703125,-0.90625
0.07421875,-0.90625
0.078125,-0.90625
0.08203125,-0.90625
0.0859375,-0.90625
0.08984375,-0.90625
0.09375,-0.90625
0.09765625,-0.90625
0.1015625,-0.90625
0.10546875,-0.90625
0.109375,-0.90625
0.11328125,-0.90625
0.1171875,-0.90625
0.12109375,-0.90625
0.125,-0.90625
0.12890625,-0.90625
0.1328125,-0.90625
0.13671875,-0.90625
0.140625,-0.90625
0.14453125,-0.90625
0.1484375,-0.90625
0.15234375,-0.90625
0.15625,-0.90625
0.16015625,-0.90625
0.1640625,-0.90625
0.16796875,-0.90625
0.171875,-0.90625
0.17578125,-0.90625
0.1796875,-0.90625
0.18359375,-0.90625
0.1875,-0.90625
0.19140625,-0.90625
0.1953125,-0.90625
0.19921875,-0.90625
0.203125,-0.90625
0.20703125,-0.90625
0.2109375,-0.90625
0.21484375,-0.90625
0.21875,-0.90625
0.22265625,-0.90625
0.2265625,-0.90625
0.23046875,-0.90625
0.234375,-0.90625
0.23828125,-0.90625
0.2421875,-0.90625
0.24609375,-0.90625
0.25,-0.90625
0.25390625,-0.90625
0.2578125,-0.90625
0.26171875,-0.90625
0.265625,-0.90625
0.26953125,-0.90625
0.2734375,-0.90625
0.27734375,-0.90625
0.28125,-0.90625
0.28515625,-0.90625
0.2890625,-0.90625
0.29296875,-0.90625
0.296875,-0.90625
0.30078125,-0.90625
0.3046875,-0.90625
0.30859375,-0.90625
0.3125,-0.90625
0.31640625,-0.90625
0.3203125,-0.90625
0.32421875,-0.90625
0.328125,-0.90625
0.33203125,-0.90625
0.3359375,-0.90625
0.33984375,-0.90625
0.34375,-0.90625
0.34765625,-0.90625
0.3515625,-0.90625
0.35546875,-0.90625
0.359375,-0.90625
0.36328125,-0.90625
0.3671875,-0.90625
0.37109375,-0.90625
0.375,-0.90625
0.37890625,-0.90625
0.3828125,-0.90625
0.38671875,-0.90625
0.390625,-0.90625
0.39453125,-0.90625
0.3984375,-0.90625
0.40234375,-0.90625
0.40625,-0.90625
0.41015625,-0.90625
0.4140625,-0.90625
0.41796875,-0.90625
0.421875,-0.90625
0.42578125,-0.90625
0.4296875,-0.90625
0.43359375,-0.90625
0.4375,-0.90625
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.4609375,-0.90625
0.46484375,-0.90625
0.46875,-0.90625
0.46875,-0.90234375
0.46875,-0.8984375
0.46875,-0.89453125
0.46484375,-0.890625
0.46484375,-0.88671875
0.4609375,-0.8828125
0.4609375,-0.87890625
0.45703125,-0.875
0.45703125,-0.87109375
0.453125,-0.8671875
0.44921875,-0.86328125
0.44921875,-0.859375
0.4453125,-0.85546875
0.4453125,-0.8515625
0.44140625,-0.84765625
0.4375,-0.84375
0.43359375,-0.83984375
0.43359375,-0.8359375
0.4296875,-0.83203125
0.42578125,-0.828125
0.42578125,-0.82421875
0.421875,-0.8203125
0.41796875,-0.81640625
0.4140625,-0.8125
0.41015625,-0.80859375
0.40625,-0.8046875
0.40625,-0.80078125
0.40234375,-0.796875
0.3984375,-0.79296875
0.39453125,-0.7890625
0.390625,-0.78515625
0.38671875,-0.78125
0.3828125,-0.77734375
0.37890625,-0.7734375
0.375,-0.76953125
0.37109375,-0.765625
0.3671875,-0.76171875
0.36328125,-0.7578125
0.359375,-0.75390625
0.35546875,-0.75390625
0.3515625,-0.75
0.34765625,-0.74609375
0.34375,-0.7421875
0.33984375,-0.7421875
0.3359375,-0.73828125
0.33203125,-0.734375
0.328125,-0.73046875
0.32421875,-0.7265625
0.3203125,-0.7265625
0.31640625,-0.72265625
0.3125,-0.71875
0.30859375,-0.71484375
0.3046875,-0.71484375
0.30078125,-0.7109375
0.296875,-0.7109375
0.29296875,-0.70703125
0.2890625,-0.703125
0.28515625,-0.703125
0.28125,-0.69921875
0.27734375,-0.69921875
0.2734375,-0.6953125
0.26953125,-0.6953125
0.265625,-0.69140625
0.26171875,-0.6875
0.2578125,-0.6875
0.25390625,-0.68359375
0.25,-0.68359375
0.24609375,-0.6796875
0.2421875,-0.6796875
0.23828125,-0.67578125
0.234375,-0.67578125
0.23046875,-0.671875
0.2265625,-0.671875
0.22265625,-0.671875
0.21875,-0.66796875
0.21484375,-0.66796875
0.2109375,-0.66796875
0.20703125,-0.6640625
0.203125,-0.6640625
0.19921875,-0.66015625
0.1953125,-0.66015625
0.19140625,-0.66015625
0.1875,-0.65625
0.18359375,-0.65625
0.1796875,-0.65625
0.17578125,-0.65234375
0.171875,-0.65234375
0.16796875,-0.65234375
0.1640625,-0.6484375
0.16015625,-0.6484375
0.15625,-0.64453125
0.15234375,-0.64453125
0.1484375,-0.64453125
0.14453125,-0.64453125
0.140625,-0.640625
0.13671875,-0.640625
0.1328125,-0.640625
0.12890625,-0.640625
0.125,-0.640625
0.12109375,-0.640625
0.1171875,-0.63671875
0.11328125,-0.63671875
0.109375,-0.63671875
0.10546875,-0.63671875
0.1015625,-0.6328125
0.09765625,-0.6328125
0.09375,-0.6328125
0.08984375,-0.6328125
0.0859375,-0.6328125
0.08203125,-0.6328125
0.078125,-0.6328125
0.07421875,-0.6328125
0.0703125,-0.62890625
0.06640625,-0.62890625
0.0625,-0.62890625
0.05859375,-0.62890625
0.0546875,-0.62890625
0.05078125,-0.62890625
0.046875,-0.62890625
0.04296875,-0.62890625
0.0390625,-0.62890625
0.03515625,-0.62890625
0.03125,-0.62890625
0.02734375,-0.62890625
0.0234375,-0.62890625
0.01953125,-0.62890625
0.015625,-0.62890625
0.01171875,-0.62890625
0.0078125,-0.62890625
0.00390625,-0.62890625
0,-0.62890625
-0.00390625,-0.62890625
-0.0078125,-0.62890625
-0.01171875,-0.62890625
-0.015625,-0.62890625
-0.01953125,-0.62890625
-0.0234375,-0.62890625
-0.02734375,-0.62890625
-0.03125,-0.62890625
-0.03515625,-0.62890625
-0.0390625,-0.6328125
-0.04296875,-0.6328125
-0.046875,-0.6328125
-0.05078125,-0.6328125
-0.0546875,-0.6328125
-0.05859375,-0.63671875
-0.0625,-0.63671875
-0.06640625,-0.63671875
-0.0703125,-0.63671875
-0.07421875,-0.63671875
-0.078125,-0.640625
-0.08203125,-0.640625
-0.0859375,-0.640625
-0.08984375,-0.640625
-0.09375,-0.640625
-0.09765625,-0.64453125
-0.1015625,-0.64453125
-0.10546875,-0.64453125
-0.109375,-0.6484375
-0.11328125,-0.6484375
-0.1171875,-0.6484375
-0.12109375,-0.65234375
-0.125,-0.65234375
-0.12890625,-0.65234375
-0.1328125,-0.65625
-0.13671875,-0.65625
-0.140625,-0.65625
-0.14453125,-0.65625
-0.1484375,-0.66015625
-0.15234375,-0.66015625
-0.15625,-0.6640625
-0.16015625,-0.6640625
-0.1640625,-0.66796875
-0.16796875,-0.66796875
-0.171875,-0.671875
-0.17578125,-0.671875
-0.1796875,-0.671875
-0.18359375,-0.67578125
-0.1875,-0.67578125
-0.19140625,-0.6796875
-0.1953125,-0.68359375
-0.19921875,-0.68359375
-0.203125,-0.6875
-0.20703125,-0.6875
-0.2109375,-0.69140625
-0.21484375,-0.69140625
-0.21875,-0.6953125
-0.22265625,-0.69921875
-0.2265625,-0.69921875
-0.23046875,-0.703125
-0.234375,-0.703125
-0.23828125,-0.70703125
-0.2421875,-0.7109375
-0.24609375,-0.7109375
-0.25,-0.71484375
-0.25390625,-0.71875
-0.2578125,-0.72265625
-0.26171875,-0.72265625
-0.265625,-0.7265625
-0.26953125,-0.73046875
-0.2734375,-0.734375
-0.27734375,-0.73828125
-0.28125,-0.7421875
-0.28515625,-0.7421875
-0.2890625,-0.74609375
-0.29296875,-0.75
-0.296875,-0.75390625
-0.30078125,-0.75390625
-0.3046875,-0.7578125
-0.3046875,-0.76171875
-0.30859375,-0.765625
-0.3125,-0.76953125
-0.31640625,-0.76953125
-0.3203125,-0.7734375
-0.3203125,-0.77734375
-0.32421875,-0.78125
-0.328125,-0.78515625
-0.33203125,-0.7890625
-0.3359375,-0.79296875
-0.33984375,-0.796875
-0.34375,-0.80078125
-0.34765625,-0.8046875
-0.34765625,-0.80859375
-0.3515625,-0.8125
-0.3515625,-0.81640625
-0.35546875,-0.8203125
-0.359375,-0.82421875
-0.36328125,-0.828125
-0.36328125,-0.83203125
-0.3671875,-0.8359375
-0.37109375,-0.83984375
-0.37109375,-0.84375
-0.375,-0.84765625
-0.375,-0.8515625
-0.37890625,-0.85546875
-0.37890625,-0.859375
-0.3828125,-0.86328125
-0.38671875,-0.8671875
-0.38671875,-0.87109375
-0.38671875,-0.875
-0.390625,-0.87890625
-0.390625,-0.8828125
-0.39453125,-0.88671875
-0.39453125,-0.890625
-0.3984375,-0.89453125
-0.3984375,-0.8984375
-0.3984375,-0.90234375
-0.3984375,-0.90625


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.39453125,-0.90625
-0.390625,-0.90625
-0.38671875,-0.90625
-0.3828125,-0.90625
-0.37890625,-0.90625
-0.375,-0.90625
-0.37109375,-0.90625
-0.3671875,-0.90625
-0.36328125,-0.90625
-0.359375,-0.90625
-0.35546875,-0.90625
-0.3515625,-0.90625
-0.34765625,-0.90625
-0.34375,-0.90625
-0.33984375,-0.90625
-0.3359375,-0.90625
-0.33203125,-0.90625
-0.328125,-0.90625
-0.32421875,-0.90625
-0.3203125,-0.90625
-0.31640625,-0.90625
-0.3125,-0.90625
-0.30859375,-0.90625
-0.3046875,-0.90625
-0.30078125,-0.90625
-0.296875,-0.90625
-0.29296875,-0.90625
-0.2890625,-0.90625
-0.28515625,-0.90625
-0.28125,-0.90625
-0.27734375,-0.90625
-0.2734375,-0.90625
-0.26953125,-0.90625
-0.265625,-0.90625
-0.26171875,-0.90625
-0.2578125,-0.90625
-0.25390625,-0.90625
-0.25,-0.90625
-0.24609375,-0.90625
-0.2421875,-0.90625
-0.23828125,-0.90625
-0.234375,-0.90625
-0.23046875,-0.90625
-0.2265625,-0.90625
-0.22265625,-0.90625
-0.21875,-0.90625
-0.21484375,-0.90625
-0.2109375,-0.90625
-0.20703125,-0.90625
-0.203125,-0.90625
-0.19921875,-0.90625
-0.1953125,-0.90625
-0.19140625,-0.90625
-0.1875,-0.90625
-0.18359375,-0.90625
-0.1796875,-0.90625
-0.17578125,-0.90625
-0.171875,-0.90625
-0.16796875,-0.90625
-0.1640625,-0.90625
-0.16015625,-0.90625
-0.15625,-0.90625
-0.15234375,-0.90625
-0.1484375,-0.90625
-0.14453125,-0.90625
-0.140625,-0.90625
-0.13671875,-0.90625
-0.1328125,-0.90625
-0.12890625,-0.90625
-0.125,-0.90625
-0.12109375,-0.90625
-0.1171875,-0.90625
-0.11328125,-0.90625
-0.109375,-0.90625
-0.10546875,-0.90625
-0.1015625,-0.90625
-0.09765625,-0.90625
-0.09375,-0.90625
-0.08984375,-0.90625
-0.0859375,-0.90625
-0.08203125,-0.90625
-0.078125,-0.90625
-0.07421875,-0.90625
-0.0703125,-0.90625
-0.06640625,-0.90625
-0.0625,-0.90625
-0.05859375,-0.90625
-0.0546875,-0.90625
-0.05078125,-0.90625
-0.046875,-0.90625
-0.04296875,-0.90625
-0.0390625,-0.90625
-0.03515625,-0.90625
-0.03125,-0.90625
-0.02734375,-0.90625
-0.0234375,-0.90625
-0.01953125,-0.90625
-0.015625,-0.90625
-0.01171875,-0.90625
-0.0078125,-0.90625
-0.00390625,-0.90625
0,-0.90625
0.00390625,-0.90625
0.0078125,-0.90625
0.01171875,-0.90625
0.015625,-0.90625
0.01953125,-0.90625
0.0234375,-0.90625
0.02734375,-0.90625
0.03125,-0.90625
0.03515625,-0.90625
0.0390625,-0.90625
0.04296875,-0.90625
0.046875,-0.90625
0.05078125,-0.90625
0.0546875,-0.90625
0.05859375,-0.90625
0.0625,-0.90625
0.06640625,-0.90625
0.0703125,-0.90625
0.07421875,-0.90625
0.078125,-0.90625
0.08203125,-0.90625
0.0859375,-0.90625
0.08984375,-0.90625
0.09375,-0.90625
0.09765625,-0.90625
0.1015625,-0.90625
0.10546875,-0.90625
0.109375,-0.90625
0.11328125,-0.90625
0.1171875,-0.90625
0.12109375,-0.90625
0.125,-0.90625
0.12890625,-0.90625
0.1328125,-0.90625
0.13671875,-0.90625
0.140625,-0.90625
0.14453125,-0.90625
0.1484375,-0.90625
0.15234375,-0.90625
0.15625,-0.90625
0.16015625,-0.90625
0.1640625,-0.90625
0.16796875,-0.90625
0.171875,-0.90625
0.17578125,-0.90625
0.1796875,-0.90625
0.18359375,-0.90625
0.1875,-0.90625
0.19140625,-0.90625
0.1953125,-0.90625
0.19921875,-0.90625
0.203125,-0.90625
0.20703125,-0.90625
0.2109375,-0.90625
0.21484375,-0.90625
0.21875,-0.90625
0.22265625,-0.90625
0.2265625,-0.90625
0.23046875,-0.90625
0.234375,-0.90625
0.23828125,-0.90625
0.2421875,-0.90625
0.24609375,-0.90625
0.25,-0.90625
0.25390625,-0.90625
0.2578125,-0.90625
0.26171875,-0.90625
0.265625,-0.90625
0.26953125,-0.90625
0.2734375,-0.90625
0.27734375,-0.90625
0.28125,-0.90625
0.28515625,-0.90625
0.2890625,-0.90625
0.29296875,-0.90625
0.296875,-0.90625
0.30078125,-0.90625
0.3046875,-0.90625
0.30859375,-0.90625
0.3125,-0.90625
0.31640625,-0.90625
0.3203125,-0.90625
0.32421875,-0.90625
0.328125,-0.90625
0.33203125,-0.90625
0.3359375,-0.90625
0.33984375,-0.90625
0.34375,-0.90625
0.34765625,-0.90625
0.3515625,-0.90625
0.35546875,-0.90625
0.359375,-0.90625
0.36328125,-0.90625
0.3671875,-0.90625
0.37109375,-0.90625
0.375,-0.90625
0.37890625,-0.90625
0.3828125,-0.90625
0.38671875,-0.90625
0.390625,-0.90625
0.39453125,-0.90625
0.3984375,-0.90625
0.40234375,-0.90625
0.40625,-0.90625
0.41015625,-0.90625
0.4140625,-0.90625
0.41796875,-0.90625
0.421875,-0.90625
0.42578125,-0.90625
0.4296875,-0.90625
0.43359375,-0.90625
0.4375,-0.90625
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.4609375,-0.90625
0.46484375,-0.90625
0.46484375,-0.90234375
0.46484375,-0.8984375
0.46484375,-0.89453125
0.4609375,-0.890625
0.4609375,-0.88671875
0.45703125,-0.8828125
0.453125,-0.87890625
0.44921875,-0.875
0.44921875,-0.87109375
0.4453125,-0.8671875
0.44140625,-0.86328125
0.44140625,-0.859375
0.4375,-0.85546875
0.43359375,-0.8515625
0.4296875,-0.84765625
0.42578125,-0.84375
0.42578125,-0.83984375
0.421875,-0.8359375
0.41796875,-0.83203125
0.4140625,-0.828125
0.41015625,-0.82421875
0.40625,-0.8203125
0.40625,-0.81640625
0.40234375,-0.8125
0.3984375,-0.80859375
0.39453125,-0.8046875
0.390625,-0.80078125
0.38671875,-0.796875
0.3828125,-0.79296875
0.37890625,-0.7890625
0.375,-0.78515625
0.37109375,-0.78125
0.3671875,-0.77734375
0.36328125,-0.7734375
0.359375,-0.76953125
0.35546875,-0.765625
0.3515625,-0.76171875
0.34765625,-0.7578125
0.34375,-0.75390625
0.33984375,-0.75
0.3359375,-0.74609375
0.33203125,-0.7421875
0.328125,-0.7421875
0.32421875,-0.73828125
0.3203125,-0.734375
0.31640625,-0.73046875
0.3125,-0.7265625
0.30859375,-0.72265625
0.3046875,-0.71875
0.30078125,-0.71875
0.296875,-0.71484375
0.29296875,-0.7109375
0.2890625,-0.7109375
0.28515625,-0.70703125
0.28125,-0.703125
0.27734375,-0.69921875
0.2734375,-0.69921875
0.26953125,-0.6953125
0.265625,-0.69140625
0.26171875,-0.69140625
0.2578125,-0.6875
0.25390625,-0.68359375
0.25,-0.68359375
0.24609375,-0.6796875
0.2421875,-0.6796875
0.23828125,-0.67578125
0.234375,-0.671875
0.23046875,-0.671875
0.2265625,-0.66796875
0.22265625,-0.66796875
0.21875,-0.6640625
0.21484375,-0.6640625
0.2109375,-0.66015625
0.20703125,-0.66015625
0.203125,-0.65625
0.19921875,-0.65625
0.1953125,-0.65234375
0.19140625,-0.65234375
0.1875,-0.6484375
0.18359375,-0.6484375
0.1796875,-0.6484375
0.17578125,-0.64453125
0.171875,-0.64453125
0.16796875,-0.640625
0.1640625,-0.640625
0.16015625,-0.640625
0.15625,-0.63671875
0.15234375,-0.63671875
0.1484375,-0.6328125
0.14453125,-0.6328125
0.140625,-0.6328125
0.13671875,-0.6328125
0.1328125,-0.62890625
0.12890625,-0.62890625
0.125,-0.62890625
0.12109375,-0.62890625
0.1171875,-0.62890625
0.11328125,-0.62890625
0.109375,-0.625
0.10546875,-0.625
0.1015625,-0.625
0.09765625,-0.625
0.09375,-0.62109375
0.08984375,-0.62109375
0.0859375,-0.62109375
0.08203125,-0.62109375
0.078125,-0.62109375
0.07421875,-0.62109375
0.0703125,-0.62109375
0.06640625,-0.62109375
0.0625,-0.62109375
0.05859375,-0.62109375
0.0546875,-0.62109375
0.05078125,-0.62109375
0.046875,-0.62109375
0.04296875,-0.62109375
0.0390625,-0.62109375
0.03515625,-0.62109375
0.03125,-0.62109375
0.02734375,-0.62109375
0.0234375,-0.62109375
0.01953125,-0.62109375
0.015625,-0.62109375
0.01171875,-0.62109375
0.0078125,-0.62109375
0.00390625,-0.62109375
0,-0.62109375
-0.00390625,-0.62109375
-0.0078125,-0.62109375
-0.01171875,-0.62109375
-0.015625,-0.62109375
-0.01953125,-0.625
-0.0234375,-0.625
-0.02734375,-0.625
-0.03125,-0.625
-0.03515625,-0.625
-0.0390625,-0.625
-0.04296875,-0.62890625
-0.046875,-0.62890625
-0.05078125,-0.62890625
-0.0546875,-0.62890625
-0.05859375,-0.62890625
-0.0625,-0.62890625
-0.06640625,-0.6328125
-0.0703125,-0.6328125
-0.07421875,-0.6328125
-0.078125,-0.63671875
-0.08203125,-0.63671875
-0.0859375,-0.63671875
-0.08984375,-0.63671875
-0.09375,-0.640625
-0.09765625,-0.640625
-0.1015625,-0.640625
-0.10546875,-0.640625
-0.109375,-0.64453125
-0.11328125,-0.64453125
-0.1171875,-0.64453125
-0.12109375,-0.6484375
-0.125,-0.6484375
-0.12890625,-0.6484375
-0.1328125,-0.65234375
-0.13671875,-0.65234375
-0.140625,-0.65234375
-0.14453125,-0.65625
-0.1484375,-0.65625
-0.15234375,-0.65625
-0.15625,-0.66015625
-0.16015625,-0.66015625
-0.1640625,-0.6640625
-0.16796875,-0.6640625
-0.171875,-0.66796875
-0.17578125,-0.66796875
-0.1796875,-0.671875
-0.18359375,-0.671875
-0.1875,-0.67578125
-0.19140625,-0.67578125
-0.1953125,-0.6796875
-0.19921875,-0.68359375
-0.203125,-0.68359375
-0.20703125,-0.68359375
-0.2109375,-0.6875
-0.21484375,-0.69140625
-0.21875,-0.69140625
-0.22265625,-0.6953125
-0.2265625,-0.69921875
-0.23046875,-0.69921875
-0.234375,-0.703125
-0.23828125,-0.70703125
-0.2421875,-0.70703125
-0.24609375,-0.7109375
-0.25,-0.7109375
-0.25390625,-0.71484375
-0.2578125,-0.71875
-0.26171875,-0.72265625
-0.265625,-0.7265625
-0.26953125,-0.73046875
-0.2734375,-0.73046875
-0.27734375,-0.734375
-0.28125,-0.73828125
-0.28515625,-0.7421875
-0.2890625,-0.74609375
-0.29296875,-0.75
-0.296875,-0.75390625
-0.30078125,-0.7578125
-0.3046875,-0.76171875
-0.30859375,-0.765625
-0.3125,-0.76953125
-0.31640625,-0.7734375
-0.3203125,-0.77734375
-0.32421875,-0.78125
-0.328125,-0.78515625
-0.328125,-0.7890625
-0.33203125,-0.79296875
-0.3359375,-0.796875
-0.33984375,-0.80078125
-0.34375,-0.8046875
-0.34765625,-0.80859375
-0.34765625,-0.8125
-0.3515625,-0.81640625
-0.3515625,-0.8203125
-0.35546875,-0.82421875
-0.359375,-0.828125
-0.359375,-0.83203125
-0.36328125,-0.8359375
-0.3671875,-0.83984375
-0.37109375,-0.84375
-0.37109375,-0.84765625
-0.375,-0.8515625
-0.375,-0.85546875
-0.37890625,-0.859375
-0.37890625,-0.86328125
-0.3828125,-0.8671875
-0.38671875,-0.87109375
-0.38671875,-0.875
-0.38671875,-0.87890625
-0.390625,-0.8828125
-0.39453125,-0.88671875
-0.39453125,-0.890625
-0.39453125,-0.89453125
-0.39453125,-0.8984375
-0.39453125,-0.90234375
-0.39453125,-0.90625


==> contour_side/032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
-0.40234375,-0.90625
-0.3984375,-0.90625
-0.39453125,-0.90625
-0.390625,-0.90625
-0.38671875,-0.90625
-0.3828125,-0.90625
-0.37890625,-0.90625
-0.375,-0.90625
-0.37109375,-0.90625
-0.3671875,-0.90625
-0.36328125,-0.90625
-0.359375,-0.90625
-0.35546875,-0.90625
-0.3515625,-0.90625
-0.34765625,-0.90625
-0.34375,-0.90625
-0.33984375,-0.90625
-0.3359375,-0.90625
-0.33203125,-0.90625
-0.328125,-0.90625
-0.32421875,-0.90625
-0.3203125,-0.90625
-0.31640625,-0.90625
-0.3125,-0.90625
-0.30859375,-0.90625
-0.3046875,-0.90625
-0.30078125,-0.90625
-0.296875,-0.90625
-0.29296875,-0.90625
-0.2890625,-0.90625
-0.28515625,-0.90625
-0.28125,-0.90625
-0.27734375,-0.90625
-0.2734375,-0.90625
-0.26953125,-0.90625
-0.265625,-0.90625
-0.26171875,-0.90625
-0.2578125,-0.90625
-0.25390625,-0.90625
-0.25,-0.90625
-0.24609375,-0.90625
-0.2421875,-0.90625
-0.23828125,-0.90625
-0.234375,-0.90625
-0.23046875,-0.90625
-0.2265625,-0.90625
-0.22265625,-0.90625
-0.21875,-0.90625
-0.21484375,-0.90625
-0.2109375,-0.90625
-0.20703125,-0.90625
-0.203125,-0.90625
-0.19921875,-0.90625
-0.1953125,-0.90625
-0.19140625,-0.90625
-0.1875,-0.90625
-0.18359375,-0.90625
-0.1796875,-0.90625
-0.17578125,-0.90625
-0.171875,-0.90625
-0.16796875,-0.90625
-0.1640625,-0.90625
-0.16015625,-0.90625
-0.15625,-0.90625
-0.15234375,-0.90625
-0.1484375,-0.90625
-0.14453125,-0.90625
-0.140625,-0.90625
-0.13671875,-0.90625
-0.1328125,-0.90625
-0.12890625,-0.90625
-0.125,-0.90625
-0.12109375,-0.90625
-0.1171875,-0.90625
-0.11328125,-0.90625
-0.109375,-0.90625
-0.10546875,-0.90625
-0.1015625,-0.90625
-0.09765625,-0.90625
-0.09375,-0.90625
-0.08984375,-0.90625
-0.0859375,-0.90625
-0.08203125,-0.90625
-0.078125,-0.90625
-0.07421875,-0.90625
-0.0703125,-0.90625
-0.06640625,-0.90625
-0.0625,-0.90625
-0.05859375,-0.90625
-0.0546875,-0.90625
-0.05078125,-0.90625
-0.046875,-0.90625
-0.04296875,-0.90625
-0.0390625,-0.90625
-0.03515625,-0.90625
-0.03125,-0.90625
-0.02734375,-0.90625
-0.0234375,-0.90625
-0.01953125,-0.90625
-0.015625,-0.90625
-0.01171875,-0.90625
-0.0078125,-0.90625
-0.00390625,-0.90625
0,-0.90625
0.00390625,-0.90625
0.0078125,-0.90625
0.01171875,-0.90625
0.015625,-0.90625
0.01953125,-0.90625
0.0234375,-0.90625
0.02734375,-0.90625
0.03125,-0.90625
0.03515625,-0.90625
0.0390625,-0.90625
0.04296875,-0.90625
0.046875,-0.90625
0.05078125,-0.90625
0.0546875,-0.90625
0.05859375,-0.90625
0.0625,-0.90625
0.06640625,-0.90625
0.0703125,-0.90625
0.07421875,-0.90625
0.078125,-0.90625
0.08203125,-0.90625
0.0859375,-0.90625
0.08984375,-0.90625
0.09375,-0.90625
0.09765625,-0.90625
0.1015625,-0.90625
0.10546875,-0.90625
0.109375,-0.90625
0.11328125,-0.90625
0.1171875,-0.90625
0.12109375,-0.90625
0.125,-0.90625
0.12890625,-0.90625
0.1328125,-0.90625
0.13671875,-0.90625
0.140625,-0.90625
0.14453125,-0.90625
0.1484375,-0.90625
0.15234375,-0.90625
0.15625,-0.90625
0.16015625,-0.90625
0.1640625,-0.90625
0.16796875,-0.90625
0.171875,-0.90625
0.17578125,-0.90625
0.1796875,-0.90625
0.18359375,-0.90625
0.1875,-0.90625
0.19140625,-0.90625
0.1953125,-0.90625
0.19921875,-0.90625
0.203125,-0.90625
0.20703125,-0.90625
0.2109375,-0.90625
0.21484375,-0.90625
0.21875,-0.90625
0.22265625,-0.90625
0.2265625,-0.90625
0.23046875,-0.90625
0.234375,-0.90625
0.23828125,-0.90625
0.2421875,-0.90625
0.24609375,-0.90625
0.25,-0.90625
0.25390625,-0.90625
0.2578125,-0.90625
0.26171875,-0.90625
0.265625,-0.90625
0.26953125,-0.90625
0.2734375,-0.90625
0.27734375,-0.90625
0.28125,-0.90625
0.28515625,-0.90625
0.2890625,-0.90625
0.29296875,-0.90625
0.296875,-0.90625
0.30078125,-0.90625
0.3046875,-0.90625
0.30859375,-0.90625
0.3125,-0.90625
0.31640625,-0.90625
0.3203125,-0.90625
0.32421875,-0.90625
0.328125,-0.90625
0.33203125,-0.90625
0.3359375,-0.90625
0.33984375,-0.90625
0.34375,-0.90625
0.34765625,-0.90625
0.3515625,-0.90625
0.35546875,-0.90625
0.359375,-0.90625
0.36328125,-0.90625
0.3671875,-0.90625
0.37109375,-0.90625
0.375,-0.90625
0.37890625,-0.90625
0.3828125,-0.90625
0.38671875,-0.90625
0.390625,-0.90625
0.39453125,-0.90625
0.3984375,-0.90625
0.40234375,-0.90625
0.40625,-0.90625
0.41015625,-0.90625
0.4140625,-0.90625
0.41796875,-0.90625
0.421875,-0.90625
0.42578125,-0.90625
0.4296875,-0.90625
0.43359375,-0.90625
0.4375,-0.90625
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.4609375,-0.90625
0.46484375,-0.90625
0.46484375,-0.90234375
0.46484375,-0.8984375
0.46484375,-0.89453125
0.4609375,-0.890625
0.4609375,-0.88671875
0.45703125,-0.8828125
0.453125,-0.87890625
0.44921875,-0.875
0.44921875,-0.87109375
0.4453125,-0.8671875
0.44140625,-0.86328125
0.4375,-0.859375
0.43359375,-0.85546875
0.4296875,-0.8515625
0.42578125,-0.84765625
0.421875,-0.84375
0.421875,-0.83984375
0.41796875,-0.8359375
0.4140625,-0.83203125
0.41015625,-0.828125
0.40625,-0.82421875
0.40234375,-0.8203125
0.3984375,-0.81640625
0.39453125,-0.81640625
0.390625,-0.8125
0.390625,-0.80859375
0.38671875,-0.80859375
0.3828125,-0.8046875
0.37890625,-0.80078125
0.375,-0.796875
0.37109375,-0.79296875
0.3671875,-0.7890625
0.36328125,-0.78515625
0.359375,-0.78125
0.35546875,-0.77734375
0.3515625,-0.7734375
0.34765625,-0.76953125
0.34375,-0.76953125
0.33984375,-0.765625
0.3359375,-0.76171875
0.33203125,-0.7578125
0.328125,-0.75390625
0.32421875,-0.75390625
0.3203125,-0.75
0.31640625,-0.74609375
0.3125,-0.7421875
0.30859375,-0.73828125
0.3046875,-0.734375
0.30078125,-0.734375
0.296875,-0.73046875
0.29296875,-0.7265625
0.2890625,-0.72265625
0.28515625,-0.72265625
0.28125,-0.71875
0.27734375,-0.71484375
0.2734375,-0.7109375
0.26953125,-0.7109375
0.265625,-0.70703125
0.26171875,-0.703125
0.2578125,-0.703125
0.25390625,-0.69921875
0.25,-0.69921875
0.24609375,-0.6953125
0.2421875,-0.69140625
0.23828125,-0.69140625
0.234375,-0.6875
0.23046875,-0.68359375
0.2265625,-0.68359375
0.22265625,-0.6796875
0.21875,-0.6796875
0.21484375,-0.67578125
0.2109375,-0.67578125
0.20703125,-0.671875
0.203125,-0.671875
0.19921875,-0.66796875
0.1953125,-0.66796875
0.19140625,-0.6640625
0.1875,-0.6640625
0.18359375,-0.66015625
0.1796875,-0.66015625
0.17578125,-0.65625
0.171875,-0.65625
0.16796875,-0.65625
0.1640625,-0.65234375
0.16015625,-0.65234375
0.15625,-0.6484375
0.15234375,-0.6484375
0.1484375,-0.64453125
0.14453125,-0.64453125
0.140625,-0.64453125
0.13671875,-0.640625
0.1328125,-0.640625
0.12890625,-0.640625
0.125,-0.63671875
0.12109375,-0.63671875
0.1171875,-0.63671875
0.11328125,-0.6328125
0.109375,-0.6328125
0.10546875,-0.6328125
0.1015625,-0.6328125
0.09765625,-0.62890625
0.09375,-0.62890625
0.08984375,-0.62890625
0.0859375,-0.62890625
0.08203125,-0.62890625
0.078125,-0.62890625
0.07421875,-0.62890625
0.0703125,-0.625
0.06640625,-0.625
0.0625,-0.625
0.05859375,-0.625
0.0546875,-0.625
0.05078125,-0.62109375
0.046875,-0.62109375
0.04296875,-0.62109375
0.0390625,-0.62109375
0.03515625,-0.62109375
0.03125,-0.62109375
0.02734375,-0.62109375
0.0234375,-0.62109375
0.01953125,-0.62109375
0.015625,-0.62109375
0.01171875,-0.6171875
0.0078125,-0.6171875
0.00390625,-0.6171875
0,-0.6171875
-0.00390625,-0.6171875
-0.0078125,-0.6171875
-0.01171875,-0.6171875
-0.015625,-0.6171875
-0.01953125,-0.6171875
-0.0234375,-0.6171875
-0.02734375,-0.6171875
-0.03125,-0.6171875
-0.03515625,-0.62109375
-0.0390625,-0.62109375
-0.04296875,-0.62109375
-0.046875,-0.62109375
-0.05078125,-0.62109375
-0.0546875,-0.62109375
-0.05859375,-0.62109375
-0.0625,-0.625
-0.06640625,-0.625
-0.0703125,-0.625
-0.07421875,-0.625
-0.078125,-0.625
-0.08203125,-0.625
-0.0859375,-0.62890625
-0.08984375,-0.62890625
-0.09375,-0.62890625
-0.09765625,-0.62890625
-0.1015625,-0.62890625
-0.10546875,-0.62890625
-0.109375,-0.6328125
-0.11328125,-0.6328125
-0.1171875,-0.6328125
-0.12109375,-0.63671875
-0.125,-0.63671875
-0.12890625,-0.63671875
-0.1328125,-0.63671875
-0.13671875,-0.640625
-0.140625,-0.640625
-0.14453125,-0.640625
-0.1484375,-0.640625
-0.15234375,-0.64453125
-0.15625,-0.64453125
-0.16015625,-0.64453125
-0.1640625,-0.6484375
-0.16796875,-0.65234375
-0.171875,-0.65234375
-0.17578125,-0.65234375
-0.1796875,-0.65625
-0.18359375,-0.65625
-0.1875,-0.65625
-0.19140625,-0.66015625
-0.1953125,-0.6640625
-0.19921875,-0.6640625
-0.203125,-0.66796875
-0.20703125,-0.66796875
-0.2109375,-0.671875
-0.21484375,-0.671875
-0.21875,-0.67578125
-0.22265625,-0.67578125
-0.2265625,-0.6796875
-0.23046875,-0.68359375
-0.234375,-0.68359375
-0.23828125,-0.6875
-0.2421875,-0.6875
-0.24609375,-0.69140625
-0.25,-0.6953125
-0.25390625,-0.69921875
-0.2578125,-0.69921875
-0.26171875,-0.703125
-0.265625,-0.70703125
-0.26953125,-0.7109375
-0.2734375,-0.7109375
-0.27734375,-0.71484375
-0.28125,-0.71875
-0.28515625,-0.72265625
-0.2890625,-0.7265625
-0.29296875,-0.7265625
-0.296875,-0.73046875
-0.30078125,-0.734375
-0.3046875,-0.73828125
-0.30859375,-0.7421875
-0.3125,-0.74609375
-0.31640625,-0.75
-0.3203125,-0.75390625
-0.32421875,-0.7578125
-0.32421875,-0.76171875
-0.328125,-0.765625
-0.33203125,-0.76953125
-0.3359375,-0.7734375
-0.33984375,-0.77734375
-0.34375,-0.78125
-0.34765625,-0.78515625
-0.34765625,-0.7890625
-0.3515625,-0.79296875
-0.35546875,-0.796875
-0.359375,-0.80078125
-0.359375,-0.8046875
-0.36328125,-0.80859375
-0.36328125,-0.8125
-0.3671875,-0.81640625
-0.3671875,-0.8203125
-0.37109375,-0.82421875
-0.375,-0.828125
-0.375,-0.83203125
-0.375,-0.8359375
-0.37890625,-0.83984375
-0.3828125,-0.84375
-0.3828125,-0.84765625
-0.3828125,-0.8515625
-0.38671875,-0.85546875
-0.38671875,-0.859375
-0.38671875,-0.86328125
-0.390625,-0.8671875
-0.39453125,-0.87109375
-0.39453125,-0.875
-0.39453125,-0.87890625
-0.3984375,-0.8828125
-0.3984375,-0.88671875
-0.3984375,-0.890625
-0.40234375,-0.89453125
-0.40234375,-0.8984375
-0.40234375,-0.90234375
-0.40234375,-0.90625


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000001.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.5625,-0.890625
0.5625,-0.88671875
0.5625,-0.8828125
0.5625,-0.87890625
0.55859375,-0.875
0.55859375,-0.87109375
0.55859375,-0.8671875
0.5546875,-0.86328125
0.55078125,-0.859375
0.546875,-0.85546875
0.546875,-0.8515625
0.54296875,-0.84765625
0.5390625,-0.84375
0.5390625,-0.83984375
0.53515625,-0.83984375
0.53125,-0.8359375
0.53125,-0.83203125
0.52734375,-0.828125
0.52734375,-0.82421875
0.5234375,-0.8203125
0.51953125,-0.81640625
0.515625,-0.8125
0.515625,-0.80859375
0.51171875,-0.80859375
0.5078125,-0.8046875
0.5078125,-0.80078125
0.50390625,-0.796875
0.5,-0.79296875
0.49609375,-0.7890625
0.4921875,-0.78515625
0.48828125,-0.78125
0.484375,-0.77734375
0.48046875,-0.7734375
0.4765625,-0.76953125
0.47265625,-0.765625
0.46875,-0.76171875
0.46484375,-0.7578125
0.4609375,-0.75390625
0.45703125,-0.75
0.453125,-0.74609375
0.44921875,-0.7421875
0.4453125,-0.7421875
0.44140625,-0.73828125
0.4375,-0.734375
0.43359375,-0.73046875
0.4296875,-0.7265625
0.42578125,-0.7265625
0.421875,-0.72265625
0.41796875,-0.71875
0.4140625,-0.71484375
0.41015625,-0.71484375
0.40625,-0.7109375
0.40234375,-0.70703125
0.3984375,-0.70703125
0.39453125,-0.703125
0.390625,-0.69921875
0.38671875,-0.69921875
0.3828125,-0.6953125
0.37890625,-0.69140625
0.375,-0.6875
0.37109375,-0.68359375
0.3671875,-0.68359375
0.36328125,-0.6796875
0.359375,-0.6796875
0.35546875,-0.67578125
0.3515625,-0.671875
0.34765625,-0.671875
0.34375,-0.671875
0.33984375,-0.66796875
0.3359375,-0.6640625
0.33203125,-0.6640625
0.328125,-0.66015625
0.32421875,-0.65625
0.3203125,-0.65625
0.31640625,-0.65625
0.3125,-0.65234375
0.30859375,-0.65234375
0.3046875,-0.6484375
0.30078125,-0.6484375
0.296875,-0.64453125
0.29296875,-0.640625
0.2890625,-0.640625
0.28515625,-0.640625
0.28125,-0.63671875
0.27734375,-0.63671875
0.2734375,-0.6328125
0.26953125,-0.6328125
0.265625,-0.62890625
0.26171875,-0.62890625
0.2578125,-0.62890625
0.25390625,-0.625
0.25,-0.625
0.24609375,-0.625
0.2421875,-0.62109375
0.23828125,-0.62109375
0.234375,-0.62109375
0.23046875,-0.6171875
0.2265625,-0.61328125
0.22265625,-0.61328125
0.21875,-0.61328125
0.21484375,-0.61328125
0.2109375,-0.609375
0.20703125,-0.609375
0.203125,-0.609375
0.19921875,-0.609375
0.1953125,-0.60546875
0.19140625,-0.60546875
0.1875,-0.60546875
0.18359375,-0.6015625
0.1796875,-0.6015625
0.17578125,-0.6015625
0.171875,-0.6015625
0.16796875,-0.6015625
0.1640625,-0.59765625
0.16015625,-0.59765625
0.15625,-0.59765625
0.15234375,-0.59765625
0.1484375,-0.59765625
0.14453125,-0.59375
0.140625,-0.59375
0.13671875,-0.59375
0.1328125,-0.59375
0.12890625,-0.59375
0.125,-0.59375
0.12109375,-0.58984375
0.1171875,-0.58984375
0.11328125,-0.58984375
0.109375,-0.58984375
0.10546875,-0.58984375
0.1015625,-0.58984375
0.09765625,-0.58984375
0.09375,-0.5859375
0.08984375,-0.5859375
0.0859375,-0.5859375
0.08203125,-0.5859375
0.078125,-0.5859375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.58203125
0.04296875,-0.58203125
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.58203125
0.02734375,-0.58203125
0.0234375,-0.58203125
0.01953125,-0.58203125
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.5859375
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.5859375
-0.046875,-0.5859375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.58984375
-0.06640625,-0.58984375
-0.0703125,-0.58984375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59765625
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.59765625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.60546875
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.60546875
-0.15234375,-0.609375
-0.15625,-0.609375
-0.16015625,-0.609375
-0.1640625,-0.61328125
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.6171875
-0.18359375,-0.6171875
-0.1875,-0.62109375
-0.19140625,-0.62109375
-0.1953125,-0.62109375
-0.19921875,-0.625
-0.203125,-0.625
-0.20703125,-0.62890625
-0.2109375,-0.62890625
-0.21484375,-0.62890625
-0.21875,-0.62890625
-0.22265625,-0.6328125
-0.2265625,-0.6328125
-0.23046875,-0.6328125
-0.234375,-0.63671875
-0.23828125,-0.640625
-0.2421875,-0.640625
-0.24609375,-0.640625
-0.25,-0.64453125
-0.25390625,-0.64453125
-0.2578125,-0.64453125
-0.26171875,-0.6484375
-0.265625,-0.65234375
-0.26953125,-0.65234375
-0.2734375,-0.65625
-0.27734375,-0.65625
-0.28125,-0.66015625
-0.28515625,-0.66015625
-0.2890625,-0.6640625
-0.29296875,-0.6640625
-0.296875,-0.66796875
-0.30078125,-0.671875
-0.3046875,-0.671875
-0.30859375,-0.67578125
-0.3125,-0.67578125
-0.31640625,-0.6796875
-0.3203125,-0.6796875
-0.32421875,-0.68359375
-0.328125,-0.68359375
-0.33203125,-0.6875
-0.3359375,-0.69140625
-0.33984375,-0.6953125
-0.34375,-0.6953125
-0.34765625,-0.69921875
-0.3515625,-0.703125
-0.35546875,-0.703125
-0.359375,-0.70703125
-0.36328125,-0.7109375
-0.3671875,-0.7109375
-0.37109375,-0.71484375
-0.375,-0.71875
-0.37890625,-0.72265625
-0.3828125,-0.7265625
-0.38671875,-0.7265625
-0.390625,-0.73046875
-0.39453125,-0.734375
-0.3984375,-0.73828125
-0.40234375,-0.7421875
-0.40625,-0.74609375
-0.41015625,-0.75
-0.4140625,-0.75390625
-0.41796875,-0.75390625
-0.41796875,-0.7578125
-0.421875,-0.76171875
-0.42578125,-0.765625
-0.4296875,-0.76953125
-0.43359375,-0.7734375
-0.4375,-0.77734375
-0.44140625,-0.78125
-0.4453125,-0.78515625
-0.44921875,-0.7890625
-0.453125,-0.79296875
-0.45703125,-0.796875
-0.45703125,-0.80078125
-0.4609375,-0.8046875
-0.46484375,-0.80859375
-0.46875,-0.8125
-0.47265625,-0.81640625
-0.47265625,-0.8203125
-0.4765625,-0.82421875
-0.48046875,-0.828125
-0.48046875,-0.83203125
-0.484375,-0.8359375
-0.48828125,-0.83984375
-0.48828125,-0.84375
-0.4921875,-0.84765625
-0.49609375,-0.8515625
-0.49609375,-0.85546875
-0.5,-0.859375
-0.5,-0.86328125
-0.50390625,-0.8671875
-0.50390625,-0.87109375
-0.5078125,-0.875
-0.51171875,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.5625,-0.890625
0.5625,-0.88671875
0.5625,-0.8828125
0.5625,-0.87890625
0.55859375,-0.875
0.55859375,-0.87109375
0.5546875,-0.8671875
0.55078125,-0.86328125
0.546875,-0.859375
0.546875,-0.85546875
0.54296875,-0.8515625
0.5390625,-0.84765625
0.53515625,-0.84375
0.53125,-0.83984375
0.53125,-0.8359375
0.52734375,-0.83203125
0.5234375,-0.828125
0.51953125,-0.82421875
0.51953125,-0.8203125
0.515625,-0.81640625
0.51171875,-0.8125
0.5078125,-0.80859375
0.50390625,-0.8046875
0.5,-0.80078125
0.49609375,-0.796875
0.4921875,-0.79296875
0.48828125,-0.7890625
0.484375,-0.78515625
0.48046875,-0.78125
0.4765625,-0.77734375
0.47265625,-0.7734375
0.46875,-0.76953125
0.46484375,-0.765625
0.4609375,-0.76171875
0.45703125,-0.7578125
0.453125,-0.75390625
0.44921875,-0.75390625
0.4453125,-0.75
0.44140625,-0.74609375
0.4375,-0.7421875
0.43359375,-0.73828125
0.4296875,-0.73828125
0.42578125,-0.734375
0.421875,-0.73046875
0.41796875,-0.7265625
0.4140625,-0.72265625
0.41015625,-0.72265625
0.40625,-0.71875
0.40234375,-0.71484375
0.3984375,-0.7109375
0.39453125,-0.7109375
0.390625,-0.70703125
0.38671875,-0.70703125
0.3828125,-0.703125
0.37890625,-0.69921875
0.375,-0.6953125
0.37109375,-0.6953125
0.3671875,-0.69140625
0.36328125,-0.6875
0.359375,-0.6875
0.35546875,-0.68359375
0.3515625,-0.6796875
0.34765625,-0.6796875
0.34375,-0.67578125
0.33984375,-0.67578125
0.3359375,-0.671875
0.33203125,-0.671875
0.328125,-0.66796875
0.32421875,-0.6640625
0.3203125,-0.6640625
0.31640625,-0.66015625
0.3125,-0.66015625
0.30859375,-0.65625
0.3046875,-0.65625
0.30078125,-0.65234375
0.296875,-0.65234375
0.29296875,-0.6484375
0.2890625,-0.6484375
0.28515625,-0.6484375
0.28125,-0.64453125
0.27734375,-0.640625
0.2734375,-0.640625
0.26953125,-0.640625
0.265625,-0.63671875
0.26171875,-0.63671875
0.2578125,-0.6328125
0.25390625,-0.6328125
0.25,-0.62890625
0.24609375,-0.62890625
0.2421875,-0.62890625
0.23828125,-0.625
0.234375,-0.625
0.23046875,-0.625
0.2265625,-0.62109375
0.22265625,-0.62109375
0.21875,-0.6171875
0.21484375,-0.6171875
0.2109375,-0.61328125
0.20703125,-0.61328125
0.203125,-0.61328125
0.19921875,-0.61328125
0.1953125,-0.61328125
0.19140625,-0.609375
0.1875,-0.609375
0.18359375,-0.609375
0.1796875,-0.60546875
0.17578125,-0.60546875
0.171875,-0.60546875
0.16796875,-0.60546875
0.1640625,-0.6015625
0.16015625,-0.6015625
0.15625,-0.6015625
0.15234375,-0.6015625
0.1484375,-0.6015625
0.14453125,-0.6015625
0.140625,-0.59765625
0.13671875,-0.59765625
0.1328125,-0.59765625
0.12890625,-0.59765625
0.125,-0.59765625
0.12109375,-0.59375
0.1171875,-0.59375
0.11328125,-0.59375
0.109375,-0.59375
0.10546875,-0.59375
0.1015625,-0.59375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.58984375
0.0859375,-0.58984375
0.08203125,-0.58984375
0.078125,-0.58984375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.5859375
0.04296875,-0.5859375
0.0390625,-0.5859375
0.03515625,-0.5859375
0.03125,-0.5859375
0.02734375,-0.5859375
0.0234375,-0.5859375
0.01953125,-0.5859375
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.5859375
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.58984375
-0.0390625,-0.58984375
-0.04296875,-0.58984375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.59375
-0.06640625,-0.59375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59765625
-0.1015625,-0.59765625
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.59765625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.60546875
-0.15234375,-0.60546875
-0.15625,-0.609375
-0.16015625,-0.609375
-0.1640625,-0.609375
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.6171875
-0.1875,-0.6171875
-0.19140625,-0.6171875
-0.1953125,-0.62109375
-0.19921875,-0.62109375
-0.203125,-0.625
-0.20703125,-0.625
-0.2109375,-0.625
-0.21484375,-0.62890625
-0.21875,-0.62890625
-0.22265625,-0.6328125
-0.2265625,-0.6328125
-0.23046875,-0.6328125
-0.234375,-0.6328125
-0.23828125,-0.63671875
-0.2421875,-0.63671875
-0.24609375,-0.640625
-0.25,-0.640625
-0.25390625,-0.640625
-0.2578125,-0.64453125
-0.26171875,-0.64453125
-0.265625,-0.6484375
-0.26953125,-0.6484375
-0.2734375,-0.65234375
-0.27734375,-0.65234375
-0.28125,-0.65625
-0.28515625,-0.65625
-0.2890625,-0.66015625
-0.29296875,-0.66015625
-0.296875,-0.6640625
-0.30078125,-0.6640625
-0.3046875,-0.66796875
-0.30859375,-0.671875
-0.3125,-0.671875
-0.31640625,-0.67578125
-0.3203125,-0.67578125
-0.32421875,-0.6796875
-0.328125,-0.68359375
-0.33203125,-0.68359375
-0.3359375,-0.6875
-0.33984375,-0.69140625
-0.34375,-0.69140625
-0.34765625,-0.6953125
-0.3515625,-0.69921875
-0.35546875,-0.69921875
-0.359375,-0.703125
-0.36328125,-0.70703125
-0.3671875,-0.7109375
-0.37109375,-0.7109375
-0.375,-0.71484375
-0.37890625,-0.71875
-0.3828125,-0.71875
-0.38671875,-0.72265625
-0.390625,-0.7265625
-0.39453125,-0.73046875
-0.3984375,-0.734375
-0.40234375,-0.73828125
-0.40625,-0.7421875
-0.41015625,-0.74609375
-0.4140625,-0.75
-0.41796875,-0.75390625
-0.421875,-0.7578125
-0.42578125,-0.76171875
-0.4296875,-0.765625
-0.43359375,-0.76953125
-0.4375,-0.7734375
-0.44140625,-0.77734375
-0.4453125,-0.78125
-0.4453125,-0.78515625
-0.44921875,-0.7890625
-0.453125,-0.79296875
-0.45703125,-0.796875
-0.4609375,-0.80078125
-0.46484375,-0.8046875
-0.46875,-0.80859375
-0.46875,-0.8125
-0.47265625,-0.81640625
-0.47265625,-0.8203125
-0.4765625,-0.82421875
-0.48046875,-0.828125
-0.484375,-0.83203125
-0.484375,-0.8359375
-0.48828125,-0.83984375
-0.4921875,-0.84375
-0.4921875,-0.84765625
-0.49609375,-0.8515625
-0.5,-0.85546875
-0.5,-0.859375
-0.5,-0.86328125
-0.50390625,-0.8671875
-0.50390625,-0.87109375
-0.5078125,-0.875
-0.51171875,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.5625,-0.890625
0.5625,-0.88671875
0.5625,-0.8828125
0.5625,-0.87890625
0.55859375,-0.875
0.55859375,-0.87109375
0.5546875,-0.8671875
0.55078125,-0.86328125
0.546875,-0.859375
0.546875,-0.85546875
0.54296875,-0.8515625
0.5390625,-0.84765625
0.5390625,-0.84375
0.53515625,-0.83984375
0.53125,-0.8359375
0.52734375,-0.83203125
0.52734375,-0.828125
0.5234375,-0.82421875
0.51953125,-0.8203125
0.515625,-0.81640625
0.515625,-0.8125
0.51171875,-0.80859375
0.5078125,-0.8046875
0.50390625,-0.80078125
0.5,-0.796875
0.49609375,-0.79296875
0.4921875,-0.7890625
0.48828125,-0.78515625
0.48828125,-0.78125
0.484375,-0.78125
0.48046875,-0.77734375
0.4765625,-0.7734375
0.47265625,-0.76953125
0.46875,-0.765625
0.46484375,-0.76171875
0.4609375,-0.7578125
0.45703125,-0.75390625
0.453125,-0.75
0.44921875,-0.74609375
0.4453125,-0.7421875
0.44140625,-0.7421875
0.4375,-0.73828125
0.43359375,-0.734375
0.4296875,-0.73046875
0.42578125,-0.7265625
0.421875,-0.7265625
0.41796875,-0.72265625
0.4140625,-0.71875
0.41015625,-0.71484375
0.40625,-0.7109375
0.40234375,-0.7109375
0.3984375,-0.70703125
0.39453125,-0.70703125
0.390625,-0.703125
0.38671875,-0.69921875
0.3828125,-0.69921875
0.37890625,-0.6953125
0.375,-0.69140625
0.37109375,-0.6875
0.3671875,-0.6875
0.36328125,-0.68359375
0.359375,-0.68359375
0.35546875,-0.6796875
0.3515625,-0.67578125
0.34765625,-0.67578125
0.34375,-0.671875
0.33984375,-0.671875
0.3359375,-0.66796875
0.33203125,-0.66796875
0.328125,-0.6640625
0.32421875,-0.66015625
0.3203125,-0.66015625
0.31640625,-0.65625
0.3125,-0.65625
0.30859375,-0.65625
0.3046875,-0.65234375
0.30078125,-0.65234375
0.296875,-0.6484375
0.29296875,-0.6484375
0.2890625,-0.64453125
0.28515625,-0.640625
0.28125,-0.640625
0.27734375,-0.640625
0.2734375,-0.63671875
0.26953125,-0.63671875
0.265625,-0.6328125
0.26171875,-0.6328125
0.2578125,-0.6328125
0.25390625,-0.62890625
0.25,-0.62890625
0.24609375,-0.62890625
0.2421875,-0.625
0.23828125,-0.625
0.234375,-0.625
0.23046875,-0.62109375
0.2265625,-0.62109375
0.22265625,-0.6171875
0.21875,-0.6171875
0.21484375,-0.6171875
0.2109375,-0.61328125
0.20703125,-0.61328125
0.203125,-0.61328125
0.19921875,-0.61328125
0.1953125,-0.609375
0.19140625,-0.609375
0.1875,-0.609375
0.18359375,-0.609375
0.1796875,-0.60546875
0.17578125,-0.60546875
0.171875,-0.60546875
0.16796875,-0.6015625
0.1640625,-0.6015625
0.16015625,-0.6015625
0.15625,-0.6015625
0.15234375,-0.6015625
0.1484375,-0.6015625
0.14453125,-0.59765625
0.140625,-0.59765625
0.13671875,-0.59765625
0.1328125,-0.59765625
0.12890625,-0.59765625
0.125,-0.59765625
0.12109375,-0.59375
0.1171875,-0.59375
0.11328125,-0.59375
0.109375,-0.59375
0.10546875,-0.59375
0.1015625,-0.59375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.58984375
0.0859375,-0.58984375
0.08203125,-0.58984375
0.078125,-0.58984375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.5859375
0.04296875,-0.5859375
0.0390625,-0.5859375
0.03515625,-0.5859375
0.03125,-0.5859375
0.02734375,-0.5859375
0.0234375,-0.5859375
0.01953125,-0.5859375
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.5859375
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.58984375
-0.0390625,-0.58984375
-0.04296875,-0.58984375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.59375
-0.06640625,-0.59375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59765625
-0.1015625,-0.59765625
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.6015625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.60546875
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.609375
-0.15234375,-0.609375
-0.15625,-0.609375
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.6171875
-0.1796875,-0.6171875
-0.18359375,-0.6171875
-0.1875,-0.62109375
-0.19140625,-0.62109375
-0.1953125,-0.625
-0.19921875,-0.625
-0.203125,-0.625
-0.20703125,-0.62890625
-0.2109375,-0.62890625
-0.21484375,-0.62890625
-0.21875,-0.6328125
-0.22265625,-0.6328125
-0.2265625,-0.6328125
-0.23046875,-0.63671875
-0.234375,-0.63671875
-0.23828125,-0.640625
-0.2421875,-0.640625
-0.24609375,-0.64453125
-0.25,-0.64453125
-0.25390625,-0.6484375
-0.2578125,-0.6484375
-0.26171875,-0.65234375
-0.265625,-0.65234375
-0.26953125,-0.65625
-0.2734375,-0.65625
-0.27734375,-0.66015625
-0.28125,-0.66015625
-0.28515625,-0.6640625
-0.2890625,-0.6640625
-0.29296875,-0.66796875
-0.296875,-0.671875
-0.30078125,-0.671875
-0.3046875,-0.671875
-0.30859375,-0.67578125
-0.3125,-0.6796875
-0.31640625,-0.68359375
-0.3203125,-0.68359375
-0.32421875,-0.6875
-0.328125,-0.6875
-0.33203125,-0.69140625
-0.3359375,-0.6953125
-0.33984375,-0.69921875
-0.34375,-0.69921875
-0.34765625,-0.703125
-0.3515625,-0.70703125
-0.35546875,-0.7109375
-0.359375,-0.7109375
-0.36328125,-0.71484375
-0.3671875,-0.71875
-0.37109375,-0.72265625
-0.375,-0.7265625
-0.37890625,-0.7265625
-0.3828125,-0.73046875
-0.38671875,-0.734375
-0.390625,-0.73828125
-0.39453125,-0.7421875
-0.3984375,-0.7421875
-0.40234375,-0.74609375
-0.40234375,-0.75
-0.40625,-0.75390625
-0.41015625,-0.75390625
-0.4140625,-0.7578125
-0.41796875,-0.76171875
-0.421875,-0.765625
-0.42578125,-0.76953125
-0.4296875,-0.7734375
-0.43359375,-0.77734375
-0.4375,-0.78125
-0.44140625,-0.78515625
-0.4453125,-0.7890625
-0.4453125,-0.79296875
-0.44921875,-0.796875
-0.453125,-0.796875
-0.45703125,-0.80078125
-0.45703125,-0.8046875
-0.4609375,-0.80859375
-0.46484375,-0.8125
-0.46875,-0.81640625
-0.46875,-0.8203125
-0.47265625,-0.82421875
-0.4765625,-0.828125
-0.48046875,-0.83203125
-0.48046875,-0.8359375
-0.484375,-0.83984375
-0.48828125,-0.84375
-0.48828125,-0.84765625
-0.4921875,-0.8515625
-0.49609375,-0.85546875
-0.49609375,-0.859375
-0.5,-0.86328125
-0.5,-0.8671875
-0.50390625,-0.87109375
-0.50390625,-0.875
-0.5078125,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.5625,-0.890625
0.5625,-0.88671875
0.5625,-0.8828125
0.55859375,-0.87890625
0.55859375,-0.875
0.5546875,-0.87109375
0.55078125,-0.8671875
0.546875,-0.86328125
0.54296875,-0.859375
0.54296875,-0.85546875
0.5390625,-0.8515625
0.53515625,-0.84765625
0.53125,-0.84375
0.52734375,-0.83984375
0.5234375,-0.8359375
0.5234375,-0.83203125
0.51953125,-0.828125
0.515625,-0.82421875
0.51171875,-0.8203125
0.5078125,-0.81640625
0.50390625,-0.8125
0.5,-0.80859375
0.49609375,-0.8046875
0.4921875,-0.80078125
0.48828125,-0.796875
0.484375,-0.79296875
0.48046875,-0.7890625
0.4765625,-0.78515625
0.47265625,-0.78125
0.46875,-0.77734375
0.46484375,-0.7734375
0.4609375,-0.76953125
0.45703125,-0.765625
0.453125,-0.76171875
0.44921875,-0.7578125
0.4453125,-0.75390625
0.44140625,-0.75390625
0.4375,-0.75
0.43359375,-0.74609375
0.4296875,-0.7421875
0.42578125,-0.7421875
0.421875,-0.73828125
0.41796875,-0.734375
0.4140625,-0.73046875
0.41015625,-0.7265625
0.40625,-0.7265625
0.40234375,-0.72265625
0.3984375,-0.71875
0.39453125,-0.71875
0.390625,-0.71484375
0.38671875,-0.7109375
0.3828125,-0.7109375
0.37890625,-0.70703125
0.37890625,-0.703125
0.375,-0.703125
0.37109375,-0.69921875
0.3671875,-0.69921875
0.36328125,-0.6953125
0.359375,-0.69140625
0.35546875,-0.69140625
0.3515625,-0.6875
0.34765625,-0.68359375
0.34375,-0.68359375
0.33984375,-0.6796875
0.3359375,-0.67578125
0.33203125,-0.67578125
0.328125,-0.671875
0.32421875,-0.671875
0.3203125,-0.66796875
0.31640625,-0.66796875
0.3125,-0.6640625
0.30859375,-0.66015625
0.3046875,-0.66015625
0.30078125,-0.65625
0.296875,-0.65625
0.29296875,-0.65234375
0.2890625,-0.65234375
0.28515625,-0.6484375
0.28125,-0.6484375
0.27734375,-0.64453125
0.2734375,-0.64453125
0.26953125,-0.640625
0.265625,-0.640625
0.26171875,-0.63671875
0.2578125,-0.63671875
0.25390625,-0.63671875
0.25,-0.6328125
0.24609375,-0.6328125
0.2421875,-0.62890625
0.23828125,-0.62890625
0.234375,-0.62890625
0.23046875,-0.625
0.2265625,-0.625
0.22265625,-0.62109375
0.21875,-0.62109375
0.21484375,-0.6171875
0.2109375,-0.6171875
0.20703125,-0.61328125
0.203125,-0.61328125
0.19921875,-0.61328125
0.1953125,-0.61328125
0.19140625,-0.609375
0.1875,-0.609375
0.18359375,-0.609375
0.1796875,-0.609375
0.17578125,-0.60546875
0.171875,-0.60546875
0.16796875,-0.60546875
0.1640625,-0.6015625
0.16015625,-0.6015625
0.15625,-0.6015625
0.15234375,-0.6015625
0.1484375,-0.59765625
0.14453125,-0.59765625
0.140625,-0.59765625
0.13671875,-0.59765625
0.1328125,-0.59765625
0.12890625,-0.59765625
0.125,-0.59375
0.12109375,-0.59375
0.1171875,-0.59375
0.11328125,-0.59375
0.109375,-0.58984375
0.10546875,-0.58984375
0.1015625,-0.58984375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.58984375
0.0859375,-0.58984375
0.08203125,-0.5859375
0.078125,-0.5859375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.58203125
0.046875,-0.58203125
0.04296875,-0.58203125
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.58203125
0.02734375,-0.58203125
0.0234375,-0.58203125
0.01953125,-0.58203125
0.015625,-0.58203125
0.01171875,-0.58203125
0.0078125,-0.58203125
0.00390625,-0.58203125
0,-0.58203125
-0.00390625,-0.58203125
-0.0078125,-0.58203125
-0.01171875,-0.58203125
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.5859375
-0.046875,-0.5859375
-0.05078125,-0.5859375
-0.0546875,-0.5859375
-0.05859375,-0.5859375
-0.0625,-0.58984375
-0.06640625,-0.58984375
-0.0703125,-0.58984375
-0.07421875,-0.58984375
-0.078125,-0.58984375
-0.08203125,-0.58984375
-0.0859375,-0.58984375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59375
-0.10546875,-0.59375
-0.109375,-0.59375
-0.11328125,-0.59765625
-0.1171875,-0.59765625
-0.12109375,-0.59765625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.6015625
-0.14453125,-0.60546875
-0.1484375,-0.60546875
-0.15234375,-0.60546875
-0.15625,-0.60546875
-0.16015625,-0.609375
-0.1640625,-0.609375
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.6171875
-0.1875,-0.6171875
-0.19140625,-0.6171875
-0.1953125,-0.62109375
-0.19921875,-0.62109375
-0.203125,-0.625
-0.20703125,-0.625
-0.2109375,-0.625
-0.21484375,-0.62890625
-0.21875,-0.62890625
-0.22265625,-0.6328125
-0.2265625,-0.6328125
-0.23046875,-0.6328125
-0.234375,-0.63671875
-0.23828125,-0.63671875
-0.2421875,-0.640625
-0.24609375,-0.640625
-0.25,-0.640625
-0.25390625,-0.64453125
-0.2578125,-0.64453125
-0.26171875,-0.6484375
-0.265625,-0.6484375
-0.26953125,-0.65234375
-0.2734375,-0.65234375
-0.27734375,-0.65625
-0.28125,-0.65625
-0.28515625,-0.65625
-0.2890625,-0.66015625
-0.29296875,-0.6640625
-0.296875,-0.6640625
-0.30078125,-0.66796875
-0.3046875,-0.66796875
-0.30859375,-0.671875
-0.3125,-0.671875
-0.31640625,-0.67578125
-0.3203125,-0.6796875
-0.32421875,-0.6796875
-0.328125,-0.68359375
-0.33203125,-0.68359375
-0.3359375,-0.6875
-0.33984375,-0.69140625
-0.34375,-0.69140625
-0.34765625,-0.6953125
-0.3515625,-0.69921875
-0.35546875,-0.69921875
-0.359375,-0.703125
-0.36328125,-0.70703125
-0.3671875,-0.7109375
-0.37109375,-0.7109375
-0.375,-0.71484375
-0.37890625,-0.71875
-0.3828125,-0.72265625
-0.38671875,-0.7265625
-0.390625,-0.7265625
-0.39453125,-0.73046875
-0.3984375,-0.734375
-0.40234375,-0.73828125
-0.40625,-0.7421875
-0.41015625,-0.74609375
-0.4140625,-0.75
-0.41796875,-0.75390625
-0.421875,-0.7578125
-0.42578125,-0.76171875
-0.4296875,-0.765625
-0.43359375,-0.76953125
-0.4375,-0.7734375
-0.44140625,-0.77734375
-0.4453125,-0.78125
-0.44921875,-0.78515625
-0.453125,-0.7890625
-0.453125,-0.79296875
-0.45703125,-0.796875
-0.4609375,-0.80078125
-0.46484375,-0.8046875
-0.46875,-0.80859375
-0.47265625,-0.8125
-0.47265625,-0.81640625
-0.4765625,-0.8203125
-0.48046875,-0.82421875
-0.48046875,-0.828125
-0.484375,-0.83203125
-0.48828125,-0.8359375
-0.48828125,-0.83984375
-0.4921875,-0.84375
-0.4921875,-0.84765625
-0.49609375,-0.8515625
-0.5,-0.85546875
-0.5,-0.859375
-0.50390625,-0.86328125
-0.50390625,-0.8671875
-0.5078125,-0.87109375
-0.5078125,-0.875
-0.51171875,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.55859375,-0.890625
0.55859375,-0.88671875
0.55859375,-0.8828125
0.55859375,-0.87890625
0.5546875,-0.875
0.55078125,-0.87109375
0.55078125,-0.8671875
0.546875,-0.86328125
0.54296875,-0.859375
0.5390625,-0.85546875
0.53515625,-0.8515625
0.53125,-0.84765625
0.53125,-0.84375
0.52734375,-0.83984375
0.5234375,-0.8359375
0.51953125,-0.83203125
0.515625,-0.828125
0.51171875,-0.82421875
0.5078125,-0.8203125
0.50390625,-0.81640625
0.50390625,-0.8125
0.5,-0.80859375
0.49609375,-0.80859375
0.4921875,-0.8046875
0.48828125,-0.80078125
0.484375,-0.796875
0.48046875,-0.79296875
0.4765625,-0.7890625
0.4765625,-0.78515625
0.47265625,-0.78125
0.46875,-0.78125
0.46484375,-0.77734375
0.4609375,-0.7734375
0.45703125,-0.76953125
0.453125,-0.765625
0.44921875,-0.76171875
0.4453125,-0.7578125
0.44140625,-0.75390625
0.4375,-0.75390625
0.43359375,-0.75
0.4296875,-0.74609375
0.42578125,-0.7421875
0.421875,-0.73828125
0.41796875,-0.734375
0.4140625,-0.734375
0.41015625,-0.73046875
0.40625,-0.7265625
0.40234375,-0.72265625
0.3984375,-0.72265625
0.39453125,-0.71875
0.390625,-0.71484375
0.38671875,-0.7109375
0.3828125,-0.7109375
0.37890625,-0.70703125
0.375,-0.703125
0.37109375,-0.69921875
0.3671875,-0.69921875
0.36328125,-0.6953125
0.359375,-0.69140625
0.35546875,-0.69140625
0.3515625,-0.6875
0.34765625,-0.68359375
0.34375,-0.68359375
0.33984375,-0.6796875
0.3359375,-0.67578125
0.33203125,-0.67578125
0.328125,-0.671875
0.32421875,-0.671875
0.3203125,-0.66796875
0.31640625,-0.6640625
0.3125,-0.6640625
0.30859375,-0.66015625
0.3046875,-0.66015625
0.30078125,-0.65625
0.296875,-0.65625
0.29296875,-0.65234375
0.2890625,-0.65234375
0.28515625,-0.6484375
0.28125,-0.64453125
0.27734375,-0.64453125
0.2734375,-0.640625
0.26953125,-0.640625
0.265625,-0.63671875
0.26171875,-0.63671875
0.2578125,-0.6328125
0.25390625,-0.6328125
0.25,-0.62890625
0.24609375,-0.62890625
0.2421875,-0.62890625
0.23828125,-0.625
0.234375,-0.625
0.23046875,-0.62109375
0.2265625,-0.62109375
0.22265625,-0.6171875
0.21875,-0.6171875
0.21484375,-0.61328125
0.2109375,-0.61328125
0.20703125,-0.61328125
0.203125,-0.61328125
0.19921875,-0.609375
0.1953125,-0.609375
0.19140625,-0.609375
0.1875,-0.60546875
0.18359375,-0.60546875
0.1796875,-0.6015625
0.17578125,-0.6015625
0.171875,-0.6015625
0.16796875,-0.6015625
0.1640625,-0.6015625
0.16015625,-0.59765625
0.15625,-0.59765625
0.15234375,-0.59765625
0.1484375,-0.59765625
0.14453125,-0.59375
0.140625,-0.59375
0.13671875,-0.59375
0.1328125,-0.58984375
0.12890625,-0.58984375
0.125,-0.58984375
0.12109375,-0.58984375
0.1171875,-0.58984375
0.11328125,-0.5859375
0.109375,-0.5859375
0.10546875,-0.5859375
0.1015625,-0.5859375
0.09765625,-0.5859375
0.09375,-0.5859375
0.08984375,-0.5859375
0.0859375,-0.5859375
0.08203125,-0.5859375
0.078125,-0.58203125
0.07421875,-0.58203125
0.0703125,-0.58203125
0.06640625,-0.58203125
0.0625,-0.58203125
0.05859375,-0.58203125
0.0546875,-0.58203125
0.05078125,-0.58203125
0.046875,-0.58203125
0.04296875,-0.578125
0.0390625,-0.578125
0.03515625,-0.578125
0.03125,-0.578125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.578125
0.015625,-0.578125
0.01171875,-0.58203125
0.0078125,-0.58203125
0.00390625,-0.58203125
0,-0.58203125
-0.00390625,-0.58203125
-0.0078125,-0.58203125
-0.01171875,-0.58203125
-0.015625,-0.58203125
-0.01953125,-0.58203125
-0.0234375,-0.58203125
-0.02734375,-0.58203125
-0.03125,-0.58203125
-0.03515625,-0.58203125
-0.0390625,-0.58203125
-0.04296875,-0.58203125
-0.046875,-0.58203125
-0.05078125,-0.5859375
-0.0546875,-0.5859375
-0.05859375,-0.5859375
-0.0625,-0.5859375
-0.06640625,-0.5859375
-0.0703125,-0.5859375
-0.07421875,-0.5859375
-0.078125,-0.5859375
-0.08203125,-0.5859375
-0.0859375,-0.5859375
-0.08984375,-0.58984375
-0.09375,-0.58984375
-0.09765625,-0.58984375
-0.1015625,-0.58984375
-0.10546875,-0.58984375
-0.109375,-0.59375
-0.11328125,-0.59375
-0.1171875,-0.59375
-0.12109375,-0.59375
-0.125,-0.59765625
-0.12890625,-0.59765625
-0.1328125,-0.59765625
-0.13671875,-0.59765625
-0.140625,-0.6015625
-0.14453125,-0.6015625
-0.1484375,-0.6015625
-0.15234375,-0.6015625
-0.15625,-0.60546875
-0.16015625,-0.60546875
-0.1640625,-0.60546875
-0.16796875,-0.609375
-0.171875,-0.609375
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.61328125
-0.1875,-0.61328125
-0.19140625,-0.6171875
-0.1953125,-0.6171875
-0.19921875,-0.62109375
-0.203125,-0.62109375
-0.20703125,-0.625
-0.2109375,-0.625
-0.21484375,-0.62890625
-0.21875,-0.62890625
-0.22265625,-0.62890625
-0.2265625,-0.62890625
-0.23046875,-0.6328125
-0.234375,-0.6328125
-0.23828125,-0.63671875
-0.2421875,-0.63671875
-0.24609375,-0.640625
-0.25,-0.640625
-0.25390625,-0.64453125
-0.2578125,-0.64453125
-0.26171875,-0.64453125
-0.265625,-0.6484375
-0.26953125,-0.65234375
-0.2734375,-0.65234375
-0.27734375,-0.65625
-0.28125,-0.65625
-0.28515625,-0.66015625
-0.2890625,-0.66015625
-0.29296875,-0.6640625
-0.296875,-0.66796875
-0.30078125,-0.66796875
-0.3046875,-0.671875
-0.30859375,-0.671875
-0.3125,-0.67578125
-0.31640625,-0.6796875
-0.3203125,-0.6796875
-0.32421875,-0.68359375
-0.328125,-0.68359375
-0.33203125,-0.6875
-0.3359375,-0.69140625
-0.33984375,-0.6953125
-0.34375,-0.69921875
-0.34765625,-0.69921875
-0.3515625,-0.703125
-0.35546875,-0.703125
-0.359375,-0.70703125
-0.36328125,-0.7109375
-0.3671875,-0.71484375
-0.37109375,-0.71875
-0.375,-0.72265625
-0.37890625,-0.72265625
-0.3828125,-0.7265625
-0.38671875,-0.73046875
-0.390625,-0.734375
-0.39453125,-0.73828125
-0.3984375,-0.7421875
-0.40234375,-0.7421875
-0.40234375,-0.74609375
-0.40625,-0.75
-0.41015625,-0.75
-0.4140625,-0.75390625
-0.41796875,-0.7578125
-0.421875,-0.76171875
-0.42578125,-0.765625
-0.4296875,-0.76953125
-0.4296875,-0.7734375
-0.43359375,-0.77734375
-0.4375,-0.78125
-0.44140625,-0.78125
-0.4453125,-0.78515625
-0.4453125,-0.7890625
-0.44921875,-0.79296875
-0.453125,-0.796875
-0.45703125,-0.80078125
-0.4609375,-0.8046875
-0.46484375,-0.80859375
-0.46484375,-0.8125
-0.46875,-0.81640625
-0.47265625,-0.8203125
-0.47265625,-0.82421875
-0.4765625,-0.828125
-0.48046875,-0.83203125
-0.484375,-0.8359375
-0.48828125,-0.83984375
-0.48828125,-0.84375
-0.4921875,-0.84765625
-0.4921875,-0.8515625
-0.49609375,-0.85546875
-0.5,-0.859375
-0.5,-0.86328125
-0.50390625,-0.8671875
-0.50390625,-0.87109375
-0.5078125,-0.875
-0.5078125,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.5625,-0.890625
0.5625,-0.88671875
0.5625,-0.8828125
0.5625,-0.87890625
0.55859375,-0.875
0.5546875,-0.87109375
0.5546875,-0.8671875
0.55078125,-0.86328125
0.546875,-0.859375
0.546875,-0.85546875
0.54296875,-0.8515625
0.5390625,-0.84765625
0.53515625,-0.84375
0.53125,-0.83984375
0.53125,-0.8359375
0.52734375,-0.83203125
0.5234375,-0.828125
0.51953125,-0.82421875
0.51953125,-0.8203125
0.515625,-0.81640625
0.51171875,-0.8125
0.5078125,-0.80859375
0.50390625,-0.8046875
0.5,-0.80078125
0.49609375,-0.796875
0.4921875,-0.79296875
0.4921875,-0.7890625
0.48828125,-0.78515625
0.484375,-0.78125
0.48046875,-0.78125
0.4765625,-0.77734375
0.4765625,-0.7734375
0.47265625,-0.76953125
0.46875,-0.76953125
0.46484375,-0.765625
0.4609375,-0.76171875
0.45703125,-0.7578125
0.453125,-0.75390625
0.44921875,-0.75
0.4453125,-0.74609375
0.44140625,-0.7421875
0.4375,-0.7421875
0.43359375,-0.73828125
0.4296875,-0.734375
0.42578125,-0.73046875
0.421875,-0.7265625
0.41796875,-0.7265625
0.4140625,-0.72265625
0.41015625,-0.71875
0.40625,-0.71484375
0.40234375,-0.7109375
0.3984375,-0.7109375
0.39453125,-0.70703125
0.390625,-0.70703125
0.38671875,-0.703125
0.3828125,-0.69921875
0.37890625,-0.6953125
0.375,-0.6953125
0.37109375,-0.69140625
0.3671875,-0.69140625
0.36328125,-0.6875
0.359375,-0.68359375
0.35546875,-0.68359375
0.3515625,-0.6796875
0.34765625,-0.67578125
0.34375,-0.67578125
0.33984375,-0.671875
0.3359375,-0.671875
0.33203125,-0.66796875
0.328125,-0.66796875
0.32421875,-0.6640625
0.3203125,-0.66015625
0.31640625,-0.66015625
0.3125,-0.65625
0.30859375,-0.65625
0.3046875,-0.65625
0.30078125,-0.65234375
0.296875,-0.65234375
0.29296875,-0.6484375
0.2890625,-0.64453125
0.28515625,-0.64453125
0.28125,-0.640625
0.27734375,-0.640625
0.2734375,-0.640625
0.26953125,-0.63671875
0.265625,-0.63671875
0.26171875,-0.6328125
0.2578125,-0.6328125
0.25390625,-0.62890625
0.25,-0.62890625
0.24609375,-0.62890625
0.2421875,-0.62890625
0.23828125,-0.625
0.234375,-0.625
0.23046875,-0.62109375
0.2265625,-0.6171875
0.22265625,-0.6171875
0.21875,-0.6171875
0.21484375,-0.6171875
0.2109375,-0.61328125
0.20703125,-0.61328125
0.203125,-0.61328125
0.19921875,-0.609375
0.1953125,-0.609375
0.19140625,-0.609375
0.1875,-0.609375
0.18359375,-0.60546875
0.1796875,-0.60546875
0.17578125,-0.60546875
0.171875,-0.6015625
0.16796875,-0.6015625
0.1640625,-0.6015625
0.16015625,-0.6015625
0.15625,-0.6015625
0.15234375,-0.6015625
0.1484375,-0.59765625
0.14453125,-0.59765625
0.140625,-0.59765625
0.13671875,-0.59765625
0.1328125,-0.59765625
0.12890625,-0.59375
0.125,-0.59375
0.12109375,-0.59375
0.1171875,-0.59375
0.11328125,-0.58984375
0.109375,-0.58984375
0.10546875,-0.58984375
0.1015625,-0.58984375
0.09765625,-0.58984375
0.09375,-0.58984375
0.08984375,-0.58984375
0.0859375,-0.58984375
0.08203125,-0.5859375
0.078125,-0.5859375
0.07421875,-0.5859375
0.0703125,-0.5859375
0.06640625,-0.5859375
0.0625,-0.5859375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.5859375
0.04296875,-0.5859375
0.0390625,-0.5859375
0.03515625,-0.5859375
0.03125,-0.5859375
0.02734375,-0.5859375
0.0234375,-0.5859375
0.01953125,-0.5859375
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.5859375
-0.015625,-0.5859375
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.5859375
-0.046875,-0.5859375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.58984375
-0.06640625,-0.58984375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59375
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.59765625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.60546875
-0.15234375,-0.609375
-0.15625,-0.609375
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.6171875
-0.1796875,-0.6171875
-0.18359375,-0.6171875
-0.1875,-0.62109375
-0.19140625,-0.62109375
-0.1953125,-0.625
-0.19921875,-0.625
-0.203125,-0.625
-0.20703125,-0.62890625
-0.2109375,-0.62890625
-0.21484375,-0.62890625
-0.21875,-0.6328125
-0.22265625,-0.6328125
-0.2265625,-0.63671875
-0.23046875,-0.63671875
-0.234375,-0.63671875
-0.23828125,-0.640625
-0.2421875,-0.640625
-0.24609375,-0.64453125
-0.25,-0.64453125
-0.25390625,-0.6484375
-0.2578125,-0.6484375
-0.26171875,-0.65234375
-0.265625,-0.65234375
-0.26953125,-0.65625
-0.2734375,-0.65625
-0.27734375,-0.66015625
-0.28125,-0.66015625
-0.28515625,-0.6640625
-0.2890625,-0.66796875
-0.29296875,-0.66796875
-0.296875,-0.671875
-0.30078125,-0.671875
-0.3046875,-0.67578125
-0.30859375,-0.6796875
-0.3125,-0.6796875
-0.31640625,-0.68359375
-0.3203125,-0.68359375
-0.32421875,-0.6875
-0.328125,-0.69140625
-0.33203125,-0.69140625
-0.3359375,-0.6953125
-0.33984375,-0.69921875
-0.34375,-0.69921875
-0.34765625,-0.703125
-0.3515625,-0.70703125
-0.35546875,-0.7109375
-0.359375,-0.7109375
-0.36328125,-0.71484375
-0.3671875,-0.71875
-0.37109375,-0.72265625
-0.375,-0.7265625
-0.37890625,-0.7265625
-0.3828125,-0.73046875
-0.38671875,-0.734375
-0.390625,-0.73828125
-0.39453125,-0.7421875
-0.3984375,-0.74609375
-0.40234375,-0.75
-0.40625,-0.75390625
-0.41015625,-0.7578125
-0.4140625,-0.76171875
-0.41796875,-0.765625
-0.421875,-0.76953125
-0.42578125,-0.7734375
-0.4296875,-0.77734375
-0.43359375,-0.78125
-0.4375,-0.78515625
-0.44140625,-0.7890625
-0.4453125,-0.79296875
-0.44921875,-0.796875
-0.453125,-0.80078125
-0.45703125,-0.8046875
-0.4609375,-0.80859375
-0.4609375,-0.8125
-0.46484375,-0.81640625
-0.46875,-0.8203125
-0.47265625,-0.82421875
-0.47265625,-0.828125
-0.4765625,-0.83203125
-0.48046875,-0.8359375
-0.484375,-0.83984375
-0.48828125,-0.84375
-0.48828125,-0.84765625
-0.4921875,-0.8515625
-0.4921875,-0.85546875
-0.49609375,-0.859375
-0.5,-0.86328125
-0.5,-0.8671875
-0.50390625,-0.87109375
-0.50390625,-0.875
-0.5078125,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.51171875,-0.89453125
-0.5078125,-0.89453125
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.49609375,-0.89453125
-0.4921875,-0.89453125
-0.48828125,-0.89453125
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.5625,-0.890625
0.5625,-0.88671875
0.5625,-0.8828125
0.5625,-0.87890625
0.55859375,-0.875
0.55859375,-0.87109375
0.5546875,-0.8671875
0.55078125,-0.86328125
0.546875,-0.859375
0.546875,-0.85546875
0.54296875,-0.8515625
0.5390625,-0.84765625
0.53515625,-0.84375
0.53125,-0.83984375
0.53125,-0.8359375
0.52734375,-0.83203125
0.5234375,-0.828125
0.5234375,-0.82421875
0.51953125,-0.8203125
0.515625,-0.81640625
0.51171875,-0.8125
0.5078125,-0.80859375
0.50390625,-0.8046875
0.5,-0.80078125
0.49609375,-0.796875
0.4921875,-0.79296875
0.48828125,-0.7890625
0.484375,-0.78515625
0.48046875,-0.78125
0.4765625,-0.77734375
0.47265625,-0.7734375
0.46875,-0.76953125
0.46484375,-0.765625
0.4609375,-0.76171875
0.45703125,-0.7578125
0.453125,-0.75390625
0.44921875,-0.75390625
0.4453125,-0.75
0.44140625,-0.74609375
0.4375,-0.7421875
0.43359375,-0.7421875
0.4296875,-0.73828125
0.42578125,-0.734375
0.421875,-0.73046875
0.41796875,-0.7265625
0.4140625,-0.7265625
0.41015625,-0.72265625
0.40625,-0.71875
0.40234375,-0.71875
0.3984375,-0.71484375
0.39453125,-0.7109375
0.390625,-0.7109375
0.38671875,-0.70703125
0.3828125,-0.70703125
0.37890625,-0.703125
0.37890625,-0.69921875
0.375,-0.69921875
0.37109375,-0.69921875
0.3671875,-0.6953125
0.36328125,-0.69140625
0.359375,-0.69140625
0.35546875,-0.6875
0.3515625,-0.68359375
0.34765625,-0.68359375
0.34375,-0.6796875
0.33984375,-0.6796875
0.3359375,-0.67578125
0.33203125,-0.67578125
0.328125,-0.671875
0.32421875,-0.671875
0.3203125,-0.66796875
0.31640625,-0.66796875
0.3125,-0.6640625
0.30859375,-0.6640625
0.3046875,-0.66015625
0.30078125,-0.66015625
0.296875,-0.65625
0.29296875,-0.65625
0.2890625,-0.65234375
0.28515625,-0.65234375
0.28125,-0.6484375
0.27734375,-0.6484375
0.2734375,-0.6484375
0.26953125,-0.64453125
0.265625,-0.64453125
0.26171875,-0.640625
0.2578125,-0.640625
0.25390625,-0.63671875
0.25,-0.63671875
0.24609375,-0.63671875
0.2421875,-0.6328125
0.23828125,-0.6328125
0.234375,-0.6328125
0.23046875,-0.62890625
0.2265625,-0.62890625
0.22265625,-0.62890625
0.21875,-0.625
0.21484375,-0.625
0.2109375,-0.62109375
0.20703125,-0.62109375
0.203125,-0.62109375
0.19921875,-0.62109375
0.1953125,-0.6171875
0.19140625,-0.6171875
0.1875,-0.6171875
0.18359375,-0.61328125
0.1796875,-0.61328125
0.17578125,-0.61328125
0.171875,-0.61328125
0.16796875,-0.609375
0.1640625,-0.609375
0.16015625,-0.609375
0.15625,-0.609375
0.15234375,-0.609375
0.1484375,-0.60546875
0.14453125,-0.60546875
0.140625,-0.60546875
0.13671875,-0.6015625
0.1328125,-0.6015625
0.12890625,-0.6015625
0.125,-0.6015625
0.12109375,-0.6015625
0.1171875,-0.6015625
0.11328125,-0.6015625
0.109375,-0.59765625
0.10546875,-0.59765625
0.1015625,-0.59765625
0.09765625,-0.59765625
0.09375,-0.59765625
0.08984375,-0.59765625
0.0859375,-0.59375
0.08203125,-0.59375
0.078125,-0.59375
0.07421875,-0.59375
0.0703125,-0.59375
0.06640625,-0.59375
0.0625,-0.58984375
0.05859375,-0.58984375
0.0546875,-0.58984375
0.05078125,-0.58984375
0.046875,-0.58984375
0.04296875,-0.58984375
0.0390625,-0.58984375
0.03515625,-0.58984375
0.03125,-0.58984375
0.02734375,-0.58984375
0.0234375,-0.58984375
0.01953125,-0.58984375
0.015625,-0.5859375
0.01171875,-0.5859375
0.0078125,-0.5859375
0.00390625,-0.5859375
0,-0.5859375
-0.00390625,-0.5859375
-0.0078125,-0.5859375
-0.01171875,-0.58984375
-0.015625,-0.58984375
-0.01953125,-0.58984375
-0.0234375,-0.58984375
-0.02734375,-0.58984375
-0.03125,-0.58984375
-0.03515625,-0.58984375
-0.0390625,-0.58984375
-0.04296875,-0.58984375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.59375
-0.06640625,-0.59375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59765625
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.59765625
-0.1171875,-0.59765625
-0.12109375,-0.59765625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.6015625
-0.14453125,-0.60546875
-0.1484375,-0.60546875
-0.15234375,-0.60546875
-0.15625,-0.60546875
-0.16015625,-0.609375
-0.1640625,-0.609375
-0.16796875,-0.609375
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.61328125
-0.1875,-0.6171875
-0.19140625,-0.6171875
-0.1953125,-0.62109375
-0.19921875,-0.62109375
-0.203125,-0.62109375
-0.20703125,-0.625
-0.2109375,-0.625
-0.21484375,-0.625
-0.21875,-0.62890625
-0.22265625,-0.62890625
-0.2265625,-0.62890625
-0.23046875,-0.62890625
-0.234375,-0.6328125
-0.23828125,-0.63671875
-0.2421875,-0.63671875
-0.24609375,-0.63671875
-0.25,-0.640625
-0.25390625,-0.640625
-0.2578125,-0.64453125
-0.26171875,-0.64453125
-0.265625,-0.6484375
-0.26953125,-0.6484375
-0.2734375,-0.65234375
-0.27734375,-0.65234375
-0.28125,-0.65625
-0.28515625,-0.65625
-0.2890625,-0.66015625
-0.29296875,-0.66015625
-0.296875,-0.6640625
-0.30078125,-0.66796875
-0.3046875,-0.66796875
-0.30859375,-0.671875
-0.3125,-0.671875
-0.31640625,-0.67578125
-0.3203125,-0.67578125
-0.32421875,-0.6796875
-0.328125,-0.68359375
-0.33203125,-0.68359375
-0.3359375,-0.6875
-0.33984375,-0.69140625
-0.34375,-0.6953125
-0.34765625,-0.6953125
-0.3515625,-0.69921875
-0.35546875,-0.703125
-0.359375,-0.703125
-0.359375,-0.70703125
-0.36328125,-0.7109375
-0.3671875,-0.7109375
-0.37109375,-0.71484375
-0.375,-0.71875
-0.37890625,-0.71875
-0.3828125,-0.72265625
-0.38671875,-0.7265625
-0.390625,-0.73046875
-0.39453125,-0.734375
-0.3984375,-0.73828125
-0.40234375,-0.7421875
-0.40625,-0.74609375
-0.41015625,-0.75
-0.4140625,-0.75390625
-0.41796875,-0.75390625
-0.41796875,-0.7578125
-0.421875,-0.76171875
-0.42578125,-0.76171875
-0.42578125,-0.765625
-0.4296875,-0.76953125
-0.43359375,-0.7734375
-0.4375,-0.77734375
-0.44140625,-0.78125
-0.4453125,-0.78515625
-0.44921875,-0.7890625
-0.453125,-0.79296875
-0.45703125,-0.796875
-0.45703125,-0.80078125
-0.4609375,-0.8046875
-0.46484375,-0.80859375
-0.46875,-0.8125
-0.46875,-0.81640625
-0.47265625,-0.8203125
-0.4765625,-0.82421875
-0.48046875,-0.828125
-0.48046875,-0.83203125
-0.484375,-0.8359375
-0.48828125,-0.83984375
-0.48828125,-0.84375
-0.4921875,-0.84765625
-0.49609375,-0.8515625
-0.49609375,-0.85546875
-0.5,-0.859375
-0.5,-0.86328125
-0.50390625,-0.8671875
-0.50390625,-0.87109375
-0.5078125,-0.875
-0.51171875,-0.87890625
-0.51171875,-0.8828125
-0.51171875,-0.88671875
-0.51171875,-0.890625
-0.51171875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000001.csv <==
X,Y
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.578125,-0.87890625
0.57421875,-0.875
0.57421875,-0.87109375
0.57421875,-0.8671875
0.5703125,-0.86328125
0.56640625,-0.859375
0.56640625,-0.85546875
0.5625,-0.8515625
0.55859375,-0.84765625
0.55859375,-0.84375
0.5546875,-0.83984375
0.5546875,-0.8359375
0.55078125,-0.83203125
0.546875,-0.828125
0.546875,-0.82421875
0.54296875,-0.8203125
0.5390625,-0.81640625
0.5390625,-0.8125
0.53515625,-0.80859375
0.53125,-0.8046875
0.52734375,-0.80078125
0.52734375,-0.796875
0.5234375,-0.79296875
0.51953125,-0.7890625
0.51953125,-0.78515625
0.515625,-0.78125
0.51171875,-0.77734375
0.5078125,-0.7734375
0.50390625,-0.76953125
0.5,-0.765625
0.49609375,-0.76171875
0.4921875,-0.7578125
0.4921875,-0.75390625
0.48828125,-0.75
0.484375,-0.74609375
0.48046875,-0.7421875
0.4765625,-0.73828125
0.47265625,-0.734375
0.46875,-0.73046875
0.46484375,-0.7265625
0.4609375,-0.72265625
0.45703125,-0.72265625
0.453125,-0.71875
0.44921875,-0.71484375
0.44921875,-0.7109375
0.4453125,-0.7109375
0.44140625,-0.70703125
0.4375,-0.703125
0.43359375,-0.69921875
0.4296875,-0.6953125
0.42578125,-0.6953125
0.421875,-0.69140625
0.421875,-0.6875
0.41796875,-0.6875
0.4140625,-0.68359375
0.41015625,-0.68359375
0.40625,-0.6796875
0.40625,-0.67578125
0.40234375,-0.67578125
0.3984375,-0.671875
0.39453125,-0.66796875
0.390625,-0.6640625
0.38671875,-0.6640625
0.3828125,-0.66015625
0.37890625,-0.65625
0.375,-0.65234375
0.37109375,-0.65234375
0.3671875,-0.6484375
0.36328125,-0.64453125
0.359375,-0.640625
0.35546875,-0.640625
0.3515625,-0.63671875
0.34765625,-0.6328125
0.34375,-0.6328125
0.33984375,-0.62890625
0.3359375,-0.62890625
0.33203125,-0.625
0.328125,-0.625
0.32421875,-0.62109375
0.3203125,-0.6171875
0.31640625,-0.6171875
0.3125,-0.61328125
0.30859375,-0.61328125
0.3046875,-0.609375
0.30078125,-0.609375
0.296875,-0.60546875
0.29296875,-0.60546875
0.2890625,-0.6015625
0.28515625,-0.6015625
0.28125,-0.59765625
0.27734375,-0.59765625
0.2734375,-0.59375
0.26953125,-0.59375
0.265625,-0.58984375
0.26171875,-0.58984375
0.2578125,-0.5859375
0.25390625,-0.5859375
0.25,-0.5859375
0.24609375,-0.58203125
0.2421875,-0.58203125
0.23828125,-0.578125
0.234375,-0.578125
0.23046875,-0.57421875
0.2265625,-0.57421875
0.22265625,-0.57421875
0.21875,-0.5703125
0.21484375,-0.5703125
0.2109375,-0.56640625
0.20703125,-0.56640625
0.203125,-0.56640625
0.19921875,-0.5625
0.1953125,-0.5625
0.19140625,-0.5625
0.1875,-0.55859375
0.18359375,-0.55859375
0.1796875,-0.55859375
0.17578125,-0.55859375
0.171875,-0.5546875
0.16796875,-0.5546875
0.1640625,-0.5546875
0.16015625,-0.5546875
0.15625,-0.55078125
0.15234375,-0.55078125
0.1484375,-0.55078125
0.14453125,-0.546875
0.140625,-0.546875
0.13671875,-0.546875
0.1328125,-0.546875
0.12890625,-0.546875
0.125,-0.54296875
0.12109375,-0.54296875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.54296875
0.1015625,-0.5390625
0.09765625,-0.5390625
0.09375,-0.5390625
0.08984375,-0.5390625
0.0859375,-0.53515625
0.08203125,-0.53515625
0.078125,-0.53515625
0.07421875,-0.53515625
0.0703125,-0.53515625
0.06640625,-0.53125
0.0625,-0.53125
0.05859375,-0.53125
0.0546875,-0.53125
0.05078125,-0.53125
0.046875,-0.53125
0.04296875,-0.53125
0.0390625,-0.53125
0.03515625,-0.53125
0.03125,-0.53125
0.02734375,-0.53125
0.0234375,-0.53125
0.01953125,-0.53125
0.015625,-0.53125
0.01171875,-0.53125
0.0078125,-0.53125
0.00390625,-0.53125
0,-0.53125
-0.00390625,-0.53125
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53125
-0.0390625,-0.53125
-0.04296875,-0.53125
-0.046875,-0.53125
-0.05078125,-0.53125
-0.0546875,-0.53125
-0.05859375,-0.53125
-0.0625,-0.53515625
-0.06640625,-0.53515625
-0.0703125,-0.53515625
-0.07421875,-0.53515625
-0.078125,-0.53515625
-0.08203125,-0.53515625
-0.0859375,-0.53515625
-0.08984375,-0.53515625
-0.09375,-0.53515625
-0.09765625,-0.5390625
-0.1015625,-0.5390625
-0.10546875,-0.5390625
-0.109375,-0.5390625
-0.11328125,-0.54296875
-0.1171875,-0.54296875
-0.12109375,-0.54296875
-0.125,-0.54296875
-0.12890625,-0.54296875
-0.1328125,-0.546875
-0.13671875,-0.546875
-0.140625,-0.546875
-0.14453125,-0.55078125
-0.1484375,-0.55078125
-0.15234375,-0.55078125
-0.15625,-0.5546875
-0.16015625,-0.5546875
-0.1640625,-0.5546875
-0.16796875,-0.55859375
-0.171875,-0.55859375
-0.17578125,-0.55859375
-0.1796875,-0.55859375
-0.18359375,-0.5625
-0.1875,-0.5625
-0.19140625,-0.56640625
-0.1953125,-0.56640625
-0.19921875,-0.5703125
-0.203125,-0.5703125
-0.20703125,-0.5703125
-0.2109375,-0.57421875
-0.21484375,-0.57421875
-0.21875,-0.57421875
-0.22265625,-0.578125
-0.2265625,-0.578125
-0.23046875,-0.58203125
-0.234375,-0.58203125
-0.23828125,-0.5859375
-0.2421875,-0.5859375
-0.24609375,-0.58984375
-0.25,-0.58984375
-0.25390625,-0.59375
-0.2578125,-0.59765625
-0.26171875,-0.59765625
-0.265625,-0.6015625
-0.26953125,-0.6015625
-0.2734375,-0.60546875
-0.27734375,-0.60546875
-0.28125,-0.609375
-0.28515625,-0.61328125
-0.2890625,-0.61328125
-0.29296875,-0.6171875
-0.296875,-0.62109375
-0.30078125,-0.62109375
-0.3046875,-0.625
-0.30859375,-0.62890625
-0.3125,-0.62890625
-0.31640625,-0.6328125
-0.3203125,-0.63671875
-0.32421875,-0.640625
-0.328125,-0.64453125
-0.33203125,-0.64453125
-0.3359375,-0.6484375
-0.33984375,-0.65234375
-0.34375,-0.65625
-0.34765625,-0.65625
-0.3515625,-0.66015625
-0.35546875,-0.6640625
-0.359375,-0.66796875
-0.36328125,-0.671875
-0.3671875,-0.67578125
-0.37109375,-0.6796875
-0.375,-0.68359375
-0.37890625,-0.6875
-0.3828125,-0.69140625
-0.38671875,-0.6953125
-0.38671875,-0.69921875
-0.390625,-0.703125
-0.39453125,-0.70703125
-0.3984375,-0.7109375
-0.40234375,-0.71484375
-0.40625,-0.71875
-0.40625,-0.72265625
-0.41015625,-0.7265625
-0.4140625,-0.73046875
-0.41796875,-0.734375
-0.41796875,-0.73828125
-0.421875,-0.7421875
-0.42578125,-0.74609375
-0.42578125,-0.75
-0.4296875,-0.75390625
-0.43359375,-0.7578125
-0.43359375,-0.76171875
-0.4375,-0.765625
-0.4375,-0.76953125
-0.44140625,-0.7734375
-0.44140625,-0.77734375
-0.4453125,-0.78125
-0.4453125,-0.78515625
-0.44921875,-0.7890625
-0.453125,-0.79296875
-0.453125,-0.796875
-0.45703125,-0.80078125
-0.45703125,-0.8046875
-0.4609375,-0.80859375
-0.4609375,-0.8125
-0.4609375,-0.81640625
-0.46484375,-0.8203125
-0.46484375,-0.82421875
-0.46875,-0.828125
-0.46875,-0.83203125
-0.46875,-0.8359375
-0.47265625,-0.83984375
-0.47265625,-0.84375
-0.47265625,-0.84765625
-0.4765625,-0.8515625
-0.4765625,-0.85546875
-0.4765625,-0.859375
-0.48046875,-0.86328125
-0.48046875,-0.8671875
-0.48046875,-0.87109375
-0.484375,-0.875
-0.484375,-0.87890625
-0.484375,-0.8828125
-0.484375,-0.88671875
-0.484375,-0.890625
-0.484375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.58203125,-0.87890625
0.58203125,-0.875
0.578125,-0.87109375
0.578125,-0.8671875
0.57421875,-0.86328125
0.57421875,-0.859375
0.5703125,-0.85546875
0.5703125,-0.8515625
0.56640625,-0.84765625
0.56640625,-0.84375
0.5625,-0.83984375
0.5625,-0.8359375
0.55859375,-0.83203125
0.55859375,-0.828125
0.5546875,-0.82421875
0.5546875,-0.8203125
0.55078125,-0.81640625
0.55078125,-0.8125
0.546875,-0.80859375
0.54296875,-0.8046875
0.54296875,-0.80078125
0.5390625,-0.796875
0.53515625,-0.79296875
0.53515625,-0.7890625
0.53125,-0.78515625
0.53125,-0.78125
0.52734375,-0.77734375
0.5234375,-0.7734375
0.5234375,-0.76953125
0.51953125,-0.765625
0.515625,-0.76171875
0.515625,-0.7578125
0.51171875,-0.75390625
0.5078125,-0.75
0.50390625,-0.74609375
0.5,-0.7421875
0.49609375,-0.73828125
0.49609375,-0.734375
0.4921875,-0.73046875
0.48828125,-0.7265625
0.484375,-0.72265625
0.48046875,-0.71875
0.4765625,-0.71484375
0.4765625,-0.7109375
0.47265625,-0.70703125
0.46875,-0.703125
0.46484375,-0.69921875
0.4609375,-0.6953125
0.45703125,-0.69140625
0.453125,-0.6875
0.44921875,-0.68359375
0.4453125,-0.6796875
0.44140625,-0.67578125
0.4375,-0.671875
0.43359375,-0.66796875
0.4296875,-0.6640625
0.42578125,-0.66015625
0.421875,-0.65625
0.41796875,-0.65625
0.4140625,-0.65234375
0.41015625,-0.6484375
0.40625,-0.64453125
0.40234375,-0.640625
0.3984375,-0.63671875
0.39453125,-0.63671875
0.390625,-0.6328125
0.38671875,-0.62890625
0.3828125,-0.62890625
0.37890625,-0.625
0.37890625,-0.62109375
0.375,-0.6171875
0.37109375,-0.6171875
0.3671875,-0.61328125
0.36328125,-0.61328125
0.359375,-0.609375
0.35546875,-0.60546875
0.3515625,-0.6015625
0.34765625,-0.6015625
0.34375,-0.59765625
0.33984375,-0.59765625
0.3359375,-0.59375
0.33203125,-0.59375
0.328125,-0.58984375
0.32421875,-0.5859375
0.3203125,-0.5859375
0.31640625,-0.58203125
0.3125,-0.58203125
0.30859375,-0.578125
0.3046875,-0.578125
0.30078125,-0.57421875
0.296875,-0.57421875
0.29296875,-0.5703125
0.2890625,-0.5703125
0.28515625,-0.5703125
0.28125,-0.56640625
0.27734375,-0.56640625
0.2734375,-0.5625
0.26953125,-0.5625
0.265625,-0.55859375
0.26171875,-0.55859375
0.2578125,-0.55859375
0.25390625,-0.5546875
0.25,-0.5546875
0.24609375,-0.55078125
0.2421875,-0.55078125
0.23828125,-0.55078125
0.234375,-0.546875
0.23046875,-0.546875
0.2265625,-0.54296875
0.22265625,-0.54296875
0.21875,-0.54296875
0.21484375,-0.54296875
0.2109375,-0.5390625
0.20703125,-0.5390625
0.203125,-0.5390625
0.19921875,-0.5390625
0.1953125,-0.53515625
0.19140625,-0.53515625
0.1875,-0.53515625
0.18359375,-0.53515625
0.1796875,-0.53515625
0.17578125,-0.53125
0.171875,-0.53125
0.16796875,-0.53125
0.1640625,-0.53125
0.16015625,-0.53125
0.15625,-0.53125
0.15234375,-0.53125
0.1484375,-0.52734375
0.14453125,-0.52734375
0.140625,-0.52734375
0.13671875,-0.52734375
0.1328125,-0.52734375
0.12890625,-0.52734375
0.125,-0.52734375
0.12109375,-0.5234375
0.1171875,-0.5234375
0.11328125,-0.5234375
0.109375,-0.5234375
0.10546875,-0.5234375
0.1015625,-0.5234375
0.09765625,-0.5234375
0.09375,-0.5234375
0.08984375,-0.5234375
0.0859375,-0.5234375
0.08203125,-0.5234375
0.078125,-0.5234375
0.07421875,-0.5234375
0.0703125,-0.5234375
0.06640625,-0.5234375
0.0625,-0.5234375
0.05859375,-0.5234375
0.0546875,-0.5234375
0.05078125,-0.5234375
0.046875,-0.5234375
0.04296875,-0.5234375
0.0390625,-0.5234375
0.03515625,-0.5234375
0.03125,-0.5234375
0.02734375,-0.5234375
0.0234375,-0.5234375
0.01953125,-0.52734375
0.015625,-0.52734375
0.01171875,-0.52734375
0.0078125,-0.52734375
0.00390625,-0.52734375
0,-0.52734375
-0.00390625,-0.52734375
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53515625
-0.0390625,-0.53515625
-0.04296875,-0.53515625
-0.046875,-0.53515625
-0.05078125,-0.5390625
-0.0546875,-0.5390625
-0.05859375,-0.5390625
-0.0625,-0.5390625
-0.06640625,-0.54296875
-0.0703125,-0.54296875
-0.07421875,-0.54296875
-0.078125,-0.54296875
-0.08203125,-0.54296875
-0.0859375,-0.546875
-0.08984375,-0.546875
-0.09375,-0.546875
-0.09765625,-0.55078125
-0.1015625,-0.55078125
-0.10546875,-0.55078125
-0.109375,-0.5546875
-0.11328125,-0.5546875
-0.1171875,-0.55859375
-0.12109375,-0.55859375
-0.125,-0.55859375
-0.12890625,-0.55859375
-0.1328125,-0.5625
-0.13671875,-0.5625
-0.140625,-0.56640625
-0.14453125,-0.56640625
-0.1484375,-0.5703125
-0.15234375,-0.5703125
-0.15625,-0.5703125
-0.16015625,-0.57421875
-0.1640625,-0.57421875
-0.16796875,-0.578125
-0.171875,-0.578125
-0.17578125,-0.58203125
-0.1796875,-0.58203125
-0.18359375,-0.5859375
-0.1875,-0.5859375
-0.19140625,-0.58984375
-0.1953125,-0.58984375
-0.19921875,-0.59375
-0.203125,-0.59375
-0.20703125,-0.59765625
-0.2109375,-0.59765625
-0.21484375,-0.6015625
-0.21875,-0.6015625
-0.22265625,-0.60546875
-0.2265625,-0.60546875
-0.23046875,-0.609375
-0.234375,-0.609375
-0.23828125,-0.61328125
-0.2421875,-0.6171875
-0.24609375,-0.6171875
-0.25,-0.62109375
-0.25390625,-0.625
-0.2578125,-0.625
-0.26171875,-0.62890625
-0.265625,-0.62890625
-0.26953125,-0.6328125
-0.2734375,-0.63671875
-0.27734375,-0.63671875
-0.28125,-0.640625
-0.28515625,-0.64453125
-0.2890625,-0.64453125
-0.29296875,-0.6484375
-0.296875,-0.65234375
-0.30078125,-0.65625
-0.3046875,-0.65625
-0.30859375,-0.66015625
-0.3125,-0.6640625
-0.31640625,-0.66796875
-0.3203125,-0.671875
-0.32421875,-0.671875
-0.328125,-0.67578125
-0.33203125,-0.6796875
-0.3359375,-0.68359375
-0.33984375,-0.6875
-0.34375,-0.69140625
-0.34765625,-0.6953125
-0.3515625,-0.69921875
-0.35546875,-0.69921875
-0.359375,-0.703125
-0.359375,-0.70703125
-0.36328125,-0.7109375
-0.3671875,-0.7109375
-0.37109375,-0.71484375
-0.375,-0.71875
-0.375,-0.72265625
-0.37890625,-0.7265625
-0.3828125,-0.7265625
-0.3828125,-0.73046875
-0.38671875,-0.734375
-0.390625,-0.73828125
-0.39453125,-0.7421875
-0.3984375,-0.74609375
-0.40234375,-0.75
-0.40234375,-0.75390625
-0.40625,-0.7578125
-0.41015625,-0.76171875
-0.4140625,-0.765625
-0.41796875,-0.76953125
-0.41796875,-0.7734375
-0.421875,-0.77734375
-0.42578125,-0.78125
-0.4296875,-0.78515625
-0.4296875,-0.7890625
-0.43359375,-0.79296875
-0.4375,-0.796875
-0.4375,-0.80078125
-0.44140625,-0.8046875
-0.4453125,-0.80859375
-0.4453125,-0.8125
-0.44921875,-0.81640625
-0.44921875,-0.8203125
-0.453125,-0.82421875
-0.45703125,-0.828125
-0.45703125,-0.83203125
-0.45703125,-0.8359375
-0.4609375,-0.83984375
-0.4609375,-0.84375
-0.46484375,-0.84765625
-0.46875,-0.8515625
-0.46875,-0.85546875
-0.47265625,-0.859375
-0.47265625,-0.86328125
-0.47265625,-0.8671875
-0.4765625,-0.87109375
-0.4765625,-0.875
-0.48046875,-0.87890625
-0.48046875,-0.8828125
-0.48046875,-0.88671875
-0.48046875,-0.890625
-0.48046875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.58203125,-0.87890625
0.578125,-0.875
0.578125,-0.87109375
0.57421875,-0.8671875
0.57421875,-0.86328125
0.5703125,-0.859375
0.5703125,-0.85546875
0.56640625,-0.8515625
0.5625,-0.84765625
0.5625,-0.84375
0.55859375,-0.83984375
0.55859375,-0.8359375
0.5546875,-0.83203125
0.55078125,-0.828125
0.55078125,-0.82421875
0.546875,-0.8203125
0.546875,-0.81640625
0.54296875,-0.8125
0.5390625,-0.80859375
0.53515625,-0.8046875
0.53125,-0.80078125
0.53125,-0.796875
0.52734375,-0.79296875
0.52734375,-0.7890625
0.5234375,-0.78515625
0.51953125,-0.78125
0.51953125,-0.77734375
0.515625,-0.7734375
0.51171875,-0.76953125
0.5078125,-0.765625
0.50390625,-0.76171875
0.50390625,-0.7578125
0.5,-0.75390625
0.49609375,-0.75390625
0.4921875,-0.75
0.4921875,-0.74609375
0.48828125,-0.7421875
0.484375,-0.73828125
0.48046875,-0.734375
0.4765625,-0.73046875
0.47265625,-0.7265625
0.46875,-0.72265625
0.46484375,-0.71875
0.4609375,-0.71484375
0.45703125,-0.7109375
0.453125,-0.70703125
0.44921875,-0.703125
0.4453125,-0.69921875
0.44140625,-0.6953125
0.4375,-0.69140625
0.43359375,-0.6875
0.4296875,-0.68359375
0.42578125,-0.68359375
0.421875,-0.6796875
0.41796875,-0.67578125
0.4140625,-0.671875
0.41015625,-0.66796875
0.40625,-0.6640625
0.40234375,-0.6640625
0.3984375,-0.66015625
0.39453125,-0.65625
0.390625,-0.65234375
0.38671875,-0.65234375
0.3828125,-0.6484375
0.37890625,-0.64453125
0.37890625,-0.640625
0.375,-0.640625
0.37109375,-0.63671875
0.3671875,-0.63671875
0.36328125,-0.6328125
0.359375,-0.62890625
0.35546875,-0.62890625
0.3515625,-0.625
0.34765625,-0.62109375
0.34375,-0.62109375
0.33984375,-0.6171875
0.3359375,-0.61328125
0.33203125,-0.61328125
0.328125,-0.609375
0.32421875,-0.609375
0.3203125,-0.60546875
0.31640625,-0.60546875
0.3125,-0.6015625
0.30859375,-0.6015625
0.3046875,-0.59765625
0.30078125,-0.59765625
0.296875,-0.59375
0.29296875,-0.58984375
0.2890625,-0.58984375
0.28515625,-0.5859375
0.28125,-0.5859375
0.27734375,-0.5859375
0.2734375,-0.58203125
0.26953125,-0.58203125
0.265625,-0.578125
0.26171875,-0.578125
0.2578125,-0.57421875
0.25390625,-0.57421875
0.25,-0.57421875
0.24609375,-0.5703125
0.2421875,-0.5703125
0.23828125,-0.56640625
0.234375,-0.56640625
0.23046875,-0.5625
0.2265625,-0.5625
0.22265625,-0.55859375
0.21875,-0.55859375
0.21484375,-0.55859375
0.2109375,-0.55859375
0.20703125,-0.5546875
0.203125,-0.5546875
0.19921875,-0.5546875
0.1953125,-0.55078125
0.19140625,-0.55078125
0.1875,-0.55078125
0.18359375,-0.546875
0.1796875,-0.546875
0.17578125,-0.546875
0.171875,-0.546875
0.16796875,-0.54296875
0.1640625,-0.54296875
0.16015625,-0.54296875
0.15625,-0.54296875
0.15234375,-0.54296875
0.1484375,-0.5390625
0.14453125,-0.5390625
0.140625,-0.5390625
0.13671875,-0.5390625
0.1328125,-0.53515625
0.12890625,-0.53515625
0.125,-0.53515625
0.12109375,-0.53515625
0.1171875,-0.53515625
0.11328125,-0.53125
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.53125
0.0859375,-0.53125
0.08203125,-0.53125
0.078125,-0.52734375
0.07421875,-0.52734375
0.0703125,-0.52734375
0.06640625,-0.52734375
0.0625,-0.52734375
0.05859375,-0.52734375
0.0546875,-0.5234375
0.05078125,-0.5234375
0.046875,-0.5234375
0.04296875,-0.5234375
0.0390625,-0.5234375
0.03515625,-0.5234375
0.03125,-0.5234375
0.02734375,-0.5234375
0.0234375,-0.5234375
0.01953125,-0.5234375
0.015625,-0.5234375
0.01171875,-0.5234375
0.0078125,-0.5234375
0.00390625,-0.5234375
0,-0.5234375
-0.00390625,-0.5234375
-0.0078125,-0.5234375
-0.01171875,-0.5234375
-0.015625,-0.5234375
-0.01953125,-0.5234375
-0.0234375,-0.5234375
-0.02734375,-0.52734375
-0.03125,-0.52734375
-0.03515625,-0.52734375
-0.0390625,-0.52734375
-0.04296875,-0.52734375
-0.046875,-0.52734375
-0.05078125,-0.52734375
-0.0546875,-0.52734375
-0.05859375,-0.52734375
-0.0625,-0.52734375
-0.06640625,-0.52734375
-0.0703125,-0.53125
-0.07421875,-0.53125
-0.078125,-0.53125
-0.08203125,-0.53125
-0.0859375,-0.53125
-0.08984375,-0.53125
-0.09375,-0.53125
-0.09765625,-0.53125
-0.1015625,-0.53515625
-0.10546875,-0.53515625
-0.109375,-0.53515625
-0.11328125,-0.53515625
-0.1171875,-0.53515625
-0.12109375,-0.5390625
-0.125,-0.5390625
-0.12890625,-0.5390625
-0.1328125,-0.5390625
-0.13671875,-0.54296875
-0.140625,-0.54296875
-0.14453125,-0.54296875
-0.1484375,-0.54296875
-0.15234375,-0.54296875
-0.15625,-0.546875
-0.16015625,-0.546875
-0.1640625,-0.55078125
-0.16796875,-0.55078125
-0.171875,-0.55078125
-0.17578125,-0.5546875
-0.1796875,-0.5546875
-0.18359375,-0.5546875
-0.1875,-0.55859375
-0.19140625,-0.55859375
-0.1953125,-0.55859375
-0.19921875,-0.5625
-0.203125,-0.5625
-0.20703125,-0.56640625
-0.2109375,-0.56640625
-0.21484375,-0.5703125
-0.21875,-0.5703125
-0.22265625,-0.5703125
-0.2265625,-0.57421875
-0.23046875,-0.57421875
-0.234375,-0.57421875
-0.23828125,-0.578125
-0.2421875,-0.58203125
-0.24609375,-0.58203125
-0.25,-0.5859375
-0.25390625,-0.5859375
-0.2578125,-0.58984375
-0.26171875,-0.58984375
-0.265625,-0.59375
-0.26953125,-0.59765625
-0.2734375,-0.59765625
-0.27734375,-0.6015625
-0.28125,-0.6015625
-0.28515625,-0.60546875
-0.2890625,-0.609375
-0.29296875,-0.61328125
-0.296875,-0.61328125
-0.30078125,-0.6171875
-0.3046875,-0.6171875
-0.30859375,-0.62109375
-0.3125,-0.625
-0.31640625,-0.62890625
-0.3203125,-0.62890625
-0.3203125,-0.6328125
-0.32421875,-0.63671875
-0.328125,-0.640625
-0.33203125,-0.640625
-0.3359375,-0.64453125
-0.33984375,-0.6484375
-0.34375,-0.65234375
-0.34765625,-0.65625
-0.3515625,-0.66015625
-0.35546875,-0.6640625
-0.359375,-0.66796875
-0.36328125,-0.671875
-0.3671875,-0.67578125
-0.37109375,-0.6796875
-0.375,-0.68359375
-0.37890625,-0.6875
-0.3828125,-0.69140625
-0.38671875,-0.6953125
-0.390625,-0.69921875
-0.390625,-0.703125
-0.39453125,-0.70703125
-0.3984375,-0.7109375
-0.40234375,-0.71484375
-0.40234375,-0.71875
-0.40625,-0.72265625
-0.41015625,-0.7265625
-0.41015625,-0.73046875
-0.4140625,-0.734375
-0.41796875,-0.73828125
-0.41796875,-0.7421875
-0.421875,-0.74609375
-0.42578125,-0.75
-0.42578125,-0.75390625
-0.4296875,-0.7578125
-0.4296875,-0.76171875
-0.43359375,-0.765625
-0.4375,-0.76953125
-0.4375,-0.7734375
-0.44140625,-0.77734375
-0.44140625,-0.78125
-0.4453125,-0.78515625
-0.4453125,-0.7890625
-0.44921875,-0.79296875
-0.453125,-0.796875
-0.453125,-0.80078125
-0.45703125,-0.8046875
-0.45703125,-0.80859375
-0.45703125,-0.8125
-0.4609375,-0.81640625
-0.4609375,-0.8203125
-0.46484375,-0.82421875
-0.46484375,-0.828125
-0.46875,-0.83203125
-0.46875,-0.8359375
-0.46875,-0.83984375
-0.47265625,-0.84375
-0.47265625,-0.84765625
-0.47265625,-0.8515625
-0.4765625,-0.85546875
-0.4765625,-0.859375
-0.4765625,-0.86328125
-0.48046875,-0.8671875
-0.48046875,-0.87109375
-0.48046875,-0.875
-0.484375,-0.87890625
-0.484375,-0.8828125
-0.484375,-0.88671875
-0.484375,-0.890625
-0.484375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.58203125,-0.87890625
0.58203125,-0.875
0.578125,-0.87109375
0.578125,-0.8671875
0.57421875,-0.86328125
0.57421875,-0.859375
0.5703125,-0.85546875
0.5703125,-0.8515625
0.56640625,-0.84765625
0.56640625,-0.84375
0.5625,-0.83984375
0.5625,-0.8359375
0.55859375,-0.83203125
0.55859375,-0.828125
0.5546875,-0.82421875
0.55078125,-0.8203125
0.55078125,-0.81640625
0.546875,-0.8125
0.546875,-0.80859375
0.54296875,-0.8046875
0.5390625,-0.80078125
0.5390625,-0.796875
0.53515625,-0.79296875
0.53125,-0.7890625
0.53125,-0.78515625
0.52734375,-0.78125
0.52734375,-0.77734375
0.5234375,-0.7734375
0.51953125,-0.76953125
0.515625,-0.765625
0.515625,-0.76171875
0.51171875,-0.7578125
0.5078125,-0.75390625
0.50390625,-0.75
0.5,-0.74609375
0.5,-0.7421875
0.49609375,-0.7421875
0.4921875,-0.73828125
0.4921875,-0.734375
0.48828125,-0.73046875
0.484375,-0.7265625
0.48046875,-0.72265625
0.4765625,-0.71875
0.47265625,-0.71484375
0.46875,-0.7109375
0.46484375,-0.70703125
0.4609375,-0.703125
0.45703125,-0.69921875
0.453125,-0.6953125
0.44921875,-0.69140625
0.4453125,-0.6875
0.44140625,-0.68359375
0.4375,-0.68359375
0.43359375,-0.6796875
0.43359375,-0.67578125
0.4296875,-0.671875
0.42578125,-0.671875
0.421875,-0.66796875
0.41796875,-0.6640625
0.4140625,-0.66015625
0.41015625,-0.65625
0.40625,-0.65625
0.40234375,-0.65234375
0.3984375,-0.6484375
0.39453125,-0.64453125
0.390625,-0.640625
0.38671875,-0.640625
0.3828125,-0.63671875
0.37890625,-0.6328125
0.375,-0.62890625
0.37109375,-0.62890625
0.3671875,-0.625
0.36328125,-0.62109375
0.359375,-0.62109375
0.35546875,-0.6171875
0.3515625,-0.61328125
0.34765625,-0.61328125
0.34375,-0.61328125
0.33984375,-0.609375
0.3359375,-0.60546875
0.33203125,-0.60546875
0.328125,-0.6015625
0.32421875,-0.6015625
0.3203125,-0.59765625
0.31640625,-0.59765625
0.3125,-0.59375
0.30859375,-0.59375
0.3046875,-0.58984375
0.30078125,-0.58984375
0.296875,-0.5859375
0.29296875,-0.5859375
0.2890625,-0.58203125
0.28515625,-0.58203125
0.28125,-0.578125
0.27734375,-0.578125
0.2734375,-0.57421875
0.26953125,-0.57421875
0.265625,-0.57421875
0.26171875,-0.5703125
0.2578125,-0.5703125
0.25390625,-0.56640625
0.25,-0.56640625
0.24609375,-0.56640625
0.2421875,-0.5625
0.23828125,-0.5625
0.234375,-0.5625
0.23046875,-0.55859375
0.2265625,-0.55859375
0.22265625,-0.5546875
0.21875,-0.5546875
0.21484375,-0.5546875
0.2109375,-0.5546875
0.20703125,-0.55078125
0.203125,-0.55078125
0.19921875,-0.55078125
0.1953125,-0.546875
0.19140625,-0.546875
0.1875,-0.546875
0.18359375,-0.546875
0.1796875,-0.54296875
0.17578125,-0.54296875
0.171875,-0.54296875
0.16796875,-0.54296875
0.1640625,-0.54296875
0.16015625,-0.54296875
0.15625,-0.5390625
0.15234375,-0.5390625
0.1484375,-0.5390625
0.14453125,-0.5390625
0.140625,-0.53515625
0.13671875,-0.53515625
0.1328125,-0.53515625
0.12890625,-0.53515625
0.125,-0.53515625
0.12109375,-0.53515625
0.1171875,-0.53125
0.11328125,-0.53125
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.53125
0.0859375,-0.53125
0.08203125,-0.53125
0.078125,-0.52734375
0.07421875,-0.52734375
0.0703125,-0.52734375
0.06640625,-0.52734375
0.0625,-0.52734375
0.05859375,-0.52734375
0.0546875,-0.52734375
0.05078125,-0.52734375
0.046875,-0.52734375
0.04296875,-0.52734375
0.0390625,-0.52734375
0.03515625,-0.52734375
0.03125,-0.52734375
0.02734375,-0.52734375
0.0234375,-0.52734375
0.01953125,-0.52734375
0.015625,-0.52734375
0.01171875,-0.52734375
0.0078125,-0.52734375
0.00390625,-0.52734375
0,-0.52734375
-0.00390625,-0.52734375
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53125
-0.0390625,-0.53125
-0.04296875,-0.53125
-0.046875,-0.53515625
-0.05078125,-0.53515625
-0.0546875,-0.53515625
-0.05859375,-0.53515625
-0.0625,-0.53515625
-0.06640625,-0.5390625
-0.0703125,-0.5390625
-0.07421875,-0.5390625
-0.078125,-0.5390625
-0.08203125,-0.5390625
-0.0859375,-0.5390625
-0.08984375,-0.54296875
-0.09375,-0.54296875
-0.09765625,-0.54296875
-0.1015625,-0.54296875
-0.10546875,-0.54296875
-0.109375,-0.546875
-0.11328125,-0.546875
-0.1171875,-0.546875
-0.12109375,-0.55078125
-0.125,-0.55078125
-0.12890625,-0.55078125
-0.1328125,-0.5546875
-0.13671875,-0.5546875
-0.140625,-0.55859375
-0.14453125,-0.55859375
-0.1484375,-0.55859375
-0.15234375,-0.55859375
-0.15625,-0.5625
-0.16015625,-0.5625
-0.1640625,-0.5625
-0.16796875,-0.56640625
-0.171875,-0.56640625
-0.17578125,-0.5703125
-0.1796875,-0.5703125
-0.18359375,-0.57421875
-0.1875,-0.57421875
-0.19140625,-0.57421875
-0.1953125,-0.578125
-0.19921875,-0.578125
-0.203125,-0.58203125
-0.20703125,-0.58203125
-0.2109375,-0.5859375
-0.21484375,-0.5859375
-0.21875,-0.58984375
-0.22265625,-0.58984375
-0.2265625,-0.59375
-0.23046875,-0.59375
-0.234375,-0.59765625
-0.23828125,-0.6015625
-0.2421875,-0.6015625
-0.24609375,-0.6015625
-0.25,-0.60546875
-0.25390625,-0.609375
-0.2578125,-0.61328125
-0.26171875,-0.61328125
-0.265625,-0.6171875
-0.26953125,-0.62109375
-0.2734375,-0.62109375
-0.27734375,-0.625
-0.28125,-0.62890625
-0.28515625,-0.62890625
-0.2890625,-0.6328125
-0.29296875,-0.63671875
-0.296875,-0.640625
-0.30078125,-0.640625
-0.3046875,-0.64453125
-0.30859375,-0.6484375
-0.3125,-0.65234375
-0.31640625,-0.65625
-0.3203125,-0.65625
-0.32421875,-0.66015625
-0.328125,-0.6640625
-0.33203125,-0.66796875
-0.3359375,-0.671875
-0.33984375,-0.67578125
-0.34375,-0.6796875
-0.34765625,-0.68359375
-0.3515625,-0.6875
-0.35546875,-0.69140625
-0.359375,-0.6953125
-0.36328125,-0.69921875
-0.3671875,-0.703125
-0.3671875,-0.70703125
-0.37109375,-0.7109375
-0.375,-0.7109375
-0.375,-0.71484375
-0.37890625,-0.71875
-0.3828125,-0.72265625
-0.38671875,-0.7265625
-0.390625,-0.73046875
-0.390625,-0.734375
-0.39453125,-0.73828125
-0.3984375,-0.7421875
-0.40234375,-0.74609375
-0.40234375,-0.75
-0.40625,-0.75390625
-0.41015625,-0.7578125
-0.4140625,-0.76171875
-0.4140625,-0.765625
-0.41796875,-0.76953125
-0.421875,-0.7734375
-0.421875,-0.77734375
-0.42578125,-0.78125
-0.4296875,-0.78515625
-0.4296875,-0.7890625
-0.43359375,-0.79296875
-0.4375,-0.796875
-0.44140625,-0.80078125
-0.44140625,-0.8046875
-0.4453125,-0.80859375
-0.4453125,-0.8125
-0.44921875,-0.81640625
-0.44921875,-0.8203125
-0.453125,-0.82421875
-0.45703125,-0.828125
-0.45703125,-0.83203125
-0.45703125,-0.8359375
-0.4609375,-0.83984375
-0.4609375,-0.84375
-0.46484375,-0.84765625
-0.46875,-0.8515625
-0.46875,-0.85546875
-0.46875,-0.859375
-0.47265625,-0.86328125
-0.47265625,-0.8671875
-0.4765625,-0.87109375
-0.4765625,-0.875
-0.48046875,-0.87890625
-0.48046875,-0.8828125
-0.48046875,-0.88671875
-0.48046875,-0.890625
-0.48046875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.578125,-0.87890625
0.57421875,-0.875
0.57421875,-0.87109375
0.57421875,-0.8671875
0.5703125,-0.86328125
0.56640625,-0.859375
0.56640625,-0.85546875
0.5625,-0.8515625
0.55859375,-0.84765625
0.55859375,-0.84375
0.5546875,-0.83984375
0.5546875,-0.8359375
0.55078125,-0.83203125
0.546875,-0.828125
0.546875,-0.82421875
0.54296875,-0.8203125
0.5390625,-0.81640625
0.5390625,-0.8125
0.53515625,-0.80859375
0.53125,-0.8046875
0.52734375,-0.80078125
0.52734375,-0.796875
0.5234375,-0.79296875
0.51953125,-0.7890625
0.51953125,-0.78515625
0.515625,-0.78125
0.51171875,-0.77734375
0.5078125,-0.7734375
0.50390625,-0.76953125
0.50390625,-0.765625
0.5,-0.76171875
0.49609375,-0.7578125
0.4921875,-0.75390625
0.48828125,-0.75
0.484375,-0.74609375
0.484375,-0.7421875
0.48046875,-0.7421875
0.4765625,-0.73828125
0.4765625,-0.734375
0.47265625,-0.73046875
0.46875,-0.7265625
0.46484375,-0.72265625
0.4609375,-0.71875
0.45703125,-0.71484375
0.453125,-0.7109375
0.44921875,-0.70703125
0.4453125,-0.703125
0.44140625,-0.69921875
0.4375,-0.69921875
0.43359375,-0.6953125
0.43359375,-0.69140625
0.4296875,-0.6875
0.42578125,-0.6875
0.421875,-0.68359375
0.41796875,-0.6796875
0.4140625,-0.67578125
0.41015625,-0.671875
0.40625,-0.66796875
0.40234375,-0.66796875
0.3984375,-0.6640625
0.39453125,-0.66015625
0.390625,-0.65625
0.38671875,-0.65625
0.3828125,-0.65234375
0.37890625,-0.6484375
0.37890625,-0.64453125
0.375,-0.640625
0.37109375,-0.640625
0.3671875,-0.63671875
0.36328125,-0.6328125
0.359375,-0.6328125
0.35546875,-0.62890625
0.3515625,-0.625
0.34765625,-0.625
0.34375,-0.62109375
0.33984375,-0.62109375
0.3359375,-0.6171875
0.33203125,-0.61328125
0.328125,-0.61328125
0.32421875,-0.609375
0.3203125,-0.60546875
0.31640625,-0.60546875
0.3125,-0.6015625
0.30859375,-0.6015625
0.3046875,-0.59765625
0.30078125,-0.59765625
0.296875,-0.59375
0.29296875,-0.58984375
0.2890625,-0.58984375
0.28515625,-0.5859375
0.28125,-0.5859375
0.27734375,-0.5859375
0.2734375,-0.58203125
0.26953125,-0.58203125
0.265625,-0.578125
0.26171875,-0.57421875
0.2578125,-0.57421875
0.25390625,-0.57421875
0.25,-0.5703125
0.24609375,-0.5703125
0.2421875,-0.56640625
0.23828125,-0.56640625
0.234375,-0.5625
0.23046875,-0.5625
0.2265625,-0.55859375
0.22265625,-0.55859375
0.21875,-0.55859375
0.21484375,-0.5546875
0.2109375,-0.5546875
0.20703125,-0.5546875
0.203125,-0.55078125
0.19921875,-0.55078125
0.1953125,-0.546875
0.19140625,-0.546875
0.1875,-0.546875
0.18359375,-0.546875
0.1796875,-0.54296875
0.17578125,-0.54296875
0.171875,-0.54296875
0.16796875,-0.54296875
0.1640625,-0.54296875
0.16015625,-0.5390625
0.15625,-0.5390625
0.15234375,-0.5390625
0.1484375,-0.53515625
0.14453125,-0.53515625
0.140625,-0.53515625
0.13671875,-0.53515625
0.1328125,-0.53515625
0.12890625,-0.53515625
0.125,-0.53125
0.12109375,-0.53125
0.1171875,-0.53125
0.11328125,-0.53125
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.52734375
0.0859375,-0.52734375
0.08203125,-0.52734375
0.078125,-0.52734375
0.07421875,-0.52734375
0.0703125,-0.52734375
0.06640625,-0.52734375
0.0625,-0.52734375
0.05859375,-0.52734375
0.0546875,-0.52734375
0.05078125,-0.52734375
0.046875,-0.52734375
0.04296875,-0.52734375
0.0390625,-0.52734375
0.03515625,-0.52734375
0.03125,-0.52734375
0.02734375,-0.52734375
0.0234375,-0.52734375
0.01953125,-0.52734375
0.015625,-0.52734375
0.01171875,-0.52734375
0.0078125,-0.52734375
0.00390625,-0.52734375
0,-0.52734375
-0.00390625,-0.52734375
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53125
-0.0390625,-0.53125
-0.04296875,-0.53515625
-0.046875,-0.53515625
-0.05078125,-0.53515625
-0.0546875,-0.53515625
-0.05859375,-0.5390625
-0.0625,-0.5390625
-0.06640625,-0.5390625
-0.0703125,-0.5390625
-0.07421875,-0.5390625
-0.078125,-0.54296875
-0.08203125,-0.54296875
-0.0859375,-0.54296875
-0.08984375,-0.54296875
-0.09375,-0.54296875
-0.09765625,-0.546875
-0.1015625,-0.546875
-0.10546875,-0.546875
-0.109375,-0.55078125
-0.11328125,-0.55078125
-0.1171875,-0.55078125
-0.12109375,-0.5546875
-0.125,-0.5546875
-0.12890625,-0.55859375
-0.1328125,-0.55859375
-0.13671875,-0.55859375
-0.140625,-0.5625
-0.14453125,-0.5625
-0.1484375,-0.5625
-0.15234375,-0.56640625
-0.15625,-0.56640625
-0.16015625,-0.5703125
-0.1640625,-0.5703125
-0.16796875,-0.57421875
-0.171875,-0.57421875
-0.17578125,-0.57421875
-0.1796875,-0.578125
-0.18359375,-0.578125
-0.1875,-0.58203125
-0.19140625,-0.58203125
-0.1953125,-0.5859375
-0.19921875,-0.5859375
-0.203125,-0.58984375
-0.20703125,-0.58984375
-0.2109375,-0.59375
-0.21484375,-0.59375
-0.21875,-0.59765625
-0.22265625,-0.6015625
-0.2265625,-0.6015625
-0.23046875,-0.6015625
-0.234375,-0.60546875
-0.23828125,-0.609375
-0.2421875,-0.61328125
-0.24609375,-0.61328125
-0.25,-0.61328125
-0.25390625,-0.6171875
-0.2578125,-0.62109375
-0.26171875,-0.625
-0.265625,-0.62890625
-0.26953125,-0.62890625
-0.2734375,-0.6328125
-0.27734375,-0.63671875
-0.28125,-0.63671875
-0.28515625,-0.640625
-0.2890625,-0.64453125
-0.29296875,-0.64453125
-0.296875,-0.6484375
-0.30078125,-0.65234375
-0.3046875,-0.65625
-0.30859375,-0.66015625
-0.3125,-0.66015625
-0.31640625,-0.6640625
-0.3203125,-0.66796875
-0.32421875,-0.671875
-0.328125,-0.67578125
-0.33203125,-0.6796875
-0.3359375,-0.68359375
-0.33984375,-0.6875
-0.34375,-0.6875
-0.34765625,-0.69140625
-0.34765625,-0.6953125
-0.3515625,-0.69921875
-0.35546875,-0.69921875
-0.359375,-0.703125
-0.359375,-0.70703125
-0.36328125,-0.7109375
-0.3671875,-0.71484375
-0.37109375,-0.71875
-0.375,-0.72265625
-0.37890625,-0.7265625
-0.3828125,-0.73046875
-0.38671875,-0.734375
-0.38671875,-0.73828125
-0.390625,-0.7421875
-0.39453125,-0.74609375
-0.3984375,-0.75
-0.40234375,-0.75390625
-0.40625,-0.7578125
-0.40625,-0.76171875
-0.41015625,-0.765625
-0.4140625,-0.76953125
-0.41796875,-0.7734375
-0.41796875,-0.77734375
-0.421875,-0.78125
-0.42578125,-0.78515625
-0.42578125,-0.7890625
-0.4296875,-0.79296875
-0.43359375,-0.796875
-0.4375,-0.80078125
-0.4375,-0.8046875
-0.44140625,-0.80859375
-0.4453125,-0.8125
-0.4453125,-0.81640625
-0.44921875,-0.8203125
-0.44921875,-0.82421875
-0.453125,-0.828125
-0.453125,-0.83203125
-0.45703125,-0.8359375
-0.45703125,-0.83984375
-0.4609375,-0.84375
-0.4609375,-0.84765625
-0.46484375,-0.8515625
-0.46875,-0.85546875
-0.46875,-0.859375
-0.47265625,-0.86328125
-0.47265625,-0.8671875
-0.47265625,-0.87109375
-0.4765625,-0.875
-0.48046875,-0.87890625
-0.48046875,-0.8828125
-0.48046875,-0.88671875
-0.48046875,-0.890625
-0.48046875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.484375,-0.89453125
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.578125,-0.87890625
0.57421875,-0.875
0.57421875,-0.87109375
0.5703125,-0.8671875
0.56640625,-0.86328125
0.56640625,-0.859375
0.5625,-0.85546875
0.55859375,-0.8515625
0.55859375,-0.84765625
0.5546875,-0.84375
0.55078125,-0.83984375
0.55078125,-0.8359375
0.546875,-0.83203125
0.54296875,-0.828125
0.54296875,-0.82421875
0.5390625,-0.8203125
0.53515625,-0.81640625
0.53125,-0.8125
0.53125,-0.80859375
0.52734375,-0.8046875
0.5234375,-0.80078125
0.51953125,-0.796875
0.51953125,-0.79296875
0.515625,-0.7890625
0.51171875,-0.78515625
0.5078125,-0.78125
0.50390625,-0.77734375
0.5,-0.7734375
0.5,-0.76953125
0.49609375,-0.76953125
0.4921875,-0.765625
0.4921875,-0.76171875
0.48828125,-0.7578125
0.484375,-0.75390625
0.48046875,-0.75
0.4765625,-0.74609375
0.47265625,-0.7421875
0.46875,-0.73828125
0.46484375,-0.734375
0.4609375,-0.73046875
0.45703125,-0.7265625
0.453125,-0.7265625
0.44921875,-0.72265625
0.44921875,-0.71875
0.4453125,-0.71484375
0.44140625,-0.71484375
0.4375,-0.7109375
0.43359375,-0.70703125
0.4296875,-0.703125
0.42578125,-0.69921875
0.421875,-0.6953125
0.41796875,-0.69140625
0.4140625,-0.69140625
0.41015625,-0.6875
0.40625,-0.68359375
0.40234375,-0.6796875
0.3984375,-0.6796875
0.39453125,-0.67578125
0.390625,-0.671875
0.38671875,-0.66796875
0.3828125,-0.6640625
0.37890625,-0.66015625
0.375,-0.65625
0.37109375,-0.65625
0.3671875,-0.65234375
0.36328125,-0.6484375
0.359375,-0.6484375
0.35546875,-0.64453125
0.3515625,-0.640625
0.34765625,-0.63671875
0.34375,-0.63671875
0.33984375,-0.6328125
0.3359375,-0.62890625
0.33203125,-0.62890625
0.328125,-0.625
0.32421875,-0.62109375
0.3203125,-0.62109375
0.31640625,-0.6171875
0.3125,-0.6171875
0.30859375,-0.61328125
0.3046875,-0.61328125
0.30078125,-0.609375
0.296875,-0.60546875
0.29296875,-0.60546875
0.2890625,-0.6015625
0.28515625,-0.6015625
0.28125,-0.59765625
0.27734375,-0.59765625
0.2734375,-0.59375
0.26953125,-0.59375
0.265625,-0.58984375
0.26171875,-0.58984375
0.2578125,-0.5859375
0.25390625,-0.5859375
0.25,-0.58203125
0.24609375,-0.58203125
0.2421875,-0.578125
0.23828125,-0.578125
0.234375,-0.57421875
0.23046875,-0.57421875
0.2265625,-0.5703125
0.22265625,-0.5703125
0.21875,-0.56640625
0.21484375,-0.56640625
0.2109375,-0.56640625
0.20703125,-0.5625
0.203125,-0.5625
0.19921875,-0.55859375
0.1953125,-0.55859375
0.19140625,-0.55859375
0.1875,-0.55859375
0.18359375,-0.5546875
0.1796875,-0.5546875
0.17578125,-0.5546875
0.171875,-0.55078125
0.16796875,-0.55078125
0.1640625,-0.55078125
0.16015625,-0.546875
0.15625,-0.546875
0.15234375,-0.546875
0.1484375,-0.546875
0.14453125,-0.54296875
0.140625,-0.54296875
0.13671875,-0.54296875
0.1328125,-0.54296875
0.12890625,-0.54296875
0.125,-0.5390625
0.12109375,-0.5390625
0.1171875,-0.5390625
0.11328125,-0.5390625
0.109375,-0.53515625
0.10546875,-0.53515625
0.1015625,-0.53515625
0.09765625,-0.53515625
0.09375,-0.53515625
0.08984375,-0.53515625
0.0859375,-0.53515625
0.08203125,-0.53515625
0.078125,-0.53125
0.07421875,-0.53125
0.0703125,-0.53125
0.06640625,-0.53125
0.0625,-0.53125
0.05859375,-0.53125
0.0546875,-0.53125
0.05078125,-0.53125
0.046875,-0.53125
0.04296875,-0.53125
0.0390625,-0.52734375
0.03515625,-0.52734375
0.03125,-0.52734375
0.02734375,-0.52734375
0.0234375,-0.52734375
0.01953125,-0.52734375
0.015625,-0.52734375
0.01171875,-0.52734375
0.0078125,-0.53125
0.00390625,-0.53125
0,-0.53125
-0.00390625,-0.53125
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53125
-0.0390625,-0.53125
-0.04296875,-0.53125
-0.046875,-0.53125
-0.05078125,-0.53515625
-0.0546875,-0.53515625
-0.05859375,-0.53515625
-0.0625,-0.53515625
-0.06640625,-0.53515625
-0.0703125,-0.5390625
-0.07421875,-0.5390625
-0.078125,-0.5390625
-0.08203125,-0.5390625
-0.0859375,-0.5390625
-0.08984375,-0.5390625
-0.09375,-0.54296875
-0.09765625,-0.54296875
-0.1015625,-0.54296875
-0.10546875,-0.54296875
-0.109375,-0.54296875
-0.11328125,-0.546875
-0.1171875,-0.546875
-0.12109375,-0.546875
-0.125,-0.546875
-0.12890625,-0.55078125
-0.1328125,-0.55078125
-0.13671875,-0.5546875
-0.140625,-0.5546875
-0.14453125,-0.5546875
-0.1484375,-0.55859375
-0.15234375,-0.55859375
-0.15625,-0.55859375
-0.16015625,-0.55859375
-0.1640625,-0.5625
-0.16796875,-0.5625
-0.171875,-0.56640625
-0.17578125,-0.56640625
-0.1796875,-0.56640625
-0.18359375,-0.5703125
-0.1875,-0.5703125
-0.19140625,-0.57421875
-0.1953125,-0.57421875
-0.19921875,-0.57421875
-0.203125,-0.578125
-0.20703125,-0.578125
-0.2109375,-0.58203125
-0.21484375,-0.58203125
-0.21875,-0.5859375
-0.22265625,-0.5859375
-0.2265625,-0.5859375
-0.23046875,-0.58984375
-0.234375,-0.58984375
-0.23828125,-0.59375
-0.2421875,-0.59765625
-0.24609375,-0.59765625
-0.25,-0.6015625
-0.25390625,-0.6015625
-0.2578125,-0.60546875
-0.26171875,-0.60546875
-0.265625,-0.609375
-0.26953125,-0.61328125
-0.2734375,-0.61328125
-0.27734375,-0.6171875
-0.28125,-0.62109375
-0.28515625,-0.62109375
-0.2890625,-0.625
-0.29296875,-0.62890625
-0.296875,-0.62890625
-0.30078125,-0.6328125
-0.3046875,-0.6328125
-0.30859375,-0.63671875
-0.3125,-0.640625
-0.31640625,-0.64453125
-0.3203125,-0.64453125
-0.32421875,-0.6484375
-0.328125,-0.65234375
-0.33203125,-0.65625
-0.3359375,-0.66015625
-0.33984375,-0.6640625
-0.34375,-0.66796875
-0.34765625,-0.66796875
-0.3515625,-0.671875
-0.35546875,-0.67578125
-0.359375,-0.6796875
-0.36328125,-0.68359375
-0.3671875,-0.6875
-0.37109375,-0.69140625
-0.375,-0.6953125
-0.37890625,-0.69921875
-0.3828125,-0.703125
-0.38671875,-0.70703125
-0.38671875,-0.7109375
-0.390625,-0.71484375
-0.39453125,-0.71875
-0.3984375,-0.72265625
-0.40234375,-0.7265625
-0.40234375,-0.73046875
-0.40625,-0.734375
-0.41015625,-0.73828125
-0.4140625,-0.7421875
-0.4140625,-0.74609375
-0.41796875,-0.75
-0.421875,-0.75390625
-0.421875,-0.7578125
-0.42578125,-0.76171875
-0.4296875,-0.765625
-0.4296875,-0.76953125
-0.43359375,-0.7734375
-0.43359375,-0.77734375
-0.4375,-0.78125
-0.44140625,-0.78515625
-0.44140625,-0.7890625
-0.4453125,-0.79296875
-0.44921875,-0.796875
-0.44921875,-0.80078125
-0.453125,-0.8046875
-0.453125,-0.80859375
-0.45703125,-0.8125
-0.45703125,-0.81640625
-0.45703125,-0.8203125
-0.4609375,-0.82421875
-0.4609375,-0.828125
-0.46484375,-0.83203125
-0.46484375,-0.8359375
-0.46875,-0.83984375
-0.46875,-0.84375
-0.47265625,-0.84765625
-0.47265625,-0.8515625
-0.47265625,-0.85546875
-0.4765625,-0.859375
-0.4765625,-0.86328125
-0.4765625,-0.8671875
-0.48046875,-0.87109375
-0.48046875,-0.875
-0.48046875,-0.87890625
-0.484375,-0.8828125
-0.484375,-0.88671875
-0.484375,-0.890625
-0.484375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.48046875,-0.89453125
-0.4765625,-0.89453125
-0.47265625,-0.89453125
-0.46875,-0.89453125
-0.46484375,-0.89453125
-0.4609375,-0.89453125
-0.45703125,-0.89453125
-0.453125,-0.89453125
-0.44921875,-0.89453125
-0.4453125,-0.89453125
-0.44140625,-0.89453125
-0.4375,-0.89453125
-0.43359375,-0.89453125
-0.4296875,-0.89453125
-0.42578125,-0.89453125
-0.421875,-0.89453125
-0.41796875,-0.89453125
-0.4140625,-0.89453125
-0.41015625,-0.89453125
-0.40625,-0.89453125
-0.40234375,-0.89453125
-0.3984375,-0.89453125
-0.39453125,-0.89453125
-0.390625,-0.89453125
-0.38671875,-0.89453125
-0.3828125,-0.89453125
-0.37890625,-0.89453125
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.5859375,-0.890625
0.5859375,-0.88671875
0.5859375,-0.8828125
0.58203125,-0.87890625
0.58203125,-0.875
0.58203125,-0.87109375
0.578125,-0.8671875
0.578125,-0.86328125
0.57421875,-0.859375
0.57421875,-0.85546875
0.57421875,-0.8515625
0.5703125,-0.84765625
0.5703125,-0.84375
0.56640625,-0.83984375
0.5625,-0.8359375
0.5625,-0.83203125
0.55859375,-0.828125
0.55859375,-0.82421875
0.55859375,-0.8203125
0.5546875,-0.81640625
0.55078125,-0.8125
0.55078125,-0.80859375
0.546875,-0.8046875
0.546875,-0.80078125
0.54296875,-0.796875
0.54296875,-0.79296875
0.5390625,-0.7890625
0.53515625,-0.78515625
0.53515625,-0.78125
0.53125,-0.77734375
0.52734375,-0.7734375
0.52734375,-0.76953125
0.5234375,-0.765625
0.51953125,-0.76171875
0.51953125,-0.7578125
0.515625,-0.75390625
0.51171875,-0.75
0.5078125,-0.74609375
0.5078125,-0.7421875
0.50390625,-0.73828125
0.5,-0.734375
0.49609375,-0.73046875
0.4921875,-0.7265625
0.48828125,-0.72265625
0.48828125,-0.71875
0.484375,-0.71484375
0.48046875,-0.7109375
0.4765625,-0.70703125
0.47265625,-0.703125
0.46875,-0.69921875
0.46484375,-0.69921875
0.4609375,-0.6953125
0.4609375,-0.69140625
0.45703125,-0.6875
0.453125,-0.68359375
0.44921875,-0.6796875
0.4453125,-0.6796875
0.44140625,-0.67578125
0.4375,-0.671875
0.43359375,-0.66796875
0.4296875,-0.6640625
0.42578125,-0.66015625
0.421875,-0.65625
0.41796875,-0.65625
0.4140625,-0.65234375
0.41015625,-0.6484375
0.40625,-0.64453125
0.40234375,-0.640625
0.3984375,-0.640625
0.39453125,-0.63671875
0.390625,-0.6328125
0.38671875,-0.6328125
0.3828125,-0.62890625
0.37890625,-0.625
0.375,-0.62109375
0.37109375,-0.62109375
0.3671875,-0.6171875
0.36328125,-0.61328125
0.359375,-0.61328125
0.35546875,-0.61328125
0.3515625,-0.609375
0.34765625,-0.60546875
0.34375,-0.60546875
0.33984375,-0.6015625
0.3359375,-0.6015625
0.33203125,-0.59765625
0.328125,-0.59765625
0.32421875,-0.59375
0.3203125,-0.59375
0.31640625,-0.58984375
0.3125,-0.5859375
0.30859375,-0.5859375
0.3046875,-0.5859375
0.30078125,-0.58203125
0.296875,-0.58203125
0.29296875,-0.578125
0.2890625,-0.578125
0.28515625,-0.578125
0.28125,-0.57421875
0.27734375,-0.57421875
0.2734375,-0.57421875
0.26953125,-0.5703125
0.265625,-0.5703125
0.26171875,-0.56640625
0.2578125,-0.56640625
0.25390625,-0.5625
0.25,-0.5625
0.24609375,-0.5625
0.2421875,-0.55859375
0.23828125,-0.55859375
0.234375,-0.55859375
0.23046875,-0.55859375
0.2265625,-0.5546875
0.22265625,-0.5546875
0.21875,-0.5546875
0.21484375,-0.55078125
0.2109375,-0.55078125
0.20703125,-0.55078125
0.203125,-0.546875
0.19921875,-0.546875
0.1953125,-0.546875
0.19140625,-0.546875
0.1875,-0.546875
0.18359375,-0.54296875
0.1796875,-0.54296875
0.17578125,-0.54296875
0.171875,-0.54296875
0.16796875,-0.54296875
0.1640625,-0.54296875
0.16015625,-0.54296875
0.15625,-0.54296875
0.15234375,-0.54296875
0.1484375,-0.5390625
0.14453125,-0.5390625
0.140625,-0.5390625
0.13671875,-0.5390625
0.1328125,-0.5390625
0.12890625,-0.5390625
0.125,-0.5390625
0.12109375,-0.53515625
0.1171875,-0.53515625
0.11328125,-0.53515625
0.109375,-0.53515625
0.10546875,-0.53515625
0.1015625,-0.53515625
0.09765625,-0.53515625
0.09375,-0.53515625
0.08984375,-0.53515625
0.0859375,-0.53515625
0.08203125,-0.53515625
0.078125,-0.53515625
0.07421875,-0.53515625
0.0703125,-0.53515625
0.06640625,-0.53515625
0.0625,-0.53515625
0.05859375,-0.53515625
0.0546875,-0.53515625
0.05078125,-0.53515625
0.046875,-0.53515625
0.04296875,-0.53515625
0.0390625,-0.53515625
0.03515625,-0.53515625
0.03125,-0.53515625
0.02734375,-0.53515625
0.0234375,-0.53515625
0.01953125,-0.53515625
0.015625,-0.5390625
0.01171875,-0.5390625
0.0078125,-0.5390625
0.00390625,-0.5390625
0,-0.5390625
-0.00390625,-0.5390625
-0.0078125,-0.5390625
-0.01171875,-0.5390625
-0.015625,-0.5390625
-0.01953125,-0.54296875
-0.0234375,-0.54296875
-0.02734375,-0.54296875
-0.03125,-0.54296875
-0.03515625,-0.54296875
-0.0390625,-0.54296875
-0.04296875,-0.54296875
-0.046875,-0.546875
-0.05078125,-0.546875
-0.0546875,-0.546875
-0.05859375,-0.546875
-0.0625,-0.55078125
-0.06640625,-0.55078125
-0.0703125,-0.55078125
-0.07421875,-0.55078125
-0.078125,-0.55078125
-0.08203125,-0.55078125
-0.0859375,-0.5546875
-0.08984375,-0.5546875
-0.09375,-0.5546875
-0.09765625,-0.5546875
-0.1015625,-0.55859375
-0.10546875,-0.55859375
-0.109375,-0.55859375
-0.11328125,-0.55859375
-0.1171875,-0.55859375
-0.12109375,-0.5625
-0.125,-0.5625
-0.12890625,-0.56640625
-0.1328125,-0.56640625
-0.13671875,-0.56640625
-0.140625,-0.5703125
-0.14453125,-0.5703125
-0.1484375,-0.5703125
-0.15234375,-0.57421875
-0.15625,-0.57421875
-0.16015625,-0.57421875
-0.1640625,-0.578125
-0.16796875,-0.578125
-0.171875,-0.58203125
-0.17578125,-0.58203125
-0.1796875,-0.58203125
-0.18359375,-0.5859375
-0.1875,-0.5859375
-0.19140625,-0.58984375
-0.1953125,-0.58984375
-0.19921875,-0.59375
-0.203125,-0.59375
-0.20703125,-0.59765625
-0.2109375,-0.59765625
-0.21484375,-0.6015625
-0.21875,-0.6015625
-0.22265625,-0.6015625
-0.2265625,-0.60546875
-0.23046875,-0.60546875
-0.234375,-0.609375
-0.23828125,-0.61328125
-0.2421875,-0.61328125
-0.24609375,-0.61328125
-0.25,-0.6171875
-0.25390625,-0.62109375
-0.2578125,-0.62109375
-0.26171875,-0.625
-0.265625,-0.62890625
-0.26953125,-0.62890625
-0.2734375,-0.6328125
-0.27734375,-0.63671875
-0.28125,-0.63671875
-0.28515625,-0.640625
-0.2890625,-0.640625
-0.29296875,-0.64453125
-0.296875,-0.6484375
-0.30078125,-0.65234375
-0.3046875,-0.65234375
-0.30859375,-0.65625
-0.3125,-0.66015625
-0.31640625,-0.6640625
-0.3203125,-0.6640625
-0.3203125,-0.66796875
-0.32421875,-0.671875
-0.328125,-0.671875
-0.33203125,-0.67578125
-0.3359375,-0.6796875
-0.33984375,-0.68359375
-0.34375,-0.6875
-0.34765625,-0.69140625
-0.3515625,-0.6953125
-0.35546875,-0.69921875
-0.359375,-0.703125
-0.36328125,-0.70703125
-0.3671875,-0.7109375
-0.37109375,-0.71484375
-0.375,-0.71875
-0.37890625,-0.72265625
-0.3828125,-0.7265625
-0.38671875,-0.73046875
-0.390625,-0.734375
-0.39453125,-0.73828125
-0.3984375,-0.7421875
-0.3984375,-0.74609375
-0.40234375,-0.75
-0.40625,-0.75390625
-0.41015625,-0.7578125
-0.41015625,-0.76171875
-0.4140625,-0.765625
-0.41796875,-0.76953125
-0.421875,-0.7734375
-0.421875,-0.77734375
-0.42578125,-0.78125
-0.4296875,-0.78515625
-0.4296875,-0.7890625
-0.43359375,-0.79296875
-0.4375,-0.796875
-0.44140625,-0.80078125
-0.44140625,-0.8046875
-0.4453125,-0.80859375
-0.4453125,-0.8125
-0.44921875,-0.81640625
-0.44921875,-0.8203125
-0.453125,-0.82421875
-0.45703125,-0.828125
-0.45703125,-0.83203125
-0.45703125,-0.8359375
-0.4609375,-0.83984375
-0.46484375,-0.84375
-0.46484375,-0.84765625
-0.46875,-0.8515625
-0.46875,-0.85546875
-0.47265625,-0.859375
-0.47265625,-0.86328125
-0.47265625,-0.8671875
-0.4765625,-0.87109375
-0.4765625,-0.875
-0.48046875,-0.87890625
-0.48046875,-0.8828125
-0.48046875,-0.88671875
-0.48046875,-0.890625
-0.48046875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.55078125,-0.8984375
-0.546875,-0.8984375
-0.54296875,-0.8984375
-0.5390625,-0.8984375
-0.53515625,-0.8984375
-0.53125,-0.8984375
-0.52734375,-0.8984375
-0.5234375,-0.8984375
-0.51953125,-0.8984375
-0.515625,-0.8984375
-0.51171875,-0.8984375
-0.5078125,-0.8984375
-0.50390625,-0.8984375
-0.5,-0.8984375
-0.49609375,-0.8984375
-0.4921875,-0.8984375
-0.48828125,-0.8984375
-0.484375,-0.8984375
-0.48046875,-0.8984375
-0.4765625,-0.8984375
-0.47265625,-0.8984375
-0.46875,-0.8984375
-0.46484375,-0.8984375
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.4609375,-0.8984375
0.46484375,-0.8984375
0.46875,-0.8984375
0.47265625,-0.8984375
0.4765625,-0.8984375
0.48046875,-0.8984375
0.484375,-0.8984375
0.48828125,-0.8984375
0.4921875,-0.8984375
0.49609375,-0.8984375
0.5,-0.8984375
0.50390625,-0.8984375
0.5078125,-0.8984375
0.51171875,-0.8984375
0.515625,-0.8984375
0.51953125,-0.8984375
0.5234375,-0.8984375
0.52734375,-0.8984375
0.53125,-0.8984375
0.53515625,-0.8984375
0.5390625,-0.8984375
0.54296875,-0.8984375
0.546875,-0.8984375
0.55078125,-0.8984375
0.5546875,-0.8984375
0.55859375,-0.8984375
0.5625,-0.8984375
0.56640625,-0.8984375
0.5703125,-0.8984375
0.57421875,-0.8984375
0.578125,-0.8984375
0.58203125,-0.8984375
0.58203125,-0.89453125
0.58203125,-0.890625
0.58203125,-0.88671875
0.58203125,-0.8828125
0.578125,-0.87890625
0.57421875,-0.875
0.57421875,-0.87109375
0.57421875,-0.8671875
0.5703125,-0.86328125
0.56640625,-0.859375
0.56640625,-0.85546875
0.5625,-0.8515625
0.55859375,-0.84765625
0.55859375,-0.84375
0.5546875,-0.83984375
0.5546875,-0.8359375
0.55078125,-0.83203125
0.546875,-0.828125
0.546875,-0.82421875
0.54296875,-0.8203125
0.5390625,-0.81640625
0.5390625,-0.8125
0.53515625,-0.80859375
0.53125,-0.8046875
0.53125,-0.80078125
0.52734375,-0.796875
0.5234375,-0.79296875
0.5234375,-0.7890625
0.51953125,-0.78515625
0.515625,-0.78125
0.51171875,-0.77734375
0.51171875,-0.7734375
0.5078125,-0.76953125
0.50390625,-0.765625
0.5,-0.76171875
0.49609375,-0.7578125
0.4921875,-0.75390625
0.48828125,-0.75
0.484375,-0.74609375
0.48046875,-0.7421875
0.4765625,-0.73828125
0.4765625,-0.734375
0.47265625,-0.73046875
0.46875,-0.73046875
0.46484375,-0.7265625
0.4609375,-0.72265625
0.45703125,-0.71875
0.453125,-0.71484375
0.44921875,-0.7109375
0.4453125,-0.70703125
0.44140625,-0.703125
0.4375,-0.69921875
0.43359375,-0.6953125
0.4296875,-0.6953125
0.42578125,-0.69140625
0.421875,-0.6875
0.41796875,-0.68359375
0.4140625,-0.6796875
0.41015625,-0.6796875
0.40625,-0.67578125
0.40234375,-0.671875
0.3984375,-0.66796875
0.39453125,-0.66796875
0.390625,-0.6640625
0.38671875,-0.66015625
0.3828125,-0.65625
0.37890625,-0.65234375
0.375,-0.65234375
0.37109375,-0.6484375
0.3671875,-0.64453125
0.36328125,-0.640625
0.359375,-0.640625
0.35546875,-0.63671875
0.3515625,-0.6328125
0.34765625,-0.6328125
0.34375,-0.62890625
0.33984375,-0.62890625
0.3359375,-0.625
0.33203125,-0.625
0.328125,-0.62109375
0.32421875,-0.6171875
0.3203125,-0.6171875
0.31640625,-0.61328125
0.3125,-0.61328125
0.30859375,-0.609375
0.3046875,-0.609375
0.30078125,-0.60546875
0.296875,-0.60546875
0.29296875,-0.6015625
0.2890625,-0.6015625
0.28515625,-0.59765625
0.28125,-0.59765625
0.27734375,-0.59375
0.2734375,-0.59375
0.26953125,-0.58984375
0.265625,-0.58984375
0.26171875,-0.5859375
0.2578125,-0.5859375
0.25390625,-0.58203125
0.25,-0.58203125
0.24609375,-0.58203125
0.2421875,-0.578125
0.23828125,-0.578125
0.234375,-0.57421875
0.23046875,-0.57421875
0.2265625,-0.5703125
0.22265625,-0.5703125
0.21875,-0.5703125
0.21484375,-0.56640625
0.2109375,-0.56640625
0.20703125,-0.56640625
0.203125,-0.5625
0.19921875,-0.5625
0.1953125,-0.55859375
0.19140625,-0.55859375
0.1875,-0.55859375
0.18359375,-0.55859375
0.1796875,-0.55859375
0.17578125,-0.5546875
0.171875,-0.5546875
0.16796875,-0.5546875
0.1640625,-0.55078125
0.16015625,-0.55078125
0.15625,-0.55078125
0.15234375,-0.55078125
0.1484375,-0.546875
0.14453125,-0.546875
0.140625,-0.546875
0.13671875,-0.546875
0.1328125,-0.54296875
0.12890625,-0.54296875
0.125,-0.54296875
0.12109375,-0.54296875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.5390625
0.1015625,-0.5390625
0.09765625,-0.5390625
0.09375,-0.5390625
0.08984375,-0.5390625
0.0859375,-0.53515625
0.08203125,-0.53515625
0.078125,-0.53515625
0.07421875,-0.53515625
0.0703125,-0.53515625
0.06640625,-0.53515625
0.0625,-0.53125
0.05859375,-0.53125
0.0546875,-0.53125
0.05078125,-0.53125
0.046875,-0.53125
0.04296875,-0.53125
0.0390625,-0.53125
0.03515625,-0.53125
0.03125,-0.53125
0.02734375,-0.53125
0.0234375,-0.53125
0.01953125,-0.53125
0.015625,-0.53125
0.01171875,-0.53125
0.0078125,-0.53125
0.00390625,-0.53125
0,-0.53125
-0.00390625,-0.53125
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53125
-0.0390625,-0.53515625
-0.04296875,-0.53515625
-0.046875,-0.53515625
-0.05078125,-0.53515625
-0.0546875,-0.53515625
-0.05859375,-0.53515625
-0.0625,-0.53515625
-0.06640625,-0.5390625
-0.0703125,-0.5390625
-0.07421875,-0.5390625
-0.078125,-0.5390625
-0.08203125,-0.5390625
-0.0859375,-0.5390625
-0.08984375,-0.5390625
-0.09375,-0.5390625
-0.09765625,-0.54296875
-0.1015625,-0.54296875
-0.10546875,-0.54296875
-0.109375,-0.54296875
-0.11328125,-0.54296875
-0.1171875,-0.54296875
-0.12109375,-0.546875
-0.125,-0.546875
-0.12890625,-0.546875
-0.1328125,-0.546875
-0.13671875,-0.55078125
-0.140625,-0.55078125
-0.14453125,-0.5546875
-0.1484375,-0.5546875
-0.15234375,-0.5546875
-0.15625,-0.5546875
-0.16015625,-0.55859375
-0.1640625,-0.55859375
-0.16796875,-0.55859375
-0.171875,-0.55859375
-0.17578125,-0.5625
-0.1796875,-0.5625
-0.18359375,-0.56640625
-0.1875,-0.56640625
-0.19140625,-0.56640625
-0.1953125,-0.5703125
-0.19921875,-0.5703125
-0.203125,-0.57421875
-0.20703125,-0.57421875
-0.2109375,-0.57421875
-0.21484375,-0.578125
-0.21875,-0.578125
-0.22265625,-0.58203125
-0.2265625,-0.58203125
-0.23046875,-0.58203125
-0.234375,-0.5859375
-0.23828125,-0.5859375
-0.2421875,-0.58984375
-0.24609375,-0.58984375
-0.25,-0.59375
-0.25390625,-0.59375
-0.2578125,-0.59765625
-0.26171875,-0.59765625
-0.265625,-0.6015625
-0.26953125,-0.6015625
-0.2734375,-0.60546875
-0.27734375,-0.60546875
-0.28125,-0.609375
-0.28515625,-0.61328125
-0.2890625,-0.61328125
-0.29296875,-0.6171875
-0.296875,-0.6171875
-0.30078125,-0.62109375
-0.3046875,-0.625
-0.30859375,-0.625
-0.3125,-0.62890625
-0.31640625,-0.62890625
-0.3203125,-0.6328125
-0.32421875,-0.63671875
-0.328125,-0.640625
-0.33203125,-0.640625
-0.3359375,-0.64453125
-0.33984375,-0.64453125
-0.34375,-0.6484375
-0.34765625,-0.65234375
-0.3515625,-0.65625
-0.35546875,-0.65625
-0.359375,-0.66015625
-0.36328125,-0.6640625
-0.3671875,-0.66796875
-0.37109375,-0.671875
-0.375,-0.671875
-0.37890625,-0.67578125
-0.3828125,-0.6796875
-0.38671875,-0.68359375
-0.390625,-0.68359375
-0.39453125,-0.6875
-0.3984375,-0.69140625
-0.40234375,-0.6953125
-0.40625,-0.69921875
-0.41015625,-0.703125
-0.4140625,-0.70703125
-0.41796875,-0.7109375
-0.421875,-0.71484375
-0.42578125,-0.71875
-0.4296875,-0.72265625
-0.43359375,-0.7265625
-0.4375,-0.73046875
-0.44140625,-0.734375
-0.4453125,-0.73828125
-0.44921875,-0.7421875
-0.453125,-0.74609375
-0.45703125,-0.75
-0.45703125,-0.75390625
-0.4609375,-0.7578125
-0.46484375,-0.76171875
-0.46875,-0.765625
-0.47265625,-0.76953125
-0.47265625,-0.7734375
-0.4765625,-0.77734375
-0.48046875,-0.78125
-0.484375,-0.78515625
-0.48828125,-0.7890625
-0.48828125,-0.79296875
-0.4921875,-0.796875
-0.49609375,-0.80078125
-0.5,-0.8046875
-0.5,-0.80859375
-0.50390625,-0.8125
-0.5078125,-0.81640625
-0.5078125,-0.8203125
-0.51171875,-0.82421875
-0.515625,-0.828125
-0.515625,-0.83203125
-0.51953125,-0.8359375
-0.5234375,-0.83984375
-0.52734375,-0.84375
-0.52734375,-0.84765625
-0.53125,-0.8515625
-0.53515625,-0.85546875
-0.53515625,-0.859375
-0.5390625,-0.86328125
-0.54296875,-0.8671875
-0.54296875,-0.87109375
-0.54296875,-0.875
-0.546875,-0.87890625
-0.55078125,-0.8828125
-0.55078125,-0.88671875
-0.55078125,-0.890625
-0.55078125,-0.89453125
-0.55078125,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
-0.5546875,-0.8984375
-0.55078125,-0.8984375
-0.546875,-0.8984375
-0.54296875,-0.8984375
-0.5390625,-0.8984375
-0.53515625,-0.8984375
-0.53125,-0.8984375
-0.52734375,-0.8984375
-0.5234375,-0.8984375
-0.51953125,-0.8984375
-0.515625,-0.8984375
-0.51171875,-0.8984375
-0.5078125,-0.8984375
-0.50390625,-0.8984375
-0.5,-0.8984375
-0.49609375,-0.8984375
-0.4921875,-0.8984375
-0.48828125,-0.8984375
-0.484375,-0.8984375
-0.48046875,-0.8984375
-0.4765625,-0.8984375
-0.47265625,-0.8984375
-0.46875,-0.8984375
-0.46484375,-0.8984375
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.4609375,-0.8984375
0.46484375,-0.8984375
0.46875,-0.8984375
0.47265625,-0.8984375
0.4765625,-0.8984375
0.48046875,-0.8984375
0.484375,-0.8984375
0.48828125,-0.8984375
0.4921875,-0.8984375
0.49609375,-0.8984375
0.5,-0.8984375
0.50390625,-0.8984375
0.5078125,-0.8984375
0.51171875,-0.8984375
0.515625,-0.8984375
0.51953125,-0.8984375
0.5234375,-0.8984375
0.52734375,-0.8984375
0.53125,-0.8984375
0.53515625,-0.8984375
0.5390625,-0.8984375
0.54296875,-0.8984375
0.546875,-0.8984375
0.55078125,-0.8984375
0.5546875,-0.8984375
0.55859375,-0.8984375
0.5625,-0.8984375
0.56640625,-0.8984375
0.5703125,-0.8984375
0.57421875,-0.8984375
0.578125,-0.8984375
0.578125,-0.89453125
0.578125,-0.890625
0.578125,-0.88671875
0.578125,-0.8828125
0.57421875,-0.87890625
0.5703125,-0.875
0.5703125,-0.87109375
0.56640625,-0.8671875
0.5625,-0.86328125
0.5625,-0.859375
0.55859375,-0.85546875
0.55859375,-0.8515625
0.5546875,-0.84765625
0.55078125,-0.84375
0.546875,-0.83984375
0.546875,-0.8359375
0.54296875,-0.83203125
0.5390625,-0.828125
0.53515625,-0.82421875
0.53125,-0.8203125
0.53125,-0.81640625
0.52734375,-0.8125
0.52734375,-0.80859375
0.5234375,-0.8046875
0.51953125,-0.80078125
0.515625,-0.796875
0.515625,-0.79296875
0.51171875,-0.7890625
0.5078125,-0.78515625
0.50390625,-0.78125
0.5,-0.77734375
0.5,-0.7734375
0.49609375,-0.76953125
0.4921875,-0.765625
0.48828125,-0.76171875
0.484375,-0.7578125
0.48046875,-0.75390625
0.4765625,-0.75
0.47265625,-0.74609375
0.46875,-0.7421875
0.46484375,-0.73828125
0.4609375,-0.734375
0.45703125,-0.73046875
0.453125,-0.7265625
0.44921875,-0.72265625
0.4453125,-0.71875
0.44140625,-0.71484375
0.4375,-0.7109375
0.43359375,-0.70703125
0.4296875,-0.703125
0.42578125,-0.69921875
0.421875,-0.6953125
0.41796875,-0.69140625
0.4140625,-0.69140625
0.41015625,-0.6875
0.40625,-0.68359375
0.40234375,-0.6796875
0.3984375,-0.67578125
0.39453125,-0.67578125
0.390625,-0.671875
0.38671875,-0.66796875
0.3828125,-0.6640625
0.37890625,-0.66015625
0.375,-0.65625
0.37109375,-0.65625
0.3671875,-0.65234375
0.36328125,-0.6484375
0.359375,-0.64453125
0.35546875,-0.64453125
0.3515625,-0.640625
0.34765625,-0.63671875
0.34375,-0.63671875
0.33984375,-0.6328125
0.3359375,-0.62890625
0.33203125,-0.62890625
0.328125,-0.625
0.32421875,-0.625
0.3203125,-0.62109375
0.31640625,-0.6171875
0.3125,-0.6171875
0.30859375,-0.61328125
0.3046875,-0.61328125
0.30078125,-0.609375
0.296875,-0.609375
0.29296875,-0.60546875
0.2890625,-0.6015625
0.28515625,-0.6015625
0.28125,-0.6015625
0.27734375,-0.59765625
0.2734375,-0.59765625
0.26953125,-0.59375
0.265625,-0.58984375
0.26171875,-0.58984375
0.2578125,-0.58984375
0.25390625,-0.5859375
0.25,-0.5859375
0.24609375,-0.58203125
0.2421875,-0.58203125
0.23828125,-0.578125
0.234375,-0.578125
0.23046875,-0.578125
0.2265625,-0.57421875
0.22265625,-0.57421875
0.21875,-0.5703125
0.21484375,-0.5703125
0.2109375,-0.56640625
0.20703125,-0.56640625
0.203125,-0.56640625
0.19921875,-0.5625
0.1953125,-0.5625
0.19140625,-0.5625
0.1875,-0.55859375
0.18359375,-0.55859375
0.1796875,-0.55859375
0.17578125,-0.55859375
0.171875,-0.5546875
0.16796875,-0.5546875
0.1640625,-0.5546875
0.16015625,-0.55078125
0.15625,-0.55078125
0.15234375,-0.55078125
0.1484375,-0.546875
0.14453125,-0.546875
0.140625,-0.546875
0.13671875,-0.546875
0.1328125,-0.546875
0.12890625,-0.54296875
0.125,-0.54296875
0.12109375,-0.54296875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.5390625
0.1015625,-0.5390625
0.09765625,-0.5390625
0.09375,-0.5390625
0.08984375,-0.53515625
0.0859375,-0.53515625
0.08203125,-0.53515625
0.078125,-0.53515625
0.07421875,-0.53515625
0.0703125,-0.53125
0.06640625,-0.53125
0.0625,-0.53125
0.05859375,-0.53125
0.0546875,-0.53125
0.05078125,-0.53125
0.046875,-0.53125
0.04296875,-0.53125
0.0390625,-0.53125
0.03515625,-0.53125
0.03125,-0.53125
0.02734375,-0.53125
0.0234375,-0.53125
0.01953125,-0.53125
0.015625,-0.53125
0.01171875,-0.53125
0.0078125,-0.53125
0.00390625,-0.53125
0,-0.53125
-0.00390625,-0.53125
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53125
-0.03515625,-0.53125
-0.0390625,-0.53125
-0.04296875,-0.53125
-0.046875,-0.53125
-0.05078125,-0.53125
-0.0546875,-0.53125
-0.05859375,-0.53125
-0.0625,-0.53125
-0.06640625,-0.53125
-0.0703125,-0.53515625
-0.07421875,-0.53515625
-0.078125,-0.53515625
-0.08203125,-0.53515625
-0.0859375,-0.53515625
-0.08984375,-0.53515625
-0.09375,-0.53515625
-0.09765625,-0.53515625
-0.1015625,-0.5390625
-0.10546875,-0.5390625
-0.109375,-0.5390625
-0.11328125,-0.5390625
-0.1171875,-0.54296875
-0.12109375,-0.54296875
-0.125,-0.54296875
-0.12890625,-0.54296875
-0.1328125,-0.54296875
-0.13671875,-0.54296875
-0.140625,-0.546875
-0.14453125,-0.546875
-0.1484375,-0.546875
-0.15234375,-0.546875
-0.15625,-0.55078125
-0.16015625,-0.55078125
-0.1640625,-0.55078125
-0.16796875,-0.5546875
-0.171875,-0.5546875
-0.17578125,-0.5546875
-0.1796875,-0.55859375
-0.18359375,-0.55859375
-0.1875,-0.55859375
-0.19140625,-0.55859375
-0.1953125,-0.5625
-0.19921875,-0.5625
-0.203125,-0.56640625
-0.20703125,-0.56640625
-0.2109375,-0.56640625
-0.21484375,-0.5703125
-0.21875,-0.5703125
-0.22265625,-0.57421875
-0.2265625,-0.57421875
-0.23046875,-0.57421875
-0.234375,-0.57421875
-0.23828125,-0.578125
-0.2421875,-0.58203125
-0.24609375,-0.58203125
-0.25,-0.58203125
-0.25390625,-0.5859375
-0.2578125,-0.5859375
-0.26171875,-0.58984375
-0.265625,-0.58984375
-0.26953125,-0.59375
-0.2734375,-0.59375
-0.27734375,-0.59765625
-0.28125,-0.6015625
-0.28515625,-0.6015625
-0.2890625,-0.6015625
-0.29296875,-0.60546875
-0.296875,-0.609375
-0.30078125,-0.609375
-0.3046875,-0.61328125
-0.30859375,-0.61328125
-0.3125,-0.6171875
-0.31640625,-0.6171875
-0.3203125,-0.62109375
-0.32421875,-0.625
-0.328125,-0.62890625
-0.33203125,-0.62890625
-0.3359375,-0.6328125
-0.33984375,-0.63671875
-0.34375,-0.63671875
-0.34765625,-0.640625
-0.3515625,-0.640625
-0.35546875,-0.64453125
-0.359375,-0.6484375
-0.36328125,-0.65234375
-0.3671875,-0.65625
-0.37109375,-0.65625
-0.375,-0.66015625
-0.37890625,-0.6640625
-0.3828125,-0.6640625
-0.38671875,-0.66796875
-0.390625,-0.671875
-0.39453125,-0.67578125
-0.3984375,-0.67578125
-0.40234375,-0.6796875
-0.40625,-0.68359375
-0.41015625,-0.6875
-0.4140625,-0.69140625
-0.41796875,-0.6953125
-0.421875,-0.69921875
-0.42578125,-0.703125
-0.4296875,-0.70703125
-0.43359375,-0.7109375
-0.4375,-0.71484375
-0.44140625,-0.71875
-0.4453125,-0.72265625
-0.44921875,-0.7265625
-0.453125,-0.73046875
-0.453125,-0.734375
-0.45703125,-0.73828125
-0.4609375,-0.7421875
-0.46484375,-0.74609375
-0.46875,-0.75
-0.47265625,-0.75390625
-0.47265625,-0.7578125
-0.4765625,-0.76171875
-0.48046875,-0.765625
-0.484375,-0.76953125
-0.48828125,-0.7734375
-0.48828125,-0.77734375
-0.4921875,-0.78125
-0.49609375,-0.78515625
-0.49609375,-0.7890625
-0.5,-0.79296875
-0.50390625,-0.796875
-0.5078125,-0.80078125
-0.5078125,-0.8046875
-0.51171875,-0.80859375
-0.515625,-0.8125
-0.515625,-0.81640625
-0.51953125,-0.8203125
-0.51953125,-0.82421875
-0.5234375,-0.828125
-0.52734375,-0.83203125
-0.52734375,-0.8359375
-0.53125,-0.83984375
-0.53125,-0.84375
-0.53515625,-0.84765625
-0.53515625,-0.8515625
-0.5390625,-0.85546875
-0.54296875,-0.859375
-0.54296875,-0.86328125
-0.54296875,-0.8671875
-0.546875,-0.87109375
-0.546875,-0.875
-0.55078125,-0.87890625
-0.5546875,-0.8828125
-0.5546875,-0.88671875
-0.5546875,-0.890625
-0.5546875,-0.89453125
-0.5546875,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.5546875,-0.8984375
-0.55078125,-0.8984375
-0.546875,-0.8984375
-0.54296875,-0.8984375
-0.5390625,-0.8984375
-0.53515625,-0.8984375
-0.53125,-0.8984375
-0.52734375,-0.8984375
-0.5234375,-0.8984375
-0.51953125,-0.8984375
-0.515625,-0.8984375
-0.51171875,-0.8984375
-0.5078125,-0.8984375
-0.50390625,-0.8984375
-0.5,-0.8984375
-0.49609375,-0.8984375
-0.4921875,-0.8984375
-0.48828125,-0.8984375
-0.484375,-0.8984375
-0.48046875,-0.8984375
-0.4765625,-0.8984375
-0.47265625,-0.8984375
-0.46875,-0.8984375
-0.46484375,-0.8984375
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.4609375,-0.8984375
0.46484375,-0.8984375
0.46875,-0.8984375
0.47265625,-0.8984375
0.4765625,-0.8984375
0.48046875,-0.8984375
0.484375,-0.8984375
0.48828125,-0.8984375
0.4921875,-0.8984375
0.49609375,-0.8984375
0.5,-0.8984375
0.50390625,-0.8984375
0.5078125,-0.8984375
0.51171875,-0.8984375
0.515625,-0.8984375
0.51953125,-0.8984375
0.5234375,-0.8984375
0.52734375,-0.8984375
0.53125,-0.8984375
0.53515625,-0.8984375
0.5390625,-0.8984375
0.54296875,-0.8984375
0.546875,-0.8984375
0.55078125,-0.8984375
0.5546875,-0.8984375
0.55859375,-0.8984375
0.5625,-0.8984375
0.56640625,-0.8984375
0.5703125,-0.8984375
0.57421875,-0.8984375
0.578125,-0.8984375
0.578125,-0.89453125
0.578125,-0.890625
0.578125,-0.88671875
0.57421875,-0.8828125
0.57421875,-0.87890625
0.5703125,-0.875
0.5703125,-0.87109375
0.56640625,-0.8671875
0.5625,-0.86328125
0.55859375,-0.859375
0.55859375,-0.85546875
0.5546875,-0.8515625
0.55078125,-0.84765625
0.55078125,-0.84375
0.546875,-0.83984375
0.54296875,-0.8359375
0.54296875,-0.83203125
0.5390625,-0.828125
0.53515625,-0.82421875
0.53125,-0.8203125
0.53125,-0.81640625
0.52734375,-0.8125
0.5234375,-0.80859375
0.51953125,-0.8046875
0.51953125,-0.80078125
0.515625,-0.796875
0.51171875,-0.79296875
0.5078125,-0.7890625
0.50390625,-0.78515625
0.50390625,-0.78125
0.5,-0.77734375
0.49609375,-0.7734375
0.4921875,-0.76953125
0.48828125,-0.765625
0.48828125,-0.76171875
0.484375,-0.7578125
0.48046875,-0.75390625
0.4765625,-0.75
0.47265625,-0.74609375
0.46875,-0.7421875
0.46484375,-0.73828125
0.4609375,-0.734375
0.45703125,-0.73046875
0.453125,-0.7265625
0.44921875,-0.72265625
0.4453125,-0.71875
0.44140625,-0.71484375
0.4375,-0.7109375
0.43359375,-0.70703125
0.4296875,-0.703125
0.42578125,-0.69921875
0.421875,-0.6953125
0.41796875,-0.6953125
0.4140625,-0.69140625
0.41015625,-0.6875
0.40625,-0.68359375
0.40234375,-0.6796875
0.3984375,-0.67578125
0.39453125,-0.671875
0.390625,-0.671875
0.38671875,-0.66796875
0.3828125,-0.6640625
0.37890625,-0.66015625
0.375,-0.65625
0.37109375,-0.65625
0.3671875,-0.65234375
0.36328125,-0.6484375
0.359375,-0.64453125
0.35546875,-0.640625
0.3515625,-0.640625
0.34765625,-0.63671875
0.34375,-0.6328125
0.33984375,-0.6328125
0.3359375,-0.62890625
0.33203125,-0.625
0.328125,-0.625
0.32421875,-0.62109375
0.3203125,-0.6171875
0.31640625,-0.6171875
0.3125,-0.61328125
0.30859375,-0.61328125
0.3046875,-0.609375
0.30078125,-0.609375
0.296875,-0.60546875
0.29296875,-0.6015625
0.2890625,-0.6015625
0.28515625,-0.6015625
0.28125,-0.59765625
0.27734375,-0.59375
0.2734375,-0.59375
0.26953125,-0.59375
0.265625,-0.58984375
0.26171875,-0.5859375
0.2578125,-0.5859375
0.25390625,-0.5859375
0.25,-0.58203125
0.24609375,-0.58203125
0.2421875,-0.58203125
0.23828125,-0.578125
0.234375,-0.578125
0.23046875,-0.57421875
0.2265625,-0.57421875
0.22265625,-0.5703125
0.21875,-0.5703125
0.21484375,-0.5703125
0.2109375,-0.56640625
0.20703125,-0.56640625
0.203125,-0.56640625
0.19921875,-0.5625
0.1953125,-0.5625
0.19140625,-0.5625
0.1875,-0.55859375
0.18359375,-0.55859375
0.1796875,-0.55859375
0.17578125,-0.55859375
0.171875,-0.5546875
0.16796875,-0.5546875
0.1640625,-0.5546875
0.16015625,-0.5546875
0.15625,-0.5546875
0.15234375,-0.55078125
0.1484375,-0.55078125
0.14453125,-0.55078125
0.140625,-0.546875
0.13671875,-0.546875
0.1328125,-0.546875
0.12890625,-0.546875
0.125,-0.546875
0.12109375,-0.546875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.54296875
0.1015625,-0.54296875
0.09765625,-0.54296875
0.09375,-0.54296875
0.08984375,-0.54296875
0.0859375,-0.5390625
0.08203125,-0.5390625
0.078125,-0.5390625
0.07421875,-0.5390625
0.0703125,-0.5390625
0.06640625,-0.53515625
0.0625,-0.53515625
0.05859375,-0.53515625
0.0546875,-0.53515625
0.05078125,-0.53515625
0.046875,-0.53515625
0.04296875,-0.53515625
0.0390625,-0.53515625
0.03515625,-0.53515625
0.03125,-0.53515625
0.02734375,-0.53515625
0.0234375,-0.53515625
0.01953125,-0.53515625
0.015625,-0.53515625
0.01171875,-0.53515625
0.0078125,-0.53515625
0.00390625,-0.53515625
0,-0.53515625
-0.00390625,-0.53515625
-0.0078125,-0.53515625
-0.01171875,-0.53515625
-0.015625,-0.53515625
-0.01953125,-0.53515625
-0.0234375,-0.53515625
-0.02734375,-0.53515625
-0.03125,-0.53515625
-0.03515625,-0.53515625
-0.0390625,-0.53515625
-0.04296875,-0.53515625
-0.046875,-0.53515625
-0.05078125,-0.5390625
-0.0546875,-0.5390625
-0.05859375,-0.5390625
-0.0625,-0.5390625
-0.06640625,-0.5390625
-0.0703125,-0.5390625
-0.07421875,-0.5390625
-0.078125,-0.5390625
-0.08203125,-0.5390625
-0.0859375,-0.54296875
-0.08984375,-0.54296875
-0.09375,-0.54296875
-0.09765625,-0.54296875
-0.1015625,-0.54296875
-0.10546875,-0.54296875
-0.109375,-0.54296875
-0.11328125,-0.546875
-0.1171875,-0.546875
-0.12109375,-0.546875
-0.125,-0.546875
-0.12890625,-0.55078125
-0.1328125,-0.55078125
-0.13671875,-0.55078125
-0.140625,-0.5546875
-0.14453125,-0.5546875
-0.1484375,-0.5546875
-0.15234375,-0.5546875
-0.15625,-0.55859375
-0.16015625,-0.55859375
-0.1640625,-0.55859375
-0.16796875,-0.55859375
-0.171875,-0.5625
-0.17578125,-0.5625
-0.1796875,-0.5625
-0.18359375,-0.56640625
-0.1875,-0.56640625
-0.19140625,-0.56640625
-0.1953125,-0.5703125
-0.19921875,-0.5703125
-0.203125,-0.57421875
-0.20703125,-0.57421875
-0.2109375,-0.57421875
-0.21484375,-0.57421875
-0.21875,-0.578125
-0.22265625,-0.578125
-0.2265625,-0.578125
-0.23046875,-0.58203125
-0.234375,-0.58203125
-0.23828125,-0.5859375
-0.2421875,-0.5859375
-0.24609375,-0.5859375
-0.25,-0.58984375
-0.25390625,-0.58984375
-0.2578125,-0.59375
-0.26171875,-0.59375
-0.265625,-0.59765625
-0.26953125,-0.59765625
-0.2734375,-0.6015625
-0.27734375,-0.6015625
-0.28125,-0.60546875
-0.28515625,-0.60546875
-0.2890625,-0.60546875
-0.29296875,-0.609375
-0.296875,-0.61328125
-0.30078125,-0.61328125
-0.3046875,-0.61328125
-0.30859375,-0.6171875
-0.3125,-0.62109375
-0.31640625,-0.62109375
-0.3203125,-0.625
-0.32421875,-0.62890625
-0.328125,-0.62890625
-0.33203125,-0.6328125
-0.3359375,-0.6328125
-0.33984375,-0.63671875
-0.34375,-0.640625
-0.34765625,-0.640625
-0.3515625,-0.64453125
-0.35546875,-0.64453125
-0.359375,-0.6484375
-0.36328125,-0.65234375
-0.3671875,-0.65625
-0.37109375,-0.65625
-0.375,-0.66015625
-0.37890625,-0.66015625
-0.3828125,-0.6640625
-0.38671875,-0.66796875
-0.390625,-0.671875
-0.39453125,-0.671875
-0.3984375,-0.67578125
-0.40234375,-0.6796875
-0.40625,-0.68359375
-0.41015625,-0.6875
-0.4140625,-0.6875
-0.41796875,-0.69140625
-0.41796875,-0.6953125
-0.421875,-0.69921875
-0.42578125,-0.69921875
-0.4296875,-0.703125
-0.43359375,-0.70703125
-0.4375,-0.7109375
-0.44140625,-0.71484375
-0.4453125,-0.71875
-0.44921875,-0.72265625
-0.453125,-0.7265625
-0.45703125,-0.73046875
-0.45703125,-0.734375
-0.4609375,-0.73828125
-0.46484375,-0.7421875
-0.46875,-0.74609375
-0.47265625,-0.75
-0.4765625,-0.75390625
-0.4765625,-0.7578125
-0.48046875,-0.76171875
-0.484375,-0.765625
-0.48828125,-0.76953125
-0.48828125,-0.7734375
-0.4921875,-0.77734375
-0.49609375,-0.78125
-0.5,-0.78515625
-0.5,-0.7890625
-0.50390625,-0.79296875
-0.5078125,-0.796875
-0.51171875,-0.80078125
-0.51171875,-0.8046875
-0.515625,-0.80859375
-0.515625,-0.8125
-0.51953125,-0.81640625
-0.51953125,-0.8203125
-0.5234375,-0.82421875
-0.52734375,-0.828125
-0.52734375,-0.83203125
-0.53125,-0.8359375
-0.53125,-0.83984375
-0.53515625,-0.84375
-0.53515625,-0.84765625
-0.5390625,-0.8515625
-0.54296875,-0.85546875
-0.54296875,-0.859375
-0.54296875,-0.86328125
-0.546875,-0.8671875
-0.546875,-0.87109375
-0.55078125,-0.875
-0.55078125,-0.87890625
-0.5546875,-0.8828125
-0.5546875,-0.88671875
-0.5546875,-0.890625
-0.5546875,-0.89453125
-0.5546875,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.5546875,-0.8984375
-0.55078125,-0.8984375
-0.546875,-0.8984375
-0.54296875,-0.8984375
-0.5390625,-0.8984375
-0.53515625,-0.8984375
-0.53125,-0.8984375
-0.52734375,-0.8984375
-0.5234375,-0.8984375
-0.51953125,-0.8984375
-0.515625,-0.8984375
-0.51171875,-0.8984375
-0.5078125,-0.8984375
-0.50390625,-0.8984375
-0.5,-0.8984375
-0.49609375,-0.8984375
-0.4921875,-0.8984375
-0.48828125,-0.8984375
-0.484375,-0.8984375
-0.48046875,-0.8984375
-0.4765625,-0.8984375
-0.47265625,-0.8984375
-0.46875,-0.8984375
-0.46484375,-0.8984375
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.4609375,-0.8984375
0.46484375,-0.8984375
0.46875,-0.8984375
0.47265625,-0.8984375
0.4765625,-0.8984375
0.48046875,-0.8984375
0.484375,-0.8984375
0.48828125,-0.8984375
0.4921875,-0.8984375
0.49609375,-0.8984375
0.5,-0.8984375
0.50390625,-0.8984375
0.5078125,-0.8984375
0.51171875,-0.8984375
0.515625,-0.8984375
0.51953125,-0.8984375
0.5234375,-0.8984375
0.52734375,-0.8984375
0.53125,-0.8984375
0.53515625,-0.8984375
0.5390625,-0.8984375
0.54296875,-0.8984375
0.546875,-0.8984375
0.55078125,-0.8984375
0.5546875,-0.8984375
0.55859375,-0.8984375
0.5625,-0.8984375
0.56640625,-0.8984375
0.5703125,-0.8984375
0.57421875,-0.8984375
0.57421875,-0.89453125
0.57421875,-0.890625
0.57421875,-0.88671875
0.57421875,-0.8828125
0.5703125,-0.87890625
0.56640625,-0.875
0.5625,-0.87109375
0.5625,-0.8671875
0.55859375,-0.86328125
0.5546875,-0.859375
0.55078125,-0.85546875
0.546875,-0.8515625
0.546875,-0.84765625
0.54296875,-0.84375
0.5390625,-0.83984375
0.53515625,-0.8359375
0.53125,-0.83203125
0.53125,-0.828125
0.52734375,-0.82421875
0.5234375,-0.8203125
0.51953125,-0.81640625
0.51953125,-0.8125
0.515625,-0.80859375
0.51171875,-0.80859375
0.5078125,-0.8046875
0.50390625,-0.80078125
0.50390625,-0.796875
0.5,-0.79296875
0.49609375,-0.7890625
0.4921875,-0.78515625
0.4921875,-0.78125
0.48828125,-0.78125
0.484375,-0.77734375
0.48046875,-0.7734375
0.4765625,-0.76953125
0.47265625,-0.765625
0.46875,-0.76171875
0.46875,-0.7578125
0.46484375,-0.75390625
0.4609375,-0.75
0.45703125,-0.74609375
0.453125,-0.74609375
0.44921875,-0.7421875
0.4453125,-0.73828125
0.44140625,-0.734375
0.4375,-0.73046875
0.43359375,-0.7265625
0.4296875,-0.72265625
0.42578125,-0.71875
0.421875,-0.71484375
0.41796875,-0.7109375
0.4140625,-0.7109375
0.41015625,-0.70703125
0.40625,-0.703125
0.40234375,-0.69921875
0.3984375,-0.6953125
0.39453125,-0.69140625
0.390625,-0.6875
0.38671875,-0.6875
0.3828125,-0.68359375
0.37890625,-0.6796875
0.375,-0.67578125
0.37109375,-0.671875
0.3671875,-0.671875
0.36328125,-0.66796875
0.359375,-0.6640625
0.35546875,-0.66015625
0.3515625,-0.65625
0.34765625,-0.65625
0.34375,-0.65234375
0.33984375,-0.6484375
0.3359375,-0.6484375
0.33203125,-0.64453125
0.328125,-0.640625
0.32421875,-0.63671875
0.3203125,-0.63671875
0.31640625,-0.6328125
0.3125,-0.62890625
0.30859375,-0.62890625
0.3046875,-0.625
0.30078125,-0.625
0.296875,-0.62109375
0.29296875,-0.6171875
0.2890625,-0.61328125
0.28515625,-0.61328125
0.28125,-0.609375
0.27734375,-0.609375
0.2734375,-0.60546875
0.26953125,-0.60546875
0.265625,-0.6015625
0.26171875,-0.6015625
0.2578125,-0.59765625
0.25390625,-0.59375
0.25,-0.59375
0.24609375,-0.59375
0.2421875,-0.58984375
0.23828125,-0.5859375
0.234375,-0.5859375
0.23046875,-0.5859375
0.2265625,-0.58203125
0.22265625,-0.578125
0.21875,-0.578125
0.21484375,-0.57421875
0.2109375,-0.57421875
0.20703125,-0.57421875
0.203125,-0.5703125
0.19921875,-0.5703125
0.1953125,-0.56640625
0.19140625,-0.56640625
0.1875,-0.56640625
0.18359375,-0.5625
0.1796875,-0.5625
0.17578125,-0.55859375
0.171875,-0.55859375
0.16796875,-0.55859375
0.1640625,-0.55859375
0.16015625,-0.5546875
0.15625,-0.5546875
0.15234375,-0.5546875
0.1484375,-0.5546875
0.14453125,-0.55078125
0.140625,-0.55078125
0.13671875,-0.55078125
0.1328125,-0.546875
0.12890625,-0.546875
0.125,-0.546875
0.12109375,-0.546875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.54296875
0.1015625,-0.54296875
0.09765625,-0.54296875
0.09375,-0.5390625
0.08984375,-0.5390625
0.0859375,-0.5390625
0.08203125,-0.5390625
0.078125,-0.5390625
0.07421875,-0.53515625
0.0703125,-0.53515625
0.06640625,-0.53515625
0.0625,-0.53515625
0.05859375,-0.53515625
0.0546875,-0.53515625
0.05078125,-0.53515625
0.046875,-0.53125
0.04296875,-0.53125
0.0390625,-0.53125
0.03515625,-0.53125
0.03125,-0.53125
0.02734375,-0.53125
0.0234375,-0.53125
0.01953125,-0.53125
0.015625,-0.53125
0.01171875,-0.53125
0.0078125,-0.53125
0.00390625,-0.53125
0,-0.53125
-0.00390625,-0.53125
-0.0078125,-0.53125
-0.01171875,-0.53125
-0.015625,-0.53125
-0.01953125,-0.53125
-0.0234375,-0.53125
-0.02734375,-0.53125
-0.03125,-0.53515625
-0.03515625,-0.53515625
-0.0390625,-0.53515625
-0.04296875,-0.53515625
-0.046875,-0.53515625
-0.05078125,-0.53515625
-0.0546875,-0.53515625
-0.05859375,-0.53515625
-0.0625,-0.5390625
-0.06640625,-0.5390625
-0.0703125,-0.5390625
-0.07421875,-0.5390625
-0.078125,-0.5390625
-0.08203125,-0.5390625
-0.0859375,-0.5390625
-0.08984375,-0.5390625
-0.09375,-0.54296875
-0.09765625,-0.54296875
-0.1015625,-0.54296875
-0.10546875,-0.54296875
-0.109375,-0.54296875
-0.11328125,-0.54296875
-0.1171875,-0.546875
-0.12109375,-0.546875
-0.125,-0.546875
-0.12890625,-0.546875
-0.1328125,-0.55078125
-0.13671875,-0.55078125
-0.140625,-0.55078125
-0.14453125,-0.55078125
-0.1484375,-0.5546875
-0.15234375,-0.5546875
-0.15625,-0.5546875
-0.16015625,-0.55859375
-0.1640625,-0.55859375
-0.16796875,-0.55859375
-0.171875,-0.55859375
-0.17578125,-0.55859375
-0.1796875,-0.5625
-0.18359375,-0.5625
-0.1875,-0.56640625
-0.19140625,-0.56640625
-0.1953125,-0.56640625
-0.19921875,-0.5703125
-0.203125,-0.5703125
-0.20703125,-0.5703125
-0.2109375,-0.57421875
-0.21484375,-0.57421875
-0.21875,-0.57421875
-0.22265625,-0.578125
-0.2265625,-0.578125
-0.23046875,-0.578125
-0.234375,-0.58203125
-0.23828125,-0.58203125
-0.2421875,-0.58203125
-0.24609375,-0.5859375
-0.25,-0.5859375
-0.25390625,-0.5859375
-0.2578125,-0.58984375
-0.26171875,-0.58984375
-0.265625,-0.59375
-0.26953125,-0.59375
-0.2734375,-0.59765625
-0.27734375,-0.59765625
-0.28125,-0.6015625
-0.28515625,-0.6015625
-0.2890625,-0.60546875
-0.29296875,-0.60546875
-0.296875,-0.609375
-0.30078125,-0.609375
-0.3046875,-0.61328125
-0.30859375,-0.61328125
-0.3125,-0.6171875
-0.31640625,-0.6171875
-0.3203125,-0.62109375
-0.32421875,-0.625
-0.328125,-0.625
-0.33203125,-0.62890625
-0.3359375,-0.62890625
-0.33984375,-0.6328125
-0.34375,-0.63671875
-0.34765625,-0.63671875
-0.3515625,-0.640625
-0.35546875,-0.64453125
-0.359375,-0.64453125
-0.36328125,-0.6484375
-0.3671875,-0.65234375
-0.37109375,-0.65625
-0.375,-0.65625
-0.37890625,-0.65625
-0.3828125,-0.66015625
-0.38671875,-0.6640625
-0.390625,-0.66796875
-0.39453125,-0.671875
-0.3984375,-0.671875
-0.40234375,-0.67578125
-0.40625,-0.6796875
-0.41015625,-0.68359375
-0.4140625,-0.6875
-0.41796875,-0.6875
-0.41796875,-0.69140625
-0.421875,-0.6953125
-0.42578125,-0.69921875
-0.4296875,-0.69921875
-0.43359375,-0.703125
-0.4375,-0.70703125
-0.44140625,-0.7109375
-0.4453125,-0.71484375
-0.44921875,-0.71875
-0.453125,-0.72265625
-0.45703125,-0.7265625
-0.45703125,-0.73046875
-0.4609375,-0.734375
-0.46484375,-0.73828125
-0.46875,-0.7421875
-0.47265625,-0.74609375
-0.47265625,-0.75
-0.4765625,-0.75390625
-0.48046875,-0.7578125
-0.484375,-0.76171875
-0.48828125,-0.765625
-0.48828125,-0.76953125
-0.4921875,-0.7734375
-0.49609375,-0.77734375
-0.5,-0.78125
-0.5,-0.78515625
-0.50390625,-0.7890625
-0.5078125,-0.79296875
-0.51171875,-0.796875
-0.51171875,-0.80078125
-0.515625,-0.8046875
-0.515625,-0.80859375
-0.51953125,-0.8125
-0.51953125,-0.81640625
-0.5234375,-0.8203125
-0.52734375,-0.82421875
-0.52734375,-0.828125
-0.53125,-0.83203125
-0.53125,-0.8359375
-0.53515625,-0.83984375
-0.53515625,-0.84375
-0.5390625,-0.84765625
-0.54296875,-0.8515625
-0.54296875,-0.85546875
-0.54296875,-0.859375
-0.546875,-0.86328125
-0.546875,-0.8671875
-0.546875,-0.87109375
-0.55078125,-0.875
-0.5546875,-0.87890625
-0.5546875,-0.8828125
-0.5546875,-0.88671875
-0.5546875,-0.890625
-0.5546875,-0.89453125
-0.5546875,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.55078125,-0.8984375
-0.546875,-0.8984375
-0.54296875,-0.8984375
-0.5390625,-0.8984375
-0.53515625,-0.8984375
-0.53125,-0.8984375
-0.52734375,-0.8984375
-0.5234375,-0.8984375
-0.51953125,-0.8984375
-0.515625,-0.8984375
-0.51171875,-0.8984375
-0.5078125,-0.8984375
-0.50390625,-0.8984375
-0.5,-0.8984375
-0.49609375,-0.8984375
-0.4921875,-0.8984375
-0.48828125,-0.8984375
-0.484375,-0.8984375
-0.48046875,-0.8984375
-0.4765625,-0.8984375
-0.47265625,-0.8984375
-0.46875,-0.8984375
-0.46484375,-0.8984375
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.4609375,-0.8984375
0.46484375,-0.8984375
0.46875,-0.8984375
0.47265625,-0.8984375
0.4765625,-0.8984375
0.48046875,-0.8984375
0.484375,-0.8984375
0.48828125,-0.8984375
0.4921875,-0.8984375
0.49609375,-0.8984375
0.5,-0.8984375
0.50390625,-0.8984375
0.5078125,-0.8984375
0.51171875,-0.8984375
0.515625,-0.8984375
0.51953125,-0.8984375
0.5234375,-0.8984375
0.52734375,-0.8984375
0.53125,-0.8984375
0.53515625,-0.8984375
0.5390625,-0.8984375
0.54296875,-0.8984375
0.546875,-0.8984375
0.55078125,-0.8984375
0.5546875,-0.8984375
0.55859375,-0.8984375
0.5625,-0.8984375
0.56640625,-0.8984375
0.5703125,-0.8984375
0.57421875,-0.8984375
0.578125,-0.8984375
0.578125,-0.89453125
0.578125,-0.890625
0.578125,-0.88671875
0.578125,-0.8828125
0.57421875,-0.87890625
0.57421875,-0.875
0.5703125,-0.87109375
0.56640625,-0.8671875
0.5625,-0.86328125
0.5625,-0.859375
0.55859375,-0.85546875
0.55859375,-0.8515625
0.5546875,-0.84765625
0.55078125,-0.84375
0.546875,-0.83984375
0.546875,-0.8359375
0.54296875,-0.83203125
0.5390625,-0.828125
0.5390625,-0.82421875
0.53515625,-0.8203125
0.53125,-0.81640625
0.52734375,-0.8125
0.52734375,-0.80859375
0.5234375,-0.8046875
0.51953125,-0.80078125
0.515625,-0.796875
0.51171875,-0.79296875
0.51171875,-0.7890625
0.5078125,-0.78515625
0.50390625,-0.78125
0.5,-0.77734375
0.49609375,-0.7734375
0.4921875,-0.76953125
0.48828125,-0.765625
0.48828125,-0.76171875
0.484375,-0.7578125
0.48046875,-0.75390625
0.4765625,-0.75
0.47265625,-0.74609375
0.46875,-0.7421875
0.46484375,-0.7421875
0.4609375,-0.73828125
0.4609375,-0.734375
0.45703125,-0.73046875
0.453125,-0.7265625
0.44921875,-0.72265625
0.4453125,-0.72265625
0.44140625,-0.71875
0.4375,-0.71484375
0.43359375,-0.7109375
0.4296875,-0.70703125
0.42578125,-0.703125
0.421875,-0.69921875
0.41796875,-0.69921875
0.4140625,-0.6953125
0.41015625,-0.69140625
0.40625,-0.6875
0.40234375,-0.68359375
0.3984375,-0.68359375
0.39453125,-0.6796875
0.390625,-0.67578125
0.38671875,-0.671875
0.3828125,-0.671875
0.37890625,-0.66796875
0.37890625,-0.6640625
0.375,-0.66015625
0.37109375,-0.66015625
0.3671875,-0.65625
0.36328125,-0.65234375
0.359375,-0.65234375
0.35546875,-0.6484375
0.3515625,-0.64453125
0.34765625,-0.640625
0.34375,-0.640625
0.33984375,-0.63671875
0.3359375,-0.6328125
0.33203125,-0.6328125
0.328125,-0.62890625
0.32421875,-0.62890625
0.3203125,-0.625
0.31640625,-0.625
0.3125,-0.62109375
0.30859375,-0.6171875
0.3046875,-0.6171875
0.30078125,-0.61328125
0.296875,-0.61328125
0.29296875,-0.609375
0.2890625,-0.60546875
0.28515625,-0.60546875
0.28125,-0.6015625
0.27734375,-0.6015625
0.2734375,-0.6015625
0.26953125,-0.59765625
0.265625,-0.59375
0.26171875,-0.59375
0.2578125,-0.59375
0.25390625,-0.58984375
0.25,-0.5859375
0.24609375,-0.5859375
0.2421875,-0.5859375
0.23828125,-0.58203125
0.234375,-0.58203125
0.23046875,-0.578125
0.2265625,-0.578125
0.22265625,-0.57421875
0.21875,-0.57421875
0.21484375,-0.57421875
0.2109375,-0.5703125
0.20703125,-0.5703125
0.203125,-0.56640625
0.19921875,-0.56640625
0.1953125,-0.56640625
0.19140625,-0.5625
0.1875,-0.5625
0.18359375,-0.5625
0.1796875,-0.55859375
0.17578125,-0.55859375
0.171875,-0.55859375
0.16796875,-0.55859375
0.1640625,-0.5546875
0.16015625,-0.5546875
0.15625,-0.5546875
0.15234375,-0.5546875
0.1484375,-0.55078125
0.14453125,-0.55078125
0.140625,-0.55078125
0.13671875,-0.546875
0.1328125,-0.546875
0.12890625,-0.546875
0.125,-0.546875
0.12109375,-0.546875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.54296875
0.1015625,-0.54296875
0.09765625,-0.54296875
0.09375,-0.54296875
0.08984375,-0.5390625
0.0859375,-0.5390625
0.08203125,-0.5390625
0.078125,-0.5390625
0.07421875,-0.5390625
0.0703125,-0.53515625
0.06640625,-0.53515625
0.0625,-0.53515625
0.05859375,-0.53515625
0.0546875,-0.53515625
0.05078125,-0.53515625
0.046875,-0.53515625
0.04296875,-0.53515625
0.0390625,-0.53515625
0.03515625,-0.53515625
0.03125,-0.53515625
0.02734375,-0.53515625
0.0234375,-0.53515625
0.01953125,-0.53515625
0.015625,-0.53515625
0.01171875,-0.53515625
0.0078125,-0.53515625
0.00390625,-0.53515625
0,-0.53515625
-0.00390625,-0.53515625
-0.0078125,-0.53515625
-0.01171875,-0.53515625
-0.015625,-0.53515625
-0.01953125,-0.53515625
-0.0234375,-0.53515625
-0.02734375,-0.53515625
-0.03125,-0.53515625
-0.03515625,-0.53515625
-0.0390625,-0.5390625
-0.04296875,-0.5390625
-0.046875,-0.5390625
-0.05078125,-0.5390625
-0.0546875,-0.5390625
-0.05859375,-0.5390625
-0.0625,-0.5390625
-0.06640625,-0.5390625
-0.0703125,-0.54296875
-0.07421875,-0.54296875
-0.078125,-0.54296875
-0.08203125,-0.54296875
-0.0859375,-0.54296875
-0.08984375,-0.54296875
-0.09375,-0.54296875
-0.09765625,-0.54296875
-0.1015625,-0.546875
-0.10546875,-0.546875
-0.109375,-0.546875
-0.11328125,-0.546875
-0.1171875,-0.55078125
-0.12109375,-0.55078125
-0.125,-0.55078125
-0.12890625,-0.5546875
-0.1328125,-0.5546875
-0.13671875,-0.5546875
-0.140625,-0.5546875
-0.14453125,-0.55859375
-0.1484375,-0.55859375
-0.15234375,-0.55859375
-0.15625,-0.55859375
-0.16015625,-0.5625
-0.1640625,-0.5625
-0.16796875,-0.5625
-0.171875,-0.56640625
-0.17578125,-0.56640625
-0.1796875,-0.56640625
-0.18359375,-0.5703125
-0.1875,-0.5703125
-0.19140625,-0.5703125
-0.1953125,-0.57421875
-0.19921875,-0.57421875
-0.203125,-0.57421875
-0.20703125,-0.578125
-0.2109375,-0.578125
-0.21484375,-0.58203125
-0.21875,-0.58203125
-0.22265625,-0.5859375
-0.2265625,-0.5859375
-0.23046875,-0.5859375
-0.234375,-0.5859375
-0.23828125,-0.58984375
-0.2421875,-0.58984375
-0.24609375,-0.59375
-0.25,-0.59375
-0.25390625,-0.59765625
-0.2578125,-0.59765625
-0.26171875,-0.6015625
-0.265625,-0.6015625
-0.26953125,-0.60546875
-0.2734375,-0.60546875
-0.27734375,-0.609375
-0.28125,-0.609375
-0.28515625,-0.61328125
-0.2890625,-0.61328125
-0.29296875,-0.6171875
-0.296875,-0.6171875
-0.30078125,-0.62109375
-0.3046875,-0.625
-0.30859375,-0.625
-0.3125,-0.62890625
-0.31640625,-0.62890625
-0.3203125,-0.6328125
-0.32421875,-0.63671875
-0.328125,-0.63671875
-0.33203125,-0.640625
-0.3359375,-0.64453125
-0.33984375,-0.64453125
-0.34375,-0.6484375
-0.34765625,-0.65234375
-0.3515625,-0.65625
-0.35546875,-0.65625
-0.359375,-0.66015625
-0.36328125,-0.6640625
-0.3671875,-0.66796875
-0.37109375,-0.66796875
-0.375,-0.671875
-0.37890625,-0.671875
-0.3828125,-0.67578125
-0.38671875,-0.6796875
-0.390625,-0.68359375
-0.39453125,-0.6875
-0.3984375,-0.69140625
-0.40234375,-0.6953125
-0.40625,-0.69921875
-0.41015625,-0.69921875
-0.4140625,-0.703125
-0.41796875,-0.70703125
-0.421875,-0.7109375
-0.42578125,-0.71484375
-0.4296875,-0.71875
-0.4296875,-0.72265625
-0.43359375,-0.7265625
-0.4375,-0.7265625
-0.44140625,-0.73046875
-0.44140625,-0.734375
-0.4453125,-0.73828125
-0.44921875,-0.7421875
-0.453125,-0.74609375
-0.45703125,-0.75
-0.4609375,-0.75390625
-0.46484375,-0.7578125
-0.46484375,-0.76171875
-0.46875,-0.765625
-0.47265625,-0.76953125
-0.4765625,-0.7734375
-0.4765625,-0.77734375
-0.48046875,-0.78125
-0.484375,-0.78515625
-0.48828125,-0.7890625
-0.4921875,-0.79296875
-0.4921875,-0.796875
-0.49609375,-0.80078125
-0.5,-0.8046875
-0.50390625,-0.80859375
-0.50390625,-0.8125
-0.5078125,-0.81640625
-0.51171875,-0.8203125
-0.515625,-0.82421875
-0.515625,-0.828125
-0.515625,-0.83203125
-0.51953125,-0.8359375
-0.5234375,-0.83984375
-0.52734375,-0.84375
-0.52734375,-0.84765625
-0.53125,-0.8515625
-0.53515625,-0.85546875
-0.53515625,-0.859375
-0.5390625,-0.86328125
-0.54296875,-0.8671875
-0.54296875,-0.87109375
-0.546875,-0.875
-0.546875,-0.87890625
-0.55078125,-0.8828125
-0.55078125,-0.88671875
-0.55078125,-0.890625
-0.55078125,-0.89453125
-0.55078125,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
-0.5546875,-0.8984375
-0.55078125,-0.8984375
-0.546875,-0.8984375
-0.54296875,-0.8984375
-0.5390625,-0.8984375
-0.53515625,-0.8984375
-0.53125,-0.8984375
-0.52734375,-0.8984375
-0.5234375,-0.8984375
-0.51953125,-0.8984375
-0.515625,-0.8984375
-0.51171875,-0.8984375
-0.5078125,-0.8984375
-0.50390625,-0.8984375
-0.5,-0.8984375
-0.49609375,-0.8984375
-0.4921875,-0.8984375
-0.48828125,-0.8984375
-0.484375,-0.8984375
-0.48046875,-0.8984375
-0.4765625,-0.8984375
-0.47265625,-0.8984375
-0.46875,-0.8984375
-0.46484375,-0.8984375
-0.4609375,-0.8984375
-0.45703125,-0.8984375
-0.453125,-0.8984375
-0.44921875,-0.8984375
-0.4453125,-0.8984375
-0.44140625,-0.8984375
-0.4375,-0.8984375
-0.43359375,-0.8984375
-0.4296875,-0.8984375
-0.42578125,-0.8984375
-0.421875,-0.8984375
-0.41796875,-0.8984375
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.453125,-0.8984375
0.45703125,-0.8984375
0.4609375,-0.8984375
0.46484375,-0.8984375
0.46875,-0.8984375
0.47265625,-0.8984375
0.4765625,-0.8984375
0.48046875,-0.8984375
0.484375,-0.8984375
0.48828125,-0.8984375
0.4921875,-0.8984375
0.49609375,-0.8984375
0.5,-0.8984375
0.50390625,-0.8984375
0.5078125,-0.8984375
0.51171875,-0.8984375
0.515625,-0.8984375
0.51953125,-0.8984375
0.5234375,-0.8984375
0.52734375,-0.8984375
0.53125,-0.8984375
0.53515625,-0.8984375
0.5390625,-0.8984375
0.54296875,-0.8984375
0.546875,-0.8984375
0.55078125,-0.8984375
0.5546875,-0.8984375
0.55859375,-0.8984375
0.5625,-0.8984375
0.56640625,-0.8984375
0.5703125,-0.8984375
0.57421875,-0.8984375
0.578125,-0.8984375
0.578125,-0.89453125
0.578125,-0.890625
0.578125,-0.88671875
0.578125,-0.8828125
0.57421875,-0.87890625
0.5703125,-0.875
0.5703125,-0.87109375
0.56640625,-0.8671875
0.5625,-0.86328125
0.55859375,-0.859375
0.55859375,-0.85546875
0.5546875,-0.8515625
0.55078125,-0.84765625
0.55078125,-0.84375
0.546875,-0.83984375
0.54296875,-0.8359375
0.5390625,-0.83203125
0.5390625,-0.828125
0.53515625,-0.82421875
0.53125,-0.8203125
0.52734375,-0.81640625
0.52734375,-0.8125
0.5234375,-0.80859375
0.51953125,-0.8046875
0.515625,-0.80078125
0.51171875,-0.796875
0.5078125,-0.79296875
0.5078125,-0.7890625
0.50390625,-0.78515625
0.5,-0.78125
0.49609375,-0.77734375
0.4921875,-0.7734375
0.48828125,-0.76953125
0.484375,-0.765625
0.48046875,-0.76171875
0.4765625,-0.7578125
0.4765625,-0.75390625
0.47265625,-0.75390625
0.46875,-0.75
0.46484375,-0.74609375
0.4609375,-0.7421875
0.45703125,-0.73828125
0.453125,-0.734375
0.44921875,-0.73046875
0.44921875,-0.7265625
0.4453125,-0.7265625
0.44140625,-0.72265625
0.4375,-0.71875
0.43359375,-0.71484375
0.4296875,-0.7109375
0.42578125,-0.70703125
0.421875,-0.703125
0.41796875,-0.69921875
0.4140625,-0.69921875
0.41015625,-0.6953125
0.40625,-0.69140625
0.40234375,-0.6875
0.3984375,-0.68359375
0.39453125,-0.68359375
0.390625,-0.6796875
0.38671875,-0.67578125
0.3828125,-0.671875
0.37890625,-0.66796875
0.375,-0.66796875
0.37109375,-0.6640625
0.3671875,-0.66015625
0.36328125,-0.65625
0.359375,-0.65625
0.35546875,-0.65234375
0.3515625,-0.6484375
0.34765625,-0.6484375
0.34375,-0.64453125
0.33984375,-0.640625
0.3359375,-0.63671875
0.33203125,-0.63671875
0.328125,-0.6328125
0.32421875,-0.62890625
0.3203125,-0.62890625
0.31640625,-0.625
0.3125,-0.625
0.30859375,-0.62109375
0.3046875,-0.6171875
0.30078125,-0.6171875
0.296875,-0.61328125
0.29296875,-0.61328125
0.2890625,-0.61328125
0.28515625,-0.609375
0.28125,-0.60546875
0.27734375,-0.60546875
0.2734375,-0.6015625
0.26953125,-0.6015625
0.265625,-0.6015625
0.26171875,-0.59765625
0.2578125,-0.59765625
0.25390625,-0.59375
0.25,-0.59375
0.24609375,-0.58984375
0.2421875,-0.58984375
0.23828125,-0.5859375
0.234375,-0.5859375
0.23046875,-0.58203125
0.2265625,-0.58203125
0.22265625,-0.578125
0.21875,-0.578125
0.21484375,-0.578125
0.2109375,-0.57421875
0.20703125,-0.57421875
0.203125,-0.57421875
0.19921875,-0.5703125
0.1953125,-0.5703125
0.19140625,-0.56640625
0.1875,-0.56640625
0.18359375,-0.56640625
0.1796875,-0.56640625
0.17578125,-0.5625
0.171875,-0.5625
0.16796875,-0.5625
0.1640625,-0.55859375
0.16015625,-0.55859375
0.15625,-0.55859375
0.15234375,-0.55859375
0.1484375,-0.5546875
0.14453125,-0.5546875
0.140625,-0.5546875
0.13671875,-0.5546875
0.1328125,-0.5546875
0.12890625,-0.5546875
0.125,-0.55078125
0.12109375,-0.55078125
0.1171875,-0.55078125
0.11328125,-0.546875
0.109375,-0.546875
0.10546875,-0.546875
0.1015625,-0.546875
0.09765625,-0.546875
0.09375,-0.546875
0.08984375,-0.54296875
0.0859375,-0.54296875
0.08203125,-0.54296875
0.078125,-0.54296875
0.07421875,-0.54296875
0.0703125,-0.54296875
0.06640625,-0.54296875
0.0625,-0.5390625
0.05859375,-0.5390625
0.0546875,-0.5390625
0.05078125,-0.5390625
0.046875,-0.5390625
0.04296875,-0.5390625
0.0390625,-0.5390625
0.03515625,-0.5390625
0.03125,-0.5390625
0.02734375,-0.5390625
0.0234375,-0.5390625
0.01953125,-0.5390625
0.015625,-0.5390625
0.01171875,-0.5390625
0.0078125,-0.5390625
0.00390625,-0.5390625
0,-0.5390625
-0.00390625,-0.5390625
-0.0078125,-0.5390625
-0.01171875,-0.5390625
-0.015625,-0.5390625
-0.01953125,-0.5390625
-0.0234375,-0.5390625
-0.02734375,-0.5390625
-0.03125,-0.5390625
-0.03515625,-0.5390625
-0.0390625,-0.5390625
-0.04296875,-0.5390625
-0.046875,-0.5390625
-0.05078125,-0.54296875
-0.0546875,-0.54296875
-0.05859375,-0.54296875
-0.0625,-0.54296875
-0.06640625,-0.54296875
-0.0703125,-0.54296875
-0.07421875,-0.54296875
-0.078125,-0.54296875
-0.08203125,-0.54296875
-0.0859375,-0.54296875
-0.08984375,-0.54296875
-0.09375,-0.54296875
-0.09765625,-0.546875
-0.1015625,-0.546875
-0.10546875,-0.546875
-0.109375,-0.546875
-0.11328125,-0.546875
-0.1171875,-0.546875
-0.12109375,-0.55078125
-0.125,-0.55078125
-0.12890625,-0.55078125
-0.1328125,-0.5546875
-0.13671875,-0.5546875
-0.140625,-0.5546875
-0.14453125,-0.5546875
-0.1484375,-0.5546875
-0.15234375,-0.55859375
-0.15625,-0.55859375
-0.16015625,-0.55859375
-0.1640625,-0.55859375
-0.16796875,-0.55859375
-0.171875,-0.5625
-0.17578125,-0.5625
-0.1796875,-0.5625
-0.18359375,-0.56640625
-0.1875,-0.56640625
-0.19140625,-0.56640625
-0.1953125,-0.5703125
-0.19921875,-0.5703125
-0.203125,-0.57421875
-0.20703125,-0.57421875
-0.2109375,-0.57421875
-0.21484375,-0.57421875
-0.21875,-0.578125
-0.22265625,-0.578125
-0.2265625,-0.578125
-0.23046875,-0.58203125
-0.234375,-0.58203125
-0.23828125,-0.5859375
-0.2421875,-0.5859375
-0.24609375,-0.5859375
-0.25,-0.58984375
-0.25390625,-0.58984375
-0.2578125,-0.59375
-0.26171875,-0.59375
-0.265625,-0.59765625
-0.26953125,-0.59765625
-0.2734375,-0.6015625
-0.27734375,-0.6015625
-0.28125,-0.60546875
-0.28515625,-0.60546875
-0.2890625,-0.609375
-0.29296875,-0.609375
-0.296875,-0.61328125
-0.30078125,-0.61328125
-0.3046875,-0.6171875
-0.30859375,-0.6171875
-0.3125,-0.62109375
-0.31640625,-0.625
-0.3203125,-0.625
-0.32421875,-0.62890625
-0.328125,-0.62890625
-0.33203125,-0.6328125
-0.3359375,-0.63671875
-0.33984375,-0.63671875
-0.34375,-0.640625
-0.34765625,-0.640625
-0.3515625,-0.64453125
-0.35546875,-0.6484375
-0.359375,-0.65234375
-0.36328125,-0.65625
-0.3671875,-0.65625
-0.37109375,-0.66015625
-0.375,-0.6640625
-0.37890625,-0.6640625
-0.3828125,-0.66796875
-0.38671875,-0.671875
-0.390625,-0.67578125
-0.39453125,-0.67578125
-0.3984375,-0.6796875
-0.40234375,-0.68359375
-0.40625,-0.6875
-0.41015625,-0.69140625
-0.4140625,-0.6953125
-0.41796875,-0.69921875
-0.421875,-0.703125
-0.42578125,-0.70703125
-0.4296875,-0.7109375
-0.43359375,-0.71484375
-0.4375,-0.71875
-0.44140625,-0.72265625
-0.4453125,-0.7265625
-0.44921875,-0.73046875
-0.453125,-0.734375
-0.45703125,-0.73828125
-0.4609375,-0.7421875
-0.4609375,-0.74609375
-0.46484375,-0.75
-0.46875,-0.75390625
-0.47265625,-0.7578125
-0.4765625,-0.76171875
-0.4765625,-0.765625
-0.48046875,-0.76953125
-0.484375,-0.7734375
-0.48828125,-0.77734375
-0.48828125,-0.78125
-0.4921875,-0.78515625
-0.49609375,-0.7890625
-0.5,-0.79296875
-0.5,-0.796875
-0.50390625,-0.80078125
-0.5078125,-0.8046875
-0.51171875,-0.80859375
-0.51171875,-0.8125
-0.515625,-0.81640625
-0.515625,-0.8203125
-0.51953125,-0.82421875
-0.5234375,-0.828125
-0.5234375,-0.83203125
-0.52734375,-0.8359375
-0.52734375,-0.83984375
-0.53125,-0.84375
-0.53515625,-0.84765625
-0.53515625,-0.8515625
-0.5390625,-0.85546875
-0.5390625,-0.859375
-0.54296875,-0.86328125
-0.54296875,-0.8671875
-0.546875,-0.87109375
-0.546875,-0.875
-0.55078125,-0.87890625
-0.55078125,-0.8828125
-0.5546875,-0.88671875
-0.5546875,-0.890625
-0.5546875,-0.89453125
-0.5546875,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000001.csv <==
X,Y
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.4375,-0.89453125
0.4375,-0.890625
0.4375,-0.88671875
0.43359375,-0.8828125
0.43359375,-0.87890625
0.4296875,-0.875
0.4296875,-0.87109375
0.42578125,-0.8671875
0.421875,-0.86328125
0.421875,-0.859375
0.41796875,-0.85546875
0.4140625,-0.8515625
0.41015625,-0.84765625
0.41015625,-0.84375
0.40625,-0.83984375
0.40234375,-0.8359375
0.3984375,-0.83203125
0.3984375,-0.828125
0.39453125,-0.82421875
0.390625,-0.8203125
0.38671875,-0.81640625
0.38671875,-0.8125
0.3828125,-0.80859375
0.37890625,-0.8046875
0.375,-0.80078125
0.37109375,-0.796875
0.37109375,-0.79296875
0.3671875,-0.7890625
0.36328125,-0.78515625
0.359375,-0.78125
0.35546875,-0.77734375
0.3515625,-0.7734375
0.3515625,-0.76953125
0.34765625,-0.76953125
0.34375,-0.765625
0.33984375,-0.76171875
0.3359375,-0.7578125
0.3359375,-0.75390625
0.33203125,-0.75390625
0.328125,-0.75
0.32421875,-0.74609375
0.3203125,-0.7421875
0.31640625,-0.73828125
0.3125,-0.734375
0.30859375,-0.73046875
0.3046875,-0.7265625
0.30078125,-0.7265625
0.296875,-0.72265625
0.29296875,-0.71875
0.2890625,-0.71484375
0.28515625,-0.7109375
0.28125,-0.70703125
0.27734375,-0.703125
0.2734375,-0.703125
0.26953125,-0.69921875
0.265625,-0.6953125
0.26171875,-0.69140625
0.2578125,-0.69140625
0.25390625,-0.6875
0.25,-0.68359375
0.24609375,-0.68359375
0.2421875,-0.6796875
0.23828125,-0.67578125
0.234375,-0.671875
0.23046875,-0.671875
0.2265625,-0.66796875
0.22265625,-0.6640625
0.21875,-0.6640625
0.21484375,-0.66015625
0.2109375,-0.65625
0.20703125,-0.65625
0.203125,-0.65625
0.19921875,-0.65234375
0.1953125,-0.6484375
0.19140625,-0.6484375
0.1875,-0.64453125
0.18359375,-0.640625
0.1796875,-0.640625
0.17578125,-0.640625
0.171875,-0.63671875
0.16796875,-0.63671875
0.1640625,-0.6328125
0.16015625,-0.6328125
0.15625,-0.62890625
0.15234375,-0.62890625
0.1484375,-0.62890625
0.14453125,-0.62890625
0.140625,-0.625
0.13671875,-0.625
0.1328125,-0.62109375
0.12890625,-0.62109375
0.125,-0.6171875
0.12109375,-0.6171875
0.1171875,-0.6171875
0.11328125,-0.61328125
0.109375,-0.61328125
0.10546875,-0.61328125
0.1015625,-0.61328125
0.09765625,-0.61328125
0.09375,-0.609375
0.08984375,-0.609375
0.0859375,-0.609375
0.08203125,-0.609375
0.078125,-0.60546875
0.07421875,-0.60546875
0.0703125,-0.60546875
0.06640625,-0.6015625
0.0625,-0.6015625
0.05859375,-0.6015625
0.0546875,-0.6015625
0.05078125,-0.6015625
0.046875,-0.6015625
0.04296875,-0.6015625
0.0390625,-0.6015625
0.03515625,-0.6015625
0.03125,-0.59765625
0.02734375,-0.59765625
0.0234375,-0.59765625
0.01953125,-0.59765625
0.015625,-0.59765625
0.01171875,-0.59765625
0.0078125,-0.59765625
0.00390625,-0.59765625
0,-0.59765625
-0.00390625,-0.59765625
-0.0078125,-0.59765625
-0.01171875,-0.59765625
-0.015625,-0.59375
-0.01953125,-0.59375
-0.0234375,-0.59375
-0.02734375,-0.59375
-0.03125,-0.59375
-0.03515625,-0.59375
-0.0390625,-0.59765625
-0.04296875,-0.59765625
-0.046875,-0.59765625
-0.05078125,-0.59765625
-0.0546875,-0.59765625
-0.05859375,-0.59765625
-0.0625,-0.59765625
-0.06640625,-0.59765625
-0.0703125,-0.59765625
-0.07421875,-0.59765625
-0.078125,-0.59765625
-0.08203125,-0.59765625
-0.0859375,-0.59765625
-0.08984375,-0.59765625
-0.09375,-0.59765625
-0.09765625,-0.6015625
-0.1015625,-0.6015625
-0.10546875,-0.6015625
-0.109375,-0.6015625
-0.11328125,-0.6015625
-0.1171875,-0.6015625
-0.12109375,-0.6015625
-0.125,-0.60546875
-0.12890625,-0.60546875
-0.1328125,-0.60546875
-0.13671875,-0.60546875
-0.140625,-0.609375
-0.14453125,-0.609375
-0.1484375,-0.609375
-0.15234375,-0.61328125
-0.15625,-0.61328125
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.6171875
-0.171875,-0.6171875
-0.17578125,-0.6171875
-0.1796875,-0.62109375
-0.18359375,-0.62109375
-0.1875,-0.625
-0.19140625,-0.625
-0.1953125,-0.625
-0.19921875,-0.62890625
-0.203125,-0.62890625
-0.20703125,-0.62890625
-0.2109375,-0.6328125
-0.21484375,-0.63671875
-0.21875,-0.63671875
-0.22265625,-0.640625
-0.2265625,-0.640625
-0.23046875,-0.640625
-0.234375,-0.64453125
-0.23828125,-0.64453125
-0.2421875,-0.6484375
-0.24609375,-0.6484375
-0.25,-0.65234375
-0.25390625,-0.65625
-0.2578125,-0.65625
-0.26171875,-0.66015625
-0.265625,-0.66015625
-0.26953125,-0.6640625
-0.2734375,-0.66796875
-0.27734375,-0.671875
-0.28125,-0.671875
-0.28515625,-0.67578125
-0.2890625,-0.6796875
-0.29296875,-0.68359375
-0.296875,-0.68359375
-0.30078125,-0.6875
-0.3046875,-0.69140625
-0.30859375,-0.6953125
-0.3125,-0.69921875
-0.31640625,-0.703125
-0.3203125,-0.70703125
-0.32421875,-0.7109375
-0.328125,-0.71484375
-0.33203125,-0.71875
-0.3359375,-0.72265625
-0.33984375,-0.7265625
-0.34375,-0.73046875
-0.34765625,-0.734375
-0.34765625,-0.73828125
-0.3515625,-0.7421875
-0.35546875,-0.74609375
-0.359375,-0.75
-0.359375,-0.75390625
-0.36328125,-0.7578125
-0.3671875,-0.76171875
-0.3671875,-0.765625
-0.37109375,-0.76953125
-0.375,-0.7734375
-0.375,-0.77734375
-0.37890625,-0.78125
-0.37890625,-0.78515625
-0.3828125,-0.7890625
-0.38671875,-0.79296875
-0.38671875,-0.796875
-0.390625,-0.80078125
-0.390625,-0.8046875
-0.390625,-0.80859375
-0.39453125,-0.8125
-0.39453125,-0.81640625
-0.3984375,-0.8203125
-0.3984375,-0.82421875
-0.40234375,-0.828125
-0.40234375,-0.83203125
-0.40234375,-0.8359375
-0.40234375,-0.83984375
-0.40625,-0.84375
-0.40625,-0.84765625
-0.40625,-0.8515625
-0.40625,-0.85546875
-0.41015625,-0.859375
-0.41015625,-0.86328125
-0.41015625,-0.8671875
-0.4140625,-0.87109375
-0.4140625,-0.875
-0.4140625,-0.87890625
-0.4140625,-0.8828125
-0.4140625,-0.88671875
-0.4140625,-0.890625
-0.4140625,-0.89453125
-0.4140625,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.4453125,-0.8984375
0.44921875,-0.8984375
0.44921875,-0.89453125
0.44921875,-0.890625
0.44921875,-0.88671875
0.44921875,-0.8828125
0.44921875,-0.87890625
0.44921875,-0.875
0.4453125,-0.87109375
0.4453125,-0.8671875
0.4453125,-0.86328125
0.44140625,-0.859375
0.44140625,-0.85546875
0.44140625,-0.8515625
0.4375,-0.84765625
0.4375,-0.84375
0.4375,-0.83984375
0.43359375,-0.8359375
0.43359375,-0.83203125
0.43359375,-0.828125
0.4296875,-0.82421875
0.4296875,-0.8203125
0.42578125,-0.81640625
0.42578125,-0.8125
0.421875,-0.80859375
0.421875,-0.8046875
0.41796875,-0.80078125
0.41796875,-0.796875
0.4140625,-0.79296875
0.4140625,-0.7890625
0.41015625,-0.78515625
0.41015625,-0.78125
0.40625,-0.77734375
0.40234375,-0.7734375
0.40234375,-0.76953125
0.3984375,-0.765625
0.39453125,-0.76171875
0.390625,-0.7578125
0.390625,-0.75390625
0.38671875,-0.75
0.3828125,-0.74609375
0.37890625,-0.7421875
0.37890625,-0.73828125
0.375,-0.734375
0.37109375,-0.73046875
0.3671875,-0.7265625
0.36328125,-0.72265625
0.359375,-0.71875
0.35546875,-0.71484375
0.3515625,-0.7109375
0.34765625,-0.70703125
0.34375,-0.703125
0.33984375,-0.703125
0.3359375,-0.69921875
0.33203125,-0.6953125
0.328125,-0.69140625
0.32421875,-0.6875
0.3203125,-0.68359375
0.31640625,-0.68359375
0.3125,-0.6796875
0.30859375,-0.67578125
0.3046875,-0.671875
0.30078125,-0.671875
0.296875,-0.66796875
0.29296875,-0.66796875
0.2890625,-0.6640625
0.28515625,-0.66015625
0.28125,-0.65625
0.27734375,-0.65625
0.2734375,-0.65625
0.26953125,-0.65234375
0.265625,-0.6484375
0.26171875,-0.6484375
0.2578125,-0.64453125
0.25390625,-0.640625
0.25,-0.640625
0.24609375,-0.63671875
0.2421875,-0.63671875
0.23828125,-0.63671875
0.234375,-0.6328125
0.23046875,-0.6328125
0.2265625,-0.62890625
0.22265625,-0.62890625
0.21875,-0.625
0.21484375,-0.625
0.2109375,-0.62109375
0.20703125,-0.62109375
0.203125,-0.62109375
0.19921875,-0.6171875
0.1953125,-0.6171875
0.19140625,-0.61328125
0.1875,-0.61328125
0.18359375,-0.61328125
0.1796875,-0.61328125
0.17578125,-0.609375
0.171875,-0.609375
0.16796875,-0.609375
0.1640625,-0.609375
0.16015625,-0.609375
0.15625,-0.60546875
0.15234375,-0.60546875
0.1484375,-0.60546875
0.14453125,-0.60546875
0.140625,-0.6015625
0.13671875,-0.6015625
0.1328125,-0.6015625
0.12890625,-0.6015625
0.125,-0.6015625
0.12109375,-0.6015625
0.1171875,-0.6015625
0.11328125,-0.6015625
0.109375,-0.59765625
0.10546875,-0.59765625
0.1015625,-0.59765625
0.09765625,-0.59765625
0.09375,-0.59765625
0.08984375,-0.59765625
0.0859375,-0.59765625
0.08203125,-0.59765625
0.078125,-0.59765625
0.07421875,-0.59375
0.0703125,-0.59375
0.06640625,-0.59375
0.0625,-0.59375
0.05859375,-0.59375
0.0546875,-0.59375
0.05078125,-0.59765625
0.046875,-0.59765625
0.04296875,-0.59765625
0.0390625,-0.59765625
0.03515625,-0.59765625
0.03125,-0.59765625
0.02734375,-0.59765625
0.0234375,-0.59765625
0.01953125,-0.59765625
0.015625,-0.59765625
0.01171875,-0.59765625
0.0078125,-0.59765625
0.00390625,-0.6015625
0,-0.6015625
-0.00390625,-0.6015625
-0.0078125,-0.6015625
-0.01171875,-0.6015625
-0.015625,-0.6015625
-0.01953125,-0.6015625
-0.0234375,-0.60546875
-0.02734375,-0.60546875
-0.03125,-0.60546875
-0.03515625,-0.60546875
-0.0390625,-0.60546875
-0.04296875,-0.609375
-0.046875,-0.609375
-0.05078125,-0.609375
-0.0546875,-0.61328125
-0.05859375,-0.61328125
-0.0625,-0.61328125
-0.06640625,-0.61328125
-0.0703125,-0.6171875
-0.07421875,-0.6171875
-0.078125,-0.6171875
-0.08203125,-0.6171875
-0.0859375,-0.62109375
-0.08984375,-0.62109375
-0.09375,-0.62109375
-0.09765625,-0.625
-0.1015625,-0.625
-0.10546875,-0.62890625
-0.109375,-0.62890625
-0.11328125,-0.62890625
-0.1171875,-0.6328125
-0.12109375,-0.6328125
-0.125,-0.6328125
-0.12890625,-0.63671875
-0.1328125,-0.63671875
-0.13671875,-0.640625
-0.140625,-0.640625
-0.14453125,-0.640625
-0.1484375,-0.64453125
-0.15234375,-0.64453125
-0.15625,-0.6484375
-0.16015625,-0.6484375
-0.1640625,-0.65234375
-0.16796875,-0.65234375
-0.171875,-0.65625
-0.17578125,-0.65625
-0.1796875,-0.66015625
-0.18359375,-0.6640625
-0.1875,-0.6640625
-0.19140625,-0.66796875
-0.1953125,-0.66796875
-0.19921875,-0.671875
-0.203125,-0.671875
-0.20703125,-0.67578125
-0.2109375,-0.6796875
-0.21484375,-0.6796875
-0.21875,-0.68359375
-0.22265625,-0.68359375
-0.2265625,-0.6875
-0.23046875,-0.69140625
-0.234375,-0.69140625
-0.23828125,-0.6953125
-0.2421875,-0.69921875
-0.24609375,-0.69921875
-0.25,-0.703125
-0.25390625,-0.70703125
-0.2578125,-0.7109375
-0.26171875,-0.7109375
-0.265625,-0.71484375
-0.26953125,-0.71875
-0.2734375,-0.72265625
-0.27734375,-0.7265625
-0.28125,-0.73046875
-0.28515625,-0.734375
-0.2890625,-0.734375
-0.2890625,-0.73828125
-0.29296875,-0.7421875
-0.296875,-0.7421875
-0.30078125,-0.74609375
-0.3046875,-0.75
-0.30859375,-0.75390625
-0.3125,-0.7578125
-0.31640625,-0.76171875
-0.3203125,-0.765625
-0.32421875,-0.76953125
-0.328125,-0.7734375
-0.33203125,-0.77734375
-0.33203125,-0.78125
-0.3359375,-0.78515625
-0.33984375,-0.7890625
-0.34375,-0.79296875
-0.34765625,-0.796875
-0.3515625,-0.80078125
-0.35546875,-0.8046875
-0.359375,-0.80859375
-0.359375,-0.8125
-0.36328125,-0.81640625
-0.3671875,-0.8203125
-0.37109375,-0.82421875
-0.37109375,-0.828125
-0.375,-0.83203125
-0.375,-0.8359375
-0.37890625,-0.83984375
-0.3828125,-0.84375
-0.3828125,-0.84765625
-0.38671875,-0.8515625
-0.390625,-0.85546875
-0.390625,-0.859375
-0.39453125,-0.86328125
-0.39453125,-0.8671875
-0.3984375,-0.87109375
-0.40234375,-0.875
-0.40234375,-0.87890625
-0.40234375,-0.8828125
-0.40625,-0.88671875
-0.40625,-0.890625
-0.40625,-0.89453125
-0.40625,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.43359375,-0.89453125
0.43359375,-0.890625
0.43359375,-0.88671875
0.43359375,-0.8828125
0.4296875,-0.87890625
0.42578125,-0.875
0.421875,-0.87109375
0.41796875,-0.8671875
0.4140625,-0.86328125
0.41015625,-0.859375
0.40625,-0.85546875
0.40625,-0.8515625
0.40234375,-0.84765625
0.3984375,-0.84375
0.39453125,-0.83984375
0.390625,-0.8359375
0.38671875,-0.83203125
0.3828125,-0.828125
0.37890625,-0.82421875
0.375,-0.8203125
0.37109375,-0.81640625
0.3671875,-0.8125
0.36328125,-0.80859375
0.359375,-0.8046875
0.35546875,-0.80078125
0.3515625,-0.796875
0.34765625,-0.79296875
0.34375,-0.7890625
0.33984375,-0.78515625
0.3359375,-0.78125
0.33203125,-0.77734375
0.328125,-0.7734375
0.32421875,-0.76953125
0.3203125,-0.765625
0.31640625,-0.76171875
0.3125,-0.7578125
0.30859375,-0.75390625
0.3046875,-0.75
0.30078125,-0.74609375
0.296875,-0.74609375
0.29296875,-0.7421875
0.2890625,-0.73828125
0.28515625,-0.734375
0.28125,-0.73046875
0.27734375,-0.7265625
0.2734375,-0.72265625
0.26953125,-0.72265625
0.265625,-0.71875
0.265625,-0.71484375
0.26171875,-0.71484375
0.2578125,-0.7109375
0.25390625,-0.70703125
0.25,-0.703125
0.24609375,-0.69921875
0.2421875,-0.69921875
0.23828125,-0.6953125
0.234375,-0.69140625
0.23046875,-0.6875
0.2265625,-0.68359375
0.22265625,-0.6796875
0.21875,-0.6796875
0.21484375,-0.67578125
0.2109375,-0.671875
0.20703125,-0.671875
0.203125,-0.66796875
0.19921875,-0.6640625
0.1953125,-0.66015625
0.19140625,-0.66015625
0.1875,-0.65625
0.18359375,-0.65234375
0.1796875,-0.6484375
0.17578125,-0.6484375
0.171875,-0.64453125
0.16796875,-0.640625
0.1640625,-0.640625
0.16015625,-0.63671875
0.15625,-0.6328125
0.15234375,-0.6328125
0.1484375,-0.62890625
0.14453125,-0.62890625
0.140625,-0.625
0.13671875,-0.625
0.1328125,-0.62109375
0.12890625,-0.62109375
0.125,-0.6171875
0.12109375,-0.61328125
0.1171875,-0.61328125
0.11328125,-0.609375
0.109375,-0.609375
0.10546875,-0.60546875
0.1015625,-0.60546875
0.09765625,-0.6015625
0.09375,-0.6015625
0.08984375,-0.6015625
0.0859375,-0.59765625
0.08203125,-0.59765625
0.078125,-0.59375
0.07421875,-0.59375
0.0703125,-0.58984375
0.06640625,-0.58984375
0.0625,-0.58984375
0.05859375,-0.5859375
0.0546875,-0.5859375
0.05078125,-0.5859375
0.046875,-0.5859375
0.04296875,-0.58203125
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.578125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.578125
0.015625,-0.578125
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.57421875
-0.01171875,-0.57421875
-0.015625,-0.57421875
-0.01953125,-0.57421875
-0.0234375,-0.57421875
-0.02734375,-0.57421875
-0.03125,-0.5703125
-0.03515625,-0.5703125
-0.0390625,-0.5703125
-0.04296875,-0.5703125
-0.046875,-0.5703125
-0.05078125,-0.5703125
-0.0546875,-0.5703125
-0.05859375,-0.5703125
-0.0625,-0.5703125
-0.06640625,-0.5703125
-0.0703125,-0.57421875
-0.07421875,-0.57421875
-0.078125,-0.57421875
-0.08203125,-0.57421875
-0.0859375,-0.57421875
-0.08984375,-0.57421875
-0.09375,-0.57421875
-0.09765625,-0.57421875
-0.1015625,-0.57421875
-0.10546875,-0.57421875
-0.109375,-0.57421875
-0.11328125,-0.57421875
-0.1171875,-0.578125
-0.12109375,-0.578125
-0.125,-0.578125
-0.12890625,-0.58203125
-0.1328125,-0.58203125
-0.13671875,-0.58203125
-0.140625,-0.58203125
-0.14453125,-0.58203125
-0.1484375,-0.5859375
-0.15234375,-0.5859375
-0.15625,-0.5859375
-0.16015625,-0.5859375
-0.1640625,-0.58984375
-0.16796875,-0.59375
-0.171875,-0.59375
-0.17578125,-0.59375
-0.1796875,-0.59375
-0.18359375,-0.59765625
-0.1875,-0.6015625
-0.19140625,-0.6015625
-0.1953125,-0.6015625
-0.19921875,-0.60546875
-0.203125,-0.60546875
-0.20703125,-0.60546875
-0.2109375,-0.609375
-0.21484375,-0.61328125
-0.21875,-0.61328125
-0.22265625,-0.6171875
-0.2265625,-0.6171875
-0.23046875,-0.6171875
-0.234375,-0.62109375
-0.23828125,-0.625
-0.2421875,-0.625
-0.24609375,-0.62890625
-0.25,-0.62890625
-0.25390625,-0.6328125
-0.2578125,-0.63671875
-0.26171875,-0.640625
-0.265625,-0.640625
-0.26953125,-0.64453125
-0.2734375,-0.64453125
-0.27734375,-0.6484375
-0.28125,-0.65234375
-0.28515625,-0.65625
-0.2890625,-0.66015625
-0.29296875,-0.6640625
-0.296875,-0.6640625
-0.30078125,-0.66796875
-0.3046875,-0.671875
-0.30859375,-0.67578125
-0.3125,-0.6796875
-0.31640625,-0.68359375
-0.3203125,-0.6875
-0.32421875,-0.69140625
-0.328125,-0.6953125
-0.33203125,-0.69921875
-0.33203125,-0.703125
-0.3359375,-0.70703125
-0.33984375,-0.7109375
-0.34375,-0.71484375
-0.34375,-0.71875
-0.34765625,-0.72265625
-0.3515625,-0.7265625
-0.35546875,-0.73046875
-0.35546875,-0.734375
-0.359375,-0.73828125
-0.359375,-0.7421875
-0.36328125,-0.74609375
-0.3671875,-0.75
-0.37109375,-0.75390625
-0.37109375,-0.7578125
-0.375,-0.76171875
-0.375,-0.765625
-0.37890625,-0.76953125
-0.37890625,-0.7734375
-0.3828125,-0.77734375
-0.3828125,-0.78125
-0.38671875,-0.78515625
-0.38671875,-0.7890625
-0.390625,-0.79296875
-0.39453125,-0.796875
-0.39453125,-0.80078125
-0.39453125,-0.8046875
-0.3984375,-0.80859375
-0.3984375,-0.8125
-0.3984375,-0.81640625
-0.40234375,-0.8203125
-0.40234375,-0.82421875
-0.40234375,-0.828125
-0.40625,-0.83203125
-0.40625,-0.8359375
-0.40625,-0.83984375
-0.40625,-0.84375
-0.41015625,-0.84765625
-0.41015625,-0.8515625
-0.41015625,-0.85546875
-0.41015625,-0.859375
-0.4140625,-0.86328125
-0.4140625,-0.8671875
-0.4140625,-0.87109375
-0.4140625,-0.875
-0.4140625,-0.87890625
-0.4140625,-0.8828125
-0.4140625,-0.88671875
-0.4140625,-0.890625
-0.4140625,-0.89453125
-0.4140625,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.44140625,-0.89453125
0.44140625,-0.890625
0.44140625,-0.88671875
0.4375,-0.8828125
0.4375,-0.87890625
0.43359375,-0.875
0.43359375,-0.87109375
0.4296875,-0.8671875
0.42578125,-0.86328125
0.42578125,-0.859375
0.421875,-0.85546875
0.421875,-0.8515625
0.41796875,-0.84765625
0.4140625,-0.84375
0.41015625,-0.83984375
0.41015625,-0.8359375
0.40625,-0.83203125
0.40234375,-0.828125
0.40234375,-0.82421875
0.3984375,-0.8203125
0.39453125,-0.81640625
0.390625,-0.8125
0.390625,-0.80859375
0.38671875,-0.80859375
0.3828125,-0.8046875
0.3828125,-0.80078125
0.37890625,-0.796875
0.37890625,-0.79296875
0.375,-0.7890625
0.37109375,-0.78515625
0.3671875,-0.78125
0.36328125,-0.77734375
0.359375,-0.7734375
0.35546875,-0.76953125
0.3515625,-0.765625
0.34765625,-0.76171875
0.34375,-0.7578125
0.33984375,-0.75390625
0.3359375,-0.75
0.33203125,-0.74609375
0.328125,-0.7421875
0.32421875,-0.73828125
0.3203125,-0.734375
0.31640625,-0.73046875
0.3125,-0.7265625
0.30859375,-0.7265625
0.3046875,-0.72265625
0.30078125,-0.71875
0.296875,-0.71484375
0.29296875,-0.7109375
0.2890625,-0.7109375
0.28515625,-0.70703125
0.28125,-0.703125
0.27734375,-0.69921875
0.2734375,-0.69921875
0.26953125,-0.6953125
0.265625,-0.69140625
0.26171875,-0.6875
0.2578125,-0.68359375
0.25390625,-0.68359375
0.25,-0.6796875
0.24609375,-0.6796875
0.2421875,-0.67578125
0.23828125,-0.671875
0.234375,-0.671875
0.23046875,-0.66796875
0.2265625,-0.6640625
0.22265625,-0.6640625
0.21875,-0.66015625
0.21484375,-0.65625
0.2109375,-0.65625
0.20703125,-0.65625
0.203125,-0.65234375
0.19921875,-0.65234375
0.1953125,-0.6484375
0.19140625,-0.64453125
0.1875,-0.64453125
0.18359375,-0.640625
0.1796875,-0.640625
0.17578125,-0.63671875
0.171875,-0.63671875
0.16796875,-0.6328125
0.1640625,-0.6328125
0.16015625,-0.6328125
0.15625,-0.62890625
0.15234375,-0.62890625
0.1484375,-0.62890625
0.14453125,-0.625
0.140625,-0.625
0.13671875,-0.62109375
0.1328125,-0.62109375
0.12890625,-0.62109375
0.125,-0.6171875
0.12109375,-0.6171875
0.1171875,-0.6171875
0.11328125,-0.61328125
0.109375,-0.61328125
0.10546875,-0.61328125
0.1015625,-0.61328125
0.09765625,-0.609375
0.09375,-0.609375
0.08984375,-0.609375
0.0859375,-0.609375
0.08203125,-0.609375
0.078125,-0.60546875
0.07421875,-0.60546875
0.0703125,-0.60546875
0.06640625,-0.6015625
0.0625,-0.6015625
0.05859375,-0.6015625
0.0546875,-0.6015625
0.05078125,-0.6015625
0.046875,-0.6015625
0.04296875,-0.6015625
0.0390625,-0.59765625
0.03515625,-0.59765625
0.03125,-0.59765625
0.02734375,-0.59765625
0.0234375,-0.59765625
0.01953125,-0.59765625
0.015625,-0.59765625
0.01171875,-0.59375
0.0078125,-0.59375
0.00390625,-0.59375
0,-0.59375
-0.00390625,-0.59375
-0.0078125,-0.59375
-0.01171875,-0.59375
-0.015625,-0.59375
-0.01953125,-0.59375
-0.0234375,-0.59375
-0.02734375,-0.59375
-0.03125,-0.59375
-0.03515625,-0.59375
-0.0390625,-0.59375
-0.04296875,-0.59375
-0.046875,-0.59375
-0.05078125,-0.59375
-0.0546875,-0.59375
-0.05859375,-0.59765625
-0.0625,-0.59765625
-0.06640625,-0.59765625
-0.0703125,-0.59765625
-0.07421875,-0.59765625
-0.078125,-0.59765625
-0.08203125,-0.59765625
-0.0859375,-0.59765625
-0.08984375,-0.59765625
-0.09375,-0.59765625
-0.09765625,-0.6015625
-0.1015625,-0.6015625
-0.10546875,-0.6015625
-0.109375,-0.6015625
-0.11328125,-0.6015625
-0.1171875,-0.6015625
-0.12109375,-0.60546875
-0.125,-0.60546875
-0.12890625,-0.60546875
-0.1328125,-0.60546875
-0.13671875,-0.60546875
-0.140625,-0.609375
-0.14453125,-0.609375
-0.1484375,-0.609375
-0.15234375,-0.61328125
-0.15625,-0.61328125
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.6171875
-0.171875,-0.6171875
-0.17578125,-0.6171875
-0.1796875,-0.62109375
-0.18359375,-0.62109375
-0.1875,-0.625
-0.19140625,-0.625
-0.1953125,-0.625
-0.19921875,-0.62890625
-0.203125,-0.62890625
-0.20703125,-0.62890625
-0.2109375,-0.6328125
-0.21484375,-0.6328125
-0.21875,-0.63671875
-0.22265625,-0.63671875
-0.2265625,-0.63671875
-0.23046875,-0.640625
-0.234375,-0.640625
-0.23828125,-0.64453125
-0.2421875,-0.64453125
-0.24609375,-0.6484375
-0.25,-0.6484375
-0.25390625,-0.65234375
-0.2578125,-0.65234375
-0.26171875,-0.65625
-0.265625,-0.65625
-0.26953125,-0.66015625
-0.2734375,-0.66015625
-0.27734375,-0.6640625
-0.28125,-0.66796875
-0.28515625,-0.671875
-0.2890625,-0.671875
-0.29296875,-0.67578125
-0.296875,-0.6796875
-0.30078125,-0.68359375
-0.3046875,-0.68359375
-0.30859375,-0.6875
-0.3125,-0.69140625
-0.31640625,-0.69140625
-0.3203125,-0.6953125
-0.32421875,-0.69921875
-0.328125,-0.703125
-0.33203125,-0.70703125
-0.3359375,-0.7109375
-0.33984375,-0.71484375
-0.34375,-0.71875
-0.34375,-0.72265625
-0.34765625,-0.7265625
-0.3515625,-0.73046875
-0.35546875,-0.734375
-0.359375,-0.73828125
-0.359375,-0.7421875
-0.36328125,-0.74609375
-0.3671875,-0.75
-0.37109375,-0.75390625
-0.37109375,-0.7578125
-0.375,-0.76171875
-0.375,-0.765625
-0.37890625,-0.76953125
-0.3828125,-0.7734375
-0.3828125,-0.77734375
-0.38671875,-0.78125
-0.38671875,-0.78515625
-0.390625,-0.7890625
-0.390625,-0.79296875
-0.39453125,-0.796875
-0.3984375,-0.80078125
-0.3984375,-0.8046875
-0.3984375,-0.80859375
-0.40234375,-0.8125
-0.40234375,-0.81640625
-0.40234375,-0.8203125
-0.40234375,-0.82421875
-0.40625,-0.828125
-0.40625,-0.83203125
-0.40625,-0.8359375
-0.41015625,-0.83984375
-0.41015625,-0.84375
-0.41015625,-0.84765625
-0.41015625,-0.8515625
-0.4140625,-0.85546875
-0.4140625,-0.859375
-0.4140625,-0.86328125
-0.4140625,-0.8671875
-0.4140625,-0.87109375
-0.4140625,-0.875
-0.4140625,-0.87890625
-0.4140625,-0.8828125
-0.4140625,-0.88671875
-0.4140625,-0.890625
-0.4140625,-0.89453125
-0.4140625,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.4375,-0.8984375
0.44140625,-0.8984375
0.44140625,-0.89453125
0.44140625,-0.890625
0.44140625,-0.88671875
0.44140625,-0.8828125
0.44140625,-0.87890625
0.4375,-0.875
0.4375,-0.87109375
0.43359375,-0.8671875
0.43359375,-0.86328125
0.4296875,-0.859375
0.4296875,-0.85546875
0.4296875,-0.8515625
0.42578125,-0.84765625
0.421875,-0.84375
0.421875,-0.83984375
0.41796875,-0.8359375
0.41796875,-0.83203125
0.4140625,-0.828125
0.4140625,-0.82421875
0.41015625,-0.8203125
0.40625,-0.81640625
0.40625,-0.8125
0.40625,-0.80859375
0.40234375,-0.8046875
0.3984375,-0.80078125
0.3984375,-0.796875
0.39453125,-0.79296875
0.390625,-0.7890625
0.390625,-0.78515625
0.38671875,-0.78125
0.3828125,-0.77734375
0.3828125,-0.7734375
0.37890625,-0.76953125
0.37890625,-0.765625
0.375,-0.76171875
0.37109375,-0.7578125
0.3671875,-0.75390625
0.36328125,-0.75
0.36328125,-0.74609375
0.359375,-0.7421875
0.35546875,-0.73828125
0.3515625,-0.734375
0.34765625,-0.73046875
0.34375,-0.7265625
0.33984375,-0.72265625
0.3359375,-0.71875
0.3359375,-0.71484375
0.33203125,-0.7109375
0.328125,-0.70703125
0.32421875,-0.703125
0.3203125,-0.69921875
0.31640625,-0.6953125
0.3125,-0.69140625
0.30859375,-0.6875
0.3046875,-0.68359375
0.30078125,-0.6796875
0.296875,-0.67578125
0.29296875,-0.671875
0.2890625,-0.671875
0.28515625,-0.66796875
0.28125,-0.6640625
0.27734375,-0.66015625
0.2734375,-0.65625
0.26953125,-0.65234375
0.265625,-0.6484375
0.26171875,-0.64453125
0.2578125,-0.640625
0.25390625,-0.640625
0.25,-0.63671875
0.24609375,-0.6328125
0.2421875,-0.62890625
0.23828125,-0.62890625
0.234375,-0.625
0.23046875,-0.62109375
0.2265625,-0.6171875
0.22265625,-0.6171875
0.21875,-0.61328125
0.21484375,-0.61328125
0.2109375,-0.609375
0.20703125,-0.60546875
0.203125,-0.60546875
0.19921875,-0.6015625
0.1953125,-0.6015625
0.19140625,-0.59765625
0.1875,-0.59375
0.18359375,-0.59375
0.1796875,-0.59375
0.17578125,-0.58984375
0.171875,-0.58984375
0.16796875,-0.5859375
0.1640625,-0.5859375
0.16015625,-0.5859375
0.15625,-0.58203125
0.15234375,-0.58203125
0.1484375,-0.58203125
0.14453125,-0.578125
0.140625,-0.578125
0.13671875,-0.57421875
0.1328125,-0.57421875
0.12890625,-0.57421875
0.125,-0.57421875
0.12109375,-0.57421875
0.1171875,-0.57421875
0.11328125,-0.57421875
0.109375,-0.5703125
0.10546875,-0.5703125
0.1015625,-0.5703125
0.09765625,-0.5703125
0.09375,-0.5703125
0.08984375,-0.5703125
0.0859375,-0.5703125
0.08203125,-0.5703125
0.078125,-0.56640625
0.07421875,-0.56640625
0.0703125,-0.56640625
0.06640625,-0.56640625
0.0625,-0.56640625
0.05859375,-0.56640625
0.0546875,-0.56640625
0.05078125,-0.56640625
0.046875,-0.56640625
0.04296875,-0.5703125
0.0390625,-0.5703125
0.03515625,-0.5703125
0.03125,-0.5703125
0.02734375,-0.5703125
0.0234375,-0.5703125
0.01953125,-0.5703125
0.015625,-0.57421875
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.578125
-0.01171875,-0.578125
-0.015625,-0.578125
-0.01953125,-0.58203125
-0.0234375,-0.58203125
-0.02734375,-0.58203125
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.5859375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.59375
-0.05859375,-0.59375
-0.0625,-0.59765625
-0.06640625,-0.59765625
-0.0703125,-0.6015625
-0.07421875,-0.6015625
-0.078125,-0.6015625
-0.08203125,-0.6015625
-0.0859375,-0.60546875
-0.08984375,-0.609375
-0.09375,-0.609375
-0.09765625,-0.61328125
-0.1015625,-0.61328125
-0.10546875,-0.61328125
-0.109375,-0.6171875
-0.11328125,-0.62109375
-0.1171875,-0.62109375
-0.12109375,-0.625
-0.125,-0.62890625
-0.12890625,-0.62890625
-0.1328125,-0.62890625
-0.13671875,-0.6328125
-0.140625,-0.63671875
-0.14453125,-0.640625
-0.1484375,-0.640625
-0.15234375,-0.64453125
-0.15625,-0.64453125
-0.16015625,-0.6484375
-0.1640625,-0.6484375
-0.16796875,-0.65234375
-0.171875,-0.65625
-0.17578125,-0.66015625
-0.1796875,-0.66015625
-0.18359375,-0.6640625
-0.1875,-0.66796875
-0.19140625,-0.671875
-0.1953125,-0.67578125
-0.19921875,-0.67578125
-0.203125,-0.6796875
-0.20703125,-0.68359375
-0.2109375,-0.6875
-0.21484375,-0.69140625
-0.21875,-0.6953125
-0.22265625,-0.69921875
-0.2265625,-0.69921875
-0.23046875,-0.703125
-0.234375,-0.70703125
-0.23828125,-0.7109375
-0.2421875,-0.71484375
-0.24609375,-0.71484375
-0.24609375,-0.71875
-0.25,-0.72265625
-0.25390625,-0.7265625
-0.2578125,-0.7265625
-0.26171875,-0.73046875
-0.265625,-0.734375
-0.265625,-0.73828125
-0.26953125,-0.7421875
-0.2734375,-0.7421875
-0.27734375,-0.74609375
-0.27734375,-0.75
-0.28125,-0.75390625
-0.28515625,-0.75390625
-0.2890625,-0.7578125
-0.29296875,-0.76171875
-0.29296875,-0.765625
-0.296875,-0.76953125
-0.30078125,-0.76953125
-0.3046875,-0.7734375
-0.3046875,-0.77734375
-0.30859375,-0.78125
-0.3125,-0.78515625
-0.31640625,-0.7890625
-0.3203125,-0.79296875
-0.32421875,-0.796875
-0.328125,-0.796875
-0.328125,-0.80078125
-0.33203125,-0.8046875
-0.3359375,-0.80859375
-0.33984375,-0.8125
-0.34375,-0.81640625
-0.34765625,-0.8203125
-0.34765625,-0.82421875
-0.3515625,-0.828125
-0.35546875,-0.83203125
-0.359375,-0.8359375
-0.36328125,-0.83984375
-0.3671875,-0.84375
-0.3671875,-0.84765625
-0.37109375,-0.8515625
-0.375,-0.85546875
-0.37890625,-0.859375
-0.3828125,-0.86328125
-0.38671875,-0.8671875
-0.38671875,-0.87109375
-0.390625,-0.875
-0.39453125,-0.87890625
-0.3984375,-0.8828125
-0.3984375,-0.88671875
-0.3984375,-0.890625
-0.3984375,-0.89453125
-0.3984375,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.43359375,-0.89453125
0.43359375,-0.890625
0.43359375,-0.88671875
0.43359375,-0.8828125
0.43359375,-0.87890625
0.4296875,-0.875
0.42578125,-0.87109375
0.421875,-0.8671875
0.421875,-0.86328125
0.41796875,-0.859375
0.4140625,-0.85546875
0.4140625,-0.8515625
0.41015625,-0.84765625
0.40625,-0.84375
0.40234375,-0.83984375
0.3984375,-0.8359375
0.3984375,-0.83203125
0.39453125,-0.828125
0.390625,-0.82421875
0.38671875,-0.8203125
0.3828125,-0.81640625
0.3828125,-0.8125
0.37890625,-0.80859375
0.375,-0.8046875
0.37109375,-0.80078125
0.3671875,-0.796875
0.3671875,-0.79296875
0.36328125,-0.7890625
0.359375,-0.78515625
0.35546875,-0.78125
0.3515625,-0.77734375
0.34765625,-0.7734375
0.34375,-0.76953125
0.33984375,-0.765625
0.3359375,-0.76171875
0.33203125,-0.7578125
0.328125,-0.75390625
0.32421875,-0.75
0.3203125,-0.74609375
0.31640625,-0.7421875
0.3125,-0.7421875
0.30859375,-0.73828125
0.3046875,-0.734375
0.30078125,-0.73046875
0.296875,-0.7265625
0.29296875,-0.72265625
0.2890625,-0.71875
0.28515625,-0.71484375
0.28125,-0.7109375
0.27734375,-0.7109375
0.2734375,-0.70703125
0.26953125,-0.703125
0.265625,-0.703125
0.26171875,-0.69921875
0.2578125,-0.6953125
0.25390625,-0.69140625
0.25,-0.69140625
0.24609375,-0.6875
0.2421875,-0.68359375
0.23828125,-0.6796875
0.234375,-0.6796875
0.23046875,-0.67578125
0.2265625,-0.671875
0.22265625,-0.671875
0.21875,-0.66796875
0.21484375,-0.66796875
0.2109375,-0.6640625
0.20703125,-0.66015625
0.203125,-0.66015625
0.19921875,-0.65625
0.1953125,-0.65625
0.19140625,-0.65234375
0.1875,-0.65234375
0.18359375,-0.6484375
0.1796875,-0.64453125
0.17578125,-0.64453125
0.171875,-0.640625
0.16796875,-0.640625
0.1640625,-0.63671875
0.16015625,-0.63671875
0.15625,-0.6328125
0.15234375,-0.6328125
0.1484375,-0.62890625
0.14453125,-0.62890625
0.140625,-0.62890625
0.13671875,-0.625
0.1328125,-0.625
0.12890625,-0.625
0.125,-0.62109375
0.12109375,-0.62109375
0.1171875,-0.6171875
0.11328125,-0.6171875
0.109375,-0.6171875
0.10546875,-0.61328125
0.1015625,-0.61328125
0.09765625,-0.61328125
0.09375,-0.609375
0.08984375,-0.609375
0.0859375,-0.609375
0.08203125,-0.60546875
0.078125,-0.60546875
0.07421875,-0.60546875
0.0703125,-0.6015625
0.06640625,-0.6015625
0.0625,-0.6015625
0.05859375,-0.6015625
0.0546875,-0.6015625
0.05078125,-0.6015625
0.046875,-0.59765625
0.04296875,-0.59765625
0.0390625,-0.59765625
0.03515625,-0.59765625
0.03125,-0.59765625
0.02734375,-0.59375
0.0234375,-0.59375
0.01953125,-0.59375
0.015625,-0.59375
0.01171875,-0.59375
0.0078125,-0.59375
0.00390625,-0.59375
0,-0.59375
-0.00390625,-0.59375
-0.0078125,-0.59375
-0.01171875,-0.59375
-0.015625,-0.58984375
-0.01953125,-0.58984375
-0.0234375,-0.58984375
-0.02734375,-0.58984375
-0.03125,-0.58984375
-0.03515625,-0.58984375
-0.0390625,-0.58984375
-0.04296875,-0.58984375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.59375
-0.06640625,-0.59375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59375
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59375
-0.1015625,-0.59765625
-0.10546875,-0.59765625
-0.109375,-0.59765625
-0.11328125,-0.59765625
-0.1171875,-0.59765625
-0.12109375,-0.59765625
-0.125,-0.6015625
-0.12890625,-0.6015625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.6015625
-0.14453125,-0.6015625
-0.1484375,-0.60546875
-0.15234375,-0.60546875
-0.15625,-0.60546875
-0.16015625,-0.60546875
-0.1640625,-0.609375
-0.16796875,-0.609375
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.61328125
-0.1875,-0.6171875
-0.19140625,-0.6171875
-0.1953125,-0.6171875
-0.19921875,-0.62109375
-0.203125,-0.62109375
-0.20703125,-0.625
-0.2109375,-0.625
-0.21484375,-0.62890625
-0.21875,-0.62890625
-0.22265625,-0.62890625
-0.2265625,-0.6328125
-0.23046875,-0.6328125
-0.234375,-0.63671875
-0.23828125,-0.63671875
-0.2421875,-0.640625
-0.24609375,-0.640625
-0.25,-0.64453125
-0.25390625,-0.64453125
-0.2578125,-0.6484375
-0.26171875,-0.65234375
-0.265625,-0.65234375
-0.26953125,-0.65625
-0.2734375,-0.65625
-0.27734375,-0.66015625
-0.28125,-0.6640625
-0.28515625,-0.66796875
-0.2890625,-0.66796875
-0.29296875,-0.671875
-0.296875,-0.67578125
-0.30078125,-0.6796875
-0.3046875,-0.6796875
-0.30859375,-0.68359375
-0.3125,-0.6875
-0.31640625,-0.69140625
-0.3203125,-0.6953125
-0.32421875,-0.69921875
-0.328125,-0.703125
-0.33203125,-0.70703125
-0.3359375,-0.7109375
-0.33984375,-0.71484375
-0.34375,-0.71875
-0.34375,-0.72265625
-0.34765625,-0.7265625
-0.3515625,-0.73046875
-0.35546875,-0.734375
-0.35546875,-0.73828125
-0.359375,-0.7421875
-0.36328125,-0.74609375
-0.36328125,-0.75
-0.3671875,-0.75390625
-0.37109375,-0.7578125
-0.375,-0.76171875
-0.375,-0.765625
-0.37890625,-0.76953125
-0.37890625,-0.7734375
-0.3828125,-0.77734375
-0.3828125,-0.78125
-0.38671875,-0.78515625
-0.38671875,-0.7890625
-0.390625,-0.79296875
-0.390625,-0.796875
-0.39453125,-0.80078125
-0.39453125,-0.8046875
-0.3984375,-0.80859375
-0.3984375,-0.8125
-0.3984375,-0.81640625
-0.40234375,-0.8203125
-0.40234375,-0.82421875
-0.40234375,-0.828125
-0.40234375,-0.83203125
-0.40625,-0.8359375
-0.40625,-0.83984375
-0.40625,-0.84375
-0.40625,-0.84765625
-0.41015625,-0.8515625
-0.41015625,-0.85546875
-0.41015625,-0.859375
-0.41015625,-0.86328125
-0.4140625,-0.8671875
-0.4140625,-0.87109375
-0.4140625,-0.875
-0.4140625,-0.87890625
-0.4140625,-0.8828125
-0.4140625,-0.88671875
-0.4140625,-0.890625
-0.4140625,-0.89453125
-0.4140625,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.4140625,-0.8984375
-0.41015625,-0.8984375
-0.40625,-0.8984375
-0.40234375,-0.8984375
-0.3984375,-0.8984375
-0.39453125,-0.8984375
-0.390625,-0.8984375
-0.38671875,-0.8984375
-0.3828125,-0.8984375
-0.37890625,-0.8984375
-0.375,-0.8984375
-0.37109375,-0.8984375
-0.3671875,-0.8984375
-0.36328125,-0.8984375
-0.359375,-0.8984375
-0.35546875,-0.8984375
-0.3515625,-0.8984375
-0.34765625,-0.8984375
-0.34375,-0.8984375
-0.33984375,-0.8984375
-0.3359375,-0.8984375
-0.33203125,-0.8984375
-0.328125,-0.8984375
-0.32421875,-0.8984375
-0.3203125,-0.8984375
-0.31640625,-0.8984375
-0.3125,-0.8984375
-0.30859375,-0.8984375
-0.3046875,-0.8984375
-0.30078125,-0.8984375
-0.296875,-0.8984375
-0.29296875,-0.8984375
-0.2890625,-0.8984375
-0.28515625,-0.8984375
-0.28125,-0.8984375
-0.27734375,-0.8984375
-0.2734375,-0.8984375
-0.26953125,-0.8984375
-0.265625,-0.8984375
-0.26171875,-0.8984375
-0.2578125,-0.8984375
-0.25390625,-0.8984375
-0.25,-0.8984375
-0.24609375,-0.8984375
-0.2421875,-0.8984375
-0.23828125,-0.8984375
-0.234375,-0.8984375
-0.23046875,-0.8984375
-0.2265625,-0.8984375
-0.22265625,-0.8984375
-0.21875,-0.8984375
-0.21484375,-0.8984375
-0.2109375,-0.8984375
-0.20703125,-0.8984375
-0.203125,-0.8984375
-0.19921875,-0.8984375
-0.1953125,-0.8984375
-0.19140625,-0.8984375
-0.1875,-0.8984375
-0.18359375,-0.8984375
-0.1796875,-0.8984375
-0.17578125,-0.8984375
-0.171875,-0.8984375
-0.16796875,-0.8984375
-0.1640625,-0.8984375
-0.16015625,-0.8984375
-0.15625,-0.8984375
-0.15234375,-0.8984375
-0.1484375,-0.8984375
-0.14453125,-0.8984375
-0.140625,-0.8984375
-0.13671875,-0.8984375
-0.1328125,-0.8984375
-0.12890625,-0.8984375
-0.125,-0.8984375
-0.12109375,-0.8984375
-0.1171875,-0.8984375
-0.11328125,-0.8984375
-0.109375,-0.8984375
-0.10546875,-0.8984375
-0.1015625,-0.8984375
-0.09765625,-0.8984375
-0.09375,-0.8984375
-0.08984375,-0.8984375
-0.0859375,-0.8984375
-0.08203125,-0.8984375
-0.078125,-0.8984375
-0.07421875,-0.8984375
-0.0703125,-0.8984375
-0.06640625,-0.8984375
-0.0625,-0.8984375
-0.05859375,-0.8984375
-0.0546875,-0.8984375
-0.05078125,-0.8984375
-0.046875,-0.8984375
-0.04296875,-0.8984375
-0.0390625,-0.8984375
-0.03515625,-0.8984375
-0.03125,-0.8984375
-0.02734375,-0.8984375
-0.0234375,-0.8984375
-0.01953125,-0.8984375
-0.015625,-0.8984375
-0.01171875,-0.8984375
-0.0078125,-0.8984375
-0.00390625,-0.8984375
0,-0.8984375
0.00390625,-0.8984375
0.0078125,-0.8984375
0.01171875,-0.8984375
0.015625,-0.8984375
0.01953125,-0.8984375
0.0234375,-0.8984375
0.02734375,-0.8984375
0.03125,-0.8984375
0.03515625,-0.8984375
0.0390625,-0.8984375
0.04296875,-0.8984375
0.046875,-0.8984375
0.05078125,-0.8984375
0.0546875,-0.8984375
0.05859375,-0.8984375
0.0625,-0.8984375
0.06640625,-0.8984375
0.0703125,-0.8984375
0.07421875,-0.8984375
0.078125,-0.8984375
0.08203125,-0.8984375
0.0859375,-0.8984375
0.08984375,-0.8984375
0.09375,-0.8984375
0.09765625,-0.8984375
0.1015625,-0.8984375
0.10546875,-0.8984375
0.109375,-0.8984375
0.11328125,-0.8984375
0.1171875,-0.8984375
0.12109375,-0.8984375
0.125,-0.8984375
0.12890625,-0.8984375
0.1328125,-0.8984375
0.13671875,-0.8984375
0.140625,-0.8984375
0.14453125,-0.8984375
0.1484375,-0.8984375
0.15234375,-0.8984375
0.15625,-0.8984375
0.16015625,-0.8984375
0.1640625,-0.8984375
0.16796875,-0.8984375
0.171875,-0.8984375
0.17578125,-0.8984375
0.1796875,-0.8984375
0.18359375,-0.8984375
0.1875,-0.8984375
0.19140625,-0.8984375
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.20703125,-0.8984375
0.2109375,-0.8984375
0.21484375,-0.8984375
0.21875,-0.8984375
0.22265625,-0.8984375
0.2265625,-0.8984375
0.23046875,-0.8984375
0.234375,-0.8984375
0.23828125,-0.8984375
0.2421875,-0.8984375
0.24609375,-0.8984375
0.25,-0.8984375
0.25390625,-0.8984375
0.2578125,-0.8984375
0.26171875,-0.8984375
0.265625,-0.8984375
0.26953125,-0.8984375
0.2734375,-0.8984375
0.27734375,-0.8984375
0.28125,-0.8984375
0.28515625,-0.8984375
0.2890625,-0.8984375
0.29296875,-0.8984375
0.296875,-0.8984375
0.30078125,-0.8984375
0.3046875,-0.8984375
0.30859375,-0.8984375
0.3125,-0.8984375
0.31640625,-0.8984375
0.3203125,-0.8984375
0.32421875,-0.8984375
0.328125,-0.8984375
0.33203125,-0.8984375
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375
0.34765625,-0.8984375
0.3515625,-0.8984375
0.35546875,-0.8984375
0.359375,-0.8984375
0.36328125,-0.8984375
0.3671875,-0.8984375
0.37109375,-0.8984375
0.375,-0.8984375
0.37890625,-0.8984375
0.3828125,-0.8984375
0.38671875,-0.8984375
0.390625,-0.8984375
0.39453125,-0.8984375
0.3984375,-0.8984375
0.40234375,-0.8984375
0.40625,-0.8984375
0.41015625,-0.8984375
0.4140625,-0.8984375
0.41796875,-0.8984375
0.421875,-0.8984375
0.42578125,-0.8984375
0.4296875,-0.8984375
0.43359375,-0.8984375
0.43359375,-0.89453125
0.43359375,-0.890625
0.43359375,-0.88671875
0.4296875,-0.8828125
0.42578125,-0.87890625
0.421875,-0.875
0.421875,-0.87109375
0.41796875,-0.8671875
0.4140625,-0.86328125
0.41015625,-0.859375
0.40625,-0.85546875
0.40234375,-0.8515625
0.3984375,-0.84765625
0.39453125,-0.84375
0.390625,-0.83984375
0.390625,-0.8359375
0.38671875,-0.83203125
0.3828125,-0.828125
0.37890625,-0.82421875
0.375,-0.8203125
0.37109375,-0.81640625
0.3671875,-0.8125
0.36328125,-0.80859375
0.359375,-0.8046875
0.359375,-0.80078125
0.35546875,-0.796875
0.3515625,-0.79296875
0.34765625,-0.7890625
0.34375,-0.78515625
0.33984375,-0.78125
0.3359375,-0.77734375
0.33203125,-0.7734375
0.328125,-0.76953125
0.32421875,-0.765625
0.32421875,-0.76171875
0.3203125,-0.7578125
0.31640625,-0.75390625
0.3125,-0.75390625
0.30859375,-0.75
0.30859375,-0.74609375
0.3046875,-0.7421875
0.30078125,-0.7421875
0.296875,-0.73828125
0.29296875,-0.734375
0.2890625,-0.73046875
0.28515625,-0.7265625
0.28125,-0.72265625
0.27734375,-0.71875
0.2734375,-0.71484375
0.26953125,-0.7109375
0.265625,-0.7109375
0.26171875,-0.70703125
0.2578125,-0.703125
0.25390625,-0.69921875
0.25,-0.6953125
0.24609375,-0.6953125
0.2421875,-0.69140625
0.23828125,-0.6875
0.234375,-0.68359375
0.23046875,-0.68359375
0.2265625,-0.6796875
0.22265625,-0.67578125
0.21875,-0.671875
0.21484375,-0.671875
0.2109375,-0.66796875
0.20703125,-0.6640625
0.203125,-0.6640625
0.19921875,-0.66015625
0.1953125,-0.65625
0.19140625,-0.65625
0.1875,-0.65234375
0.18359375,-0.65234375
0.1796875,-0.6484375
0.17578125,-0.6484375
0.171875,-0.64453125
0.16796875,-0.640625
0.1640625,-0.640625
0.16015625,-0.640625
0.15625,-0.63671875
0.15234375,-0.63671875
0.1484375,-0.6328125
0.14453125,-0.6328125
0.140625,-0.62890625
0.13671875,-0.62890625
0.1328125,-0.62890625
0.12890625,-0.625
0.125,-0.625
0.12109375,-0.62109375
0.1171875,-0.62109375
0.11328125,-0.62109375
0.109375,-0.6171875
0.10546875,-0.6171875
0.1015625,-0.6171875
0.09765625,-0.61328125
0.09375,-0.61328125
0.08984375,-0.61328125
0.0859375,-0.61328125
0.08203125,-0.609375
0.078125,-0.609375
0.07421875,-0.609375
0.0703125,-0.60546875
0.06640625,-0.60546875
0.0625,-0.60546875
0.05859375,-0.60546875
0.0546875,-0.60546875
0.05078125,-0.6015625
0.046875,-0.6015625
0.04296875,-0.6015625
0.0390625,-0.6015625
0.03515625,-0.6015625
0.03125,-0.6015625
0.02734375,-0.6015625
0.0234375,-0.6015625
0.01953125,-0.6015625
0.015625,-0.6015625
0.01171875,-0.59765625
0.0078125,-0.59765625
0.00390625,-0.59765625
0,-0.59765625
-0.00390625,-0.59765625
-0.0078125,-0.59765625
-0.01171875,-0.59765625
-0.015625,-0.59765625
-0.01953125,-0.59765625
-0.0234375,-0.59765625
-0.02734375,-0.59765625
-0.03125,-0.59765625
-0.03515625,-0.59765625
-0.0390625,-0.59765625
-0.04296875,-0.6015625
-0.046875,-0.6015625
-0.05078125,-0.6015625
-0.0546875,-0.6015625
-0.05859375,-0.6015625
-0.0625,-0.6015625
-0.06640625,-0.6015625
-0.0703125,-0.6015625
-0.07421875,-0.6015625
-0.078125,-0.6015625
-0.08203125,-0.6015625
-0.0859375,-0.6015625
-0.08984375,-0.6015625
-0.09375,-0.6015625
-0.09765625,-0.6015625
-0.1015625,-0.60546875
-0.10546875,-0.60546875
-0.109375,-0.60546875
-0.11328125,-0.60546875
-0.1171875,-0.60546875
-0.12109375,-0.609375
-0.125,-0.609375
-0.12890625,-0.609375
-0.1328125,-0.609375
-0.13671875,-0.609375
-0.140625,-0.61328125
-0.14453125,-0.61328125
-0.1484375,-0.61328125
-0.15234375,-0.61328125
-0.15625,-0.6171875
-0.16015625,-0.6171875
-0.1640625,-0.6171875
-0.16796875,-0.62109375
-0.171875,-0.62109375
-0.17578125,-0.62109375
-0.1796875,-0.62109375
-0.18359375,-0.625
-0.1875,-0.625
-0.19140625,-0.62890625
-0.1953125,-0.62890625
-0.19921875,-0.62890625
-0.203125,-0.62890625
-0.20703125,-0.6328125
-0.2109375,-0.6328125
-0.21484375,-0.63671875
-0.21875,-0.63671875
-0.22265625,-0.640625
-0.2265625,-0.640625
-0.23046875,-0.640625
-0.234375,-0.640625
-0.23828125,-0.64453125
-0.2421875,-0.64453125
-0.24609375,-0.6484375
-0.25,-0.65234375
-0.25390625,-0.65234375
-0.2578125,-0.65625
-0.26171875,-0.65625
-0.265625,-0.66015625
-0.26953125,-0.66015625
-0.2734375,-0.6640625
-0.27734375,-0.66796875
-0.28125,-0.671875
-0.28515625,-0.671875
-0.2890625,-0.67578125
-0.29296875,-0.6796875
-0.296875,-0.68359375
-0.30078125,-0.68359375
-0.3046875,-0.6875
-0.30859375,-0.69140625
-0.3125,-0.6953125
-0.31640625,-0.69921875
-0.3203125,-0.69921875
-0.3203125,-0.703125
-0.32421875,-0.70703125
-0.328125,-0.7109375
-0.33203125,-0.7109375
-0.33203125,-0.71484375
-0.3359375,-0.71875
-0.33984375,-0.72265625
-0.34375,-0.7265625
-0.34765625,-0.73046875
-0.34765625,-0.734375
-0.3515625,-0.73828125
-0.35546875,-0.7421875
-0.359375,-0.74609375
-0.359375,-0.75
-0.36328125,-0.75390625
-0.3671875,-0.7578125
-0.3671875,-0.76171875
-0.37109375,-0.765625
-0.375,-0.76953125
-0.375,-0.7734375
-0.37890625,-0.77734375
-0.37890625,-0.78125
-0.3828125,-0.78515625
-0.3828125,-0.7890625
-0.38671875,-0.79296875
-0.38671875,-0.796875
-0.390625,-0.80078125
-0.390625,-0.8046875
-0.39453125,-0.80859375
-0.39453125,-0.8125
-0.3984375,-0.81640625
-0.3984375,-0.8203125
-0.40234375,-0.82421875
-0.40234375,-0.828125
-0.40234375,-0.83203125
-0.40234375,-0.8359375
-0.40625,-0.83984375
-0.40625,-0.84375
-0.40625,-0.84765625
-0.40625,-0.8515625
-0.41015625,-0.85546875
-0.41015625,-0.859375
-0.41015625,-0.86328125
-0.41015625,-0.8671875
-0.4140625,-0.87109375
-0.4140625,-0.875
-0.4140625,-0.87890625
-0.4140625,-0.8828125
-0.4140625,-0.88671875
-0.4140625,-0.890625
-0.4140625,-0.89453125
-0.4140625,-0.8984375


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000001.csv <==
X,Y
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.5859375,-0.890625
0.5859375,-0.88671875
0.5859375,-0.8828125
0.58203125,-0.87890625
0.578125,-0.875
0.57421875,-0.87109375
0.57421875,-0.8671875
0.5703125,-0.86328125
0.56640625,-0.859375
0.5625,-0.85546875
0.5625,-0.8515625
0.55859375,-0.84765625
0.5546875,-0.84375
0.55078125,-0.83984375
0.546875,-0.8359375
0.546875,-0.83203125
0.54296875,-0.828125
0.5390625,-0.82421875
0.53515625,-0.8203125
0.53125,-0.81640625
0.52734375,-0.8125
0.52734375,-0.80859375
0.5234375,-0.8046875
0.51953125,-0.80078125
0.515625,-0.796875
0.51171875,-0.79296875
0.5078125,-0.7890625
0.5078125,-0.78515625
0.50390625,-0.78125
0.5,-0.77734375
0.49609375,-0.7734375
0.4921875,-0.76953125
0.4921875,-0.765625
0.48828125,-0.76171875
0.484375,-0.7578125
0.48046875,-0.75390625
0.4765625,-0.75
0.47265625,-0.74609375
0.46875,-0.7421875
0.46484375,-0.73828125
0.46484375,-0.734375
0.4609375,-0.73046875
0.45703125,-0.7265625
0.453125,-0.72265625
0.44921875,-0.71875
0.44921875,-0.71484375
0.4453125,-0.7109375
0.44140625,-0.70703125
0.4375,-0.703125
0.43359375,-0.69921875
0.4296875,-0.6953125
0.42578125,-0.69140625
0.421875,-0.6875
0.41796875,-0.68359375
0.4140625,-0.6796875
0.41015625,-0.67578125
0.40625,-0.671875
0.40234375,-0.66796875
0.3984375,-0.6640625
0.39453125,-0.66015625
0.390625,-0.65625
0.38671875,-0.65234375
0.3828125,-0.6484375
0.37890625,-0.64453125
0.375,-0.640625
0.37109375,-0.63671875
0.3671875,-0.63671875
0.36328125,-0.6328125
0.36328125,-0.62890625
0.359375,-0.62890625
0.35546875,-0.625
0.3515625,-0.62109375
0.34765625,-0.6171875
0.34375,-0.6171875
0.33984375,-0.61328125
0.3359375,-0.609375
0.33203125,-0.609375
0.328125,-0.60546875
0.32421875,-0.6015625
0.3203125,-0.6015625
0.31640625,-0.59765625
0.3125,-0.59375
0.30859375,-0.58984375
0.3046875,-0.58984375
0.30078125,-0.5859375
0.296875,-0.5859375
0.29296875,-0.58203125
0.2890625,-0.578125
0.28515625,-0.578125
0.28125,-0.57421875
0.27734375,-0.57421875
0.2734375,-0.5703125
0.26953125,-0.5703125
0.265625,-0.56640625
0.26171875,-0.56640625
0.2578125,-0.5625
0.25390625,-0.5625
0.25,-0.55859375
0.24609375,-0.55859375
0.2421875,-0.55859375
0.23828125,-0.5546875
0.234375,-0.5546875
0.23046875,-0.5546875
0.2265625,-0.55078125
0.22265625,-0.55078125
0.21875,-0.546875
0.21484375,-0.546875
0.2109375,-0.546875
0.20703125,-0.54296875
0.203125,-0.54296875
0.19921875,-0.54296875
0.1953125,-0.54296875
0.19140625,-0.54296875
0.1875,-0.5390625
0.18359375,-0.5390625
0.1796875,-0.5390625
0.17578125,-0.5390625
0.171875,-0.5390625
0.16796875,-0.53515625
0.1640625,-0.53515625
0.16015625,-0.53515625
0.15625,-0.53515625
0.15234375,-0.53515625
0.1484375,-0.53125
0.14453125,-0.53125
0.140625,-0.53125
0.13671875,-0.53125
0.1328125,-0.53125
0.12890625,-0.53125
0.125,-0.53125
0.12109375,-0.53125
0.1171875,-0.53125
0.11328125,-0.53125
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.53125
0.0859375,-0.53125
0.08203125,-0.53125
0.078125,-0.53125
0.07421875,-0.53125
0.0703125,-0.53125
0.06640625,-0.53125
0.0625,-0.53125
0.05859375,-0.53125
0.0546875,-0.53515625
0.05078125,-0.53515625
0.046875,-0.53515625
0.04296875,-0.53515625
0.0390625,-0.5390625
0.03515625,-0.5390625
0.03125,-0.5390625
0.02734375,-0.5390625
0.0234375,-0.5390625
0.01953125,-0.54296875
0.015625,-0.54296875
0.01171875,-0.54296875
0.0078125,-0.54296875
0.00390625,-0.54296875
0,-0.54296875
-0.00390625,-0.546875
-0.0078125,-0.546875
-0.01171875,-0.546875
-0.015625,-0.546875
-0.01953125,-0.55078125
-0.0234375,-0.55078125
-0.02734375,-0.5546875
-0.03125,-0.5546875
-0.03515625,-0.5546875
-0.0390625,-0.55859375
-0.04296875,-0.55859375
-0.046875,-0.55859375
-0.05078125,-0.55859375
-0.0546875,-0.5625
-0.05859375,-0.5625
-0.0625,-0.56640625
-0.06640625,-0.56640625
-0.0703125,-0.5703125
-0.07421875,-0.5703125
-0.078125,-0.57421875
-0.08203125,-0.57421875
-0.0859375,-0.57421875
-0.08984375,-0.578125
-0.09375,-0.578125
-0.09765625,-0.58203125
-0.1015625,-0.58203125
-0.10546875,-0.5859375
-0.109375,-0.5859375
-0.11328125,-0.58984375
-0.1171875,-0.58984375
-0.12109375,-0.59375
-0.125,-0.59765625
-0.12890625,-0.59765625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.609375
-0.15234375,-0.609375
-0.15625,-0.61328125
-0.16015625,-0.6171875
-0.1640625,-0.6171875
-0.16796875,-0.62109375
-0.171875,-0.625
-0.17578125,-0.625
-0.1796875,-0.62890625
-0.18359375,-0.6328125
-0.1875,-0.6328125
-0.19140625,-0.63671875
-0.1953125,-0.640625
-0.19921875,-0.64453125
-0.203125,-0.64453125
-0.20703125,-0.6484375
-0.2109375,-0.65234375
-0.21484375,-0.65625
-0.21875,-0.65625
-0.22265625,-0.66015625
-0.2265625,-0.6640625
-0.23046875,-0.66796875
-0.234375,-0.671875
-0.23828125,-0.67578125
-0.2421875,-0.6796875
-0.24609375,-0.68359375
-0.25,-0.6875
-0.25390625,-0.69140625
-0.2578125,-0.6953125
-0.26171875,-0.69921875
-0.265625,-0.703125
-0.26953125,-0.70703125
-0.2734375,-0.7109375
-0.27734375,-0.71484375
-0.27734375,-0.71875
-0.28125,-0.72265625
-0.28515625,-0.7265625
-0.2890625,-0.73046875
-0.2890625,-0.734375
-0.29296875,-0.73828125
-0.296875,-0.7421875
-0.30078125,-0.74609375
-0.30078125,-0.75
-0.3046875,-0.75390625
-0.30859375,-0.7578125
-0.30859375,-0.76171875
-0.3125,-0.765625
-0.31640625,-0.76953125
-0.3203125,-0.7734375
-0.3203125,-0.77734375
-0.32421875,-0.78125
-0.32421875,-0.78515625
-0.328125,-0.7890625
-0.33203125,-0.79296875
-0.33203125,-0.796875
-0.3359375,-0.80078125
-0.3359375,-0.8046875
-0.33984375,-0.80859375
-0.33984375,-0.8125
-0.34375,-0.81640625
-0.34375,-0.8203125
-0.34765625,-0.82421875
-0.34765625,-0.828125
-0.3515625,-0.83203125
-0.3515625,-0.8359375
-0.3515625,-0.83984375
-0.35546875,-0.84375
-0.35546875,-0.84765625
-0.359375,-0.8515625
-0.359375,-0.85546875
-0.36328125,-0.859375
-0.36328125,-0.86328125
-0.36328125,-0.8671875
-0.3671875,-0.87109375
-0.3671875,-0.875
-0.37109375,-0.87890625
-0.37109375,-0.8828125
-0.37109375,-0.88671875
-0.37109375,-0.890625
-0.37109375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.5859375,-0.890625
0.5859375,-0.88671875
0.5859375,-0.8828125
0.58203125,-0.87890625
0.578125,-0.875
0.57421875,-0.87109375
0.57421875,-0.8671875
0.5703125,-0.86328125
0.56640625,-0.859375
0.5625,-0.85546875
0.55859375,-0.8515625
0.5546875,-0.84765625
0.55078125,-0.84375
0.55078125,-0.83984375
0.546875,-0.83984375
0.54296875,-0.8359375
0.54296875,-0.83203125
0.5390625,-0.828125
0.53515625,-0.82421875
0.53125,-0.8203125
0.52734375,-0.81640625
0.5234375,-0.8125
0.51953125,-0.80859375
0.515625,-0.8046875
0.51171875,-0.80078125
0.5078125,-0.796875
0.50390625,-0.79296875
0.5,-0.7890625
0.5,-0.78515625
0.49609375,-0.78515625
0.4921875,-0.78125
0.48828125,-0.77734375
0.484375,-0.7734375
0.48046875,-0.76953125
0.4765625,-0.765625
0.47265625,-0.76171875
0.46875,-0.7578125
0.46484375,-0.75390625
0.4609375,-0.75
0.45703125,-0.74609375
0.453125,-0.7421875
0.44921875,-0.73828125
0.4453125,-0.734375
0.44140625,-0.73046875
0.4375,-0.7265625
0.43359375,-0.72265625
0.4296875,-0.71875
0.42578125,-0.71484375
0.421875,-0.7109375
0.41796875,-0.70703125
0.4140625,-0.703125
0.41015625,-0.69921875
0.40625,-0.6953125
0.40234375,-0.6953125
0.3984375,-0.69140625
0.39453125,-0.6875
0.390625,-0.68359375
0.38671875,-0.6796875
0.3828125,-0.67578125
0.37890625,-0.671875
0.375,-0.66796875
0.37109375,-0.66796875
0.3671875,-0.6640625
0.36328125,-0.66015625
0.36328125,-0.65625
0.359375,-0.65625
0.35546875,-0.65234375
0.3515625,-0.6484375
0.34765625,-0.64453125
0.34375,-0.640625
0.33984375,-0.640625
0.3359375,-0.63671875
0.33203125,-0.6328125
0.328125,-0.62890625
0.32421875,-0.625
0.3203125,-0.625
0.31640625,-0.62109375
0.3125,-0.6171875
0.30859375,-0.61328125
0.3046875,-0.61328125
0.30078125,-0.609375
0.296875,-0.60546875
0.29296875,-0.60546875
0.2890625,-0.6015625
0.28515625,-0.6015625
0.28125,-0.59765625
0.27734375,-0.59375
0.2734375,-0.59375
0.26953125,-0.58984375
0.265625,-0.5859375
0.26171875,-0.5859375
0.2578125,-0.58203125
0.25390625,-0.58203125
0.25,-0.578125
0.24609375,-0.578125
0.2421875,-0.57421875
0.23828125,-0.57421875
0.234375,-0.5703125
0.23046875,-0.5703125
0.2265625,-0.56640625
0.22265625,-0.56640625
0.21875,-0.5625
0.21484375,-0.5625
0.2109375,-0.55859375
0.20703125,-0.55859375
0.203125,-0.55859375
0.19921875,-0.5546875
0.1953125,-0.5546875
0.19140625,-0.5546875
0.1875,-0.55078125
0.18359375,-0.55078125
0.1796875,-0.546875
0.17578125,-0.546875
0.171875,-0.546875
0.16796875,-0.54296875
0.1640625,-0.54296875
0.16015625,-0.54296875
0.15625,-0.54296875
0.15234375,-0.5390625
0.1484375,-0.5390625
0.14453125,-0.5390625
0.140625,-0.5390625
0.13671875,-0.53515625
0.1328125,-0.53515625
0.12890625,-0.53515625
0.125,-0.53515625
0.12109375,-0.53515625
0.1171875,-0.53515625
0.11328125,-0.53515625
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.53125
0.0859375,-0.53125
0.08203125,-0.53125
0.078125,-0.53125
0.07421875,-0.53125
0.0703125,-0.53125
0.06640625,-0.53125
0.0625,-0.53125
0.05859375,-0.53125
0.0546875,-0.53125
0.05078125,-0.53125
0.046875,-0.53125
0.04296875,-0.53125
0.0390625,-0.53125
0.03515625,-0.53125
0.03125,-0.53125
0.02734375,-0.53125
0.0234375,-0.53125
0.01953125,-0.53125
0.015625,-0.53515625
0.01171875,-0.53515625
0.0078125,-0.53515625
0.00390625,-0.53515625
0,-0.53515625
-0.00390625,-0.53515625
-0.0078125,-0.53515625
-0.01171875,-0.53515625
-0.015625,-0.5390625
-0.01953125,-0.5390625
-0.0234375,-0.5390625
-0.02734375,-0.5390625
-0.03125,-0.5390625
-0.03515625,-0.54296875
-0.0390625,-0.54296875
-0.04296875,-0.54296875
-0.046875,-0.54296875
-0.05078125,-0.54296875
-0.0546875,-0.546875
-0.05859375,-0.546875
-0.0625,-0.546875
-0.06640625,-0.55078125
-0.0703125,-0.55078125
-0.07421875,-0.55078125
-0.078125,-0.5546875
-0.08203125,-0.5546875
-0.0859375,-0.55859375
-0.08984375,-0.55859375
-0.09375,-0.55859375
-0.09765625,-0.5625
-0.1015625,-0.5625
-0.10546875,-0.56640625
-0.109375,-0.56640625
-0.11328125,-0.5703125
-0.1171875,-0.5703125
-0.12109375,-0.57421875
-0.125,-0.57421875
-0.12890625,-0.578125
-0.1328125,-0.578125
-0.13671875,-0.58203125
-0.140625,-0.58203125
-0.14453125,-0.5859375
-0.1484375,-0.5859375
-0.15234375,-0.58984375
-0.15625,-0.58984375
-0.16015625,-0.59375
-0.1640625,-0.59765625
-0.16796875,-0.59765625
-0.171875,-0.6015625
-0.17578125,-0.6015625
-0.1796875,-0.60546875
-0.18359375,-0.609375
-0.1875,-0.61328125
-0.19140625,-0.61328125
-0.1953125,-0.6171875
-0.19921875,-0.62109375
-0.203125,-0.625
-0.20703125,-0.62890625
-0.2109375,-0.62890625
-0.21484375,-0.6328125
-0.21875,-0.63671875
-0.22265625,-0.640625
-0.2265625,-0.64453125
-0.23046875,-0.64453125
-0.234375,-0.6484375
-0.234375,-0.65234375
-0.23828125,-0.65625
-0.2421875,-0.65625
-0.24609375,-0.66015625
-0.24609375,-0.6640625
-0.25,-0.66796875
-0.25390625,-0.671875
-0.2578125,-0.67578125
-0.26171875,-0.6796875
-0.265625,-0.68359375
-0.265625,-0.6875
-0.26953125,-0.69140625
-0.2734375,-0.6953125
-0.27734375,-0.69921875
-0.27734375,-0.703125
-0.28125,-0.70703125
-0.28515625,-0.7109375
-0.2890625,-0.71484375
-0.2890625,-0.71875
-0.29296875,-0.72265625
-0.296875,-0.7265625
-0.296875,-0.73046875
-0.30078125,-0.734375
-0.3046875,-0.73828125
-0.3046875,-0.7421875
-0.30859375,-0.74609375
-0.30859375,-0.75
-0.3125,-0.75390625
-0.31640625,-0.7578125
-0.31640625,-0.76171875
-0.3203125,-0.765625
-0.3203125,-0.76953125
-0.32421875,-0.7734375
-0.32421875,-0.77734375
-0.328125,-0.78125
-0.33203125,-0.78515625
-0.33203125,-0.7890625
-0.3359375,-0.79296875
-0.3359375,-0.796875
-0.33984375,-0.80078125
-0.33984375,-0.8046875
-0.34375,-0.80859375
-0.34375,-0.8125
-0.34765625,-0.81640625
-0.34765625,-0.8203125
-0.34765625,-0.82421875
-0.3515625,-0.828125
-0.3515625,-0.83203125
-0.35546875,-0.8359375
-0.35546875,-0.83984375
-0.359375,-0.84375
-0.359375,-0.84765625
-0.359375,-0.8515625
-0.36328125,-0.85546875
-0.36328125,-0.859375
-0.36328125,-0.86328125
-0.3671875,-0.8671875
-0.3671875,-0.87109375
-0.37109375,-0.875
-0.37109375,-0.87890625
-0.37109375,-0.8828125
-0.37109375,-0.88671875
-0.37109375,-0.890625
-0.37109375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.58984375,-0.89453125
0.59375,-0.89453125
0.59375,-0.890625
0.59375,-0.88671875
0.59375,-0.8828125
0.59375,-0.87890625
0.58984375,-0.875
0.58984375,-0.87109375
0.58984375,-0.8671875
0.5859375,-0.86328125
0.5859375,-0.859375
0.58203125,-0.85546875
0.58203125,-0.8515625
0.578125,-0.84765625
0.578125,-0.84375
0.57421875,-0.83984375
0.57421875,-0.8359375
0.5703125,-0.83203125
0.5703125,-0.828125
0.56640625,-0.82421875
0.56640625,-0.8203125
0.5625,-0.81640625
0.5625,-0.8125
0.55859375,-0.80859375
0.5546875,-0.8046875
0.5546875,-0.80078125
0.55078125,-0.796875
0.55078125,-0.79296875
0.546875,-0.7890625
0.546875,-0.78515625
0.54296875,-0.78125
0.5390625,-0.77734375
0.5390625,-0.7734375
0.53515625,-0.76953125
0.53125,-0.765625
0.53125,-0.76171875
0.52734375,-0.7578125
0.5234375,-0.75390625
0.51953125,-0.75
0.51953125,-0.74609375
0.515625,-0.7421875
0.51171875,-0.73828125
0.5078125,-0.734375
0.50390625,-0.73046875
0.5,-0.7265625
0.49609375,-0.72265625
0.4921875,-0.71875
0.4921875,-0.71484375
0.48828125,-0.7109375
0.484375,-0.7109375
0.48046875,-0.70703125
0.4765625,-0.703125
0.4765625,-0.69921875
0.47265625,-0.69921875
0.46875,-0.6953125
0.46875,-0.69140625
0.46484375,-0.6875
0.4609375,-0.68359375
0.45703125,-0.68359375
0.453125,-0.6796875
0.44921875,-0.67578125
0.4453125,-0.671875
0.44140625,-0.66796875
0.4375,-0.66796875
0.43359375,-0.6640625
0.4296875,-0.66015625
0.42578125,-0.65625
0.421875,-0.65234375
0.41796875,-0.65234375
0.4140625,-0.6484375
0.41015625,-0.64453125
0.40625,-0.640625
0.40234375,-0.640625
0.3984375,-0.63671875
0.39453125,-0.6328125
0.390625,-0.6328125
0.38671875,-0.62890625
0.3828125,-0.62890625
0.37890625,-0.625
0.375,-0.62109375
0.37109375,-0.62109375
0.3671875,-0.6171875
0.36328125,-0.6171875
0.359375,-0.61328125
0.35546875,-0.61328125
0.3515625,-0.609375
0.34765625,-0.609375
0.34375,-0.60546875
0.33984375,-0.60546875
0.3359375,-0.6015625
0.33203125,-0.6015625
0.328125,-0.6015625
0.32421875,-0.59765625
0.3203125,-0.59765625
0.31640625,-0.59375
0.3125,-0.59375
0.30859375,-0.58984375
0.3046875,-0.58984375
0.30078125,-0.5859375
0.296875,-0.5859375
0.29296875,-0.5859375
0.2890625,-0.58203125
0.28515625,-0.58203125
0.28125,-0.58203125
0.27734375,-0.58203125
0.2734375,-0.578125
0.26953125,-0.578125
0.265625,-0.578125
0.26171875,-0.57421875
0.2578125,-0.57421875
0.25390625,-0.57421875
0.25,-0.57421875
0.24609375,-0.57421875
0.2421875,-0.5703125
0.23828125,-0.5703125
0.234375,-0.5703125
0.23046875,-0.5703125
0.2265625,-0.5703125
0.22265625,-0.56640625
0.21875,-0.56640625
0.21484375,-0.56640625
0.2109375,-0.56640625
0.20703125,-0.56640625
0.203125,-0.5625
0.19921875,-0.5625
0.1953125,-0.5625
0.19140625,-0.5625
0.1875,-0.5625
0.18359375,-0.5625
0.1796875,-0.5625
0.17578125,-0.5625
0.171875,-0.5625
0.16796875,-0.5625
0.1640625,-0.55859375
0.16015625,-0.55859375
0.15625,-0.55859375
0.15234375,-0.55859375
0.1484375,-0.55859375
0.14453125,-0.55859375
0.140625,-0.55859375
0.13671875,-0.55859375
0.1328125,-0.55859375
0.12890625,-0.55859375
0.125,-0.55859375
0.12109375,-0.55859375
0.1171875,-0.55859375
0.11328125,-0.55859375
0.109375,-0.55859375
0.10546875,-0.55859375
0.1015625,-0.55859375
0.09765625,-0.55859375
0.09375,-0.55859375
0.08984375,-0.55859375
0.0859375,-0.55859375
0.08203125,-0.5625
0.078125,-0.5625
0.07421875,-0.5625
0.0703125,-0.5625
0.06640625,-0.5625
0.0625,-0.5625
0.05859375,-0.5625
0.0546875,-0.56640625
0.05078125,-0.56640625
0.046875,-0.56640625
0.04296875,-0.56640625
0.0390625,-0.56640625
0.03515625,-0.56640625
0.03125,-0.5703125
0.02734375,-0.5703125
0.0234375,-0.5703125
0.01953125,-0.5703125
0.015625,-0.57421875
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.57421875
0,-0.57421875
-0.00390625,-0.57421875
-0.0078125,-0.578125
-0.01171875,-0.578125
-0.015625,-0.578125
-0.01953125,-0.58203125
-0.0234375,-0.58203125
-0.02734375,-0.58203125
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.58984375
-0.046875,-0.58984375
-0.05078125,-0.59375
-0.0546875,-0.59375
-0.05859375,-0.59375
-0.0625,-0.59765625
-0.06640625,-0.59765625
-0.0703125,-0.6015625
-0.07421875,-0.6015625
-0.078125,-0.6015625
-0.08203125,-0.60546875
-0.0859375,-0.60546875
-0.08984375,-0.609375
-0.09375,-0.609375
-0.09765625,-0.61328125
-0.1015625,-0.61328125
-0.10546875,-0.6171875
-0.109375,-0.6171875
-0.11328125,-0.62109375
-0.1171875,-0.625
-0.12109375,-0.625
-0.125,-0.62890625
-0.12890625,-0.62890625
-0.1328125,-0.6328125
-0.13671875,-0.6328125
-0.140625,-0.63671875
-0.14453125,-0.63671875
-0.1484375,-0.640625
-0.15234375,-0.640625
-0.15625,-0.64453125
-0.16015625,-0.6484375
-0.1640625,-0.6484375
-0.16796875,-0.65234375
-0.171875,-0.65625
-0.17578125,-0.65625
-0.1796875,-0.66015625
-0.18359375,-0.6640625
-0.1875,-0.6640625
-0.19140625,-0.66796875
-0.1953125,-0.671875
-0.19921875,-0.671875
-0.203125,-0.67578125
-0.20703125,-0.6796875
-0.2109375,-0.68359375
-0.21484375,-0.68359375
-0.21875,-0.6875
-0.22265625,-0.69140625
-0.2265625,-0.6953125
-0.23046875,-0.69921875
-0.234375,-0.703125
-0.23828125,-0.70703125
-0.2421875,-0.7109375
-0.24609375,-0.7109375
-0.25,-0.71484375
-0.25,-0.71875
-0.25390625,-0.72265625
-0.2578125,-0.7265625
-0.26171875,-0.73046875
-0.265625,-0.734375
-0.26953125,-0.73828125
-0.2734375,-0.7421875
-0.27734375,-0.74609375
-0.28125,-0.75
-0.28515625,-0.75390625
-0.2890625,-0.7578125
-0.29296875,-0.76171875
-0.29296875,-0.765625
-0.296875,-0.76953125
-0.30078125,-0.76953125
-0.30078125,-0.7734375
-0.3046875,-0.77734375
-0.30859375,-0.78125
-0.30859375,-0.78515625
-0.3125,-0.7890625
-0.31640625,-0.79296875
-0.3203125,-0.796875
-0.3203125,-0.80078125
-0.32421875,-0.8046875
-0.328125,-0.80859375
-0.33203125,-0.8125
-0.33203125,-0.81640625
-0.3359375,-0.8203125
-0.3359375,-0.82421875
-0.33984375,-0.828125
-0.34375,-0.83203125
-0.34375,-0.8359375
-0.34765625,-0.83984375
-0.34765625,-0.84375
-0.3515625,-0.84765625
-0.3515625,-0.8515625
-0.35546875,-0.85546875
-0.359375,-0.859375
-0.359375,-0.86328125
-0.36328125,-0.8671875
-0.36328125,-0.87109375
-0.36328125,-0.875
-0.3671875,-0.87890625
-0.37109375,-0.8828125
-0.37109375,-0.88671875
-0.37109375,-0.890625
-0.37109375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.58984375,-0.89453125
0.58984375,-0.890625
0.58984375,-0.88671875
0.58984375,-0.8828125
0.58984375,-0.87890625
0.5859375,-0.875
0.58203125,-0.87109375
0.58203125,-0.8671875
0.578125,-0.86328125
0.57421875,-0.859375
0.5703125,-0.85546875
0.5703125,-0.8515625
0.56640625,-0.84765625
0.5625,-0.84375
0.55859375,-0.83984375
0.55859375,-0.8359375
0.5546875,-0.83203125
0.55078125,-0.828125
0.546875,-0.82421875
0.54296875,-0.8203125
0.54296875,-0.81640625
0.5390625,-0.8125
0.53515625,-0.80859375
0.53125,-0.8046875
0.52734375,-0.80078125
0.5234375,-0.796875
0.51953125,-0.79296875
0.51953125,-0.7890625
0.515625,-0.78515625
0.51171875,-0.78125
0.5078125,-0.77734375
0.50390625,-0.7734375
0.5,-0.76953125
0.49609375,-0.765625
0.4921875,-0.76171875
0.48828125,-0.7578125
0.484375,-0.75390625
0.48046875,-0.75
0.4765625,-0.74609375
0.47265625,-0.7421875
0.46875,-0.73828125
0.46484375,-0.734375
0.4609375,-0.73046875
0.4609375,-0.7265625
0.45703125,-0.7265625
0.453125,-0.72265625
0.44921875,-0.71875
0.4453125,-0.71484375
0.44140625,-0.7109375
0.4375,-0.70703125
0.43359375,-0.703125
0.4296875,-0.69921875
0.42578125,-0.69921875
0.421875,-0.6953125
0.41796875,-0.69140625
0.4140625,-0.6875
0.41015625,-0.68359375
0.40625,-0.68359375
0.40234375,-0.6796875
0.3984375,-0.67578125
0.39453125,-0.671875
0.390625,-0.671875
0.38671875,-0.66796875
0.3828125,-0.6640625
0.37890625,-0.66015625
0.375,-0.66015625
0.37109375,-0.65625
0.3671875,-0.65625
0.36328125,-0.65234375
0.359375,-0.6484375
0.35546875,-0.64453125
0.3515625,-0.640625
0.34765625,-0.640625
0.34375,-0.640625
0.33984375,-0.63671875
0.3359375,-0.6328125
0.33203125,-0.6328125
0.328125,-0.62890625
0.32421875,-0.62890625
0.3203125,-0.625
0.31640625,-0.62109375
0.3125,-0.6171875
0.30859375,-0.6171875
0.3046875,-0.61328125
0.30078125,-0.61328125
0.296875,-0.61328125
0.29296875,-0.609375
0.2890625,-0.60546875
0.28515625,-0.60546875
0.28125,-0.6015625
0.27734375,-0.6015625
0.2734375,-0.6015625
0.26953125,-0.59765625
0.265625,-0.59765625
0.26171875,-0.59375
0.2578125,-0.59375
0.25390625,-0.58984375
0.25,-0.58984375
0.24609375,-0.5859375
0.2421875,-0.5859375
0.23828125,-0.5859375
0.234375,-0.58203125
0.23046875,-0.58203125
0.2265625,-0.58203125
0.22265625,-0.578125
0.21875,-0.578125
0.21484375,-0.57421875
0.2109375,-0.57421875
0.20703125,-0.57421875
0.203125,-0.57421875
0.19921875,-0.5703125
0.1953125,-0.5703125
0.19140625,-0.5703125
0.1875,-0.56640625
0.18359375,-0.56640625
0.1796875,-0.56640625
0.17578125,-0.5625
0.171875,-0.5625
0.16796875,-0.5625
0.1640625,-0.55859375
0.16015625,-0.55859375
0.15625,-0.55859375
0.15234375,-0.55859375
0.1484375,-0.55859375
0.14453125,-0.55859375
0.140625,-0.5546875
0.13671875,-0.5546875
0.1328125,-0.5546875
0.12890625,-0.5546875
0.125,-0.5546875
0.12109375,-0.5546875
0.1171875,-0.55078125
0.11328125,-0.55078125
0.109375,-0.55078125
0.10546875,-0.55078125
0.1015625,-0.55078125
0.09765625,-0.55078125
0.09375,-0.55078125
0.08984375,-0.55078125
0.0859375,-0.55078125
0.08203125,-0.546875
0.078125,-0.546875
0.07421875,-0.546875
0.0703125,-0.546875
0.06640625,-0.546875
0.0625,-0.546875
0.05859375,-0.546875
0.0546875,-0.546875
0.05078125,-0.546875
0.046875,-0.546875
0.04296875,-0.546875
0.0390625,-0.55078125
0.03515625,-0.55078125
0.03125,-0.55078125
0.02734375,-0.55078125
0.0234375,-0.55078125
0.01953125,-0.55078125
0.015625,-0.55078125
0.01171875,-0.55078125
0.0078125,-0.55078125
0.00390625,-0.55078125
0,-0.55078125
-0.00390625,-0.5546875
-0.0078125,-0.5546875
-0.01171875,-0.5546875
-0.015625,-0.5546875
-0.01953125,-0.5546875
-0.0234375,-0.5546875
-0.02734375,-0.55859375
-0.03125,-0.55859375
-0.03515625,-0.55859375
-0.0390625,-0.55859375
-0.04296875,-0.55859375
-0.046875,-0.5625
-0.05078125,-0.5625
-0.0546875,-0.5625
-0.05859375,-0.56640625
-0.0625,-0.56640625
-0.06640625,-0.56640625
-0.0703125,-0.56640625
-0.07421875,-0.5703125
-0.078125,-0.5703125
-0.08203125,-0.57421875
-0.0859375,-0.57421875
-0.08984375,-0.57421875
-0.09375,-0.578125
-0.09765625,-0.578125
-0.1015625,-0.578125
-0.10546875,-0.58203125
-0.109375,-0.58203125
-0.11328125,-0.5859375
-0.1171875,-0.5859375
-0.12109375,-0.5859375
-0.125,-0.58984375
-0.12890625,-0.58984375
-0.1328125,-0.59375
-0.13671875,-0.59375
-0.140625,-0.59765625
-0.14453125,-0.59765625
-0.1484375,-0.6015625
-0.15234375,-0.6015625
-0.15625,-0.60546875
-0.16015625,-0.60546875
-0.1640625,-0.609375
-0.16796875,-0.609375
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.6171875
-0.18359375,-0.6171875
-0.1875,-0.62109375
-0.19140625,-0.625
-0.1953125,-0.625
-0.19921875,-0.62890625
-0.203125,-0.62890625
-0.20703125,-0.6328125
-0.2109375,-0.63671875
-0.21484375,-0.640625
-0.21875,-0.640625
-0.22265625,-0.64453125
-0.2265625,-0.6484375
-0.23046875,-0.6484375
-0.234375,-0.65234375
-0.23828125,-0.65625
-0.2421875,-0.66015625
-0.24609375,-0.6640625
-0.25,-0.66796875
-0.25390625,-0.671875
-0.2578125,-0.671875
-0.26171875,-0.67578125
-0.26171875,-0.6796875
-0.265625,-0.68359375
-0.26953125,-0.68359375
-0.2734375,-0.6875
-0.27734375,-0.69140625
-0.27734375,-0.6953125
-0.28125,-0.69921875
-0.28515625,-0.703125
-0.2890625,-0.70703125
-0.29296875,-0.7109375
-0.296875,-0.71484375
-0.30078125,-0.71875
-0.30078125,-0.72265625
-0.3046875,-0.7265625
-0.30859375,-0.73046875
-0.30859375,-0.734375
-0.3125,-0.73828125
-0.31640625,-0.7421875
-0.3203125,-0.74609375
-0.3203125,-0.75
-0.32421875,-0.75390625
-0.32421875,-0.7578125
-0.328125,-0.76171875
-0.33203125,-0.765625
-0.33203125,-0.76953125
-0.33203125,-0.7734375
-0.3359375,-0.77734375
-0.33984375,-0.78125
-0.33984375,-0.78515625
-0.34375,-0.7890625
-0.34375,-0.79296875
-0.34765625,-0.796875
-0.34765625,-0.80078125
-0.3515625,-0.8046875
-0.3515625,-0.80859375
-0.3515625,-0.8125
-0.35546875,-0.81640625
-0.35546875,-0.8203125
-0.359375,-0.82421875
-0.359375,-0.828125
-0.359375,-0.83203125
-0.36328125,-0.8359375
-0.36328125,-0.83984375
-0.36328125,-0.84375
-0.36328125,-0.84765625
-0.3671875,-0.8515625
-0.3671875,-0.85546875
-0.37109375,-0.859375
-0.37109375,-0.86328125
-0.37109375,-0.8671875
-0.37109375,-0.87109375
-0.375,-0.875
-0.375,-0.87890625
-0.375,-0.8828125
-0.375,-0.88671875
-0.375,-0.890625
-0.375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.58984375,-0.89453125
0.59375,-0.89453125
0.59375,-0.890625
0.59375,-0.88671875
0.59375,-0.8828125
0.58984375,-0.87890625
0.58984375,-0.875
0.5859375,-0.87109375
0.5859375,-0.8671875
0.58203125,-0.86328125
0.58203125,-0.859375
0.578125,-0.85546875
0.57421875,-0.8515625
0.57421875,-0.84765625
0.5703125,-0.84375
0.5703125,-0.83984375
0.56640625,-0.8359375
0.5625,-0.83203125
0.5625,-0.828125
0.55859375,-0.82421875
0.55859375,-0.8203125
0.5546875,-0.81640625
0.55078125,-0.8125
0.546875,-0.80859375
0.546875,-0.8046875
0.54296875,-0.80078125
0.5390625,-0.796875
0.5390625,-0.79296875
0.53515625,-0.7890625
0.53125,-0.78515625
0.53125,-0.78125
0.52734375,-0.77734375
0.5234375,-0.7734375
0.51953125,-0.76953125
0.515625,-0.765625
0.515625,-0.76171875
0.51171875,-0.7578125
0.5078125,-0.75390625
0.50390625,-0.75
0.5,-0.74609375
0.49609375,-0.7421875
0.4921875,-0.73828125
0.48828125,-0.734375
0.484375,-0.73046875
0.48046875,-0.7265625
0.4765625,-0.72265625
0.4765625,-0.71875
0.47265625,-0.71484375
0.46875,-0.7109375
0.46484375,-0.70703125
0.4609375,-0.703125
0.45703125,-0.69921875
0.453125,-0.6953125
0.44921875,-0.69140625
0.4453125,-0.6875
0.44140625,-0.6875
0.4375,-0.68359375
0.43359375,-0.6796875
0.4296875,-0.67578125
0.42578125,-0.671875
0.421875,-0.66796875
0.41796875,-0.6640625
0.4140625,-0.66015625
0.41015625,-0.66015625
0.40625,-0.65625
0.40234375,-0.65234375
0.3984375,-0.6484375
0.39453125,-0.6484375
0.390625,-0.64453125
0.390625,-0.640625
0.38671875,-0.640625
0.3828125,-0.63671875
0.37890625,-0.6328125
0.375,-0.62890625
0.37109375,-0.62890625
0.3671875,-0.625
0.36328125,-0.62109375
0.359375,-0.62109375
0.35546875,-0.6171875
0.3515625,-0.61328125
0.34765625,-0.61328125
0.34375,-0.609375
0.33984375,-0.609375
0.3359375,-0.60546875
0.33203125,-0.6015625
0.328125,-0.6015625
0.32421875,-0.59765625
0.3203125,-0.59375
0.31640625,-0.59375
0.3125,-0.58984375
0.30859375,-0.5859375
0.3046875,-0.5859375
0.30078125,-0.58203125
0.296875,-0.58203125
0.29296875,-0.578125
0.2890625,-0.57421875
0.28515625,-0.57421875
0.28125,-0.5703125
0.27734375,-0.5703125
0.2734375,-0.5703125
0.26953125,-0.56640625
0.265625,-0.5625
0.26171875,-0.5625
0.2578125,-0.5625
0.25390625,-0.55859375
0.25,-0.55859375
0.24609375,-0.55859375
0.2421875,-0.5546875
0.23828125,-0.55078125
0.234375,-0.55078125
0.23046875,-0.55078125
0.2265625,-0.55078125
0.22265625,-0.546875
0.21875,-0.546875
0.21484375,-0.54296875
0.2109375,-0.54296875
0.20703125,-0.54296875
0.203125,-0.54296875
0.19921875,-0.54296875
0.1953125,-0.5390625
0.19140625,-0.5390625
0.1875,-0.5390625
0.18359375,-0.5390625
0.1796875,-0.53515625
0.17578125,-0.53515625
0.171875,-0.53515625
0.16796875,-0.53515625
0.1640625,-0.53125
0.16015625,-0.53125
0.15625,-0.53125
0.15234375,-0.53125
0.1484375,-0.53125
0.14453125,-0.53125
0.140625,-0.53125
0.13671875,-0.53125
0.1328125,-0.53125
0.12890625,-0.53125
0.125,-0.53125
0.12109375,-0.53125
0.1171875,-0.53125
0.11328125,-0.53125
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.53125
0.0859375,-0.53125
0.08203125,-0.53125
0.078125,-0.53125
0.07421875,-0.53125
0.0703125,-0.53125
0.06640625,-0.53125
0.0625,-0.53125
0.05859375,-0.53515625
0.0546875,-0.53515625
0.05078125,-0.53515625
0.046875,-0.53515625
0.04296875,-0.53515625
0.0390625,-0.5390625
0.03515625,-0.5390625
0.03125,-0.5390625
0.02734375,-0.54296875
0.0234375,-0.54296875
0.01953125,-0.54296875
0.015625,-0.54296875
0.01171875,-0.54296875
0.0078125,-0.54296875
0.00390625,-0.546875
0,-0.546875
-0.00390625,-0.55078125
-0.0078125,-0.55078125
-0.01171875,-0.55078125
-0.015625,-0.5546875
-0.01953125,-0.5546875
-0.0234375,-0.55859375
-0.02734375,-0.55859375
-0.03125,-0.55859375
-0.03515625,-0.5625
-0.0390625,-0.5625
-0.04296875,-0.56640625
-0.046875,-0.5703125
-0.05078125,-0.5703125
-0.0546875,-0.57421875
-0.05859375,-0.57421875
-0.0625,-0.57421875
-0.06640625,-0.578125
-0.0703125,-0.578125
-0.07421875,-0.58203125
-0.078125,-0.5859375
-0.08203125,-0.5859375
-0.0859375,-0.58984375
-0.08984375,-0.59375
-0.09375,-0.59375
-0.09765625,-0.59765625
-0.1015625,-0.6015625
-0.10546875,-0.6015625
-0.109375,-0.60546875
-0.11328125,-0.609375
-0.1171875,-0.609375
-0.12109375,-0.61328125
-0.125,-0.6171875
-0.12890625,-0.6171875
-0.1328125,-0.62109375
-0.13671875,-0.625
-0.140625,-0.62890625
-0.14453125,-0.62890625
-0.1484375,-0.6328125
-0.15234375,-0.63671875
-0.15625,-0.640625
-0.16015625,-0.640625
-0.1640625,-0.64453125
-0.16796875,-0.6484375
-0.171875,-0.65234375
-0.17578125,-0.65625
-0.1796875,-0.65625
-0.18359375,-0.66015625
-0.1875,-0.6640625
-0.19140625,-0.66796875
-0.1953125,-0.671875
-0.19921875,-0.67578125
-0.203125,-0.6796875
-0.20703125,-0.68359375
-0.2109375,-0.6875
-0.21484375,-0.69140625
-0.21875,-0.6953125
-0.22265625,-0.69921875
-0.2265625,-0.703125
-0.23046875,-0.70703125
-0.234375,-0.7109375
-0.23828125,-0.71484375
-0.2421875,-0.71875
-0.24609375,-0.72265625
-0.25,-0.7265625
-0.25,-0.73046875
-0.25390625,-0.734375
-0.2578125,-0.73828125
-0.26171875,-0.7421875
-0.265625,-0.74609375
-0.26953125,-0.75
-0.2734375,-0.75390625
-0.2734375,-0.7578125
-0.27734375,-0.76171875
-0.28125,-0.765625
-0.28515625,-0.76953125
-0.2890625,-0.7734375
-0.2890625,-0.77734375
-0.29296875,-0.78125
-0.296875,-0.78515625
-0.30078125,-0.7890625
-0.3046875,-0.79296875
-0.30859375,-0.796875
-0.30859375,-0.80078125
-0.3125,-0.8046875
-0.31640625,-0.80859375
-0.3203125,-0.8125
-0.3203125,-0.81640625
-0.32421875,-0.8203125
-0.328125,-0.82421875
-0.328125,-0.828125
-0.33203125,-0.83203125
-0.33203125,-0.8359375
-0.3359375,-0.83984375
-0.33984375,-0.83984375
-0.33984375,-0.84375
-0.34375,-0.84765625
-0.34765625,-0.8515625
-0.34765625,-0.85546875
-0.3515625,-0.859375
-0.3515625,-0.86328125
-0.35546875,-0.8671875
-0.359375,-0.87109375
-0.359375,-0.875
-0.36328125,-0.87890625
-0.3671875,-0.8828125
-0.3671875,-0.88671875
-0.3671875,-0.890625
-0.3671875,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.58984375,-0.89453125
0.58984375,-0.890625
0.58984375,-0.88671875
0.58984375,-0.8828125
0.5859375,-0.87890625
0.58203125,-0.875
0.58203125,-0.87109375
0.578125,-0.8671875
0.57421875,-0.86328125
0.57421875,-0.859375
0.5703125,-0.85546875
0.56640625,-0.8515625
0.5625,-0.84765625
0.55859375,-0.84375
0.55859375,-0.83984375
0.5546875,-0.8359375
0.55078125,-0.83203125
0.546875,-0.828125
0.54296875,-0.82421875
0.5390625,-0.8203125
0.5390625,-0.81640625
0.53515625,-0.8125
0.53125,-0.80859375
0.52734375,-0.8046875
0.5234375,-0.80078125
0.51953125,-0.796875
0.51953125,-0.79296875
0.515625,-0.7890625
0.51171875,-0.78515625
0.5078125,-0.78125
0.50390625,-0.77734375
0.5,-0.7734375
0.49609375,-0.76953125
0.4921875,-0.765625
0.48828125,-0.76171875
0.484375,-0.7578125
0.48046875,-0.75390625
0.4765625,-0.75
0.47265625,-0.74609375
0.46875,-0.7421875
0.46484375,-0.73828125
0.4609375,-0.734375
0.45703125,-0.73046875
0.453125,-0.7265625
0.44921875,-0.72265625
0.4453125,-0.71875
0.44140625,-0.71875
0.4375,-0.71484375
0.43359375,-0.7109375
0.4296875,-0.70703125
0.42578125,-0.703125
0.421875,-0.69921875
0.41796875,-0.6953125
0.4140625,-0.69140625
0.41015625,-0.69140625
0.40625,-0.6875
0.40234375,-0.68359375
0.3984375,-0.6796875
0.39453125,-0.6796875
0.390625,-0.67578125
0.38671875,-0.671875
0.3828125,-0.66796875
0.37890625,-0.6640625
0.375,-0.6640625
0.37109375,-0.66015625
0.3671875,-0.65625
0.36328125,-0.65234375
0.359375,-0.6484375
0.35546875,-0.6484375
0.3515625,-0.64453125
0.34765625,-0.640625
0.34375,-0.640625
0.33984375,-0.63671875
0.3359375,-0.6328125
0.33203125,-0.62890625
0.328125,-0.62890625
0.32421875,-0.625
0.3203125,-0.625
0.31640625,-0.62109375
0.3125,-0.6171875
0.30859375,-0.61328125
0.3046875,-0.61328125
0.30078125,-0.609375
0.296875,-0.609375
0.29296875,-0.60546875
0.2890625,-0.6015625
0.28515625,-0.6015625
0.28125,-0.59765625
0.27734375,-0.59765625
0.2734375,-0.59375
0.26953125,-0.59375
0.265625,-0.58984375
0.26171875,-0.58984375
0.2578125,-0.5859375
0.25390625,-0.5859375
0.25,-0.5859375
0.24609375,-0.58203125
0.2421875,-0.58203125
0.23828125,-0.578125
0.234375,-0.578125
0.23046875,-0.57421875
0.2265625,-0.57421875
0.22265625,-0.57421875
0.21875,-0.5703125
0.21484375,-0.5703125
0.2109375,-0.56640625
0.20703125,-0.56640625
0.203125,-0.56640625
0.19921875,-0.5625
0.1953125,-0.5625
0.19140625,-0.55859375
0.1875,-0.55859375
0.18359375,-0.55859375
0.1796875,-0.55859375
0.17578125,-0.5546875
0.171875,-0.5546875
0.16796875,-0.5546875
0.1640625,-0.55078125
0.16015625,-0.55078125
0.15625,-0.55078125
0.15234375,-0.55078125
0.1484375,-0.55078125
0.14453125,-0.55078125
0.140625,-0.546875
0.13671875,-0.546875
0.1328125,-0.546875
0.12890625,-0.546875
0.125,-0.546875
0.12109375,-0.54296875
0.1171875,-0.54296875
0.11328125,-0.54296875
0.109375,-0.54296875
0.10546875,-0.54296875
0.1015625,-0.54296875
0.09765625,-0.54296875
0.09375,-0.54296875
0.08984375,-0.54296875
0.0859375,-0.54296875
0.08203125,-0.54296875
0.078125,-0.54296875
0.07421875,-0.54296875
0.0703125,-0.54296875
0.06640625,-0.54296875
0.0625,-0.54296875
0.05859375,-0.54296875
0.0546875,-0.54296875
0.05078125,-0.54296875
0.046875,-0.54296875
0.04296875,-0.54296875
0.0390625,-0.546875
0.03515625,-0.546875
0.03125,-0.546875
0.02734375,-0.546875
0.0234375,-0.546875
0.01953125,-0.546875
0.015625,-0.546875
0.01171875,-0.546875
0.0078125,-0.546875
0.00390625,-0.55078125
0,-0.55078125
-0.00390625,-0.55078125
-0.0078125,-0.55078125
-0.01171875,-0.55078125
-0.015625,-0.5546875
-0.01953125,-0.5546875
-0.0234375,-0.5546875
-0.02734375,-0.55859375
-0.03125,-0.55859375
-0.03515625,-0.55859375
-0.0390625,-0.55859375
-0.04296875,-0.5625
-0.046875,-0.5625
-0.05078125,-0.5625
-0.0546875,-0.56640625
-0.05859375,-0.56640625
-0.0625,-0.56640625
-0.06640625,-0.5703125
-0.0703125,-0.5703125
-0.07421875,-0.57421875
-0.078125,-0.57421875
-0.08203125,-0.57421875
-0.0859375,-0.578125
-0.08984375,-0.578125
-0.09375,-0.58203125
-0.09765625,-0.58203125
-0.1015625,-0.5859375
-0.10546875,-0.5859375
-0.109375,-0.5859375
-0.11328125,-0.58984375
-0.1171875,-0.59375
-0.12109375,-0.59375
-0.125,-0.59765625
-0.12890625,-0.59765625
-0.1328125,-0.6015625
-0.13671875,-0.6015625
-0.140625,-0.60546875
-0.14453125,-0.60546875
-0.1484375,-0.609375
-0.15234375,-0.609375
-0.15625,-0.61328125
-0.16015625,-0.6171875
-0.1640625,-0.6171875
-0.16796875,-0.62109375
-0.171875,-0.625
-0.17578125,-0.62890625
-0.1796875,-0.62890625
-0.18359375,-0.6328125
-0.1875,-0.63671875
-0.19140625,-0.640625
-0.1953125,-0.640625
-0.19921875,-0.64453125
-0.203125,-0.6484375
-0.20703125,-0.6484375
-0.2109375,-0.65234375
-0.21484375,-0.65625
-0.21875,-0.66015625
-0.22265625,-0.6640625
-0.2265625,-0.66796875
-0.23046875,-0.671875
-0.234375,-0.67578125
-0.23828125,-0.6796875
-0.2421875,-0.68359375
-0.24609375,-0.6875
-0.25,-0.69140625
-0.25390625,-0.6953125
-0.2578125,-0.69921875
-0.26171875,-0.703125
-0.265625,-0.70703125
-0.26953125,-0.7109375
-0.26953125,-0.71484375
-0.2734375,-0.71875
-0.27734375,-0.72265625
-0.28125,-0.7265625
-0.28515625,-0.73046875
-0.28515625,-0.734375
-0.2890625,-0.73828125
-0.29296875,-0.7421875
-0.296875,-0.74609375
-0.296875,-0.75
-0.30078125,-0.75390625
-0.3046875,-0.7578125
-0.3046875,-0.76171875
-0.30859375,-0.765625
-0.3125,-0.76953125
-0.31640625,-0.7734375
-0.31640625,-0.77734375
-0.3203125,-0.78125
-0.3203125,-0.78515625
-0.32421875,-0.7890625
-0.328125,-0.79296875
-0.33203125,-0.796875
-0.33203125,-0.80078125
-0.33203125,-0.8046875
-0.3359375,-0.80859375
-0.33984375,-0.8125
-0.33984375,-0.81640625
-0.34375,-0.8203125
-0.34765625,-0.82421875
-0.34765625,-0.828125
-0.34765625,-0.83203125
-0.3515625,-0.8359375
-0.3515625,-0.83984375
-0.35546875,-0.84375
-0.35546875,-0.84765625
-0.359375,-0.8515625
-0.359375,-0.85546875
-0.359375,-0.859375
-0.36328125,-0.86328125
-0.36328125,-0.8671875
-0.3671875,-0.87109375
-0.3671875,-0.875
-0.37109375,-0.87890625
-0.37109375,-0.8828125
-0.37109375,-0.88671875
-0.37109375,-0.890625
-0.37109375,-0.89453125


==> contour_side/032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.375,-0.89453125
-0.37109375,-0.89453125
-0.3671875,-0.89453125
-0.36328125,-0.89453125
-0.359375,-0.89453125
-0.35546875,-0.89453125
-0.3515625,-0.89453125
-0.34765625,-0.89453125
-0.34375,-0.89453125
-0.33984375,-0.89453125
-0.3359375,-0.89453125
-0.33203125,-0.89453125
-0.328125,-0.89453125
-0.32421875,-0.89453125
-0.3203125,-0.89453125
-0.31640625,-0.89453125
-0.3125,-0.89453125
-0.30859375,-0.89453125
-0.3046875,-0.89453125
-0.30078125,-0.89453125
-0.296875,-0.89453125
-0.29296875,-0.89453125
-0.2890625,-0.89453125
-0.28515625,-0.89453125
-0.28125,-0.89453125
-0.27734375,-0.89453125
-0.2734375,-0.89453125
-0.26953125,-0.89453125
-0.265625,-0.89453125
-0.26171875,-0.89453125
-0.2578125,-0.89453125
-0.25390625,-0.89453125
-0.25,-0.89453125
-0.24609375,-0.89453125
-0.2421875,-0.89453125
-0.23828125,-0.89453125
-0.234375,-0.89453125
-0.23046875,-0.89453125
-0.2265625,-0.89453125
-0.22265625,-0.89453125
-0.21875,-0.89453125
-0.21484375,-0.89453125
-0.2109375,-0.89453125
-0.20703125,-0.89453125
-0.203125,-0.89453125
-0.19921875,-0.89453125
-0.1953125,-0.89453125
-0.19140625,-0.89453125
-0.1875,-0.89453125
-0.18359375,-0.89453125
-0.1796875,-0.89453125
-0.17578125,-0.89453125
-0.171875,-0.89453125
-0.16796875,-0.89453125
-0.1640625,-0.89453125
-0.16015625,-0.89453125
-0.15625,-0.89453125
-0.15234375,-0.89453125
-0.1484375,-0.89453125
-0.14453125,-0.89453125
-0.140625,-0.89453125
-0.13671875,-0.89453125
-0.1328125,-0.89453125
-0.12890625,-0.89453125
-0.125,-0.89453125
-0.12109375,-0.89453125
-0.1171875,-0.89453125
-0.11328125,-0.89453125
-0.109375,-0.89453125
-0.10546875,-0.89453125
-0.1015625,-0.89453125
-0.09765625,-0.89453125
-0.09375,-0.89453125
-0.08984375,-0.89453125
-0.0859375,-0.89453125
-0.08203125,-0.89453125
-0.078125,-0.89453125
-0.07421875,-0.89453125
-0.0703125,-0.89453125
-0.06640625,-0.89453125
-0.0625,-0.89453125
-0.05859375,-0.89453125
-0.0546875,-0.89453125
-0.05078125,-0.89453125
-0.046875,-0.89453125
-0.04296875,-0.89453125
-0.0390625,-0.89453125
-0.03515625,-0.89453125
-0.03125,-0.89453125
-0.02734375,-0.89453125
-0.0234375,-0.89453125
-0.01953125,-0.89453125
-0.015625,-0.89453125
-0.01171875,-0.89453125
-0.0078125,-0.89453125
-0.00390625,-0.89453125
0,-0.89453125
0.00390625,-0.89453125
0.0078125,-0.89453125
0.01171875,-0.89453125
0.015625,-0.89453125
0.01953125,-0.89453125
0.0234375,-0.89453125
0.02734375,-0.89453125
0.03125,-0.89453125
0.03515625,-0.89453125
0.0390625,-0.89453125
0.04296875,-0.89453125
0.046875,-0.89453125
0.05078125,-0.89453125
0.0546875,-0.89453125
0.05859375,-0.89453125
0.0625,-0.89453125
0.06640625,-0.89453125
0.0703125,-0.89453125
0.07421875,-0.89453125
0.078125,-0.89453125
0.08203125,-0.89453125
0.0859375,-0.89453125
0.08984375,-0.89453125
0.09375,-0.89453125
0.09765625,-0.89453125
0.1015625,-0.89453125
0.10546875,-0.89453125
0.109375,-0.89453125
0.11328125,-0.89453125
0.1171875,-0.89453125
0.12109375,-0.89453125
0.125,-0.89453125
0.12890625,-0.89453125
0.1328125,-0.89453125
0.13671875,-0.89453125
0.140625,-0.89453125
0.14453125,-0.89453125
0.1484375,-0.89453125
0.15234375,-0.89453125
0.15625,-0.89453125
0.16015625,-0.89453125
0.1640625,-0.89453125
0.16796875,-0.89453125
0.171875,-0.89453125
0.17578125,-0.89453125
0.1796875,-0.89453125
0.18359375,-0.89453125
0.1875,-0.89453125
0.19140625,-0.89453125
0.1953125,-0.89453125
0.19921875,-0.89453125
0.203125,-0.89453125
0.20703125,-0.89453125
0.2109375,-0.89453125
0.21484375,-0.89453125
0.21875,-0.89453125
0.22265625,-0.89453125
0.2265625,-0.89453125
0.23046875,-0.89453125
0.234375,-0.89453125
0.23828125,-0.89453125
0.2421875,-0.89453125
0.24609375,-0.89453125
0.25,-0.89453125
0.25390625,-0.89453125
0.2578125,-0.89453125
0.26171875,-0.89453125
0.265625,-0.89453125
0.26953125,-0.89453125
0.2734375,-0.89453125
0.27734375,-0.89453125
0.28125,-0.89453125
0.28515625,-0.89453125
0.2890625,-0.89453125
0.29296875,-0.89453125
0.296875,-0.89453125
0.30078125,-0.89453125
0.3046875,-0.89453125
0.30859375,-0.89453125
0.3125,-0.89453125
0.31640625,-0.89453125
0.3203125,-0.89453125
0.32421875,-0.89453125
0.328125,-0.89453125
0.33203125,-0.89453125
0.3359375,-0.89453125
0.33984375,-0.89453125
0.34375,-0.89453125
0.34765625,-0.89453125
0.3515625,-0.89453125
0.35546875,-0.89453125
0.359375,-0.89453125
0.36328125,-0.89453125
0.3671875,-0.89453125
0.37109375,-0.89453125
0.375,-0.89453125
0.37890625,-0.89453125
0.3828125,-0.89453125
0.38671875,-0.89453125
0.390625,-0.89453125
0.39453125,-0.89453125
0.3984375,-0.89453125
0.40234375,-0.89453125
0.40625,-0.89453125
0.41015625,-0.89453125
0.4140625,-0.89453125
0.41796875,-0.89453125
0.421875,-0.89453125
0.42578125,-0.89453125
0.4296875,-0.89453125
0.43359375,-0.89453125
0.4375,-0.89453125
0.44140625,-0.89453125
0.4453125,-0.89453125
0.44921875,-0.89453125
0.453125,-0.89453125
0.45703125,-0.89453125
0.4609375,-0.89453125
0.46484375,-0.89453125
0.46875,-0.89453125
0.47265625,-0.89453125
0.4765625,-0.89453125
0.48046875,-0.89453125
0.484375,-0.89453125
0.48828125,-0.89453125
0.4921875,-0.89453125
0.49609375,-0.89453125
0.5,-0.89453125
0.50390625,-0.89453125
0.5078125,-0.89453125
0.51171875,-0.89453125
0.515625,-0.89453125
0.51953125,-0.89453125
0.5234375,-0.89453125
0.52734375,-0.89453125
0.53125,-0.89453125
0.53515625,-0.89453125
0.5390625,-0.89453125
0.54296875,-0.89453125
0.546875,-0.89453125
0.55078125,-0.89453125
0.5546875,-0.89453125
0.55859375,-0.89453125
0.5625,-0.89453125
0.56640625,-0.89453125
0.5703125,-0.89453125
0.57421875,-0.89453125
0.578125,-0.89453125
0.58203125,-0.89453125
0.5859375,-0.89453125
0.58984375,-0.89453125
0.59375,-0.89453125
0.59375,-0.890625
0.59375,-0.88671875
0.59375,-0.8828125
0.59375,-0.87890625
0.58984375,-0.875
0.58984375,-0.87109375
0.58984375,-0.8671875
0.58984375,-0.86328125
0.5859375,-0.859375
0.58203125,-0.85546875
0.58203125,-0.8515625
0.578125,-0.84765625
0.578125,-0.84375
0.57421875,-0.83984375
0.57421875,-0.8359375
0.5703125,-0.83203125
0.5703125,-0.828125
0.56640625,-0.82421875
0.5625,-0.8203125
0.5625,-0.81640625
0.55859375,-0.8125
0.55859375,-0.80859375
0.5546875,-0.8046875
0.55078125,-0.80078125
0.55078125,-0.796875
0.546875,-0.79296875
0.546875,-0.7890625
0.54296875,-0.78515625
0.5390625,-0.78125
0.53515625,-0.77734375
0.53515625,-0.7734375
0.53125,-0.76953125
0.52734375,-0.765625
0.5234375,-0.76171875
0.51953125,-0.7578125
0.51953125,-0.75390625
0.515625,-0.75
0.51171875,-0.74609375
0.5078125,-0.7421875
0.50390625,-0.73828125
0.5,-0.734375
0.49609375,-0.73046875
0.4921875,-0.7265625
0.48828125,-0.72265625
0.484375,-0.71875
0.48046875,-0.71484375
0.4765625,-0.7109375
0.47265625,-0.7109375
0.46875,-0.70703125
0.46484375,-0.703125
0.46484375,-0.69921875
0.4609375,-0.69921875
0.45703125,-0.6953125
0.453125,-0.69140625
0.44921875,-0.6875
0.4453125,-0.68359375
0.44140625,-0.68359375
0.4375,-0.6796875
0.43359375,-0.67578125
0.4296875,-0.67578125
0.42578125,-0.671875
0.421875,-0.671875
0.41796875,-0.66796875
0.4140625,-0.6640625
0.41015625,-0.6640625
0.40625,-0.66015625
0.40234375,-0.65625
0.3984375,-0.65625
0.39453125,-0.65234375
0.390625,-0.65234375
0.38671875,-0.6484375
0.3828125,-0.6484375
0.37890625,-0.64453125
0.375,-0.640625
0.37109375,-0.640625
0.3671875,-0.640625
0.36328125,-0.63671875
0.359375,-0.63671875
0.35546875,-0.6328125
0.3515625,-0.6328125
0.34765625,-0.62890625
0.34375,-0.62890625
0.33984375,-0.625
0.3359375,-0.625
0.33203125,-0.625
0.328125,-0.62109375
0.32421875,-0.62109375
0.3203125,-0.6171875
0.31640625,-0.6171875
0.3125,-0.61328125
0.30859375,-0.61328125
0.3046875,-0.61328125
0.30078125,-0.609375
0.296875,-0.609375
0.29296875,-0.609375
0.2890625,-0.60546875
0.28515625,-0.60546875
0.28125,-0.60546875
0.27734375,-0.60546875
0.2734375,-0.6015625
0.26953125,-0.6015625
0.265625,-0.6015625
0.26171875,-0.59765625
0.2578125,-0.59765625
0.25390625,-0.59765625
0.25,-0.59765625
0.24609375,-0.59375
0.2421875,-0.59375
0.23828125,-0.59375
0.234375,-0.59375
0.23046875,-0.58984375
0.2265625,-0.58984375
0.22265625,-0.58984375
0.21875,-0.58984375
0.21484375,-0.58984375
0.2109375,-0.5859375
0.20703125,-0.5859375
0.203125,-0.5859375
0.19921875,-0.5859375
0.1953125,-0.5859375
0.19140625,-0.5859375
0.1875,-0.5859375
0.18359375,-0.58203125
0.1796875,-0.58203125
0.17578125,-0.58203125
0.171875,-0.58203125
0.16796875,-0.58203125
0.1640625,-0.58203125
0.16015625,-0.578125
0.15625,-0.578125
0.15234375,-0.578125
0.1484375,-0.578125
0.14453125,-0.578125
0.140625,-0.578125
0.13671875,-0.578125
0.1328125,-0.578125
0.12890625,-0.578125
0.125,-0.578125
0.12109375,-0.578125
0.1171875,-0.578125
0.11328125,-0.578125
0.109375,-0.578125
0.10546875,-0.578125
0.1015625,-0.578125
0.09765625,-0.578125
0.09375,-0.578125
0.08984375,-0.578125
0.0859375,-0.578125
0.08203125,-0.578125
0.078125,-0.578125
0.07421875,-0.578125
0.0703125,-0.578125
0.06640625,-0.578125
0.0625,-0.578125
0.05859375,-0.578125
0.0546875,-0.578125
0.05078125,-0.578125
0.046875,-0.578125
0.04296875,-0.578125
0.0390625,-0.578125
0.03515625,-0.578125
0.03125,-0.578125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.578125
0.015625,-0.58203125
0.01171875,-0.58203125
0.0078125,-0.58203125
0.00390625,-0.58203125
0,-0.58203125
-0.00390625,-0.58203125
-0.0078125,-0.58203125
-0.01171875,-0.58203125
-0.015625,-0.58203125
-0.01953125,-0.5859375
-0.0234375,-0.5859375
-0.02734375,-0.5859375
-0.03125,-0.5859375
-0.03515625,-0.5859375
-0.0390625,-0.5859375
-0.04296875,-0.5859375
-0.046875,-0.58984375
-0.05078125,-0.58984375
-0.0546875,-0.58984375
-0.05859375,-0.58984375
-0.0625,-0.58984375
-0.06640625,-0.59375
-0.0703125,-0.59375
-0.07421875,-0.59375
-0.078125,-0.59765625
-0.08203125,-0.59765625
-0.0859375,-0.59765625
-0.08984375,-0.6015625
-0.09375,-0.6015625
-0.09765625,-0.6015625
-0.1015625,-0.6015625
-0.10546875,-0.60546875
-0.109375,-0.60546875
-0.11328125,-0.60546875
-0.1171875,-0.609375
-0.12109375,-0.609375
-0.125,-0.61328125
-0.12890625,-0.61328125
-0.1328125,-0.61328125
-0.13671875,-0.61328125
-0.140625,-0.6171875
-0.14453125,-0.6171875
-0.1484375,-0.6171875
-0.15234375,-0.62109375
-0.15625,-0.62109375
-0.16015625,-0.625
-0.1640625,-0.625
-0.16796875,-0.62890625
-0.171875,-0.62890625
-0.17578125,-0.6328125
-0.1796875,-0.6328125
-0.18359375,-0.63671875
-0.1875,-0.640625
-0.19140625,-0.640625
-0.1953125,-0.64453125
-0.19921875,-0.64453125
-0.203125,-0.6484375
-0.20703125,-0.6484375
-0.2109375,-0.65234375
-0.21484375,-0.65625
-0.21875,-0.65625
-0.22265625,-0.66015625
-0.2265625,-0.6640625
-0.23046875,-0.6640625
-0.234375,-0.66796875
-0.23828125,-0.671875
-0.2421875,-0.67578125
-0.24609375,-0.67578125
-0.25,-0.6796875
-0.25390625,-0.68359375
-0.2578125,-0.6875
-0.26171875,-0.69140625
-0.265625,-0.6953125
-0.26953125,-0.69921875
-0.2734375,-0.703125
-0.27734375,-0.703125
-0.27734375,-0.70703125
-0.28125,-0.7109375
-0.28515625,-0.71484375
-0.2890625,-0.71875
-0.29296875,-0.72265625
-0.296875,-0.7265625
-0.30078125,-0.73046875
-0.3046875,-0.734375
-0.3046875,-0.73828125
-0.30859375,-0.7421875
-0.3125,-0.7421875
-0.3125,-0.74609375
-0.31640625,-0.75
-0.3203125,-0.75390625
-0.32421875,-0.7578125
-0.32421875,-0.76171875
-0.328125,-0.765625
-0.33203125,-0.76953125
-0.33203125,-0.7734375
-0.3359375,-0.77734375
-0.3359375,-0.78125
-0.33984375,-0.78515625
-0.34375,-0.7890625
-0.34375,-0.79296875
-0.34765625,-0.796875
-0.34765625,-0.80078125
-0.3515625,-0.8046875
-0.3515625,-0.80859375
-0.35546875,-0.8125
-0.35546875,-0.81640625
-0.359375,-0.8203125
-0.359375,-0.82421875
-0.359375,-0.828125
-0.36328125,-0.83203125
-0.36328125,-0.8359375
-0.36328125,-0.83984375
-0.3671875,-0.84375
-0.3671875,-0.84765625
-0.3671875,-0.8515625
-0.37109375,-0.85546875
-0.37109375,-0.859375
-0.37109375,-0.86328125
-0.37109375,-0.8671875
-0.375,-0.87109375
-0.375,-0.875
-0.375,-0.87890625
-0.375,-0.8828125
-0.375,-0.88671875
-0.375,-0.890625
-0.375,-0.89453125


==> contour_side/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000100.csv <==
X,Y
0.0469,-0.5301
0.0508,-0.5299
0.0547,-0.5298
0.0586,-0.5298
0.0703,-0.5298
0.0742,-0.5299
0.0781,-0.53
0.082,-0.5303
0.0859,-0.5307
0.1133,-0.5339
0.1172,-0.5343
0.1328,-0.5377
0.1484,-0.5414
0.1641,-0.546
0.1758,-0.5501
0.1953,-0.5574
0.2305,-0.5733
0.2383,-0.5771
0.2461,-0.5812
0.2614,-0.5898
0.2656,-0.5921
0.2734,-0.5965
0.293,-0.6085
0.3086,-0.6197
0.3242,-0.6315
0.3438,-0.6475
0.3477,-0.6508
0.4141,-0.7096
0.418,-0.7134
0.4492,-0.7438
0.4794,-0.7734
0.4805,-0.7745
0.5117,-0.8071
0.5166,-0.8125
0.5469,-0.8464
0.5514,-0.8516
0.5748,-0.8789
0.582,-0.8876
0.5843,-0.8906
0.5845,-0.8906
0.5843,-0.8945
0.5841,-0.8945
0.584,-0.8945
0.582,-0.8952
0.5781,-0.8957
0.5742,-0.8958
0.4727,-0.8951
0.4531,-0.8952
0.4453,-0.8952
0.1328,-0.8955
0.1211,-0.8955
0.1055,-0.8955
0.0781,-0.8955
0.0625,-0.8955
-0.0352,-0.8953
-0.0703,-0.8952
-0.0781,-0.8952
-0.1289,-0.895
-0.1367,-0.8949
-0.2578,-0.895
-0.2656,-0.895
-0.2852,-0.895
-0.3242,-0.895
-0.332,-0.8951
-0.3438,-0.8951
-0.3477,-0.8951
-0.3516,-0.8951
-0.3555,-0.895
-0.3594,-0.8949
-0.3633,-0.8946
-0.3672,-0.8942
-0.3711,-0.8933
-0.3748,-0.8906
-0.3749,-0.8906
-0.3422,-0.8164
-0.3406,-0.8125
-0.3249,-0.7812
-0.3137,-0.7617
-0.2975,-0.7344
-0.2898,-0.7227
-0.2852,-0.7162
-0.2786,-0.707
-0.264,-0.6875
-0.2578,-0.6799
-0.2511,-0.6719
-0.2422,-0.6622
-0.2363,-0.6562
-0.2266,-0.6468
-0.1953,-0.62
-0.1484,-0.5891
-0.1328,-0.5807
-0.1172,-0.5728
-0.0854,-0.5586
-0.082,-0.5572
-0.0508,-0.5462
-0.0391,-0.5426
-0.0352,-0.5416
-0.0195,-0.5386
-0.0156,-0.5378
0.0039,-0.5344
0.0078,-0.5339
0.0391,-0.5307
0.043,-0.5303
0.0469,-0.5301


==> contour_side/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000200.csv <==
X,Y
0.2227,-0.5688
0.2422,-0.5725
0.2578,-0.5764
0.2617,-0.5773
0.2734,-0.5809
0.293,-0.5882
0.3047,-0.5928
0.3125,-0.5962
0.3398,-0.6083
0.3672,-0.6232
0.3867,-0.635
0.3945,-0.6399
0.4102,-0.6513
0.4297,-0.6664
0.4453,-0.6783
0.4492,-0.6819
0.4634,-0.6953
0.4805,-0.7123
0.4961,-0.7292
0.4973,-0.7305
0.5117,-0.7482
0.5281,-0.7695
0.543,-0.7908
0.5443,-0.793
0.5597,-0.8203
0.5756,-0.8516
0.5908,-0.8828
0.5915,-0.8867
0.5914,-0.8906
0.5904,-0.8945
0.5901,-0.8945
0.59,-0.8945
0.5898,-0.8947
0.5898,-0.8948
0.5898,-0.8952
0.5859,-0.8953
0.582,-0.8954
0.5781,-0.8955
0.5742,-0.8956
0.4766,-0.895
0.4688,-0.895
0.4609,-0.8951
0.4531,-0.8951
0.4492,-0.8951
0.4453,-0.8952
0.4297,-0.8951
0.418,-0.8951
0.4102,-0.8951
0.3867,-0.8951
0.3516,-0.8951
0.3438,-0.8951
0.3359,-0.8951
0.1836,-0.8955
0.168,-0.8955
0.1484,-0.8955
-0.0117,-0.8952
-0.0352,-0.8952
-0.0742,-0.8952
-0.1992,-0.895
-0.2188,-0.895
-0.2578,-0.895
-0.2617,-0.895
-0.2812,-0.8949
-0.2852,-0.8949
-0.293,-0.8949
-0.3438,-0.8947
-0.3516,-0.8948
-0.3555,-0.8946
-0.3594,-0.8943
-0.3633,-0.8938
-0.3672,-0.8927
-0.3672,-0.8926
-0.3692,-0.8906
-0.3693,-0.8906
-0.3516,-0.8559
-0.3448,-0.8438
-0.3405,-0.8359
-0.336,-0.8281
-0.3266,-0.8125
-0.3212,-0.8047
-0.3156,-0.7969
-0.2949,-0.7695
-0.2891,-0.7627
-0.2782,-0.75
-0.2638,-0.7344
-0.2578,-0.7282
-0.2482,-0.7188
-0.2422,-0.7129
-0.2318,-0.7031
-0.2266,-0.6983
-0.2109,-0.6858
-0.2109,-0.6857
-0.1953,-0.6741
-0.168,-0.6549
-0.1641,-0.6522
-0.1484,-0.6431
-0.1406,-0.6388
-0.1328,-0.6344
-0.1133,-0.6236
-0.1055,-0.6195
-0.082,-0.6076
-0.0742,-0.6038
-0.0391,-0.5882
-0.0039,-0.5766
0.0078,-0.5732
0.0117,-0.5725
0.0547,-0.5648
0.0781,-0.5614
0.082,-0.5609
0.0859,-0.5605
0.0898,-0.5604
0.1016,-0.5599
0.1172,-0.5594
0.1211,-0.5594
0.1289,-0.5593
0.1328,-0.5593
0.1367,-0.5594
0.1484,-0.5597
0.1523,-0.5599
0.1641,-0.5604
0.168,-0.5606
0.1719,-0.5609
0.1758,-0.5614
0.2031,-0.5651
0.2227,-0.5688


==> contour_side/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.2335,-0.6562
-0.2266,-0.6504
-0.2266,-0.6503
-0.2131,-0.6406
-0.2109,-0.639
-0.1797,-0.6192
-0.1602,-0.6082
-0.1289,-0.5927
-0.1172,-0.5876
-0.1016,-0.5809
-0.082,-0.5732
-0.0547,-0.5646
-0.043,-0.561
-0.0273,-0.557
-0.0078,-0.5534
-0.0039,-0.553
0.0195,-0.5499
0.0234,-0.5494
0.0273,-0.5492
0.0312,-0.5491
0.0352,-0.549
0.0391,-0.5489
0.0469,-0.5488
0.0547,-0.5486
0.0664,-0.5486
0.0703,-0.5487
0.082,-0.5489
0.0859,-0.549
0.0898,-0.5492
0.0938,-0.5494
0.0977,-0.5499
0.1016,-0.5504
0.1211,-0.5532
0.1406,-0.557
0.1445,-0.5577
0.1602,-0.5617
0.1719,-0.5648
0.1992,-0.5734
0.2188,-0.5804
0.2383,-0.5882
0.2734,-0.6039
0.2812,-0.6078
0.2891,-0.6118
0.3047,-0.6201
0.3359,-0.639
0.3594,-0.655
0.3867,-0.6746
0.4023,-0.6863
0.418,-0.6987
0.4219,-0.7021
0.4313,-0.7109
0.448,-0.7266
0.4492,-0.7277
0.4644,-0.7422
0.4648,-0.7426
0.4805,-0.7586
0.5117,-0.7917
0.5128,-0.793
0.543,-0.8295
0.5586,-0.8493
0.5749,-0.8711
0.5888,-0.8906
0.5878,-0.8945
0.5859,-0.8952
0.582,-0.8957
0.5781,-0.8958
0.5742,-0.8958
0.4023,-0.8948
0.3945,-0.8949
0.3906,-0.8949
0.3477,-0.8949
0.3359,-0.8949
0.3242,-0.8949
0.1953,-0.8951
0.1562,-0.8952
0.1328,-0.8952
0.1211,-0.8952
0.0781,-0.8952
-0.0391,-0.8951
-0.0703,-0.895
-0.1367,-0.895
-0.1484,-0.895
-0.1953,-0.8949
-0.2578,-0.8949
-0.2656,-0.8949
-0.2891,-0.8948
-0.3516,-0.8949
-0.3555,-0.8949
-0.3594,-0.8947
-0.3633,-0.8945
-0.3672,-0.8941
-0.3711,-0.8935
-0.375,-0.8915
-0.3762,-0.8906
-0.3763,-0.8906
-0.3756,-0.8867
-0.3577,-0.8281
-0.3445,-0.7969
-0.3288,-0.7656
-0.3263,-0.7617
-0.3216,-0.7539
-0.3164,-0.7463
-0.3108,-0.7383
-0.3047,-0.7299
-0.3023,-0.7266
-0.2969,-0.7197
-0.2961,-0.7188
-0.2891,-0.7102
-0.2829,-0.7031
-0.2684,-0.6875
-0.2644,-0.6836
-0.2578,-0.6772
-0.2519,-0.6719
-0.2335,-0.6562


==> contour_side/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000400.csv <==
X,Y
0.4648,-0.7169
0.4805,-0.733
0.4818,-0.7344
0.5126,-0.7695
0.5284,-0.7891
0.5285,-0.7891
0.543,-0.81
0.5602,-0.8359
0.5746,-0.8594
0.59,-0.8867
0.5914,-0.8906
0.5903,-0.8945
0.5902,-0.8945
0.5898,-0.8949
0.5898,-0.8951
0.5859,-0.8954
0.582,-0.8956
0.5781,-0.8958
0.5742,-0.8958
0.4531,-0.8949
0.4492,-0.895
0.4453,-0.895
0.4219,-0.895
0.3867,-0.895
0.3398,-0.8949
0.3242,-0.8949
0.1641,-0.8953
0.125,-0.8953
0.0625,-0.8952
-0.0078,-0.8951
-0.0312,-0.8951
-0.043,-0.8951
-0.0703,-0.8951
-0.082,-0.8951
-0.1406,-0.895
-0.1953,-0.895
-0.1992,-0.895
-0.2305,-0.8949
-0.2539,-0.8949
-0.2578,-0.8948
-0.2617,-0.8948
-0.2695,-0.8948
-0.3555,-0.8943
-0.3594,-0.894
-0.3633,-0.8927
-0.3647,-0.8906
-0.3247,-0.8281
-0.3132,-0.8125
-0.3008,-0.7963
-0.293,-0.7863
-0.2852,-0.7764
-0.2639,-0.75
-0.2578,-0.743
-0.2422,-0.7251
-0.2365,-0.7188
-0.2266,-0.7079
-0.222,-0.7031
-0.2109,-0.6918
-0.2066,-0.6875
-0.1953,-0.6764
-0.1797,-0.6624
-0.1641,-0.6488
-0.1484,-0.6359
-0.1484,-0.6358
-0.1328,-0.6239
-0.1016,-0.6026
-0.0859,-0.592
-0.0688,-0.582
-0.0664,-0.5806
-0.0586,-0.5763
-0.0547,-0.5742
-0.0508,-0.5722
-0.0195,-0.5571
-0.0078,-0.5527
0.0,-0.5498
0.0117,-0.5456
0.0234,-0.5415
0.0625,-0.5337
0.0859,-0.5299
0.0898,-0.5295
0.0938,-0.5293
0.1016,-0.5288
0.1055,-0.5288
0.1094,-0.5287
0.1133,-0.5287
0.1172,-0.5286
0.1211,-0.5287
0.1328,-0.5292
0.1367,-0.5295
0.1406,-0.5299
0.1445,-0.5304
0.1641,-0.5337
0.1992,-0.5418
0.2109,-0.5457
0.2422,-0.5574
0.2578,-0.5647
0.2734,-0.5724
0.2891,-0.5804
0.3047,-0.5889
0.3398,-0.6119
0.3516,-0.6198
0.3672,-0.6315
0.3828,-0.6432
0.3828,-0.6433
0.4023,-0.6593
0.4297,-0.6825
0.4336,-0.686
0.4472,-0.6992
0.4492,-0.7011
0.4627,-0.7148
0.4648,-0.7169


==> contour_side/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.3711,-0.8925
-0.3741,-0.8906
-0.3429,-0.8281
-0.3264,-0.7969
-0.3141,-0.7773
-0.3012,-0.7578
-0.2969,-0.7516
-0.2958,-0.75
-0.2891,-0.741
-0.2836,-0.7344
-0.2706,-0.7188
-0.2695,-0.7175
-0.2671,-0.7148
-0.2601,-0.707
-0.2539,-0.7003
-0.2383,-0.6837
-0.2382,-0.6836
-0.2302,-0.6758
-0.2266,-0.6722
-0.2227,-0.6685
-0.2087,-0.6562
-0.204,-0.6523
-0.1953,-0.6453
-0.1944,-0.6445
-0.1892,-0.6406
-0.1797,-0.6336
-0.168,-0.6249
-0.1641,-0.6222
-0.1625,-0.6211
-0.1602,-0.6196
-0.1328,-0.6031
-0.1133,-0.5927
-0.1016,-0.5869
-0.082,-0.5772
-0.0703,-0.5723
-0.0391,-0.561
-0.0234,-0.5565
0.0039,-0.5499
0.0234,-0.5457
0.0312,-0.5452
0.0391,-0.5446
0.0586,-0.5433
0.0703,-0.5427
0.0742,-0.5427
0.082,-0.5428
0.0859,-0.5428
0.0898,-0.543
0.1016,-0.5438
0.1172,-0.545
0.1211,-0.5453
0.125,-0.5457
0.1445,-0.5498
0.1602,-0.5539
0.1719,-0.5573
0.1836,-0.561
0.1953,-0.5649
0.207,-0.5692
0.2266,-0.5767
0.2539,-0.589
0.2617,-0.5926
0.2891,-0.6077
0.2969,-0.6121
0.3086,-0.6196
0.3203,-0.6273
0.332,-0.6352
0.3438,-0.6435
0.3594,-0.6551
0.3594,-0.6552
0.3945,-0.6825
0.3945,-0.6826
0.4141,-0.6983
0.418,-0.7017
0.4453,-0.7258
0.4492,-0.7295
0.4531,-0.7331
0.4688,-0.7486
0.4805,-0.7603
0.4857,-0.7656
0.497,-0.7773
0.5247,-0.8086
0.528,-0.8125
0.5443,-0.832
0.5475,-0.8359
0.5599,-0.8516
0.5742,-0.8711
0.5823,-0.8828
0.5876,-0.8906
0.5861,-0.8945
0.5859,-0.8946
0.582,-0.8951
0.5781,-0.8953
0.5742,-0.8954
0.4297,-0.8953
0.418,-0.8953
0.4062,-0.8953
0.3867,-0.8953
0.1484,-0.8957
0.1328,-0.8958
0.1016,-0.8958
0.0977,-0.8958
0.0703,-0.8958
-0.0703,-0.8953
-0.1289,-0.8951
-0.1445,-0.8951
-0.332,-0.895
-0.3398,-0.895
-0.3438,-0.895
-0.3516,-0.895
-0.3555,-0.8949
-0.3594,-0.8947
-0.3672,-0.8936
-0.3711,-0.8925


==> contour_side/proj_x_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000600.csv <==
X,Y
0.1602,-0.8958
0.2891,-0.8953
0.3242,-0.8952
0.3945,-0.8952
0.418,-0.8952
0.4453,-0.8952
0.5742,-0.8955
0.5781,-0.8956
0.5859,-0.8954
0.5898,-0.8952
0.5904,-0.8945
0.5905,-0.8945
0.5915,-0.8906
0.5914,-0.8867
0.5907,-0.8828
0.5758,-0.8516
0.5742,-0.848
0.5643,-0.8281
0.5601,-0.8203
0.544,-0.793
0.5356,-0.7812
0.5325,-0.7773
0.5129,-0.7539
0.5054,-0.7461
0.4961,-0.7366
0.4883,-0.7289
0.4805,-0.7211
0.4727,-0.7134
0.4492,-0.6939
0.4492,-0.6937
0.4336,-0.6823
0.4219,-0.6745
0.4102,-0.6672
0.3906,-0.6553
0.3828,-0.6509
0.3672,-0.6429
0.3516,-0.635
0.3359,-0.6276
0.3086,-0.616
0.2969,-0.6117
0.2891,-0.6089
0.2734,-0.6037
0.2617,-0.6003
0.25,-0.597
0.2344,-0.5928
0.1719,-0.581
0.1445,-0.5773
0.1406,-0.5769
0.1367,-0.5766
0.1328,-0.5764
0.1289,-0.5763
0.1172,-0.5759
0.1055,-0.5756
0.1016,-0.5754
0.0938,-0.5754
0.0859,-0.5754
0.082,-0.5755
0.0742,-0.5756
0.0703,-0.5756
0.0586,-0.576
0.0547,-0.5762
0.0508,-0.5763
0.0469,-0.5766
0.0391,-0.577
0.0352,-0.5774
0.0039,-0.5808
0.0,-0.5812
-0.0039,-0.5818
-0.0391,-0.5877
-0.0625,-0.5928
-0.1016,-0.604
-0.1133,-0.6081
-0.1445,-0.6203
-0.1523,-0.6236
-0.1758,-0.6352
-0.1836,-0.6391
-0.2031,-0.6507
-0.2109,-0.6555
-0.2266,-0.6661
-0.2422,-0.6783
-0.2578,-0.6909
-0.2584,-0.6914
-0.2695,-0.7018
-0.2709,-0.7031
-0.2749,-0.707
-0.2852,-0.7171
-0.2891,-0.721
-0.2906,-0.7227
-0.3008,-0.7339
-0.3141,-0.75
-0.3142,-0.75
-0.3257,-0.7656
-0.3331,-0.7773
-0.345,-0.7969
-0.3597,-0.8281
-0.3723,-0.8672
-0.3797,-0.8906
-0.3789,-0.8913
-0.3789,-0.8916
-0.375,-0.8934
-0.3711,-0.8949
-0.3672,-0.8952
-0.3555,-0.8952
-0.3516,-0.8951
-0.3477,-0.8952
-0.3438,-0.8951
-0.3398,-0.895
-0.3281,-0.895
-0.3242,-0.895
-0.2891,-0.8949
-0.2578,-0.8949
-0.2188,-0.8949
-0.2148,-0.895
-0.1992,-0.895
-0.0742,-0.8953
0.1523,-0.8958
0.1602,-0.8958


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.4531,-0.8949
-0.4541,-0.8945
-0.4543,-0.8945
-0.4544,-0.8945
-0.4566,-0.8906
-0.4498,-0.875
-0.4354,-0.8477
-0.4237,-0.8281
-0.4187,-0.8203
-0.4102,-0.8091
-0.4035,-0.8008
-0.3877,-0.7812
-0.3741,-0.7656
-0.3598,-0.75
-0.3555,-0.7453
-0.3516,-0.7416
-0.3438,-0.7343
-0.3233,-0.7148
-0.3203,-0.712
-0.31,-0.7031
-0.3047,-0.6986
-0.3047,-0.6985
-0.293,-0.6894
-0.2891,-0.6863
-0.2675,-0.6719
-0.2578,-0.6655
-0.2383,-0.6543
-0.2305,-0.65
-0.2109,-0.6394
-0.1719,-0.6203
-0.1641,-0.6167
-0.1445,-0.6079
-0.1367,-0.6048
-0.1328,-0.6033
-0.1133,-0.5962
-0.1016,-0.5922
-0.0859,-0.588
-0.0586,-0.5808
-0.0391,-0.5765
-0.0117,-0.573
-0.0078,-0.5727
-0.0039,-0.5726
0.0078,-0.5722
0.0195,-0.572
0.0234,-0.572
0.0273,-0.5721
0.0352,-0.5722
0.043,-0.5724
0.0508,-0.5727
0.0547,-0.5729
0.0586,-0.5733
0.0859,-0.5765
0.0898,-0.5772
0.1055,-0.5809
0.1172,-0.5844
0.1328,-0.5893
0.1406,-0.5921
0.1523,-0.5963
0.1641,-0.6014
0.1797,-0.608
0.1953,-0.616
0.2148,-0.6275
0.2266,-0.6349
0.2383,-0.643
0.2539,-0.6545
0.2695,-0.6667
0.2734,-0.6702
0.2891,-0.6839
0.2929,-0.6875
0.293,-0.6876
0.3047,-0.6992
0.3195,-0.7148
0.3242,-0.72
0.3336,-0.7305
0.3405,-0.7383
0.3472,-0.7461
0.3636,-0.7656
0.3762,-0.7812
0.3867,-0.7946
0.3885,-0.7969
0.4032,-0.8164
0.4226,-0.8438
0.435,-0.8633
0.45,-0.8867
0.4522,-0.8906
0.4514,-0.8945
0.4492,-0.8962
0.4492,-0.8963
0.4453,-0.8965
0.3242,-0.8962
0.3203,-0.8963
0.3164,-0.8963
0.3047,-0.8964
0.2969,-0.8965
0.2891,-0.8965
0.2773,-0.8966
0.2734,-0.8966
0.2578,-0.8966
0.2188,-0.8966
0.1992,-0.8966
0.1641,-0.8966
0.0312,-0.8969
0.0078,-0.8969
-0.0781,-0.8966
-0.0898,-0.8966
-0.1602,-0.8965
-0.168,-0.8965
-0.1992,-0.8964
-0.2109,-0.8964
-0.2578,-0.8963
-0.2617,-0.8963
-0.2695,-0.8963
-0.3867,-0.8963
-0.4336,-0.8965
-0.4375,-0.8965
-0.4414,-0.8963
-0.4453,-0.8962
-0.4492,-0.896
-0.4531,-0.8949


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.4648,-0.8949
-0.4653,-0.8945
-0.467,-0.8906
-0.4538,-0.8438
-0.4495,-0.832
-0.4383,-0.8047
-0.4348,-0.7969
-0.4261,-0.7812
-0.4194,-0.7695
-0.4068,-0.75
-0.4039,-0.7461
-0.3949,-0.7344
-0.3945,-0.7339
-0.3867,-0.7245
-0.3852,-0.7227
-0.3711,-0.707
-0.3673,-0.7031
-0.3555,-0.6914
-0.3516,-0.6877
-0.3328,-0.6719
-0.332,-0.6713
-0.332,-0.6712
-0.3121,-0.6562
-0.3047,-0.6506
-0.2891,-0.6403
-0.2812,-0.6359
-0.2578,-0.623
-0.25,-0.6195
-0.2227,-0.6077
-0.2109,-0.6031
-0.1836,-0.5932
-0.1797,-0.5921
-0.1641,-0.5875
-0.1367,-0.5807
-0.1211,-0.5769
-0.1172,-0.5764
-0.0859,-0.5737
-0.0781,-0.5731
-0.0742,-0.5729
-0.0703,-0.5728
-0.0586,-0.5725
-0.0547,-0.5725
-0.0469,-0.5725
-0.0391,-0.5726
-0.0352,-0.5727
-0.0312,-0.5729
-0.0273,-0.5731
-0.0234,-0.5733
0.0078,-0.5766
0.0117,-0.5771
0.0273,-0.581
0.0547,-0.5889
0.0664,-0.5928
0.0859,-0.6002
0.1055,-0.608
0.1289,-0.6195
0.1367,-0.6238
0.168,-0.6431
0.1797,-0.6513
0.2188,-0.6825
0.2383,-0.6986
0.2891,-0.7411
0.3164,-0.7646
0.3477,-0.7921
0.3555,-0.7995
0.3711,-0.8148
0.3847,-0.8281
0.3867,-0.8302
0.4023,-0.8458
0.418,-0.8615
0.4297,-0.8744
0.4303,-0.875
0.4338,-0.8789
0.4353,-0.8828
0.4353,-0.8867
0.4353,-0.8906
0.4352,-0.8945
0.4336,-0.897
0.4336,-0.8971
0.4219,-0.897
0.418,-0.897
0.2852,-0.8964
0.2734,-0.8964
0.2617,-0.8964
0.2148,-0.8965
0.2031,-0.8965
0.1953,-0.8964
-0.0352,-0.8972
-0.0391,-0.8972
-0.0469,-0.8972
-0.4492,-0.8971
-0.4531,-0.8968
-0.457,-0.8964
-0.4609,-0.8959
-0.4648,-0.8949


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.381,-0.75
-0.3672,-0.7355
-0.3516,-0.7197
-0.3359,-0.7056
-0.3331,-0.7031
-0.3125,-0.6869
-0.3047,-0.6812
-0.2917,-0.6719
-0.2891,-0.6701
-0.2578,-0.6515
-0.2305,-0.6391
-0.2227,-0.6359
-0.1914,-0.6237
-0.1797,-0.6193
-0.1562,-0.6116
-0.1445,-0.6079
-0.1328,-0.6046
-0.1289,-0.6038
-0.0898,-0.596
-0.0703,-0.5926
-0.0664,-0.5921
-0.0391,-0.5888
-0.0352,-0.5884
-0.0312,-0.5882
-0.0078,-0.587
0.0078,-0.5865
0.0195,-0.5867
0.0234,-0.5868
0.0508,-0.5882
0.0547,-0.5885
0.082,-0.5921
0.0859,-0.5927
0.1016,-0.596
0.1172,-0.6004
0.1289,-0.6041
0.1406,-0.6078
0.1602,-0.6157
0.168,-0.6194
0.1797,-0.6248
0.207,-0.6389
0.2266,-0.6507
0.2617,-0.6747
0.2773,-0.6866
0.3047,-0.7099
0.3056,-0.7109
0.3135,-0.7188
0.3203,-0.7255
0.3291,-0.7344
0.3444,-0.75
0.3585,-0.7656
0.3724,-0.7812
0.3867,-0.7987
0.4191,-0.8398
0.4347,-0.8633
0.4499,-0.8867
0.452,-0.8906
0.4518,-0.8945
0.4517,-0.8945
0.4492,-0.8964
0.4453,-0.8965
0.3008,-0.8963
0.293,-0.8963
0.2891,-0.8964
0.2734,-0.8965
0.2695,-0.8965
0.2539,-0.8965
0.2266,-0.8966
0.2031,-0.8966
0.1875,-0.8966
0.168,-0.8966
0.1562,-0.8966
0.0117,-0.897
-0.0352,-0.897
-0.1289,-0.8967
-0.1953,-0.8966
-0.2227,-0.8965
-0.2578,-0.8964
-0.2734,-0.8964
-0.3242,-0.8963
-0.3867,-0.8962
-0.4375,-0.8965
-0.4414,-0.8966
-0.4492,-0.8966
-0.4531,-0.8957
-0.4567,-0.8945
-0.4568,-0.8945
-0.457,-0.8943
-0.4596,-0.8906
-0.4496,-0.8594
-0.4355,-0.8281
-0.4336,-0.8245
-0.4263,-0.8125
-0.4258,-0.8117
-0.4188,-0.8008
-0.405,-0.7812
-0.3938,-0.7656
-0.3867,-0.7564
-0.3845,-0.7539
-0.381,-0.75


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.2148,-0.6193
-0.1992,-0.6121
-0.1914,-0.6087
-0.1797,-0.6037
-0.1484,-0.5925
-0.1328,-0.5879
-0.1016,-0.5806
-0.082,-0.577
-0.0781,-0.5765
-0.0547,-0.5739
-0.0508,-0.5736
-0.0469,-0.5733
-0.043,-0.573
-0.0391,-0.5728
-0.0312,-0.5727
-0.0273,-0.5726
-0.0234,-0.5726
-0.0078,-0.5726
-0.0039,-0.5726
0.0039,-0.5728
0.0078,-0.5728
0.0117,-0.5731
0.0156,-0.5734
0.0232,-0.5742
0.043,-0.5765
0.0469,-0.5772
0.0625,-0.5806
0.0898,-0.5884
0.1016,-0.5919
0.1133,-0.5961
0.1328,-0.6038
0.1484,-0.6114
0.1641,-0.6192
0.1719,-0.6234
0.1797,-0.628
0.1914,-0.6351
0.1992,-0.6402
0.2107,-0.6484
0.2422,-0.671
0.2578,-0.683
0.2617,-0.6863
0.2891,-0.7098
0.3317,-0.75
0.3611,-0.7812
0.3758,-0.7969
0.3884,-0.8125
0.4194,-0.8516
0.4482,-0.8906
0.4488,-0.8945
0.4453,-0.8958
0.4414,-0.8961
0.4336,-0.8964
0.332,-0.896
0.3242,-0.8961
0.3203,-0.8961
0.2969,-0.8963
0.293,-0.8963
0.2695,-0.8963
0.1641,-0.8963
0.1602,-0.8964
0.1406,-0.8963
0.0117,-0.8966
-0.0039,-0.8967
-0.0391,-0.8967
-0.0508,-0.8967
-0.0742,-0.8966
-0.1992,-0.8964
-0.2617,-0.8963
-0.2773,-0.8963
-0.4375,-0.8965
-0.4414,-0.8965
-0.4453,-0.8965
-0.4492,-0.8964
-0.4531,-0.8954
-0.4554,-0.8945
-0.457,-0.8926
-0.4579,-0.8906
-0.4555,-0.8828
-0.4488,-0.8633
-0.4347,-0.8281
-0.4258,-0.8127
-0.4188,-0.8008
-0.4032,-0.7773
-0.395,-0.7656
-0.3864,-0.7539
-0.3801,-0.7461
-0.3789,-0.7447
-0.3672,-0.7305
-0.3569,-0.7188
-0.3516,-0.7132
-0.3438,-0.7058
-0.3414,-0.7031
-0.3373,-0.6992
-0.3359,-0.6979
-0.3244,-0.6875
-0.3203,-0.684
-0.3198,-0.6836
-0.3086,-0.6746
-0.2969,-0.6662
-0.2826,-0.6562
-0.2734,-0.6499
-0.2617,-0.6428
-0.2575,-0.6406
-0.2461,-0.6348
-0.2148,-0.6193


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.461,-0.8906
-0.4608,-0.8906
-0.4574,-0.8945
-0.457,-0.8947
-0.4531,-0.8958
-0.4492,-0.8965
-0.4414,-0.8965
-0.2773,-0.8962
-0.2734,-0.8962
-0.2578,-0.8962
-0.2031,-0.8963
-0.1719,-0.8964
-0.1641,-0.8964
-0.1562,-0.8964
-0.1445,-0.8964
-0.043,-0.8965
-0.0273,-0.8965
-0.0195,-0.8965
0.0156,-0.8964
0.1328,-0.8962
0.2617,-0.8962
0.2656,-0.8962
0.2812,-0.8962
0.2891,-0.8961
0.293,-0.8961
0.3008,-0.8961
0.3086,-0.896
0.4336,-0.8963
0.4375,-0.8962
0.4414,-0.8959
0.4453,-0.8949
0.4458,-0.8945
0.4453,-0.8906
0.418,-0.8565
0.4072,-0.8438
0.3798,-0.8125
0.3519,-0.7812
0.3372,-0.7656
0.3216,-0.75
0.3203,-0.7488
0.3047,-0.7341
0.2891,-0.7196
0.2713,-0.7031
0.2578,-0.6909
0.2422,-0.6782
0.2422,-0.678
0.2266,-0.6661
0.2227,-0.663
0.2109,-0.6546
0.1953,-0.6432
0.1641,-0.6234
0.1484,-0.6154
0.1328,-0.6077
0.1172,-0.601
0.1055,-0.5962
0.0859,-0.589
0.0703,-0.5842
0.0586,-0.5804
0.043,-0.5765
0.0234,-0.5728
-0.0078,-0.5694
-0.0117,-0.5692
-0.0195,-0.5688
-0.0234,-0.5687
-0.0352,-0.5686
-0.0391,-0.5686
-0.043,-0.5686
-0.0469,-0.5687
-0.0547,-0.5688
-0.0586,-0.569
-0.0625,-0.5693
-0.1016,-0.5727
-0.1055,-0.573
-0.1289,-0.5766
-0.1328,-0.5775
-0.1445,-0.5804
-0.1719,-0.5882
-0.1836,-0.592
-0.1953,-0.5961
-0.2148,-0.6038
-0.2266,-0.6087
-0.25,-0.6194
-0.2578,-0.6232
-0.2773,-0.6342
-0.2852,-0.6386
-0.293,-0.6431
-0.3047,-0.6511
-0.3086,-0.6542
-0.3111,-0.6562
-0.3242,-0.6668
-0.3303,-0.6719
-0.3438,-0.6835
-0.3477,-0.687
-0.3555,-0.6946
-0.3597,-0.6992
-0.3731,-0.7148
-0.3763,-0.7188
-0.3764,-0.7188
-0.3886,-0.7344
-0.3914,-0.7383
-0.4046,-0.7578
-0.4102,-0.7666
-0.419,-0.7812
-0.4337,-0.8086
-0.4355,-0.8125
-0.4492,-0.8484
-0.4515,-0.8555
-0.4526,-0.8594
-0.461,-0.8906


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.4531,-0.8949
-0.4541,-0.8945
-0.4543,-0.8945
-0.4565,-0.8906
-0.4552,-0.8867
-0.452,-0.8789
-0.4503,-0.875
-0.4361,-0.8438
-0.4342,-0.8398
-0.4258,-0.8257
-0.4197,-0.8164
-0.4051,-0.7969
-0.3932,-0.7812
-0.3931,-0.7812
-0.39,-0.7773
-0.3789,-0.7643
-0.3711,-0.7552
-0.3633,-0.7467
-0.3555,-0.7384
-0.3477,-0.7302
-0.3398,-0.7224
-0.3321,-0.7148
-0.3237,-0.707
-0.3195,-0.7031
-0.3008,-0.6875
-0.2891,-0.6782
-0.2734,-0.6665
-0.2617,-0.659
-0.2539,-0.6543
-0.2422,-0.6472
-0.2344,-0.6428
-0.2306,-0.6406
-0.2266,-0.6385
-0.2227,-0.6363
-0.1953,-0.6227
-0.1914,-0.6207
-0.1875,-0.6189
-0.1719,-0.6118
-0.1641,-0.6083
-0.1523,-0.6038
-0.1328,-0.5964
-0.1211,-0.593
-0.1172,-0.5919
-0.1055,-0.5887
-0.1016,-0.588
-0.0664,-0.5806
-0.0469,-0.5771
-0.043,-0.5766
-0.0391,-0.5762
-0.0234,-0.5751
-0.0078,-0.574
0.0,-0.5739
0.0078,-0.5738
0.0156,-0.5742
0.0234,-0.5747
0.0469,-0.5764
0.0508,-0.5766
0.0547,-0.5772
0.0742,-0.5805
0.0938,-0.585
0.1094,-0.5888
0.1211,-0.592
0.1328,-0.5959
0.1641,-0.608
0.1797,-0.6158
0.1992,-0.6272
0.2188,-0.639
0.2266,-0.644
0.2422,-0.6548
0.2578,-0.6662
0.2734,-0.6782
0.3008,-0.7018
0.3022,-0.7031
0.336,-0.7344
0.3644,-0.7656
0.3875,-0.793
0.3907,-0.7969
0.4025,-0.8125
0.4191,-0.8359
0.4346,-0.8594
0.4506,-0.8867
0.4525,-0.8906
0.4518,-0.8945
0.4517,-0.8945
0.4516,-0.8945
0.4492,-0.8964
0.4453,-0.8965
0.3477,-0.896
0.332,-0.8961
0.3281,-0.8962
0.3242,-0.8962
0.3164,-0.8963
0.293,-0.8964
0.2656,-0.8964
0.1953,-0.8964
0.1641,-0.8964
0.0078,-0.8967
-0.0078,-0.8967
-0.0312,-0.8967
-0.0508,-0.8967
-0.0664,-0.8967
-0.1328,-0.8965
-0.1406,-0.8965
-0.2031,-0.8964
-0.2578,-0.8963
-0.2891,-0.8962
-0.3555,-0.8962
-0.3867,-0.8961
-0.4336,-0.8965
-0.4375,-0.8964
-0.4414,-0.8963
-0.4453,-0.8962
-0.4492,-0.8961
-0.4531,-0.8949


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
0.4141,-0.8971
0.418,-0.8971
0.4219,-0.8966
0.4258,-0.8957
0.4258,-0.8954
0.4258,-0.8953
0.4273,-0.8945
0.4274,-0.8945
0.4265,-0.8906
0.4227,-0.8828
0.4113,-0.8633
0.4038,-0.8516
0.3879,-0.8281
0.3764,-0.8125
0.3605,-0.793
0.357,-0.7891
0.3254,-0.7539
0.3178,-0.7461
0.3086,-0.7367
0.3008,-0.729
0.293,-0.7211
0.2852,-0.7136
0.2617,-0.694
0.2617,-0.6939
0.2461,-0.6821
0.2305,-0.6703
0.2266,-0.6677
0.1953,-0.6472
0.1758,-0.6356
0.1602,-0.6274
0.1523,-0.6234
0.1445,-0.6195
0.1367,-0.6161
0.1172,-0.6085
0.1016,-0.6036
0.0898,-0.6002
0.0781,-0.5968
0.0586,-0.5925
0.0273,-0.5888
0.0234,-0.5884
0.0195,-0.5881
-0.0078,-0.5866
-0.0195,-0.5867
-0.0234,-0.5867
-0.0391,-0.5875
-0.043,-0.5877
-0.0469,-0.588
-0.0508,-0.5883
-0.0547,-0.5887
-0.0859,-0.5924
-0.0898,-0.5932
-0.1328,-0.6034
-0.1484,-0.6079
-0.1797,-0.6198
-0.2109,-0.6346
-0.2188,-0.6389
-0.2422,-0.6517
-0.2695,-0.6704
-0.2716,-0.6719
-0.2891,-0.6846
-0.293,-0.6875
-0.3086,-0.7016
-0.3103,-0.7031
-0.322,-0.7148
-0.3258,-0.7188
-0.3361,-0.7305
-0.3394,-0.7344
-0.3488,-0.7461
-0.3516,-0.7498
-0.3637,-0.7656
-0.3743,-0.7812
-0.3794,-0.7891
-0.3866,-0.8008
-0.3891,-0.8047
-0.3915,-0.8086
-0.4039,-0.832
-0.4072,-0.8398
-0.4265,-0.8906
-0.4258,-0.8924
-0.4258,-0.8925
-0.4245,-0.8945
-0.4244,-0.8945
-0.4242,-0.8945
-0.4219,-0.8958
-0.418,-0.8969
-0.4141,-0.897
-0.4102,-0.8969
-0.4062,-0.897
-0.4023,-0.8969
-0.2656,-0.8966
-0.2617,-0.8966
-0.2539,-0.8966
-0.2227,-0.8967
-0.207,-0.8967
-0.0273,-0.8975
-0.0117,-0.8975
0.0391,-0.8975
0.0469,-0.8975
0.2656,-0.8968
0.2773,-0.8968
0.2891,-0.8969
0.293,-0.8969
0.3203,-0.8968
0.4023,-0.8971
0.4141,-0.8971


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
0.3332,-0.7617
0.3559,-0.7891
0.3647,-0.8008
0.3764,-0.8164
0.388,-0.832
0.4068,-0.8594
0.4264,-0.8906
0.4267,-0.8945
0.4258,-0.8951
0.4258,-0.8953
0.4219,-0.8964
0.418,-0.897
0.4141,-0.897
0.4023,-0.8969
0.3945,-0.8969
0.3516,-0.8966
0.3438,-0.8967
0.3242,-0.8966
0.3203,-0.8966
0.0625,-0.8976
0.0547,-0.8976
0.0312,-0.8976
0.0,-0.8975
-0.2031,-0.8966
-0.2188,-0.8966
-0.2344,-0.8966
-0.2578,-0.8966
-0.2734,-0.8966
-0.2891,-0.8966
-0.4023,-0.8971
-0.4062,-0.897
-0.4102,-0.897
-0.4141,-0.8969
-0.418,-0.8967
-0.4219,-0.8948
-0.4222,-0.8945
-0.4224,-0.8906
-0.4031,-0.8477
-0.3991,-0.8398
-0.3953,-0.832
-0.3911,-0.8242
-0.3885,-0.8203
-0.3764,-0.8008
-0.3684,-0.7891
-0.3521,-0.7656
-0.3516,-0.765
-0.3403,-0.75
-0.3266,-0.7344
-0.3203,-0.7275
-0.3087,-0.7148
-0.2971,-0.7031
-0.2969,-0.7029
-0.293,-0.6991
-0.2734,-0.6814
-0.2617,-0.6712
-0.2383,-0.6544
-0.2148,-0.6391
-0.2108,-0.6367
-0.207,-0.6346
-0.1797,-0.6192
-0.1562,-0.6086
-0.1484,-0.6051
-0.1445,-0.6037
-0.1094,-0.5922
-0.0938,-0.5883
-0.0586,-0.5809
-0.0391,-0.5772
-0.0352,-0.5768
-0.0312,-0.5765
-0.0273,-0.5762
-0.0234,-0.576
-0.0195,-0.5759
-0.0078,-0.5756
0.0039,-0.5759
0.0078,-0.576
0.0117,-0.5762
0.0156,-0.5764
0.0195,-0.5767
0.0234,-0.577
0.0508,-0.5808
0.0703,-0.5848
0.0859,-0.5885
0.1016,-0.593
0.1133,-0.5971
0.1328,-0.604
0.1484,-0.6116
0.1641,-0.6193
0.1719,-0.6237
0.1914,-0.635
0.1992,-0.6397
0.2109,-0.6481
0.2266,-0.6596
0.2461,-0.6743
0.2734,-0.6977
0.2749,-0.6992
0.2891,-0.7132
0.2907,-0.7148
0.293,-0.7171
0.3047,-0.7293
0.3059,-0.7305
0.3096,-0.7344
0.3332,-0.7617


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
0.0234,-0.6045
0.0352,-0.6048
0.0391,-0.6049
0.0703,-0.6073
0.0781,-0.6081
0.082,-0.6086
0.1055,-0.612
0.125,-0.6164
0.1367,-0.6193
0.1523,-0.6237
0.1641,-0.6273
0.1992,-0.6397
0.2266,-0.6516
0.2578,-0.6674
0.2812,-0.682
0.293,-0.6898
0.3047,-0.698
0.3359,-0.7255
0.3438,-0.7332
0.345,-0.7344
0.3516,-0.7416
0.3522,-0.7422
0.3594,-0.7505
0.3724,-0.7656
0.3725,-0.7656
0.3837,-0.7812
0.3917,-0.793
0.4025,-0.8125
0.418,-0.8454
0.419,-0.8477
0.4348,-0.8867
0.4352,-0.8906
0.4343,-0.8945
0.4336,-0.8954
0.4336,-0.8955
0.4297,-0.8961
0.4258,-0.8963
0.4219,-0.8966
0.418,-0.8968
0.4141,-0.8967
0.4102,-0.8967
0.3945,-0.8967
0.3828,-0.8967
0.3555,-0.8968
0.3438,-0.8969
0.3008,-0.897
0.2852,-0.897
0.2617,-0.897
0.2109,-0.8971
0.0703,-0.8976
0.0547,-0.8977
0.0391,-0.8977
0.0078,-0.8976
-0.0312,-0.8975
-0.168,-0.8968
-0.1914,-0.8968
-0.1953,-0.8967
-0.2227,-0.8967
-0.2539,-0.8966
-0.2734,-0.8966
-0.293,-0.8966
-0.4023,-0.8968
-0.4062,-0.8969
-0.4102,-0.8969
-0.4141,-0.8968
-0.418,-0.8966
-0.4219,-0.8953
-0.4231,-0.8945
-0.4232,-0.8945
-0.4245,-0.8906
-0.403,-0.8398
-0.3947,-0.8242
-0.3874,-0.8125
-0.3766,-0.7969
-0.3528,-0.7656
-0.3516,-0.7642
-0.3395,-0.75
-0.3241,-0.7344
-0.3203,-0.731
-0.3047,-0.7183
-0.3047,-0.7182
-0.3008,-0.7153
-0.2848,-0.7031
-0.2741,-0.6953
-0.2734,-0.6947
-0.2617,-0.6866
-0.2566,-0.6836
-0.2266,-0.6662
-0.1953,-0.651
-0.168,-0.6397
-0.1562,-0.6359
-0.1328,-0.6285
-0.1172,-0.6238
-0.1016,-0.6199
-0.0664,-0.6122
-0.0469,-0.6086
-0.043,-0.608
-0.0391,-0.6076
-0.0078,-0.6048
0.0,-0.6046
0.0078,-0.6044
0.0156,-0.6044
0.0234,-0.6045


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.0703,-0.5811
-0.0664,-0.5804
-0.043,-0.5771
-0.0391,-0.5766
-0.0352,-0.5764
-0.0312,-0.5762
-0.0273,-0.576
-0.0234,-0.5759
-0.0195,-0.5759
-0.0156,-0.5759
-0.0078,-0.576
0.0,-0.5764
0.0039,-0.5767
0.0078,-0.5771
0.0312,-0.5804
0.0352,-0.5811
0.0547,-0.585
0.0703,-0.5882
0.0859,-0.5921
0.0977,-0.5959
0.1211,-0.6041
0.1328,-0.6083
0.1484,-0.6157
0.1641,-0.6235
0.1914,-0.639
0.2109,-0.6508
0.2383,-0.6702
0.2539,-0.6818
0.2614,-0.6875
0.2695,-0.694
0.2891,-0.71
0.2969,-0.7176
0.3047,-0.7255
0.3134,-0.7344
0.321,-0.7422
0.3285,-0.75
0.3428,-0.7656
0.3567,-0.7812
0.3722,-0.8008
0.3867,-0.8203
0.3924,-0.8281
0.4035,-0.8438
0.419,-0.8711
0.4297,-0.8906
0.4297,-0.8907
0.4292,-0.8945
0.4258,-0.8962
0.4219,-0.8965
0.418,-0.8968
0.293,-0.8964
0.2891,-0.8966
0.2773,-0.8967
0.2617,-0.8967
0.2578,-0.8967
0.1992,-0.8967
0.1953,-0.8966
0.1562,-0.8966
0.0078,-0.8971
-0.0234,-0.8971
-0.1523,-0.8968
-0.1641,-0.8968
-0.1797,-0.8968
-0.2031,-0.8967
-0.207,-0.8967
-0.2695,-0.8965
-0.2852,-0.8964
-0.3984,-0.8964
-0.4023,-0.8963
-0.4102,-0.8962
-0.4141,-0.8961
-0.418,-0.8959
-0.4219,-0.8946
-0.4244,-0.8906
-0.4228,-0.8867
-0.4032,-0.8398
-0.3899,-0.8125
-0.3878,-0.8086
-0.3633,-0.7682
-0.3615,-0.7656
-0.3483,-0.7461
-0.3477,-0.7454
-0.3421,-0.7383
-0.3362,-0.7305
-0.3329,-0.7266
-0.3265,-0.7188
-0.3203,-0.7121
-0.3113,-0.7031
-0.295,-0.6875
-0.2891,-0.682
-0.2763,-0.6719
-0.2734,-0.6697
-0.2695,-0.6668
-0.2578,-0.6585
-0.2539,-0.6557
-0.2461,-0.6505
-0.2305,-0.64
-0.2227,-0.6355
-0.1992,-0.6232
-0.1914,-0.6192
-0.168,-0.6083
-0.1562,-0.6039
-0.1328,-0.5958
-0.1211,-0.5923
-0.1055,-0.5884
-0.0703,-0.5811


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.4239,-0.8945
-0.4238,-0.8945
-0.4236,-0.8945
-0.4219,-0.8957
-0.418,-0.8968
-0.4141,-0.8971
-0.4102,-0.8971
-0.4062,-0.897
-0.4023,-0.8971
-0.3242,-0.8967
-0.3008,-0.8967
-0.2852,-0.8967
-0.2734,-0.8967
-0.2617,-0.8968
-0.2305,-0.8968
-0.2109,-0.8968
-0.1953,-0.8968
-0.0234,-0.8976
-0.0039,-0.8977
0.0352,-0.8978
0.0469,-0.8979
0.0547,-0.8979
0.0625,-0.8978
0.0703,-0.8978
0.2891,-0.8969
0.293,-0.8969
0.3008,-0.8969
0.3203,-0.8968
0.4102,-0.8971
0.4141,-0.8972
0.418,-0.8972
0.4219,-0.8967
0.4258,-0.8959
0.4282,-0.8945
0.4283,-0.8945
0.4273,-0.8906
0.4258,-0.8867
0.4197,-0.875
0.4112,-0.8594
0.407,-0.8516
0.3997,-0.8398
0.3923,-0.8281
0.3841,-0.8164
0.3756,-0.8047
0.3726,-0.8008
0.3607,-0.7852
0.3572,-0.7812
0.3368,-0.7578
0.3295,-0.75
0.3217,-0.7422
0.3203,-0.7408
0.3125,-0.7329
0.3047,-0.7253
0.2734,-0.6979
0.2734,-0.6978
0.2578,-0.6864
0.2461,-0.6782
0.2344,-0.6704
0.2227,-0.6626
0.2031,-0.6511
0.1953,-0.6468
0.1836,-0.6402
0.1758,-0.6364
0.1484,-0.6233
0.1328,-0.617
0.1172,-0.6117
0.1055,-0.608
0.0859,-0.6035
0.0703,-0.6003
0.0469,-0.5968
0.043,-0.5965
0.0391,-0.5963
0.0352,-0.5961
0.0078,-0.5951
0.0,-0.5949
-0.0078,-0.5947
-0.0391,-0.5962
-0.043,-0.5965
-0.0469,-0.597
-0.0703,-0.6007
-0.0859,-0.6033
-0.0898,-0.6041
-0.1094,-0.6082
-0.1484,-0.6195
-0.1602,-0.6238
-0.1875,-0.6349
-0.1992,-0.6399
-0.2227,-0.6517
-0.2539,-0.6699
-0.2734,-0.6829
-0.2773,-0.6858
-0.293,-0.6981
-0.2989,-0.7031
-0.3047,-0.7081
-0.3078,-0.7109
-0.3164,-0.7187
-0.3203,-0.7225
-0.3318,-0.7344
-0.332,-0.7345
-0.3354,-0.7383
-0.3359,-0.7388
-0.3454,-0.75
-0.3455,-0.75
-0.3576,-0.7656
-0.3802,-0.7969
-0.3873,-0.8086
-0.3919,-0.8164
-0.4037,-0.8398
-0.4245,-0.8906
-0.4239,-0.8945


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.418,-0.8959
-0.418,-0.8942
-0.42,-0.8945
-0.4201,-0.8945
-0.4205,-0.8906
-0.3904,-0.8281
-0.3881,-0.8242
-0.3601,-0.7812
-0.3482,-0.7656
-0.3242,-0.7345
-0.3206,-0.7305
-0.3203,-0.7301
-0.3086,-0.7179
-0.293,-0.7023
-0.2891,-0.699
-0.2734,-0.686
-0.2539,-0.6711
-0.2266,-0.6515
-0.1953,-0.6339
-0.1836,-0.6279
-0.1641,-0.6186
-0.1484,-0.612
-0.1406,-0.6089
-0.1367,-0.6075
-0.1289,-0.6047
-0.1016,-0.5965
-0.0859,-0.5923
-0.0703,-0.5885
-0.043,-0.5847
-0.0391,-0.5842
-0.0234,-0.5823
-0.0117,-0.5812
-0.0078,-0.5809
0.0039,-0.5809
0.0078,-0.5808
0.0156,-0.581
0.0195,-0.5812
0.0234,-0.5813
0.0273,-0.5817
0.0391,-0.5828
0.0586,-0.585
0.0781,-0.5884
0.082,-0.5891
0.0977,-0.5924
0.1016,-0.5932
0.1133,-0.5964
0.1289,-0.6015
0.1367,-0.6043
0.1562,-0.612
0.1641,-0.6155
0.1953,-0.6312
0.2148,-0.6428
0.2227,-0.6477
0.2617,-0.6742
0.2773,-0.6864
0.2812,-0.6899
0.2852,-0.6937
0.2891,-0.6974
0.3047,-0.7125
0.3072,-0.7148
0.3111,-0.7188
0.3203,-0.7283
0.3262,-0.7344
0.3374,-0.7461
0.341,-0.75
0.3567,-0.7695
0.3568,-0.7695
0.3765,-0.7969
0.3867,-0.8125
0.3915,-0.8203
0.4032,-0.8398
0.4276,-0.8906
0.4263,-0.8945
0.4258,-0.8949
0.4219,-0.8958
0.418,-0.8964
0.4141,-0.8965
0.4102,-0.8965
0.3555,-0.8967
0.2656,-0.8968
0.2305,-0.8968
0.2188,-0.8968
0.2148,-0.8968
0.0859,-0.8973
0.0742,-0.8974
0.0,-0.8974
-0.1562,-0.8967
-0.1641,-0.8967
-0.1914,-0.8966
-0.1992,-0.8967
-0.2227,-0.8966
-0.2617,-0.8965
-0.3555,-0.8964
-0.4023,-0.8963
-0.4062,-0.8961
-0.4102,-0.8958
-0.4141,-0.8953
-0.418,-0.8959


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.3008,-0.9085
-0.2891,-0.9085
-0.1953,-0.9082
-0.1367,-0.9083
-0.0977,-0.9083
-0.0703,-0.9083
0.1562,-0.9083
0.168,-0.9083
0.2578,-0.9082
0.2695,-0.9082
0.3398,-0.9082
0.3516,-0.9081
0.3555,-0.9082
0.3594,-0.9081
0.4609,-0.9081
0.4648,-0.9077
0.4648,-0.9076
0.4666,-0.9062
0.4648,-0.903
0.454,-0.8867
0.4344,-0.8594
0.4224,-0.8438
0.4219,-0.8433
0.419,-0.8398
0.4078,-0.8281
0.378,-0.7969
0.3624,-0.7812
0.346,-0.7656
0.3281,-0.7489
0.32,-0.7422
0.3047,-0.7302
0.293,-0.7215
0.2578,-0.6976
0.2305,-0.6822
0.2262,-0.6797
0.2227,-0.678
0.2109,-0.6717
0.1953,-0.664
0.1836,-0.6585
0.1758,-0.6547
0.1484,-0.6429
0.1367,-0.6389
0.125,-0.6351
0.1016,-0.6276
0.0859,-0.6243
0.082,-0.6235
0.0547,-0.6199
0.0508,-0.6195
0.0078,-0.6162
0.0,-0.6163
-0.0078,-0.6165
-0.0391,-0.6194
-0.043,-0.6199
-0.0664,-0.6237
-0.082,-0.6276
-0.1211,-0.6394
-0.1328,-0.6439
-0.1484,-0.6503
-0.1797,-0.6659
-0.1953,-0.6743
-0.2109,-0.6836
-0.2148,-0.686
-0.2266,-0.6941
-0.2383,-0.7024
-0.2422,-0.7054
-0.2578,-0.7176
-0.2771,-0.7344
-0.2891,-0.7451
-0.294,-0.75
-0.3049,-0.7617
-0.3194,-0.7773
-0.3261,-0.7852
-0.332,-0.7928
-0.3468,-0.8125
-0.3578,-0.8281
-0.3721,-0.8516
-0.3875,-0.8789
-0.4015,-0.9062
-0.3984,-0.9076
-0.3945,-0.9082
-0.3906,-0.9084
-0.3867,-0.9086
-0.3242,-0.9084
-0.3008,-0.9085


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
-0.3984,-0.9075
-0.4011,-0.9062
-0.4012,-0.9062
-0.3923,-0.8906
-0.3725,-0.8594
-0.3543,-0.832
-0.3477,-0.8228
-0.3403,-0.8125
-0.3278,-0.7969
-0.3203,-0.7881
-0.3143,-0.7812
-0.3047,-0.7709
-0.2998,-0.7656
-0.2891,-0.7554
-0.2834,-0.75
-0.2734,-0.7408
-0.2656,-0.7339
-0.2461,-0.7178
-0.2426,-0.7148
-0.2305,-0.7057
-0.1953,-0.6828
-0.1641,-0.6661
-0.1328,-0.6516
-0.1094,-0.6433
-0.0977,-0.6393
-0.0859,-0.6356
-0.0547,-0.6277
-0.0352,-0.624
-0.0312,-0.6234
-0.0273,-0.6231
-0.0234,-0.6229
-0.0078,-0.622
0.0078,-0.6214
0.0234,-0.6214
0.0273,-0.6215
0.0391,-0.6218
0.0703,-0.6232
0.0742,-0.6235
0.0781,-0.6241
0.0977,-0.6277
0.1133,-0.6318
0.1289,-0.6359
0.1406,-0.6392
0.1602,-0.647
0.1797,-0.6551
0.1953,-0.6624
0.2109,-0.6701
0.2266,-0.6781
0.2539,-0.6938
0.2656,-0.7014
0.2891,-0.7173
0.3047,-0.729
0.3203,-0.741
0.346,-0.7656
0.3619,-0.7812
0.3774,-0.7969
0.4074,-0.8281
0.4198,-0.8438
0.4348,-0.8633
0.4492,-0.8828
0.4548,-0.8906
0.4649,-0.9062
0.4648,-0.9063
0.4609,-0.9078
0.457,-0.9082
0.3906,-0.9076
0.3867,-0.9078
0.3828,-0.908
0.375,-0.9081
0.3633,-0.9082
0.3555,-0.9082
0.3516,-0.9083
0.3281,-0.9082
0.3242,-0.9082
0.2773,-0.9082
0.2617,-0.9082
0.1602,-0.9083
0.0117,-0.9085
-0.0078,-0.9085
-0.1367,-0.9084
-0.1602,-0.9084
-0.168,-0.9084
-0.1953,-0.9084
-0.2656,-0.9085
-0.293,-0.9085
-0.3828,-0.9087
-0.3867,-0.9086
-0.3906,-0.9084
-0.3945,-0.9082
-0.3984,-0.9075


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.2891,-0.9085
-0.2656,-0.9085
-0.1992,-0.9083
-0.1328,-0.9083
-0.0938,-0.9083
-0.0703,-0.9083
0.0234,-0.9083
0.0391,-0.9083
0.1484,-0.9083
0.1602,-0.9083
0.2148,-0.9083
0.25,-0.9083
0.2578,-0.9083
0.2617,-0.9082
0.2773,-0.9082
0.3555,-0.9082
0.3594,-0.9081
0.3711,-0.9081
0.375,-0.908
0.3828,-0.908
0.3867,-0.9078
0.3906,-0.9077
0.4609,-0.9081
0.4648,-0.9076
0.4648,-0.9074
0.4662,-0.9062
0.4663,-0.9062
0.4507,-0.8828
0.435,-0.8594
0.4235,-0.8438
0.411,-0.8281
0.4109,-0.8281
0.3711,-0.7838
0.3555,-0.7671
0.354,-0.7656
0.3376,-0.75
0.3242,-0.737
0.3203,-0.7334
0.3008,-0.7175
0.2812,-0.7017
0.2724,-0.6953
0.2656,-0.6904
0.2539,-0.6823
0.2344,-0.6705
0.2266,-0.6661
0.1953,-0.6502
0.1797,-0.6428
0.1719,-0.639
0.1641,-0.6355
0.1406,-0.6276
0.1289,-0.624
0.125,-0.6233
0.1016,-0.6194
0.0742,-0.616
0.0703,-0.6157
0.0625,-0.6154
0.0547,-0.615
0.043,-0.6151
0.0391,-0.6151
0.0312,-0.6155
0.0273,-0.6157
0.0234,-0.6158
0.0195,-0.6162
-0.0078,-0.6194
-0.0117,-0.6199
-0.0312,-0.6234
-0.0469,-0.6272
-0.0742,-0.6349
-0.0898,-0.6397
-0.1211,-0.6509
-0.1289,-0.6544
-0.1484,-0.6628
-0.1562,-0.6664
-0.1641,-0.6702
-0.1719,-0.6741
-0.1875,-0.6826
-0.1992,-0.6893
-0.2188,-0.7014
-0.2214,-0.7031
-0.2266,-0.7066
-0.2578,-0.7297
-0.2617,-0.7331
-0.281,-0.75
-0.2891,-0.7575
-0.2977,-0.7656
-0.3125,-0.7812
-0.3203,-0.7895
-0.327,-0.7969
-0.34,-0.8125
-0.3429,-0.8164
-0.3517,-0.8281
-0.3543,-0.832
-0.3573,-0.8359
-0.3727,-0.8594
-0.3934,-0.8906
-0.4023,-0.9062
-0.3984,-0.9079
-0.3945,-0.9083
-0.3867,-0.9086
-0.2891,-0.9085


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.3214,-0.7773
-0.3099,-0.7656
-0.3086,-0.7644
-0.293,-0.7495
-0.2734,-0.7331
-0.2461,-0.7134
-0.2305,-0.7023
-0.2253,-0.6992
-0.2227,-0.6977
-0.2031,-0.6864
-0.1953,-0.682
-0.1719,-0.6707
-0.1641,-0.6671
-0.1328,-0.6549
-0.1211,-0.651
-0.0938,-0.6429
-0.082,-0.6399
-0.0781,-0.6389
-0.0625,-0.6357
-0.0586,-0.6351
-0.0352,-0.6313
-0.0078,-0.6277
-0.0039,-0.6275
0.0,-0.6274
0.0039,-0.6273
0.0078,-0.6272
0.0117,-0.6272
0.0234,-0.6273
0.0273,-0.6273
0.0312,-0.6274
0.0352,-0.6276
0.0391,-0.6277
0.043,-0.6281
0.0703,-0.6311
0.0742,-0.6315
0.1016,-0.6355
0.1211,-0.6389
0.125,-0.6396
0.1367,-0.6428
0.1641,-0.6517
0.1719,-0.6545
0.1836,-0.6585
0.1953,-0.6627
0.2148,-0.6704
0.2422,-0.6833
0.2617,-0.6937
0.2695,-0.6977
0.2773,-0.7018
0.2891,-0.7094
0.3242,-0.7334
0.3438,-0.7488
0.3516,-0.7564
0.3613,-0.7656
0.3773,-0.7812
0.3924,-0.7969
0.4033,-0.8086
0.4068,-0.8125
0.4195,-0.8281
0.4419,-0.8594
0.45,-0.8711
0.4648,-0.8984
0.4668,-0.9023
0.4684,-0.9062
0.4648,-0.9083
0.4609,-0.9084
0.457,-0.9085
0.4531,-0.9085
0.4492,-0.9085
0.3594,-0.9083
0.3438,-0.9083
0.3164,-0.9083
0.293,-0.9083
0.2852,-0.9083
0.1719,-0.9083
0.1562,-0.9083
-0.0938,-0.9083
-0.1328,-0.9083
-0.2031,-0.9083
-0.2891,-0.9086
-0.3086,-0.9086
-0.3203,-0.9086
-0.3828,-0.9088
-0.3867,-0.9088
-0.3906,-0.9086
-0.3945,-0.9084
-0.3984,-0.9079
-0.4022,-0.9062
-0.3873,-0.875
-0.3724,-0.8477
-0.3607,-0.8281
-0.3477,-0.8099
-0.3408,-0.8008
-0.3406,-0.8008
-0.3344,-0.793
-0.3249,-0.7812
-0.3214,-0.7773


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.3039,-0.7617
-0.293,-0.7504
-0.2925,-0.75
-0.275,-0.7344
-0.2734,-0.733
-0.2539,-0.7174
-0.2341,-0.7031
-0.2266,-0.6977
-0.1992,-0.6823
-0.1836,-0.6743
-0.168,-0.6671
-0.1641,-0.6654
-0.1484,-0.6585
-0.1406,-0.6552
-0.1328,-0.6521
-0.1289,-0.6506
-0.1055,-0.643
-0.0938,-0.6394
-0.0781,-0.6352
-0.0469,-0.6279
-0.043,-0.6271
-0.0273,-0.624
-0.0234,-0.6234
-0.0195,-0.6232
0.0078,-0.6213
0.0156,-0.6209
0.0234,-0.6205
0.0273,-0.6204
0.0352,-0.6203
0.0391,-0.6203
0.0508,-0.6208
0.0547,-0.621
0.0898,-0.6233
0.0938,-0.6235
0.1133,-0.6273
0.1172,-0.6282
0.1289,-0.6315
0.1406,-0.6351
0.1523,-0.6388
0.1641,-0.643
0.1797,-0.6504
0.207,-0.6635
0.2266,-0.674
0.2344,-0.6781
0.2422,-0.6821
0.2773,-0.7058
0.2891,-0.7144
0.2891,-0.7145
0.3125,-0.7338
0.3203,-0.7409
0.3298,-0.75
0.3457,-0.7656
0.361,-0.7812
0.3925,-0.8125
0.4075,-0.8281
0.4076,-0.8281
0.4494,-0.8828
0.4548,-0.8906
0.4658,-0.9062
0.4648,-0.9072
0.4609,-0.908
0.457,-0.9083
0.3867,-0.9081
0.3828,-0.9082
0.375,-0.9083
0.3711,-0.9083
0.3672,-0.9082
0.3555,-0.9082
0.2734,-0.9082
0.2695,-0.9082
0.1836,-0.9082
0.1719,-0.9082
0.1523,-0.9082
0.1484,-0.9082
-0.0703,-0.9083
-0.082,-0.9083
-0.1367,-0.9082
-0.2891,-0.9086
-0.293,-0.9086
-0.3867,-0.9088
-0.3906,-0.9086
-0.3945,-0.9084
-0.3984,-0.908
-0.4023,-0.9068
-0.4029,-0.9062
-0.403,-0.9062
-0.3945,-0.8906
-0.3876,-0.8789
-0.3716,-0.8516
-0.3573,-0.8281
-0.3438,-0.8089
-0.332,-0.7934
-0.3242,-0.7839
-0.3185,-0.7773
-0.3086,-0.7667
-0.3039,-0.7617


==> contour_side/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
-0.256,-0.6992
-0.2539,-0.6978
-0.2422,-0.6902
-0.2344,-0.6855
-0.2266,-0.6808
-0.2227,-0.6783
-0.2148,-0.6739
-0.1992,-0.666
-0.1836,-0.6584
-0.168,-0.6514
-0.1641,-0.6498
-0.1562,-0.6468
-0.1484,-0.6438
-0.1367,-0.6396
-0.1211,-0.6354
-0.0898,-0.6279
-0.0859,-0.6271
-0.0703,-0.6241
-0.0664,-0.6235
-0.0625,-0.6232
-0.0234,-0.6205
-0.0117,-0.6202
-0.0078,-0.6202
-0.0039,-0.6203
0.0078,-0.6207
0.0508,-0.6233
0.0547,-0.6236
0.0742,-0.6272
0.0781,-0.6279
0.1211,-0.639
0.1328,-0.6429
0.1602,-0.6545
0.1953,-0.6706
0.2109,-0.6791
0.2305,-0.6903
0.2422,-0.6975
0.2891,-0.7298
0.3125,-0.749
0.3477,-0.7803
0.3486,-0.7812
0.3555,-0.7876
0.3993,-0.8281
0.4032,-0.832
0.4141,-0.8436
0.418,-0.8479
0.4336,-0.8657
0.4492,-0.8838
0.4549,-0.8906
0.455,-0.8906
0.4648,-0.9041
0.4662,-0.9062
0.4661,-0.9062
0.4648,-0.9074
0.4648,-0.9075
0.4609,-0.9081
0.457,-0.9083
0.375,-0.9078
0.3711,-0.9079
0.3672,-0.908
0.3633,-0.908
0.3555,-0.9082
0.3516,-0.9082
0.2891,-0.9082
0.2656,-0.9083
0.2578,-0.9083
0.1758,-0.9083
0.1562,-0.9082
-0.0352,-0.9083
-0.0898,-0.9083
-0.1016,-0.9083
-0.1367,-0.9083
-0.1523,-0.9083
-0.2969,-0.9084
-0.3242,-0.9084
-0.3867,-0.9087
-0.3906,-0.9086
-0.3945,-0.9084
-0.3984,-0.9082
-0.4023,-0.9077
-0.4057,-0.9062
-0.4058,-0.9062
-0.4045,-0.9023
-0.3882,-0.8594
-0.3731,-0.8281
-0.3711,-0.8242
-0.3636,-0.8125
-0.358,-0.8047
-0.3477,-0.7895
-0.3438,-0.7839
-0.3296,-0.7656
-0.3295,-0.7656
-0.3203,-0.7556
-0.315,-0.75
-0.3047,-0.7398
-0.299,-0.7344
-0.2891,-0.7253
-0.2762,-0.7148
-0.2616,-0.7031
-0.256,-0.6992


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000001.csv <==
X,Y
-0.5117,-0.8927
-0.5117,-0.8929
-0.5094,-0.8945
-0.5088,-0.8945
-0.5078,-0.8948
-0.5039,-0.8953
-0.5,-0.8957
-0.4961,-0.8959
-0.3242,-0.8957
-0.2891,-0.8958
-0.2734,-0.8959
-0.2695,-0.8959
-0.2578,-0.8959
-0.1445,-0.8959
-0.1328,-0.8959
-0.0312,-0.8961
-0.0078,-0.8961
0.0273,-0.896
0.168,-0.8957
0.1953,-0.8957
0.2031,-0.8957
0.2617,-0.8957
0.3203,-0.8957
0.543,-0.8962
0.5469,-0.8961
0.5508,-0.896
0.5547,-0.8958
0.5586,-0.8956
0.5586,-0.8955
0.5594,-0.8945
0.5601,-0.8906
0.5596,-0.8867
0.5437,-0.8594
0.5283,-0.8359
0.5282,-0.8359
0.5126,-0.8164
0.5125,-0.8164
0.4961,-0.7982
0.4805,-0.7817
0.48,-0.7812
0.4766,-0.7779
0.4593,-0.7617
0.4492,-0.7526
0.4463,-0.75
0.4453,-0.7492
0.4258,-0.7333
0.4258,-0.7332
0.4062,-0.7183
0.3844,-0.7031
0.3828,-0.7019
0.3594,-0.6864
0.3477,-0.6788
0.3358,-0.6719
0.3203,-0.6628
0.3047,-0.6548
0.2891,-0.6469
0.2764,-0.6406
0.2734,-0.6392
0.2578,-0.6322
0.2266,-0.6197
0.1953,-0.6086
0.1641,-0.6009
0.1445,-0.5964
0.1289,-0.5931
0.125,-0.5924
0.0938,-0.5886
0.0625,-0.585
0.0586,-0.5847
0.0547,-0.5845
0.0391,-0.5833
0.0352,-0.5833
0.0234,-0.5832
0.0078,-0.5837
-0.0078,-0.5846
-0.0117,-0.5849
-0.0469,-0.5884
-0.0508,-0.5889
-0.0781,-0.5923
-0.082,-0.5926
-0.1016,-0.5964
-0.1328,-0.6039
-0.1484,-0.6082
-0.1953,-0.624
-0.2266,-0.6355
-0.2344,-0.6391
-0.2578,-0.6502
-0.2891,-0.6661
-0.2969,-0.6705
-0.3242,-0.6863
-0.3477,-0.7019
-0.3493,-0.7031
-0.3656,-0.7148
-0.3672,-0.716
-0.3711,-0.7189
-0.3711,-0.719
-0.3828,-0.7285
-0.3899,-0.7344
-0.4075,-0.75
-0.4236,-0.7656
-0.4385,-0.7812
-0.4516,-0.7969
-0.4519,-0.7969
-0.4671,-0.8164
-0.4727,-0.8238
-0.4809,-0.8359
-0.4856,-0.8438
-0.4961,-0.8609
-0.5126,-0.8906
-0.5117,-0.8927


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
0.5117,-0.8226
0.5131,-0.8242
0.5165,-0.8281
0.5289,-0.8438
0.5586,-0.8868
0.5586,-0.887
0.5598,-0.8906
0.5589,-0.8945
0.5586,-0.8949
0.5547,-0.8954
0.5508,-0.8957
0.5469,-0.8958
0.543,-0.8958
0.3438,-0.8959
0.3281,-0.896
0.3203,-0.896
0.2852,-0.896
0.2617,-0.896
0.2031,-0.8959
0.0742,-0.896
0.0195,-0.8961
-0.0625,-0.8961
-0.1406,-0.896
-0.2305,-0.8959
-0.2578,-0.8959
-0.2773,-0.8959
-0.3281,-0.8957
-0.4961,-0.896
-0.5,-0.896
-0.5039,-0.8957
-0.5078,-0.8952
-0.5116,-0.8945
-0.5117,-0.8945
-0.5117,-0.8944
-0.5132,-0.8906
-0.4967,-0.8594
-0.4818,-0.8359
-0.4661,-0.8125
-0.4544,-0.7969
-0.4543,-0.7969
-0.4492,-0.7908
-0.4406,-0.7812
-0.4338,-0.7734
-0.418,-0.7565
-0.4112,-0.75
-0.4102,-0.7491
-0.4023,-0.7416
-0.3942,-0.7344
-0.3828,-0.7249
-0.375,-0.7184
-0.3552,-0.7031
-0.3516,-0.7007
-0.3281,-0.6857
-0.3242,-0.683
-0.3047,-0.6708
-0.2734,-0.6544
-0.2422,-0.6398
-0.2305,-0.6352
-0.2109,-0.6277
-0.1992,-0.6234
-0.1641,-0.6119
-0.1523,-0.6083
-0.1367,-0.6041
-0.1016,-0.5963
-0.0781,-0.5924
-0.0742,-0.592
-0.0391,-0.5886
-0.0352,-0.5884
-0.0273,-0.5881
-0.0078,-0.5873
0.0078,-0.5867
0.0234,-0.5865
0.0391,-0.5868
0.0547,-0.5876
0.0586,-0.5878
0.0703,-0.5884
0.1016,-0.5921
0.1055,-0.5926
0.125,-0.5962
0.1445,-0.6005
0.1602,-0.604
0.1758,-0.6077
0.1914,-0.6122
0.2031,-0.6163
0.2109,-0.6191
0.2227,-0.6235
0.2422,-0.6313
0.2617,-0.6392
0.293,-0.6548
0.3242,-0.6717
0.3359,-0.6786
0.3477,-0.6862
0.3672,-0.6989
0.3828,-0.7095
0.4141,-0.7327
0.4164,-0.7344
0.4297,-0.7446
0.4492,-0.7603
0.4805,-0.7906
0.4961,-0.8064
0.5117,-0.8226


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.5078,-0.8946
-0.5096,-0.8945
-0.5098,-0.8945
-0.5099,-0.8945
-0.5091,-0.8906
-0.4978,-0.8672
-0.4816,-0.8398
-0.4664,-0.8203
-0.4506,-0.8008
-0.4453,-0.7952
-0.4297,-0.7789
-0.4141,-0.7633
-0.4043,-0.7539
-0.3984,-0.7482
-0.387,-0.7383
-0.3867,-0.7381
-0.3789,-0.732
-0.3789,-0.7319
-0.3555,-0.7133
-0.3418,-0.7031
-0.3398,-0.7016
-0.336,-0.6992
-0.3164,-0.6862
-0.293,-0.6713
-0.2891,-0.6692
-0.2578,-0.652
-0.2305,-0.639
-0.2227,-0.6358
-0.1914,-0.6236
-0.1797,-0.6193
-0.1445,-0.6077
-0.1328,-0.6042
-0.0977,-0.5962
-0.0781,-0.5925
-0.0742,-0.5921
-0.043,-0.5888
-0.0391,-0.5885
-0.0352,-0.5883
-0.0312,-0.5881
-0.0273,-0.588
-0.0078,-0.587
0.0078,-0.5863
0.0117,-0.5862
0.0227,-0.5859
0.0234,-0.5859
0.024,-0.5859
0.0391,-0.5865
0.0547,-0.5874
0.0703,-0.5882
0.0742,-0.5885
0.1055,-0.5923
0.1289,-0.5965
0.1641,-0.6041
0.1797,-0.6078
0.1953,-0.612
0.2305,-0.6243
0.2578,-0.6353
0.2693,-0.6406
0.2891,-0.6503
0.3203,-0.6664
0.3281,-0.6707
0.3555,-0.6865
0.3672,-0.6941
0.3789,-0.7019
0.4023,-0.718
0.418,-0.7297
0.4414,-0.7494
0.4492,-0.7563
0.4648,-0.7713
0.4805,-0.7867
0.4961,-0.8029
0.5124,-0.8203
0.5281,-0.8398
0.5282,-0.8398
0.5435,-0.8633
0.5588,-0.8867
0.5599,-0.8906
0.5591,-0.8945
0.5586,-0.8952
0.5547,-0.8956
0.5508,-0.8958
0.5469,-0.896
0.543,-0.896
0.3438,-0.8959
0.3203,-0.8959
0.2695,-0.896
0.2617,-0.896
0.2031,-0.8959
0.0703,-0.8961
0.0508,-0.8961
-0.0391,-0.8961
-0.0664,-0.8961
-0.1055,-0.896
-0.1367,-0.8959
-0.1484,-0.8959
-0.2305,-0.8959
-0.2617,-0.8959
-0.2656,-0.8959
-0.2852,-0.8959
-0.293,-0.8959
-0.4805,-0.8955
-0.4844,-0.8955
-0.4961,-0.8955
-0.5,-0.8953
-0.5039,-0.8948
-0.5058,-0.8945
-0.5062,-0.8945
-0.507,-0.8945
-0.5072,-0.8945
-0.5078,-0.8946


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.3203,-0.6814
-0.3086,-0.6744
-0.3008,-0.6702
-0.2734,-0.6554
-0.2617,-0.65
-0.2383,-0.639
-0.2305,-0.6359
-0.2266,-0.6344
-0.1992,-0.6236
-0.1641,-0.6115
-0.1523,-0.6077
-0.1406,-0.6042
-0.1094,-0.5962
-0.0898,-0.5922
-0.0664,-0.5889
-0.0625,-0.5884
-0.0312,-0.5847
-0.0273,-0.5844
-0.0234,-0.5841
-0.0078,-0.5827
0.0039,-0.582
0.0078,-0.5818
0.0195,-0.5817
0.0234,-0.5816
0.0273,-0.5818
0.0307,-0.582
0.0391,-0.5825
0.0586,-0.5844
0.0625,-0.5848
0.0859,-0.5883
0.1094,-0.5922
0.1133,-0.5928
0.1289,-0.5961
0.1602,-0.6041
0.1758,-0.6083
0.1875,-0.6121
0.1992,-0.6164
0.2188,-0.6237
0.2461,-0.6357
0.2539,-0.6393
0.2617,-0.6431
0.2695,-0.6472
0.2852,-0.6553
0.3047,-0.6662
0.3125,-0.6706
0.3203,-0.675
0.3398,-0.6869
0.3516,-0.6942
0.3789,-0.7137
0.4062,-0.7332
0.4258,-0.7487
0.4492,-0.7684
0.4626,-0.7812
0.4805,-0.7985
0.5117,-0.8305
0.5131,-0.832
0.5273,-0.8493
0.5469,-0.8762
0.5552,-0.8867
0.558,-0.8906
0.5596,-0.8945
0.5595,-0.8945
0.5586,-0.8955
0.5586,-0.8956
0.5508,-0.8949
0.5469,-0.8949
0.3867,-0.8957
0.3398,-0.8959
0.3203,-0.8959
0.2617,-0.896
0.2227,-0.896
0.2031,-0.896
0.0547,-0.8962
-0.0117,-0.8962
-0.0352,-0.8962
-0.125,-0.896
-0.1367,-0.896
-0.2617,-0.896
-0.2695,-0.896
-0.4961,-0.8963
-0.5,-0.8961
-0.5039,-0.8958
-0.5078,-0.8954
-0.5117,-0.8949
-0.5124,-0.8945
-0.5127,-0.8945
-0.5128,-0.8945
-0.515,-0.8906
-0.4969,-0.8555
-0.4819,-0.832
-0.468,-0.8125
-0.4651,-0.8086
-0.4558,-0.7969
-0.4556,-0.7969
-0.4492,-0.7893
-0.442,-0.7812
-0.4336,-0.7722
-0.418,-0.7562
-0.4115,-0.75
-0.4023,-0.7414
-0.3941,-0.7344
-0.3867,-0.7283
-0.3828,-0.725
-0.3698,-0.7148
-0.3544,-0.7031
-0.3516,-0.7011
-0.3281,-0.6862
-0.3203,-0.6814


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
0.3203,-0.6744
0.3398,-0.6867
0.3516,-0.6944
0.3828,-0.7173
0.3984,-0.729
0.4141,-0.7408
0.4141,-0.7409
0.4336,-0.7569
0.4433,-0.7656
0.4805,-0.8009
0.5117,-0.8338
0.5276,-0.8516
0.5469,-0.8775
0.5542,-0.8867
0.557,-0.8906
0.5591,-0.8945
0.5586,-0.8951
0.5508,-0.8944
0.5469,-0.8946
0.3906,-0.8957
0.3828,-0.8957
0.3516,-0.8958
0.332,-0.8959
0.2578,-0.896
0.207,-0.896
0.1953,-0.896
0.0742,-0.8961
0.0508,-0.8961
-0.0234,-0.8961
-0.0273,-0.8961
-0.043,-0.8962
-0.0586,-0.8961
-0.125,-0.896
-0.1328,-0.8959
-0.1445,-0.8959
-0.2617,-0.8959
-0.2773,-0.8959
-0.4922,-0.8961
-0.4961,-0.8961
-0.5,-0.8959
-0.5039,-0.8955
-0.5078,-0.895
-0.5104,-0.8945
-0.5107,-0.8945
-0.5117,-0.8938
-0.5117,-0.8936
-0.5129,-0.8906
-0.4973,-0.8633
-0.4854,-0.8438
-0.4809,-0.8359
-0.4663,-0.8164
-0.4503,-0.7969
-0.436,-0.7812
-0.4209,-0.7656
-0.4141,-0.7587
-0.405,-0.75
-0.388,-0.7344
-0.3867,-0.7333
-0.3828,-0.73
-0.3672,-0.7176
-0.3555,-0.7089
-0.3516,-0.7059
-0.3242,-0.6863
-0.3008,-0.6719
-0.2891,-0.6652
-0.2773,-0.6585
-0.2733,-0.6562
-0.2695,-0.6542
-0.2617,-0.65
-0.2422,-0.6401
-0.2305,-0.635
-0.1953,-0.6199
-0.1719,-0.6117
-0.1602,-0.6076
-0.1484,-0.6036
-0.1367,-0.6004
-0.1211,-0.5961
-0.1055,-0.5922
-0.0859,-0.5883
-0.0586,-0.5845
-0.0391,-0.5821
-0.0352,-0.5816
-0.0312,-0.5812
-0.0273,-0.5808
-0.0234,-0.5806
-0.0195,-0.5805
-0.0078,-0.5802
-0.0039,-0.5802
0.0039,-0.58
0.0117,-0.58
0.0156,-0.5799
0.0234,-0.5799
0.0391,-0.5801
0.0469,-0.5802
0.0547,-0.5804
0.0586,-0.5806
0.0625,-0.581
0.0859,-0.5845
0.1094,-0.5885
0.1289,-0.5923
0.1445,-0.5961
0.1602,-0.6004
0.1875,-0.6086
0.1953,-0.6115
0.207,-0.616
0.2266,-0.6244
0.2422,-0.6314
0.2578,-0.639
0.2612,-0.6406
0.2734,-0.6471
0.2891,-0.6561
0.3008,-0.6629
0.3203,-0.6744


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.5087,-0.8945
-0.5078,-0.8949
-0.5039,-0.8955
-0.5,-0.8958
-0.4961,-0.896
-0.4922,-0.896
-0.2695,-0.896
-0.2578,-0.896
-0.2305,-0.896
-0.1406,-0.896
-0.1289,-0.896
-0.0547,-0.8962
0.0117,-0.8962
0.168,-0.896
0.1914,-0.896
0.2188,-0.8961
0.2305,-0.8961
0.2578,-0.8961
0.293,-0.896
0.3203,-0.8959
0.3438,-0.8959
0.3516,-0.8959
0.543,-0.896
0.5469,-0.896
0.5508,-0.8958
0.5547,-0.8954
0.5586,-0.8948
0.5588,-0.8945
0.5596,-0.8906
0.5586,-0.8884
0.5437,-0.8672
0.5287,-0.8438
0.5165,-0.8281
0.5132,-0.8242
0.5117,-0.8225
0.4961,-0.8054
0.4805,-0.7886
0.4651,-0.7734
0.4336,-0.7448
0.4141,-0.7296
0.3867,-0.71
0.375,-0.7019
0.3516,-0.6865
0.332,-0.6746
0.3242,-0.6703
0.2969,-0.6552
0.2891,-0.6513
0.2656,-0.6393
0.2578,-0.6356
0.2266,-0.6233
0.207,-0.6159
0.1953,-0.6117
0.1836,-0.6079
0.168,-0.6041
0.1367,-0.5968
0.1328,-0.5961
0.1133,-0.5924
0.0859,-0.5885
0.0547,-0.5846
0.0508,-0.5844
0.043,-0.5841
0.0391,-0.5839
0.0352,-0.5838
0.0273,-0.5837
0.0234,-0.5837
0.0078,-0.584
0.0039,-0.5841
-0.0078,-0.5844
-0.0117,-0.5847
-0.0508,-0.5884
-0.082,-0.5924
-0.1016,-0.5961
-0.1328,-0.6037
-0.1484,-0.6086
-0.1602,-0.6126
-0.1797,-0.6193
-0.1914,-0.6236
-0.2305,-0.6391
-0.2578,-0.6523
-0.2617,-0.6545
-0.2891,-0.6695
-0.293,-0.6717
-0.3164,-0.6864
-0.3398,-0.702
-0.3413,-0.7031
-0.3555,-0.714
-0.3594,-0.7173
-0.3789,-0.7331
-0.3806,-0.7344
-0.3867,-0.7395
-0.4023,-0.7533
-0.4029,-0.7539
-0.4114,-0.7617
-0.4194,-0.7695
-0.4343,-0.7852
-0.4512,-0.8047
-0.465,-0.8203
-0.4825,-0.8438
-0.4967,-0.8672
-0.5101,-0.8906
-0.509,-0.8945
-0.5087,-0.8945


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.5122,-0.8945
-0.5093,-0.8945
-0.509,-0.8945
-0.5078,-0.8949
-0.5039,-0.8954
-0.5,-0.8959
-0.4961,-0.8961
-0.4922,-0.896
-0.3242,-0.8958
-0.2734,-0.896
-0.2617,-0.896
-0.1406,-0.896
-0.0664,-0.8962
-0.0547,-0.8963
-0.0273,-0.8963
0.1641,-0.8961
0.1953,-0.8961
0.2539,-0.8961
0.2695,-0.8961
0.2812,-0.8961
0.3242,-0.8961
0.543,-0.8962
0.5469,-0.8962
0.5508,-0.8961
0.5547,-0.8959
0.5586,-0.8955
0.5594,-0.8945
0.56,-0.8906
0.5593,-0.8867
0.5586,-0.8858
0.5469,-0.8693
0.543,-0.8639
0.5324,-0.8477
0.5273,-0.8409
0.5205,-0.832
0.5172,-0.8281
0.5171,-0.8281
0.5117,-0.8215
0.4967,-0.8047
0.4961,-0.804
0.4805,-0.7884
0.4639,-0.7734
0.4492,-0.7603
0.4453,-0.7571
0.4297,-0.745
0.4141,-0.7335
0.3867,-0.7141
0.3555,-0.6942
0.3438,-0.6872
0.3359,-0.6826
0.3203,-0.6743
0.3047,-0.6663
0.2812,-0.6548
0.2734,-0.651
0.2461,-0.639
0.2266,-0.6315
0.2031,-0.6234
0.1914,-0.6195
0.1797,-0.616
0.1641,-0.6117
0.1523,-0.6085
0.1328,-0.6042
0.0938,-0.5966
0.0703,-0.5928
0.0664,-0.5923
0.0391,-0.5897
0.0352,-0.5894
0.0273,-0.5889
0.0234,-0.5886
0.0195,-0.5885
0.0156,-0.5884
0.0078,-0.5883
-0.0078,-0.5883
-0.0117,-0.5884
-0.0156,-0.5884
-0.0234,-0.5886
-0.0273,-0.5888
-0.0742,-0.592
-0.0781,-0.5923
-0.082,-0.5928
-0.1016,-0.596
-0.1055,-0.5966
-0.1406,-0.6042
-0.1562,-0.6082
-0.168,-0.612
-0.1914,-0.6196
-0.2031,-0.6236
-0.2422,-0.6391
-0.2734,-0.6543
-0.3047,-0.6719
-0.3086,-0.6742
-0.3203,-0.6814
-0.3281,-0.6866
-0.3516,-0.7025
-0.3555,-0.7054
-0.3672,-0.7143
-0.3711,-0.7176
-0.3912,-0.7344
-0.4023,-0.7447
-0.4078,-0.75
-0.418,-0.7599
-0.4233,-0.7656
-0.4336,-0.7761
-0.4346,-0.7773
-0.4511,-0.7969
-0.4513,-0.7969
-0.4667,-0.8164
-0.4815,-0.8359
-0.4964,-0.8633
-0.5115,-0.8906
-0.5122,-0.8945


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000001.csv <==
X,Y
0.168,-0.5573
0.1797,-0.561
0.1914,-0.5648
0.2031,-0.569
0.2227,-0.5768
0.2578,-0.5922
0.2891,-0.6076
0.3047,-0.6159
0.3203,-0.6244
0.332,-0.6317
0.3438,-0.6392
0.3516,-0.6441
0.3672,-0.6553
0.3828,-0.6669
0.3984,-0.6787
0.3984,-0.6788
0.418,-0.6947
0.4492,-0.7221
0.4648,-0.7375
0.4805,-0.753
0.4813,-0.7539
0.4961,-0.7706
0.5124,-0.7891
0.5125,-0.7891
0.5273,-0.8101
0.543,-0.8334
0.5595,-0.8594
0.5746,-0.8867
0.5766,-0.8906
0.5742,-0.8933
0.5703,-0.8935
0.5664,-0.8935
0.5625,-0.8936
0.5586,-0.8936
0.5273,-0.8937
0.5234,-0.8938
0.5117,-0.894
0.4766,-0.8943
0.4492,-0.8946
0.418,-0.8947
0.4023,-0.8947
0.332,-0.8947
0.2852,-0.8947
0.2617,-0.8947
0.0898,-0.8951
0.0742,-0.8951
0.0078,-0.8952
-0.0312,-0.8952
-0.1953,-0.8947
-0.207,-0.8947
-0.2578,-0.8947
-0.2852,-0.8947
-0.2891,-0.8947
-0.3242,-0.8946
-0.3398,-0.8945
-0.4609,-0.8942
-0.4648,-0.8942
-0.4688,-0.894
-0.4727,-0.8938
-0.4766,-0.8936
-0.4805,-0.8933
-0.484,-0.8906
-0.4841,-0.8906
-0.4835,-0.8867
-0.4805,-0.8772
-0.4657,-0.832
-0.4648,-0.829
-0.4644,-0.8281
-0.4507,-0.7969
-0.4423,-0.7812
-0.4336,-0.7658
-0.4311,-0.7617
-0.4239,-0.75
-0.4187,-0.7422
-0.4158,-0.7383
-0.4141,-0.7357
-0.4102,-0.7306
-0.4042,-0.7227
-0.3947,-0.7109
-0.3884,-0.7031
-0.3828,-0.697
-0.3738,-0.6875
-0.3672,-0.681
-0.3577,-0.6719
-0.3516,-0.6664
-0.3397,-0.6562
-0.3351,-0.6523
-0.3242,-0.6436
-0.32,-0.6406
-0.2891,-0.6186
-0.2734,-0.6083
-0.2414,-0.5898
-0.2148,-0.5769
-0.207,-0.5735
-0.1758,-0.5615
-0.1641,-0.557
-0.1289,-0.546
-0.1133,-0.5419
-0.1094,-0.5413
-0.0898,-0.5379
-0.0664,-0.5342
-0.0625,-0.5338
-0.0234,-0.53
-0.0156,-0.5297
-0.0078,-0.5294
-0.0039,-0.5294
0.0078,-0.5293
0.0234,-0.5297
0.0273,-0.53
0.0312,-0.5304
0.0352,-0.5308
0.0391,-0.5312
0.0625,-0.534
0.0859,-0.5378
0.1055,-0.5414
0.1094,-0.5422
0.125,-0.5459
0.1406,-0.5498
0.168,-0.5573


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
0.5664,-0.8944
0.5703,-0.894
0.5742,-0.8937
0.5742,-0.8935
0.5777,-0.8906
0.5748,-0.8828
0.5586,-0.8466
0.5436,-0.8164
0.5278,-0.7891
0.5118,-0.7656
0.4973,-0.7461
0.4972,-0.7461
0.481,-0.7266
0.4805,-0.726
0.4648,-0.7093
0.4492,-0.6929
0.4336,-0.6775
0.418,-0.6626
0.4102,-0.655
0.3828,-0.6318
0.3828,-0.6317
0.3672,-0.6199
0.3555,-0.6118
0.3242,-0.5924
0.3164,-0.5883
0.293,-0.5763
0.2852,-0.5726
0.2578,-0.5607
0.25,-0.5572
0.2305,-0.5495
0.2188,-0.5453
0.207,-0.5414
0.1914,-0.5376
0.1797,-0.5346
0.1758,-0.5337
0.1562,-0.5298
0.1328,-0.5262
0.1289,-0.5259
0.125,-0.5257
0.0703,-0.523
0.0664,-0.523
0.0625,-0.5231
0.0547,-0.5233
0.0234,-0.5256
0.0195,-0.5259
0.0156,-0.5263
-0.0078,-0.5297
-0.0273,-0.5336
-0.0664,-0.542
-0.0781,-0.5453
-0.0898,-0.5492
-0.1016,-0.5531
-0.1133,-0.557
-0.1328,-0.5648
-0.1523,-0.5729
-0.1602,-0.5765
-0.1836,-0.5879
-0.1953,-0.5936
-0.2227,-0.6078
-0.2305,-0.6121
-0.2422,-0.6192
-0.2734,-0.6393
-0.2891,-0.6505
-0.3242,-0.6781
-0.3306,-0.6836
-0.3516,-0.7019
-0.3555,-0.7057
-0.3569,-0.707
-0.3672,-0.7174
-0.3711,-0.7216
-0.3721,-0.7227
-0.3789,-0.7299
-0.3795,-0.7305
-0.3832,-0.7344
-0.3863,-0.7383
-0.3867,-0.7387
-0.3945,-0.7484
-0.3959,-0.75
-0.408,-0.7656
-0.4197,-0.7812
-0.4336,-0.802
-0.4414,-0.8145
-0.4501,-0.8281
-0.4648,-0.8581
-0.4653,-0.8594
-0.4748,-0.8867
-0.4759,-0.8906
-0.4758,-0.8906
-0.4756,-0.8906
-0.4727,-0.8925
-0.4688,-0.8932
-0.4648,-0.8936
-0.4609,-0.8938
-0.4492,-0.8938
-0.3516,-0.8942
-0.3438,-0.8942
-0.3281,-0.8942
-0.3242,-0.8943
-0.3203,-0.8942
-0.2812,-0.8943
-0.2578,-0.8943
-0.2266,-0.8943
-0.2031,-0.8943
-0.1953,-0.8944
-0.168,-0.8944
-0.1641,-0.8945
-0.1484,-0.8945
-0.1445,-0.8944
-0.1367,-0.8945
-0.0625,-0.8946
-0.043,-0.8947
-0.0352,-0.8947
0.2617,-0.8947
0.2734,-0.8946
0.3242,-0.8946
0.3398,-0.8946
0.3828,-0.8946
0.3984,-0.8946
0.4453,-0.8947
0.4531,-0.8947
0.4805,-0.8947
0.5586,-0.8945
0.5625,-0.8945
0.5664,-0.8944


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
0.0508,-0.5256
0.0547,-0.5257
0.0586,-0.5259
0.0625,-0.5262
0.0898,-0.5297
0.1133,-0.534
0.1484,-0.5416
0.1641,-0.5454
0.1758,-0.5491
0.1914,-0.5539
0.2031,-0.5577
0.2109,-0.5607
0.2227,-0.5652
0.2422,-0.5729
0.2773,-0.5892
0.3047,-0.6035
0.3125,-0.6076
0.3203,-0.6116
0.3398,-0.6233
0.3516,-0.6311
0.3633,-0.6391
0.3789,-0.651
0.3984,-0.6664
0.4141,-0.6788
0.4219,-0.6861
0.4234,-0.6875
0.4482,-0.7109
0.4648,-0.7274
0.4805,-0.7436
0.4961,-0.7606
0.4971,-0.7617
0.5124,-0.7812
0.5206,-0.793
0.5287,-0.8047
0.5442,-0.8281
0.5599,-0.8555
0.5754,-0.8867
0.5771,-0.8906
0.577,-0.8906
0.5742,-0.8934
0.5742,-0.8935
0.5703,-0.8938
0.5664,-0.8938
0.5586,-0.8939
0.4805,-0.8945
0.4688,-0.8945
0.4609,-0.8946
0.4531,-0.8946
0.4023,-0.8946
0.3828,-0.8946
0.3438,-0.8945
0.2617,-0.8944
0.2305,-0.8944
-0.0273,-0.8947
-0.0469,-0.8947
-0.1641,-0.8943
-0.1758,-0.8943
-0.1953,-0.8943
-0.2031,-0.8943
-0.2578,-0.8942
-0.2773,-0.8942
-0.2852,-0.8942
-0.2891,-0.8942
-0.3242,-0.8941
-0.3398,-0.8941
-0.418,-0.8941
-0.4492,-0.8939
-0.4648,-0.8937
-0.4688,-0.8933
-0.4727,-0.8931
-0.4766,-0.8926
-0.4805,-0.8918
-0.4817,-0.8906
-0.4818,-0.8906
-0.4807,-0.8867
-0.4805,-0.886
-0.4656,-0.8438
-0.4653,-0.8398
-0.4531,-0.8181
-0.451,-0.8086
-0.4352,-0.7773
-0.4336,-0.774
-0.4307,-0.7695
-0.4196,-0.75
-0.4107,-0.7344
-0.3957,-0.7148
-0.3872,-0.7031
-0.3828,-0.6978
-0.3738,-0.6875
-0.3594,-0.6718
-0.3516,-0.6639
-0.3433,-0.6562
-0.3359,-0.6492
-0.3262,-0.6406
-0.3203,-0.6355
-0.3008,-0.6202
-0.2891,-0.6119
-0.2773,-0.6045
-0.2578,-0.5922
-0.2305,-0.5775
-0.2227,-0.5741
-0.2188,-0.5724
-0.2109,-0.569
-0.1914,-0.5611
-0.1797,-0.5568
-0.1602,-0.5503
-0.1328,-0.5413
-0.1016,-0.5339
-0.0781,-0.5298
-0.0742,-0.5294
-0.0391,-0.5261
-0.0352,-0.5259
-0.0273,-0.5256
0.0078,-0.524
0.0117,-0.5241
0.0234,-0.5243
0.0508,-0.5256


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.0859,-0.5412
-0.0469,-0.5344
-0.0195,-0.53
-0.0078,-0.5289
0.0078,-0.5278
0.0195,-0.527
0.0234,-0.5267
0.0273,-0.5266
0.0391,-0.5264
0.043,-0.5264
0.0547,-0.5265
0.0586,-0.5267
0.0625,-0.527
0.0656,-0.5273
0.0703,-0.5276
0.0898,-0.5295
0.0938,-0.5298
0.0977,-0.5302
0.1211,-0.534
0.1602,-0.5416
0.1641,-0.5425
0.1797,-0.546
0.1953,-0.5504
0.207,-0.5542
0.2266,-0.5612
0.2383,-0.5656
0.2578,-0.5731
0.293,-0.589
0.3086,-0.5967
0.3242,-0.605
0.3359,-0.6116
0.3438,-0.6162
0.3516,-0.6208
0.3555,-0.6234
0.3672,-0.6313
0.3789,-0.6394
0.3945,-0.6513
0.4141,-0.6671
0.418,-0.6705
0.4453,-0.694
0.4466,-0.6953
0.4546,-0.7031
0.4624,-0.7109
0.4663,-0.7148
0.4688,-0.7174
0.4701,-0.7188
0.4805,-0.7304
0.4972,-0.75
0.5133,-0.7695
0.5322,-0.7969
0.5437,-0.8164
0.5586,-0.8441
0.5752,-0.8789
0.5784,-0.8867
0.5795,-0.8906
0.5781,-0.8926
0.5781,-0.8927
0.5742,-0.8944
0.5703,-0.8946
0.5664,-0.8946
0.5625,-0.8946
0.5586,-0.8947
0.5156,-0.895
0.5117,-0.895
0.5,-0.895
0.3828,-0.8948
0.3398,-0.8948
0.3242,-0.8948
0.2578,-0.8946
0.2227,-0.8946
0.0859,-0.8949
-0.0273,-0.8949
-0.0391,-0.8949
-0.1406,-0.8944
-0.1641,-0.8944
-0.207,-0.8944
-0.2578,-0.8943
-0.2617,-0.8943
-0.3242,-0.8942
-0.3984,-0.8943
-0.4141,-0.8943
-0.4453,-0.8943
-0.4492,-0.8943
-0.4609,-0.8942
-0.4648,-0.8941
-0.4688,-0.8937
-0.4727,-0.8931
-0.4766,-0.8917
-0.4766,-0.8916
-0.4777,-0.8906
-0.4652,-0.8594
-0.4501,-0.8281
-0.4342,-0.8008
-0.4227,-0.7812
-0.4147,-0.7695
-0.4035,-0.7539
-0.3949,-0.7422
-0.3889,-0.7344
-0.3761,-0.7188
-0.3726,-0.7148
-0.3672,-0.709
-0.3616,-0.7031
-0.3516,-0.6927
-0.3464,-0.6875
-0.3398,-0.6809
-0.3304,-0.6719
-0.3203,-0.6626
-0.2942,-0.6406
-0.293,-0.6396
-0.289,-0.6367
-0.2695,-0.6229
-0.2422,-0.605
-0.2266,-0.5961
-0.2109,-0.5877
-0.1797,-0.5732
-0.1484,-0.561
-0.1406,-0.558
-0.1367,-0.5567
-0.1016,-0.5454
-0.0859,-0.5412


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
0.1055,-0.5299
0.1094,-0.5305
0.1289,-0.5343
0.1641,-0.5423
0.1758,-0.5457
0.1875,-0.5494
0.2109,-0.5576
0.2461,-0.5732
0.2539,-0.5768
0.2617,-0.5806
0.2852,-0.5926
0.3203,-0.6122
0.332,-0.6195
0.3438,-0.6274
0.3555,-0.6354
0.3711,-0.6469
0.3867,-0.6593
0.4141,-0.6826
0.418,-0.6862
0.4484,-0.7148
0.4648,-0.7321
0.4781,-0.7461
0.4816,-0.75
0.4851,-0.7539
0.5051,-0.7773
0.5168,-0.793
0.5278,-0.8086
0.543,-0.8327
0.5594,-0.8594
0.5746,-0.8867
0.5766,-0.8906
0.5742,-0.8937
0.5742,-0.8939
0.5703,-0.894
0.5664,-0.8942
0.5586,-0.8943
0.5273,-0.8947
0.5156,-0.8949
0.5117,-0.895
0.4844,-0.895
0.3906,-0.8949
0.3828,-0.8949
0.3789,-0.8949
0.3438,-0.8949
0.2578,-0.8948
0.2305,-0.8949
0.2266,-0.8948
0.0859,-0.8952
-0.0117,-0.8952
-0.0312,-0.8951
-0.1367,-0.8947
-0.1484,-0.8946
-0.1914,-0.8946
-0.2031,-0.8946
-0.2578,-0.8944
-0.2656,-0.8944
-0.2891,-0.8944
-0.3203,-0.8944
-0.418,-0.8945
-0.4414,-0.8944
-0.4492,-0.8944
-0.4609,-0.8942
-0.4648,-0.8942
-0.4688,-0.8938
-0.4727,-0.8931
-0.4763,-0.8906
-0.4764,-0.8906
-0.4653,-0.8633
-0.4648,-0.8622
-0.4496,-0.832
-0.4381,-0.8125
-0.4258,-0.7928
-0.4204,-0.7852
-0.4066,-0.7656
-0.4036,-0.7617
-0.3879,-0.7422
-0.3867,-0.7408
-0.3845,-0.7383
-0.3712,-0.7227
-0.3672,-0.7182
-0.364,-0.7148
-0.3568,-0.707
-0.3532,-0.7031
-0.3516,-0.7016
-0.3367,-0.6875
-0.3359,-0.6868
-0.3164,-0.6698
-0.293,-0.6508
-0.2734,-0.6359
-0.2578,-0.6245
-0.2266,-0.6045
-0.1953,-0.5878
-0.1641,-0.5729
-0.1367,-0.5616
-0.125,-0.5572
-0.1016,-0.5493
-0.0898,-0.5453
-0.0781,-0.542
-0.0703,-0.5404
-0.0391,-0.5341
-0.0195,-0.5305
-0.0156,-0.5299
-0.0078,-0.5291
0.0117,-0.5273
0.0195,-0.5267
0.0234,-0.5264
0.0273,-0.5263
0.0312,-0.5262
0.0391,-0.526
0.0547,-0.526
0.0586,-0.5261
0.0625,-0.5261
0.0703,-0.5264
0.0742,-0.5267
0.1055,-0.5299


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.2578,-0.6077
-0.2305,-0.5925
-0.2227,-0.5884
-0.1953,-0.5764
-0.1484,-0.5574
-0.1094,-0.5455
-0.0977,-0.5424
-0.0938,-0.5416
-0.0742,-0.5381
-0.0508,-0.5343
-0.0234,-0.5304
-0.0195,-0.53
-0.0078,-0.5291
0.0078,-0.528
0.0234,-0.5276
0.0352,-0.528
0.0391,-0.5281
0.0586,-0.5297
0.0625,-0.5301
0.0664,-0.5307
0.0859,-0.5339
0.0898,-0.5346
0.125,-0.5417
0.1406,-0.5455
0.1562,-0.5498
0.1797,-0.557
0.1914,-0.5612
0.2109,-0.5688
0.2305,-0.5771
0.2617,-0.5925
0.2969,-0.6118
0.3047,-0.6161
0.3164,-0.6235
0.3359,-0.636
0.3516,-0.6469
0.3672,-0.6589
0.3867,-0.6742
0.4062,-0.6904
0.4297,-0.7101
0.4375,-0.7173
0.4492,-0.7286
0.4648,-0.7439
0.4805,-0.7596
0.4972,-0.7773
0.5132,-0.7969
0.5133,-0.7969
0.5281,-0.8164
0.5474,-0.8438
0.5594,-0.8633
0.5742,-0.8877
0.576,-0.8906
0.5742,-0.8935
0.5742,-0.8937
0.5703,-0.8942
0.5664,-0.8943
0.5273,-0.8948
0.5234,-0.8948
0.5156,-0.8948
0.5117,-0.8948
0.4531,-0.8948
0.3594,-0.8948
0.3438,-0.8948
0.3242,-0.8948
0.2852,-0.8948
0.2734,-0.8948
0.2578,-0.8949
0.2461,-0.8949
0.0977,-0.8953
0.0586,-0.8953
-0.2188,-0.8949
-0.2617,-0.8948
-0.2773,-0.8948
-0.3203,-0.8947
-0.3281,-0.8947
-0.3555,-0.8946
-0.3867,-0.8946
-0.4492,-0.8944
-0.4531,-0.8945
-0.4609,-0.8946
-0.4648,-0.8946
-0.4688,-0.8944
-0.4727,-0.8941
-0.4766,-0.8938
-0.4805,-0.8934
-0.4805,-0.8931
-0.4826,-0.8906
-0.4813,-0.8867
-0.4656,-0.8438
-0.4514,-0.8125
-0.4497,-0.8086
-0.4348,-0.7812
-0.43,-0.7734
-0.423,-0.7617
-0.4149,-0.75
-0.4041,-0.7344
-0.392,-0.7188
-0.3828,-0.7085
-0.3777,-0.7031
-0.3621,-0.6875
-0.3516,-0.6775
-0.3455,-0.6719
-0.3438,-0.6705
-0.3225,-0.6523
-0.3203,-0.6505
-0.3008,-0.6356
-0.2891,-0.6276
-0.2773,-0.6199
-0.2578,-0.6077


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.3828,-0.7309
-0.3711,-0.7184
-0.3676,-0.7148
-0.3562,-0.7031
-0.3516,-0.6985
-0.3399,-0.6875
-0.3224,-0.6719
-0.3203,-0.6702
-0.3203,-0.6701
-0.3008,-0.6554
-0.2734,-0.636
-0.2539,-0.6238
-0.2461,-0.6192
-0.2266,-0.6079
-0.2188,-0.6041
-0.1953,-0.5931
-0.1836,-0.588
-0.1484,-0.5733
-0.1094,-0.5611
-0.0977,-0.5574
-0.0664,-0.5503
-0.0625,-0.5494
-0.043,-0.5455
-0.0195,-0.5417
0.0117,-0.5381
0.0156,-0.5377
0.0234,-0.5371
0.0391,-0.5361
0.0547,-0.5354
0.0586,-0.5354
0.0703,-0.5354
0.0859,-0.5359
0.0977,-0.5363
0.1016,-0.5364
0.1172,-0.5374
0.1211,-0.5377
0.125,-0.538
0.1562,-0.5417
0.1797,-0.5454
0.1953,-0.5491
0.2109,-0.5534
0.2227,-0.557
0.2344,-0.561
0.2773,-0.577
0.2852,-0.5806
0.3047,-0.5897
0.3398,-0.6075
0.3477,-0.6119
0.3594,-0.6195
0.3672,-0.6244
0.3711,-0.6271
0.3828,-0.635
0.3945,-0.6434
0.4141,-0.6588
0.4336,-0.6755
0.4414,-0.6826
0.4453,-0.6861
0.4492,-0.6898
0.463,-0.7031
0.4648,-0.705
0.4805,-0.7209
0.4961,-0.739
0.5116,-0.7578
0.5117,-0.758
0.5168,-0.7656
0.5273,-0.782
0.543,-0.8085
0.5431,-0.8086
0.5586,-0.8377
0.5751,-0.875
0.5789,-0.8867
0.5799,-0.8906
0.5781,-0.8923
0.5781,-0.8926
0.5742,-0.894
0.5703,-0.8942
0.5664,-0.8944
0.5625,-0.8944
0.5586,-0.8944
0.5117,-0.8945
0.4844,-0.8947
0.4766,-0.8947
0.4688,-0.8947
0.4609,-0.8947
0.4453,-0.8947
0.3867,-0.8945
0.2734,-0.8946
0.2617,-0.8947
-0.0156,-0.8951
-0.0273,-0.8951
-0.0352,-0.895
-0.043,-0.895
-0.1953,-0.8943
-0.2617,-0.8943
-0.2695,-0.8943
-0.2812,-0.8943
-0.3203,-0.8943
-0.4492,-0.8943
-0.4609,-0.8942
-0.4648,-0.8941
-0.4688,-0.8937
-0.4727,-0.8933
-0.4766,-0.8917
-0.4766,-0.8915
-0.4778,-0.8906
-0.466,-0.8594
-0.4511,-0.8281
-0.4419,-0.8125
-0.4348,-0.8008
-0.4196,-0.7773
-0.4114,-0.7656
-0.4102,-0.7642
-0.396,-0.7461
-0.3959,-0.7461
-0.3945,-0.7444
-0.389,-0.7383
-0.3858,-0.7344
-0.3828,-0.7309


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.4384,-0.7344
-0.4336,-0.7293
-0.4236,-0.7188
-0.418,-0.7131
-0.4073,-0.7031
-0.4023,-0.6985
-0.3828,-0.6819
-0.3828,-0.6818
-0.3672,-0.6696
-0.3633,-0.6665
-0.3496,-0.6562
-0.3477,-0.6548
-0.3242,-0.6389
-0.3203,-0.6364
-0.3008,-0.6243
-0.293,-0.6195
-0.2734,-0.6081
-0.2656,-0.6039
-0.2422,-0.5918
-0.2344,-0.588
-0.2109,-0.5773
-0.1992,-0.5725
-0.168,-0.561
-0.1562,-0.5571
-0.1328,-0.5501
-0.1172,-0.5455
-0.1016,-0.5419
-0.0781,-0.5382
-0.0742,-0.5377
-0.043,-0.5343
-0.0391,-0.534
-0.0352,-0.5338
0.0078,-0.5318
0.0117,-0.5318
0.0195,-0.5319
0.0234,-0.532
0.0547,-0.5338
0.0586,-0.534
0.0625,-0.5345
0.0859,-0.5378
0.1094,-0.5416
0.1328,-0.546
0.1484,-0.5502
0.1758,-0.5578
0.1875,-0.5613
0.1992,-0.5653
0.2305,-0.5771
0.2578,-0.5888
0.2891,-0.604
0.2969,-0.608
0.3047,-0.6121
0.3203,-0.6209
0.3242,-0.6233
0.332,-0.628
0.3555,-0.643
0.3672,-0.6511
0.3828,-0.6626
0.3984,-0.6745
0.418,-0.69
0.4492,-0.7179
0.4648,-0.7333
0.4659,-0.7344
0.4805,-0.7492
0.4812,-0.75
0.4978,-0.7695
0.5011,-0.7734
0.5044,-0.7773
0.5134,-0.7891
0.5165,-0.793
0.528,-0.8086
0.5433,-0.832
0.5597,-0.8594
0.5759,-0.8906
0.5762,-0.8906
0.5777,-0.8945
0.5774,-0.8945
0.5742,-0.898
0.5742,-0.8981
0.5703,-0.8985
0.5664,-0.8987
0.5625,-0.899
0.5586,-0.8991
0.5547,-0.8992
0.5391,-0.8993
0.5352,-0.8993
0.5117,-0.8993
0.5078,-0.8994
0.4805,-0.8994
0.4766,-0.8994
0.2812,-0.8996
0.2578,-0.8996
0.2227,-0.8996
0.2031,-0.8996
0.1562,-0.8997
0.1328,-0.8997
-0.2383,-0.8996
-0.2539,-0.8996
-0.2617,-0.8996
-0.3203,-0.8995
-0.3438,-0.8995
-0.3477,-0.8995
-0.3867,-0.8995
-0.3984,-0.8994
-0.4141,-0.8993
-0.418,-0.8993
-0.4805,-0.8991
-0.4844,-0.8992
-0.5078,-0.899
-0.5117,-0.899
-0.5234,-0.8986
-0.5273,-0.8986
-0.543,-0.898
-0.5469,-0.8964
-0.5487,-0.8945
-0.5489,-0.8945
-0.5297,-0.8594
-0.5276,-0.8555
-0.5129,-0.832
-0.5005,-0.8125
-0.4961,-0.8066
-0.4891,-0.7969
-0.4805,-0.7858
-0.4615,-0.7617
-0.4516,-0.75
-0.4384,-0.7344


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
0.0078,-0.5289
0.0234,-0.5293
0.0312,-0.5298
0.0352,-0.5301
0.0664,-0.5341
0.0859,-0.5377
0.1094,-0.5418
0.125,-0.5453
0.1406,-0.5493
0.168,-0.5572
0.1797,-0.561
0.1914,-0.5651
0.2109,-0.5725
0.2227,-0.5772
0.2305,-0.5806
0.2539,-0.592
0.2617,-0.5958
0.2852,-0.6076
0.293,-0.6116
0.3008,-0.616
0.3086,-0.6205
0.3203,-0.6274
0.3398,-0.6394
0.3516,-0.6479
0.3867,-0.6749
0.4141,-0.6982
0.4196,-0.7031
0.4492,-0.7308
0.4527,-0.7344
0.4648,-0.7472
0.4805,-0.7639
0.4818,-0.7656
0.4966,-0.7852
0.5122,-0.8047
0.5123,-0.8047
0.5273,-0.8254
0.543,-0.8477
0.5746,-0.8945
0.5742,-0.8955
0.5742,-0.8958
0.5742,-0.8959
0.5703,-0.8957
0.5664,-0.8971
0.5625,-0.8978
0.5586,-0.8981
0.5391,-0.8985
0.5312,-0.8987
0.5273,-0.8987
0.5195,-0.8988
0.5117,-0.899
0.4805,-0.8992
0.4688,-0.8992
0.4492,-0.8993
0.4219,-0.8994
0.4102,-0.8994
0.4023,-0.8995
0.3867,-0.8995
0.2617,-0.8995
0.1953,-0.8996
0.1641,-0.8996
-0.0547,-0.8997
-0.0742,-0.8997
-0.207,-0.8993
-0.2188,-0.8993
-0.2305,-0.8993
-0.2617,-0.8993
-0.2852,-0.8993
-0.3203,-0.8993
-0.4961,-0.8988
-0.5078,-0.8987
-0.5117,-0.8986
-0.5156,-0.8985
-0.5195,-0.8985
-0.5273,-0.8983
-0.543,-0.8971
-0.5469,-0.8959
-0.549,-0.8945
-0.5492,-0.8945
-0.5483,-0.8906
-0.5434,-0.8789
-0.5274,-0.8438
-0.5138,-0.8203
-0.5117,-0.8169
-0.4967,-0.793
-0.4961,-0.7922
-0.4823,-0.7734
-0.4737,-0.7617
-0.4736,-0.7617
-0.4727,-0.7605
-0.4671,-0.7539
-0.4542,-0.7383
-0.4508,-0.7344
-0.4453,-0.7285
-0.4362,-0.7188
-0.4207,-0.7031
-0.4141,-0.6967
-0.4047,-0.6875
-0.3984,-0.6817
-0.3871,-0.6719
-0.3867,-0.6715
-0.3605,-0.6523
-0.3594,-0.6515
-0.3359,-0.6355
-0.3242,-0.6281
-0.293,-0.609
-0.2852,-0.6046
-0.2617,-0.5923
-0.2539,-0.5884
-0.2266,-0.5763
-0.2188,-0.573
-0.1758,-0.5578
-0.1367,-0.5462
-0.1211,-0.5422
-0.1172,-0.5413
-0.0977,-0.538
-0.0703,-0.534
-0.0352,-0.5302
-0.0312,-0.5299
-0.0273,-0.5297
-0.0234,-0.5294
-0.0078,-0.529
-0.0039,-0.5289
0.0039,-0.5289
0.0078,-0.5289


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.5508,-0.8946
-0.5491,-0.8945
-0.5482,-0.8945
-0.5469,-0.8954
-0.5469,-0.8962
-0.5469,-0.8965
-0.543,-0.8974
-0.5273,-0.8984
-0.5195,-0.8985
-0.5156,-0.8985
-0.5117,-0.8986
-0.4805,-0.8989
-0.3242,-0.8993
-0.3203,-0.8992
-0.293,-0.8993
-0.2852,-0.8993
-0.2617,-0.8993
-0.2539,-0.8993
-0.2344,-0.8993
-0.2227,-0.8993
-0.1289,-0.8994
-0.0977,-0.8995
-0.0742,-0.8996
-0.0547,-0.8996
0.1953,-0.8996
0.2188,-0.8996
0.2266,-0.8996
0.2578,-0.8995
0.2695,-0.8995
0.2852,-0.8995
0.3203,-0.8995
0.3906,-0.8995
0.4102,-0.8995
0.4141,-0.8995
0.4453,-0.8994
0.4492,-0.8993
0.4766,-0.8992
0.4805,-0.8992
0.5117,-0.8989
0.5586,-0.898
0.5625,-0.8976
0.5664,-0.8967
0.5703,-0.8955
0.5742,-0.8967
0.5752,-0.8945
0.5469,-0.8554
0.543,-0.8499
0.5278,-0.8281
0.5163,-0.8125
0.4961,-0.7873
0.4845,-0.7734
0.4809,-0.7695
0.466,-0.75
0.4648,-0.7486
0.451,-0.7344
0.4492,-0.7326
0.4311,-0.7148
0.418,-0.7025
0.3867,-0.6752
0.3672,-0.6594
0.3516,-0.647
0.3359,-0.6356
0.3242,-0.6279
0.3047,-0.616
0.293,-0.6094
0.2617,-0.5932
0.2422,-0.5845
0.2344,-0.5811
0.2148,-0.5731
0.1914,-0.5648
0.1797,-0.561
0.168,-0.5575
0.1367,-0.5495
0.1172,-0.5454
0.0977,-0.542
0.0938,-0.5415
0.0664,-0.5377
0.0391,-0.5347
0.0352,-0.5345
0.0273,-0.5341
0.0234,-0.534
0.0117,-0.5339
0.0078,-0.5338
0.0,-0.5339
-0.0039,-0.534
-0.0078,-0.534
-0.0117,-0.5342
-0.0234,-0.5348
-0.0586,-0.5377
-0.0625,-0.5382
-0.0859,-0.5413
-0.0898,-0.5418
-0.1094,-0.5459
-0.125,-0.55
-0.1523,-0.5573
-0.1641,-0.561
-0.2031,-0.5735
-0.2109,-0.5765
-0.2227,-0.5809
-0.2422,-0.5885
-0.2734,-0.6033
-0.2852,-0.6091
-0.3047,-0.6194
-0.3398,-0.6396
-0.3633,-0.655
-0.3867,-0.6709
-0.3867,-0.671
-0.4062,-0.687
-0.4068,-0.6875
-0.418,-0.6974
-0.4239,-0.7031
-0.4336,-0.7124
-0.4492,-0.7281
-0.4546,-0.7344
-0.4614,-0.7422
-0.4617,-0.7422
-0.4827,-0.7695
-0.4973,-0.7891
-0.5129,-0.8125
-0.528,-0.8398
-0.5295,-0.8438
-0.5443,-0.875
-0.5448,-0.8789
-0.5475,-0.8867
-0.5488,-0.8906
-0.5508,-0.8945
-0.5508,-0.8946


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.5516,-0.8945
-0.5518,-0.8945
-0.5506,-0.8906
-0.5476,-0.8828
-0.5447,-0.875
-0.5431,-0.8711
-0.5292,-0.8398
-0.5274,-0.8359
-0.5131,-0.8086
-0.5117,-0.8063
-0.4974,-0.7852
-0.4808,-0.7617
-0.4805,-0.7615
-0.4652,-0.7422
-0.4581,-0.7344
-0.4492,-0.7247
-0.4414,-0.717
-0.4336,-0.7091
-0.4273,-0.7031
-0.418,-0.694
-0.4102,-0.6873
-0.3916,-0.6719
-0.3906,-0.671
-0.3863,-0.668
-0.3633,-0.6512
-0.3438,-0.6391
-0.3397,-0.6367
-0.3359,-0.6344
-0.3242,-0.6275
-0.3125,-0.6207
-0.2891,-0.6078
-0.2578,-0.5927
-0.2305,-0.5812
-0.2188,-0.5768
-0.207,-0.5727
-0.1719,-0.5618
-0.1562,-0.557
-0.1289,-0.5494
-0.1133,-0.5454
-0.0977,-0.5418
-0.0703,-0.5378
-0.0391,-0.535
-0.0352,-0.5348
-0.0234,-0.5341
-0.0078,-0.5337
0.0,-0.5337
0.0078,-0.5336
0.0156,-0.5337
0.0234,-0.5337
0.0352,-0.534
0.0391,-0.5341
0.0469,-0.5349
0.0703,-0.5376
0.0938,-0.5415
0.0977,-0.5422
0.1133,-0.5456
0.1289,-0.5499
0.1406,-0.5535
0.1523,-0.557
0.1641,-0.5608
0.1758,-0.5651
0.1953,-0.5725
0.2227,-0.5856
0.2266,-0.5876
0.2305,-0.5895
0.2578,-0.6037
0.2656,-0.6079
0.2734,-0.6124
0.293,-0.624
0.3164,-0.6402
0.3203,-0.643
0.3326,-0.6523
0.3516,-0.6666
0.3672,-0.6788
0.3867,-0.6949
0.418,-0.7218
0.4336,-0.7365
0.4478,-0.75
0.4492,-0.7513
0.4633,-0.7656
0.4805,-0.7833
0.4961,-0.8006
0.543,-0.8552
0.5432,-0.8555
0.573,-0.8945
0.5703,-0.8978
0.568,-0.8984
0.5664,-0.8986
0.5625,-0.8989
0.5586,-0.8992
0.543,-0.8987
0.5352,-0.8987
0.5312,-0.8987
0.5273,-0.8988
0.5195,-0.8989
0.4531,-0.8993
0.4492,-0.8994
0.4141,-0.8995
0.4062,-0.8995
0.3945,-0.8995
0.3867,-0.8996
0.2578,-0.8996
0.1992,-0.8997
0.1875,-0.8997
0.1719,-0.8997
-0.0586,-0.8998
-0.0625,-0.8998
-0.0898,-0.8997
-0.1562,-0.8994
-0.1992,-0.8994
-0.2578,-0.8994
-0.2656,-0.8994
-0.2812,-0.8994
-0.2852,-0.8994
-0.2969,-0.8994
-0.3242,-0.8994
-0.4805,-0.8989
-0.5117,-0.8987
-0.5273,-0.8985
-0.5312,-0.8985
-0.5352,-0.8982
-0.5391,-0.898
-0.543,-0.8976
-0.5469,-0.8967
-0.5469,-0.8964
-0.5499,-0.8945
-0.55,-0.8945
-0.5516,-0.8945


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.5469,-0.8958
-0.5487,-0.8945
-0.5488,-0.8945
-0.5489,-0.8945
-0.5472,-0.8906
-0.5308,-0.8594
-0.5273,-0.8534
-0.5121,-0.8281
-0.4961,-0.8057
-0.4811,-0.7852
-0.4659,-0.7656
-0.4532,-0.75
-0.4499,-0.7461
-0.4492,-0.7453
-0.4393,-0.7344
-0.4336,-0.7284
-0.4242,-0.7188
-0.418,-0.7125
-0.4078,-0.7031
-0.39,-0.6875
-0.3855,-0.6836
-0.3828,-0.6813
-0.3828,-0.6812
-0.3711,-0.6718
-0.3498,-0.6562
-0.3477,-0.6547
-0.3242,-0.639
-0.3203,-0.6364
-0.293,-0.6199
-0.2734,-0.6093
-0.2617,-0.6035
-0.2305,-0.5882
-0.2031,-0.5769
-0.1914,-0.5728
-0.1562,-0.5614
-0.1445,-0.5578
-0.1133,-0.5494
-0.0977,-0.5457
-0.0781,-0.5422
-0.0742,-0.5416
-0.043,-0.5379
-0.0391,-0.5375
-0.0078,-0.5349
0.0039,-0.5345
0.0078,-0.5344
0.0117,-0.5343
0.0195,-0.5343
0.0234,-0.5343
0.0273,-0.5344
0.0352,-0.5346
0.0391,-0.5347
0.0703,-0.5379
0.0938,-0.5415
0.0977,-0.5422
0.1172,-0.5459
0.1328,-0.5496
0.1602,-0.5574
0.1719,-0.561
0.1836,-0.565
0.1953,-0.5691
0.2148,-0.5768
0.2422,-0.5894
0.2578,-0.597
0.2734,-0.6047
0.2812,-0.6087
0.3086,-0.624
0.3203,-0.6314
0.332,-0.6392
0.3555,-0.6556
0.375,-0.6705
0.3866,-0.6797
0.3945,-0.6861
0.4141,-0.7019
0.4453,-0.7297
0.4492,-0.7334
0.4503,-0.7344
0.4623,-0.7461
0.4688,-0.7527
0.4776,-0.7617
0.4812,-0.7656
0.5043,-0.793
0.5197,-0.8125
0.532,-0.8281
0.543,-0.8438
0.5757,-0.8945
0.5742,-0.8971
0.5742,-0.8977
0.5742,-0.8979
0.5703,-0.8981
0.5664,-0.898
0.5625,-0.8984
0.5586,-0.8985
0.5508,-0.8987
0.5469,-0.8987
0.4727,-0.8995
0.4141,-0.8996
0.4102,-0.8997
0.4023,-0.8997
0.3281,-0.8996
0.293,-0.8996
0.2852,-0.8996
0.2578,-0.8996
0.1992,-0.8997
0.1914,-0.8997
0.1719,-0.8997
0.1602,-0.8997
0.1445,-0.8997
-0.0547,-0.8999
-0.0859,-0.8999
-0.1953,-0.8996
-0.2188,-0.8996
-0.2266,-0.8996
-0.2578,-0.8995
-0.2812,-0.8995
-0.3203,-0.8995
-0.3438,-0.8995
-0.3594,-0.8995
-0.3867,-0.8994
-0.3945,-0.8994
-0.4141,-0.8993
-0.4453,-0.8992
-0.4492,-0.8992
-0.4805,-0.8991
-0.4883,-0.8991
-0.4922,-0.8991
-0.5039,-0.8989
-0.5117,-0.8988
-0.5195,-0.8986
-0.5273,-0.8985
-0.5352,-0.8981
-0.5391,-0.8978
-0.543,-0.8975
-0.5469,-0.8961
-0.5469,-0.896
-0.5469,-0.8958


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
0.543,-0.8993
0.5586,-0.8991
0.5625,-0.8989
0.5664,-0.8985
0.5677,-0.8984
0.5703,-0.898
0.5742,-0.896
0.5742,-0.8958
0.5748,-0.8945
0.5593,-0.8711
0.5435,-0.8477
0.5285,-0.8281
0.5165,-0.8125
0.5132,-0.8086
0.4973,-0.7891
0.4805,-0.7703
0.4655,-0.7539
0.4504,-0.7383
0.4492,-0.7371
0.4336,-0.7224
0.4102,-0.7017
0.3828,-0.6786
0.3672,-0.6666
0.3516,-0.655
0.3359,-0.6439
0.3281,-0.639
0.3164,-0.6315
0.2891,-0.6158
0.2734,-0.6078
0.2578,-0.6001
0.2422,-0.5927
0.2148,-0.5808
0.1953,-0.5729
0.1719,-0.5651
0.1602,-0.5616
0.1445,-0.5575
0.1133,-0.5498
0.0938,-0.5458
0.0703,-0.5422
0.0664,-0.5418
0.0234,-0.5382
0.0195,-0.538
0.0156,-0.5379
0.0078,-0.5377
0.0039,-0.5377
0.0,-0.5378
-0.0078,-0.538
-0.0117,-0.5382
-0.0703,-0.5419
-0.0742,-0.5424
-0.1016,-0.5458
-0.1523,-0.5576
-0.168,-0.5619
-0.2031,-0.5728
-0.2148,-0.5767
-0.2422,-0.5879
-0.2773,-0.6047
-0.2852,-0.6086
-0.3047,-0.6195
-0.3125,-0.624
-0.332,-0.6359
-0.3555,-0.6514
-0.3828,-0.6706
-0.4023,-0.6868
-0.4141,-0.6976
-0.418,-0.7012
-0.42,-0.7031
-0.4356,-0.7188
-0.4508,-0.7344
-0.4665,-0.7539
-0.4667,-0.7539
-0.4822,-0.7734
-0.4933,-0.7891
-0.5012,-0.8008
-0.5085,-0.8125
-0.5134,-0.8203
-0.5287,-0.8477
-0.5445,-0.8789
-0.5514,-0.8945
-0.5508,-0.8949
-0.5508,-0.8951
-0.5508,-0.8953
-0.5469,-0.8973
-0.543,-0.8985
-0.5391,-0.8987
-0.5312,-0.899
-0.5273,-0.8992
-0.5234,-0.8992
-0.5195,-0.8993
-0.5117,-0.8993
-0.418,-0.8995
-0.4062,-0.8996
-0.3906,-0.8996
-0.3867,-0.8997
-0.3555,-0.8997
-0.3477,-0.8997
-0.3203,-0.8997
-0.2812,-0.8997
-0.2578,-0.8997
-0.2539,-0.8998
-0.2383,-0.8998
-0.2266,-0.8998
-0.1953,-0.8998
-0.0664,-0.9
-0.0547,-0.8999
0.1719,-0.8998
0.1914,-0.8997
0.2031,-0.8997
0.2188,-0.8997
0.2578,-0.8996
0.4492,-0.8995
0.4531,-0.8995
0.5117,-0.8995
0.5273,-0.8994
0.5391,-0.8993
0.543,-0.8993


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000001.csv <==
X,Y
0.3555,-0.9001
0.3828,-0.8998
0.3867,-0.8997
0.4023,-0.8997
0.4062,-0.8995
0.4102,-0.8994
0.4141,-0.8992
0.418,-0.8989
0.4204,-0.8984
0.4336,-0.8995
0.4345,-0.8984
0.4349,-0.8945
0.4343,-0.8906
0.4037,-0.8477
0.3889,-0.8281
0.3766,-0.8125
0.3763,-0.8125
0.3555,-0.7882
0.3489,-0.7812
0.3347,-0.7656
0.3198,-0.75
0.3047,-0.736
0.3029,-0.7344
0.3008,-0.7325
0.2891,-0.7218
0.2656,-0.7019
0.2566,-0.6953
0.2406,-0.6836
0.2383,-0.6819
0.2266,-0.674
0.2148,-0.6665
0.2109,-0.6639
0.1953,-0.6545
0.168,-0.6393
0.1484,-0.6311
0.1289,-0.6235
0.1172,-0.6196
0.0938,-0.6123
0.0781,-0.6078
0.0586,-0.6039
0.0391,-0.6001
0.0078,-0.5964
0.0039,-0.5962
0.0,-0.596
-0.0039,-0.596
-0.0078,-0.5959
-0.0156,-0.5959
-0.0234,-0.5958
-0.0312,-0.5958
-0.0391,-0.5958
-0.043,-0.5958
-0.0508,-0.5959
-0.0547,-0.596
-0.0586,-0.5961
-0.0664,-0.5965
-0.0703,-0.5968
-0.0977,-0.6001
-0.1016,-0.6007
-0.1211,-0.6041
-0.1367,-0.6076
-0.1523,-0.6121
-0.1758,-0.62
-0.1953,-0.6277
-0.2109,-0.6345
-0.2227,-0.6397
-0.2305,-0.6432
-0.2422,-0.6497
-0.2578,-0.6589
-0.2695,-0.6663
-0.272,-0.668
-0.2812,-0.6745
-0.2891,-0.6803
-0.2969,-0.6864
-0.3047,-0.6933
-0.3163,-0.7031
-0.3242,-0.7103
-0.3248,-0.7109
-0.3284,-0.7148
-0.3438,-0.7334
-0.3446,-0.7344
-0.3562,-0.75
-0.3589,-0.7539
-0.3633,-0.7604
-0.3642,-0.7617
-0.3718,-0.7734
-0.3878,-0.8008
-0.3915,-0.8086
-0.3988,-0.8242
-0.4006,-0.8281
-0.402,-0.832
-0.4034,-0.8359
-0.4045,-0.8398
-0.4181,-0.8906
-0.418,-0.8917
-0.4175,-0.8945
-0.4174,-0.8945
-0.4141,-0.8984
-0.4137,-0.8984
-0.4102,-0.8994
-0.4062,-0.9002
-0.4023,-0.9006
-0.3984,-0.9006
-0.3906,-0.9006
-0.3867,-0.9005
-0.2617,-0.9005
-0.2539,-0.9006
-0.2305,-0.9006
-0.2031,-0.9005
-0.0938,-0.9006
-0.0781,-0.9006
-0.0195,-0.9006
0.0781,-0.9006
0.1328,-0.9006
0.2109,-0.9005
0.2266,-0.9005
0.2617,-0.9005
0.2773,-0.9005
0.2852,-0.9005
0.2891,-0.9005
0.3203,-0.9003
0.3281,-0.9003
0.3555,-0.9001


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.4063,-0.8945
-0.4062,-0.895
-0.4036,-0.8984
-0.4035,-0.8984
-0.403,-0.8984
-0.4029,-0.8984
-0.4023,-0.8986
-0.3984,-0.8992
-0.3945,-0.8996
-0.3867,-0.9002
-0.3828,-0.9003
-0.2617,-0.9006
-0.2305,-0.9007
-0.2227,-0.9007
-0.2188,-0.9007
-0.1992,-0.9007
-0.0742,-0.9005
0.0664,-0.9005
0.082,-0.9005
0.0938,-0.9004
0.1953,-0.9005
0.2656,-0.9007
0.2852,-0.9007
0.3164,-0.9007
0.3242,-0.9007
0.4297,-0.9004
0.4336,-0.9003
0.4375,-0.8998
0.4414,-0.8988
0.443,-0.8984
0.4432,-0.8984
0.4453,-0.897
0.4476,-0.8945
0.4486,-0.8906
0.4336,-0.8449
0.4336,-0.8448
0.4336,-0.8446
0.4195,-0.8125
0.4109,-0.7969
0.4038,-0.7852
0.4023,-0.7825
0.3994,-0.7773
0.3917,-0.7656
0.3916,-0.7656
0.3789,-0.75
0.3721,-0.7422
0.3672,-0.7369
0.3645,-0.7344
0.3516,-0.7208
0.3495,-0.7188
0.3477,-0.7171
0.337,-0.707
0.3359,-0.7059
0.3331,-0.7031
0.332,-0.7021
0.3125,-0.6863
0.3125,-0.6862
0.2969,-0.6749
0.2924,-0.6719
0.2891,-0.6699
0.2656,-0.6551
0.2578,-0.6504
0.2461,-0.6436
0.2383,-0.6394
0.2305,-0.6353
0.2227,-0.6315
0.1953,-0.6198
0.1719,-0.6118
0.1602,-0.6084
0.1562,-0.6077
0.1367,-0.6037
0.1172,-0.6
0.0938,-0.5967
0.0898,-0.5962
0.0859,-0.596
0.082,-0.5959
0.0781,-0.5958
0.0742,-0.5958
0.0703,-0.5957
0.0664,-0.5957
0.0586,-0.5956
0.0547,-0.5955
0.043,-0.5957
0.0391,-0.5958
0.0312,-0.596
0.0273,-0.5962
0.0234,-0.5965
0.0,-0.6001
-0.0234,-0.6038
-0.043,-0.608
-0.0586,-0.6123
-0.0703,-0.6158
-0.082,-0.6193
-0.0859,-0.6205
-0.0938,-0.6234
-0.125,-0.6356
-0.1328,-0.6388
-0.1367,-0.6404
-0.1602,-0.6513
-0.168,-0.6552
-0.1953,-0.6701
-0.2148,-0.6823
-0.2407,-0.6992
-0.2422,-0.7003
-0.246,-0.7031
-0.2578,-0.7122
-0.2578,-0.7123
-0.2607,-0.7148
-0.2843,-0.7344
-0.2891,-0.7388
-0.293,-0.7423
-0.3008,-0.7498
-0.3127,-0.7617
-0.3164,-0.7656
-0.3237,-0.7734
-0.3272,-0.7773
-0.3407,-0.793
-0.3555,-0.8109
-0.3567,-0.8125
-0.3683,-0.8281
-0.3768,-0.8398
-0.3789,-0.8428
-0.3873,-0.8555
-0.4058,-0.8906
-0.4063,-0.8945


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000200.csv <==
X,Y
0.2617,-0.9004
0.2695,-0.9004
0.2734,-0.9004
0.2891,-0.9002
0.3203,-0.9
0.3242,-0.8999
0.418,-0.9001
0.4219,-0.8999
0.4258,-0.8995
0.4297,-0.8989
0.4305,-0.8984
0.4311,-0.8945
0.4297,-0.8928
0.4189,-0.8789
0.4188,-0.8789
0.3877,-0.8438
0.3728,-0.8281
0.3575,-0.8125
0.3264,-0.7812
0.3104,-0.7656
0.2891,-0.745
0.2578,-0.718
0.2541,-0.7148
0.2109,-0.6783
0.1953,-0.6666
0.1484,-0.635
0.1289,-0.6238
0.1211,-0.6195
0.1055,-0.6115
0.0977,-0.6076
0.0898,-0.6038
0.082,-0.6003
0.0547,-0.5887
0.0312,-0.5813
0.0273,-0.5802
0.0156,-0.5771
0.0117,-0.5764
-0.0117,-0.5731
-0.0156,-0.5727
-0.0195,-0.5725
-0.0234,-0.5724
-0.0391,-0.5716
-0.0547,-0.571
-0.0586,-0.5711
-0.0703,-0.5715
-0.0859,-0.5724
-0.0898,-0.5726
-0.0938,-0.5731
-0.1133,-0.5765
-0.1172,-0.5771
-0.1328,-0.5809
-0.1562,-0.5883
-0.168,-0.5923
-0.1953,-0.6034
-0.2148,-0.6126
-0.2266,-0.6185
-0.2539,-0.6346
-0.2617,-0.6395
-0.2631,-0.6406
-0.2735,-0.6484
-0.2833,-0.6562
-0.2969,-0.6675
-0.3008,-0.671
-0.3047,-0.6746
-0.3086,-0.6783
-0.3142,-0.6836
-0.3217,-0.6914
-0.3242,-0.6941
-0.3288,-0.6992
-0.3289,-0.6992
-0.3411,-0.7148
-0.3438,-0.7184
-0.3603,-0.7422
-0.3633,-0.7466
-0.3728,-0.7617
-0.375,-0.7656
-0.3887,-0.793
-0.3912,-0.7969
-0.4035,-0.8281
-0.4196,-0.8906
-0.4187,-0.8945
-0.418,-0.8961
-0.4157,-0.8984
-0.415,-0.8984
-0.4141,-0.8988
-0.4102,-0.8995
-0.4062,-0.9
-0.4023,-0.9004
-0.3984,-0.9004
-0.2695,-0.9004
-0.2578,-0.9004
-0.2148,-0.9004
-0.1992,-0.9004
-0.1367,-0.9004
-0.0625,-0.9004
-0.0391,-0.9004
-0.0312,-0.9005
-0.0156,-0.9005
0.0078,-0.9005
0.0312,-0.9005
0.0508,-0.9004
0.1953,-0.9007
0.1992,-0.9006
0.2031,-0.9006
0.2617,-0.9004


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.2773,-0.6669
-0.2734,-0.6645
-0.2578,-0.6549
-0.25,-0.6509
-0.2266,-0.6393
-0.1875,-0.6238
-0.1758,-0.6196
-0.1367,-0.6077
-0.1211,-0.6041
-0.1172,-0.6034
-0.1016,-0.6006
-0.0742,-0.5967
-0.0703,-0.5962
-0.0664,-0.596
-0.0625,-0.5959
-0.0547,-0.5957
-0.0391,-0.5952
-0.0352,-0.5952
-0.0234,-0.5951
-0.0078,-0.5953
0.0078,-0.5958
0.0117,-0.5959
0.0156,-0.596
0.0195,-0.5962
0.0234,-0.5965
0.043,-0.6
0.0625,-0.6039
0.082,-0.6081
0.0938,-0.6116
0.1172,-0.6192
0.1328,-0.6245
0.1406,-0.6273
0.1523,-0.6317
0.1602,-0.6351
0.168,-0.6389
0.1951,-0.6523
0.1992,-0.6546
0.2266,-0.6704
0.2383,-0.6781
0.25,-0.6865
0.2773,-0.7063
0.2877,-0.7148
0.293,-0.719
0.3047,-0.7289
0.3203,-0.7419
0.3281,-0.7488
0.3293,-0.75
0.3447,-0.7656
0.3719,-0.7969
0.372,-0.7969
0.3958,-0.8281
0.4068,-0.8438
0.4189,-0.8633
0.4265,-0.8828
0.4351,-0.8906
0.4322,-0.8945
0.4348,-0.8984
0.4347,-0.8984
0.4336,-0.8999
0.418,-0.8987
0.4141,-0.899
0.4102,-0.8991
0.4062,-0.8992
0.4023,-0.8993
0.3906,-0.8994
0.332,-0.9002
0.3242,-0.9003
0.2891,-0.9004
0.2852,-0.9004
0.2617,-0.9004
0.1992,-0.9003
0.1406,-0.9004
0.1172,-0.9004
0.0938,-0.9004
0.0039,-0.9006
-0.0156,-0.9006
-0.0352,-0.9006
-0.0469,-0.9006
-0.0703,-0.9005
-0.2031,-0.9006
-0.2227,-0.9007
-0.2305,-0.9007
-0.3984,-0.9007
-0.4023,-0.9007
-0.4062,-0.9004
-0.4102,-0.8999
-0.4141,-0.8993
-0.4169,-0.8984
-0.4175,-0.8984
-0.418,-0.8981
-0.418,-0.898
-0.4201,-0.8945
-0.4211,-0.8906
-0.4202,-0.8867
-0.407,-0.8281
-0.4061,-0.8242
-0.4032,-0.8164
-0.3946,-0.7969
-0.3879,-0.7852
-0.3791,-0.7695
-0.375,-0.7624
-0.3745,-0.7617
-0.372,-0.7578
-0.3638,-0.7461
-0.3633,-0.7454
-0.3579,-0.7383
-0.3486,-0.7266
-0.3484,-0.7266
-0.3477,-0.7257
-0.3438,-0.7212
-0.3378,-0.7148
-0.334,-0.7109
-0.3263,-0.7031
-0.3219,-0.6992
-0.3203,-0.6978
-0.3086,-0.6885
-0.3023,-0.6836
-0.3008,-0.6825
-0.2891,-0.6744
-0.2773,-0.6669


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000400.csv <==
X,Y
0.1133,-0.5726
0.1172,-0.5732
0.1328,-0.5765
0.1445,-0.5806
0.1641,-0.5882
0.1797,-0.5959
0.1953,-0.6037
0.2031,-0.6085
0.2266,-0.6238
0.2422,-0.6353
0.2656,-0.6551
0.2734,-0.6625
0.2891,-0.6776
0.2991,-0.6875
0.3047,-0.6932
0.3147,-0.7031
0.3404,-0.7305
0.3568,-0.75
0.3569,-0.75
0.3722,-0.7695
0.3881,-0.793
0.418,-0.8437
0.4181,-0.8438
0.4336,-0.8816
0.4341,-0.8828
0.4347,-0.8867
0.4348,-0.8906
0.4348,-0.8945
0.4342,-0.8984
0.4336,-0.8991
0.4336,-0.8992
0.4297,-0.8997
0.4219,-0.9001
0.418,-0.9003
0.3281,-0.9007
0.3203,-0.9007
0.2969,-0.9007
0.2891,-0.9007
0.2773,-0.9007
0.2617,-0.9006
0.1367,-0.9006
0.1289,-0.9006
0.0977,-0.9007
0.082,-0.9007
0.0156,-0.9007
-0.0273,-0.9006
-0.043,-0.9006
-0.0664,-0.9006
-0.1992,-0.9007
-0.2188,-0.9007
-0.2227,-0.9007
-0.2305,-0.9006
-0.2539,-0.9005
-0.2617,-0.9005
-0.2891,-0.9003
-0.293,-0.9001
-0.3164,-0.8998
-0.3438,-0.8995
-0.3711,-0.8992
-0.3906,-0.8983
-0.3945,-0.8979
-0.3984,-0.8959
-0.3993,-0.8945
-0.3986,-0.8906
-0.3477,-0.8279
-0.3411,-0.8203
-0.2891,-0.7631
-0.2801,-0.7539
-0.2765,-0.75
-0.2734,-0.7467
-0.2617,-0.7348
-0.2612,-0.7344
-0.2578,-0.7309
-0.2422,-0.7162
-0.2305,-0.7052
-0.2283,-0.7031
-0.2266,-0.7018
-0.2096,-0.6875
-0.1898,-0.6719
-0.168,-0.655
-0.164,-0.6523
-0.152,-0.6445
-0.1367,-0.635
-0.1328,-0.6325
-0.1094,-0.6193
-0.1016,-0.6153
-0.0859,-0.6074
-0.0781,-0.6037
-0.0703,-0.6003
-0.0508,-0.5921
-0.043,-0.589
-0.0391,-0.5876
-0.0195,-0.5808
-0.0078,-0.577
0.0078,-0.5733
0.0117,-0.5726
0.0391,-0.5686
0.043,-0.5683
0.0547,-0.5675
0.0625,-0.5675
0.0703,-0.5675
0.0859,-0.5686
0.0898,-0.5691
0.1133,-0.5726


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000500.csv <==
X,Y
0.1484,-0.6349
0.1641,-0.6427
0.1797,-0.6506
0.1875,-0.6552
0.207,-0.6668
0.2266,-0.6791
0.2578,-0.702
0.2734,-0.7138
0.2734,-0.7139
0.2969,-0.7334
0.3047,-0.7408
0.314,-0.75
0.3299,-0.7656
0.3452,-0.7812
0.3604,-0.7969
0.3605,-0.7969
0.3728,-0.8125
0.3867,-0.8299
0.4038,-0.8516
0.4102,-0.8601
0.4336,-0.8918
0.4336,-0.8921
0.4336,-0.8922
0.4347,-0.8945
0.4341,-0.8984
0.4336,-0.899
0.4297,-0.8997
0.4258,-0.9001
0.4219,-0.9003
0.418,-0.9004
0.3477,-0.8999
0.3438,-0.9
0.3398,-0.9001
0.3242,-0.9003
0.3203,-0.9003
0.293,-0.9005
0.2891,-0.9006
0.2852,-0.9006
0.2812,-0.9006
0.2695,-0.9006
0.2617,-0.9007
0.1992,-0.9009
0.168,-0.9011
0.1602,-0.9011
0.1484,-0.9011
0.1367,-0.9011
-0.0078,-0.9007
-0.0195,-0.9007
-0.2031,-0.9006
-0.2188,-0.9006
-0.2578,-0.9006
-0.2734,-0.9006
-0.3867,-0.9005
-0.3945,-0.9006
-0.3984,-0.9006
-0.4023,-0.9006
-0.4062,-0.9002
-0.4102,-0.8995
-0.4141,-0.8986
-0.4148,-0.8984
-0.415,-0.8984
-0.4153,-0.8984
-0.418,-0.8955
-0.4184,-0.8945
-0.4194,-0.8906
-0.4048,-0.8281
-0.4033,-0.8242
-0.3918,-0.7969
-0.3878,-0.7891
-0.3724,-0.7617
-0.3633,-0.7483
-0.3563,-0.7383
-0.3438,-0.722
-0.3377,-0.7148
-0.3359,-0.7127
-0.327,-0.7031
-0.3229,-0.6992
-0.3203,-0.6967
-0.3086,-0.686
-0.3059,-0.6836
-0.3047,-0.6827
-0.3047,-0.6826
-0.293,-0.6734
-0.2891,-0.6707
-0.2852,-0.6681
-0.2578,-0.6499
-0.2461,-0.6434
-0.2305,-0.6354
-0.1953,-0.62
-0.1719,-0.6118
-0.1602,-0.6079
-0.1484,-0.6047
-0.1445,-0.6039
-0.1094,-0.5964
-0.1055,-0.5959
-0.0859,-0.5929
-0.082,-0.5925
-0.0781,-0.5921
-0.0742,-0.5919
-0.0703,-0.5918
-0.0547,-0.5913
-0.043,-0.5912
-0.0391,-0.5911
-0.0352,-0.5912
-0.0273,-0.5913
-0.0234,-0.5914
-0.0078,-0.5919
-0.0039,-0.592
0.0,-0.5922
0.0039,-0.5925
0.0078,-0.5929
0.0273,-0.5959
0.0312,-0.5964
0.0469,-0.6001
0.0625,-0.604
0.0781,-0.608
0.0898,-0.6119
0.1016,-0.6158
0.1211,-0.6233
0.1328,-0.6277
0.1484,-0.6349


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.418,-0.8945
-0.418,-0.8946
-0.4153,-0.8984
-0.415,-0.8984
-0.4148,-0.8984
-0.4141,-0.8986
-0.4102,-0.8996
-0.4062,-0.9003
-0.4023,-0.9008
-0.3984,-0.9008
-0.3867,-0.9006
-0.2656,-0.9008
-0.2578,-0.9008
-0.2266,-0.9008
-0.2188,-0.9008
-0.2031,-0.9008
-0.0352,-0.9008
-0.0234,-0.9008
-0.0078,-0.9008
-0.0039,-0.9008
0.1328,-0.9009
0.1445,-0.9009
0.2305,-0.9007
0.2539,-0.9007
0.2656,-0.9007
0.2812,-0.9006
0.2852,-0.9006
0.2891,-0.9006
0.293,-0.9005
0.3203,-0.9003
0.3242,-0.9002
0.418,-0.9002
0.4219,-0.8999
0.4258,-0.8994
0.4283,-0.8984
0.4296,-0.8945
0.4273,-0.8906
0.4272,-0.8906
0.3594,-0.8123
0.3451,-0.7969
0.3155,-0.7656
0.3008,-0.7504
0.3004,-0.75
0.2592,-0.7109
0.2578,-0.7097
0.2383,-0.6939
0.2248,-0.6836
0.2227,-0.6819
0.1953,-0.663
0.1602,-0.6434
0.1523,-0.6391
0.1445,-0.6358
0.1328,-0.631
0.125,-0.6276
0.1133,-0.6233
0.1016,-0.6192
0.082,-0.6126
0.0664,-0.6078
0.0469,-0.6039
0.0234,-0.6
0.0078,-0.5988
-0.0078,-0.598
-0.0234,-0.598
-0.0391,-0.5985
-0.0586,-0.5996
-0.0625,-0.5999
-0.0664,-0.6001
-0.0703,-0.6004
-0.1016,-0.6042
-0.1211,-0.6077
-0.125,-0.6085
-0.1367,-0.6115
-0.1406,-0.6124
-0.168,-0.6201
-0.1797,-0.6238
-0.2109,-0.6348
-0.2227,-0.6393
-0.2305,-0.6429
-0.2461,-0.6509
-0.2539,-0.6551
-0.2617,-0.6594
-0.2734,-0.6662
-0.2852,-0.6745
-0.2891,-0.6773
-0.2969,-0.6831
-0.3008,-0.6861
-0.3008,-0.6862
-0.3024,-0.6875
-0.3047,-0.6895
-0.3164,-0.6996
-0.3242,-0.7065
-0.3322,-0.7148
-0.3438,-0.7285
-0.3454,-0.7305
-0.3477,-0.7331
-0.3594,-0.7488
-0.3604,-0.75
-0.3798,-0.7812
-0.3887,-0.7969
-0.3945,-0.8092
-0.403,-0.8281
-0.406,-0.8398
-0.4185,-0.8906
-0.418,-0.8945


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000100.csv <==
X,Y
0.0469,-0.5301
0.0508,-0.5299
0.0547,-0.5298
0.0586,-0.5298
0.0703,-0.5298
0.0742,-0.5299
0.0781,-0.53
0.082,-0.5303
0.0859,-0.5307
0.1133,-0.5339
0.1172,-0.5343
0.1328,-0.5377
0.1484,-0.5414
0.1641,-0.546
0.1758,-0.5501
0.1953,-0.5574
0.2305,-0.5733
0.2383,-0.5771
0.2461,-0.5812
0.2614,-0.5898
0.2656,-0.5921
0.2734,-0.5965
0.293,-0.6085
0.3086,-0.6197
0.3242,-0.6315
0.3438,-0.6475
0.3477,-0.6508
0.4141,-0.7096
0.418,-0.7134
0.4492,-0.7438
0.4794,-0.7734
0.4805,-0.7745
0.5117,-0.8071
0.5166,-0.8125
0.5469,-0.8464
0.5514,-0.8516
0.5748,-0.8789
0.582,-0.8876
0.5843,-0.8906
0.5845,-0.8906
0.5843,-0.8945
0.5841,-0.8945
0.584,-0.8945
0.582,-0.8952
0.5781,-0.8957
0.5742,-0.8958
0.4727,-0.8951
0.4531,-0.8952
0.4453,-0.8952
0.1328,-0.8955
0.1211,-0.8955
0.1055,-0.8955
0.0781,-0.8955
0.0625,-0.8955
-0.0352,-0.8953
-0.0703,-0.8952
-0.0781,-0.8952
-0.1289,-0.895
-0.1367,-0.8949
-0.2578,-0.895
-0.2656,-0.895
-0.2852,-0.895
-0.3242,-0.895
-0.332,-0.8951
-0.3438,-0.8951
-0.3477,-0.8951
-0.3516,-0.8951
-0.3555,-0.895
-0.3594,-0.8949
-0.3633,-0.8946
-0.3672,-0.8942
-0.3711,-0.8933
-0.3748,-0.8906
-0.3749,-0.8906
-0.3422,-0.8164
-0.3406,-0.8125
-0.3249,-0.7812
-0.3137,-0.7617
-0.2975,-0.7344
-0.2898,-0.7227
-0.2852,-0.7162
-0.2786,-0.707
-0.264,-0.6875
-0.2578,-0.6799
-0.2511,-0.6719
-0.2422,-0.6622
-0.2363,-0.6562
-0.2266,-0.6468
-0.1953,-0.62
-0.1484,-0.5891
-0.1328,-0.5807
-0.1172,-0.5728
-0.0854,-0.5586
-0.082,-0.5572
-0.0508,-0.5462
-0.0391,-0.5426
-0.0352,-0.5416
-0.0195,-0.5386
-0.0156,-0.5378
0.0039,-0.5344
0.0078,-0.5339
0.0391,-0.5307
0.043,-0.5303
0.0469,-0.5301


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000200.csv <==
X,Y
0.2227,-0.5688
0.2422,-0.5725
0.2578,-0.5764
0.2617,-0.5773
0.2734,-0.5809
0.293,-0.5882
0.3047,-0.5928
0.3125,-0.5962
0.3398,-0.6083
0.3672,-0.6232
0.3867,-0.635
0.3945,-0.6399
0.4102,-0.6513
0.4297,-0.6664
0.4453,-0.6783
0.4492,-0.6819
0.4634,-0.6953
0.4805,-0.7123
0.4961,-0.7292
0.4973,-0.7305
0.5117,-0.7482
0.5281,-0.7695
0.543,-0.7908
0.5443,-0.793
0.5597,-0.8203
0.5756,-0.8516
0.5908,-0.8828
0.5915,-0.8867
0.5914,-0.8906
0.5904,-0.8945
0.5901,-0.8945
0.59,-0.8945
0.5898,-0.8947
0.5898,-0.8948
0.5898,-0.8952
0.5859,-0.8953
0.582,-0.8954
0.5781,-0.8955
0.5742,-0.8956
0.4766,-0.895
0.4688,-0.895
0.4609,-0.8951
0.4531,-0.8951
0.4492,-0.8951
0.4453,-0.8952
0.4297,-0.8951
0.418,-0.8951
0.4102,-0.8951
0.3867,-0.8951
0.3516,-0.8951
0.3438,-0.8951
0.3359,-0.8951
0.1836,-0.8955
0.168,-0.8955
0.1484,-0.8955
-0.0117,-0.8952
-0.0352,-0.8952
-0.0742,-0.8952
-0.1992,-0.895
-0.2188,-0.895
-0.2578,-0.895
-0.2617,-0.895
-0.2812,-0.8949
-0.2852,-0.8949
-0.293,-0.8949
-0.3438,-0.8947
-0.3516,-0.8948
-0.3555,-0.8946
-0.3594,-0.8943
-0.3633,-0.8938
-0.3672,-0.8927
-0.3672,-0.8926
-0.3692,-0.8906
-0.3693,-0.8906
-0.3516,-0.8559
-0.3448,-0.8438
-0.3405,-0.8359
-0.336,-0.8281
-0.3266,-0.8125
-0.3212,-0.8047
-0.3156,-0.7969
-0.2949,-0.7695
-0.2891,-0.7627
-0.2782,-0.75
-0.2638,-0.7344
-0.2578,-0.7282
-0.2482,-0.7188
-0.2422,-0.7129
-0.2318,-0.7031
-0.2266,-0.6983
-0.2109,-0.6858
-0.2109,-0.6857
-0.1953,-0.6741
-0.168,-0.6549
-0.1641,-0.6522
-0.1484,-0.6431
-0.1406,-0.6388
-0.1328,-0.6344
-0.1133,-0.6236
-0.1055,-0.6195
-0.082,-0.6076
-0.0742,-0.6038
-0.0391,-0.5882
-0.0039,-0.5766
0.0078,-0.5732
0.0117,-0.5725
0.0547,-0.5648
0.0781,-0.5614
0.082,-0.5609
0.0859,-0.5605
0.0898,-0.5604
0.1016,-0.5599
0.1172,-0.5594
0.1211,-0.5594
0.1289,-0.5593
0.1328,-0.5593
0.1367,-0.5594
0.1484,-0.5597
0.1523,-0.5599
0.1641,-0.5604
0.168,-0.5606
0.1719,-0.5609
0.1758,-0.5614
0.2031,-0.5651
0.2227,-0.5688


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.2335,-0.6562
-0.2266,-0.6504
-0.2266,-0.6503
-0.2131,-0.6406
-0.2109,-0.639
-0.1797,-0.6192
-0.1602,-0.6082
-0.1289,-0.5927
-0.1172,-0.5876
-0.1016,-0.5809
-0.082,-0.5732
-0.0547,-0.5646
-0.043,-0.561
-0.0273,-0.557
-0.0078,-0.5534
-0.0039,-0.553
0.0195,-0.5499
0.0234,-0.5494
0.0273,-0.5492
0.0312,-0.5491
0.0352,-0.549
0.0391,-0.5489
0.0469,-0.5488
0.0547,-0.5486
0.0664,-0.5486
0.0703,-0.5487
0.082,-0.5489
0.0859,-0.549
0.0898,-0.5492
0.0938,-0.5494
0.0977,-0.5499
0.1016,-0.5504
0.1211,-0.5532
0.1406,-0.557
0.1445,-0.5577
0.1602,-0.5617
0.1719,-0.5648
0.1992,-0.5734
0.2188,-0.5804
0.2383,-0.5882
0.2734,-0.6039
0.2812,-0.6078
0.2891,-0.6118
0.3047,-0.6201
0.3359,-0.639
0.3594,-0.655
0.3867,-0.6746
0.4023,-0.6863
0.418,-0.6987
0.4219,-0.7021
0.4313,-0.7109
0.448,-0.7266
0.4492,-0.7277
0.4644,-0.7422
0.4648,-0.7426
0.4805,-0.7586
0.5117,-0.7917
0.5128,-0.793
0.543,-0.8295
0.5586,-0.8493
0.5749,-0.8711
0.5888,-0.8906
0.5878,-0.8945
0.5859,-0.8952
0.582,-0.8957
0.5781,-0.8958
0.5742,-0.8958
0.4023,-0.8948
0.3945,-0.8949
0.3906,-0.8949
0.3477,-0.8949
0.3359,-0.8949
0.3242,-0.8949
0.1953,-0.8951
0.1562,-0.8952
0.1328,-0.8952
0.1211,-0.8952
0.0781,-0.8952
-0.0391,-0.8951
-0.0703,-0.895
-0.1367,-0.895
-0.1484,-0.895
-0.1953,-0.8949
-0.2578,-0.8949
-0.2656,-0.8949
-0.2891,-0.8948
-0.3516,-0.8949
-0.3555,-0.8949
-0.3594,-0.8947
-0.3633,-0.8945
-0.3672,-0.8941
-0.3711,-0.8935
-0.375,-0.8915
-0.3762,-0.8906
-0.3763,-0.8906
-0.3756,-0.8867
-0.3577,-0.8281
-0.3445,-0.7969
-0.3288,-0.7656
-0.3263,-0.7617
-0.3216,-0.7539
-0.3164,-0.7463
-0.3108,-0.7383
-0.3047,-0.7299
-0.3023,-0.7266
-0.2969,-0.7197
-0.2961,-0.7188
-0.2891,-0.7102
-0.2829,-0.7031
-0.2684,-0.6875
-0.2644,-0.6836
-0.2578,-0.6772
-0.2519,-0.6719
-0.2335,-0.6562


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000400.csv <==
X,Y
0.4648,-0.7169
0.4805,-0.733
0.4818,-0.7344
0.5126,-0.7695
0.5284,-0.7891
0.5285,-0.7891
0.543,-0.81
0.5602,-0.8359
0.5746,-0.8594
0.59,-0.8867
0.5914,-0.8906
0.5903,-0.8945
0.5902,-0.8945
0.5898,-0.8949
0.5898,-0.8951
0.5859,-0.8954
0.582,-0.8956
0.5781,-0.8958
0.5742,-0.8958
0.4531,-0.8949
0.4492,-0.895
0.4453,-0.895
0.4219,-0.895
0.3867,-0.895
0.3398,-0.8949
0.3242,-0.8949
0.1641,-0.8953
0.125,-0.8953
0.0625,-0.8952
-0.0078,-0.8951
-0.0312,-0.8951
-0.043,-0.8951
-0.0703,-0.8951
-0.082,-0.8951
-0.1406,-0.895
-0.1953,-0.895
-0.1992,-0.895
-0.2305,-0.8949
-0.2539,-0.8949
-0.2578,-0.8948
-0.2617,-0.8948
-0.2695,-0.8948
-0.3555,-0.8943
-0.3594,-0.894
-0.3633,-0.8927
-0.3647,-0.8906
-0.3247,-0.8281
-0.3132,-0.8125
-0.3008,-0.7963
-0.293,-0.7863
-0.2852,-0.7764
-0.2639,-0.75
-0.2578,-0.743
-0.2422,-0.7251
-0.2365,-0.7188
-0.2266,-0.7079
-0.222,-0.7031
-0.2109,-0.6918
-0.2066,-0.6875
-0.1953,-0.6764
-0.1797,-0.6624
-0.1641,-0.6488
-0.1484,-0.6359
-0.1484,-0.6358
-0.1328,-0.6239
-0.1016,-0.6026
-0.0859,-0.592
-0.0688,-0.582
-0.0664,-0.5806
-0.0586,-0.5763
-0.0547,-0.5742
-0.0508,-0.5722
-0.0195,-0.5571
-0.0078,-0.5527
0.0,-0.5498
0.0117,-0.5456
0.0234,-0.5415
0.0625,-0.5337
0.0859,-0.5299
0.0898,-0.5295
0.0938,-0.5293
0.1016,-0.5288
0.1055,-0.5288
0.1094,-0.5287
0.1133,-0.5287
0.1172,-0.5286
0.1211,-0.5287
0.1328,-0.5292
0.1367,-0.5295
0.1406,-0.5299
0.1445,-0.5304
0.1641,-0.5337
0.1992,-0.5418
0.2109,-0.5457
0.2422,-0.5574
0.2578,-0.5647
0.2734,-0.5724
0.2891,-0.5804
0.3047,-0.5889
0.3398,-0.6119
0.3516,-0.6198
0.3672,-0.6315
0.3828,-0.6432
0.3828,-0.6433
0.4023,-0.6593
0.4297,-0.6825
0.4336,-0.686
0.4472,-0.6992
0.4492,-0.7011
0.4627,-0.7148
0.4648,-0.7169


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.3711,-0.8925
-0.3741,-0.8906
-0.3429,-0.8281
-0.3264,-0.7969
-0.3141,-0.7773
-0.3012,-0.7578
-0.2969,-0.7516
-0.2958,-0.75
-0.2891,-0.741
-0.2836,-0.7344
-0.2706,-0.7188
-0.2695,-0.7175
-0.2671,-0.7148
-0.2601,-0.707
-0.2539,-0.7003
-0.2383,-0.6837
-0.2382,-0.6836
-0.2302,-0.6758
-0.2266,-0.6722
-0.2227,-0.6685
-0.2087,-0.6562
-0.204,-0.6523
-0.1953,-0.6453
-0.1944,-0.6445
-0.1892,-0.6406
-0.1797,-0.6336
-0.168,-0.6249
-0.1641,-0.6222
-0.1625,-0.6211
-0.1602,-0.6196
-0.1328,-0.6031
-0.1133,-0.5927
-0.1016,-0.5869
-0.082,-0.5772
-0.0703,-0.5723
-0.0391,-0.561
-0.0234,-0.5565
0.0039,-0.5499
0.0234,-0.5457
0.0312,-0.5452
0.0391,-0.5446
0.0586,-0.5433
0.0703,-0.5427
0.0742,-0.5427
0.082,-0.5428
0.0859,-0.5428
0.0898,-0.543
0.1016,-0.5438
0.1172,-0.545
0.1211,-0.5453
0.125,-0.5457
0.1445,-0.5498
0.1602,-0.5539
0.1719,-0.5573
0.1836,-0.561
0.1953,-0.5649
0.207,-0.5692
0.2266,-0.5767
0.2539,-0.589
0.2617,-0.5926
0.2891,-0.6077
0.2969,-0.6121
0.3086,-0.6196
0.3203,-0.6273
0.332,-0.6352
0.3438,-0.6435
0.3594,-0.6551
0.3594,-0.6552
0.3945,-0.6825
0.3945,-0.6826
0.4141,-0.6983
0.418,-0.7017
0.4453,-0.7258
0.4492,-0.7295
0.4531,-0.7331
0.4688,-0.7486
0.4805,-0.7603
0.4857,-0.7656
0.497,-0.7773
0.5247,-0.8086
0.528,-0.8125
0.5443,-0.832
0.5475,-0.8359
0.5599,-0.8516
0.5742,-0.8711
0.5823,-0.8828
0.5876,-0.8906
0.5861,-0.8945
0.5859,-0.8946
0.582,-0.8951
0.5781,-0.8953
0.5742,-0.8954
0.4297,-0.8953
0.418,-0.8953
0.4062,-0.8953
0.3867,-0.8953
0.1484,-0.8957
0.1328,-0.8958
0.1016,-0.8958
0.0977,-0.8958
0.0703,-0.8958
-0.0703,-0.8953
-0.1289,-0.8951
-0.1445,-0.8951
-0.332,-0.895
-0.3398,-0.895
-0.3438,-0.895
-0.3516,-0.895
-0.3555,-0.8949
-0.3594,-0.8947
-0.3672,-0.8936
-0.3711,-0.8925


==> contour_side/proj_z_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000600.csv <==
X,Y
0.1602,-0.8958
0.2891,-0.8953
0.3242,-0.8952
0.3945,-0.8952
0.418,-0.8952
0.4453,-0.8952
0.5742,-0.8955
0.5781,-0.8956
0.5859,-0.8954
0.5898,-0.8952
0.5904,-0.8945
0.5905,-0.8945
0.5915,-0.8906
0.5914,-0.8867
0.5907,-0.8828
0.5758,-0.8516
0.5742,-0.848
0.5643,-0.8281
0.5601,-0.8203
0.544,-0.793
0.5356,-0.7812
0.5325,-0.7773
0.5129,-0.7539
0.5054,-0.7461
0.4961,-0.7366
0.4883,-0.7289
0.4805,-0.7211
0.4727,-0.7134
0.4492,-0.6939
0.4492,-0.6937
0.4336,-0.6823
0.4219,-0.6745
0.4102,-0.6672
0.3906,-0.6553
0.3828,-0.6509
0.3672,-0.6429
0.3516,-0.635
0.3359,-0.6276
0.3086,-0.616
0.2969,-0.6117
0.2891,-0.6089
0.2734,-0.6037
0.2617,-0.6003
0.25,-0.597
0.2344,-0.5928
0.1719,-0.581
0.1445,-0.5773
0.1406,-0.5769
0.1367,-0.5766
0.1328,-0.5764
0.1289,-0.5763
0.1172,-0.5759
0.1055,-0.5756
0.1016,-0.5754
0.0938,-0.5754
0.0859,-0.5754
0.082,-0.5755
0.0742,-0.5756
0.0703,-0.5756
0.0586,-0.576
0.0547,-0.5762
0.0508,-0.5763
0.0469,-0.5766
0.0391,-0.577
0.0352,-0.5774
0.0039,-0.5808
0.0,-0.5812
-0.0039,-0.5818
-0.0391,-0.5877
-0.0625,-0.5928
-0.1016,-0.604
-0.1133,-0.6081
-0.1445,-0.6203
-0.1523,-0.6236
-0.1758,-0.6352
-0.1836,-0.6391
-0.2031,-0.6507
-0.2109,-0.6555
-0.2266,-0.6661
-0.2422,-0.6783
-0.2578,-0.6909
-0.2584,-0.6914
-0.2695,-0.7018
-0.2709,-0.7031
-0.2749,-0.707
-0.2852,-0.7171
-0.2891,-0.721
-0.2906,-0.7227
-0.3008,-0.7339
-0.3141,-0.75
-0.3142,-0.75
-0.3257,-0.7656
-0.3331,-0.7773
-0.345,-0.7969
-0.3597,-0.8281
-0.3723,-0.8672
-0.3797,-0.8906
-0.3789,-0.8913
-0.3789,-0.8916
-0.375,-0.8934
-0.3711,-0.8949
-0.3672,-0.8952
-0.3555,-0.8952
-0.3516,-0.8951
-0.3477,-0.8952
-0.3438,-0.8951
-0.3398,-0.895
-0.3281,-0.895
-0.3242,-0.895
-0.2891,-0.8949
-0.2578,-0.8949
-0.2188,-0.8949
-0.2148,-0.895
-0.1992,-0.895
-0.0742,-0.8953
0.1523,-0.8958
0.1602,-0.8958


==> csv/032024_windtunnel_sidecamera_13-20_1000frames_01.csv <==
length [rec],depth [rec],length [norm],depth [norm]
0.9054,0.9977,0.996770459308172,0.994206061637587
0.9056,1.0011,0.99699064275401,0.99759415486157
0.8953,1.0056,0.985651195293358,1.00207839589331
0.8962,1.0091,0.986642020799629,1.005566138918
0.8964,1.0134,0.986862204245466,1.00985108034833
0.8972,1.0076,0.987742938028818,1.00407139190742
0.897,1.0087,0.98752275458298,1.00516753971518
0.8973,1.011,0.987853029751737,1.0074594851314
0.8973,1.0136,0.987853029751737,1.01005037994974
0.8972,1.0143,0.987742938028818,1.01074792855468
0.8969,1.0151,0.987412662860061,1.01154512696032
0.908,1.0159,0.999632844104065,1.01234232536597
0.9083,1.017,0.999963119272822,1.01343847317373
0.9092,1.0184,1.00095394477909,1.0148335703836
0.91,1.0182,1.00183467856244,1.01463427078219
0.9104,1.0207,1.00227504545412,1.01712551579982
0.9105,1.0217,1.00238513717704,1.01812201380688
0.9099,1.0216,1.00172458683952,1.01802236400617
0.9099,1.0233,1.00172458683952,1.01971641061816
0.9097,1.0222,1.00150440339369,1.01862026281041
0.9096,1.022,1.00139431167077,1.01842096320899
0.9095,1.0223,1.00128421994785,1.01871991261111
0.91,1.0233,1.00183467856244,1.01971641061816
0.9103,1.0252,1.0021649537312,1.02160975683157
0.9103,1.0269,1.0021649537312,1.02330380344356
0.9104,1.0279,1.00227504545412,1.02430030145061
0.9104,1.0304,1.00227504545412,1.02679154646825
0.9112,1.0315,1.00315577923747,1.02788769427601
0.9112,1.0324,1.00315577923747,1.02878454248235
0.9118,1.0331,1.00381632957498,1.02948209108729
0.9116,1.0347,1.00359614612915,1.03107648789858
0.9117,1.0355,1.00370623785207,1.03187368630422
0.912,1.0369,1.00403651302082,1.0332687835141
0.9119,1.0374,1.0039264212979,1.03376703251762
0.9121,1.0389,1.00414660474374,1.0352617795282
0.9123,1.0389,1.00436678818958,1.0352617795282
0.9129,1.0404,1.00502733852709,1.03675652653878
0.9133,1.0435,1.00546770541877,1.03984567036065
0.9133,1.0454,1.00546770541877,1.04173901657405
0.9136,1.0485,1.00579798058753,1.04482816039592
0.9138,1.0508,1.00601816403336,1.04712010581214
0.9138,1.0545,1.00601816403336,1.05080714843824
0.9137,1.0552,1.00590807231044,1.05150469704318
0.9135,1.0574,1.00568788886461,1.0536969926587
0.9137,1.0608,1.00590807231044,1.05708508588268
0.9132,1.0617,1.00535761369585,1.05798193408903
0.9139,1.0705,1.00612825575628,1.0667511165511
0.9143,1.0866,1.00656862264796,1.08279473446467
0.9147,1.0916,1.00700898953963,1.08777722449994
0.9157,1.0384,1.00810990676882,1.03476353052468
0.916,1.0315,1.00844018193758,1.02788769427601
0.916,1.03,1.00844018193758,1.02639294726542
0.9164,1.0291,1.00888054882926,1.02549609905908
0.9165,1.0299,1.00899064055218,1.02629329746472
0.917,1.0296,1.00954109916677,1.0259943480626
0.9175,1.0314,1.01009155778136,1.0277880444753
0.9174,1.0324,1.00998146605845,1.02878454248235
0.9171,1.0422,1.00965119088969,1.03855022295148
0.9165,1.0687,1.00899064055218,1.06495742013841
0.9156,1.0566,1.0079998150459,1.05289979425306
0.9155,1.0405,1.00788972332299,1.03685617633949
0.9146,1.0313,1.00689889781672,1.0276883946746
0.9136,1.0249,1.00579798058753,1.02131080742945
0.9123,1.0228,1.00436678818958,1.01921816161464
0.9108,1.0213,1.0027154123458,1.01772341460406
0.9097,1.0237,1.00150440339369,1.02011500982099
0.9085,1.0206,1.00018330271866,1.01702586599912
0.908,1.0179,0.999632844104065,1.01433532138007
0.9074,1.016,0.998972293766551,1.01244197516667
0.9072,1.0131,0.998752110320713,1.00955213094622
0.9071,1.0109,0.998642018597794,1.0073598353307
0.9068,1.0096,0.998311743429037,1.00606438792153
0.9069,1.0072,0.998421835151956,1.0036727927046
0.9068,1.0036,0.998311743429037,1.0000853998792
0.9075,1.0022,0.99908238548947,0.998690302669329
0.9077,0.9986,0.999302568935308,0.995102909843935
0.9078,0.9947,0.999412660658227,0.991216567616426
0.9085,0.991,1.00018330271866,0.987529524990327
0.9093,0.9896,1.00106403650201,0.986134427780451
0.9094,0.987,1.00117412822493,0.983543532962111
0.9097,0.986,1.00150440339369,0.982547034955057
0.9104,0.9832,1.00227504545412,0.979756840535307
0.9102,0.9831,1.00205486200828,0.979657190734602
0.9108,0.9835,1.0027154123458,0.980055789937423
0.9114,0.9825,1.00337596268331,0.979059291930369
0.9125,0.9814,1.00458697163542,0.97796314412261
0.9131,0.9808,1.00524752197293,0.977365245318378
0.9122,0.979,1.00425669646666,0.975571548905681
0.9115,0.9808,1.00348605440623,0.977365245318378
0.9106,0.9798,1.00249522889996,0.976368747311324
0.9103,0.9792,1.0021649537312,0.975770848507092
0.9103,0.9789,1.0021649537312,0.975471899104976
0.9103,0.9786,1.0021649537312,0.975172949702859
0.9106,0.9791,1.00249522889996,0.975671198706386
0.9105,0.9796,1.00238513717704,0.976169447709913
0.9108,0.9804,1.0027154123458,0.976966646115556
0.9108,0.9813,1.0027154123458,0.977863494321905
0.9102,0.9819,1.00205486200828,0.978461393126137
0.9096,0.9833,1.00139431167077,0.979856490336012
0.909,0.9844,1.00073376133325,0.980952638143771
0.9079,0.9855,0.999522752381146,0.982048785951531
0.9077,0.9864,0.999302568935308,0.982945634157879
0.9074,0.9868,0.998972293766551,0.983344233360701
0.9073,0.9874,0.998862202043632,0.983942132164933
0.907,0.9889,0.998531926874875,0.985436879175514
0.9066,0.9906,0.998091559983199,0.987130925787505
0.9068,0.9915,0.998311743429037,0.988027773993853
0.9067,0.9929,0.998201651706118,0.989422871203729
0.9065,0.9941,0.997981468260281,0.990618668812193
0.9063,0.9949,0.997761284814442,0.991415867217836
0.9064,0.9957,0.997871376537361,0.992213065623479
0.9061,0.9947,0.997541101368605,0.991216567616426
0.9067,0.9952,0.998201651706118,0.991714816619953
0.9073,0.9952,0.998862202043632,0.991714816619953
0.9088,0.9937,1.00051357788742,0.990220069609372
0.9094,0.9941,1.00117412822493,0.990618668812193
0.9099,0.9941,1.00172458683952,0.990618668812193
0.9098,0.9928,1.00161449511661,0.989323221403023
0.9098,0.9929,1.00161449511661,0.989422871203729
0.9098,0.9929,1.00161449511661,0.989422871203729
0.9098,0.9927,1.00161449511661,0.989223571602318
0.9101,0.9933,1.00194477028536,0.98982147040655
0.91,0.9938,1.00183467856244,0.990319719410077
0.9106,0.9946,1.00249522889996,0.99111691781572
0.9107,0.9967,1.00260532062288,0.993209563630533
0.9107,0.9974,1.00260532062288,0.993907112235471
0.9108,0.9997,1.0027154123458,0.996199057651695
0.9109,1.0012,1.00282550406871,0.997693804662275
0.9108,1.0015,1.0027154123458,0.997992754064392
0.9105,1.0028,1.00238513717704,0.999288201473562
0.9105,1.0009,1.00238513717704,0.997394855260159
0.9105,1.0018,1.00238513717704,0.998291703466508
0.9104,1.0015,1.00227504545412,0.997992754064392
0.9106,1.0032,1.00249522889996,0.999686800676383
0.9105,1.0068,1.00238513717704,1.00327419350178
0.9108,1.0086,1.0027154123458,1.00506788991447
0.9107,1.0105,1.00260532062288,1.00696123612788
0.9106,1.012,1.00249522889996,1.00845598313846
0.9107,1.0121,1.00260532062288,1.00855563293916
0.9104,1.0117,1.00227504545412,1.00815703373634
0.9104,1.0126,1.00227504545412,1.00905388194269
0.9105,1.0116,1.00238513717704,1.00805738393564
0.9103,1.0112,1.0021649537312,1.00765878473281
0.9096,1.0094,1.00139431167077,1.00586508832012
0.9085,1.0089,1.00018330271866,1.00536683931659
0.9075,1.0057,0.99908238548947,1.00217804569402
0.9078,1.0081,0.999412660658227,1.00456964091095
0.9082,1.0072,0.999853027549903,1.0036727927046
0.9098,1.005,1.00161449511661,1.00148049708908
0.9103,1.0046,1.0021649537312,1.00108189788626
0.9113,1.0034,1.00326587096039,0.999886100277794
0.9116,1.0019,1.00359614612915,0.998391353267213
0.9127,1.0005,1.00480715508126,0.996996256057338
0.9142,0.9995,1.00645853092504,0.995999758050284
0.9155,1.0004,1.00788972332299,0.996896606256632
0.9162,0.9999,1.00866036538342,0.996398357253105
0.9166,0.9996,1.00910073227509,0.996099407850989
0.9167,1.0002,1.00921082399801,0.996697306655222
0.9161,1,1.0085502736605,0.996498007053811
0.9159,0.999,1.00833009021466,0.995501509046757
0.9154,0.9996,1.00777963160007,0.996099407850989
0.9145,0.9989,1.0067888060938,0.995401859246052
0.9139,0.9987,1.00612825575628,0.995202559644641
0.9025,0.9991,0.993577799343523,0.995601158847462
0.9017,0.9998,0.992697065560171,0.9962987074524
0.9008,0.9992,0.9917062400539,0.995700808648168
0.8994,0.9998,0.990164955933035,0.9962987074524
0.898,1.0009,0.98862367181217,0.997394855260159
0.8969,1.0023,0.987412662860061,0.998789952470035
0.8952,1.0019,0.985541103570439,0.998391353267213
0.8941,1.0037,0.984330094618331,1.00018504967991
0.893,1.0058,0.983119085666222,1.00227769549472
0.8924,1.0073,0.982458535328708,1.0037724425053
0.892,1.0067,0.982018168437033,1.00317454370107
0.8917,1.0105,0.981687893268276,1.00696123612788
0.8915,1.0109,0.981467709822438,1.0073598353307
0.8913,1.0095,0.9812475263766,1.00596473812082
0.8912,1.0116,0.981137434653681,1.00805738393564
0.8914,1.0121,0.981357618099519,1.00855563293916
0.8915,1.0109,0.981467709822438,1.0073598353307
0.8912,1.0105,0.981137434653681,1.00696123612788
0.8912,1.009,0.981137434653681,1.0054664891173
0.8913,1.0064,0.9812475263766,1.00287559429896
0.8912,1.004,0.981137434653681,1.00048399908203
0.8913,1.0018,0.9812475263766,0.998291703466508
0.8916,1.0024,0.981577801545357,0.99888960227074
0.892,1.0054,0.982018168437033,1.0018790962919
0.8942,1.0145,0.98444018634125,1.01094722815609
0.8951,1.0172,0.98543101184752,1.01363777277514
0.8951,1.0157,0.98543101184752,1.01214302576456
0.8953,1.0071,0.985651195293358,1.00357314290389
0.8959,1.0084,0.986311745630872,1.00486859031306
0.8971,0.993,0.987632846305899,0.989522521004434
0.8976,0.9902,0.988183304920494,0.986732326584683
0.8985,0.984,0.989174130426764,0.98055403894095
0.8997,0.9752,0.990495231101792,0.971784856478876
0.9006,0.9623,0.991486056608062,0.958930032187882
0.9013,0.961,0.992256698668495,0.957634584778712
0.902,0.963,0.993027340728928,0.95962758079282
0.9025,0.9651,0.993577799343523,0.961720226607633
0.9034,0.9681,0.994568624849793,0.964709720628794
0.9038,0.9705,0.995008991741469,0.967101315845723
0.9044,0.9733,0.995669542078983,0.969891510265474
0.9048,0.9782,0.996109908970658,0.974774350500038
0.9051,0.9896,0.996440184139415,0.986134427780451
0.9056,0.9965,0.99699064275401,0.993010264029122
0.9059,1.0042,0.997320917922767,1.00068329868344
0.9062,1.0046,0.997651193091524,1.00108189788626
0.9062,1.0072,0.997651193091524,1.0036727927046
0.9062,1.008,0.997651193091524,1.00446999111024
0.9061,1.01,0.997541101368605,1.00646298712435
0.9064,1.011,0.997871376537362,1.0074594851314
0.9064,1.0137,0.997871376537362,1.01015002975045
0.9067,1.0174,0.998201651706118,1.01383707237655
0.9066,1.0201,0.998091559983199,1.01652761699559
0.917,1.0223,1.00954109916677,1.01871991261111
0.9174,1.0236,1.00998146605845,1.02001536002028
0.9185,1.0273,1.01119247501055,1.02370240264638
0.9191,1.0286,1.01185302534807,1.02499785005555
0.919,1.031,1.01174293362515,1.02738944527248
0.9192,1.0344,1.01196311707099,1.03077753849646
0.9184,1.0387,1.01108238328764,1.03506247992679
0.9182,1.0549,1.0108621998418,1.05120574764107
0.917,1.1011,1.00954109916677,1.09724395556695
0.9158,1.0789,1.00821999849174,1.07512169981036
0.9146,1.0622,1.00689889781672,1.05848018309256
0.9133,1.0597,1.00546770541877,1.05598893807492
0.9126,1.0579,1.00469706335834,1.05419524166223
0.9119,1.0571,1.0039264212979,1.05339804325658
0.9112,1.0613,1.00315577923747,1.05758333488621
0.9107,1.0608,1.00260532062288,1.05708508588268
0.9104,1.064,1.00227504545412,1.06027387950525
0.9108,1.0679,1.0027154123458,1.06416022173276
0.9106,1.066,1.00249522889996,1.06226687551936
0.9111,1.0636,1.00304568751455,1.05987528030243
0.9117,1.0634,1.00370623785207,1.05967598070102
0.9114,1.0614,1.00337596268331,1.05768298468691
0.9113,1.0571,1.00326587096039,1.05339804325658
0.9116,1.0561,1.00359614612915,1.05240154524953
0.9119,1.0548,1.0039264212979,1.05110609784036
0.9116,1.0513,1.00359614612915,1.04761835481567
0.9112,1.0469,1.00315577923747,1.04323376358463
0.9104,1.0412,1.00227504545412,1.03755372494443
0.9097,1.0398,1.00150440339369,1.03615862773455
0.9086,1.0336,1.00029339444158,1.02998034009082
0.9073,1.0237,0.998862202043632,1.02011500982099
0.9065,1.0197,0.99798146826028,1.01612901779277
0.9063,1.0118,0.997761284814442,1.00825668353705
0.9053,1.0046,0.996660367585253,1.00108189788626
0.905,0.9997,0.996330092416496,0.996199057651695
0.9051,0.9948,0.996440184139415,0.991316217417131
0.9049,0.9907,0.996220000693577,0.98723057558821
0.9056,0.989,0.99699064275401,0.985536528976219
0.9059,0.9879,0.997320917922767,0.98444038116846
0.9069,0.9851,0.998421835151956,0.981650186748709
0.9072,0.9841,0.998752110320713,0.980653688741655
0.9072,0.9822,0.998752110320713,0.978760342528253
0.9072,0.9807,0.998752110320713,0.977265595517672
0.9074,0.9804,0.998972293766551,0.976966646115556
0.9076,0.9806,0.999192477212389,0.977165945716967
0.9077,0.9806,0.999302568935308,0.977165945716967
0.9078,0.9787,0.999412660658227,0.975272599503565
0.908,0.977,0.999632844104065,0.973578552891573
0.9078,0.9774,0.999412660658227,0.973977152094395
0.9075,0.9763,0.99908238548947,0.972881004286635
0.9062,0.9753,0.997651193091524,0.971884506279582
0.9056,0.9752,0.99699064275401,0.971784856478876
0.9048,0.9748,0.996109908970658,0.971386257276055
0.9036,0.9741,0.994788808295631,0.970688708671117
0.9029,0.9731,0.994018166235198,0.969692210664063
0.9024,0.9727,0.993467707620604,0.969293611461242
0.9023,0.9729,0.993357615897685,0.969492911062653
0.902,0.9735,0.993027340728928,0.970090809866885
0.9021,0.9749,0.993137432451847,0.97148590707676
0.9022,0.9777,0.993247524174766,0.974276101496511
0.9027,0.9782,0.99379798278936,0.974774350500038
0.9034,0.9785,0.994568624849793,0.975073299902154
0.9046,0.9793,0.99588972552482,0.975870498307797
0.9058,0.9787,0.997210826199848,0.975272599503565
0.9068,0.978,0.998311743429037,0.974575050898627
0.9076,0.9771,0.999192477212389,0.973678202692279
0.9084,0.975,1.00007321099574,0.971585556877465
0.9092,0.9725,1.00095394477909,0.969094311859831
0.9099,0.9695,1.00172458683952,0.96610481783867
0.9105,0.9671,1.00238513717704,0.963713222621741
0.9108,0.9672,1.0027154123458,0.963812872422446
0.9106,0.969,1.00249522889996,0.965606568835143
0.9104,0.9705,1.00227504545412,0.967101315845723
0.9096,0.9705,1.00139431167077,0.967101315845723
0.9094,0.9723,1.00117412822493,0.96889501225842
0.9098,0.9728,1.00161449511661,0.969393261261947
0.9097,0.9741,1.00150440339369,0.970688708671117
0.9097,0.9744,1.00150440339369,0.970987658073233
0.9101,0.9753,1.00194477028536,0.971884506279582
0.9098,0.9765,1.00161449511661,0.973080303888046
0.9096,0.9772,1.00139431167077,0.973777852492984
0.9095,0.9787,1.00128421994785,0.975272599503565
0.91,0.98,1.00183467856244,0.976568046912735
0.9106,0.9823,1.00249522889996,0.978859992328958
0.9117,0.984,1.00370623785207,0.98055403894095
0.912,0.9862,1.00403651302082,0.982746334556468
0.9133,0.9892,1.00546770541877,0.98573582857763
0.9142,0.991,1.00645853092504,0.987529524990327
0.9146,0.9921,1.00689889781672,0.988625672798086
0.9154,0.9943,1.00777963160007,0.990817968413604
0.9152,0.9959,1.00755944815423,0.99241236522489
0.915,0.9975,1.00733926470839,0.994006762036176
0.9143,1.0012,1.00656862264796,0.997693804662275
0.9138,1.0047,1.00601816403336,1.00118154768696
0.9129,1.0078,1.00502733852709,1.00427069150883
0.9124,1.0097,1.0044768799125,1.00616403772223
0.9116,1.0142,1.00359614612915,1.01064827875398
0.91,1.0154,1.00183467856244,1.01184407636244
0.9092,1.0194,1.00095394477909,1.01583006839065
0.9087,1.026,1.0004034861645,1.02240695523721
0.908,1.031,0.999632844104065,1.02738944527248
0.9076,1.0335,0.999192477212389,1.02988069029011
0.907,1.0343,0.998531926874875,1.03067788869576
0.9071,1.0396,0.998642018597794,1.03595932813314
0.9067,1.0391,0.998201651706118,1.03546107912961
0.9065,1.0409,0.99798146826028,1.03725477554231
0.907,1.0427,0.998531926874875,1.03904847195501
0.9067,1.0448,0.998201651706118,1.04114111776982
0.9061,1.0462,0.997541101368605,1.0425362149797
0.8956,1.0482,0.985981470462115,1.0445292109938
0.8958,1.05,0.986201653907953,1.0463229074065
0.8955,1.0502,0.985871378739196,1.04652220700791
0.8955,1.0523,0.985871378739196,1.04861485282273
0.8952,1.0498,0.985541103570439,1.04612360780509
0.8952,1.0493,0.985541103570439,1.04562535880156
0.8949,1.0509,0.985210828401682,1.04721975561285
0.8945,1.0514,0.984770461510007,1.04771800461638
0.8942,1.0534,0.98444018634125,1.04971100063048
0.8932,1.0519,0.98333926911206,1.0482162536199
0.8932,1.0499,0.98333926911206,1.0462232576058
0.893,1.0474,0.983119085666222,1.04373201258816
0.8927,1.0418,0.982788810497465,1.03815162374866
0.8926,1.0347,0.982678718774546,1.03107648789858
0.8925,1.0334,0.982568627051628,1.02978104048941
0.8923,1.0294,0.98234844360579,1.02579504846119
0.8923,1.026,0.98234844360579,1.02240695523721
0.8927,1.0247,0.982788810497465,1.02111150782804
0.8928,1.0218,0.982898902220384,1.01822166360758
0.8934,1.0188,0.983559452557898,1.01523216958642
0.8936,1.0183,0.983779636003736,1.0147339205829
0.8942,1.0182,0.98444018634125,1.01463427078219
0.8947,1.0196,0.984990644955844,1.01602936799207
0.8955,1.0181,0.985871378739196,1.01453462098148
0.8952,1.0157,0.985541103570439,1.01214302576456
0.8956,1.0155,0.985981470462115,1.01194372616314
0.8962,1.0145,0.986642020799629,1.01094722815609
0.8961,1.0101,0.98653192907671,1.00656263692505
0.8965,1.0096,0.986972295968385,1.00606438792153
0.8971,1.0072,0.987632846305899,1.0036727927046
0.8979,1.0047,0.988513580089251,1.00118154768696
0.8987,1.0015,0.989394313872602,0.997992754064392
0.8995,0.9991,0.990275047655954,0.995601158847462
0.9003,0.9964,0.991155781439306,0.992910614228417
0.9009,0.9947,0.991816331776819,0.991216567616426
0.9015,0.9941,0.992476882114333,0.990618668812193
0.9023,0.9957,0.993357615897685,0.992213065623479
0.9033,1,0.994458533126874,0.996498007053811
0.9043,1.0083,0.995559450356064,1.00476894051236
0.9049,0.9803,0.996220000693577,0.976866996314851
0.905,0.9488,0.996330092416496,0.945477309092656
0.9049,0.939,0.996220000693577,0.935711628623528
0.9046,0.938,0.99588972552482,0.934715130616475
0.904,0.9345,0.995229175187307,0.931227387591786
0.9036,0.9303,0.994788808295631,0.92704209596216
0.9033,0.9282,0.994458533126874,0.924949450147347
0.9029,0.9235,0.994018166235198,0.920265909514194
0.903,0.9205,0.994128257958117,0.917276415493033
0.9029,0.9207,0.994018166235198,0.917475715094444
0.9143,0.9224,1.00656862264796,0.919169761706435
0.9147,0.9234,1.00700898953963,0.920166259713489
0.9149,0.9305,1.00722917298547,0.927241395563571
0.9153,0.9346,1.00766953987715,0.931327037392492
0.9158,0.942,1.00821999849174,0.93870112264469
0.9164,0.9411,1.00888054882926,0.937804274438341
0.9162,0.9435,1.00866036538342,0.94019586965527
0.9169,0.9482,1.00943100744385,0.944879410288423
0.9161,0.9471,1.0085502736605,0.943783262480664
0.9155,0.9484,1.00788972332299,0.945078709889834
0.9145,0.952,1.0067888060938,0.948666102715228
0.9144,0.9563,1.00667871437088,0.952951044145559
0.9145,1.0359,1.0067888060938,1.03227228550704
0.9125,1.0112,1.00458697163542,1.00765878473281
0.9118,1.0082,1.00381632957498,1.00466929071165
0.9099,1.0045,1.00172458683952,1.00098224808555
0.9094,1.0039,1.00117412822493,1.00038434928132
0.9082,1.0041,0.999853027549903,1.00058364888273
0.908,1.0049,0.999632844104065,1.00138084728837
0.9073,1.0054,0.998862202043632,1.0018790962919
0.9076,1.0079,0.999192477212389,1.00437034130954
0.9074,1.0089,0.998972293766551,1.00536683931659
0.9072,1.0088,0.998752110320713,1.00526718951588
0.9074,1.0131,0.998972293766551,1.00955213094622
0.9075,1.0185,0.99908238548947,1.01493322018431
0.9075,1.0221,0.99908238548947,1.0185206130097
0.907,1.0275,0.998531926874875,1.02390170224779
0.9069,1.0341,0.998421835151956,1.03047858909435
0.9073,1.0376,0.998862202043632,1.03396633211903
0.9072,1.042,0.998752110320713,1.03835092335007
0.9077,1.0437,0.999302568935308,1.04004496996206
0.9079,1.0458,0.999522752381146,1.04213761577688
0.9087,1.0482,1.0004034861645,1.0445292109938
0.9091,1.0522,1.00084385305617,1.04851520302202
0.9091,1.0535,1.00084385305617,1.04981065043119
0.909,1.0586,1.00073376133325,1.05489279026716
0.9086,1.0608,1.00029339444158,1.05708508588268
0.9082,1.0641,0.999853027549903,1.06037352930596
0.9083,1.064,0.999963119272822,1.06027387950525
0.908,1.0627,0.999632844104065,1.05897843209608
0.9079,1.0587,0.999522752381146,1.05499244006787
0.9074,1.0534,0.998972293766551,1.04971100063048
0.9073,1.0496,0.998862202043632,1.04592430820368
0.9076,1.0507,0.999192477212389,1.04702045601144
0.9072,1.0496,0.998752110320713,1.04592430820368
0.9078,1.0498,0.999412660658227,1.04612360780509
0.9082,1.0466,0.999853027549903,1.04293481418252
0.9086,1.0486,1.00029339444158,1.04492781019663
0.909,1.0441,1.00073376133325,1.04044356916488
0.9091,1.0409,1.00084385305617,1.03725477554231
0.9092,1.0374,1.00095394477909,1.03376703251762
0.9094,1.0346,1.00117412822493,1.03097683809787
0.9094,1.028,1.00117412822493,1.02439995125132
0.9092,1.0201,1.00095394477909,1.01652761699559
0.9089,1.0155,1.00062366961034,1.01194372616314
0.9086,1.0118,1.00029339444158,1.00825668353705
0.9075,1.0082,0.99908238548947,1.00466929071165
0.907,1.0052,0.998531926874875,1.00167979669049
0.9068,1.0022,0.998311743429037,0.998690302669329
0.9067,1.0006,0.998201651706118,0.997095905858043
0.9069,0.9982,0.998421835151956,0.994704310641114
0.9071,0.9958,0.998642018597794,0.992312715424185
0.9076,0.9935,0.999192477212389,0.990020770007961
0.9079,0.9905,0.999522752381146,0.9870312759868
0.9085,0.9862,1.00018330271866,0.982746334556468
0.9085,0.9821,1.00018330271866,0.978660692727548
0.9086,0.9789,1.00029339444158,0.975471899104975
0.9086,0.9761,1.00029339444158,0.972681704685225
0.9085,0.9756,1.00018330271866,0.972183455681698
0.9085,0.9756,1.00018330271866,0.972183455681698
0.9086,0.9765,1.00029339444158,0.973080303888046
0.9092,0.9777,1.00095394477909,0.974276101496511
0.9095,0.9782,1.00128421994785,0.974774350500038
0.9098,0.9798,1.00161449511661,0.976368747311324
0.9105,0.9795,1.00238513717704,0.976069797909208
0.9105,0.9801,1.00238513717704,0.97666769671344
0.9103,0.979,1.0021649537312,0.975571548905681
0.9103,0.9788,1.0021649537312,0.97537224930427
0.9101,0.9782,1.00194477028536,0.974774350500038
0.91,0.9778,1.00183467856244,0.974375751297216
0.9095,0.9768,1.00128421994785,0.973379253290162
0.9095,0.9755,1.00128421994785,0.972083805880993
0.9095,0.9755,1.00128421994785,0.972083805880993
0.9096,0.9728,1.00139431167077,0.969393261261947
0.9096,0.9703,1.00139431167077,0.966902016244313
0.9101,0.9672,1.00194477028536,0.963812872422446
0.9106,0.9649,1.00249522889996,0.961520927006222
0.9105,0.9632,1.00238513717704,0.959826880394231
0.9105,0.9637,1.00238513717704,0.960325129397757
0.9101,0.9642,1.00194477028536,0.960823378401284
0.9099,0.9656,1.00172458683952,0.96221847561116
0.9096,0.9677,1.00139431167077,0.964311121425973
0.9094,0.9689,1.00117412822493,0.965506919034437
0.9092,0.9708,1.00095394477909,0.967400265247839
0.9088,0.9733,1.00051357788742,0.969891510265474
0.9093,0.9782,1.00106403650201,0.974774350500038
0.9093,0.9836,1.00106403650201,0.980155439738128
0.9091,0.9875,1.00084385305617,0.984041781965638
0.909,0.9906,1.00073376133325,0.987130925787505
0.9088,0.9939,1.00051357788742,0.990419369210783
0.9088,0.9956,1.00051357788742,0.992113415822774
0.9088,0.9982,1.00051357788742,0.994704310641114
0.9089,1.0006,1.00062366961034,0.997095905858043
0.9087,1.0045,1.0004034861645,1.00098224808555
0.9088,1.0059,1.00051357788742,1.00237734529543
0.9092,1.0104,1.00095394477909,1.00686158632717
0.9094,1.0118,1.00117412822493,1.00825668353705
0.9094,1.0139,1.00117412822493,1.01034932935186
0.9096,1.0176,1.00139431167077,1.01403637197796
0.9096,1.0189,1.00139431167077,1.01533181938713
0.9096,1.0245,1.00139431167077,1.02091220822663
0.9091,1.0259,1.00084385305617,1.0223073054365
0.9095,1.0329,1.00128421994785,1.02928279148588
0.9086,1.0364,1.00029339444158,1.03277053451057
0.9081,1.0366,0.999742935826983,1.03296983411198
0.908,1.0429,0.999632844104065,1.03924777155642
0.9078,1.0457,0.999412660658227,1.04203796597617
0.9072,1.051,0.998752110320713,1.04731940541356
0.9065,1.0496,0.99798146826028,1.04592430820368
0.9056,1.0514,0.99699064275401,1.04771800461638
0.9056,1.0516,0.99699064275401,1.04791730421779
0.9053,1.0516,0.996660367585253,1.04791730421779
0.9056,1.0505,0.99699064275401,1.04682115641003
0.9056,1.0534,0.99699064275401,1.04971100063048
0.906,1.0519,0.997431009645686,1.0482162536199
0.8961,1.0514,0.98653192907671,1.04771800461638
0.9069,1.0519,0.998421835151956,1.0482162536199
0.8972,1.056,0.987742938028818,1.05230189544882
0.8979,1.0568,0.988513580089251,1.05309909385447
0.9088,1.0561,1.00051357788742,1.05240154524953
0.9094,1.0549,1.00117412822493,1.05120574764107
0.9098,1.0556,1.00161449511661,1.051903296246
0.9106,1.0548,1.00249522889996,1.05110609784036
0.911,1.0526,1.00293559579163,1.04891380222484
0.9114,1.051,1.00337596268331,1.04731940541356
0.9116,1.0507,1.00359614612915,1.04702045601144
0.9117,1.0505,1.00370623785207,1.04682115641003
0.9122,1.0488,1.00425669646666,1.04512710979804
0.9125,1.0509,1.00458697163542,1.04721975561285
0.9131,1.0517,1.00524752197293,1.04801695401849
0.9136,1.0525,1.00579798058753,1.04881415242414
0.9138,1.0525,1.00601816403336,1.04881415242414
0.9144,1.0532,1.00667871437088,1.04951170102907
0.9143,1.0529,1.00656862264796,1.04921275162696
0.9144,1.0533,1.00667871437088,1.04961135082978
0.9143,1.0527,1.00656862264796,1.04901345202555
0.9148,1.0516,1.00711908126255,1.04791730421779
0.9154,1.0505,1.00777963160007,1.04682115641003
0.9156,1.0509,1.0079998150459,1.04721975561285
0.9155,1.0483,1.00788972332299,1.04462886079451
0.9155,1.0494,1.00788972332299,1.04572500860227
0.9154,1.0485,1.00777963160007,1.04482816039592
0.915,1.0466,1.00733926470839,1.04293481418252
0.9148,1.0447,1.00711908126255,1.04104146796912
0.9139,1.0427,1.00612825575628,1.03904847195501
0.9131,1.0393,1.00524752197293,1.03566037873103
0.9122,1.0344,1.00425669646666,1.03077753849646
0.911,1.0323,1.00293559579163,1.02868489268165
0.9104,1.0268,1.00227504545412,1.02320415364285
0.91,1.0201,1.00183467856244,1.01652761699559
0.9091,1.0153,1.00084385305617,1.01174442656173
0.9088,1.0082,1.00051357788742,1.00466929071165
0.9084,1.0016,1.00007321099574,0.998092403865097
0.9084,0.9978,1.00007321099574,0.994305711438292
0.9082,0.9961,0.999853027549903,0.992611664826301
0.9096,0.9985,1.00139431167077,0.99500326004323
0.9136,1.0115,1.00579798058753,1.00795773413493
0.9137,1.007,1.00590807231044,1.00347349310319
0.9123,0.9293,1.00436678818958,0.926045597955106
0.9121,0.9343,1.00414660474374,0.931028087990375
0.9122,0.9214,1.00425669646666,0.918173263699381
0.9127,0.9143,1.00480715508126,0.911098127849299
0.9129,0.9052,1.00502733852709,0.90202999598511
0.9132,0.9128,1.00535761369585,0.909603380838719
0.9137,0.9084,1.00590807231044,0.905218789607682
0.9138,0.9044,1.00601816403336,0.901232797579467
0.9141,0.9008,1.00634843920212,0.897645404754073
0.9142,0.8965,1.00645853092504,0.893360463323742
0.9137,0.8984,1.00590807231044,0.895253809537144
0.9131,0.8877,1.00524752197293,0.884591280861668
0.9126,0.8842,1.00469706335834,0.881103537836979
0.9115,0.883,1.00348605440623,0.879907740228515
0.9108,0.8815,1.0027154123458,0.878412993217934
0.9099,0.8816,1.00172458683952,0.87851264301864
0.9078,0.881,0.999412660658227,0.877914744214407
0.9068,0.8815,0.998311743429037,0.878412993217934
0.8947,0.8906,0.984990644955844,0.887481125082124
0.8946,0.8986,0.984880553232925,0.895453109138554
0.8943,0.9068,0.984550278064169,0.903624392796396
0.894,0.9142,0.984220002895412,0.910998478048594
0.894,0.9251,0.984220002895412,0.92186030632548
0.8943,0.9371,0.984550278064169,0.933818282410126
0.8942,0.9658,0.98444018634125,0.96241777521257
0.8937,0.9913,0.983889727726655,0.987828474392443
0.8935,0.9989,0.983669544280817,0.995401859246052
0.8931,0.9932,0.983229177389141,0.989721820605845
0.9036,0.9895,0.994788808295631,0.986034777979746
0.9041,0.9908,0.995339266910226,0.987330225388916
0.9047,0.9925,0.995999817247739,0.989024272000907
0.9059,0.9929,0.997320917922767,0.989422871203729
0.9061,0.9932,0.997541101368605,0.989721820605845
0.9064,0.9944,0.997871376537361,0.990917618214309
0.9067,0.9957,0.998201651706118,0.992213065623479
0.9071,0.9988,0.998642018597794,0.995302209445346
0.9072,0.9998,0.998752110320713,0.9962987074524
0.907,0.9999,0.998531926874875,0.996398357253105
0.9072,0.9997,0.998752110320713,0.996199057651695
0.9073,1,0.998862202043632,0.996498007053811
0.9075,1.0013,0.99908238548947,0.997793454462981
0.9073,1.0009,0.998862202043632,0.997394855260159
0.9078,1.0028,0.999412660658227,0.999288201473562
0.9082,1.002,0.999853027549903,0.998491003067918
0.9083,1.0032,0.999963119272822,0.999686800676383
0.9089,1.0047,1.00062366961034,1.00118154768696
0.9093,1.0055,1.00106403650201,1.00197874609261
0.9101,1.0073,1.00194477028536,1.0037724425053
0.9104,1.0105,1.00227504545412,1.00696123612788
0.9105,1.0113,1.00238513717704,1.00775843453352
0.911,1.0149,1.00293559579163,1.01134582735891
0.9115,1.0168,1.00348605440623,1.01323917357231
0.9112,1.0153,1.00315577923747,1.01174442656173
0.9112,1.0154,1.00315577923747,1.01184407636244
0.9113,1.0131,1.00326587096039,1.00955213094622
0.911,1.0131,1.00293559579163,1.00955213094622
0.9106,1.0113,1.00249522889996,1.00775843453352
0.9097,1.0082,1.00150440339369,1.00466929071165
0.9091,1.0076,1.00084385305617,1.00407139190742
0.9086,1.0071,1.00029339444158,1.00357314290389
0.9079,1.0083,0.999522752381146,1.00476894051236
0.9072,1.0127,0.998752110320713,1.00915353174339
0.9065,1.0163,0.99798146826028,1.01274092456879
0.906,1.0167,0.997431009645686,1.01313952377161
0.9062,1.0177,0.997651193091524,1.01413602177866
0.9062,1.0153,0.997651193091524,1.01174442656173
0.9058,1.0139,0.997210826199848,1.01034932935186
0.9055,1.0118,0.996880551031091,1.00825668353705
0.9059,1.009,0.997320917922767,1.0054664891173
0.9057,1.0085,0.997100734476929,1.00496824011377
0.906,1.008,0.997431009645686,1.00446999111024
0.9068,1.0063,0.998311743429037,1.00277594449825
0.9075,1.0047,0.99908238548947,1.00118154768696
0.9087,1.0015,1.0004034861645,0.997992754064392
0.9098,0.999,1.00161449511661,0.995501509046757
0.9108,0.9965,1.0027154123458,0.993010264029123
0.912,0.9964,1.00403651302082,0.992910614228417
0.9125,0.9962,1.00458697163542,0.992711314627006
0.9131,0.9957,1.00524752197293,0.992213065623479
0.9134,0.9955,1.00557779714169,0.992013766022069
0.9138,0.9971,1.00601816403336,0.993608162833355
0.9134,0.998,1.00557779714169,0.994505011039703
0.9134,0.9984,1.00557779714169,0.994903610242525
0.913,1.0005,1.00513743025001,0.996996256057338
0.913,1.0013,1.00513743025001,0.997793454462981
0.9124,1.0021,1.0044768799125,0.998590652868624
0.9121,1.0077,1.00414660474374,1.00417104170813
0.9122,1.0077,1.00425669646666,1.00417104170812
0.9122,1.008,1.00425669646666,1.00446999111024
0.9122,1.0111,1.00425669646666,1.00755913493211
0.9121,1.0109,1.00414660474374,1.0073598353307
0.912,1.0114,1.00403651302082,1.00785808433422
0.9113,1.012,1.00326587096039,1.00845598313846
0.9111,1.0128,1.00304568751455,1.0092531815441
0.9106,1.0129,1.00249522889996,1.00935283134481
0.9104,1.011,1.00227504545412,1.0074594851314
0.91,1.007,1.00183467856244,1.00347349310319
0.9098,1.0061,1.00161449511661,1.00257664489684
0.9093,1.0051,1.00106403650201,1.00158014688979
0.9091,1.0045,1.00084385305617,1.00098224808555
0.9085,1.0056,1.00018330271866,1.00207839589331
0.9083,1.0058,0.999963119272822,1.00227769549472
0.9082,1.0059,0.999853027549903,1.00237734529543
0.9081,1.0084,0.999742935826984,1.00486859031306
0.9079,1.0121,0.999522752381146,1.00855563293916
0.9079,1.013,0.999522752381146,1.00945248114551
0.9072,1.0147,0.998752110320713,1.0111465277575
0.907,1.019,0.998531926874875,1.01543146918783
0.9071,1.0175,0.998642018597794,1.01393672217725
0.9069,1.0169,0.998421835151956,1.01333882337302
0.907,1.0165,0.998531926874875,1.0129402241702
0.9074,1.0169,0.998972293766551,1.01333882337302
0.9075,1.0152,0.99908238548947,1.01164477676103
0.9079,1.0111,0.999522752381146,1.00755913493211
0.9088,1.0108,1.00051357788742,1.00726018552999
0.9097,1.0084,1.00150440339369,1.00486859031306
0.9102,1.006,1.00205486200828,1.00247699509613
0.9111,1.0052,1.00304568751455,1.00167979669049
0.9115,1.006,1.00348605440623,1.00247699509613
0.9115,1.0056,1.00348605440623,1.00207839589331
0.9112,1.0068,1.00315577923747,1.00327419350178
0.911,1.0106,1.00293559579163,1.00706088592858
0.9108,1.0112,1.0027154123458,1.00765878473281
0.9106,1.0119,1.00249522889996,1.00835633333775
0.91,1.0106,1.00183467856244,1.00706088592858
0.9096,1.0123,1.00139431167077,1.00875493254057
0.9096,1.012,1.00139431167077,1.00845598313846
0.9097,1.0088,1.00150440339369,1.00526718951588
0.9099,1.0054,1.00172458683952,1.0018790962919
0.911,1.0007,1.00293559579163,0.997195555658748
0.9125,0.9995,1.00458697163542,0.995999758050284
0.9121,1.0009,1.00414660474374,0.997394855260159
0.9122,1.0038,1.00425669646666,1.00028469948062
0.9118,1.0078,1.00381632957498,1.00427069150883
0.9119,1.0146,1.0039264212979,1.0110468779568
0.9109,1.0232,1.00282550406871,1.01961676081746
0.9098,1.0328,1.00161449511661,1.02918314168518
0.9084,1.0412,1.00007321099574,1.03755372494443
0.9076,1.0515,0.999192477212389,1.04781765441708
0.9067,1.0596,0.998201651706118,1.05588928827422
0.9057,1.0641,0.997100734476929,1.06037352930596
0.9053,1.0679,0.996660367585253,1.06416022173276
0.9051,1.0687,0.996440184139415,1.06495742013841
0.905,1.0693,0.996330092416496,1.06555531894264
0.9046,1.0667,0.99588972552482,1.0629644241243
0.9042,1.066,0.995449358633145,1.06226687551936
0.9036,1.0637,0.994788808295631,1.05997493010314
0.9039,1.0582,0.995119083464388,1.05449419106434
0.9046,1.0522,0.99588972552482,1.04851520302202
0.9052,1.0457,0.996550275862334,1.04203796597617
0.9057,1.0417,0.997100734476929,1.03805197394795
0.9063,1.0356,0.997761284814442,1.03197333610493
0.9073,1.0354,0.998862202043632,1.03177403650352
0.9074,1.0315,0.998972293766551,1.02788769427601
0.9082,1.0297,0.999853027549903,1.02609399786331
0.9089,1.0294,1.00062366961034,1.02579504846119
0.9092,1.0268,1.00095394477909,1.02320415364285
0.9093,1.0193,1.00106403650201,1.01573041858995
0.9096,1.0156,1.00139431167077,1.01204337596385
0.9096,1.0114,1.00139431167077,1.00785808433422
0.9098,1.0063,1.00161449511661,1.00277594449825
0.9098,1.0029,1.00161449511661,0.999387851274267
0.9095,1.0013,1.00128421994785,0.997793454462981
0.9091,0.9984,1.00084385305617,0.994903610242525
0.9091,0.9972,1.00084385305617,0.99370781263406
0.9089,0.9939,1.00062366961034,0.990419369210783
0.909,0.9949,1.00073376133325,0.991415867217836
0.9093,0.9942,1.00106403650201,0.990718318612899
0.9102,0.9974,1.00205486200828,0.993907112235471
0.8984,1.0018,0.989064038703846,0.998291703466508
0.8991,1.0025,0.989834680764278,0.998989252071445
0.8994,1.0038,0.990164955933035,1.00028469948062
0.8995,0.9915,0.990275047655954,0.988027773993853
0.9,0.9685,0.990825506270549,0.965108319831616
0.8992,0.9383,0.989944772487197,0.935014080018591
0.8994,0.9373,0.990164955933035,0.934017582011537
0.8988,0.9324,0.989504405595521,0.929134741776973
0.8989,0.9325,0.98961449731844,0.929234391577679
0.8989,0.9346,0.98961449731844,0.931327037392492
0.8985,0.9354,0.989174130426764,0.932124235798135
0.8984,0.9387,0.989064038703846,0.935412679221412
0.8982,0.9504,0.988843855258008,0.947071705903942
0.8978,0.9625,0.988403488366332,0.959129331789293
0.9096,0.9943,1.00139431167077,0.990817968413604
0.9093,1.0026,1.00106403650201,0.999088901872151
0.9096,0.9953,1.00139431167077,0.991814466420658
0.9107,0.9978,1.00260532062288,0.994305711438292
0.9116,0.9994,1.00359614612915,0.995900108249579
0.911,1.0003,1.00293559579163,0.996796956455927
0.9103,0.9975,1.0021649537312,0.994006762036176
0.9099,0.996,1.00172458683952,0.992512015025596
0.9105,0.9933,1.00238513717704,0.98982147040655
0.9106,0.994,1.00249522889996,0.990519019011488
0.9105,0.9978,1.00238513717704,0.994305711438292
0.9105,1.0046,1.00238513717704,1.00108189788626
0.9101,1.0114,1.00194477028536,1.00785808433422
0.9105,1.0166,1.00238513717704,1.0130398739709
0.9103,1.0224,1.0021649537312,1.01881956241182
0.9107,1.0304,1.00260532062288,1.02679154646825
0.9105,1.0357,1.00238513717704,1.03207298590563
0.9112,1.0437,1.00315577923747,1.04004496996206
0.9111,1.0491,1.00304568751455,1.04542605920015
0.911,1.0507,1.00293559579163,1.04702045601144
0.911,1.053,1.00293559579163,1.04931240142766
0.9113,1.0538,1.00326587096039,1.05010959983331
0.9107,1.056,1.00260532062288,1.05230189544882
0.9108,1.0574,1.0027154123458,1.0536969926587
0.9097,1.0595,1.00150440339369,1.05578963847351
0.9095,1.0599,1.00128421994785,1.05618823767633
0.909,1.0591,1.00073376133325,1.05539103927069
0.9091,1.0565,1.00084385305617,1.05280014445235
0.9096,1.0537,1.00139431167077,1.0500099500326
0.9094,1.0493,1.00117412822493,1.04562535880156
0.9097,1.045,1.00150440339369,1.04134041737123
0.9095,1.0405,1.00128421994785,1.03685617633949
0.9098,1.0351,1.00161449511661,1.0314750871014
0.91,1.0292,1.00183467856244,1.02559574885978
0.9101,1.0252,1.00194477028536,1.02160975683157
0.9099,1.0288,1.00172458683952,1.02519714965696
0.9096,1.0351,1.00139431167077,1.0314750871014
0.9122,1.031,1.00425669646666,1.02738944527248
0.9145,1.0157,1.0067888060938,1.01214302576456
0.915,1.007,1.00733926470839,1.00347349310319
0.9155,0.9942,1.00788972332299,0.990718318612899
0.9156,0.9835,1.0079998150459,0.980055789937423
0.9155,0.9686,1.00788972332299,0.965207969632321
0.9151,0.9645,1.00744935643131,0.961122327803401
0.9138,0.9609,1.00601816403336,0.957534934978007
0.9139,0.9602,1.00612825575628,0.956837386373069
0.9133,0.95,1.00546770541877,0.94667310670112
0.9124,0.9455,1.0044768799125,0.942188865669378
0.912,0.936,1.00403651302082,0.932722134602367
0.9111,0.9271,1.00304568751455,0.923853302339588
0.91,0.9244,1.00183467856244,0.921162757720543
0.9093,0.9289,1.00106403650201,0.925646998752285
0.9091,0.9271,1.00084385305617,0.923853302339588
0.9084,0.9241,1.00007321099574,0.920863808318427
0.908,0.9183,0.999632844104065,0.915084119877514
0.9076,0.9241,0.999192477212389,0.920863808318427
0.907,0.909,0.998531926874875,0.905816688411914
0.9061,0.9068,0.997541101368605,0.903624392796396
0.9052,0.9099,0.996550275862334,0.906713536618262
0.9042,0.898,0.995449358633145,0.894855210334322
0.9032,0.8978,0.994348441403955,0.894655910732911
0.9024,0.8974,0.993467707620603,0.89425731153009
0.902,0.8986,0.993027340728928,0.895453109138554
0.9015,0.9003,0.992476882114333,0.897147155750546
0.9014,0.9032,0.992366790391414,0.900036999971002
0.9016,0.9102,0.992586973837252,0.907012486020379
0.9022,0.9177,0.993247524174766,0.914486221073282
0.9027,0.9238,0.99379798278936,0.92056485891631
0.9041,0.94,0.995339266910226,0.936708126630582
0.9042,0.9693,0.995449358633145,0.965905518237259
0.9049,0.9741,0.996220000693577,0.970688708671117
0.9049,0.9736,0.996220000693577,0.97019045966759
0.9055,0.9757,0.996880551031091,0.972283105482403
0.9065,0.9793,0.997981468260281,0.975870498307797
0.9071,0.9835,0.998642018597794,0.980055789937423
0.9071,0.987,0.998642018597794,0.983543532962111
0.9078,0.9909,0.999412660658227,0.987429875189621
0.9084,0.9939,1.00007321099574,0.990419369210783
0.9088,0.9946,1.00051357788742,0.99111691781572
0.9091,0.9955,1.00084385305617,0.992013766022069
0.9092,0.9959,1.00095394477909,0.99241236522489
0.9093,0.997,1.00106403650201,0.993508513032649
0.9093,0.9958,1.00106403650201,0.992312715424185
0.9097,0.9946,1.00150440339369,0.99111691781572
0.9101,0.9937,1.00194477028536,0.990220069609372
0.911,0.9945,1.00293559579163,0.991017268015015
0.9117,0.9931,1.00370623785207,0.98962217080514
0.9125,0.9938,1.00458697163542,0.990319719410077
0.9134,0.9939,1.00557779714169,0.990419369210783
0.914,0.9953,1.0062383474792,0.991814466420658
0.9142,0.9973,1.00645853092504,0.993807462434766
0.914,1.0003,1.0062383474792,0.996796956455927
0.9147,1.0018,1.00700898953963,0.998291703466508
0.9151,1.0024,1.00744935643131,0.99888960227074
0.9158,1.0022,1.00821999849174,0.998690302669329
0.9166,1.0047,1.00910073227509,1.00118154768696
0.9167,1.0034,1.00921082399801,0.999886100277794
0.9175,1.0054,1.01009155778136,1.0018790962919
0.9182,1.006,1.0108621998418,1.00247699509613
0.918,1.0074,1.01064201639596,1.00387209230601
0.9177,1.009,1.0103117412272,1.0054664891173
0.9177,1.012,1.0103117412272,1.00845598313846
0.9173,1.015,1.00987137433553,1.01144547715962
0.917,1.0192,1.00954109916677,1.01563076878924
0.9166,1.0206,1.00910073227509,1.01702586599912
0.9164,1.0246,1.00888054882926,1.02101185802733
0.9159,1.0288,1.00833009021466,1.02519714965696
0.9156,1.0304,1.0079998150459,1.02679154646825
0.9156,1.0319,1.0079998150459,1.02828629347883
0.9155,1.0338,1.00788972332299,1.03017963969223
0.9157,1.0346,1.00810990676882,1.03097683809787
0.9153,1.038,1.00766953987715,1.03436493132186
0.9154,1.0374,1.00777963160007,1.03376703251762
0.9148,1.0364,1.00711908126255,1.03277053451057
0.9147,1.0369,1.00700898953963,1.0332687835141
0.9139,1.0375,1.00612825575628,1.03386668231833
0.9133,1.0339,1.00546770541877,1.03027928949294
0.9125,1.033,1.00458697163542,1.02938244128659
0.9117,1.0311,1.00370623785207,1.02748909507318
0.9114,1.0293,1.00337596268331,1.02569539866049
0.911,1.0303,1.00293559579163,1.02669189666754
0.9095,1.0309,1.00128421994785,1.02728979547177
0.9078,1.0317,0.999412660658227,1.02808699387742
0.9068,1.0308,0.998311743429037,1.02719014567107
0.8951,1.0318,0.98543101184752,1.02818664367812
0.8947,1.0353,0.984990644955844,1.03167438670281
0.8938,1.0359,0.983999819449574,1.03227228550704
0.8933,1.0377,0.983449360834979,1.03406598191974
0.8934,1.0425,0.983559452557898,1.0388491723536
0.8927,1.0468,0.982788810497465,1.04313411378393
0.8924,1.0458,0.982458535328709,1.04213761577688
0.892,1.0485,0.982018168437033,1.04482816039592
0.8918,1.0469,0.981797984991195,1.04323376358463
0.8914,1.046,0.981357618099519,1.04233691537829
0.8915,1.044,0.981467709822438,1.04034391936418
0.8912,1.0419,0.981137434653681,1.03825127354937
0.8907,1.0398,0.980586976039086,1.03615862773455
0.8905,1.0345,0.980366792593249,1.03087718829717
0.8898,1.027,0.979596150532816,1.02340345324426
0.8893,1.0215,0.979045691918221,1.01792271420547
0.8889,1.0131,0.978605325026545,1.00955213094622
0.8882,1.0054,0.977834682966113,1.0018790962919
0.8985,1.0022,0.989174130426764,0.998690302669329
0.8994,0.9981,0.990164955933035,0.994604660840409
0.9008,0.9959,0.9917062400539,0.99241236522489
0.9022,0.9982,0.993247524174766,0.994704310641114
0.9031,0.9985,0.994238349681036,0.99500326004323
0.904,0.9997,0.995229175187307,0.996199057651695
0.9044,1.0005,0.995669542078983,0.996996256057338
0.9044,1.0004,0.995669542078983,0.996896606256633
0.9048,0.9975,0.996109908970658,0.994006762036176
0.9056,0.9955,0.99699064275401,0.992013766022069
0.9067,0.9925,0.998201651706118,0.989024272000907
0.9079,0.99,0.999522752381146,0.986533026983273
0.9081,0.9865,0.999742935826984,0.983045283958584
0.9082,0.982,0.999853027549903,0.978561042926842
0.9084,0.9788,1.00007321099574,0.97537224930427
0.9084,0.9755,1.00007321099574,0.972083805880993
0.9094,0.972,1.00117412822493,0.968596062856304
0.9103,0.9719,1.0021649537312,0.968496413055599
0.9108,0.97,1.0027154123458,0.966603066842196
0.912,0.9699,1.00403651302082,0.966503417041491
0.913,0.9707,1.00513743025001,0.967300615447134
0.9141,0.9715,1.00634843920212,0.968097813852777
0.9151,0.9716,1.00744935643131,0.968197463653483
0.9165,0.9726,1.00899064055218,0.969193961660536
0.9173,0.9735,1.00987137433553,0.970090809866885
0.9181,0.9766,1.01075210811888,0.973179953688752
0.9189,0.9773,1.01163284190223,0.973877502293689
0.9194,0.9803,1.01218330051683,0.976866996314851
0.9204,0.9818,1.01328421774601,0.978361743325431
0.9212,0.9834,1.01416495152937,0.979956140136718
0.9216,0.986,1.01460531842104,0.982547034955057
0.9222,0.9894,1.01526586875856,0.98593512817904
0.9223,0.9893,1.01537596048147,0.985835478378335
0.9231,0.9922,1.01625669426483,0.988725322598791
0.9228,0.9949,1.01592641909607,0.991415867217836
0.9228,0.9976,1.01592641909607,0.994106411836882
0.9227,1.002,1.01581632737315,0.998491003067918
0.9229,1.0053,1.01603651081899,1.0017794464912
0.9224,1.0084,1.01548605220439,1.00486859031306
0.9224,1.0112,1.01548605220439,1.00765878473281
0.922,1.0157,1.01504568531272,1.01214302576456
0.9218,1.0185,1.01482550186688,1.01493322018431
0.9218,1.0219,1.01482550186688,1.01832131340829
0.9216,1.0261,1.01460531842104,1.02250660503792
0.9213,1.0323,1.01427504325228,1.02868489268165
0.9213,1.0344,1.01427504325228,1.03077753849646
0.921,1.0359,1.01394476808353,1.03227228550704
0.9203,1.0388,1.0131741260231,1.0351621297275
0.9194,1.0421,1.01218330051683,1.03845057315078
0.919,1.0443,1.01174293362515,1.04064286876629
0.9181,1.045,1.01075210811888,1.04134041737123
0.9168,1.0453,1.00932091572093,1.04163936677335
0.9157,1.0447,1.00810990676882,1.04104146796912
0.9145,1.0443,1.0067888060938,1.04064286876629
0.9133,1.0453,1.00546770541877,1.04163936677335
0.9122,1.0466,1.00425669646666,1.04293481418252
0.9115,1.048,1.00348605440623,1.04432991139239
0.9104,1.0508,1.00227504545412,1.04712010581214
0.9099,1.0515,1.00172458683952,1.04781765441708
0.9093,1.0536,1.00106403650201,1.0499103002319
0.9088,1.0535,1.00051357788742,1.04981065043119
0.908,1.0519,0.999632844104065,1.0482162536199
0.9077,1.0485,0.999302568935308,1.04482816039592
0.9063,1.0419,0.997761284814442,1.03825127354937
0.9057,1.0422,0.997100734476929,1.03855022295148
0.9056,1.0346,0.99699064275401,1.03097683809787
0.9052,1.0267,0.996550275862334,1.02310450384215
0.905,1.0247,0.996330092416496,1.02111150782804
0.9044,1.0259,0.995669542078983,1.0223073054365
0.9038,1.0271,0.995008991741469,1.02350310304497
0.9042,1.0134,0.995449358633145,1.00985108034833
0.9043,1.001,0.995559450356064,0.997494505060865
0.9052,0.9965,0.996550275862334,0.993010264029122
0.9051,0.9901,0.996440184139415,0.986632676783978
0.9047,0.9786,0.995999817247739,0.975172949702859
0.9042,0.9664,0.995449358633145,0.963015674016803
0.9037,0.9576,0.99489890001855,0.954246491554729
0.9034,0.9506,0.994568624849793,0.947271005505353
0.903,0.9459,0.994128257958117,0.9425874648722
0.9026,0.943,0.993687891066441,0.939697620651744
0.9022,0.9402,0.993247524174766,0.936907426231993
0.9022,0.9383,0.993247524174766,0.935014080018591
0.9023,0.9399,0.993357615897685,0.936608476829877
0.9028,0.9417,0.993908074512279,0.938402173242574
0.9029,0.9497,0.994018166235198,0.946374157299004
0.9031,0.957,0.994238349681036,0.953648592750497
0.903,0.967,0.994128257958117,0.963613572821035
0.9026,0.9801,0.993687891066441,0.97666769671344
0.9027,0.981,0.99379798278936,0.977564544919788
0.903,0.9764,0.994128257958117,0.972980654087341
0.9035,0.9761,0.994678716572712,0.972681704685225
0.9044,0.9777,0.995669542078983,0.974276101496511
0.9052,0.978,0.996550275862334,0.974575050898627
0.9059,0.978,0.997320917922767,0.974575050898627
0.9064,0.9776,0.997871376537361,0.974176451695805
0.9074,0.9779,0.998972293766551,0.974475401097922
0.9078,0.9768,0.999412660658227,0.973379253290162
0.9081,0.9756,0.999742935826983,0.972183455681698
0.9084,0.9744,1.00007321099574,0.970987658073233
0.9091,0.9729,1.00084385305617,0.969492911062653
0.9096,0.9715,1.00139431167077,0.968097813852777
0.9101,0.9699,1.00194477028536,0.966503417041491
0.9111,0.9676,1.00304568751455,0.964211471625267
0.9127,0.9661,1.00480715508126,0.962716724614687
0.9139,0.963,1.00612825575628,0.95962758079282
0.9145,0.9616,1.0067888060938,0.958232483582945
0.9147,0.9599,1.00700898953963,0.956538436970953
0.9156,0.9585,1.0079998150459,0.955143339761078
0.9169,0.9568,1.00943100744385,0.953449293149086
0.9167,0.9567,1.00921082399801,0.953349643348381
0.9174,0.9569,1.00998146605845,0.953548942949792
0.9178,0.9591,1.01042183295012,0.95574123856531
0.9182,0.9629,1.0108621998418,0.959527930992114
0.9183,0.9681,1.01097229156472,0.964709720628794
0.9184,0.9729,1.01108238328764,0.969492911062652
0.9178,0.9899,1.01042183295012,0.986433377182567
0.9175,0.9629,1.01009155778136,0.959527930992115
0.9179,0.9621,1.01053192467304,0.958730732586471
0.9188,0.9745,1.01152275017931,0.971087307873939
0.9194,0.9668,1.01218330051683,0.963414273219624
0.9192,0.9614,1.01196311707099,0.958033183981534
0.9196,0.9992,1.01240348396266,0.995700808648168
0.9199,0.9942,1.01273375913142,0.990718318612899
0.9182,0.9876,1.0108621998418,0.984141431766343
0.9186,0.9898,1.01130256673347,0.986333727381862
0.9195,0.9945,1.01229339223974,0.991017268015015
0.9192,1.0001,1.01196311707099,0.996597656854516
0.9187,1.0051,1.01141265845639,1.00158014688979
0.9182,1.0101,1.0108621998418,1.00656263692505
0.9172,1.0143,1.00976128261261,1.01074792855468
0.9169,1.0217,1.00943100744385,1.01812201380688
0.9159,1.0258,1.00833009021466,1.0222076556358
0.9149,1.0301,1.00722917298547,1.02649259706613
0.9132,1.0336,1.00535761369585,1.02998034009082


==> csv/032024_windtunnel_sidecamera_13-20_1000frames_02.csv <==
length [rec],depth [rec],length [norm],depth [norm]
0.858,0.9752,1.00344340140648,1.03555119899138
0.8571,0.9762,1.00239083839801,1.03661308496245
0.8563,0.9832,1.00145522683493,1.04404628675997
0.8559,0.9964,1.00098742105339,1.05806318157815
0.8564,1.0268,1.00157217828031,1.0903445150988
0.8565,0.9461,1.0016891297257,1.00465031723313
0.8564,0.9386,1.00157217828031,0.99668617245007
0.8566,0.9283,1.00180608117108,0.985748746948008
0.8567,0.9162,1.00192303261647,0.972899926698012
0.8567,0.9034,1.00192303261647,0.959307786268265
0.8571,0.8957,1.00239083839801,0.951131264290995
0.8575,0.8925,1.00285864417955,0.947733229183558
0.8576,0.893,1.00297559562494,0.948264172169095
0.8575,0.8922,1.00285864417955,0.947414663392236
0.8576,0.8993,1.00297559562494,0.954954053786861
0.8568,0.9025,1.00203998406185,0.958352088894298
0.8567,0.9039,1.00192303261647,0.959838729253802
0.8559,0.9067,1.00098742105339,0.962812009972809
0.8552,0.9098,1.00016876093569,0.966103856483138
0.854,0.9107,0.998765343591065,0.967059553857105
0.8533,0.9138,0.997946683473367,0.970351400367434
0.8531,0.9169,0.997712780582596,0.973643246877764
0.8526,0.9228,0.997128023355669,0.979908374107101
0.8522,0.9248,0.996660217574128,0.982032146049248
0.8514,0.9281,0.995724606011045,0.985536369753793
0.8513,0.9284,0.995607654565659,0.985854935545115
0.851,0.9267,0.995256800229503,0.984049729394289
0.8503,0.9274,0.994438140111806,0.984793049574041
0.8501,0.929,0.994204237221035,0.986492067127759
0.8507,0.9507,0.994905945893347,1.00953499270007
0.8512,0.9494,0.995490703120274,1.00815454093767
0.8521,0.9495,0.996543266128743,1.00826072953478
0.8524,0.9522,0.996894120464899,1.01112782165668
0.8533,0.954,0.997946683473367,1.01303921640461
0.8532,0.9556,0.997829732027981,1.01473823395833
0.8536,0.9581,0.998297537809523,1.01739294888601
0.8535,0.96,0.998180586364138,1.01941053223105
0.854,0.961,0.998765343591065,1.02047241820213
0.854,0.9608,0.998765343591065,1.02026004100791
0.8545,0.9609,0.999350100817991,1.02036622960502
0.8547,0.9621,0.999584003708762,1.02164049277031
0.8554,0.9637,1.00040266382646,1.02333951032403
0.8562,0.9645,1.00133827538954,1.02418901910089
0.8576,0.9657,1.00297559562494,1.02546328226618
0.8579,0.9663,1.00332644996109,1.02610041384882
0.8586,0.9657,1.00414511007879,1.02546328226618
0.859,0.9647,1.00461291586033,1.0244013962951
0.8595,0.9642,1.00519767308726,1.02387045330956
0.8601,0.9662,1.00589938175957,1.02599422525171
0.8609,0.9648,1.00683499332266,1.02450758489221
0.8611,0.9638,1.00706889621343,1.02344569892114
0.8613,0.962,1.0073027991042,1.0215343041732
0.8607,0.9607,1.00660109043188,1.02015385241081
0.8598,0.9587,1.00554852742342,1.01803008046866
0.8588,0.9566,1.00437901296956,1.0158001199294
0.8572,0.9558,1.0025077898434,1.01495061115254
0.8556,0.957,1.00063656671723,1.01622487431783
0.8545,0.9589,0.999350100817991,1.01824245766287
0.8537,0.9582,0.998414489254908,1.01749913748312
0.8534,0.9588,0.998063634918752,1.01813626906576
0.8536,0.9527,0.998297537809523,1.01165876464221
0.8546,0.9471,0.999467052263377,1.0057122032042
0.855,0.9435,0.999934858044918,1.00188941370833
0.8558,0.9364,1.000870469608,0.994350023313707
0.8559,0.9255,1.00098742105339,0.982775466229
0.8558,0.9242,1.000870469608,0.981395014466604
0.8559,0.911,1.00098742105339,0.967378119648427
0.8555,0.9045,1.00051961527184,0.960475860836446
0.8552,0.8988,1.00016876093569,0.954423110801324
0.8547,0.895,0.999584003708762,0.950387944111243
0.8544,0.8959,0.999233149372606,0.95134364148521
0.8543,0.8938,0.999116197927221,0.949113680945954
0.8539,0.893,0.998648392145679,0.948264172169095
0.8534,0.8926,0.998063634918752,0.947839417780665
0.8532,0.8888,0.997829732027981,0.943804251090584
0.852,0.8891,0.996426314683357,0.944122816881906
0.8509,0.8948,0.995139848784118,0.950175566917028
0.8505,0.8992,0.994672043002577,0.954847865189754
0.8506,0.9014,0.994788994447962,0.957184014326117
0.8503,0.904,0.994438140111806,0.959944917850909
0.8506,0.907,0.994788994447962,0.963130575764131
0.8512,0.9104,0.995490703120274,0.966740988065783
0.8513,0.9152,0.995607654565659,0.971838040726938
0.8512,0.9216,0.995490703120274,0.978634110941812
0.8502,0.9278,0.99432118866642,0.98521780396247
0.8499,0.9303,0.993970334330264,0.987872518890155
0.8488,0.9324,0.992683868431025,0.990102479429411
0.8481,0.9346,0.991865208313328,0.992438628565774
0.8468,0.9377,0.990344839523318,0.995730475076103
0.8462,0.9401,0.989643130851006,0.998279001406681
0.8459,0.9378,0.989292276514849,0.995836663673211
0.8459,0.9384,0.989292276514849,0.996473795255855
0.8464,0.9387,0.989877033741776,0.996792361047177
0.8474,0.9382,0.99104654819563,0.99626141806164
0.8487,0.9277,0.99256691698564,0.985111615365363
0.8507,0.9234,0.994905945893347,0.980545505689745
0.8521,0.9151,0.996543266128743,0.971731852129831
0.8525,0.9097,0.997011071910284,0.965997667886031
0.8526,0.9038,0.997128023355669,0.959732540656694
0.8539,0.9058,0.998648392145679,0.961856312598842
0.855,0.9139,0.999934858044918,0.970457588964542
0.8562,0.9168,1.00133827538954,0.973537058280657
0.857,0.9209,1.00227388695263,0.97789079076206
0.8586,0.9251,1.00414511007879,0.982350711840571
0.8595,0.9377,1.00519767308726,0.995730475076103
0.8604,0.9392,1.00625023609573,0.997323304032714
0.861,0.9616,1.00695194476804,1.02110954978477
0.8618,0.9677,1.00788755633112,1.02758705420832
0.861,0.9672,1.00695194476804,1.02705611122279
0.8603,0.9685,1.00613328465034,1.02843656298518
0.86,0.9652,1.00578243031419,1.02493233928064
0.8605,0.9586,1.00636718754111,1.01792389187155
0.8612,0.9803,1.00718584765881,1.04096681744386
0.8619,0.9724,1.00800450777651,1.03257791827237
0.8612,0.9669,1.00718584765881,1.02673754543146
0.8608,0.9675,1.00671804187727,1.02737467701411
0.8605,0.9678,1.00636718754111,1.02769324280543
0.8601,0.9663,1.00589938175957,1.02610041384882
0.8594,0.966,1.00508072164187,1.0257818480575
0.8588,0.966,1.00437901296956,1.0257818480575
0.8586,0.9651,1.00414511007879,1.02482615068353
0.8578,0.9637,1.00320949851571,1.02333951032403
0.8568,0.9627,1.00203998406185,1.02227762435295
0.8559,0.9614,1.00098742105339,1.02089717259056
0.8555,0.9608,1.00051961527184,1.02026004100791
0.8547,0.9585,0.999584003708762,1.01781770327444
0.8547,0.9574,0.999584003708762,1.01664962870626
0.8544,0.9566,0.999233149372606,1.0158001199294
0.8547,0.9552,0.999584003708762,1.0143134795699
0.8546,0.9529,0.999467052263377,1.01187114183643
0.8547,0.9519,0.999584003708762,1.01080925586535
0.8547,0.9509,0.999584003708762,1.00974736989428
0.8544,0.9496,0.999233149372606,1.00836691813188
0.8543,0.9496,0.999116197927221,1.00836691813188
0.8539,0.9497,0.998648392145679,1.00847310672899
0.854,0.9464,0.998765343591065,1.00496888302445
0.8534,0.9365,0.998063634918752,0.994456211910815
0.8518,0.9145,0.996192411792586,0.971094720547186
0.8507,0.9063,0.994905945893347,0.962387255584379
0.8496,0.9031,0.993619479994108,0.958989220476942
0.8489,0.9002,0.992800819876411,0.955909751160828
0.8477,0.8984,0.991397402531786,0.953998356412895
0.8471,0.8946,0.990695693859474,0.949963189722813
0.8465,0.8937,0.989993985187162,0.949007492348847
0.8454,0.8936,0.988707519287923,0.948901303751739
0.8448,0.8927,0.98800581061561,0.947945606377773
0.8441,0.89,0.987187150497913,0.945078514255873
0.8439,0.8902,0.986953247607142,0.945290891450088
0.8435,0.8878,0.986485441825601,0.94274236511951
0.8438,0.8859,0.986836296161757,0.940724781774469
0.8443,0.8844,0.987421053388684,0.939131952817858
0.8454,0.8835,0.988707519287923,0.938176255443892
0.8458,0.8805,0.989175325069464,0.93499059753067
0.8468,0.878,0.990344839523318,0.932335882602985
0.8479,0.8753,0.991631305422557,0.929468790481085
0.8492,0.8735,0.993151674212567,0.927557395733152
0.8496,0.875,0.993619479994108,0.929150224689763
0.8508,0.8735,0.995022897338733,0.927557395733152
0.8516,0.8752,0.995958508901816,0.929362601883977
0.8524,0.8784,0.996894120464899,0.932760636991414
0.8531,0.8825,0.997712780582596,0.937114369472818
0.8549,0.8898,0.999817906599533,0.944866137061658
0.8561,0.9006,1.00122132394416,0.956334505549257
0.8577,0.9085,1.00309254707032,0.964723404720742
0.8583,0.9182,1.00379425574264,0.97502369864016
0.8603,0.9294,1.00613328465034,0.986916821516189
0.8608,0.941,1.00671804187727,0.999234698780648
0.8613,0.9521,1.0073027991042,1.01102163305957
0.8613,0.9574,1.0073027991042,1.01664962870626
0.8606,0.9539,1.0064841389865,1.0129330278075
0.8599,0.9504,1.0056654788688,1.00921642690874
0.8594,0.9492,1.00508072164187,1.00794216374345
0.8594,0.9478,1.00508072164187,1.00645552338395
0.8594,0.9468,1.00508072164187,1.00539363741288
0.86,0.9481,1.00578243031419,1.00677408917527
0.8607,0.9486,1.00660109043188,1.00730503216081
0.8609,0.9497,1.00683499332266,1.00847310672899
0.8619,0.9529,1.00800450777651,1.01187114183643
0.862,0.9541,1.00812145922189,1.01314540500172
0.8624,0.9556,1.00858926500344,1.01473823395833
0.8623,0.9561,1.00847231355805,1.01526917694387
0.8623,0.9561,1.00847231355805,1.01526917694387
0.8623,0.9573,1.00847231355805,1.01654344010915
0.8617,0.9562,1.00777060488574,1.01537536554097
0.8613,0.9569,1.0073027991042,1.01611868572072
0.8613,0.9581,1.0073027991042,1.01739294888601
0.8608,0.9593,1.00671804187727,1.0186672120513
0.8601,0.9616,1.00589938175957,1.02110954978477
0.8592,0.9643,1.0048468187511,1.02397664190667
0.8588,0.9639,1.00437901296956,1.02355188751824
0.8578,0.9584,1.00320949851571,1.01771151467734
0.8572,0.9624,1.0025077898434,1.02195905856163
0.8568,0.9539,1.00203998406185,1.0129330278075
0.8557,0.947,1.00075351816262,1.00560601460709
0.8546,0.9404,0.999467052263377,0.998597567198003
0.8533,0.9406,0.997946683473367,0.998809944392218
0.8524,0.9354,0.996894120464899,0.993288137342633
0.8512,0.9338,0.995490703120274,0.991589119788915
0.8503,0.9247,0.994438140111806,0.981925957452141
0.8495,0.9194,0.993502528548723,0.976297961805449
0.8485,0.9092,0.992333014094869,0.965466724900494
0.8476,0.9062,0.991280451086401,0.962281066987272
0.8472,0.9045,0.990812645304859,0.960475860836446
0.8467,0.9029,0.990227888077932,0.958776843282728
0.8466,0.9027,0.990110936632547,0.958564466088513
0.8463,0.903,0.989760082296391,0.958883031879835
0.8459,0.9094,0.989292276514849,0.965679102094709
0.8457,0.9141,0.989058373624079,0.970669966158757
0.8457,0.9184,0.989058373624079,0.975236075834375
0.8456,0.923,0.988941422178693,0.980120751301315
0.8454,0.9238,0.988707519287923,0.980970260078174
0.8457,0.9238,0.989058373624079,0.980970260078174
0.8448,0.9243,0.98800581061561,0.981501203063712
0.8451,0.9251,0.988356664951766,0.982350711840571
0.8456,0.9287,0.988941422178693,0.986173501336437
0.8463,0.9357,0.989760082296391,0.993606703133955
0.8468,0.9395,0.990344839523318,0.997641869824037
0.8473,0.9425,0.990929596750245,1.00082752773726
0.8474,0.9435,0.99104654819563,1.00188941370833
0.8479,0.9446,0.991631305422557,1.00305748827651
0.8483,0.9454,0.992099111204098,1.00390699705337
0.8484,0.9454,0.992216062649484,1.00390699705337
0.8487,0.9455,0.99256691698564,1.00401318565048
0.8493,0.9446,0.993268625657952,1.00305748827651
0.8496,0.9441,0.993619479994108,1.00252654529098
0.85,0.9419,0.99408728577565,1.00019039615461
0.8503,0.9417,0.994438140111806,0.999978018960399
0.8514,0.9368,0.995724606011045,0.994774777702137
0.8531,0.93,0.997712780582596,0.987553953098833
0.8549,0.9089,0.999817906599533,0.965148159109172
0.8558,0.9053,1.000870469608,0.961325369613305
0.8563,0.9033,1.00145522683493,0.959201597671157
0.8568,0.905,1.00203998406185,0.961006803821983
0.8572,0.9157,1.0025077898434,0.972368983712475
0.8587,0.9102,1.00426206152418,0.966528610871568
0.8595,0.9227,1.00519767308726,0.979802185509993
0.8602,0.9283,1.00601633320496,0.985748746948008
0.8612,0.9317,1.00718584765881,0.989359159249659
0.862,0.9401,1.00812145922189,0.998279001406681
0.8616,0.9545,1.00765365344035,1.01357015939015
0.8617,0.96,1.00777060488574,1.01941053223105
0.8621,0.9648,1.00823841066728,1.02450758489221
0.8619,0.9588,1.00800450777651,1.01813626906577
0.8621,0.9604,1.00823841066728,1.01983528661948
0.8616,0.9617,1.00765365344035,1.02121573838188
0.8616,0.9636,1.00765365344035,1.02323332172692
0.8619,0.9645,1.00800450777651,1.02418901910089
0.8617,0.9667,1.00777060488574,1.02652516823725
0.8612,0.9674,1.00718584765881,1.027268488417
0.8609,0.9683,1.00683499332266,1.02822418579097
0.8604,0.9694,1.00625023609573,1.02939226035915
0.8601,0.9699,1.00589938175957,1.02992320334469
0.8596,0.9692,1.00531462453265,1.02917988316493
0.8591,0.9703,1.00472986730572,1.03034795773312
0.8588,0.972,1.00437901296956,1.03215316388394
0.8585,0.9737,1.00402815863341,1.03395837003477
0.8581,0.9741,1.00356035285186,1.0343831244232
0.8574,0.976,1.00274169273417,1.03640070776824
0.8571,0.9777,1.00239083839801,1.03820591391906
0.8568,0.978,1.00203998406185,1.03852447971039
0.8562,0.9783,1.00133827538954,1.03884304550171
0.8557,0.978,1.00075351816262,1.03852447971039
0.8553,0.977,1.00028571238107,1.03746259373931
0.8546,0.9764,0.999467052263377,1.03682546215667
0.8539,0.9763,0.998648392145679,1.03671927355956
0.8535,0.9751,0.998180586364138,1.03544501039427
0.8523,0.9735,0.996777169019513,1.03374599284055
0.8519,0.972,0.996309363237972,1.03215316388394
0.8514,0.9702,0.995724606011045,1.03024176913601
0.8512,0.9685,0.995490703120274,1.02843656298518
0.8511,0.9668,0.995373751674889,1.02663135683436
0.8508,0.9636,0.995022897338733,1.02323332172692
0.8508,0.9616,0.995022897338733,1.02110954978477
0.8505,0.959,0.994672043002577,1.01834864625998
0.8502,0.9569,0.99432118866642,1.01611868572072
0.8496,0.9554,0.993619479994108,1.01452585676411
0.8504,0.9512,0.994555091557191,1.0100659356856
0.8509,0.9344,0.995139848784118,0.992226251371559
0.8506,0.9154,0.994788994447962,0.972050417921153
0.8506,0.9117,0.994788994447962,0.968121439828179
0.8512,0.9022,0.995490703120274,0.958033523102976
0.8517,0.8958,0.996075460347201,0.951237452888102
0.8531,0.8883,0.997712780582596,0.943273308105047
0.8539,0.8904,0.998648392145679,0.945503268644302
0.8547,0.8848,0.999584003708762,0.939556707206288
0.8555,0.8854,1.00051961527184,0.940193838788932
0.8558,0.8891,1.000870469608,0.944122816881906
0.857,0.8919,1.00227388695263,0.947096097600913
0.8579,0.8964,1.00332644996109,0.951874584470747
0.8593,0.9011,1.00496377019649,0.956865448534794
0.8601,0.9044,1.00589938175957,0.960369672239339
0.8604,0.9105,1.00625023609573,0.96684717666289
0.8605,0.9169,1.00636718754111,0.973643246877764
0.861,0.9233,1.00695194476804,0.980439317092638
0.8609,0.9285,1.00683499332266,0.985961124142222
0.861,0.9332,1.00695194476804,0.99095198820627
0.8611,0.9389,1.00706889621343,0.997004738241392
0.8608,0.94,1.00671804187727,0.998172812809573
0.8606,0.9408,1.0064841389865,0.999022321586433
0.8602,0.9378,1.00601633320496,0.995836663673211
0.8596,0.9483,1.00531462453265,1.00698646636949
0.8595,0.9415,1.00519767308726,0.999765641766185
0.8595,0.9401,1.00519767308726,0.998279001406681
0.8594,0.9422,1.00508072164187,1.00050896194594
0.8597,0.9437,1.00543157597803,1.00210179090255
0.8594,0.9449,1.00508072164187,1.00337605406784
0.8593,0.9479,1.00496377019649,1.00656171198106
0.8592,0.95,1.0048468187511,1.00879167252031
0.8589,0.953,1.00449596441495,1.01197733043354
0.859,0.9552,1.00461291586033,1.0143134795699
0.8588,0.9573,1.00437901296956,1.01654344010915
0.8589,0.9586,1.00449596441495,1.01792389187155
0.8585,0.9599,1.00402815863341,1.01930434363395
0.8582,0.9596,1.00367730429725,1.01898577784262
0.8584,0.9591,1.00391120718802,1.01845483485709
0.8583,0.9576,1.00379425574264,1.01686200590048
0.8582,0.9588,1.00367730429725,1.01813626906576
0.858,0.9635,1.00344340140648,1.02312713312981
0.8578,0.9688,1.00320949851571,1.02875512877651
0.8581,0.9619,1.00356035285186,1.02142811557609
0.8584,0.9774,1.00391120718802,1.03788734812774
0.8584,0.9796,1.00391120718802,1.0402234972641
0.8583,0.9799,1.00379425574264,1.04054206305543
0.8581,0.9808,1.00356035285186,1.04149776042939
0.858,0.973,1.00344340140648,1.03321504985502
0.8573,0.9694,1.00262474128878,1.02939226035915
0.8562,0.956,1.00133827538954,1.01516298834676
0.8549,0.9503,0.999817906599533,1.00911023831164
0.8529,0.95,0.997478877691825,1.00879167252031
0.8519,0.9457,0.996309363237972,1.0042255628447
0.8509,0.946,0.995139848784118,1.00454412863602
0.8503,0.9471,0.994438140111806,1.0057122032042
0.8495,0.9465,0.993502528548723,1.00507507162155
0.85,0.9458,0.99408728577565,1.0043317514418
0.8493,0.9421,0.993268625657952,1.00040277334883
0.8495,0.9434,0.993502528548723,1.00178322511123
0.8496,0.9413,0.993619479994108,0.99955326457197
0.8502,0.9368,0.99432118866642,0.994774777702137
0.8505,0.9367,0.994672043002577,0.994668589105029
0.8507,0.9304,0.994905945893347,0.987978707487263
0.8512,0.924,0.995490703120274,0.981182637272389
0.8511,0.9176,0.995373751674889,0.974386567057516
0.8521,0.9107,0.996543266128742,0.967059553857105
0.8527,0.9079,0.997244974801055,0.964086273138098
0.8538,0.9094,0.998531440700294,0.965679102094709
0.8545,0.9179,0.999350100817991,0.974705132848838
0.8549,0.9238,0.999817906599533,0.980970260078174
0.8558,0.9351,1.000870469608,0.992969571551311
0.8559,0.9493,1.00098742105339,1.00804835234056
0.8566,0.9578,1.00180608117108,1.01707438309469
0.856,0.9604,1.00110437249877,1.01983528661948
0.8561,0.9492,1.00122132394416,1.00794216374345
0.8555,0.9469,1.00051961527184,1.00549982600998
0.8562,0.9444,1.00133827538954,1.0028451110823
0.8569,0.9449,1.00215693550724,1.00337605406784
0.8568,0.9439,1.00203998406185,1.00231416809676
0.857,0.9434,1.00227388695263,1.00178322511123
0.8567,0.9419,1.00192303261647,1.00019039615461
0.8566,0.9406,1.00180608117108,0.998809944392218
0.8559,0.9393,1.00098742105339,0.997429492629822
0.8546,0.9384,0.999467052263377,0.996473795255855
0.8546,0.9412,0.999467052263377,0.999447075974862
0.8551,0.9408,1.0000518094903,0.999022321586433
0.8559,0.936,1.00098742105339,0.993925268925278
0.857,0.9186,1.00227388695263,0.97544845302859
0.8581,0.9076,1.00356035285186,0.963767707346775
0.8579,0.8994,1.00332644996109,0.955060242383969
0.8579,0.898,1.00332644996109,0.953573602024465
0.8575,0.8937,1.00285864417955,0.949007492348847
0.8574,0.8909,1.00274169273417,0.946034211629839
0.8578,0.8909,1.00320949851571,0.946034211629839
0.8578,0.8965,1.00320949851571,0.951980773067854
0.8582,0.9027,1.00367730429725,0.958564466088513
0.8585,0.9069,1.00402815863341,0.963024387167024
0.8584,0.9148,1.00391120718802,0.971413286338508
0.8581,0.9206,1.00356035285186,0.977572224970738
0.8581,0.9261,1.00356035285186,0.983412597811645
0.8591,0.9282,1.00472986730572,0.9856425583509
0.8591,0.9383,1.00472986730572,0.996367606658748
0.8587,0.9518,1.00426206152418,1.01070306726825
0.858,0.9601,1.00344340140648,1.01951672082816
0.8571,0.9649,1.00239083839801,1.02461377348932
0.8561,0.9672,1.00122132394416,1.02705611122279
0.8552,0.9704,1.00016876093569,1.03045414633022
0.8544,0.9725,0.999233149372606,1.03268410686948
0.8541,0.9746,0.99888229503645,1.03491406740873
0.8538,0.9751,0.998531440700294,1.03544501039427
0.8534,0.9774,0.998063634918752,1.03788734812774
0.8528,0.9798,0.99736192624644,1.04043587445832
0.8524,0.9807,0.996894120464899,1.04139157183229
0.852,0.9824,0.996426314683357,1.04319677798311
0.8517,0.9841,0.996075460347201,1.04500198413394
0.8519,0.9865,0.996309363237972,1.04755051046452
0.852,0.9865,0.996426314683357,1.04755051046452
0.852,0.9855,0.996426314683357,1.04648862449344
0.8529,0.9845,0.997478877691825,1.04542673852237
0.8533,0.982,0.997946683473367,1.04277202359468
0.8535,0.979,0.998180586364138,1.03958636568146
0.8544,0.9775,0.999233149372606,1.03799353672485
0.8541,0.9744,0.99888229503645,1.03470169021452
0.8543,0.9728,0.999116197927221,1.0330026726608
0.8546,0.9715,0.999467052263377,1.03162222089841
0.8556,0.9702,1.00063656671723,1.03024176913601
0.8564,0.968,1.00157217828031,1.02790561999965
0.8564,0.9682,1.00157217828031,1.02811799719386
0.8562,0.9667,1.00133827538954,1.02652516823725
0.8558,0.9651,1.000870469608,1.02482615068353
0.8561,0.9631,1.00122132394416,1.02270237874138
0.8555,0.9597,1.00051961527184,1.01909196643973
0.855,0.9579,0.999934858044918,1.0171805716918
0.8542,0.9577,0.998999246481835,1.01696819449758
0.8538,0.9561,0.998531440700294,1.01526917694387
0.8538,0.9524,0.998531440700294,1.01134019885089
0.8538,0.9547,0.998531440700294,1.01378253658436
0.8531,0.9546,0.997712780582596,1.01367634798725
0.8548,0.9464,0.999700955154147,1.00496888302445
0.8549,0.9376,0.999817906599533,0.995624286478996
0.8545,0.9304,0.999350100817991,0.987978707487263
0.8543,0.9268,0.999116197927221,0.984155917991397
0.8541,0.9238,0.99888229503645,0.980970260078174
0.854,0.9197,0.998765343591065,0.976616527596771
0.8544,0.9152,0.999233149372606,0.971838040726938
0.8546,0.9112,0.999467052263377,0.967590496842642
0.8544,0.907,0.999233149372606,0.963130575764131
0.8549,0.9034,0.999817906599533,0.959307786268265
0.8548,0.9018,0.999700955154147,0.957608768714546
0.8547,0.9024,0.999584003708762,0.958245900297191
0.8556,0.9018,1.00063656671723,0.957608768714546
0.8552,0.901,1.00016876093569,0.956759259937687
0.8565,0.8998,1.0016891297257,0.955484996772398
0.8573,0.8992,1.00262474128878,0.954847865189754
0.8571,0.9013,1.00239083839801,0.957077825729009
0.8572,0.9042,1.0025077898434,0.960157295045124
0.8573,0.9023,1.00262474128878,0.958139711700083
0.8575,0.9071,1.00285864417955,0.963236764361239
0.8571,0.9083,1.00239083839801,0.964511027526527
0.8571,0.9069,1.00239083839801,0.963024387167024
0.8565,0.9107,1.0016891297257,0.967059553857105
0.856,0.9154,1.00110437249877,0.972050417921153
0.8556,0.9171,1.00063656671723,0.973855624071979
0.8552,0.9194,1.00016876093569,0.976297961805449
0.8551,0.9265,1.0000518094903,0.983837352200074
0.8548,0.9321,0.999700955154147,0.989783913638089
0.8545,0.9378,0.999350100817991,0.995836663673211
0.8545,0.947,0.999350100817991,1.00560601460709
0.8539,0.9585,0.998648392145679,1.01781770327444
0.8538,0.9661,0.998531440700294,1.02588803665461
0.8538,0.9668,0.998531440700294,1.02663135683436
0.854,0.9685,0.998765343591064,1.02843656298518
0.8542,0.9669,0.998999246481835,1.02673754543146
0.855,0.9693,0.999934858044918,1.02928607176204
0.8558,0.9662,1.000870469608,1.02599422525171
0.8562,0.9704,1.00133827538954,1.03045414633022
0.8567,0.9633,1.00192303261647,1.0229147559356
0.8573,0.9649,1.00262474128878,1.02461377348932
0.8579,0.9681,1.00332644996109,1.02801180859675
0.8586,0.9709,1.00414511007879,1.03098508931576
0.86,0.9678,1.00578243031419,1.02769324280543
0.8596,0.9668,1.00531462453265,1.02663135683436
0.8595,0.9637,1.00519767308726,1.02333951032403
0.8591,0.9623,1.00472986730572,1.02185286996452
0.8588,0.9623,1.00437901296956,1.02185286996452
0.8574,0.9599,1.00274169273417,1.01930434363395
0.857,0.9604,1.00227388695263,1.01983528661948
0.856,0.9588,1.00110437249877,1.01813626906576
0.8559,0.9611,1.00098742105339,1.02057860679924
0.8555,0.9602,1.00051961527184,1.01962290942527
0.8552,0.9605,1.00016876093569,1.01994147521659
0.8549,0.9585,0.999817906599533,1.01781770327444
0.8552,0.9579,1.00016876093569,1.0171805716918
0.8554,0.9623,1.00040266382646,1.02185286996452
0.8553,0.9651,1.00028571238107,1.02482615068353
0.8557,0.9664,1.00075351816262,1.02620660244593
0.8563,0.9663,1.00145522683493,1.02610041384882
0.8571,0.9641,1.00239083839801,1.02376426471246
0.8577,0.9615,1.00309254707032,1.02100336118766
0.8578,0.96,1.00320949851571,1.01941053223105
0.8582,0.958,1.00367730429725,1.01728676028891
0.858,0.9524,1.00344340140648,1.01134019885089
0.8584,0.9487,1.00391120718802,1.00741122075792
0.8586,0.9459,1.00414511007879,1.00443794003891
0.8587,0.9383,1.00426206152418,0.996367606658748
0.8588,0.9341,1.00437901296956,0.991907685580237
0.8588,0.9232,1.00437901296956,0.98033312849553
0.8582,0.9171,1.00367730429725,0.973855624071979
0.8566,0.9126,1.00180608117108,0.969077137202145
0.8558,0.9128,1.000870469608,0.96928951439636
0.8556,0.9068,1.00063656671723,0.962918198569916
0.8552,0.8985,1.00016876093569,0.954104545010002
0.8549,0.8963,0.999817906599533,0.951768395873639
0.8544,0.8981,0.999233149372606,0.953679790621572
0.8538,0.899,0.998531440700294,0.954635487995539
0.8532,0.9001,0.997829732027981,0.95580356256372
0.8533,0.8981,0.997946683473367,0.953679790621572
0.853,0.9002,0.997595829137211,0.955909751160828
0.8529,0.9019,0.997478877691825,0.957714957311654
0.8527,0.9027,0.997244974801055,0.958564466088513
0.8527,0.9052,0.997244974801055,0.961219181016198
0.853,0.9068,0.997595829137211,0.962918198569916
0.853,0.9092,0.997595829137211,0.965466724900494
0.8536,0.9102,0.998297537809523,0.966528610871568
0.8537,0.9152,0.998414489254908,0.971838040726938
0.8541,0.915,0.99888229503645,0.971625663532723
0.8547,0.9159,0.999584003708762,0.97258136090669
0.8547,0.9182,0.999584003708762,0.97502369864016
0.8552,0.9206,1.00016876093569,0.977572224970738
0.8552,0.924,1.00016876093569,0.981182637272389
0.8556,0.9283,1.00063656671723,0.985748746948008
0.8552,0.9348,1.00016876093569,0.992651005759989
0.8555,0.9466,1.00051961527184,1.00518126021866
0.8552,0.9496,1.00016876093569,1.00836691813188
0.8551,0.9497,1.0000518094903,1.00847310672899
0.855,0.9522,0.999934858044918,1.01112782165668
0.8544,0.9545,0.999233149372606,1.01357015939015
0.8542,0.9567,0.998999246481835,1.01590630852651
0.8542,0.9581,0.998999246481835,1.01739294888601
0.8533,0.9593,0.997946683473367,1.0186672120513
0.8531,0.9615,0.997712780582596,1.02100336118766
0.8528,0.9633,0.99736192624644,1.0229147559356
0.853,0.9652,0.997595829137211,1.02493233928064
0.853,0.9672,0.997595829137211,1.02705611122279
0.8528,0.967,0.99736192624644,1.02684373402857
0.853,0.9677,0.997595829137211,1.02758705420832
0.8532,0.9676,0.997829732027981,1.02748086561122
0.8528,0.968,0.99736192624644,1.02790561999965
0.8533,0.9673,0.997946683473367,1.02716229981989
0.8535,0.9668,0.998180586364138,1.02663135683436
0.8536,0.9661,0.998297537809523,1.02588803665461
0.8538,0.9645,0.998531440700294,1.02418901910089
0.8538,0.9645,0.998531440700294,1.02418901910089
0.8545,0.9642,0.999350100817991,1.02387045330956
0.8541,0.9644,0.99888229503645,1.02408283050378
0.8546,0.9641,0.999467052263377,1.02376426471246
0.8548,0.9643,0.999700955154147,1.02397664190667
0.8548,0.9643,0.999700955154147,1.02397664190667
0.8556,0.9633,1.00063656671723,1.0229147559356
0.8556,0.9636,1.00063656671723,1.02323332172692
0.8555,0.9633,1.00051961527184,1.0229147559356
0.8554,0.9617,1.00040266382646,1.02121573838188
0.8558,0.9615,1.000870469608,1.02100336118766
0.8555,0.9609,1.00051961527184,1.02036622960502
0.8552,0.9595,1.00016876093569,1.01887958924552
0.8549,0.9593,0.999817906599533,1.0186672120513
0.8549,0.9592,0.999817906599533,1.01856102345419
0.8549,0.9588,0.999817906599533,1.01813626906576
0.855,0.9585,0.999934858044918,1.01781770327444
0.8549,0.9581,0.999817906599533,1.01739294888601
0.8542,0.9571,0.998999246481835,1.01633106291494
0.854,0.9555,0.998765343591064,1.01463204536122
0.8533,0.954,0.997946683473367,1.01303921640461
0.8535,0.9527,0.998180586364138,1.01165876464221
0.8532,0.9509,0.997829732027981,1.00974736989428
0.8533,0.9503,0.997946683473367,1.00911023831164
0.8536,0.9501,0.998297537809523,1.00889786111742
0.8536,0.9501,0.998297537809523,1.00889786111742
0.8539,0.9492,0.998648392145679,1.00794216374345
0.8543,0.951,0.999116197927221,1.00985355849139
0.8545,0.9519,0.999350100817991,1.01080925586535
0.8555,0.9456,1.00051961527184,1.00411937424759
0.8564,0.9439,1.00157217828031,1.00231416809676
0.8567,0.9401,1.00192303261647,0.998279001406681
0.8571,0.937,1.00239083839801,0.994987154896352
0.8577,0.9353,1.00309254707032,0.993181948745526
0.858,0.9352,1.00344340140648,0.993075760148418
0.8581,0.9346,1.00356035285186,0.992438628565774
0.8578,0.9346,1.00320949851571,0.992438628565774
0.8573,0.934,1.00262474128878,0.991801496983129
0.8572,0.9336,1.0025077898434,0.9913767425947
0.8568,0.9403,1.00203998406185,0.998491378600896
0.8562,0.9458,1.00133827538954,1.0043317514418
0.856,0.9374,1.00110437249877,0.995411909284781
0.8557,0.9365,1.00075351816262,0.994456211910815
0.8558,0.9418,1.000870469608,1.00008420755751
0.8564,0.9491,1.00157217828031,1.00783597514635
0.8568,0.9498,1.00203998406185,1.0085792953261
0.8568,0.9509,1.00203998406185,1.00974736989428
0.8563,0.9512,1.00145522683493,1.0100659356856
0.8563,0.948,1.00145522683493,1.00666790057817
0.8561,0.943,1.00122132394416,1.0013584707228
0.8566,0.9435,1.00180608117108,1.00188941370833
0.8564,0.94,1.00157217828031,0.998172812809573
0.8574,0.9395,1.00274169273417,0.997641869824037
0.857,0.9383,1.00227388695263,0.996367606658748
0.8569,0.9396,1.00215693550724,0.997748058421144
0.8564,0.9355,1.00157217828031,0.993394325939741
0.8553,0.9377,1.00028571238107,0.995730475076103
0.8548,0.9383,0.999700955154147,0.996367606658748
0.854,0.9423,0.998765343591064,1.00061515054304
0.8533,0.9404,0.997946683473367,0.998597567198003
0.8525,0.9389,0.997011071910284,0.997004738241392
0.8516,0.9525,0.995958508901816,1.011446387448
0.852,0.9591,0.996426314683357,1.01845483485709
0.8521,0.9548,0.996543266128743,1.01388872518147
0.8509,0.9521,0.995139848784118,1.01102163305957
0.8511,0.9514,0.995373751674889,1.01027831287982
0.8504,0.9507,0.994555091557191,1.00953499270007
0.8498,0.9524,0.993853382884879,1.01134019885089
0.8494,0.9536,0.993385577103337,1.01261446201618
0.8487,0.959,0.99256691698564,1.01834864625998
0.8488,0.9637,0.992683868431025,1.02333951032403
0.8501,0.9562,0.994204237221035,1.01537536554097
0.8517,0.9718,0.996075460347201,1.03194078668973
0.8527,0.9775,0.997244974801055,1.03799353672485
0.8536,0.9734,0.998297537809523,1.03363980424345
0.8541,0.9651,0.99888229503645,1.02482615068353
0.8549,0.9579,0.999817906599533,1.0171805716918
0.8553,0.9492,1.00028571238107,1.00794216374345
0.8556,0.9473,1.00063656671723,1.00592458039841
0.8557,0.9395,1.00075351816262,0.997641869824037
0.8554,0.9327,1.00040266382646,0.990421045220733
0.8559,0.9268,1.00098742105339,0.984155917991397
0.8561,0.9184,1.00122132394416,0.975236075834375
0.8564,0.9124,1.00157217828031,0.968864760007931
0.8566,0.9128,1.00180608117108,0.96928951439636
0.8572,0.905,1.0025077898434,0.961006803821983
0.8578,0.9109,1.00320949851571,0.96727193105132
0.8578,0.9222,1.00320949851571,0.979271242524456
0.858,0.9296,1.00344340140648,0.987129198710404
0.8583,0.9324,1.00379425574264,0.990102479429411
0.8584,0.9337,1.00391120718802,0.991482931191807
0.8585,0.9336,1.00402815863341,0.9913767425947
0.8586,0.93,1.00414511007879,0.987553953098833
0.8585,0.9269,1.00402815863341,0.984262106588504
0.859,0.9202,1.00461291586033,0.977147470582308
0.8586,0.9118,1.00414511007879,0.968227628425286
0.8587,0.9043,1.00426206152418,0.960263483642231
0.8586,0.8964,1.00414511007879,0.951874584470747
0.8586,0.8942,1.00414511007879,0.949538435334384
0.8592,0.8956,1.0048468187511,0.951025075693887
0.8592,0.8925,1.0048468187511,0.947733229183558
0.8586,0.8971,1.00414511007879,0.952617904650498
0.858,0.8987,1.00344340140648,0.954316922204217
0.8574,0.8978,1.00274169273417,0.95336122483025
0.857,0.8963,1.00227388695263,0.951768395873639
0.8568,0.8982,1.00203998406185,0.95378597921868
0.8564,0.9019,1.00157217828031,0.957714957311654
0.8556,0.9077,1.00063656671723,0.963873895943883
0.8552,0.9162,1.00016876093569,0.972899926698012
0.8535,0.9379,0.998180586364138,0.995942852270318
0.8534,0.9423,0.998063634918752,1.00061515054304
0.8533,0.9471,0.997946683473367,1.0057122032042
0.853,0.9472,0.997595829137211,1.00581839180131
0.8532,0.9497,0.997829732027981,1.00847310672899
0.8529,0.9518,0.997478877691825,1.01070306726825
0.8528,0.9526,0.99736192624644,1.01155257604511
0.8521,0.9537,0.996543266128743,1.01272065061329
0.8523,0.9558,0.996777169019513,1.01495061115254
0.8518,0.9576,0.996192411792586,1.01686200590048
0.8514,0.9577,0.995724606011045,1.01696819449758
0.8523,0.9586,0.996777169019513,1.01792389187155
0.8527,0.9588,0.997244974801055,1.01813626906577
0.8527,0.9588,0.997244974801055,1.01813626906576
0.8531,0.9585,0.997712780582596,1.01781770327444
0.8532,0.9588,0.997829732027981,1.01813626906576
0.8537,0.9595,0.998414489254908,1.01887958924552
0.8538,0.9605,0.998531440700294,1.01994147521659
0.8541,0.9599,0.99888229503645,1.01930434363395
0.8546,0.96,0.999467052263377,1.01941053223105
0.855,0.9604,0.999934858044918,1.01983528661948
0.8544,0.961,0.999233149372606,1.02047241820213
0.8553,0.9619,1.00028571238107,1.02142811557609
0.8554,0.9619,1.00040266382646,1.02142811557609
0.8553,0.9637,1.00028571238107,1.02333951032403
0.8551,0.9664,1.0000518094903,1.02620660244593
0.8557,0.9678,1.00075351816262,1.02769324280543
0.8544,0.9678,0.999233149372606,1.02769324280543
0.8543,0.9681,0.999116197927221,1.02801180859675
0.8531,0.9661,0.997712780582596,1.02588803665461
0.8519,0.9642,0.996309363237972,1.02387045330956
0.8509,0.9631,0.995139848784118,1.02270237874138
0.8504,0.9626,0.994555091557191,1.02217143575585
0.8497,0.9616,0.993736431439494,1.02110954978477
0.8497,0.961,0.993736431439494,1.02047241820213
0.8495,0.9607,0.993502528548723,1.02015385241081
0.8499,0.9606,0.993970334330264,1.0200476638137
0.8502,0.9595,0.99432118866642,1.01887958924552
0.8509,0.9587,0.995139848784118,1.01803008046866
0.8515,0.958,0.99584155745643,1.01728676028891
0.8517,0.9562,0.996075460347201,1.01537536554097
0.8518,0.9549,0.996192411792586,1.01399491377858
0.8518,0.9532,0.996192411792586,1.01218970762775
0.8521,0.9512,0.996543266128743,1.0100659356856
0.8521,0.951,0.996543266128743,1.00985355849139
0.8526,0.9479,0.997128023355669,1.00656171198106
0.8526,0.947,0.997128023355669,1.00560601460709
0.8525,0.948,0.997011071910284,1.00666790057817
0.8527,0.9469,0.997244974801055,1.00549982600998
0.853,0.9468,0.997595829137211,1.00539363741288
0.8535,0.9471,0.998180586364138,1.0057122032042
0.8542,0.9474,0.998999246481835,1.00603076899552
0.8553,0.9486,1.00028571238107,1.00730503216081
0.8562,0.9483,1.00133827538954,1.00698646636949
0.8568,0.948,1.00203998406185,1.00666790057817
0.8575,0.9469,1.00285864417955,1.00549982600998
0.8585,0.9436,1.00402815863341,1.00199560230544
0.8585,0.9469,1.00402815863341,1.00549982600998
0.8602,0.9418,1.00601633320496,1.00008420755751
0.8609,0.9422,1.00683499332266,1.00050896194594
0.861,0.934,1.00695194476804,0.99180149698313
0.8604,0.9295,1.00625023609573,0.987023010113296
0.8604,0.9196,1.00625023609573,0.976510338999664
0.8601,0.9137,1.00589938175957,0.970245211770327
0.8593,0.9133,1.00496377019649,0.969820457381897
0.8592,0.9185,1.0048468187511,0.975342264431482
0.8588,0.9103,1.00437901296956,0.966634799468675
0.8591,0.9138,1.00472986730572,0.970351400367434
0.8592,0.9225,1.0048468187511,0.979589808315778
0.8591,0.9299,1.00472986730572,0.987447764501726
0.8592,0.9364,1.0048468187511,0.994350023313707
0.8597,0.9378,1.00543157597803,0.995836663673211
0.8598,0.9436,1.00554852742342,1.00199560230544
0.8598,0.9444,1.00554852742342,1.0028451110823
0.8602,0.9441,1.00601633320496,1.00252654529098
0.8599,0.9421,1.0056654788688,1.00040277334883
0.8592,0.9431,1.0048468187511,1.0014646593199
0.8593,0.9428,1.00496377019649,1.00114609352858
0.858,0.9439,1.00344340140648,1.00231416809676
0.8567,0.9583,1.00192303261647,1.01760532608023
0.8552,0.959,1.00016876093569,1.01834864625998
0.8545,0.9582,0.999350100817991,1.01749913748312
0.8541,0.9566,0.99888229503645,1.0158001199294
0.8525,0.9566,0.997011071910284,1.0158001199294
0.8522,0.957,0.996660217574128,1.01622487431783
0.8518,0.9567,0.996192411792586,1.01590630852651
0.8518,0.9574,0.996192411792586,1.01664962870626
0.8522,0.9581,0.996660217574128,1.01739294888601
0.8517,0.9561,0.996075460347201,1.01526917694387
0.852,0.9539,0.996426314683357,1.0129330278075
0.8521,0.951,0.996543266128742,1.00985355849139
0.8524,0.9496,0.996894120464899,1.00836691813188
0.8523,0.9495,0.996777169019513,1.00826072953478
0.8522,0.9502,0.996660217574128,1.00900404971453
0.8518,0.9514,0.996192411792586,1.01027831287982
0.8516,0.9532,0.995958508901816,1.01218970762775
0.8493,0.9482,0.993268625657952,1.00688027777238
0.8476,0.9365,0.991280451086401,0.994456211910815
0.8483,0.9355,0.992099111204098,0.993394325939741
0.8476,0.9331,0.991280451086401,0.990845799609163
0.8473,0.9273,0.990929596750245,0.984686860976934
0.8477,0.9198,0.991397402531786,0.976722716193878
0.8482,0.9157,0.991982159758713,0.972368983712475
0.8487,0.9106,0.99256691698564,0.966953365259998
0.8494,0.9073,0.993385577103338,0.963449141555453
0.85,0.904,0.99408728577565,0.959944917850909
0.8504,0.9007,0.994555091557191,0.956440694146365
0.8512,0.9041,0.995490703120274,0.960051106448016
0.8523,0.9018,0.996777169019513,0.957608768714546
0.853,0.9028,0.997595829137211,0.95867065468562
0.8532,0.9031,0.997829732027981,0.958989220476942
0.8542,0.9033,0.998999246481835,0.959201597671157
0.8548,0.9076,0.999700955154147,0.963767707346775
0.8553,0.9106,1.00028571238107,0.966953365259998
0.856,0.9104,1.00110437249877,0.966740988065783
0.8573,0.9169,1.00262474128878,0.973643246877764
0.8581,0.9192,1.00356035285186,0.976085584611234
0.8592,0.9187,1.0048468187511,0.975554641625697
0.86,0.9205,1.00578243031419,0.97746603637363
0.8607,0.9277,1.00660109043188,0.985111615365363
0.8617,0.9281,1.00777060488574,0.985536369753793
0.8618,0.9368,1.00788755633112,0.994774777702137
0.8615,0.9409,1.00753670199497,0.99912851018354
0.8613,0.9423,1.0073027991042,1.00061515054304
0.8588,0.9522,1.00437901296956,1.01112782165668
0.8582,0.9463,1.00367730429725,1.00486269442734
0.8593,0.9471,1.00496377019649,1.0057122032042
0.8597,0.9497,1.00543157597803,1.00847310672899
0.8597,0.9498,1.00543157597803,1.0085792953261
0.8595,0.9501,1.00519767308726,1.00889786111742
0.8597,0.9503,1.00543157597803,1.00911023831164
0.8596,0.9515,1.00531462453265,1.01038450147692
0.8596,0.9518,1.00531462453265,1.01070306726825
0.8593,0.952,1.00496377019649,1.01091544446246
0.8596,0.9518,1.00531462453265,1.01070306726825
0.8592,0.9516,1.0048468187511,1.01049069007403
0.8598,0.9518,1.00554852742342,1.01070306726825
0.8597,0.9521,1.00543157597803,1.01102163305957
0.8586,0.9528,1.00414511007879,1.01176495323932
0.8589,0.9542,1.00449596441495,1.01325159359882
0.8588,0.956,1.00437901296956,1.01516298834676
0.8585,0.9573,1.00402815863341,1.01654344010915
0.8585,0.9592,1.00402815863341,1.01856102345419
0.8578,0.9597,1.00320949851571,1.01909196643973
0.8578,0.9614,1.00320949851571,1.02089717259056
0.8576,0.9628,1.00297559562494,1.02238381295006
0.8575,0.9625,1.00285864417955,1.02206524715874
0.8565,0.9608,1.0016891297257,1.02026004100791
0.8565,0.9412,1.0016891297257,0.999447075974862
0.8566,0.9413,1.00180608117108,0.99955326457197
0.8557,0.94,1.00075351816262,0.998172812809573
0.8551,0.9396,1.0000518094903,0.997748058421144
0.8548,0.9349,0.999700955154147,0.992757194357096
0.8541,0.9356,0.99888229503645,0.993500514536848
0.8532,0.9403,0.997829732027981,0.998491378600896
0.8517,0.9532,0.996075460347201,1.01218970762775
0.8518,0.9551,0.996192411792586,1.01420729097279
0.8505,0.9595,0.994672043002577,1.01887958924552
0.8496,0.9615,0.993619479994108,1.02100336118766
0.8496,0.9611,0.993619479994108,1.02057860679924
0.849,0.9608,0.992917771321796,1.02026004100791
0.8489,0.9605,0.992800819876411,1.01994147521659
0.8493,0.9611,0.993268625657952,1.02057860679924
0.8497,0.9596,0.993736431439493,1.01898577784262
0.8499,0.9585,0.993970334330264,1.01781770327444
0.8502,0.9572,0.99432118866642,1.01643725151205
0.8506,0.9573,0.994788994447962,1.01654344010915
0.8513,0.9567,0.995607654565659,1.01590630852651
0.8517,0.9554,0.996075460347201,1.01452585676411
0.8522,0.9551,0.996660217574128,1.01420729097279
0.8528,0.9554,0.99736192624644,1.01452585676411
0.8538,0.955,0.998531440700294,1.01410110237568
0.8548,0.9552,0.999700955154147,1.0143134795699
0.8551,0.9549,1.0000518094903,1.01399491377858
0.8555,0.9539,1.00051961527184,1.0129330278075
0.8555,0.9532,1.00051961527184,1.01218970762775
0.8554,0.9526,1.00040266382646,1.01155257604511
0.8553,0.9514,1.00028571238107,1.01027831287982
0.8555,0.9507,1.00051961527184,1.00953499270007
0.8559,0.9496,1.00098742105339,1.00836691813188
0.856,0.9484,1.00110437249877,1.0070926549666
0.8566,0.9481,1.00180608117108,1.00677408917527
0.8568,0.9481,1.00203998406185,1.00677408917527
0.8568,0.9468,1.00203998406185,1.00539363741288
0.8567,0.9465,1.00192303261647,1.00507507162155
0.8568,0.9461,1.00203998406185,1.00465031723312
0.8566,0.9465,1.00180608117108,1.00507507162155
0.8559,0.947,1.00098742105339,1.00560601460709
0.8553,0.9499,1.00028571238107,1.00868548392321
0.8559,0.955,1.00098742105339,1.01410110237568
0.8563,0.9491,1.00145522683493,1.00783597514635
0.8566,0.9451,1.00180608117108,1.00358843126205
0.8563,0.9324,1.00145522683493,0.990102479429411
0.8561,0.9309,1.00122132394416,0.9885096504728
0.8561,0.9238,1.00122132394416,0.980970260078174
0.8557,0.9225,1.00075351816262,0.979589808315778
0.8561,0.9217,1.00122132394416,0.978740299538919
0.8545,0.9271,0.999350100817991,0.984474483782719
0.8548,0.9312,0.999700955154147,0.988828216264122
0.8542,0.9347,0.998999246481835,0.992544817162881
0.8545,0.9474,0.999350100817991,1.00603076899552
0.854,0.9523,0.998765343591065,1.01123401025378
0.8538,0.9489,0.998531440700294,1.00762359795213
0.8539,0.9485,0.998648392145679,1.0071988435637
0.854,0.9489,0.998765343591065,1.00762359795213
0.8543,0.9494,0.999116197927221,1.00815454093767
0.8543,0.9505,0.999116197927221,1.00932261550585
0.8546,0.951,0.999467052263377,1.00985355849139
0.8549,0.9517,0.999817906599533,1.01059687867114
0.8544,0.9526,0.999233149372606,1.01155257604511
0.8545,0.9535,0.999350100817991,1.01250827341907
0.8544,0.9553,0.999233149372606,1.01441966816701
0.8544,0.9557,0.999233149372606,1.01484442255544
0.8546,0.957,0.999467052263377,1.01622487431783
0.854,0.9578,0.998765343591064,1.01707438309469
0.8538,0.9589,0.998531440700294,1.01824245766287
0.8533,0.9598,0.997946683473367,1.01919815503684
0.8535,0.96,0.998180586364138,1.01941053223105
0.8533,0.9599,0.997946683473367,1.01930434363395
0.8526,0.9598,0.997128023355669,1.01919815503684
0.8524,0.9601,0.996894120464899,1.01951672082816
0.8522,0.9594,0.996660217574128,1.01877340064841
0.8515,0.9592,0.99584155745643,1.01856102345419
0.8506,0.958,0.994788994447962,1.01728676028891
0.85,0.957,0.99408728577565,1.01622487431783
0.8497,0.9564,0.993736431439494,1.01558774273519
0.8497,0.9551,0.993736431439494,1.01420729097279
0.8492,0.9553,0.993151674212567,1.01441966816701
0.8489,0.9573,0.992800819876411,1.01654344010915
0.8496,0.9529,0.993619479994108,1.01187114183643
0.8502,0.9304,0.99432118866642,0.987978707487263
0.8514,0.9245,0.995724606011045,0.981713580257926
0.8522,0.9217,0.996660217574128,0.978740299538919
0.8531,0.9239,0.997712780582596,0.981076448675282
0.8535,0.919,0.998180586364138,0.975873207417019
0.854,0.9204,0.998765343591065,0.977359847776523
0.8541,0.92,0.99888229503645,0.976935093388093
0.8545,0.9186,0.999350100817991,0.97544845302859
0.8544,0.9158,0.999233149372606,0.972475172309582
0.8546,0.9146,0.999467052263377,0.971200909144294
0.8547,0.9116,0.999584003708762,0.968015251231072
0.8554,0.9093,1.00040266382646,0.965572913497601
0.8555,0.9106,1.00051961527184,0.966953365259998
0.8564,0.9106,1.00157217828031,0.966953365259998
0.8568,0.9062,1.00203998406185,0.962281066987272
0.8569,0.9103,1.00215693550724,0.966634799468675
0.8567,0.9089,1.00192303261647,0.965148159109172
0.8575,0.9081,1.00285864417955,0.964298650332312
0.8574,0.9068,1.00274169273417,0.962918198569916
0.8576,0.9107,1.00297559562494,0.967059553857105
0.8581,0.9095,1.00356035285186,0.965785290691816
0.8585,0.9061,1.00402815863341,0.962174878390164
0.8595,0.9141,1.00519767308726,0.970669966158756
0.8601,0.9228,1.00589938175957,0.979908374107101
0.8604,0.9308,1.00625023609573,0.988403461875693
0.8602,0.94,1.00601633320496,0.998172812809573
0.8597,0.9461,1.00543157597803,1.00465031723312
0.8595,0.9514,1.00519767308726,1.01027831287982
0.8595,0.9559,1.00519767308726,1.01505679974965
0.8593,0.9577,1.00496377019649,1.01696819449758
0.8592,0.9617,1.0048468187511,1.02121573838188
0.8591,0.9629,1.00472986730572,1.02249000154717
0.8594,0.9677,1.00508072164187,1.02758705420832
0.859,0.9703,1.00461291586033,1.03034795773312
0.8588,0.9701,1.00437901296956,1.0301355805389
0.8586,0.9725,1.00414511007879,1.03268410686948
0.8582,0.9714,1.00367730429725,1.0315160323013
0.8576,0.9678,1.00297559562494,1.02769324280543
0.8576,0.9604,1.00297559562494,1.01983528661948
0.8569,0.9571,1.00215693550724,1.01633106291494
0.8572,0.9545,1.0025077898434,1.01357015939015
0.8574,0.9578,1.00274169273417,1.01707438309469
0.8571,0.957,1.00239083839801,1.01622487431783
0.8572,0.9666,1.0025077898434,1.02641897964014
0.8576,0.9683,1.00297559562494,1.02822418579097
0.8576,0.9721,1.00297559562494,1.03225935248105
0.8576,0.9766,1.00297559562494,1.03703783935088
0.8579,0.9786,1.00332644996109,1.03916161129303
0.8576,0.9816,1.00297559562494,1.04234726920625
0.8573,0.9757,1.00262474128878,1.03608214197692
0.8568,0.9677,1.00203998406185,1.02758705420832
0.8559,0.9604,1.00098742105339,1.01983528661948
0.855,0.9472,0.999934858044918,1.00581839180131
0.8547,0.9406,0.999584003708762,0.998809944392218
0.8541,0.9382,0.99888229503645,0.99626141806164
0.8544,0.9267,0.999233149372606,0.984049729394289
0.8543,0.9225,0.999116197927221,0.979589808315778
0.8548,0.9258,0.999700955154147,0.983094032020323
0.8549,0.9288,0.999817906599533,0.986279689933545
0.8539,0.9421,0.998648392145679,1.00040277334883
0.8535,0.95,0.998180586364138,1.00879167252031
0.8544,0.9549,0.999233149372606,1.01399491377858
0.8536,0.9566,0.998297537809523,1.0158001199294
0.8525,0.9572,0.997011071910284,1.01643725151205
0.8525,0.9564,0.997011071910284,1.01558774273519
0.8531,0.9551,0.997712780582596,1.01420729097279
0.8532,0.9536,0.997829732027981,1.01261446201618
0.854,0.9508,0.998765343591064,1.00964118129717
0.8539,0.9508,0.998648392145679,1.00964118129717
0.8541,0.9507,0.99888229503645,1.00953499270007
0.8546,0.9513,0.999467052263377,1.01017212428271
0.8551,0.9522,1.0000518094903,1.01112782165668
0.8557,0.952,1.00075351816262,1.01091544446246
0.8557,0.9518,1.00075351816262,1.01070306726825
0.856,0.9513,1.00110437249877,1.01017212428271
0.8562,0.9515,1.00133827538954,1.01038450147692
0.856,0.9504,1.00110437249877,1.00921642690874
0.8556,0.949,1.00063656671723,1.00772978654924
0.8552,0.9481,1.00016876093569,1.00677408917527
0.8549,0.9478,0.999817906599533,1.00645552338395
0.8546,0.9477,0.999467052263377,1.00634933478684
0.8546,0.9468,0.999467052263377,1.00539363741288
0.8547,0.9466,0.999584003708762,1.00518126021866
0.8546,0.9461,0.999467052263377,1.00465031723312
0.8545,0.9457,0.999350100817991,1.0042255628447
0.8545,0.9446,0.999350100817991,1.00305748827651
0.8548,0.9439,0.999700955154147,1.00231416809676
0.8549,0.9433,0.999817906599533,1.00167703651412
0.8548,0.9435,0.999700955154147,1.00188941370833
0.8552,0.9444,1.00016876093569,1.0028451110823
0.8556,0.9454,1.00063656671723,1.00390699705337
0.8556,0.9492,1.00063656671723,1.00794216374345
0.8574,0.9534,1.00274169273417,1.01240208482197
0.8587,0.9468,1.00426206152418,1.00539363741288
0.8596,0.9449,1.00531462453265,1.00337605406784
0.8598,0.9378,1.00554852742342,0.995836663673211
0.86,0.9335,1.00578243031419,0.991270553997592
0.8597,0.9271,1.00543157597803,0.984474483782719
0.8594,0.9219,1.00508072164187,0.978952676733134
0.8592,0.9131,1.0048468187511,0.969608080187683
0.8589,0.909,1.00449596441495,0.965254347706279
0.8585,0.9117,1.00402815863341,0.968121439828179
0.8585,0.9121,1.00402815863341,0.968546194216609
0.8585,0.9191,1.00402815863341,0.975979396014127
0.8585,0.9296,1.00402815863341,0.987129198710404
0.8585,0.9345,1.00402815863341,0.992332439968666
0.8581,0.9435,1.00356035285186,1.00188941370833
0.8583,0.9535,1.00379425574264,1.01250827341907
0.8573,0.9532,1.00262474128878,1.01218970762775
0.8563,0.9534,1.00145522683493,1.01240208482197
0.8558,0.9546,1.000870469608,1.01367634798725
0.855,0.9551,0.999934858044918,1.01420729097279
0.8546,0.9564,0.999467052263377,1.01558774273519
0.8546,0.9578,0.999467052263377,1.01707438309469
0.8542,0.9592,0.998999246481835,1.01856102345419
0.8539,0.9599,0.998648392145679,1.01930434363395
0.8533,0.9609,0.997946683473367,1.02036622960502
0.8527,0.9616,0.997244974801055,1.02110954978477
0.8523,0.9624,0.996777169019513,1.02195905856163
0.8521,0.9627,0.996543266128743,1.02227762435295
0.8521,0.9625,0.996543266128743,1.02206524715874
0.8521,0.9627,0.996543266128743,1.02227762435295
0.8518,0.9623,0.996192411792586,1.02185286996452
0.8518,0.9614,0.996192411792586,1.02089717259056
0.8519,0.9615,0.996309363237972,1.02100336118766
0.852,0.9607,0.996426314683357,1.02015385241081
0.8521,0.9611,0.996543266128743,1.02057860679924
0.852,0.9611,0.996426314683357,1.02057860679924
0.8521,0.9603,0.996543266128743,1.01972909802238
0.8517,0.9565,0.996075460347201,1.01569393133229
0.8513,0.9569,0.995607654565659,1.01611868572072
0.8544,0.9585,0.999233149372606,1.01781770327444


==> csv/032024_windtunnel_sidecamera_13-20_1000frames_03.csv <==
length [rec],depth [rec],length [norm],depth [norm]
0.8701,0.9625,1.00167998114756,0.987999374660552
0.87,0.9642,1.00156485875,0.989744412517096
0.87,0.9655,1.00156485875,0.991078853230923
0.87,0.9646,1.00156485875,0.990155009659812
0.87,0.9649,1.00156485875,0.990462957516849
0.87,0.9682,1.00156485875,0.993850383944256
0.8701,0.9692,1.00167998114756,0.994876876801047
0.8702,0.9684,1.00179510354511,0.994055682515614
0.8694,0.9696,1.00087412436465,0.995287473943763
0.8695,0.9697,1.00098924676221,0.995390123229442
0.8689,0.9705,1.00029851237687,0.996211317514874
0.8681,0.972,0.999377533196407,0.997751056800059
0.8676,0.9712,0.99880192120862,0.996929862514627
0.8674,0.9716,0.998571676413505,0.997340459657343
0.8669,0.9725,0.997996064425717,0.998264303228454
0.8662,0.9741,0.997190207642815,0.999906691799319
0.8655,0.974,0.996384350859913,0.999804042513639
0.8658,0.9758,0.996729718052585,1.00165172965586
0.8648,0.9759,0.995578494077011,1.00175437894154
0.8653,0.9787,0.996154106064798,1.00462855894055
0.8657,0.9811,0.996614595655028,1.00709214179685
0.8653,0.9833,0.996154106064798,1.00935042608179
0.8657,0.9845,0.996614595655028,1.01058221750994
0.8662,0.9854,0.997190207642815,1.01150606108105
0.8662,0.9871,0.997190207642815,1.01325109893759
0.867,0.9861,0.998111186823275,1.0122246060808
0.8665,0.9862,0.997535574835488,1.01232725536648
0.8662,0.9852,0.997190207642815,1.01130076250969
0.8659,0.9831,0.996844840450143,1.00914512751043
0.866,0.9817,0.9969599628477,1.00770803751092
0.8659,0.9809,0.996844840450143,1.00688684322549
0.866,0.9803,0.9969599628477,1.00627094751142
0.866,0.9805,0.9969599628477,1.00647624608278
0.8661,0.9831,0.997075085245258,1.00914512751043
0.8665,0.987,0.997535574835488,1.01314844965191
0.8665,0.9896,0.997535574835488,1.01581733107957
0.8658,0.9914,0.996729718052585,1.01766501822179
0.8657,0.9941,0.996614595655028,1.02043654893512
0.8657,0.9933,0.996614595655028,1.01961535464969
0.8655,0.992,0.996384350859913,1.01828091393586
0.8648,0.9893,0.995578494077011,1.01550938322253
0.8652,0.9885,0.99603898366724,1.0146881889371
0.8646,0.9884,0.995348249281896,1.01458553965142
0.8641,0.9873,0.994772637294108,1.01345639750895
0.8645,0.9872,0.995233126884338,1.01335374822327
0.8646,0.9849,0.995348249281896,1.01099281465265
0.8639,0.982,0.994542392498993,1.00801598536796
0.8643,0.9789,0.995002882089223,1.00483385751191
0.8648,0.9743,0.995578494077011,1.00011199037068
0.8644,0.9709,0.995118004486781,0.99662191465759
0.8647,0.9698,0.995463371679453,0.995492772515121
0.8657,0.9682,0.996614595655028,0.993850383944256
0.8659,0.9662,0.996844840450143,0.991797398230676
0.8662,0.9658,0.997190207642815,0.99138680108796
0.8662,0.9639,0.997190207642815,0.989436464660059
0.867,0.9638,0.998111186823275,0.98933381537438
0.8668,0.9619,0.99788094202816,0.987383478946478
0.8672,0.9609,0.99834143161839,0.986356986089688
0.8671,0.961,0.998226309220832,0.986459635375367
0.867,0.9604,0.998111186823275,0.985843739661293
0.8673,0.9605,0.998456554015947,0.985946388946972
0.8675,0.9615,0.998686798811062,0.986972881803762
0.8674,0.9625,0.998571676413505,0.987999374660552
0.8675,0.9636,0.998686798811062,0.989128516803022
0.8675,0.9658,0.998686798811062,0.99138680108796
0.8672,0.9655,0.99834143161839,0.991078853230923
0.868,0.969,0.99926241079885,0.994671578229689
0.869,0.9703,1.00041363477442,0.996006018943516
0.8691,0.9726,1.00052875717198,0.998366952514133
0.8692,0.9755,1.00064387956954,1.00134378179882
0.87,0.9763,1.00156485875,1.00216497608426
0.8699,0.9763,1.00144973635244,1.00216497608426
0.87,0.9764,1.00156485875,1.00226762536994
0.8693,0.9762,1.0007590019671,1.00206232679858
0.8682,0.9738,0.999492655593964,0.999598743942281
0.8676,0.9728,0.99880192120862,0.998572251085491
0.867,0.9715,0.998111186823275,0.997237810371664
0.8665,0.9724,0.997535574835488,0.998161653942775
0.8664,0.9746,0.99742045243793,1.00041993822771
0.866,0.975,0.9969599628477,1.00083053537043
0.866,0.9778,0.9969599628477,1.00370471536944
0.8659,0.9788,0.996844840450143,1.00473120822623
0.8659,0.98,0.996844840450143,1.00596299965438
0.8665,0.9819,0.997535574835488,1.00791333608228
0.8671,0.9823,0.998226309220832,1.008323933225
0.8673,0.9828,0.998456554015947,1.00883717965339
0.8681,0.9833,0.999377533196407,1.00935042608179
0.8684,0.9843,0.99972290038908,1.01037691893858
0.8696,0.9844,1.00110436915977,1.01047956822426
0.8696,0.9879,1.00110436915977,1.01407229322302
0.8693,0.9882,1.0007590019671,1.01438024108006
0.8694,0.9888,1.00087412436465,1.01499613679413
0.8692,0.9891,1.00064387956954,1.01530408465117
0.8692,0.9894,1.00064387956954,1.01561203250821
0.8692,0.988,1.00064387956954,1.0141749425087
0.8689,0.9873,1.00029851237687,1.01345639750895
0.8686,0.986,0.999953145184195,1.01212195679512
0.8685,0.9844,0.999838022786637,1.01047956822426
0.8688,0.9837,1.00018338997931,1.0097610232245
0.8681,0.9818,0.999377533196407,1.0078106867966
0.8687,0.9808,1.00006826758175,1.00678419393981
0.8691,0.9802,1.00052875717198,1.00616829822574
0.8688,0.9781,1.00018338997931,1.00401266322648
0.8691,0.9765,1.00052875717198,1.00237027465561
0.8693,0.9739,1.0007590019671,0.99970139322796
0.8694,0.9712,1.00087412436465,0.996929862514627
0.8692,0.9696,1.00064387956954,0.995287473943763
0.8686,0.9665,0.999953145184195,0.992105346087713
0.8691,0.9634,1.00052875717198,0.988923218231664
0.8685,0.9616,0.999838022786637,0.987075531089441
0.8693,0.9598,1.0007590019671,0.985227843947219
0.8695,0.958,1.00098924676221,0.983380156804996
0.8696,0.9557,1.00110436915977,0.981019223234379
0.8697,0.9554,1.00121949155733,0.980711275377342
0.8699,0.9563,1.00144973635244,0.981635118948453
0.8705,0.9557,1.00214047073779,0.981019223234379
0.8705,0.9574,1.00214047073779,0.982764261090922
0.8715,0.9585,1.00329169471336,0.983893403233391
0.8716,0.9618,1.00340681711092,0.987280829660799
0.872,0.9656,1.00386730670115,0.991181502516602
0.8725,0.9677,1.00444291868894,0.993337137515861
0.8722,0.9705,1.00409755149626,0.996211317514874
0.8723,0.9724,1.00421267389382,0.998161653942775
0.8719,0.9752,1.00375218430359,1.00103583394179
0.871,0.9783,1.00271608272557,1.00421796179784
0.8711,0.9808,1.00283120512313,1.00678419393981
0.8704,0.9852,1.00202534834023,1.01130076250969
0.8699,0.9867,1.00144973635244,1.01284050179487
0.87,0.9884,1.00156485875,1.01458553965142
0.8696,0.9911,1.00110436915977,1.01735707036475
0.8695,0.9919,1.00098924676221,1.01817826465018
0.8695,0.993,1.00098924676221,1.01930740679265
0.8696,0.9944,1.00110436915977,1.02074449679216
0.8696,0.9954,1.00110436915977,1.02177098964895
0.8698,0.9949,1.00133461395488,1.02125774322055
0.87,0.9933,1.00156485875,1.01961535464969
0.8697,0.9917,1.00121949155733,1.01797296607883
0.8698,0.9894,1.00133461395488,1.01561203250821
0.8697,0.9866,1.00121949155733,1.0127378525092
0.8696,0.9831,1.00110436915977,1.00914512751043
0.8692,0.9798,1.00064387956954,1.00575770108302
0.869,0.9736,1.00041363477442,0.999393445370923
0.8689,0.968,1.00029851237687,0.993645085372898
0.8688,0.9642,1.00018338997931,0.989744412517096
0.869,0.9607,1.00041363477442,0.98615168751833
0.8686,0.9576,0.999953145184195,0.982969559662281
0.8689,0.9569,1.00029851237687,0.982251014662527
0.8688,0.9568,1.00018338997931,0.982148365376848
0.869,0.9577,1.00041363477442,0.983072208947959
0.8695,0.9588,1.00098924676221,0.984201351090429
0.8692,0.9615,1.00064387956954,0.986972881803762
0.8692,0.964,1.00064387956954,0.989539113945738
0.8691,0.9655,1.00052875717198,0.991078853230923
0.8698,0.9681,1.00133461395488,0.993747734658577
0.87,0.9718,1.00156485875,0.997545758228701
0.8696,0.9734,1.00110436915977,0.999188146799565
0.8696,0.9753,1.00110436915977,1.00113848322747
0.8694,0.977,1.00087412436465,1.00288352108401
0.869,0.9778,1.00041363477442,1.00370471536944
0.8688,0.9804,1.00018338997931,1.0063735967971
0.8685,0.9828,0.999838022786637,1.00883717965339
0.8682,0.9829,0.999492655593964,1.00893982893907
0.8683,0.9847,0.999607777991522,1.01078751608129
0.8686,0.9852,0.999953145184195,1.01130076250969
0.869,0.9843,1.00041363477442,1.01037691893858
0.8694,0.9834,1.00087412436465,1.00945307536747
0.8703,0.981,1.00191022594267,1.00698949251117
0.8703,0.9784,1.00191022594267,1.00432061108352
0.8705,0.9764,1.00214047073779,1.00226762536994
0.8709,0.9715,1.00260096032802,0.997237810371664
0.8713,0.9698,1.00306144991825,0.995492772515121
0.871,0.9689,1.00271608272557,0.99456892894401
0.8706,0.9684,1.00225559313534,0.994055682515614
0.8705,0.9699,1.00214047073779,0.9955954218008
0.8702,0.9706,1.00179510354511,0.996313966800553
0.8699,0.971,1.00144973635244,0.996724563943269
0.8694,0.9705,1.00087412436465,0.996211317514874
0.8684,0.9702,0.99972290038908,0.995903369657837
0.8679,0.9713,0.999147288401292,0.997032511800306
0.8673,0.9709,0.998456554015947,0.99662191465759
0.8672,0.9712,0.99834143161839,0.996929862514627
0.8671,0.9725,0.998226309220832,0.998264303228454
0.867,0.9732,0.998111186823275,0.998982848228207
0.8668,0.9726,0.99788094202816,0.998366952514133
0.8666,0.9727,0.997650697233045,0.998469601799812
0.8659,0.973,0.996844840450143,0.998777549656849
0.8655,0.9748,0.996384350859913,1.00062523679907
0.8648,0.9774,0.995578494077011,1.00329411822673
0.8641,0.982,0.994772637294108,1.00801598536796
0.864,0.9862,0.994657514896551,1.01232725536648
0.8639,0.9913,0.994542392498993,1.01756236893611
0.8633,0.9926,0.993851658113648,1.01889680964994
0.8628,0.9928,0.993276046125861,1.01910210822129
0.8626,0.9866,0.993045801330746,1.0127378525092
0.8627,0.9805,0.993160923728304,1.00647624608278
0.8631,0.977,0.993621413318533,1.00288352108401
0.8636,0.9723,0.994197025306321,0.998059004657096
0.8648,0.9683,0.995578494077011,0.993953033229935
0.8651,0.9675,0.995923861269683,0.993131838944503
0.8661,0.9661,0.997075085245258,0.991694748944997
0.8671,0.9663,0.998226309220832,0.991900047516355
0.8673,0.9655,0.998456554015947,0.991078853230923
0.8676,0.965,0.99880192120862,0.990565606802528
0.868,0.9657,0.99926241079885,0.991284151802281
0.8681,0.9649,0.999377533196407,0.990462957516849
0.8686,0.9639,0.999953145184195,0.989436464660059
0.869,0.9617,1.00041363477442,0.98717818037512
0.8693,0.9595,1.0007590019671,0.984919896090182
0.8694,0.9584,1.00087412436465,0.983790753947713
0.8692,0.9585,1.00064387956954,0.983893403233391
0.8697,0.9601,1.00121949155733,0.985535791804256
0.8698,0.9637,1.00133461395488,0.989231166088701
0.8701,0.9661,1.00167998114756,0.991694748944997
0.8706,0.9723,1.00225559313534,0.998059004657096
0.871,0.975,1.00271608272557,1.00083053537043
0.8716,0.981,1.00340681711092,1.00698949251117
0.8722,0.984,1.00409755149626,1.01006897108154
0.8727,0.9879,1.00467316348405,1.01407229322302
0.8734,0.9911,1.00547902026695,1.01735707036475
0.8732,0.9943,1.00524877547184,1.02064184750648
0.8733,0.9989,1.0053638978694,1.02536371464772
0.8732,1.0063,1.00524877547184,1.03295976178796
0.8732,1.0111,1.00524877547184,1.03788692750056
0.8723,1.0131,1.00421267389382,1.03993991321414
0.8723,1.0157,1.00421267389382,1.04260879464179
0.8719,1.0172,1.00375218430359,1.04414853392698
0.8716,1.0168,1.00340681711092,1.04373793678426
0.8712,1.0159,1.00294632752069,1.04281409321315
0.8712,1.0129,1.00294632752069,1.03973461464278
0.8711,1.0065,1.00283120512313,1.03316506035932
0.871,1.0001,1.00271608272557,1.02659550607586
0.8712,0.9951,1.00294632752069,1.02146304179191
0.8712,0.9904,1.00294632752069,1.016638525365
0.8709,0.9861,1.00260096032802,1.0122246060808
0.8709,0.9803,1.00260096032802,1.00627094751142
0.8701,0.9729,1.00167998114756,0.99867490037117
0.8697,0.9665,1.00121949155733,0.992105346087713
0.8699,0.9623,1.00144973635244,0.987794076089194
0.8692,0.9584,1.00064387956954,0.983790753947713
0.8689,0.9563,1.00029851237687,0.981635118948453
0.8681,0.9541,0.999377533196407,0.979376834663515
0.868,0.9519,0.99926241079885,0.977118550378576
0.8678,0.9499,0.999032166003735,0.975065564664996
0.8679,0.9483,0.999147288401292,0.973423176094132
0.8667,0.9478,0.997765819630603,0.972909929665737
0.8664,0.948,0.99742045243793,0.973115228237095
0.8662,0.9514,0.997190207642815,0.976605303950181
0.8663,0.9555,0.997305330040373,0.980813924663021
0.8665,0.9578,0.997535574835488,0.983174858233638
0.8664,0.9618,0.99742045243793,0.987280829660799
0.8665,0.9651,0.997535574835488,0.990668256088207
0.8666,0.9666,0.997650697233045,0.992207995373392
0.8666,0.9668,0.997650697233045,0.99241329394475
0.8673,0.9671,0.998456554015947,0.992721241801787
0.8676,0.9672,0.99880192120862,0.992823891087466
0.8678,0.9697,0.999032166003735,0.995390123229442
0.8686,0.9712,0.999953145184195,0.996929862514627
0.8689,0.9742,1.00029851237687,1.000009341085
0.8691,0.9781,1.00052875717198,1.00401266322648
0.8695,0.982,1.00098924676221,1.00801598536796
0.8696,0.9852,1.00110436915977,1.01130076250969
0.8692,0.9863,1.00064387956954,1.01242990465216
0.8696,0.9869,1.00110436915977,1.01304580036623
0.8698,0.9868,1.00133461395488,1.01294315108055
0.8702,0.9845,1.00179510354511,1.01058221750994
0.8705,0.9817,1.00214047073779,1.00770803751092
0.8703,0.9798,1.00191022594267,1.00575770108302
0.8709,0.9781,1.00260096032802,1.00401266322648
0.8709,0.9779,1.00260096032802,1.00380736465512
0.8708,0.9735,1.00248583793046,0.999290796085244
0.8705,0.9725,1.00214047073779,0.998264303228454
0.8704,0.9695,1.00202534834023,0.995184824658084
0.8704,0.9684,1.00202534834023,0.994055682515614
0.8705,0.9658,1.00214047073779,0.99138680108796
0.8703,0.9639,1.00191022594267,0.989436464660059
0.8705,0.9621,1.00214047073779,0.987588777517836
0.8703,0.9607,1.00191022594267,0.98615168751833
0.8698,0.9593,1.00133461395488,0.984714597518824
0.8699,0.9584,1.00144973635244,0.983790753947713
0.87,0.9585,1.00156485875,0.983893403233392
0.8695,0.9587,1.00098924676221,0.98409870180475
0.8693,0.9595,1.0007590019671,0.984919896090182
0.8692,0.9611,1.00064387956954,0.986562284661046
0.8693,0.9647,1.0007590019671,0.990257658945491
0.8689,0.9675,1.00029851237687,0.993131838944503
0.8689,0.9714,1.00029851237687,0.997135161085985
0.8692,0.9756,1.00064387956954,1.0014464310845
0.8686,0.9782,0.999953145184195,1.00411531251216
0.8684,0.981,0.99972290038908,1.00698949251117
0.8688,0.9821,1.00018338997931,1.00811863465364
0.8687,0.9822,1.00006826758175,1.00822128393932
0.8686,0.9816,0.999953145184195,1.00760538822524
0.8684,0.9818,0.99972290038908,1.0078106867966
0.868,0.9821,0.99926241079885,1.00811863465364
0.8678,0.9806,0.999032166003735,1.00657889536845
0.868,0.9801,0.99926241079885,1.00606564894006
0.8681,0.9798,0.999377533196407,1.00575770108302
0.8682,0.979,0.999492655593964,1.00493650679759
0.8685,0.977,0.999838022786637,1.00288352108401
0.8686,0.9764,0.999953145184195,1.00226762536994
0.8681,0.9745,0.999377533196407,1.00031728894203
0.8683,0.9731,0.999607777991522,0.998880198942528
0.8679,0.9725,0.999147288401292,0.998264303228454
0.8674,0.9722,0.998571676413505,0.997956355371417
0.8675,0.9727,0.998686798811062,0.998469601799812
0.8678,0.972,0.999032166003735,0.997751056800059
0.8674,0.9717,0.998571676413505,0.997443108943022
0.8679,0.972,0.999147288401292,0.997751056800059
0.8684,0.9728,0.99972290038908,0.998572251085491
0.8687,0.974,1.00006826758175,0.999804042513639
0.8687,0.9735,1.00006826758175,0.999290796085244
0.8691,0.9747,1.00052875717198,1.00052258751339
0.8691,0.9743,1.00052875717198,1.00011199037068
0.869,0.973,1.00041363477442,0.998777549656849
0.8688,0.9706,1.00018338997931,0.996313966800553
0.8693,0.9679,1.0007590019671,0.993542436087219
0.8691,0.9649,1.00052875717198,0.990462957516849
0.8693,0.9616,1.0007590019671,0.987075531089441
0.8693,0.9612,1.0007590019671,0.986664933946725
0.8693,0.9607,1.0007590019671,0.98615168751833
0.8695,0.9602,1.00098924676221,0.985638441089935
0.8698,0.9602,1.00133461395488,0.985638441089935
0.8704,0.9624,1.00202534834023,0.987896725374873
0.8704,0.9643,1.00202534834023,0.989847061802775
0.8707,0.9663,1.0023707155329,0.991900047516355
0.8712,0.9684,1.00294632752069,0.994055682515614
0.8715,0.9694,1.00329169471336,0.995082175372405
0.8716,0.972,1.00340681711092,0.997751056800059
0.872,0.9736,1.00386730670115,0.999393445370923
0.8721,0.9747,1.00398242909871,1.00052258751339
0.8724,0.9772,1.00432779629138,1.00308881965537
0.8726,0.9783,1.00455804108649,1.00421796179784
0.8724,0.9792,1.00432779629138,1.00514180536895
0.8725,0.9798,1.00444291868894,1.00575770108302
0.872,0.979,1.00386730670115,1.00493650679759
0.872,0.9769,1.00386730670115,1.00278087179833
0.8716,0.9756,1.00340681711092,1.0014464310845
0.8715,0.9732,1.00329169471336,0.998982848228207
0.8713,0.9722,1.00306144991825,0.997956355371417
0.871,0.9734,1.00271608272557,0.999188146799565
0.8709,0.973,1.00260096032802,0.998777549656849
0.8708,0.9722,1.00248583793046,0.997956355371417
0.8712,0.9737,1.00294632752069,0.999496094656602
0.8715,0.9743,1.00329169471336,1.00011199037068
0.8713,0.9734,1.00306144991825,0.999188146799565
0.8715,0.9736,1.00329169471336,0.999393445370923
0.8715,0.9749,1.00329169471336,1.00072788608475
0.8713,0.9765,1.00306144991825,1.00237027465561
0.8711,0.9771,1.00283120512313,1.00298617036969
0.8706,0.9769,1.00225559313534,1.00278087179833
0.8705,0.9766,1.00214047073779,1.00247292394129
0.8707,0.9761,1.0023707155329,1.0019596775129
0.8703,0.9767,1.00191022594267,1.00257557322697
0.8702,0.9762,1.00179510354511,1.00206232679858
0.8704,0.9768,1.00202534834023,1.00267822251265
0.8704,0.9781,1.00202534834023,1.00401266322648
0.8702,0.9765,1.00179510354511,1.00237027465561
0.8702,0.9768,1.00179510354511,1.00267822251265
0.8706,0.977,1.00225559313534,1.00288352108401
0.8704,0.9772,1.00202534834023,1.00308881965537
0.8705,0.9772,1.00214047073779,1.00308881965537
0.8703,0.9767,1.00191022594267,1.00257557322697
0.8706,0.9775,1.00225559313534,1.00339676751241
0.8702,0.9776,1.00179510354511,1.00349941679808
0.8705,0.9783,1.00214047073779,1.00421796179784
0.8697,0.9781,1.00121949155733,1.00401266322648
0.8699,0.9785,1.00144973635244,1.0044232603692
0.8689,0.9781,1.00029851237687,1.00401266322648
0.8686,0.9771,0.999953145184195,1.00298617036969
0.8677,0.9789,0.998917043606177,1.00483385751191
0.8671,0.9789,0.998226309220832,1.00483385751191
0.8666,0.9774,0.997650697233045,1.00329411822673
0.8665,0.9772,0.997535574835488,1.00308881965537
0.8664,0.9763,0.99742045243793,1.00216497608426
0.8664,0.9748,0.99742045243793,1.00062523679907
0.8667,0.9732,0.997765819630603,0.998982848228207
0.8671,0.9711,0.998226309220832,0.996827213228948
0.8675,0.9713,0.998686798811062,0.997032511800306
0.8674,0.9702,0.998571676413505,0.995903369657837
0.8681,0.9717,0.999377533196407,0.997443108943022
0.8686,0.9723,0.999953145184195,0.998059004657096
0.8692,0.9723,1.00064387956954,0.998059004657096
0.8694,0.9727,1.00087412436465,0.998469601799812
0.8695,0.9743,1.00098924676221,1.00011199037068
0.8695,0.9738,1.00098924676221,0.999598743942281
0.87,0.9734,1.00156485875,0.999188146799565
0.8702,0.9748,1.00179510354511,1.00062523679907
0.8703,0.9756,1.00191022594267,1.0014464310845
0.8702,0.9766,1.00179510354511,1.00247292394129
0.87,0.9762,1.00156485875,1.00206232679858
0.8696,0.9769,1.00110436915977,1.00278087179833
0.8701,0.9767,1.00167998114756,1.00257557322697
0.8697,0.9763,1.00121949155733,1.00216497608426
0.8694,0.9752,1.00087412436465,1.00103583394179
0.8699,0.9754,1.00144973635244,1.00124113251315
0.8699,0.9746,1.00144973635244,1.00041993822771
0.871,0.9744,1.00271608272557,1.00021463965636
0.8713,0.9738,1.00306144991825,0.999598743942281
0.8715,0.9722,1.00329169471336,0.997956355371417
0.8716,0.9709,1.00340681711092,0.99662191465759
0.8724,0.9692,1.00432779629138,0.994876876801047
0.8721,0.9673,1.00398242909871,0.992926540373145
0.8723,0.9656,1.00421267389382,0.991181502516602
0.8721,0.965,1.00398242909871,0.990565606802528
0.8719,0.9642,1.00375218430359,0.989744412517096
0.8718,0.9633,1.00363706190603,0.988820568945985
0.8717,0.9643,1.00352193950848,0.989847061802775
0.8716,0.9654,1.00340681711092,0.990976203945244
0.8714,0.9664,1.0031765723158,0.992002696802034
0.8714,0.9676,1.0031765723158,0.993234488230182
0.8718,0.9684,1.00363706190603,0.994055682515614
0.8717,0.9696,1.00352193950848,0.995287473943763
0.8714,0.9697,1.0031765723158,0.995390123229442
0.8708,0.9701,1.00248583793046,0.995800720372158
0.8702,0.9711,1.00179510354511,0.996827213228948
0.8696,0.9726,1.00110436915977,0.998366952514133
0.8683,0.9721,0.999607777991522,0.997853706085738
0.8678,0.9722,0.999032166003735,0.997956355371417
0.867,0.9739,0.998111186823275,0.99970139322796
0.8662,0.9738,0.997190207642815,0.999598743942281
0.866,0.9747,0.9969599628477,1.00052258751339
0.8653,0.9748,0.996154106064798,1.00062523679907
0.8649,0.9772,0.995693616474568,1.00308881965537
0.8647,0.9786,0.995463371679453,1.00452590965487
0.8643,0.9794,0.995002882089223,1.00534710394031
0.8644,0.9808,0.995118004486781,1.00678419393981
0.8634,0.9819,0.993966780511206,1.00791333608228
0.8631,0.9822,0.993621413318533,1.00822128393932
0.8625,0.9817,0.992930678933189,1.00770803751092
0.8625,0.9803,0.992930678933189,1.00627094751142
0.8626,0.9792,0.993045801330746,1.00514180536895
0.8634,0.9782,0.993966780511206,1.00411531251216
0.8643,0.9785,0.995002882089223,1.0044232603692
0.865,0.9792,0.995808738872126,1.00514180536895
0.8653,0.9794,0.996154106064798,1.00534710394031
0.8654,0.9798,0.996269228462355,1.00575770108302
0.8656,0.9793,0.99649947325747,1.00524445465463
0.8664,0.9801,0.99742045243793,1.00606564894006
0.8668,0.9803,0.99788094202816,1.00627094751142
0.8666,0.9806,0.997650697233045,1.00657889536845
0.867,0.9821,0.998111186823275,1.00811863465364
0.8678,0.983,0.999032166003735,1.00904247822475
0.868,0.9837,0.99926241079885,1.0097610232245
0.8685,0.9844,0.999838022786637,1.01047956822426
0.8691,0.9848,1.00052875717198,1.01089016536697
0.87,0.9852,1.00156485875,1.01130076250969
0.8708,0.9848,1.00248583793046,1.01089016536697
0.8709,0.983,1.00260096032802,1.00904247822475
0.871,0.9827,1.00271608272557,1.00873453036771
0.8715,0.9814,1.00329169471336,1.00740008965389
0.8713,0.9815,1.00306144991825,1.00750273893957
0.8714,0.9787,1.0031765723158,1.00462855894055
0.8711,0.9755,1.00283120512313,1.00134378179882
0.8714,0.9748,1.0031765723158,1.00062523679907
0.8715,0.9741,1.00329169471336,0.999906691799318
0.8715,0.9714,1.00329169471336,0.997135161085985
0.872,0.9714,1.00386730670115,0.997135161085985
0.8722,0.9713,1.00409755149626,0.997032511800306
0.8722,0.9704,1.00409755149626,0.996108668229195
0.8718,0.9697,1.00363706190603,0.995390123229442
0.8712,0.9705,1.00294632752069,0.996211317514874
0.8698,0.9723,1.00133461395488,0.998059004657096
0.868,0.9718,0.99926241079885,0.997545758228701
0.8671,0.9753,0.998226309220832,1.00113848322747
0.8666,0.9781,0.997650697233045,1.00401266322648
0.866,0.9791,0.9969599628477,1.00503915608327
0.866,0.9778,0.9969599628477,1.00370471536944
0.8664,0.9779,0.99742045243793,1.00380736465512
0.8667,0.9769,0.997765819630603,1.00278087179833
0.867,0.9746,0.998111186823275,1.00041993822771
0.8672,0.9721,0.99834143161839,0.997853706085738
0.8675,0.9724,0.998686798811062,0.998161653942775
0.8676,0.9725,0.99880192120862,0.998264303228454
0.8678,0.9716,0.999032166003735,0.997340459657343
0.8682,0.9722,0.999492655593965,0.997956355371417
0.8681,0.9715,0.999377533196407,0.997237810371664
0.8679,0.9717,0.999147288401292,0.997443108943022
0.8675,0.9713,0.998686798811062,0.997032511800306
0.8676,0.9709,0.99880192120862,0.99662191465759
0.8675,0.9698,0.998686798811062,0.995492772515121
0.8678,0.9715,0.999032166003735,0.997237810371664
0.8679,0.9716,0.999147288401292,0.997340459657343
0.8684,0.9734,0.99972290038908,0.999188146799565
0.8682,0.9752,0.999492655593965,1.00103583394179
0.8689,0.9769,1.00029851237687,1.00278087179833
0.8687,0.9773,1.00006826758175,1.00319146894105
0.8688,0.9771,1.00018338997931,1.00298617036969
0.8689,0.9777,1.00029851237687,1.00360206608376
0.8695,0.9788,1.00098924676221,1.00473120822623
0.8698,0.9788,1.00133461395488,1.00473120822623
0.8699,0.9798,1.00144973635244,1.00575770108302
0.8701,0.9803,1.00167998114756,1.00627094751142
0.8697,0.982,1.00121949155733,1.00801598536796
0.8691,0.983,1.00052875717198,1.00904247822475
0.8694,0.9828,1.00087412436465,1.00883717965339
0.8692,0.9836,1.00064387956954,1.00965837393883
0.8686,0.9834,0.999953145184195,1.00945307536747
0.8686,0.9827,0.999953145184195,1.00873453036771
0.8689,0.9807,1.00029851237687,1.00668154465413
0.8688,0.9824,1.00018338997931,1.00842658251068
0.8689,0.981,1.00029851237687,1.00698949251117
0.8689,0.9806,1.00029851237687,1.00657889536845
0.869,0.9802,1.00041363477442,1.00616829822574
0.8697,0.9783,1.00121949155733,1.00421796179784
0.87,0.9784,1.00156485875,1.00432061108352
0.8702,0.9775,1.00179510354511,1.00339676751241
0.8701,0.9767,1.00167998114756,1.00257557322697
0.8707,0.9773,1.0023707155329,1.00319146894105
0.8711,0.9766,1.00283120512313,1.00247292394129
0.8716,0.9765,1.00340681711092,1.00237027465561
0.871,0.9762,1.00271608272557,1.00206232679858
0.8716,0.9753,1.00340681711092,1.00113848322747
0.8712,0.9739,1.00294632752069,0.99970139322796
0.8709,0.9737,1.00260096032802,0.999496094656602
0.8704,0.9718,1.00202534834023,0.997545758228701
0.8703,0.9715,1.00191022594267,0.997237810371664
0.8697,0.9703,1.00121949155733,0.996006018943516
0.8693,0.9686,1.0007590019671,0.994260981086972
0.8696,0.9664,1.00110436915977,0.992002696802034
0.8697,0.9651,1.00121949155733,0.990668256088207
0.8695,0.9643,1.00098924676221,0.989847061802775
0.8698,0.9642,1.00133461395488,0.989744412517096
0.8699,0.9628,1.00144973635244,0.988307322517589
0.87,0.9607,1.00156485875,0.98615168751833
0.8703,0.9612,1.00191022594267,0.986664933946725
0.8705,0.9592,1.00214047073779,0.984611948233145
0.8708,0.9618,1.00248583793046,0.987280829660799
0.871,0.962,1.00271608272557,0.987486128232157
0.8711,0.9635,1.00283120512313,0.989025867517343
0.8712,0.9664,1.00294632752069,0.992002696802034
0.8712,0.9683,1.00294632752069,0.993953033229935
0.871,0.9696,1.00271608272557,0.995287473943763
0.871,0.9708,1.00271608272557,0.996519265371911
0.8708,0.9731,1.00248583793046,0.998880198942528
0.8708,0.9753,1.00248583793046,1.00113848322747
0.8705,0.9772,1.00214047073779,1.00308881965537
0.8702,0.9798,1.00179510354511,1.00575770108302
0.8698,0.9809,1.00133461395488,1.00688684322549
0.8696,0.9821,1.00110436915977,1.00811863465364
0.8693,0.9832,1.0007590019671,1.00924777679611
0.8694,0.9842,1.00087412436465,1.0102742696529
0.8694,0.9832,1.00087412436465,1.00924777679611
0.8694,0.9836,1.00087412436465,1.00965837393883
0.8692,0.9821,1.00064387956954,1.00811863465364
0.8693,0.9813,1.0007590019671,1.00729744036821
0.869,0.98,1.00041363477442,1.00596299965438
0.8689,0.9775,1.00029851237687,1.00339676751241
0.8688,0.9755,1.00018338997931,1.00134378179882
0.8689,0.9737,1.00029851237687,0.999496094656602
0.8687,0.9714,1.00006826758175,0.997135161085985
0.8685,0.968,0.999838022786637,0.993645085372898
0.8685,0.9658,0.999838022786637,0.99138680108796
0.8686,0.9655,0.999953145184195,0.991078853230923
0.8675,0.9637,0.998686798811062,0.989231166088701
0.8663,0.9632,0.997305330040373,0.988717919660306
0.8661,0.9631,0.997075085245258,0.988615270374626
0.8653,0.9619,0.996154106064798,0.987383478946478
0.865,0.9617,0.995808738872126,0.98717818037512
0.8649,0.9619,0.995693616474568,0.987383478946478
0.8646,0.963,0.995348249281896,0.988512621088948
0.8646,0.9634,0.995348249281896,0.988923218231664
0.865,0.9646,0.995808738872126,0.990155009659812
0.8648,0.9665,0.995578494077011,0.992105346087713
0.8645,0.9669,0.995233126884338,0.992515943230429
0.8649,0.9686,0.995693616474568,0.994260981086972
0.8655,0.971,0.996384350859913,0.996724563943269
0.8657,0.9717,0.996614595655028,0.997443108943022
0.8664,0.974,0.99742045243793,0.999804042513639
0.8664,0.9749,0.99742045243793,1.00072788608475
0.8669,0.9762,0.997996064425717,1.00206232679858
0.8671,0.9774,0.998226309220832,1.00329411822673
0.8669,0.9774,0.997996064425717,1.00329411822673
0.8673,0.9777,0.998456554015947,1.00360206608376
0.8675,0.977,0.998686798811062,1.00288352108401
0.8676,0.9763,0.99880192120862,1.00216497608426
0.8685,0.9764,0.999838022786637,1.00226762536994
0.8694,0.9753,1.00087412436465,1.00113848322747
0.8702,0.9746,1.00179510354511,1.00041993822771
0.8703,0.9733,1.00191022594267,0.999085497513886
0.8704,0.9735,1.00202534834023,0.999290796085244
0.8706,0.9728,1.00225559313534,0.998572251085491
0.8705,0.9711,1.00214047073779,0.996827213228948
0.8705,0.971,1.00214047073779,0.996724563943269
0.8706,0.9712,1.00225559313534,0.996929862514627
0.8705,0.971,1.00214047073779,0.996724563943269
0.8704,0.9718,1.00202534834023,0.997545758228701
0.8704,0.9711,1.00202534834023,0.996827213228948
0.8703,0.9719,1.00191022594267,0.99764840751438
0.8706,0.9698,1.00225559313534,0.995492772515121
0.8706,0.9696,1.00225559313534,0.995287473943763
0.8708,0.9659,1.00248583793046,0.991489450373639
0.8709,0.9646,1.00260096032802,0.990155009659812
0.8711,0.9626,1.00283120512313,0.988102023946231
0.8716,0.9644,1.00340681711092,0.989949711088454
0.8722,0.9628,1.00409755149626,0.988307322517589
0.8727,0.9636,1.00467316348405,0.989128516803022
0.8724,0.9624,1.00432779629138,0.987896725374873
0.8723,0.9633,1.00421267389382,0.988820568945985
0.8722,0.9634,1.00409755149626,0.988923218231664
0.8721,0.9637,1.00398242909871,0.989231166088701
0.8715,0.9646,1.00329169471336,0.990155009659812
0.8711,0.9667,1.00283120512313,0.992310644659071
0.8703,0.9698,1.00191022594267,0.995492772515121
0.869,0.9732,1.00041363477442,0.998982848228207
0.8676,0.9767,0.99880192120862,1.00257557322697
0.8669,0.9799,0.997996064425717,1.0058603503687
0.8658,0.9832,0.996729718052585,1.00924777679611
0.865,0.9874,0.995808738872126,1.01355904679463
0.8641,0.9886,0.994772637294108,1.01479083822278
0.8637,0.9899,0.994312147703878,1.0161252789366
0.8629,0.9905,0.993391168523419,1.01674117465068
0.8628,0.9908,0.993276046125861,1.01704912250771
0.8625,0.9896,0.992930678933189,1.01581733107957
0.8627,0.9881,0.993160923728304,1.01427759179438
0.8627,0.9863,0.993160923728304,1.01242990465216
0.8627,0.9837,0.993160923728304,1.0097610232245
0.8632,0.9818,0.993736535716091,1.0078106867966
0.8627,0.9803,0.993160923728304,1.00627094751142
0.8632,0.9775,0.993736535716091,1.00339676751241
0.8638,0.9763,0.994427270101436,1.00216497608426
0.8638,0.9752,0.994427270101436,1.00103583394179
0.8645,0.973,0.995233126884338,0.998777549656849
0.8648,0.9716,0.995578494077011,0.997340459657343
0.865,0.9689,0.995808738872126,0.994568928944009
0.8649,0.9668,0.995693616474568,0.99241329394475
0.8657,0.9644,0.996614595655028,0.989949711088454
0.8661,0.9625,0.997075085245258,0.987999374660552
0.8663,0.9617,0.997305330040373,0.98717818037512
0.8672,0.9612,0.99834143161839,0.986664933946725
0.8673,0.9586,0.998456554015947,0.983996052519071
0.8679,0.9599,0.999147288401292,0.985330493232898
0.8679,0.9626,0.999147288401292,0.988102023946231
0.8686,0.9628,0.999953145184195,0.988307322517589
0.8681,0.9629,0.999377533196407,0.988409971803269
0.8688,0.9655,1.00018338997931,0.991078853230923
0.8686,0.9646,0.999953145184195,0.990155009659812
0.8693,0.9654,1.0007590019671,0.990976203945244
0.869,0.9656,1.00041363477442,0.991181502516602
0.8692,0.9678,1.00064387956954,0.99343978680154
0.8699,0.9689,1.00144973635244,0.99456892894401
0.8701,0.9706,1.00167998114756,0.996313966800553
0.8709,0.972,1.00260096032802,0.997751056800059
0.8713,0.9765,1.00306144991825,1.00237027465561
0.8717,0.9788,1.00352193950848,1.00473120822623
0.872,0.9817,1.00386730670115,1.00770803751092
0.8722,0.9833,1.00409755149626,1.00935042608179
0.8731,0.986,1.00513365307428,1.01212195679512
0.8732,0.9861,1.00524877547184,1.0122246060808
0.8728,0.9891,1.00478828588161,1.01530408465117
0.8728,0.9888,1.00478828588161,1.01499613679413
0.8724,0.9883,1.00432779629138,1.01448289036574
0.8722,0.9878,1.00409755149626,1.01396964393734
0.8722,0.9874,1.00409755149626,1.01355904679463
0.8714,0.9856,1.0031765723158,1.01171135965241
0.8715,0.9841,1.00329169471336,1.01017162036722
0.8711,0.9822,1.00283120512313,1.00822128393932
0.871,0.9815,1.00271608272557,1.00750273893957
0.8707,0.9802,1.0023707155329,1.00616829822574
0.8701,0.9783,1.00167998114756,1.00421796179784
0.87,0.9794,1.00156485875,1.00534710394031
0.8695,0.9799,1.00098924676221,1.0058603503687
0.8694,0.9797,1.00087412436465,1.00565505179734
0.869,0.9803,1.00041363477442,1.00627094751142
0.8692,0.9793,1.00064387956954,1.00524445465463
0.869,0.9789,1.00041363477442,1.00483385751191
0.8693,0.9786,1.0007590019671,1.00452590965487
0.8688,0.9783,1.00018338997931,1.00421796179784
0.8685,0.9768,0.999838022786637,1.00267822251265
0.8681,0.9764,0.999377533196407,1.00226762536994
0.8679,0.9748,0.999147288401292,1.00062523679907
0.8676,0.9721,0.99880192120862,0.997853706085738
0.8677,0.9714,0.998917043606177,0.997135161085985
0.8672,0.9681,0.99834143161839,0.993747734658577
0.8672,0.9666,0.99834143161839,0.992207995373392
0.8671,0.967,0.998226309220832,0.992618592516108
0.867,0.9673,0.998111186823275,0.992926540373145
0.8673,0.9682,0.998456554015947,0.993850383944256
0.8681,0.9695,0.999377533196407,0.995184824658084
0.8684,0.9698,0.99972290038908,0.995492772515121
0.8685,0.9717,0.999838022786637,0.997443108943022
0.869,0.9736,1.00041363477442,0.999393445370923
0.8699,0.9736,1.00144973635244,0.999393445370923
0.8697,0.9737,1.00121949155733,0.999496094656602
0.87,0.9732,1.00156485875,0.998982848228207
0.8702,0.9736,1.00179510354511,0.999393445370923
0.8702,0.9732,1.00179510354511,0.998982848228207
0.8702,0.9691,1.00179510354511,0.994774227515368
0.8702,0.9698,1.00179510354511,0.995492772515121
0.8697,0.9697,1.00121949155733,0.995390123229442
0.8696,0.9705,1.00110436915977,0.996211317514874
0.8683,0.9711,0.999607777991522,0.996827213228948
0.8678,0.9734,0.999032166003735,0.999188146799565
0.8674,0.9753,0.998571676413505,1.00113848322747
0.8669,0.9766,0.997996064425717,1.00247292394129
0.8664,0.9779,0.99742045243793,1.00380736465512
0.8662,0.9791,0.997190207642815,1.00503915608327
0.8659,0.9786,0.996844840450143,1.00452590965487
0.8663,0.9783,0.997305330040373,1.00421796179784
0.8664,0.9781,0.99742045243793,1.00401266322648
0.8665,0.9771,0.997535574835488,1.00298617036969
0.867,0.977,0.998111186823275,1.00288352108401
0.8669,0.9746,0.997996064425717,1.00041993822771
0.8674,0.9732,0.998571676413505,0.998982848228207
0.8676,0.9718,0.99880192120862,0.997545758228701
0.8678,0.97,0.999032166003735,0.995698071086479
0.8681,0.971,0.999377533196407,0.996724563943269
0.8686,0.9697,0.999953145184195,0.995390123229442
0.8688,0.9696,1.00018338997931,0.995287473943763
0.8686,0.9682,0.999953145184195,0.993850383944256
0.8693,0.9669,1.0007590019671,0.992515943230429
0.8696,0.9665,1.00110436915977,0.992105346087713
0.8696,0.9666,1.00110436915977,0.992207995373392
0.8695,0.9671,1.00098924676221,0.992721241801787
0.8691,0.9675,1.00052875717198,0.993131838944503
0.8693,0.9683,1.0007590019671,0.993953033229935
0.869,0.9682,1.00041363477442,0.993850383944256
0.8684,0.9693,0.99972290038908,0.994979526086726
0.8683,0.9706,0.999607777991522,0.996313966800553
0.8683,0.9715,0.999607777991522,0.997237810371664
0.8682,0.9707,0.999492655593964,0.996416616086232
0.8686,0.9701,0.999953145184195,0.995800720372158
0.8684,0.9705,0.99972290038908,0.996211317514874
0.8685,0.9704,0.999838022786637,0.996108668229195
0.8686,0.9714,0.999953145184195,0.997135161085985
0.8687,0.971,1.00006826758175,0.996724563943269
0.869,0.9718,1.00041363477442,0.997545758228701
0.8693,0.9729,1.0007590019671,0.99867490037117
0.8692,0.973,1.00064387956954,0.998777549656849
0.8692,0.9732,1.00064387956954,0.998982848228207
0.8689,0.9742,1.00029851237687,1.000009341085
0.8688,0.9737,1.00018338997931,0.999496094656602
0.8689,0.9744,1.00029851237687,1.00021463965636
0.8687,0.9734,1.00006826758175,0.999188146799565
0.8692,0.974,1.00064387956954,0.999804042513639
0.87,0.9736,1.00156485875,0.999393445370923
0.8703,0.9739,1.00191022594267,0.99970139322796
0.8703,0.9742,1.00191022594267,1.000009341085
0.8707,0.9724,1.0023707155329,0.998161653942775
0.8707,0.973,1.0023707155329,0.998777549656849
0.8704,0.9712,1.00202534834023,0.996929862514627
0.8706,0.9712,1.00225559313534,0.996929862514627
0.8704,0.9722,1.00202534834023,0.997956355371417
0.8706,0.9734,1.00225559313534,0.999188146799565
0.8705,0.9759,1.00214047073779,1.00175437894154
0.8707,0.975,1.0023707155329,1.00083053537043
0.8702,0.975,1.00179510354511,1.00083053537043
0.8709,0.976,1.00260096032802,1.00185702822722
0.8706,0.9746,1.00225559313534,1.00041993822771
0.8707,0.9752,1.0023707155329,1.00103583394179
0.8705,0.9751,1.00214047073779,1.00093318465611
0.8702,0.9767,1.00179510354511,1.00257557322697
0.8693,0.9752,1.0007590019671,1.00103583394179
0.8681,0.9765,0.999377533196407,1.00237027465562
0.8678,0.9766,0.999032166003735,1.00247292394129
0.8672,0.9786,0.99834143161839,1.00452590965487
0.8672,0.9801,0.99834143161839,1.00606564894006
0.8668,0.9777,0.99788094202816,1.00360206608376
0.867,0.9779,0.998111186823275,1.00380736465512
0.8667,0.9777,0.997765819630603,1.00360206608376
0.8666,0.9751,0.997650697233045,1.00093318465611
0.8661,0.9739,0.997075085245258,0.99970139322796
0.8656,0.9737,0.99649947325747,0.999496094656602
0.8649,0.9726,0.995693616474568,0.998366952514133
0.8647,0.9727,0.995463371679453,0.998469601799812
0.8644,0.9707,0.995118004486781,0.996416616086232
0.8642,0.9702,0.994887759691666,0.995903369657837
0.864,0.9697,0.994657514896551,0.995390123229442
0.8646,0.9702,0.995348249281896,0.995903369657837
0.8645,0.9697,0.995233126884338,0.995390123229442
0.8646,0.9699,0.995348249281896,0.9955954218008
0.8648,0.9699,0.995578494077011,0.9955954218008
0.8651,0.9697,0.995923861269683,0.995390123229442
0.8651,0.9703,0.995923861269683,0.996006018943516
0.8649,0.9696,0.995693616474568,0.995287473943763
0.8656,0.9705,0.99649947325747,0.996211317514874
0.8653,0.9701,0.996154106064798,0.995800720372158
0.8653,0.9708,0.996154106064798,0.996519265371911
0.8655,0.9708,0.996384350859913,0.996519265371911
0.8657,0.9717,0.996614595655028,0.997443108943022
0.8661,0.9725,0.997075085245258,0.998264303228454
0.8664,0.9732,0.99742045243793,0.998982848228207
0.867,0.974,0.998111186823275,0.999804042513639
0.8676,0.9738,0.99880192120862,0.999598743942281
0.8684,0.9724,0.99972290038908,0.998161653942775
0.8685,0.972,0.999838022786637,0.997751056800059
0.8689,0.9679,1.00029851237687,0.993542436087219
0.8691,0.9652,1.00052875717198,0.990770905373886
0.8697,0.9625,1.00121949155733,0.987999374660552
0.8697,0.9607,1.00121949155733,0.98615168751833
0.8702,0.9598,1.00179510354511,0.985227843947219
0.8705,0.9596,1.00214047073779,0.985022545375861
0.8705,0.9601,1.00214047073779,0.985535791804256
0.8709,0.9612,1.00260096032802,0.986664933946725
0.8709,0.9617,1.00260096032802,0.98717818037512
0.8707,0.9637,1.0023707155329,0.989231166088701
0.8708,0.9661,1.00248583793046,0.991694748944997
0.8705,0.9692,1.00214047073779,0.994876876801047
0.8701,0.9694,1.00167998114756,0.995082175372405
0.8702,0.9732,1.00179510354511,0.998982848228207
0.8698,0.9741,1.00133461395488,0.999906691799319
0.8701,0.9753,1.00167998114756,1.00113848322747
0.8707,0.9771,1.0023707155329,1.00298617036969
0.8707,0.9781,1.0023707155329,1.00401266322648
0.8709,0.9805,1.00260096032802,1.00647624608278
0.8706,0.9818,1.00225559313534,1.0078106867966
0.8706,0.9844,1.00225559313534,1.01047956822426
0.8702,0.9867,1.00179510354511,1.01284050179487
0.8701,0.9893,1.00167998114756,1.01550938322253
0.8697,0.9876,1.00121949155733,1.01376434536599
0.8695,0.9903,1.00098924676221,1.01653587607932
0.8696,0.9902,1.00110436915977,1.01643322679364
0.8692,0.9895,1.00064387956954,1.01571468179389
0.8694,0.9886,1.00087412436465,1.01479083822278
0.8691,0.9877,1.00052875717198,1.01386699465166
0.8695,0.9862,1.00098924676221,1.01232725536648
0.8696,0.9852,1.00110436915977,1.01130076250969
0.8697,0.9827,1.00121949155733,1.00873453036771
0.8698,0.981,1.00133461395488,1.00698949251117
0.8694,0.9761,1.00087412436465,1.0019596775129
0.8691,0.9712,1.00052875717198,0.996929862514627
0.869,0.9669,1.00041363477442,0.992515943230429
0.8686,0.9632,0.999953145184195,0.988717919660306
0.8684,0.9617,0.99972290038908,0.98717818037512
0.8676,0.9613,0.99880192120862,0.986767583232404
0.867,0.9606,0.998111186823275,0.986049038232651
0.8668,0.9598,0.99788094202816,0.985227843947219
0.8665,0.9612,0.997535574835488,0.986664933946725
0.8659,0.9602,0.996844840450143,0.985638441089935
0.8659,0.96,0.996844840450143,0.985433142518577
0.8665,0.9615,0.997535574835488,0.986972881803762
0.867,0.9625,0.998111186823275,0.987999374660552
0.8678,0.9635,0.999032166003735,0.989025867517343
0.8683,0.9646,0.999607777991522,0.990155009659812
0.8686,0.9665,0.999953145184195,0.992105346087713
0.8692,0.968,1.00064387956954,0.993645085372898
0.8695,0.9712,1.00098924676221,0.996929862514627
0.87,0.9727,1.00156485875,0.998469601799812
0.8702,0.9735,1.00179510354511,0.999290796085244
0.8705,0.975,1.00214047073779,1.00083053537043
0.8704,0.978,1.00202534834023,1.0039100139408
0.871,0.9805,1.00271608272557,1.00647624608278
0.8704,0.9814,1.00202534834023,1.00740008965389
0.87,0.9824,1.00156485875,1.00842658251068
0.8701,0.9825,1.00167998114756,1.00852923179636
0.8694,0.9826,1.00087412436465,1.00863188108204
0.8697,0.9841,1.00121949155733,1.01017162036722
0.8699,0.9839,1.00144973635244,1.00996632179586
0.8699,0.9846,1.00144973635244,1.01068486679562
0.8707,0.9843,1.0023707155329,1.01037691893858
0.8715,0.9855,1.00329169471336,1.01160871036673
0.8711,0.9847,1.00283120512313,1.01078751608129
0.8712,0.9847,1.00294632752069,1.01078751608129
0.8712,0.9842,1.00294632752069,1.0102742696529
0.8714,0.9825,1.0031765723158,1.00852923179636
0.8705,0.9789,1.00214047073779,1.00483385751191
0.8708,0.9785,1.00248583793046,1.0044232603692
0.8705,0.9773,1.00214047073779,1.00319146894105
0.8704,0.9745,1.00202534834023,1.00031728894203
0.8699,0.9721,1.00144973635244,0.997853706085738
0.8693,0.9709,1.0007590019671,0.99662191465759
0.8692,0.9681,1.00064387956954,0.993747734658577
0.8693,0.9662,1.0007590019671,0.991797398230676
0.8689,0.9645,1.00029851237687,0.990052360374133
0.8683,0.9631,0.999607777991522,0.988615270374626
0.8678,0.9606,0.999032166003735,0.986049038232651
0.8679,0.9587,0.999147288401292,0.98409870180475
0.8678,0.9596,0.999032166003735,0.985022545375861
0.8673,0.9586,0.998456554015947,0.983996052519071
0.8675,0.9557,0.998686798811062,0.981019223234379
0.8674,0.9557,0.998571676413505,0.981019223234379
0.8674,0.9558,0.998571676413505,0.981121872520058
0.8678,0.9554,0.999032166003735,0.980711275377342
0.8683,0.9556,0.999607777991522,0.9809165739487
0.8684,0.9575,0.99972290038908,0.982866910376601
0.8692,0.9594,1.00064387956954,0.984817246804503
0.8693,0.9598,1.0007590019671,0.985227843947219
0.8698,0.9631,1.00133461395488,0.988615270374626
0.8701,0.9659,1.00167998114756,0.991489450373639
0.8703,0.9681,1.00191022594267,0.993747734658577
0.8702,0.9716,1.00179510354511,0.997340459657343
0.8708,0.9739,1.00248583793046,0.99970139322796
0.8708,0.9753,1.00248583793046,1.00113848322747
0.8711,0.9773,1.00283120512313,1.00319146894105
0.8709,0.9785,1.00260096032802,1.0044232603692
0.8712,0.9796,1.00294632752069,1.00555240251166
0.8704,0.98,1.00202534834023,1.00596299965438
0.8704,0.9809,1.00202534834023,1.00688684322549
0.8699,0.9821,1.00144973635244,1.00811863465364
0.8696,0.9823,1.00110436915977,1.008323933225
0.8694,0.9831,1.00087412436465,1.00914512751043
0.8699,0.9854,1.00144973635244,1.01150606108105
0.8699,0.9869,1.00144973635244,1.01304580036623
0.8701,0.9877,1.00167998114756,1.01386699465166
0.8705,0.9896,1.00214047073779,1.01581733107957
0.8705,0.9912,1.00214047073779,1.01745971965043
0.8705,0.9924,1.00214047073779,1.01869151107858
0.8702,0.9921,1.00179510354511,1.01838356322154
0.871,0.9899,1.00271608272557,1.0161252789366
0.8708,0.9911,1.00248583793046,1.01735707036475
0.8702,0.9902,1.00179510354511,1.01643322679364
0.8703,0.9879,1.00191022594267,1.01407229322302
0.8698,0.9875,1.00133461395488,1.01366169608031
0.8696,0.9866,1.00110436915977,1.0127378525092
0.8695,0.9852,1.00098924676221,1.01130076250969
0.8694,0.9836,1.00087412436465,1.00965837393883
0.8694,0.982,1.00087412436465,1.00801598536796
0.8694,0.9794,1.00087412436465,1.00534710394031
0.8692,0.9766,1.00064387956954,1.00247292394129
0.8688,0.9721,1.00018338997931,0.997853706085738
0.8684,0.9679,0.99972290038908,0.993542436087219
0.8679,0.965,0.999147288401292,0.990565606802528
0.8678,0.9629,0.999032166003735,0.988409971803269
0.8673,0.9616,0.998456554015947,0.987075531089441
0.8674,0.9601,0.998571676413505,0.985535791804256
0.8678,0.9606,0.999032166003735,0.986049038232651
0.8682,0.9607,0.999492655593965,0.98615168751833
0.8681,0.9613,0.999377533196407,0.986767583232404
0.8682,0.962,0.999492655593965,0.987486128232157
0.8679,0.9632,0.999147288401292,0.988717919660306
0.8671,0.9643,0.998226309220832,0.989847061802775
0.867,0.9646,0.998111186823275,0.990155009659812
0.8664,0.9656,0.99742045243793,0.991181502516602
0.866,0.9654,0.9969599628477,0.990976203945244
0.866,0.9656,0.9969599628477,0.991181502516602
0.8658,0.9662,0.996729718052585,0.991797398230676
0.8657,0.9671,0.996614595655028,0.992721241801787
0.8657,0.9682,0.996614595655028,0.993850383944256
0.8662,0.9702,0.997190207642815,0.995903369657837
0.8669,0.9723,0.997996064425717,0.998059004657096
0.8666,0.9743,0.997650697233045,1.00011199037068
0.8673,0.9769,0.998456554015947,1.00278087179833
0.8678,0.9784,0.999032166003735,1.00432061108352
0.8681,0.9788,0.999377533196407,1.00473120822623
0.8684,0.9801,0.99972290038908,1.00606564894006
0.8687,0.982,1.00006826758175,1.00801598536796
0.8689,0.9818,1.00029851237687,1.0078106867966
0.8693,0.9841,1.0007590019671,1.01017162036722
0.8697,0.985,1.00121949155733,1.01109546393833
0.87,0.9854,1.00156485875,1.01150606108105
0.8705,0.9863,1.00214047073779,1.01242990465216
0.8705,0.986,1.00214047073779,1.01212195679512
0.8704,0.9875,1.00202534834023,1.01366169608031
0.8705,0.9876,1.00214047073779,1.01376434536599
0.8704,0.9875,1.00202534834023,1.01366169608031
0.87,0.987,1.00156485875,1.01314844965191
0.8701,0.9867,1.00167998114756,1.01284050179487
0.8701,0.9857,1.00167998114756,1.01181400893808
0.8699,0.9838,1.00144973635244,1.00986367251018
0.8702,0.9836,1.00179510354511,1.00965837393882
0.8701,0.9828,1.00167998114756,1.00883717965339
0.8702,0.9839,1.00179510354511,1.00996632179586
0.8704,0.9845,1.00202534834023,1.01058221750994
0.8706,0.984,1.00225559313534,1.01006897108154
0.8706,0.9857,1.00225559313534,1.01181400893808
0.8706,0.9861,1.00225559313534,1.0122246060808
0.8708,0.9849,1.00248583793046,1.01099281465265
0.8704,0.9812,1.00202534834023,1.00719479108253
0.8705,0.979,1.00214047073779,1.00493650679759
0.8703,0.974,1.00191022594267,0.99980404251364
0.8708,0.9708,1.00248583793046,0.996519265371911
0.8708,0.9668,1.00248583793046,0.99241329394475
0.8708,0.9639,1.00248583793046,0.989436464660059
0.8711,0.9607,1.00283120512313,0.98615168751833
0.8708,0.9574,1.00248583793046,0.982764261090922
0.8704,0.9568,1.00202534834023,0.982148365376848
0.8701,0.9564,1.00167998114756,0.981737768234132
0.8697,0.9568,1.00121949155733,0.982148365376848
0.8691,0.9576,1.00052875717198,0.982969559662281
0.8687,0.9585,1.00006826758175,0.983893403233391
0.8678,0.959,0.999032166003735,0.984406649661787
0.8668,0.9583,0.99788094202816,0.983688104662034
0.8663,0.9572,0.997305330040373,0.982558962519564
0.8659,0.9602,0.996844840450143,0.985638441089935
0.8649,0.9633,0.995693616474568,0.988820568945984
0.8642,0.9646,0.994887759691666,0.990155009659812
0.8635,0.9662,0.994081902908763,0.991797398230676
0.8627,0.9672,0.993160923728304,0.992823891087466
0.8621,0.9695,0.992470189342959,0.995184824658084
0.8613,0.9695,0.991549210162499,0.995184824658084
0.8616,0.9711,0.991894577355171,0.996827213228948
0.8612,0.9727,0.991434087764942,0.998469601799812
0.8611,0.9736,0.991318965367384,0.999393445370923
0.8612,0.9755,0.991434087764942,1.00134378179882
0.862,0.9758,0.992355066945401,1.00165172965586
0.8622,0.9757,0.992585311740516,1.00154908037018
0.8629,0.9758,0.993391168523419,1.00165172965586
0.8635,0.9761,0.994081902908763,1.0019596775129
0.8641,0.9757,0.994772637294108,1.00154908037018
0.8639,0.9753,0.994542392498993,1.00113848322747
0.8651,0.9745,0.995923861269683,1.00031728894203
0.865,0.9746,0.995808738872126,1.00041993822771
0.8645,0.9736,0.995233126884338,0.999393445370923
0.8647,0.9741,0.995463371679453,0.999906691799318
0.865,0.9749,0.995808738872126,1.00072788608475
0.8649,0.9744,0.995693616474568,1.00021463965636
0.8649,0.9744,0.995693616474568,1.00021463965636
0.8652,0.9751,0.99603898366724,1.00093318465611
0.8652,0.9746,0.99603898366724,1.00041993822771
0.8661,0.9743,0.997075085245258,1.00011199037068
0.8659,0.9744,0.996844840450143,1.00021463965636


==> csv/032124_windtunnel_sidecamera_10-20_1000frames_01.csv <==
length [rec],depth [rec],length [norm],depth [norm]
1.0729,1.0931,1.00035542500514,1.04450083829529
1.0733,1.0914,1.00072837884054,1.0428764201953
1.0733,1.0906,1.00072837884054,1.04211198814825
1.0734,1.0928,1.00082161729939,1.04421417627765
1.0735,1.0915,1.00091485575824,1.04297197420118
1.074,1.0474,1.00138104805249,1.00083265760725
1.0738,1.0472,1.00119457113479,1.00064154959549
1.074,1.0465,1.00138104805249,0.999972671554317
1.074,1.0448,1.00138104805249,0.998348253454325
1.0743,1.046,1.00166076342904,0.999494901524907
1.0745,1.046,1.00184724034674,0.999494901524908
1.074,1.0455,1.00138104805249,0.999017131495498
1.0741,1.0448,1.00147428651134,0.998348253454325
1.0741,1.0456,1.00147428651134,0.99911268550138
1.074,1.0458,1.00138104805249,0.999303793513144
1.0743,1.0462,1.00166076342904,0.999686009536671
1.0742,1.0476,1.00156752497019,1.00102376561902
1.0745,1.048,1.00184724034674,1.00140598164255
1.074,1.0488,1.00138104805249,1.0021704136896
1.0742,1.0478,1.00156752497019,1.00121487363078
1.0739,1.0486,1.00128780959364,1.00197930567784
1.0741,1.0475,1.00147428651134,1.00092821161314
1.0738,1.0474,1.00119457113479,1.00083265760725
1.0741,1.0468,1.00147428651134,1.00025933357196
1.0739,1.0463,1.00128780959364,0.999781563542553
1.0737,1.0449,1.00110133267594,0.998443807460207
1.0735,1.0444,1.00091485575824,0.997966037430797
1.0735,1.0428,1.00091485575824,0.996437173336686
1.0736,1.0427,1.00100809421709,0.996341619330804
1.0735,1.0419,1.00091485575824,0.995577187283749
1.0734,1.0404,1.00082161729939,0.99414387719552
1.0732,1.0406,1.00063514038169,0.994334985207284
1.0731,1.0401,1.00054190192284,0.993857215177874
1.0732,1.039,1.00063514038169,0.992806121113173
1.073,1.0377,1.00044866346399,0.991563919036708
1.0731,1.0383,1.00054190192284,0.992137243072
1.0728,1.0379,1.00026218654629,0.991755027048472
1.0731,1.0374,1.00054190192284,0.991277257019062
1.0729,1.0391,1.00035542500514,0.992901675119055
1.0729,1.0381,1.00035542500514,0.991946135060236
1.0725,1.0381,0.999982471169737,0.991946135060236
1.0729,1.0382,1.00035542500514,0.992041689066118
1.0724,1.0378,0.999889232710887,0.99165947304259
1.0727,1.0387,1.00016894808744,0.992519459095527
1.072,1.0388,0.999516278875486,0.992615013101409
1.0713,1.0403,0.998863609663533,0.994048323189638
1.0713,1.0398,0.998863609663533,0.993570553160229
1.0714,1.0397,0.998956848122384,0.993474999154347
1.0714,1.0406,0.998956848122384,0.994334985207284
1.0708,1.0407,0.998397417369282,0.994430539213166
1.0714,1.0399,0.998956848122384,0.99366610716611
1.0713,1.0399,0.998863609663533,0.99366610716611
1.0716,1.0404,0.999143325040084,0.99414387719552
1.0714,1.0406,0.998956848122384,0.994334985207284
1.0714,1.0404,0.998956848122383,0.99414387719552
1.0715,1.0406,0.999050086581234,0.994334985207284
1.0712,1.0405,0.998770371204683,0.994239431201402
1.0713,1.0401,0.998863609663533,0.993857215177874
1.0709,1.0405,0.998490655828132,0.994239431201402
1.0714,1.0399,0.998956848122384,0.99366610716611
1.0717,1.0404,0.999236563498934,0.99414387719552
1.0718,1.0409,0.999329801957785,0.99462164722493
1.072,1.0425,0.999516278875486,0.99615051131904
1.0728,1.0428,1.00026218654629,0.996437173336686
1.0732,1.0438,1.00063514038169,0.997392713395506
1.0736,1.0453,1.00100809421709,0.998826023483734
1.0735,1.0464,1.00091485575824,0.999877117548435
1.0736,1.0468,1.00100809421709,1.00025933357196
1.0736,1.0474,1.00100809421709,1.00083265760725
1.0735,1.0484,1.00091485575824,1.00178819766607
1.0735,1.0496,1.00091485575824,1.00293484573666
1.0735,1.051,1.00091485575824,1.004272601819
1.0735,1.0532,1.00091485575824,1.00637478994841
1.0738,1.0537,1.00119457113479,1.00685255997782
1.0736,1.055,1.00100809421709,1.00809476205428
1.0737,1.0564,1.00110133267594,1.00943251813663
1.0735,1.0577,1.00091485575824,1.01067472021309
1.0737,1.0605,1.00110133267594,1.01335023237779
1.0736,1.0604,1.00100809421709,1.0132546783719
1.0734,1.0604,1.00082161729939,1.0132546783719
1.0738,1.0611,1.00119457113479,1.01392355641308
1.0736,1.0593,1.00100809421709,1.0122035843072
1.0737,1.0596,1.00110133267594,1.01249024632485
1.0739,1.0594,1.00128780959364,1.01229913831309
1.0739,1.0571,1.00128780959364,1.0101013961778
1.0739,1.0555,1.00128780959364,1.00857253208369
1.0741,1.0552,1.00147428651134,1.00828587006604
1.074,1.0526,1.00138104805249,1.00580146591311
1.074,1.0493,1.00138104805249,1.00264818371901
1.0739,1.048,1.00128780959364,1.00140598164255
1.074,1.0472,1.00138104805249,1.00064154959549
1.0738,1.0457,1.00119457113479,0.999208239507262
1.074,1.0456,1.00138104805249,0.99911268550138
1.0738,1.0446,1.00119457113479,0.998157145442561
1.0738,1.0426,1.00119457113479,0.996246065324922
1.0737,1.0412,1.00110133267594,0.994908309242575
1.0736,1.0402,1.00100809421709,0.993952769183756
1.0737,1.0404,1.00110133267594,0.99414387719552
1.0736,1.0397,1.00100809421709,0.993474999154346
1.0736,1.0395,1.00100809421709,0.993283891142583
1.0734,1.0399,1.00082161729939,0.99366610716611
1.0734,1.0401,1.00082161729939,0.993857215177874
1.0736,1.0395,1.00100809421709,0.993283891142583
1.0738,1.0396,1.00119457113479,0.993379445148465
1.0741,1.0416,1.00147428651134,0.995290525266103
1.074,1.0412,1.00138104805249,0.994908309242575
1.0742,1.0404,1.00156752497019,0.99414387719552
1.0745,1.0415,1.00184724034674,0.995194971260221
1.0745,1.0418,1.00184724034674,0.995481633277867
1.0748,1.0418,1.00212695572329,0.995481633277867
1.0749,1.0425,1.00222019418214,0.99615051131904
1.0747,1.044,1.00203371726444,0.997583821407269
1.0744,1.0451,1.00175400188789,0.99863491547197
1.0745,1.0451,1.00184724034674,0.998634915471971
1.0746,1.045,1.00194047880559,0.998539361466088
1.0746,1.0455,1.00194047880559,0.999017131495498
1.0747,1.0455,1.00203371726444,0.999017131495498
1.0745,1.0452,1.00184724034674,0.998730469477852
1.0745,1.0447,1.00184724034674,0.998252699448443
1.0742,1.0447,1.00156752497019,0.998252699448443
1.0741,1.0445,1.00147428651134,0.998061591436679
1.074,1.0431,1.00138104805249,0.996723835354332
1.0736,1.0428,1.00100809421709,0.996437173336686
1.0733,1.0439,1.00072837884054,0.997488267401387
1.0728,1.0435,1.00026218654629,0.99710605137786
1.0724,1.0435,0.999889232710887,0.99710605137786
1.0714,1.0437,0.998956848122384,0.997297159389624
1.0711,1.0442,0.998677132745832,0.997774929419033
1.0708,1.0439,0.998397417369282,0.997488267401387
1.0707,1.0445,0.998304178910431,0.998061591436679
1.07,1.0464,0.997651509698479,0.999877117548435
1.07,1.046,0.997651509698479,0.999494901524907
1.0699,1.0451,0.997558271239629,0.99863491547197
1.0696,1.0467,0.997278555863078,1.00016377956608
1.0696,1.0466,0.997278555863078,1.0000682255602
1.0696,1.0476,0.997278555863078,1.00102376561902
1.0695,1.0492,0.997185317404227,1.00255262971313
1.0698,1.0489,0.997465032780778,1.00226596769548
1.0701,1.0484,0.997744748157329,1.00178819766607
1.0706,1.0492,0.998210940451581,1.00255262971313
1.0704,1.0495,0.99802446353388,1.00283929173078
1.0707,1.05,0.998304178910431,1.00331706176018
1.0708,1.0498,0.998397417369282,1.00312595374842
1.0709,1.0495,0.998490655828132,1.00283929173078
1.0713,1.0513,0.998863609663533,1.00455926383665
1.0714,1.052,0.998956848122384,1.00522814187782
1.0708,1.0516,0.998397417369282,1.0048459258543
1.071,1.0515,0.998583894286982,1.00475037184841
1.0708,1.0511,0.998397417369282,1.00436815582489
1.0705,1.0513,0.998117701992731,1.00455926383665
1.071,1.0525,0.998583894286982,1.00570591190723
1.0707,1.0519,0.998304178910431,1.00513258787194
1.0703,1.051,0.99793122507503,1.004272601819
1.0707,1.0509,0.998304178910431,1.00417704781312
1.0709,1.0497,0.998490655828132,1.00303039974254
1.0707,1.0493,0.998304178910431,1.00264818371901
1.0706,1.0495,0.998210940451581,1.00283929173078
1.0711,1.048,0.998677132745832,1.00140598164255
1.0718,1.0471,0.999329801957785,1.00054599558961
1.0721,1.046,0.999609517334336,0.999494901524907
1.0722,1.0466,0.999702755793186,1.0000682255602
1.0727,1.0449,1.00016894808744,0.998443807460207
1.0727,1.0442,1.00016894808744,0.997774929419033
1.0732,1.044,1.00063514038169,0.997583821407269
1.0734,1.0433,1.00082161729939,0.996914943366096
1.0733,1.0428,1.00072837884054,0.996437173336686
1.0735,1.0425,1.00091485575824,0.99615051131904
1.0731,1.0422,1.00054190192284,0.995863849301395
1.0732,1.0412,1.00063514038169,0.994908309242575
1.0733,1.0412,1.00072837884054,0.994908309242575
1.0732,1.0421,1.00063514038169,0.995768295295513
1.0737,1.042,1.00110133267594,0.995672741289631
1.0734,1.0422,1.00082161729939,0.995863849301394
1.0736,1.0417,1.00100809421709,0.995386079271985
1.0735,1.0417,1.00091485575824,0.995386079271985
1.0737,1.0413,1.00110133267594,0.995003863248457
1.074,1.0413,1.00138104805249,0.995003863248457
1.0738,1.0417,1.00119457113479,0.995386079271985
1.0739,1.0421,1.00128780959364,0.995768295295513
1.0734,1.0427,1.00082161729939,0.996341619330804
1.0735,1.0431,1.00091485575824,0.996723835354332
1.0732,1.045,1.00063514038169,0.998539361466088
1.073,1.0461,1.00044866346399,0.99959045553079
1.0731,1.0462,1.00054190192284,0.999686009536672
1.0723,1.0479,0.999795994252036,1.00131042763666
1.0719,1.0489,0.999423040416635,1.00226596769548
1.0716,1.0498,0.999143325040084,1.00312595374842
1.0714,1.0511,0.998956848122384,1.00436815582489
1.071,1.053,0.998583894286982,1.00618368193664
1.0708,1.0532,0.998397417369282,1.00637478994841
1.0705,1.0536,0.998117701992731,1.00675700597193
1.0704,1.0536,0.99802446353388,1.00675700597193
1.0704,1.054,0.99802446353388,1.00713922199546
1.0705,1.0535,0.998117701992731,1.00666145196605
1.0706,1.0528,0.998210940451581,1.00599257392488
1.0707,1.0527,0.998304178910431,1.005897019919
1.0704,1.0515,0.99802446353388,1.00475037184841
1.0708,1.0511,0.998397417369282,1.00436815582489
1.0711,1.0504,0.998677132745832,1.00369927778371
1.0706,1.0499,0.998210940451581,1.0032215077543
1.0707,1.0492,0.998304178910431,1.00255262971313
1.0706,1.048,0.998210940451581,1.00140598164255
1.071,1.0481,0.998583894286982,1.00150153564843
1.0712,1.0481,0.998770371204683,1.00150153564843
1.0712,1.0463,0.998770371204683,0.999781563542553
1.0714,1.0456,0.998956848122384,0.99911268550138
1.0722,1.0447,0.999702755793186,0.998252699448443
1.0725,1.0419,0.999982471169737,0.995577187283749
1.073,1.0413,1.00044866346399,0.995003863248457
1.0732,1.0417,1.00063514038169,0.995386079271985
1.0732,1.0414,1.00063514038169,0.995099417254339
1.0734,1.0393,1.00082161729939,0.993092783130819
1.0736,1.0388,1.00100809421709,0.992615013101409
1.0738,1.0392,1.00119457113479,0.992997229124937
1.0738,1.0398,1.00119457113479,0.993570553160229
1.0739,1.0395,1.00128780959364,0.993283891142583
1.0739,1.0398,1.00128780959364,0.993570553160229
1.0739,1.04,1.00128780959364,0.993761661171992
1.0738,1.0394,1.00119457113479,0.993188337136701
1.074,1.0405,1.00138104805249,0.994239431201402
1.0737,1.0405,1.00110133267594,0.994239431201402
1.0736,1.0403,1.00100809421709,0.994048323189638
1.0734,1.0405,1.00082161729939,0.994239431201402
1.0733,1.0409,1.00072837884054,0.99462164722493
1.0732,1.0407,1.00063514038169,0.994430539213166
1.0733,1.0411,1.00072837884054,0.994812755236694
1.0733,1.042,1.00072837884054,0.995672741289631
1.0731,1.0427,1.00054190192284,0.996341619330804
1.0731,1.0432,1.00054190192284,0.996819389360214
1.0728,1.0438,1.00026218654629,0.997392713395506
1.0729,1.0462,1.00035542500514,0.999686009536672
1.0718,1.0459,0.999329801957785,0.999399347519026
1.0712,1.0472,0.998770371204683,1.00064154959549
1.0707,1.0477,0.998304178910431,1.0011193196249
1.0703,1.048,0.99793122507503,1.00140598164255
1.0701,1.0482,0.997744748157329,1.00159708965431
1.0703,1.0485,0.99793122507503,1.00188375167196
1.0703,1.0488,0.99793122507503,1.0021704136896
1.0703,1.0486,0.99793122507503,1.00197930567784
1.0708,1.0492,0.998397417369282,1.00255262971313
1.0707,1.0486,0.998304178910431,1.00197930567784
1.0709,1.0487,0.998490655828132,1.00207485968372
1.0709,1.049,0.998490655828132,1.00236152170137
1.0714,1.0501,0.998956848122384,1.00341261576607
1.0714,1.0499,0.998956848122384,1.0032215077543
1.0717,1.0509,0.999236563498935,1.00417704781312
1.0718,1.051,0.999329801957785,1.004272601819
1.0718,1.0501,0.999329801957785,1.00341261576607
1.0719,1.0498,0.999423040416635,1.00312595374842
1.0723,1.0501,0.999795994252036,1.00341261576607
1.0725,1.0518,0.999982471169737,1.00503703386606
1.0723,1.0516,0.999795994252036,1.0048459258543
1.0727,1.0518,1.00016894808744,1.00503703386606
1.0725,1.0511,0.999982471169737,1.00436815582489
1.0728,1.0512,1.00026218654629,1.00446370983077
1.073,1.0512,1.00044866346399,1.00446370983077
1.0728,1.0498,1.00026218654629,1.00312595374842
1.0729,1.0511,1.00035542500514,1.00436815582489
1.0728,1.0519,1.00026218654629,1.00513258787194
1.0729,1.051,1.00035542500514,1.004272601819
1.0728,1.0505,1.00026218654629,1.00379483178959
1.0728,1.0516,1.00026218654629,1.0048459258543
1.0727,1.0515,1.00016894808744,1.00475037184841
1.0727,1.0505,1.00016894808744,1.00379483178959
1.0728,1.0505,1.00026218654629,1.00379483178959
1.0728,1.0491,1.00026218654629,1.00245707570725
1.0727,1.0476,1.00016894808744,1.00102376561902
1.0728,1.0473,1.00026218654629,1.00073710360137
1.0729,1.0467,1.00035542500514,1.00016377956608
1.0728,1.0453,1.00026218654629,0.998826023483734
1.0731,1.0444,1.00054190192284,0.997966037430797
1.0727,1.0441,1.00016894808744,0.997679375413151
1.0726,1.0431,1.00007570962859,0.996723835354332
1.0725,1.0418,0.999982471169737,0.995481633277867
1.0723,1.0413,0.999795994252036,0.995003863248457
1.0721,1.0411,0.999609517334336,0.994812755236693
1.0721,1.0409,0.999609517334336,0.99462164722493
1.0721,1.0405,0.999609517334336,0.994239431201402
1.0717,1.04,0.999236563498934,0.993761661171992
1.072,1.0405,0.999516278875486,0.994239431201402
1.0718,1.0405,0.999329801957785,0.994239431201402
1.0717,1.0407,0.999236563498934,0.994430539213166
1.0722,1.0408,0.999702755793186,0.994526093219048
1.0722,1.0406,0.999702755793186,0.994334985207284
1.0726,1.0413,1.00007570962859,0.995003863248457
1.0728,1.0415,1.00026218654629,0.995194971260221
1.0731,1.0421,1.00054190192284,0.995768295295513
1.0741,1.0423,1.00147428651134,0.995959403307277
1.0744,1.0426,1.00175400188789,0.996246065324923
1.0747,1.0433,1.00203371726444,0.996914943366096
1.0752,1.0431,1.0024999095587,0.996723835354332
1.075,1.0429,1.002313432641,0.996532727342568
1.0751,1.0442,1.00240667109985,0.997774929419033
1.0752,1.0441,1.0024999095587,0.997679375413151
1.0751,1.0446,1.00240667109985,0.998157145442561
1.0749,1.0443,1.00222019418214,0.997870483424915
1.0748,1.0437,1.00212695572329,0.997297159389623
1.0749,1.044,1.00222019418214,0.997583821407269
1.0746,1.0433,1.00194047880559,0.996914943366096
1.0747,1.044,1.00203371726444,0.997583821407269
1.0744,1.0432,1.00175400188789,0.996819389360214
1.0743,1.0443,1.00166076342904,0.997870483424915
1.0741,1.0439,1.00147428651134,0.997488267401387
1.074,1.0449,1.00138104805249,0.998443807460207
1.074,1.0448,1.00138104805249,0.998348253454325
1.0737,1.0451,1.00110133267594,0.998634915471971
1.0734,1.0447,1.00082161729939,0.998252699448443
1.0733,1.0471,1.00072837884054,1.00054599558961
1.0729,1.0469,1.00035542500514,1.00035488757784
1.0728,1.0476,1.00026218654629,1.00102376561902
1.0719,1.0483,0.999423040416635,1.00169264366019
1.0712,1.0494,0.998770371204683,1.00274373772489
1.0709,1.0499,0.998490655828132,1.0032215077543
1.0703,1.0504,0.99793122507503,1.00369927778371
1.0704,1.0506,0.99802446353388,1.00389038579548
1.0697,1.0513,0.997371794321928,1.00455926383665
1.0694,1.052,0.997092078945377,1.00522814187782
1.0693,1.0515,0.996998840486527,1.00475037184841
1.0687,1.0514,0.996439409733425,1.00465481784253
1.0692,1.0517,0.996905602027676,1.00494147986018
1.0694,1.0524,0.997092078945377,1.00561035790135
1.069,1.0533,0.996719125109976,1.00647034395429
1.0692,1.0536,0.996905602027676,1.00675700597193
1.0689,1.0524,0.996625886651125,1.00561035790135
1.0696,1.0529,0.997278555863078,1.00608812793076
1.0702,1.0526,0.997837986616179,1.00580146591311
1.0703,1.0527,0.99793122507503,1.005897019919
1.0706,1.0534,0.998210940451581,1.00656589796017
1.071,1.0532,0.998583894286982,1.00637478994841
1.0715,1.0524,0.999050086581234,1.00561035790135
1.072,1.0515,0.999516278875486,1.00475037184841
1.0724,1.0509,0.999889232710887,1.00417704781312
1.0726,1.0508,1.00007570962859,1.00408149380724
1.0721,1.0513,0.999609517334336,1.00455926383665
1.0723,1.0505,0.999795994252036,1.00379483178959
1.0725,1.0498,0.999982471169737,1.00312595374842
1.0725,1.0485,0.999982471169737,1.00188375167196
1.0727,1.0484,1.00016894808744,1.00178819766607
1.0723,1.0478,0.999795994252036,1.00121487363078
1.0722,1.048,0.999702755793186,1.00140598164255
1.0724,1.0479,0.999889232710887,1.00131042763666
1.0718,1.0487,0.999329801957785,1.00207485968372
1.0715,1.0485,0.999050086581234,1.00188375167196
1.0715,1.048,0.999050086581234,1.00140598164255
1.0723,1.0476,0.999795994252036,1.00102376561902
1.0724,1.0478,0.999889232710887,1.00121487363078
1.0724,1.0481,0.999889232710887,1.00150153564843
1.0725,1.0467,0.999982471169737,1.00016377956608
1.0729,1.0458,1.00035542500514,0.999303793513144
1.0732,1.0445,1.00063514038169,0.998061591436679
1.0733,1.0443,1.00072837884054,0.997870483424915
1.0736,1.0436,1.00100809421709,0.997201605383742
1.0737,1.0424,1.00110133267594,0.996054957313159
1.0737,1.0397,1.00110133267594,0.993474999154346
1.074,1.0389,1.00138104805249,0.992710567107291
1.074,1.0381,1.00138104805249,0.991946135060236
1.0744,1.0372,1.00175400188789,0.991086149007298
1.0744,1.0372,1.00175400188789,0.991086149007298
1.0741,1.0375,1.00147428651134,0.991372811024944
1.0744,1.0367,1.00175400188789,0.990608378977889
1.0742,1.0359,1.00156752497019,0.989843946930833
1.0743,1.0359,1.00166076342904,0.989843946930833
1.0741,1.0362,1.00147428651134,0.990130608948479
1.0745,1.0363,1.00184724034674,0.990226162954361
1.0744,1.0371,1.00175400188789,0.990990595001417
1.0739,1.0365,1.00128780959364,0.990417270966125
1.0741,1.0371,1.00147428651134,0.990990595001417
1.0741,1.0374,1.00147428651134,0.991277257019062
1.0742,1.0379,1.00156752497019,0.991755027048472
1.0742,1.0396,1.00156752497019,0.993379445148465
1.0742,1.0398,1.00156752497019,0.993570553160229
1.0741,1.0398,1.00147428651134,0.993570553160229
1.074,1.0398,1.00138104805249,0.993570553160229
1.0739,1.0409,1.00128780959364,0.99462164722493
1.0737,1.0413,1.00110133267594,0.995003863248457
1.0738,1.0399,1.00119457113479,0.99366610716611
1.0737,1.0408,1.00110133267594,0.994526093219048
1.0733,1.0417,1.00072837884054,0.995386079271985
1.0734,1.0421,1.00082161729939,0.995768295295513
1.073,1.0425,1.00044866346399,0.99615051131904
1.0725,1.0434,0.999982471169737,0.997010497371978
1.0715,1.0443,0.999050086581234,0.997870483424915
1.0709,1.0437,0.998490655828132,0.997297159389623
1.0702,1.0454,0.99783798661618,0.998921577489616
1.0699,1.0462,0.997558271239629,0.999686009536671
1.0695,1.0471,0.997185317404227,1.00054599558961
1.0692,1.0475,0.996905602027676,1.00092821161314
1.069,1.048,0.996719125109976,1.00140598164255
1.069,1.0483,0.996719125109976,1.00169264366019
1.0691,1.0493,0.996812363568826,1.00264818371901
1.0692,1.0499,0.996905602027676,1.0032215077543
1.0691,1.0507,0.996812363568826,1.00398593980136
1.0688,1.0515,0.996532648192275,1.00475037184841
1.0691,1.0523,0.996812363568826,1.00551480389547
1.0693,1.0526,0.996998840486527,1.00580146591311
1.0701,1.0532,0.997744748157329,1.00637478994841
1.0706,1.0541,0.998210940451581,1.00723477600134
1.0719,1.0546,0.999423040416635,1.00771254603075
1.072,1.0541,0.999516278875486,1.00723477600134
1.0721,1.0556,0.999609517334336,1.00866808608957
1.0723,1.0546,0.999795994252036,1.00771254603075
1.0729,1.0543,1.00035542500514,1.00742588401311
1.0729,1.055,1.00035542500514,1.00809476205428
1.0729,1.0545,1.00035542500514,1.00761699202487
1.0729,1.054,1.00035542500514,1.00713922199546
1.0731,1.0536,1.00054190192284,1.00675700597193
1.0727,1.0538,1.00016894808744,1.0069481139837
1.0726,1.0528,1.00007570962859,1.00599257392488
1.0727,1.0522,1.00016894808744,1.00541924988959
1.0729,1.0512,1.00035542500514,1.00446370983077
1.0731,1.0503,1.00054190192284,1.00360372377783
1.0734,1.0496,1.00082161729939,1.00293484573666
1.0731,1.049,1.00054190192284,1.00236152170137
1.0734,1.0483,1.00082161729939,1.00169264366019
1.0732,1.0468,1.00063514038169,1.00025933357196
1.0736,1.0464,1.00100809421709,0.999877117548435
1.0738,1.0451,1.00119457113479,0.998634915471971
1.0737,1.0451,1.00110133267594,0.998634915471971
1.0735,1.0456,1.00091485575824,0.99911268550138
1.0734,1.044,1.00082161729939,0.997583821407269
1.073,1.0429,1.00044866346399,0.996532727342568
1.0731,1.0426,1.00054190192284,0.996246065324922
1.0727,1.0418,1.00016894808744,0.995481633277867
1.0727,1.0421,1.00016894808744,0.995768295295513
1.0728,1.041,1.00026218654629,0.994717201230812
1.0724,1.0404,0.999889232710887,0.99414387719552
1.0725,1.0403,0.999982471169737,0.994048323189638
1.0725,1.0397,0.999982471169737,0.993474999154347
1.0728,1.0393,1.00026218654629,0.993092783130819
1.0727,1.0391,1.00016894808744,0.992901675119055
1.073,1.0384,1.00044866346399,0.992232797077882
1.0734,1.0399,1.00082161729939,0.99366610716611
1.0736,1.0393,1.00100809421709,0.993092783130819
1.0736,1.0392,1.00100809421709,0.992997229124937
1.0735,1.0398,1.00091485575824,0.993570553160229
1.0737,1.0391,1.00110133267594,0.992901675119055
1.0739,1.0395,1.00128780959364,0.993283891142583
1.074,1.0388,1.00138104805249,0.992615013101409
1.074,1.0393,1.00138104805249,0.993092783130819
1.0741,1.0414,1.00147428651134,0.995099417254339
1.0742,1.0409,1.00156752497019,0.99462164722493
1.0744,1.041,1.00175400188789,0.994717201230812
1.0744,1.0413,1.00175400188789,0.995003863248457
1.0745,1.0426,1.00184724034674,0.996246065324922
1.0746,1.0442,1.00194047880559,0.997774929419033
1.0745,1.0456,1.00184724034674,0.99911268550138
1.0744,1.0464,1.00175400188789,0.999877117548435
1.0745,1.047,1.00184724034674,1.00045044158373
1.0744,1.048,1.00175400188789,1.00140598164255
1.0743,1.0489,1.00166076342904,1.00226596769548
1.0742,1.0508,1.00156752497019,1.00408149380724
1.0742,1.0514,1.00156752497019,1.00465481784253
1.0744,1.0538,1.00175400188789,1.0069481139837
1.0743,1.0562,1.00166076342904,1.00924141012486
1.0744,1.0567,1.00175400188789,1.00971918015427
1.074,1.0566,1.00138104805249,1.00962362614839
1.0742,1.0566,1.00156752497019,1.00962362614839
1.0738,1.0577,1.00119457113479,1.01067472021309
1.0742,1.0579,1.00156752497019,1.01086582822486
1.073,1.0567,1.00044866346399,1.00971918015427
1.0728,1.0572,1.00026218654629,1.01019695018368
1.0725,1.057,0.999982471169737,1.01000584217192
1.072,1.0551,0.999516278875486,1.00819031606016
1.0719,1.0543,0.999423040416635,1.00742588401311
1.0718,1.0545,0.999329801957785,1.00761699202487
1.0715,1.0531,0.999050086581234,1.00627923594252
1.071,1.0515,0.998583894286982,1.00475037184841
1.0709,1.0516,0.998490655828132,1.0048459258543
1.0706,1.05,0.998210940451581,1.00331706176018
1.0704,1.05,0.99802446353388,1.00331706176018
1.0703,1.0486,0.99793122507503,1.00197930567784
1.0701,1.0479,0.997744748157329,1.00131042763666
1.0702,1.047,0.99783798661618,1.00045044158373
1.0698,1.0465,0.997465032780778,0.999972671554317
1.0701,1.0457,0.997744748157329,0.999208239507262
1.0703,1.046,0.99793122507503,0.999494901524907
1.0701,1.0454,0.997744748157329,0.998921577489616
1.0695,1.0452,0.997185317404227,0.998730469477852
1.0697,1.0451,0.997371794321928,0.998634915471971
1.0693,1.0444,0.996998840486527,0.997966037430797
1.0691,1.0449,0.996812363568826,0.998443807460207
1.0691,1.0459,0.996812363568826,0.999399347519026
1.0686,1.046,0.996346171274574,0.999494901524908
1.0687,1.048,0.996439409733425,1.00140598164255
1.0688,1.0483,0.996532648192275,1.00169264366019
1.0688,1.0487,0.996532648192275,1.00207485968372
1.0691,1.0491,0.996812363568826,1.00245707570725
1.069,1.0485,0.996719125109976,1.00188375167196
1.0692,1.0479,0.996905602027676,1.00131042763666
1.0692,1.0473,0.996905602027676,1.00073710360137
1.0691,1.0469,0.996812363568826,1.00035488757784
1.0691,1.0466,0.996812363568826,1.0000682255602
1.069,1.0462,0.996719125109976,0.999686009536672
1.0691,1.047,0.996812363568826,1.00045044158373
1.0691,1.0465,0.996812363568826,0.999972671554317
1.0692,1.0455,0.996905602027676,0.999017131495498
1.0693,1.0442,0.996998840486527,0.997774929419033
1.0697,1.0438,0.997371794321928,0.997392713395506
1.07,1.0449,0.997651509698479,0.998443807460207
1.0706,1.0446,0.998210940451581,0.998157145442561
1.0711,1.0442,0.998677132745832,0.997774929419033
1.0714,1.0436,0.998956848122384,0.997201605383742
1.0722,1.0436,0.999702755793186,0.997201605383742
1.0734,1.0435,1.00082161729939,0.99710605137786
1.0738,1.0441,1.00119457113479,0.997679375413151
1.074,1.0444,1.00138104805249,0.997966037430797
1.0746,1.0449,1.00194047880559,0.998443807460207
1.0746,1.0448,1.00194047880559,0.998348253454325
1.0753,1.0454,1.00259314801755,0.998921577489616
1.0755,1.0464,1.00277962493525,0.999877117548435
1.0759,1.0461,1.00315257877065,0.99959045553079
1.0761,1.0472,1.00333905568835,1.00064154959549
1.0763,1.0485,1.00352553260605,1.00188375167196
1.0767,1.0497,1.00389848644145,1.00303039974254
1.0767,1.0509,1.00389848644145,1.00417704781312
1.0766,1.0528,1.0038052479826,1.00599257392488
1.0768,1.0526,1.0039917249003,1.00580146591311
1.0767,1.0525,1.00389848644145,1.00570591190723
1.0768,1.0522,1.0039917249003,1.00541924988959
1.0766,1.0534,1.0038052479826,1.00656589796017
1.0767,1.0525,1.00389848644145,1.00570591190723
1.0766,1.0514,1.0038052479826,1.00465481784253
1.0765,1.0527,1.00371200952375,1.005897019919
1.0764,1.0513,1.0036187710649,1.00455926383665
1.0762,1.0497,1.0034322941472,1.00303039974254
1.076,1.0482,1.0032458172295,1.00159708965431
1.0756,1.048,1.0028728633941,1.00140598164255
1.0754,1.0451,1.0026863864764,0.99863491547197
1.0753,1.0427,1.00259314801755,0.996341619330804
1.0749,1.0398,1.00222019418214,0.993570553160229
1.0745,1.0385,1.00184724034674,0.992328351083763
1.0741,1.0376,1.00147428651134,0.991468365030826
1.0743,1.0358,1.00166076342904,0.989748392924952
1.074,1.0351,1.00138104805249,0.989079514883778
1.074,1.0349,1.00138104805249,0.988888406872014
1.0735,1.0349,1.00091485575824,0.988888406872014
1.0731,1.0349,1.00054190192284,0.988888406872014
1.0722,1.0355,0.999702755793186,0.989461730907306
1.0717,1.0361,0.999236563498934,0.990035054942597
1.0711,1.0359,0.998677132745832,0.989843946930834
1.071,1.0379,0.998583894286982,0.991755027048472
1.0703,1.0386,0.99793122507503,0.992423905089646
1.0703,1.0401,0.99793122507503,0.993857215177874
1.0701,1.0418,0.997744748157329,0.995481633277867
1.0699,1.0432,0.997558271239629,0.996819389360214
1.0695,1.0453,0.997185317404227,0.998826023483734
1.0698,1.0475,0.997465032780778,1.00092821161314
1.0696,1.0506,0.997278555863078,1.00389038579548
1.0696,1.0521,0.997278555863078,1.00532369588371
1.0695,1.053,0.997185317404227,1.00618368193664
1.0698,1.0538,0.997465032780778,1.0069481139837
1.0698,1.0558,0.997465032780778,1.00885919410134
1.0701,1.0567,0.997744748157329,1.00971918015427
1.0703,1.0569,0.99793122507503,1.00991028816604
1.0705,1.0581,0.998117701992731,1.01105693623662
1.0707,1.0574,0.998304178910431,1.01038805819545
1.071,1.0575,0.998583894286982,1.01048361220133
1.0703,1.0564,0.99793122507503,1.00943251813663
1.0707,1.0567,0.998304178910431,1.00971918015427
1.0698,1.0552,0.997465032780778,1.00828587006604
1.0695,1.0548,0.997185317404227,1.00790365404252
1.0687,1.0537,0.996439409733425,1.00685255997782
1.0687,1.0532,0.996439409733425,1.00637478994841
1.0689,1.052,0.996625886651125,1.00522814187782
1.0688,1.0512,0.996532648192275,1.00446370983077
1.0688,1.0504,0.996532648192275,1.00369927778371
1.0686,1.0481,0.996346171274574,1.00150153564843
1.0687,1.0466,0.996439409733425,1.0000682255602
1.0685,1.046,0.996252932815724,0.999494901524907
1.0687,1.0446,0.996439409733425,0.998157145442561
1.0687,1.0435,0.996439409733425,0.99710605137786
1.0684,1.0427,0.996159694356874,0.996341619330804
1.0684,1.0416,0.996159694356874,0.995290525266103
1.0685,1.0412,0.996252932815724,0.994908309242575
1.0682,1.0409,0.995973217439173,0.99462164722493
1.0686,1.0408,0.996346171274574,0.994526093219048
1.0687,1.0406,0.996439409733425,0.994334985207284
1.069,1.041,0.996719125109976,0.994717201230812
1.0693,1.0417,0.996998840486527,0.995386079271985
1.0698,1.0412,0.997465032780778,0.994908309242575
1.0706,1.042,0.998210940451581,0.995672741289631
1.0711,1.042,0.998677132745832,0.995672741289631
1.0715,1.043,0.999050086581234,0.99662828134845
1.0725,1.0427,0.999982471169737,0.996341619330804
1.0723,1.0424,0.999795994252036,0.996054957313159
1.0724,1.0427,0.999889232710887,0.996341619330804
1.0724,1.0416,0.999889232710887,0.995290525266103
1.0726,1.041,1.00007570962859,0.994717201230812
1.0726,1.0401,1.00007570962859,0.993857215177874
1.0725,1.0393,0.999982471169737,0.993092783130819
1.0728,1.0378,1.00026218654629,0.99165947304259
1.073,1.0365,1.00044866346399,0.990417270966125
1.0729,1.0364,1.00035542500514,0.990321716960243
1.0731,1.0354,1.00054190192284,0.989366176901424
1.0731,1.034,1.00054190192284,0.988028420819077
1.0729,1.0323,1.00035542500514,0.986404002719084
1.0728,1.0322,1.00026218654629,0.986308448713202
1.0731,1.032,1.00054190192284,0.986117340701439
1.073,1.0316,1.00044866346399,0.985735124677911
1.073,1.0334,1.00044866346399,0.987455096783785
1.0733,1.0336,1.00072837884054,0.987646204795549
1.0736,1.0336,1.00100809421709,0.987646204795549
1.0736,1.0341,1.00100809421709,0.988123974824959
1.0739,1.0352,1.00128780959364,0.98917506888966
1.0741,1.037,1.00147428651134,0.990895040995535
1.0746,1.0379,1.00194047880559,0.991755027048472
1.0745,1.0383,1.00184724034674,0.992137243072
1.0749,1.0408,1.00222019418214,0.994526093219048
1.0753,1.0424,1.00259314801755,0.996054957313159
1.0756,1.0438,1.0028728633941,0.997392713395506
1.0762,1.0463,1.0034322941472,0.999781563542553
1.0766,1.0486,1.0038052479826,1.00197930567784
1.0773,1.0508,1.00445791719455,1.00408149380724
1.0775,1.0556,1.00464439411225,1.00866808608957
1.0775,1.0577,1.00464439411225,1.01067472021309
1.0778,1.0599,1.0049241094888,1.01277690834249
1.0777,1.0614,1.00483087102995,1.01421021843072
1.0777,1.0636,1.00483087102995,1.01631240656013
1.0776,1.0631,1.0047376325711,1.01583463653072
1.0775,1.064,1.00464439411225,1.01669462258365
1.0772,1.0636,1.0043646787357,1.01631240656013
1.0771,1.0651,1.00427144027685,1.01774571664836
1.077,1.0621,1.004178201818,1.0148790964719
1.0767,1.0623,1.00389848644145,1.01507020448366
1.0766,1.0632,1.0038052479826,1.0159301905366
1.0761,1.0613,1.00333905568835,1.01411466442484
1.0755,1.0601,1.00277962493525,1.01296801635426
1.0753,1.0599,1.00259314801755,1.01277690834249
1.0748,1.0604,1.00212695572329,1.0132546783719
1.0743,1.0582,1.00166076342904,1.0111524902425
1.0742,1.0575,1.00156752497019,1.01048361220133
1.0731,1.0601,1.00054190192284,1.01296801635426
1.0724,1.0588,0.999889232710887,1.01172581427779
1.0719,1.0591,0.999423040416635,1.01201247629544
1.0712,1.0586,0.998770371204683,1.01153470626603
1.0705,1.0565,0.998117701992731,1.00952807214251
1.0701,1.0563,0.997744748157329,1.00933696413075
1.0695,1.0551,0.997185317404227,1.00819031606016
1.0686,1.0549,0.996346171274574,1.0079992080484
1.0672,1.0538,0.99504083285067,1.0069481139837
1.0661,1.0533,0.994015209803316,1.00647034395429
1.0655,1.0528,0.993455779050214,1.00599257392488
1.0658,1.0533,0.993735494426765,1.00647034395429
1.0654,1.0518,0.993362540591364,1.00503703386606
1.065,1.0516,0.992989586755963,1.0048459258543
1.0652,1.0507,0.993176063673663,1.00398593980136
1.0652,1.0504,0.993176063673663,1.00369927778371
1.065,1.0483,0.992989586755963,1.00169264366019
1.0652,1.047,0.993176063673663,1.00045044158373
1.0656,1.0468,0.993549017509065,1.00025933357196
1.0658,1.0452,0.993735494426765,0.998730469477852
1.0664,1.0438,0.994294925179867,0.997392713395505
1.0669,1.0431,0.994761117474119,0.996723835354332
1.0676,1.0423,0.995413786686071,0.995959403307277
1.0675,1.0396,0.995320548227221,0.993379445148465
1.0678,1.0395,0.995600263603772,0.993283891142583
1.0681,1.039,0.995879978980323,0.992806121113173
1.0685,1.0387,0.996252932815724,0.992519459095527
1.0687,1.0374,0.996439409733425,0.991277257019062
1.069,1.0357,0.996719125109976,0.98965283891907
1.0699,1.0362,0.997558271239629,0.990130608948479
1.0704,1.0351,0.99802446353388,0.989079514883778
1.071,1.0353,0.998583894286982,0.989270622895542
1.071,1.0349,0.998583894286982,0.988888406872014
1.0713,1.0351,0.998863609663533,0.989079514883778
1.0717,1.0349,0.999236563498934,0.988888406872014
1.0722,1.0352,0.999702755793186,0.98917506888966
1.0725,1.0353,0.999982471169737,0.989270622895542
1.0728,1.0361,1.00026218654629,0.990035054942597
1.0734,1.0361,1.00082161729939,0.990035054942597
1.0737,1.0377,1.00110133267594,0.991563919036708
1.074,1.0383,1.00138104805249,0.992137243072
1.0746,1.0398,1.00194047880559,0.993570553160229
1.0745,1.0401,1.00184724034674,0.993857215177874
1.0745,1.041,1.00184724034674,0.994717201230812
1.0747,1.0415,1.00203371726444,0.995194971260221
1.0747,1.042,1.00203371726444,0.995672741289631
1.0751,1.0421,1.00240667109985,0.995768295295513
1.0753,1.0429,1.00259314801755,0.996532727342568
1.0754,1.0427,1.0026863864764,0.996341619330804
1.0755,1.0419,1.00277962493525,0.995577187283749
1.0759,1.0425,1.00315257877065,0.99615051131904
1.076,1.0429,1.0032458172295,0.996532727342568
1.0763,1.0427,1.00352553260605,0.996341619330804
1.0765,1.0429,1.00371200952375,0.996532727342568
1.0768,1.0433,1.0039917249003,0.996914943366096
1.0764,1.0428,1.0036187710649,0.996437173336686
1.0766,1.0427,1.0038052479826,0.996341619330804
1.0766,1.0426,1.0038052479826,0.996246065324922
1.0764,1.0426,1.0036187710649,0.996246065324922
1.0763,1.0442,1.00352553260605,0.997774929419033
1.0761,1.0447,1.00333905568835,0.998252699448443
1.0759,1.0446,1.00315257877065,0.998157145442561
1.0754,1.0462,1.0026863864764,0.999686009536672
1.0752,1.047,1.0024999095587,1.00045044158373
1.075,1.0485,1.002313432641,1.00188375167196
1.0743,1.0487,1.00166076342904,1.00207485968372
1.0742,1.0504,1.00156752497019,1.00369927778371
1.0741,1.0515,1.00147428651134,1.00475037184841
1.0737,1.0519,1.00110133267594,1.00513258787194
1.0735,1.0526,1.00091485575824,1.00580146591311
1.073,1.0545,1.00044866346399,1.00761699202487
1.0725,1.0543,0.999982471169737,1.00742588401311
1.0726,1.0541,1.00007570962859,1.00723477600134
1.0721,1.0555,0.999609517334336,1.00857253208369
1.0716,1.057,0.999143325040084,1.01000584217192
1.0713,1.0565,0.998863609663533,1.00952807214251
1.0706,1.0562,0.998210940451581,1.00924141012486
1.0704,1.0566,0.99802446353388,1.00962362614839
1.0701,1.0558,0.997744748157329,1.00885919410134
1.0701,1.0555,0.997744748157329,1.00857253208369
1.07,1.0551,0.997651509698479,1.00819031606016
1.0699,1.0565,0.997558271239629,1.00952807214251
1.0698,1.0565,0.997465032780778,1.00952807214251
1.0697,1.0561,0.997371794321928,1.00914585611898
1.0696,1.0569,0.997278555863078,1.00991028816604
1.0693,1.0566,0.996998840486527,1.00962362614839
1.0693,1.0573,0.996998840486527,1.01029250418956
1.0693,1.0579,0.996998840486527,1.01086582822486
1.0695,1.0578,0.997185317404227,1.01077027421897
1.0693,1.0569,0.996998840486527,1.00991028816604
1.0695,1.0569,0.997185317404227,1.00991028816604
1.0699,1.0572,0.997558271239629,1.01019695018368
1.0706,1.0574,0.998210940451581,1.01038805819545
1.0703,1.0555,0.99793122507503,1.00857253208369
1.0708,1.055,0.998397417369282,1.00809476205428
1.0708,1.0545,0.998397417369282,1.00761699202487
1.0716,1.0533,0.999143325040084,1.00647034395429
1.0715,1.0542,0.999050086581234,1.00733033000723
1.0717,1.0537,0.999236563498934,1.00685255997782
1.0717,1.0538,0.999236563498934,1.0069481139837
1.0721,1.0528,0.999609517334336,1.00599257392488
1.0721,1.0513,0.999609517334336,1.00455926383665
1.0723,1.0509,0.999795994252036,1.00417704781312
1.0723,1.0503,0.999795994252036,1.00360372377783
1.0721,1.0487,0.999609517334336,1.00207485968372
1.0725,1.0484,0.999982471169737,1.00178819766607
1.0719,1.0475,0.999423040416635,1.00092821161314
1.072,1.0461,0.999516278875486,0.99959045553079
1.0717,1.0443,0.999236563498934,0.997870483424915
1.0719,1.0427,0.999423040416635,0.996341619330804
1.0712,1.0407,0.998770371204683,0.994430539213166
1.0712,1.0393,0.998770371204683,0.993092783130819
1.0698,1.0364,0.997465032780778,0.990321716960243
1.0698,1.0343,0.997465032780778,0.988315082836723
1.0689,1.0311,0.996625886651126,0.985257354648501
1.0681,1.0296,0.995879978980323,0.983824044560272
1.0683,1.0272,0.996066455898023,0.981530748419106
1.0678,1.0254,0.995600263603772,0.979810776313232
1.0678,1.0221,0.995600263603772,0.976657494119128
1.0678,1.021,0.995600263603772,0.975606400054427
1.0678,1.0195,0.995600263603772,0.974173089966198
1.069,1.0181,0.996719125109976,0.972835333883851
1.0698,1.0174,0.997465032780778,0.972166455842678
1.0707,1.0167,0.998304178910431,0.971497577801504
1.0712,1.0167,0.998770371204683,0.971497577801505
1.0721,1.0163,0.999609517334336,0.971115361777977
1.0725,1.0171,0.999982471169737,0.971879793825032
1.0731,1.0184,1.00054190192284,0.973121995901497
1.0736,1.0225,1.00100809421709,0.977039710142656
1.0737,1.0257,1.00110133267594,0.980097438330877
1.0743,1.0283,1.00166076342904,0.982581842483807
1.0741,1.0292,1.00147428651134,0.983441828536745
1.0742,1.0299,1.00156752497019,0.984110706577918
1.0747,1.0301,1.00203371726444,0.984301814589682
1.0746,1.0336,1.00194047880559,0.987646204795549
1.0746,1.0357,1.00194047880559,0.98965283891907
1.0743,1.0362,1.00166076342904,0.990130608948479
1.0744,1.0364,1.00175400188789,0.990321716960243
1.0741,1.0384,1.00147428651134,0.992232797077882
1.0742,1.041,1.00156752497019,0.994717201230812
1.0742,1.0432,1.00156752497019,0.996819389360214
1.074,1.045,1.00138104805249,0.998539361466088
1.0742,1.0468,1.00156752497019,1.00025933357196
1.074,1.0479,1.00138104805249,1.00131042763666
1.074,1.049,1.00138104805249,1.00236152170137
1.0742,1.0511,1.00156752497019,1.00436815582489
1.074,1.0524,1.00138104805249,1.00561035790135
1.0739,1.0531,1.00128780959364,1.00627923594252
1.074,1.0547,1.00138104805249,1.00780810003664
1.0734,1.0553,1.00082161729939,1.00838142407193
1.0737,1.057,1.00110133267594,1.01000584217192
1.0736,1.0576,1.00100809421709,1.01057916620721
1.0735,1.059,1.00091485575824,1.01191692228956
1.0735,1.0612,1.00091485575824,1.01401911041896
1.0734,1.0626,1.00082161729939,1.01535686650131
1.0732,1.0634,1.00063514038169,1.01612129854836
1.0731,1.065,1.00054190192284,1.01765016264247
1.0731,1.0658,1.00054190192284,1.01841459468953
1.073,1.0671,1.00044866346399,1.01965679676599
1.0727,1.0669,1.00016894808744,1.01946568875423
1.0726,1.0677,1.00007570962859,1.02023012080128
1.0725,1.0682,0.999982471169737,1.02070789083069
1.0725,1.0668,0.999982471169737,1.01937013474835
1.0726,1.0689,1.00007570962859,1.02137676887187
1.0728,1.0689,1.00026218654629,1.02137676887187
1.0726,1.0678,1.00007570962859,1.02032567480717
1.0733,1.0662,1.00072837884054,1.01879681071306
1.0734,1.065,1.00082161729939,1.01765016264247
1.0736,1.0648,1.00100809421709,1.01745905463071
1.0736,1.0625,1.00100809421709,1.01526131249542
1.0739,1.06,1.00128780959364,1.01287246234838
1.0738,1.0589,1.00119457113479,1.01182136828368
1.0741,1.0581,1.00147428651134,1.01105693623662
1.0742,1.0549,1.00156752497019,1.0079992080484
1.0742,1.0544,1.00156752497019,1.00752143801899
1.074,1.0537,1.00138104805249,1.00685255997782
1.074,1.0526,1.00138104805249,1.00580146591311
1.0738,1.0509,1.00119457113479,1.00417704781312
1.0736,1.0495,1.00100809421709,1.00283929173078
1.0736,1.0488,1.00100809421709,1.0021704136896
1.0735,1.0471,1.00091485575824,1.00054599558961
1.0734,1.0453,1.00082161729939,0.998826023483734
1.0731,1.0457,1.00054190192284,0.999208239507262
1.0733,1.0443,1.00072837884054,0.997870483424915
1.0732,1.0433,1.00063514038169,0.996914943366096
1.0733,1.0418,1.00072837884054,0.995481633277867
1.0735,1.0425,1.00091485575824,0.99615051131904
1.0735,1.0405,1.00091485575824,0.994239431201402
1.0735,1.0401,1.00091485575824,0.993857215177874
1.0739,1.0398,1.00128780959364,0.993570553160229
1.0739,1.0394,1.00128780959364,0.993188337136701
1.0741,1.0376,1.00147428651134,0.991468365030826
1.0742,1.0365,1.00156752497019,0.990417270966125
1.0744,1.0351,1.00175400188789,0.989079514883778
1.0742,1.0329,1.00156752497019,0.986977326754376
1.0739,1.0316,1.00128780959364,0.985735124677911
1.0742,1.0307,1.00156752497019,0.984875138624974
1.0742,1.03,1.00156752497019,0.9842062605838
1.0743,1.0287,1.00166076342904,0.982964058507335
1.0741,1.029,1.00147428651134,0.983250720524981
1.0744,1.0287,1.00175400188789,0.982964058507335
1.0742,1.0282,1.00156752497019,0.982486288477926
1.074,1.0273,1.00138104805249,0.981626302424988
1.0737,1.0274,1.00110133267594,0.98172185643087
1.0735,1.0268,1.00091485575824,0.981148532395579
1.0734,1.0265,1.00082161729939,0.980861870377933
1.0733,1.027,1.00072837884054,0.981339640407343
1.0733,1.0273,1.00072837884054,0.981626302424988
1.0729,1.028,1.00035542500514,0.982295180466162
1.0727,1.0281,1.00016894808744,0.982390734472044
1.0725,1.0297,0.999982471169737,0.983919598566154
1.0725,1.0297,0.999982471169737,0.983919598566154
1.0727,1.0313,1.00016894808744,0.985448462660265
1.0728,1.0311,1.00026218654629,0.985257354648501
1.0725,1.0325,0.999982471169737,0.986595110730848
1.0728,1.0341,1.00026218654629,0.988123974824959
1.0726,1.0362,1.00007570962859,0.990130608948479
1.0724,1.0378,0.999889232710887,0.99165947304259
1.0724,1.0396,0.999889232710887,0.993379445148465
1.072,1.041,0.999516278875486,0.994717201230812
1.0724,1.0425,0.999889232710887,0.99615051131904
1.0724,1.0449,0.999889232710887,0.998443807460207
1.0724,1.0469,0.999889232710887,1.00035488757784
1.0722,1.0484,0.999702755793186,1.00178819766607
1.0715,1.0497,0.999050086581234,1.00303039974254
1.0717,1.051,0.999236563498935,1.004272601819
1.0717,1.0531,0.999236563498935,1.00627923594252
1.072,1.0539,0.999516278875486,1.00704366798958
1.0717,1.0533,0.999236563498934,1.00647034395429
1.0712,1.0553,0.998770371204683,1.00838142407193
1.0711,1.0553,0.998677132745832,1.00838142407193
1.0709,1.0558,0.998490655828132,1.00885919410134
1.072,1.0558,0.999516278875486,1.00885919410134
1.072,1.0556,0.999516278875486,1.00866808608957
1.0724,1.0546,0.999889232710887,1.00771254603075
1.0721,1.0544,0.999609517334336,1.00752143801899
1.0717,1.0542,0.999236563498934,1.00733033000723
1.0714,1.0552,0.998956848122384,1.00828587006604
1.0714,1.0563,0.998956848122384,1.00933696413075
1.0713,1.0558,0.998863609663533,1.00885919410134
1.0717,1.0575,0.999236563498934,1.01048361220133
1.0715,1.0569,0.999050086581234,1.00991028816604
1.0719,1.0583,0.999423040416635,1.01124804424838
1.072,1.0586,0.999516278875486,1.01153470626603
1.0721,1.0594,0.999609517334336,1.01229913831309
1.0721,1.06,0.999609517334336,1.01287246234838
1.0711,1.0592,0.998677132745832,1.01210803030132
1.0712,1.0605,0.998770371204683,1.01335023237779
1.0711,1.0608,0.998677132745832,1.01363689439543
1.0713,1.0614,0.998863609663533,1.01421021843072
1.0707,1.06,0.998304178910431,1.01287246234838
1.0699,1.0608,0.997558271239629,1.01363689439543
1.0698,1.0609,0.997465032780778,1.01373244840131
1.0699,1.0602,0.997558271239629,1.01306357036014
1.0697,1.06,0.997371794321928,1.01287246234838
1.0695,1.0613,0.997185317404227,1.01411466442484
1.0692,1.0604,0.996905602027676,1.0132546783719
1.0688,1.0599,0.996532648192275,1.01277690834249
1.0688,1.0601,0.996532648192275,1.01296801635426
1.0689,1.0605,0.996625886651126,1.01335023237779
1.0687,1.0595,0.996439409733425,1.01239469231897
1.0687,1.0576,0.996439409733425,1.01057916620721
1.0688,1.0564,0.996532648192275,1.00943251813663
1.0686,1.0559,0.996346171274574,1.00895474810722
1.0688,1.0543,0.996532648192275,1.00742588401311
1.069,1.0527,0.996719125109976,1.005897019919
1.0691,1.0514,0.996812363568826,1.00465481784253
1.0694,1.049,0.997092078945377,1.00236152170137
1.0698,1.0477,0.997465032780778,1.0011193196249
1.0703,1.046,0.99793122507503,0.999494901524907
1.0709,1.0451,0.998490655828132,0.998634915471971
1.0718,1.0419,0.999329801957785,0.995577187283749
1.0719,1.0399,0.999423040416635,0.99366610716611
1.0729,1.0393,1.00035542500514,0.993092783130819
1.0732,1.0373,1.00063514038169,0.991181703013181
1.0736,1.0348,1.00100809421709,0.988792852866133
1.0736,1.0338,1.00100809421709,0.987837312807313
1.0736,1.0324,1.00100809421709,0.986499556724966
1.0735,1.0301,1.00091485575824,0.984301814589682
1.0736,1.0291,1.00100809421709,0.983346274530863
1.0737,1.0282,1.00110133267594,0.982486288477926
1.0738,1.0274,1.00119457113479,0.98172185643087
1.0736,1.027,1.00100809421709,0.981339640407343
1.0737,1.0263,1.00110133267594,0.980670762366169
1.0737,1.0267,1.00110133267594,0.981052978389697
1.0737,1.0263,1.00110133267594,0.980670762366169
1.0737,1.026,1.00110133267594,0.980384100348523
1.0739,1.0259,1.00128780959364,0.980288546342641
1.074,1.0261,1.00138104805249,0.980479654354405
1.0741,1.0265,1.00147428651134,0.980861870377933
1.0744,1.0268,1.00175400188789,0.981148532395579
1.0746,1.0272,1.00194047880559,0.981530748419106
1.0744,1.0278,1.00175400188789,0.982104072454398
1.0742,1.0283,1.00156752497019,0.982581842483807
1.0742,1.0296,1.00156752497019,0.983824044560272
1.0747,1.0305,1.00203371726444,0.98468403061321
1.0747,1.0324,1.00203371726444,0.986499556724966
1.0747,1.0337,1.00203371726444,0.987741758801431
1.0748,1.0355,1.00212695572329,0.989461730907306
1.0749,1.0365,1.00222019418214,0.990417270966125
1.0749,1.0385,1.00222019418214,0.992328351083763
1.0747,1.0391,1.00203371726444,0.992901675119055
1.0748,1.0413,1.00212695572329,0.995003863248457
1.0751,1.0426,1.00240667109985,0.996246065324922
1.0751,1.045,1.00240667109985,0.998539361466088
1.075,1.0461,1.002313432641,0.99959045553079
1.0751,1.0482,1.00240667109985,1.00159708965431
1.0754,1.0504,1.0026863864764,1.00369927778371
1.0752,1.0522,1.0024999095587,1.00541924988959
1.0751,1.0537,1.00240667109985,1.00685255997782
1.0752,1.0562,1.0024999095587,1.00924141012486
1.0751,1.0586,1.00240667109985,1.01153470626603
1.0751,1.0609,1.00240667109985,1.01373244840131
1.0746,1.063,1.00194047880559,1.01573908252483
1.0745,1.0645,1.00184724034674,1.01717239261306
1.0744,1.067,1.00175400188789,1.01956124276011
1.0743,1.0685,1.00166076342904,1.02099455284834
1.0741,1.0727,1.00147428651134,1.02500782109538
1.0738,1.0748,1.00119457113479,1.0270144552189
1.0736,1.0769,1.00100809421709,1.02902108934242
1.0735,1.0796,1.00091485575824,1.03160104750123
1.0732,1.0811,1.00063514038169,1.03303435758946
1.0727,1.0813,1.00016894808744,1.03322546560123
1.0723,1.0836,0.999795994252036,1.03542320773651
1.0718,1.0822,0.999329801957785,1.03408545165416
1.0715,1.0811,0.999050086581234,1.03303435758946
1.0707,1.079,0.998304178910431,1.03102772346594
1.0698,1.0758,0.997465032780778,1.02796999527772
1.0695,1.0737,0.997185317404227,1.0259633611542
1.0698,1.0722,0.997465032780778,1.02453005106597
1.0694,1.069,0.997092078945377,1.02147232287775
1.0696,1.0659,0.997278555863078,1.01851014869541
1.0699,1.0642,0.997558271239629,1.01688573059542
1.0702,1.0619,0.99783798661618,1.01468798846013
1.0704,1.0594,0.99802446353388,1.01229913831309
1.0705,1.0587,0.998117701992731,1.01163026027191
1.071,1.0566,0.998583894286982,1.00962362614839
1.0711,1.0558,0.998677132745832,1.00885919410134
1.0716,1.0539,0.999143325040084,1.00704366798958
1.0717,1.0532,0.999236563498934,1.00637478994841
1.0725,1.051,0.999982471169737,1.004272601819
1.0727,1.0491,1.00016894808744,1.00245707570725
1.0729,1.0477,1.00035542500514,1.0011193196249
1.0733,1.0469,1.00072837884054,1.00035488757784
1.0735,1.046,1.00091485575824,0.999494901524907
1.0738,1.043,1.00119457113479,0.99662828134845
1.0739,1.0429,1.00128780959364,0.996532727342568
1.0744,1.0413,1.00175400188789,0.995003863248457
1.0749,1.0405,1.00222019418214,0.994239431201402
1.0752,1.0386,1.0024999095587,0.992423905089646
1.0754,1.0371,1.0026863864764,0.990990595001417
1.0755,1.0355,1.00277962493525,0.989461730907306
1.0757,1.0341,1.00296610185295,0.988123974824959
1.076,1.033,1.0032458172295,0.987072880760258
1.0765,1.0324,1.00371200952375,0.986499556724966
1.0764,1.0313,1.0036187710649,0.985448462660265
1.0765,1.0315,1.00371200952375,0.985639570672029
1.0767,1.0325,1.00389848644145,0.986595110730848
1.0765,1.0321,1.00371200952375,0.986212894707321
1.0762,1.0317,1.0034322941472,0.985830678683793
1.076,1.0311,1.0032458172295,0.985257354648501
1.0762,1.0317,1.0034322941472,0.985830678683793
1.0761,1.0305,1.00333905568835,0.98468403061321
1.0756,1.0312,1.0028728633941,0.985352908654383
1.0754,1.0311,1.0026863864764,0.985257354648501
1.075,1.031,1.002313432641,0.985161800642619
1.0746,1.032,1.00194047880559,0.986117340701439
1.0744,1.0311,1.00175400188789,0.985257354648501
1.0742,1.0329,1.00156752497019,0.986977326754376


==> csv/032124_windtunnel_sidecamera_10-20_1000frames_02.csv <==
length [rec],depth [rec],length [norm],depth [norm]
1.0608,1.0525,1.00352007749657,0.992111932471914
1.061,1.0435,1.0037092781145,0.983628314997095
1.0612,1.0298,1.00389847873243,0.970714363952093
1.0615,1.0273,1.00418227965932,0.96835780354242
1.0619,1.01,1.00456068089518,0.95205040550749
1.0617,1.045,1.00437148027725,0.985042251242898
1.0615,1.0466,1.00418227965932,0.986550449905088
1.061,1.0476,1.0037092781145,0.987493074068957
1.06,1.0526,1.00276327502486,0.992206194888301
1.0588,1.0523,1.00162807131728,0.991923407639141
1.0586,1.0579,1.00143887069935,0.997202102956806
1.0581,1.058,1.00096586915453,0.997296365373193
1.0581,1.0565,1.00096586915453,0.99588242912739
1.0581,1.0636,1.00096586915453,1.00257506069086
1.0581,1.0673,1.00096586915453,1.00606277009717
1.058,1.0666,1.00087126884556,1.00540293318246
1.0579,1.0635,1.0007766685366,1.00248079827447
1.0576,1.0657,1.0004928676097,1.00455457143498
1.0577,1.0675,1.00058746791867,1.00625129492995
1.0577,1.0668,1.00058746791867,1.00559145801524
1.0577,1.0666,1.00058746791867,1.00540293318246
1.0581,1.0646,1.00096586915453,1.00351768485473
1.0582,1.0634,1.00106046946349,1.00238653585808
1.0581,1.062,1.00096586915453,1.00106686202867
1.0585,1.0647,1.00134427039039,1.00361194727111
1.0584,1.0663,1.00124967008142,1.0051201459333
1.0587,1.0686,1.00153347100832,1.0072881815102
1.0585,1.0752,1.00134427039039,1.01350950099174
1.0588,1.0785,1.00162807131728,1.0166201607325
1.0582,1.0812,1.00106046946349,1.01916524597495
1.0585,1.0835,1.00134427039039,1.02133328155185
1.0587,1.0873,1.00153347100832,1.02491525337455
1.0581,1.0888,1.00096586915453,1.02632918962035
1.0577,1.0921,1.00058746791867,1.02943984936112
1.0573,1.0938,1.00020906668281,1.0310423104397
1.057,1.0952,0.999925265755917,1.03236198426911
1.0572,1.0965,1.00011446637385,1.03358739568214
1.0561,1.0984,0.999073862975236,1.03537838159349
1.0566,1.0983,0.999546864520059,1.03528411917711
1.0563,1.0979,0.999263063593165,1.03490706951156
1.0552,1.0967,0.998222460194554,1.03377592051492
1.0549,1.0945,0.99793865926766,1.0317021473544
1.0549,1.0957,0.99793865926766,1.03283329635105
1.0551,1.0928,0.998127859885589,1.03009968627583
1.0546,1.0906,0.997654858340766,1.02802591311532
1.0548,1.0893,0.997844058958696,1.02680050170229
1.056,1.0856,0.998979262666271,1.02331279229597
1.0561,1.0821,0.999073862975236,1.02001360772243
1.0559,1.0776,0.998884662357306,1.01577179898502
1.0553,1.073,0.998317060503519,1.01143572783122
1.0549,1.0652,0.99793865926766,1.00408325935305
1.0543,1.0585,0.997371057413873,0.997767677455127
1.0551,1.0505,0.998127859885589,0.990226684144177
1.0552,1.044,0.998222460194554,0.98409962707903
1.0555,1.0413,0.998506261121448,0.981554541836584
1.0546,1.0389,0.997654858340766,0.979292243843298
1.0553,1.0374,0.998317060503519,0.977878307597495
1.056,1.0411,0.998979262666271,0.98136601700381
1.0565,1.0438,0.999452264211094,0.983911102246256
1.0567,1.045,0.999641464829023,0.985042251242898
1.0564,1.0428,0.999357663902129,0.982968478082387
1.0567,1.0391,0.999641464829023,0.979480768676072
1.0573,1.0328,1.00020906668281,0.973542236443699
1.0573,1.0363,1.00020906668281,0.976841421017239
1.0583,1.0293,1.00115506977246,0.970243051870158
1.0584,1.0245,1.00124967008142,0.965718455883588
1.0592,1.0185,1.00200647255314,0.960062710900375
1.0591,1.0294,1.00191187224417,0.970337314286545
1.0593,1.0277,1.0021010728621,0.968734853207968
1.0606,1.0239,1.00333087687864,0.965152881385267
1.06,1.0271,1.00276327502486,0.968169278709647
1.0605,1.0326,1.00323627656968,0.973353711610925
1.0607,1.0291,1.00342547718761,0.970054527037384
1.0622,1.0287,1.00484448182208,0.969677477371837
1.0624,1.0366,1.00503368244001,0.9771242082664
1.0615,1.0372,1.00418227965932,0.977689782764722
1.0613,1.0454,1.0039930790414,0.985419300908446
1.0621,1.0531,1.00474988151311,0.992677506970235
1.0616,1.0635,1.00427687996829,1.00248079827447
1.061,1.0645,1.0037092781145,1.00342342243834
1.0607,1.0605,1.00342547718761,0.999652925782865
1.0602,1.0562,1.00295247564278,0.995599641878229
1.0588,1.0519,1.00162807131728,0.991546357973593
1.0578,1.0521,1.00068206822763,0.991734882806367
1.0575,1.0539,1.00039826730074,0.993431606301331
1.0567,1.0553,0.999641464829023,0.994751280130747
1.0561,1.057,0.999073862975236,0.996353741209324
1.0559,1.0596,0.998884662357306,0.998804564035383
1.0557,1.0618,0.998695461739377,1.00087833719589
1.0556,1.0644,0.998600861430413,1.00332916002195
1.0551,1.0683,0.998127859885589,1.00700539426104
1.0552,1.0719,0.998222460194554,1.01039884125097
1.0555,1.0737,0.998506261121448,1.01209556474593
1.0551,1.079,0.998127859885589,1.01709147281444
1.0554,1.0848,0.998411660812483,1.02255869296488
1.0553,1.0858,0.998317060503519,1.02350131712875
1.0559,1.0877,0.998884662357306,1.0252923030401
1.0552,1.0881,0.998222460194554,1.02566935270564
1.055,1.0919,0.998033259576625,1.02925132452835
1.0559,1.0922,0.998884662357306,1.02953411177751
1.0547,1.0973,0.997749458649731,1.03434149501324
1.0548,1.1002,0.997844058958696,1.03707510508846
1.0546,1.1032,0.997654858340766,1.03990297758006
1.0555,1.1037,0.998506261121448,1.040374289662
1.0544,1.1101,0.997465657722837,1.04640708431076
1.0542,1.1094,0.997276457104908,1.04574724739605
1.0552,1.1111,0.998222460194554,1.04734970847463
1.0539,1.1108,0.996992656178014,1.04706692122547
1.0533,1.1105,0.996425054324227,1.0467841339763
1.0532,1.1109,0.996330454015262,1.04716118364185
1.0523,1.1073,0.99547905123458,1.04376773665192
1.052,1.1055,0.995195250307687,1.04207101315696
1.0524,1.1003,0.995573651543545,1.03716936750484
1.0517,1.0979,0.994911449380793,1.03490706951156
1.0516,1.0921,0.994816849071828,1.02943984936112
1.0517,1.0893,0.994911449380793,1.02680050170229
1.0514,1.0825,0.994627648453899,1.02039065738798
1.0511,1.0756,0.994343847527005,1.01388655065728
1.0519,1.0708,0.995100649998722,1.00936195467071
1.0521,1.0604,0.995289850616651,0.999558663366478
1.0528,1.0537,0.995952052779403,0.993243081468557
1.0537,1.0476,0.996803455560085,0.987493074068957
1.0539,1.0418,0.996992656178014,0.982025853918518
1.0547,1.0424,0.997749458649731,0.982591428416839
1.0553,1.0372,0.998317060503519,0.977689782764722
1.0551,1.0351,0.998127859885589,0.975710272020597
1.0549,1.0367,0.99793865926766,0.977218470682787
1.055,1.0305,0.998033259576625,0.971374200866801
1.056,1.0292,0.998979262666271,0.970148789453771
1.0548,1.0223,0.997844058958696,0.963644682723076
1.0544,1.0214,0.997465657722837,0.962796320975594
1.0552,1.0161,0.998222460194554,0.95780041290709
1.0544,1.0159,0.997465657722837,0.957611888074316
1.0554,1.0126,0.998411660812483,0.954501228333549
1.0556,1.0098,0.998600861430413,0.951861880674716
1.0554,1.0111,0.998411660812483,0.953087292087746
1.0568,1.0071,0.999736065137988,0.949316795432271
1.0565,1.012,0.999452264211094,0.953935653835228
1.0569,1.0124,0.999830665446952,0.954312703500775
1.0575,1.0152,1.00039826730074,0.956952051159608
1.0586,1.0184,1.00143887069935,0.959968448483988
1.0592,1.0203,1.00200647255314,0.961759434395339
1.0603,1.0215,1.00304707595175,0.962890583391982
1.0598,1.0222,1.00257407440693,0.96355042030669
1.0592,1.0213,1.00200647255314,0.962702058559208
1.0586,1.0231,1.00143887069935,0.964398782054171
1.0584,1.0222,1.00124967008142,0.96355042030669
1.0581,1.0237,1.00096586915453,0.964964356552493
1.0578,1.0242,1.00068206822763,0.965435668634427
1.0588,1.0261,1.00162807131728,0.967226654545778
1.059,1.0273,1.00181727193521,0.96835780354242
1.0593,1.0301,1.0021010728621,0.970997151201253
1.0592,1.0312,1.00200647255314,0.972034037781509
1.0599,1.0332,1.00266867471589,0.973919286109246
1.0598,1.0317,1.00257407440693,0.972505349863443
1.0597,1.03,1.00247947409796,0.970902888784866
1.0594,1.0287,1.00219567317107,0.969677477371837
1.059,1.0267,1.00181727193521,0.967792229044099
1.0585,1.0248,1.00134427039039,0.966001243132748
1.0579,1.0343,1.0007766685366,0.974956172689502
1.0579,1.0376,1.0007766685366,0.978066832430269
1.058,1.0406,1.00087126884556,0.980894704921876
1.0578,1.0389,1.00068206822763,0.979292243843298
1.058,1.0407,1.00087126884556,0.980988967338262
1.0581,1.0361,1.00096586915453,0.976652896184466
1.0584,1.0425,1.00124967008142,0.982685690833226
1.0589,1.0412,1.00172267162624,0.981460279420197
1.0592,1.0393,1.00200647255314,0.979669293508846
1.0595,1.0389,1.00229027348003,0.979292243843298
1.06,1.0327,1.00276327502486,0.973447974027312
1.0603,1.0362,1.00304707595175,0.976747158600853
1.0603,1.0423,1.00304707595175,0.982497166000453
1.0602,1.0471,1.00295247564278,0.987021761987023
1.0602,1.0519,1.00295247564278,0.991546357973593
1.0602,1.0575,1.00295247564278,0.996825053291258
1.0596,1.0579,1.002384873789,0.997202102956806
1.0596,1.0633,1.002384873789,1.0022922734417
1.0596,1.0687,1.002384873789,1.00738244392659
1.0598,1.0738,1.00257407440693,1.01218982716232
1.0594,1.0736,1.00219567317107,1.01200130232955
1.0594,1.0802,1.00219567317107,1.01822262181108
1.0593,1.0831,1.0021010728621,1.0209562318863
1.0596,1.0862,1.002384873789,1.02387836679429
1.0596,1.0902,1.002384873789,1.02764886344977
1.06,1.0924,1.00276327502486,1.02972263661028
1.0602,1.098,1.00295247564278,1.03500133192794
1.06,1.0968,1.00276327502486,1.0338701829313
1.0597,1.0992,1.00247947409796,1.03613248092459
1.0598,1.0998,1.00257407440693,1.03669805542291
1.0593,1.0998,1.0021010728621,1.03669805542291
1.0592,1.0995,1.00200647255314,1.03641526817375
1.059,1.1018,1.00181727193521,1.03858330375065
1.0587,1.1018,1.00153347100832,1.03858330375065
1.0587,1.101,1.00153347100832,1.03782920441955
1.0587,1.1044,1.00153347100832,1.04103412657671
1.0589,1.1065,1.00172267162624,1.04301363732083
1.0589,1.1084,1.00172267162624,1.04480462323218
1.0593,1.1071,1.0021010728621,1.04357921181915
1.0596,1.1136,1.002384873789,1.0497062688843
1.06,1.1112,1.00276327502486,1.04744397089101
1.0598,1.1144,1.00257407440693,1.05046036821539
1.0594,1.1169,1.00219567317107,1.05281692862507
1.0593,1.1186,1.0021010728621,1.05441938970364
1.0591,1.1189,1.00191187224417,1.0547021769528
1.0592,1.1193,1.00200647255314,1.05507922661835
1.0592,1.1237,1.00200647255314,1.05922677293937
1.0593,1.1228,1.0021010728621,1.05837841119189
1.0595,1.1215,1.00229027348003,1.05715299977886
1.0594,1.1243,1.00219567317107,1.05979234743769
1.0596,1.127,1.002384873789,1.06233743268014
1.0597,1.1227,1.00247947409796,1.0582841487755
1.0597,1.1221,1.00247947409796,1.05771857427718
1.0597,1.1246,1.00247947409796,1.06007513468685
1.0597,1.1228,1.00247947409796,1.05837841119189
1.0597,1.1211,1.00247947409796,1.05677595011331
1.0596,1.1208,1.002384873789,1.05649316286415
1.0594,1.1153,1.00219567317107,1.05130872996287
1.0591,1.1113,1.00191187224417,1.0475382333074
1.0585,1.1073,1.00134427039039,1.04376773665192
1.0583,1.0974,1.00115506977246,1.03443575742962
1.0581,1.0901,1.00096586915453,1.02755460103338
1.0577,1.0837,1.00058746791867,1.02152180638462
1.0572,1.0758,1.00011446637385,1.01407507549006
1.0577,1.0664,1.00058746791867,1.00521440834969
1.0577,1.0532,1.00058746791867,0.992771769386622
1.0563,1.0458,0.999263063593165,0.985796350573993
1.0562,1.0428,0.9991684632842,0.982968478082387
1.056,1.0377,0.998979262666271,0.978161094846656
1.0575,1.0496,1.00039826730074,0.989378322396695
1.0569,1.0397,0.999830665446952,0.980046343174394
1.0572,1.038,1.00011446637385,0.978443882095816
1.0563,1.0376,0.999263063593165,0.978066832430269
1.0568,1.0329,0.999736065137988,0.973636498860086
1.0563,1.0275,0.999263063593165,0.968546328375194
1.0562,1.0231,0.9991684632842,0.964398782054171
1.0559,1.0286,0.998884662357306,0.96958321495545
1.0563,1.0224,0.999263063593165,0.963738945139463
1.0567,1.0161,0.999641464829023,0.95780041290709
1.057,1.0198,0.999925265755917,0.961288122313405
1.0575,1.0241,1.00039826730074,0.96534140621804
1.0578,1.0208,1.00068206822763,0.962230746477273
1.0578,1.0267,1.00068206822763,0.967792229044099
1.0571,1.0243,1.00001986606488,0.965529931050814
1.0567,1.0232,0.999641464829023,0.964493044470559
1.0563,1.0221,0.999263063593165,0.963456157890303
1.056,1.0276,0.998979262666271,0.968640590791581
1.0552,1.0269,0.998222460194554,0.967980753876873
1.0552,1.0257,0.998222460194554,0.96684960488023
1.0548,1.0296,0.997844058958696,0.970525839119319
1.0545,1.0288,0.997560258031802,0.969771739788224
1.0546,1.0309,0.997654858340766,0.971751250532348
1.0549,1.0324,0.99793865926766,0.973165186778151
1.0551,1.0439,0.998127859885589,0.984005364662642
1.0559,1.0438,0.998884662357306,0.983911102246256
1.0558,1.039,0.998790062048342,0.979386506259685
1.0549,1.0374,0.99793865926766,0.977878307597495
1.0548,1.0397,0.997844058958696,0.980046343174394
1.0545,1.0446,0.997560258031802,0.984665201577351
1.054,1.0495,0.997087256486979,0.989284059980308
1.0539,1.0571,0.996992656178014,0.996448003625711
1.0542,1.0662,0.997276457104908,1.00502588351692
1.0538,1.0739,0.99689805586905,1.01228408957871
1.0541,1.0842,0.997181856795943,1.02199311846656
1.0534,1.091,0.996519654633191,1.02840296278086
1.0537,1.0972,0.996803455560085,1.03424723259685
1.0532,1.1021,0.996330454015262,1.03886609099981
1.0531,1.1068,0.996235853706297,1.04329642456999
1.0536,1.1107,0.99670885525112,1.04697265880908
1.0531,1.1123,0.996235853706297,1.04848085747127
1.0541,1.1159,0.997181856795943,1.0518743044612
1.0537,1.1176,0.996803455560085,1.05347676553977
1.0543,1.1194,0.997371057413873,1.05517348903474
1.054,1.1213,0.997087256486979,1.05696447494609
1.055,1.121,0.998033259576625,1.05668168769693
1.055,1.1219,0.998033259576625,1.05753004944441
1.0558,1.1191,0.998790062048342,1.05489070178558
1.0559,1.1196,0.998884662357306,1.05536201386751
1.0551,1.1192,0.998127859885589,1.05498496420196
1.0552,1.1191,0.998222460194554,1.05489070178558
1.0555,1.1159,0.998506261121448,1.0518743044612
1.056,1.1149,0.998979262666271,1.05093168029733
1.0568,1.1142,0.999736065137988,1.05027184338262
1.0569,1.1102,0.999830665446952,1.04650134672714
1.057,1.1045,0.999925265755917,1.04112838899309
1.0573,1.1009,1.00020906668281,1.03773494200316
1.0569,1.0936,0.999830665446952,1.03085378560692
1.058,1.0859,1.00087126884556,1.02359557954513
1.0561,1.0776,0.999073862975236,1.01577179898502
1.0559,1.0701,0.998884662357306,1.00870211775601
1.0554,1.0655,0.998411660812483,1.00436604660221
1.0557,1.058,0.998695461739377,0.997296365373193
1.0544,1.0549,0.997465657722837,0.994374230465199
1.0542,1.0497,0.997276457104908,0.989472584813082
1.0544,1.0491,0.997465657722837,0.98890701031476
1.055,1.0463,0.998033259576625,0.986267662655928
1.0554,1.0401,0.998411660812483,0.980423392839941
1.0563,1.032,0.999263063593165,0.972788137112604
1.0565,1.03,0.999452264211094,0.970902888784866
1.0569,1.0291,0.999830665446952,0.970054527037384
1.0574,1.0297,1.00030366699178,0.970620101535706
1.0574,1.0204,1.00030366699178,0.961853696811726
1.0584,1.0221,1.00124967008142,0.963456157890303
1.0586,1.0192,1.00143887069935,0.960722547815083
1.0582,1.024,1.00106046946349,0.965247143801653
1.0588,1.026,1.00162807131728,0.967132392129391
1.0588,1.0195,1.00162807131728,0.961005335064244
1.0592,1.0259,1.00200647255314,0.967038129713004
1.0598,1.0256,1.00257407440693,0.966755342463843
1.0596,1.0294,1.002384873789,0.970337314286545
1.0596,1.035,1.002384873789,0.97561600960421
1.0602,1.0399,1.00295247564278,0.980234868007167
1.0598,1.0397,1.00257407440693,0.980046343174394
1.0606,1.0431,1.00333087687864,0.983251265331547
1.0611,1.0469,1.00380387842347,0.986833237154249
1.0616,1.0502,1.00427687996829,0.989943896895016
1.0617,1.0536,1.00437148027725,0.99314881905217
1.0617,1.0544,1.00437148027725,0.993902918383265
1.0617,1.0586,1.00437148027725,0.997861939871514
1.0617,1.0513,1.00437148027725,0.990980783475272
1.062,1.0544,1.00465528120415,0.993902918383265
1.0619,1.0531,1.00456068089518,0.992677506970236
1.0617,1.0532,1.00437148027725,0.992771769386622
1.0618,1.0481,1.00446608058622,0.987964386150891
1.0616,1.0455,1.00427687996829,0.985513563324833
1.0613,1.0461,1.0039930790414,0.986079137823154
1.0611,1.0396,1.00380387842347,0.979952080758007
1.0615,1.0355,1.00418227965932,0.976087321686145
1.0615,1.0305,1.00418227965932,0.971374200866801
1.0614,1.0343,1.00408767935036,0.974956172689502
1.0612,1.0331,1.00389847873243,0.97382502369286
1.061,1.0387,1.0037092781145,0.979103719010525
1.0603,1.0443,1.00304707595175,0.98438241432819
1.0595,1.0488,1.00229027348003,0.9886242230656
1.0597,1.0499,1.00247947409796,0.989661109645856
1.0593,1.0489,1.0021010728621,0.988718485481987
1.0592,1.049,1.00200647255314,0.988812747898373
1.0589,1.0498,1.00172267162624,0.989566847229468
1.0587,1.0483,1.00153347100832,0.988152910983665
1.0582,1.0463,1.00106046946349,0.986267662655928
1.0585,1.0479,1.00134427039039,0.987775861318118
1.0583,1.0494,1.00115506977246,0.989189797563921
1.0581,1.0472,1.00096586915453,0.98711602440341
1.0586,1.0511,1.00143887069935,0.990792258642498
1.0588,1.0525,1.00162807131728,0.992111932471914
1.0593,1.0547,1.0021010728621,0.994185705632426
1.0594,1.057,1.00219567317107,0.996353741209324
1.0595,1.0587,1.00229027348003,0.997956202287901
1.0595,1.0629,1.00229027348003,1.00191522377615
1.0599,1.0633,1.00266867471589,1.0022922734417
1.0598,1.0654,1.00257407440693,1.00427178418582
1.06,1.0673,1.00276327502486,1.00606277009717
1.06,1.0639,1.00276327502486,1.00285784794002
1.0599,1.0633,1.00266867471589,1.0022922734417
1.0598,1.0651,1.00257407440693,1.00398899693666
1.0604,1.0651,1.00314167626071,1.00398899693666
1.0602,1.0707,1.00295247564278,1.00926769225433
1.0594,1.0724,1.00219567317107,1.0108701533329
1.0598,1.0771,1.00257407440693,1.01530048690309
1.0594,1.0806,1.00219567317107,1.01859967147663
1.0587,1.0761,1.00153347100832,1.01435786273922
1.0588,1.0798,1.00162807131728,1.01784557214553
1.0584,1.0756,1.00124967008142,1.01388655065728
1.0582,1.0706,1.00106046946349,1.00917342983794
1.0581,1.0678,1.00096586915453,1.00653408217911
1.0579,1.0702,1.0007766685366,1.00879638017239
1.058,1.0735,1.00087126884556,1.01190703991316
1.0576,1.0731,1.0004928676097,1.01152999024761
1.0573,1.0757,1.00020906668281,1.01398081307367
1.0574,1.0787,1.00030366699178,1.01680868556528
1.0574,1.0801,1.00030366699178,1.01812835939469
1.0575,1.0809,1.00039826730074,1.01888245872579
1.0575,1.085,1.00039826730074,1.02274721779765
1.0575,1.0862,1.00039826730074,1.02387836679429
1.0576,1.0859,1.0004928676097,1.02359557954513
1.0576,1.0855,1.0004928676097,1.02321852987958
1.0577,1.0858,1.00058746791867,1.02350131712875
1.0578,1.0844,1.00068206822763,1.02218164329933
1.0579,1.0843,1.0007766685366,1.02208738088294
1.0576,1.0827,1.0004928676097,1.02057918222075
1.0574,1.0804,1.00030366699178,1.01841114664385
1.0571,1.0805,1.00001986606488,1.01850540906024
1.0569,1.0776,0.999830665446952,1.01577179898502
1.0561,1.0779,0.999073862975236,1.01605458623418
1.0565,1.0746,0.999452264211094,1.01294392649341
1.0566,1.0729,0.999546864520059,1.01134146541484
1.0562,1.0692,0.9991684632842,1.00785375600852
1.0565,1.0619,0.999452264211094,1.00097259961228
1.0557,1.056,0.998695461739377,0.995411117045455
1.0552,1.0487,0.998222460194554,0.988529960649213
1.055,1.0428,0.998033259576625,0.982968478082387
1.0539,1.0358,0.996992656178014,0.976370108935305
1.0547,1.0307,0.997749458649731,0.971562725699574
1.0528,1.0258,0.995952052779403,0.966943867296617
1.0524,1.0217,0.995573651543545,0.963079108224755
1.0534,1.0171,0.996519654633191,0.958743037070959
1.0523,1.0149,0.99547905123458,0.956669263910447
1.0528,1.0124,0.995952052779403,0.954312703500775
1.0523,1.0115,0.99547905123458,0.953464341753293
1.0527,1.0082,0.995857452470439,0.950353682012526
1.0531,1.0108,0.996235853706297,0.952804504838585
1.0531,1.0097,0.996235853706297,0.95176761825833
1.0536,1.0089,0.99670885525112,0.951013518927235
1.0532,1.0014,0.996330454015262,0.943943837698219
1.0532,1.0058,0.996330454015262,0.948091384019241
1.0537,1.0036,0.996803455560085,0.94601761085873
1.0541,1.0038,0.997181856795943,0.946206135691504
1.0541,1.0121,0.997181856795943,0.954029916251615
1.0551,1.0118,0.998127859885589,0.953747129002454
1.0548,1.0137,0.997844058958696,0.955538114913805
1.0557,1.0125,0.998695461739377,0.954406965917162
1.0553,1.0195,0.998317060503519,0.961005335064244
1.055,1.0228,0.998033259576625,0.964115994805011
1.0554,1.0254,0.998411660812483,0.96656681763107
1.0558,1.0277,0.998790062048342,0.968734853207968
1.0563,1.0289,0.999263063593165,0.969866002204611
1.0576,1.0299,1.0004928676097,0.970808626368479
1.0586,1.0314,1.00143887069935,0.972222562614283
1.0582,1.0355,1.00106046946349,0.976087321686145
1.0586,1.0375,1.00143887069935,0.977972570013882
1.0582,1.0405,1.00106046946349,0.980800442505489
1.058,1.0361,1.00087126884556,0.976652896184466
1.0578,1.0401,1.00068206822763,0.980423392839941
1.0586,1.0444,1.00143887069935,0.984476676744577
1.059,1.0498,1.00181727193521,0.989566847229469
1.0589,1.0567,1.00172267162624,0.996070953960163
1.0591,1.0576,1.00191187224417,0.996919315707645
1.0586,1.0672,1.00143887069935,1.00596850768079
1.0592,1.0604,1.00200647255314,0.999558663366478
1.0584,1.0515,1.00124967008142,0.991169308308045
1.0578,1.0507,1.00068206822763,0.99041520897695
1.0576,1.0544,1.0004928676097,0.993902918383265
1.0588,1.0602,1.00162807131728,0.999370138533704
1.0582,1.0658,1.00106046946349,1.00464883385137
1.0574,1.0714,1.00030366699178,1.00992752916903
1.058,1.0761,1.00087126884556,1.01435786273922
1.0573,1.0805,1.00020906668281,1.01850540906024
1.0569,1.0869,0.999830665446952,1.024538203709
1.0565,1.0917,0.999452264211094,1.02906279969557
1.0566,1.0974,0.999546864520059,1.03443575742962
1.056,1.1018,0.998979262666271,1.03858330375065
1.057,1.1087,0.999925265755917,1.04508741048134
1.0557,1.114,0.998695461739377,1.05008331854985
1.0563,1.1175,0.999263063593165,1.05338250312339
1.0555,1.1204,0.998506261121448,1.05611611319861
1.0549,1.1244,0.99793865926766,1.05988660985408
1.0562,1.1264,0.9991684632842,1.06177185818182
1.055,1.126,0.998033259576625,1.06139480851627
1.0559,1.1259,0.998884662357306,1.06130054609988
1.0545,1.1199,0.997560258031802,1.05564480111667
1.0547,1.117,0.997749458649731,1.05291119104145
1.0559,1.1112,0.998884662357306,1.04744397089101
1.0552,1.1091,0.998222460194554,1.04546446014689
1.054,1.1054,0.997087256486979,1.04197675074057
1.0552,1.1022,0.998222460194554,1.03896035341619
1.0548,1.0982,0.997844058958696,1.03518985676072
1.0547,1.0968,0.997749458649731,1.0338701829313
1.0534,1.0912,0.996519654633191,1.02859148761364
1.0535,1.087,0.996614254942156,1.02463246612539
1.0546,1.0795,0.997654858340766,1.01756278489637
1.0542,1.0717,0.997276457104908,1.0102103164182
1.0547,1.0658,0.997749458649731,1.00464883385137
1.0537,1.0598,0.996803455560085,0.998993088868157
1.0546,1.0507,0.997654858340766,0.99041520897695
1.0544,1.0462,0.997465657722837,0.986173400239541
1.0553,1.0361,0.998317060503519,0.976652896184466
1.0557,1.0334,0.998695461739377,0.97410781094202
1.0561,1.0322,0.999073862975236,0.972976661945378
1.055,1.033,0.998033259576625,0.973730761276473
1.0548,1.0311,0.997844058958696,0.971939775365122
1.0547,1.0297,0.997749458649731,0.970620101535706
1.0543,1.0303,0.997371057413873,0.971185676034027
1.0548,1.0313,0.997844058958696,0.972128300197896
1.0547,1.0309,0.997749458649731,0.971751250532348
1.0554,1.0329,0.998411660812483,0.973636498860086
1.0553,1.0305,0.998317060503519,0.971374200866801
1.0543,1.0255,0.997371057413873,0.966661080047457
1.0553,1.0294,0.998317060503519,0.970337314286545
1.054,1.0289,0.997087256486979,0.969866002204611
1.054,1.0244,0.997087256486979,0.965624193467201
1.0549,1.0265,0.99793865926766,0.967603704211325
1.0538,1.0269,0.99689805586905,0.967980753876873
1.0544,1.0276,0.997465657722837,0.968640590791581
1.054,1.0255,0.997087256486979,0.966661080047457
1.0534,1.0292,0.996519654633191,0.970148789453771
1.053,1.0234,0.996141253397333,0.964681569303332
1.0535,1.0264,0.996614254942156,0.967509441794939
1.0532,1.0344,0.996330454015262,0.975050435105889
1.0545,1.033,0.997560258031802,0.973730761276473
1.0538,1.0385,0.99689805586905,0.978915194177751
1.0543,1.0354,0.997371057413873,0.975993059269758
1.0548,1.0422,0.997844058958696,0.982402903584066
1.0558,1.0361,0.998790062048342,0.976652896184466
1.0565,1.0369,0.999452264211094,0.977406995515561
1.0573,1.0314,1.00020906668281,0.972222562614283
1.0576,1.0402,1.0004928676097,0.980517655256328
1.058,1.0387,1.00087126884556,0.979103719010525
1.0583,1.0326,1.00115506977246,0.973353711610925
1.0587,1.0457,1.00153347100832,0.985702088157607
1.0586,1.0401,1.00143887069935,0.980423392839941
1.0588,1.0361,1.00162807131728,0.976652896184466
1.0592,1.0258,1.00200647255314,0.966943867296617
1.0593,1.031,1.0021010728621,0.971845512948735
1.0595,1.0278,1.00229027348003,0.968829115624355
1.0599,1.0243,1.00266867471589,0.965529931050814
1.0599,1.0287,1.00266867471589,0.969677477371837
1.0601,1.0295,1.00285787533382,0.970431576702932
1.0606,1.0347,1.00333087687864,0.97533322235505
1.0612,1.0394,1.00389847873243,0.979763555925233
1.0612,1.0421,1.00389847873243,0.982308641167679
1.0614,1.0486,1.00408767935036,0.988435698232826
1.0616,1.0546,1.00427687996829,0.994091443216039
1.0615,1.0619,1.00418227965932,1.00097259961228
1.0614,1.0733,1.00408767935036,1.01171851508039
1.0611,1.0829,1.00380387842347,1.02076770705353
1.0608,1.0927,1.00352007749657,1.03000542385944
1.0601,1.1029,1.00285787533382,1.0396201903309
1.0598,1.1127,1.00257407440693,1.04885790713682
1.0597,1.1212,1.00247947409796,1.0568702125297
1.0593,1.127,1.0021010728621,1.06233743268014
1.0593,1.1326,1.0021010728621,1.06761612799781
1.0592,1.1362,1.00200647255314,1.07100957498773
1.0593,1.1369,1.0021010728621,1.07166941190244
1.0595,1.1386,1.00229027348003,1.07327187298102
1.0595,1.137,1.00229027348003,1.07176367431883
1.0595,1.1338,1.00229027348003,1.06874727699445
1.0595,1.1312,1.00229027348003,1.06629645416839
1.0597,1.1252,1.00247947409796,1.06064070918518
1.06,1.1255,1.00276327502486,1.06092349643434
1.0601,1.1154,1.00285787533382,1.05140299237926
1.0602,1.112,1.00295247564278,1.04819807022211
1.0605,1.1083,1.00323627656968,1.04471036081579
1.0603,1.1075,1.00304707595175,1.0439562614847
1.0607,1.1063,1.00342547718761,1.04282511248806
1.0604,1.1028,1.00314167626071,1.03952592791452
1.0606,1.1023,1.00333087687864,1.03905461583258
1.0609,1.1029,1.00361467780554,1.0396201903309
1.0608,1.101,1.00352007749657,1.03782920441955
1.0605,1.0991,1.00323627656968,1.0360382185082
1.0603,1.1008,1.00304707595175,1.03764067958678
1.0601,1.0971,1.00285787533382,1.03415297018046
1.06,1.093,1.00276327502486,1.0302882111086
1.0597,1.0923,1.00247947409796,1.02962837419389
1.0598,1.0895,1.00257407440693,1.02698902653506
1.0595,1.0853,1.00229027348003,1.02303000504681
1.0595,1.082,1.00229027348003,1.01991934530604
1.0594,1.0793,1.00219567317107,1.0173742600636
1.0591,1.0741,1.00191187224417,1.01247261441148
1.0592,1.0756,1.00200647255314,1.01388655065728
1.0587,1.0741,1.00153347100832,1.01247261441148
1.0585,1.075,1.00134427039039,1.01332097615896
1.0582,1.072,1.00106046946349,1.01049310366736
1.058,1.0732,1.00087126884556,1.011624252664
1.0569,1.073,0.999830665446952,1.01143572783122
1.0564,1.0706,0.999357663902129,1.00917342983794
1.0557,1.0674,0.998695461739377,1.00615703251356
1.0546,1.07,0.997654858340766,1.00860785533962
1.0544,1.0659,0.997465657722837,1.00474309626776
1.0537,1.0634,0.996803455560085,1.00238653585808
1.0528,1.0603,0.995952052779403,0.999464400950091
1.0521,1.0572,0.995289850616651,0.996542266042098
1.0519,1.0503,0.995100649998722,0.990038159311403
1.0517,1.045,0.994911449380793,0.985042251242898
1.0531,1.0387,0.996235853706297,0.979103719010525
1.0533,1.0314,0.996425054324227,0.972222562614282
1.0533,1.0251,0.996425054324227,0.966284030381909
1.053,1.0194,0.996141253397333,0.960911072647857
1.0529,1.0185,0.996046653088368,0.960062710900375
1.054,1.0157,0.997087256486979,0.957423363241542
1.0545,1.0144,0.997560258031802,0.956197951828513
1.0554,1.0135,0.998411660812483,0.955349590081031
1.0552,1.0116,0.998222460194554,0.95355860416968
1.0552,1.0116,0.998222460194554,0.95355860416968
1.0565,1.0114,0.999452264211094,0.953370079336906
1.0564,1.0115,0.999357663902129,0.953464341753293
1.0572,1.0106,1.00011446637385,0.952615980005811
1.0564,1.0117,0.999357663902129,0.953652866586067
1.0568,1.0115,0.999736065137988,0.953464341753294
1.0575,1.0115,1.00039826730074,0.953464341753293
1.0574,1.0146,1.00030366699178,0.956386476661287
1.0569,1.0152,0.999830665446953,0.956952051159608
1.0571,1.0169,1.00001986606488,0.958554512238185
1.0569,1.0176,0.999830665446952,0.959214349152893
1.0568,1.02,0.999736065137988,0.961476647146178
1.0565,1.0232,0.999452264211094,0.964493044470559
1.0556,1.0291,0.998600861430413,0.970054527037384
1.0562,1.0329,0.9991684632842,0.973636498860086
1.056,1.0379,0.998979262666271,0.97834961967943
1.0559,1.0424,0.998884662357306,0.982591428416839
1.0556,1.0466,0.998600861430413,0.986550449905088
1.0561,1.0505,0.999073862975236,0.990226684144177
1.0566,1.0543,0.999546864520059,0.993808655966878
1.0562,1.0591,0.9991684632842,0.998333251953448
1.0571,1.061,1.00001986606488,1.0001242378648
1.0574,1.0629,1.00030366699178,1.00191522377615
1.0578,1.0671,1.00068206822763,1.0058742452644
1.0575,1.0682,1.00039826730074,1.00691113184465
1.0564,1.0722,0.999357663902129,1.01068162850013
1.057,1.0711,0.999925265755917,1.00964474191987
1.0572,1.0717,1.00011446637385,1.0102103164182
1.0588,1.0729,1.00162807131728,1.01134146541484
1.0579,1.0734,1.0007766685366,1.01181277749677
1.0577,1.0675,1.00058746791867,1.00625129492995
1.0577,1.0648,1.00058746791867,1.0037062096875
1.0592,1.0644,1.00200647255314,1.00332916002195
1.0587,1.0657,1.00153347100832,1.00455457143498
1.0597,1.0658,1.00247947409796,1.00464883385137
1.0597,1.0628,1.00247947409796,1.00182096135976
1.061,1.0713,1.0037092781145,1.00983326675265
1.0608,1.0689,1.00352007749657,1.00757096875936
1.061,1.0716,1.0037092781145,1.01011605400181
1.0625,1.0704,1.00512828274897,1.00898490500517
1.0618,1.0693,1.00446608058622,1.00794801842491
1.0616,1.0655,1.00427687996829,1.00436604660221
1.0618,1.0677,1.00446608058622,1.00643981976272
1.0625,1.0716,1.00512828274897,1.01011605400181
1.062,1.0735,1.00465528120415,1.01190703991316
1.0615,1.0794,1.00418227965932,1.01746852247999
1.0615,1.0823,1.00418227965932,1.0202021325552
1.0619,1.0882,1.00456068089518,1.02576361512203
1.0615,1.0919,1.00418227965932,1.02925132452835
1.06,1.0971,1.00276327502486,1.03415297018046
1.0598,1.0999,1.00257407440693,1.0367923178393
1.0594,1.1031,1.00219567317107,1.03980871516368
1.0574,1.104,1.00030366699178,1.04065707691116
1.0566,1.1049,0.999546864520059,1.04150543865864
1.0558,1.1058,0.998790062048342,1.04235380040612
1.0565,1.1025,0.999452264211094,1.03924314066535
1.0545,1.1056,0.997560258031802,1.04216527557335
1.0541,1.1039,0.997181856795943,1.04056281449477
1.0532,1.1016,0.996330454015262,1.03839477891787
1.0538,1.0975,0.99689805586905,1.03453001984601
1.0529,1.0956,0.996046653088368,1.03273903393466
1.0527,1.0931,0.995857452470439,1.03038247352499
1.0523,1.0866,0.99547905123458,1.02425541645984
1.053,1.0841,0.996141253397333,1.02189885605017
1.0531,1.0795,0.996235853706297,1.01756278489637
1.0524,1.0758,0.995573651543545,1.01407507549006
1.0513,1.0735,0.994533048144934,1.01190703991316
1.052,1.0706,0.995195250307687,1.00917342983794
1.0525,1.0669,0.99566825185251,1.00568572043162
1.0513,1.0657,0.994533048144934,1.00455457143498
1.0514,1.0661,0.994627648453899,1.00493162110053
1.0516,1.0618,0.994816849071828,1.00087833719589
1.0525,1.0581,0.99566825185251,0.99739062778958
1.0529,1.0579,0.996046653088368,0.997202102956806
1.0524,1.0521,0.995573651543545,0.991734882806367
1.0537,1.0476,0.996803455560085,0.987493074068957
1.0528,1.046,0.995952052779403,0.985984875406767
1.0542,1.0396,0.997276457104908,0.979952080758007
1.0547,1.0349,0.997749458649731,0.975521747187823
1.0547,1.0315,0.997749458649731,0.972316825030669
1.0555,1.0243,0.998506261121448,0.965529931050814
1.0557,1.0139,0.998695461739377,0.955726639746579
1.0567,1.0219,0.999641464829023,0.963267633057529
1.0554,1.0273,0.998411660812483,0.96835780354242
1.0545,1.0292,0.997560258031802,0.970148789453771
1.0549,1.0308,0.99793865926766,0.971656988115961
1.0539,1.0345,0.996992656178014,0.975144697522276
1.0539,1.0348,0.996992656178014,0.975427484771436
1.0538,1.0359,0.99689805586905,0.976464371351692
1.0534,1.0342,0.996519654633191,0.974861910273115
1.0531,1.0354,0.996235853706297,0.975993059269758
1.0531,1.0259,0.996235853706297,0.967038129713004
1.052,1.0258,0.995195250307687,0.966943867296617
1.0532,1.0239,0.996330454015262,0.965152881385267
1.0529,1.0194,0.996046653088368,0.960911072647857
1.0523,1.0207,0.99547905123458,0.962136484060887
1.052,1.012,0.995195250307687,0.953935653835228
1.0532,1.0084,0.996330454015262,0.9505422068453
1.0531,0.9991,0.996235853706297,0.94177580212132
1.0526,1.0089,0.995762852161474,0.951013518927235
1.0524,1.0038,0.995573651543545,0.946206135691504
1.0538,1.0063,0.996898055869049,0.948562696101176
1.0542,1.0103,0.997276457104908,0.952333192756651
1.0549,1.0147,0.99793865926766,0.956480739077674
1.0569,1.0115,0.999830665446952,0.953464341753293
1.057,1.0103,0.999925265755917,0.952333192756651
1.0575,1.0166,1.00039826730074,0.958271724989024
1.0581,1.0195,1.00096586915453,0.961005335064244
1.0592,1.0215,1.00200647255314,0.962890583391982
1.0599,1.0285,1.00266867471589,0.969488952539063
1.0601,1.03,1.00285787533382,0.970902888784866
1.0608,1.0342,1.00352007749657,0.974861910273115
1.0612,1.0396,1.00389847873243,0.979952080758007
1.0615,1.0435,1.00418227965932,0.983628314997095
1.0617,1.047,1.00437148027725,0.986927499570636
1.0616,1.0538,1.00427687996829,0.993337343884944
1.0624,1.0571,1.00503368244001,0.996448003625711
1.0624,1.0596,1.00503368244001,0.998804564035383
1.0627,1.0627,1.0053174833669,1.00172669894338
1.0631,1.0644,1.00569588460276,1.00332916002195
1.0633,1.0675,1.00588508522069,1.00625129492995
1.0635,1.07,1.00607428583862,1.00860785533962
1.0634,1.075,1.00597968552965,1.01332097615896
1.0634,1.0804,1.00597968552965,1.01841114664385
1.0634,1.0893,1.00597968552965,1.02680050170229
1.0628,1.0994,1.00541208367586,1.03632100575736
1.0617,1.1053,1.00437148027725,1.04188248832419
1.061,1.1091,1.0037092781145,1.04546446014689
1.06,1.1059,1.00276327502486,1.04244806282251
1.06,1.1055,1.00276327502486,1.04207101315696
1.0598,1.1036,1.00257407440693,1.04028002724561
1.0594,1.105,1.00219567317107,1.04159970107503
1.0589,1.1079,1.00172267162624,1.04433331115025
1.0588,1.1105,1.00162807131728,1.0467841339763
1.059,1.1121,1.00181727193521,1.04829233263849
1.0589,1.1114,1.00172267162624,1.04763249572379
1.0589,1.1149,1.00172267162624,1.05093168029733
1.0592,1.1138,1.00200647255314,1.04989479371707
1.0594,1.1156,1.00219567317107,1.05159151721204
1.0593,1.1157,1.0021010728621,1.05168577962842
1.0595,1.1168,1.00229027348003,1.05272266620868
1.06,1.1157,1.00276327502486,1.05168577962842
1.0598,1.1168,1.00257407440693,1.05272266620868
1.0599,1.1203,1.00266867471589,1.05602185078222
1.0598,1.116,1.00257407440693,1.05196856687758
1.0596,1.1172,1.002384873789,1.05309971587423
1.0595,1.1165,1.00229027348003,1.05243987895952
1.0595,1.1145,1.00229027348003,1.05055463063178
1.059,1.1079,1.00181727193521,1.04433331115025
1.0592,1.1047,1.00200647255314,1.04131691382587
1.0596,1.0961,1.002384873789,1.03321034601659
1.0594,1.088,1.00219567317107,1.02557509028926
1.0596,1.0785,1.002384873789,1.0166201607325
1.0598,1.067,1.00257407440693,1.00577998284801
1.0595,1.0583,1.00229027348003,0.997579152622353
1.0594,1.0461,1.00219567317107,0.986079137823154
1.0592,1.0377,1.00200647255314,0.978161094846656
1.0587,1.0384,1.00153347100832,0.978820931761364
1.0583,1.0378,1.00115506977246,0.978255357263043
1.0581,1.0389,1.00096586915453,0.979292243843298
1.0581,1.0354,1.00096586915453,0.975993059269758
1.0573,1.0362,1.00020906668281,0.976747158600853
1.0568,1.0331,0.999736065137988,0.97382502369286
1.0561,1.0351,0.999073862975236,0.975710272020597
1.0554,1.0282,0.998411660812483,0.969206165289902
1.0545,1.0308,0.997560258031802,0.971656988115961
1.0551,1.0297,0.998127859885589,0.970620101535706
1.054,1.0291,0.997087256486979,0.970054527037384
1.0548,1.0257,0.997844058958696,0.96684960488023
1.0551,1.026,0.998127859885589,0.967132392129391
1.0536,1.0245,0.99670885525112,0.965718455883588
1.0554,1.0265,0.998411660812483,0.967603704211325
1.0544,1.028,0.997465657722837,0.969017640457129
1.0545,1.0284,0.997560258031802,0.969394690122676
1.0549,1.0307,0.99793865926766,0.971562725699574
1.0554,1.0307,0.998411660812483,0.971562725699574
1.0539,1.0332,0.996992656178014,0.973919286109246
1.0538,1.0337,0.996898055869049,0.974390598191181
1.0545,1.0368,0.997560258031802,0.977312733099174
1.0542,1.0358,0.997276457104908,0.976370108935305
1.054,1.0379,0.997087256486979,0.97834961967943
1.0541,1.0387,0.997181856795943,0.979103719010525
1.0544,1.0396,0.997465657722837,0.979952080758007
1.0542,1.0393,0.997276457104908,0.979669293508846
1.0541,1.0433,0.997181856795943,0.983439790164321
1.0549,1.0435,0.99793865926766,0.983628314997095
1.0563,1.0454,0.999263063593165,0.985419300908446
1.0567,1.0466,0.999641464829023,0.986550449905088
1.0568,1.0472,0.999736065137988,0.98711602440341
1.0558,1.0483,0.998790062048342,0.988152910983665
1.0567,1.0492,0.999641464829023,0.989001272731147
1.0556,1.0496,0.998600861430413,0.989378322396695
1.0553,1.0499,0.998317060503519,0.989661109645856
1.0553,1.0511,0.998317060503519,0.990792258642498
1.0556,1.05,0.998600861430413,0.989755372062242
1.0555,1.0484,0.998506261121448,0.988247173400052
1.0546,1.0469,0.997654858340766,0.986833237154249
1.0554,1.0453,0.998411660812483,0.985325038492059
1.0567,1.0479,0.999641464829023,0.987775861318118
1.0564,1.0718,0.999357663902129,1.01030457883458
1.0572,1.0762,1.00011446637385,1.0144521251556
1.0572,1.0665,1.00011446637385,1.00530867076608
1.0574,1.0586,1.00030366699178,0.997861939871514
1.0573,1.054,1.00020906668281,0.993525868717717
1.0573,1.0477,1.00020906668281,0.987587336485344
1.0571,1.0458,1.00001986606488,0.985796350573993
1.057,1.0464,0.999925265755917,0.986361925072315
1.0571,1.0478,1.00001986606488,0.987681598901731
1.0568,1.0503,0.999736065137988,0.990038159311403
1.0564,1.0532,0.999357663902129,0.992771769386622
1.0562,1.0492,0.9991684632842,0.989001272731147
1.0555,1.0414,0.998506261121448,0.981648804252971
1.0546,1.0385,0.997654858340766,0.978915194177751
1.0538,1.037,0.996898055869049,0.977501257931948
1.0541,1.0348,0.997181856795943,0.975427484771436
1.0546,1.0356,0.997654858340766,0.976181584102532
1.0543,1.0372,0.997371057413873,0.977689782764722
1.0546,1.0389,0.997654858340766,0.979292243843298
1.0542,1.0408,0.997276457104908,0.981083229754649
1.0539,1.045,0.996992656178014,0.985042251242898
1.0536,1.0514,0.99670885525112,0.991075045891659
1.0526,1.0547,0.995762852161474,0.994185705632426
1.0523,1.062,0.99547905123458,1.00106686202867
1.0519,1.0675,0.995100649998722,1.00625129492995
1.0512,1.0745,0.99443844783597,1.01284966407703
1.051,1.084,0.99424924721804,1.02180459363378
1.0515,1.0917,0.994722248762863,1.02906279969557
1.051,1.1001,0.99424924721804,1.03698084267207
1.0516,1.1056,0.994816849071828,1.04216527557335
1.0518,1.1113,0.995006049689757,1.0475382333074
1.0524,1.111,0.995573651543545,1.04725544605824
1.052,1.1139,0.995195250307687,1.04998905613346
1.0529,1.1134,0.996046653088368,1.04951774405152
1.053,1.1128,0.996141253397333,1.0489521695532
1.0532,1.1097,0.996330454015262,1.04603003464521
1.0536,1.1084,0.99670885525112,1.04480462323218
1.0546,1.1064,0.997654858340766,1.04291937490444
1.0538,1.1047,0.99689805586905,1.04131691382587
1.0555,1.1037,0.998506261121448,1.040374289662
1.0543,1.1024,0.997371057413873,1.03914887824897
1.0542,1.1015,0.997276457104908,1.03830051650149
1.0543,1.0986,0.997371057413873,1.03556690642627
1.0545,1.098,0.997560258031802,1.03500133192794
1.0543,1.0958,0.997371057413873,1.03292755876743
1.0549,1.0938,0.99793865926766,1.0310423104397
1.0545,1.0883,0.997560258031802,1.02585787753842
1.0539,1.0818,0.996992656178014,1.01973082047327
1.0544,1.0736,0.997465657722837,1.01200130232955
1.0537,1.065,0.996803455560085,1.00389473452027
1.0552,1.0548,0.998222460194554,0.994279968048812
1.0553,1.0439,0.998317060503519,0.984005364662643
1.0553,1.045,0.998317060503519,0.985042251242898
1.0562,1.0423,0.9991684632842,0.982497166000453
1.0561,1.0386,0.999073862975236,0.979009456594138
1.0554,1.0391,0.998411660812483,0.979480768676072
1.0556,1.0307,0.998600861430413,0.971562725699574
1.056,1.0247,0.998979262666271,0.965906980716362
1.0573,1.0199,1.00020906668281,0.961382384729791
1.0578,1.0165,1.00068206822763,0.958177462572637
1.0583,1.0163,1.00115506977246,0.957988937739864
1.0586,1.0066,1.00143887069935,0.948845483350336
1.0587,1.0069,1.00153347100832,0.949128270599497
1.0589,1.0065,1.00172267162624,0.948751220933949
1.0587,1.0085,1.00153347100832,0.950636469261687
1.0589,1.0067,1.00172267162624,0.948939745766723
1.0591,1.0111,1.00191187224417,0.953087292087746
1.0591,1.0127,1.00191187224417,0.954595490749936
1.0593,1.0128,1.0021010728621,0.954689753166323
1.0595,1.015,1.00229027348003,0.956763526326834
1.0601,1.0194,1.00285787533382,0.960911072647857
1.0601,1.0225,1.00285787533382,0.96383320755585
1.0608,1.0203,1.00352007749657,0.961759434395339
1.0614,1.0294,1.00408767935036,0.970337314286545
1.0616,1.0342,1.00427687996829,0.974861910273115
1.0623,1.0352,1.00493908213104,0.975804534436984
1.0628,1.032,1.00541208367586,0.972788137112604
1.0631,1.0399,1.00569588460276,0.980234868007167
1.0636,1.036,1.00616888614758,0.976558633768079
1.0642,1.038,1.00673648800137,0.978443882095817
1.0643,1.0412,1.00683108831033,0.981460279420197
1.0643,1.0476,1.00683108831033,0.987493074068957
1.0645,1.0434,1.00702028892826,0.983534052580708
1.0643,1.0546,1.00683108831033,0.994091443216039
1.0641,1.0572,1.0066418876924,0.996542266042098
1.064,1.0563,1.00654728738344,0.995693904294616
1.0637,1.0601,1.00626348645655,0.999275876117317
1.0632,1.0618,1.00579048491172,1.00087833719589
1.063,1.0611,1.00560128429379,1.00021850028119
1.0632,1.0594,1.00579048491172,0.998616039202609
1.0629,1.0717,1.00550668398483,1.0102103164182
1.0615,1.0806,1.00418227965932,1.01859967147663
1.061,1.091,1.0037092781145,1.02840296278086
1.0608,1.0976,1.00352007749657,1.0346242822624
1.0604,1.0982,1.00314167626071,1.03518985676072
1.0601,1.1001,1.00285787533382,1.03698084267207
1.0602,1.1079,1.00295247564278,1.04433331115025
1.0599,1.1116,1.00266867471589,1.04782102055656
1.0598,1.1165,1.00257407440693,1.05243987895952
1.0597,1.1201,1.00247947409796,1.05583332594945
1.0596,1.1254,1.002384873789,1.06082923401795
1.0598,1.1247,1.00257407440693,1.06016939710324
1.0594,1.1224,1.00219567317107,1.05800136152634
1.0596,1.1277,1.002384873789,1.06299726959485
1.059,1.1231,1.00181727193521,1.05866119844105
1.0593,1.1225,1.0021010728621,1.05809562394273
1.0597,1.1196,1.00247947409796,1.05536201386751
1.0593,1.1127,1.0021010728621,1.04885790713682
1.0599,1.0983,1.00266867471589,1.03528411917711
1.0596,1.0798,1.002384873789,1.01784557214553
1.0581,1.067,1.00096586915453,1.00577998284801
1.0572,1.0568,1.00011446637385,0.99616521637655
1.0568,1.0508,0.999736065137988,0.990509471393338
1.0564,1.0465,0.999357663902129,0.986456187488701
1.0564,1.0353,0.999357663902129,0.975898796853371
1.0564,1.0329,0.999357663902129,0.973636498860086
1.0564,1.0313,0.999357663902129,0.972128300197896
1.0563,1.026,0.999263063593165,0.967132392129391
1.0567,1.0292,0.999641464829023,0.970148789453771
1.0568,1.0283,0.999736065137988,0.969300427706289
1.057,1.0302,0.999925265755917,0.97109141361764
1.0567,1.0282,0.999641464829023,0.969206165289902
1.0568,1.0336,0.999736065137988,0.974296335774794
1.0566,1.0323,0.999546864520059,0.973070924361765
1.0566,1.0309,0.999546864520059,0.971751250532348
1.0566,1.0324,0.999546864520059,0.973165186778151
1.0562,1.0332,0.9991684632842,0.973919286109246
1.0575,1.0269,1.00039826730074,0.967980753876873
1.056,1.0267,0.998979262666271,0.967792229044099
1.0556,1.0279,0.998600861430413,0.968923378040742
1.0557,1.0297,0.998695461739377,0.970620101535706
1.0546,1.0304,0.997654858340766,0.971279938450414
1.055,1.0291,0.998033259576625,0.970054527037384
1.0534,1.0262,0.996519654633191,0.967320916962165
1.0534,1.0233,0.996519654633191,0.964587306886945
1.0536,1.0212,0.99670885525112,0.962607796142821
1.0529,1.0188,0.996046653088368,0.960345498149536
1.0532,1.018,0.996330454015262,0.959591398818441
1.0537,1.0194,0.996803455560085,0.960911072647857
1.0532,1.0235,0.996330454015262,0.964775831719719
1.0526,1.0283,0.995762852161474,0.96930042770629
1.0524,1.0348,0.995573651543545,0.975427484771436
1.0534,1.0386,0.996519654633191,0.979009456594138
1.0521,1.0433,0.995289850616651,0.983439790164321
1.0525,1.0495,0.99566825185251,0.989284059980308
1.0532,1.0566,0.996330454015262,0.995976691543776
1.0542,1.0597,0.997276457104908,0.99889882645177
1.056,1.0608,0.998979262666271,0.999935713032025
1.0566,1.063,0.999546864520059,1.00200948619254
1.0573,1.066,1.00020906668281,1.00483735868414
1.0576,1.0639,1.0004928676097,1.00285784794002
1.0578,1.0638,1.00068206822763,1.00276358552363
1.0587,1.0643,1.00153347100832,1.00323489760557
1.0584,1.0615,1.00124967008142,1.00059554994673
1.0582,1.0619,1.00106046946349,1.00097259961228
1.0568,1.0617,0.999736065137988,1.00078407477951
1.0563,1.0626,0.999263063593165,1.00163243652699
1.0575,1.063,1.00039826730074,1.00200948619254
1.0564,1.0627,0.999357663902129,1.00172669894338
1.0574,1.0646,1.00030366699178,1.00351768485473
1.0563,1.0649,0.999263063593165,1.00380047210389
1.0584,1.0652,1.00124967008142,1.00408325935305
1.0587,1.0641,1.00153347100832,1.00304637277279
1.0599,1.0638,1.00266867471589,1.00276358552363
1.0606,1.0629,1.00333087687864,1.00191522377615
1.0598,1.0595,1.00257407440693,0.998710301618996
1.0605,1.0574,1.00323627656968,0.996730790874871
1.0622,1.0552,1.00484448182208,0.99465701771436
1.0618,1.0518,1.00446608058622,0.991452095557206
1.0628,1.0503,1.00541208367586,0.990038159311403
1.0624,1.0475,1.00503368244001,0.98739881165257
1.0619,1.0422,1.00456068089518,0.982402903584066
1.0622,1.0412,1.00484448182208,0.981460279420197
1.0612,1.0391,1.00389847873243,0.979480768676072
1.0616,1.0371,1.00427687996829,0.977595520348335
1.0614,1.0373,1.00408767935036,0.977784045181109
1.0611,1.0366,1.00380387842347,0.9771242082664
1.0602,1.0367,1.00295247564278,0.977218470682787
1.061,1.0369,1.0037092781145,0.977406995515561
1.0611,1.0368,1.00380387842347,0.977312733099174
1.0602,1.037,1.00295247564278,0.977501257931948
1.0597,1.0395,1.00247947409796,0.97985781834162
1.0593,1.0397,1.0021010728621,0.980046343174394
1.0586,1.0448,1.00143887069935,0.984853726410124
1.0592,1.0519,1.00200647255314,0.991546357973593
1.057,1.0592,0.999925265755917,0.998427514369835
1.0565,1.0683,0.999452264211094,1.00700539426104
1.0562,1.0767,0.9991684632842,1.01492343723754
1.0557,1.0877,0.998695461739377,1.0252923030401
1.0558,1.0941,0.998790062048342,1.03132509768886
1.0553,1.1004,0.998317060503519,1.03726362992123
1.0555,1.1074,0.998506261121448,1.04386199906831
1.055,1.1151,0.998033259576625,1.0511202051301
1.0548,1.121,0.997844058958696,1.05668168769693
1.0552,1.1284,0.998222460194554,1.06365710650956
1.0542,1.1315,0.997276457104908,1.06657924141755
1.0545,1.1359,0.997560258031802,1.07072678773857
1.0544,1.1369,0.997465657722837,1.07166941190244
1.0543,1.139,0.997371057413873,1.07364892264657
1.0537,1.1386,0.996803455560085,1.07327187298102
1.0534,1.137,0.996519654633191,1.07176367431883
1.0534,1.1363,0.996519654633191,1.07110383740412
1.0534,1.1303,0.996519654633191,1.06544809242091
1.0534,1.1239,0.996519654633191,1.05941529777215
1.0531,1.1189,0.996235853706297,1.0547021769528
1.0534,1.1136,0.996519654633191,1.0497062688843
1.0532,1.1058,0.996330454015262,1.04235380040612
1.0529,1.1026,0.996046653088368,1.03933740308174
1.0534,1.0988,0.996519654633191,1.03575543125904
1.0531,1.0944,0.996235853706297,1.03160788493802
1.0532,1.0919,0.996330454015262,1.02925132452835
1.0534,1.0893,0.996519654633191,1.02680050170229
1.054,1.087,0.997087256486979,1.02463246612539
1.053,1.0812,0.996141253397333,1.01916524597495
1.0538,1.0768,0.996898055869049,1.01501769965393
1.0531,1.0697,0.996235853706297,1.00832506809046
1.0525,1.0642,0.99566825185251,1.00314063518918
1.052,1.0568,0.995195250307687,0.99616521637655
1.0513,1.0503,0.994533048144934,0.990038159311403
1.0508,1.0447,0.994060046600111,0.984759463993738
1.0502,1.0397,0.993492444746324,0.980046343174394
1.0496,1.0334,0.992924842892536,0.97410781094202
1.0493,1.0254,0.992641041965642,0.96656681763107
1.0501,1.0193,0.993397844437359,0.96081681023147
1.0496,1.0162,0.992924842892536,0.957894675323477
1.0526,1.0193,0.995762852161474,0.96081681023147
1.0526,1.0198,0.995762852161474,0.961288122313405
1.0539,1.0209,0.996992656178014,0.96232500889366
1.0535,1.0237,0.996614254942156,0.964964356552493
1.0554,1.0192,0.998411660812483,0.960722547815083


==> csv/032124_windtunnel_sidecamera_10-20_1000frames_03.csv <==
length [rec],depth [rec],length [norm],depth [norm]
1.1307,1.0307,1.00458991061931,0.931168262475437
1.1311,1.0335,1.00494529751614,0.933697874520582
1.1307,1.0385,1.00458991061931,0.938215038886913
1.1308,1.0424,1.00467875734351,0.941738427092651
1.1304,1.0473,1.00432337044668,0.946165248171655
1.1297,1.1329,1.00370144337723,1.02349910212324
1.1294,1.1369,1.0034349032046,1.0271128336163
1.1287,1.1365,1.00281297613515,1.026751460467
1.1288,1.1362,1.00290182285935,1.02648043060502
1.1285,1.1351,1.00263528268673,1.02548665444442
1.128,1.1312,1.00219104906569,1.02196326623869
1.1279,1.1301,1.00210220234148,1.02096949007809
1.1277,1.1303,1.00192450889307,1.02115017665275
1.1274,1.1271,1.00165796872044,1.0182591914583
1.127,1.1268,1.00130258182361,1.01798816159632
1.1267,1.1296,1.00103604165099,1.02051777364146
1.1267,1.1298,1.00103604165099,1.02069846021611
1.1256,1.1323,1.0000587276847,1.02295704239928
1.1248,1.1305,0.999347953891036,1.0213308632274
1.1236,1.1342,0.998281793200541,1.02467356485849
1.1233,1.134,0.998015253027917,1.02449287828383
1.1238,1.1359,0.998459486648957,1.02620940074304
1.124,1.1349,0.998637180097373,1.02530596786977
1.1246,1.1346,0.99917026044262,1.02503493800779
1.1261,1.1359,1.00050296130574,1.02620940074304
1.1266,1.1348,1.00094719492678,1.02521562458244
1.1267,1.1318,1.00103604165099,1.02250532596265
1.1266,1.1244,1.00094719492678,1.01581992270048
1.1266,1.1188,1.00094719492678,1.01076069861019
1.1261,1.1069,1.00050296130574,1.00000984741832
1.1259,1.0982,1.00032526785732,0.992149981420903
1.1252,1.0933,0.999703340787868,0.987723160341899
1.1247,1.0906,0.999259107166828,0.98528389158408
1.1241,1.0853,0.998726026821581,0.98049569735577
1.1237,1.0822,0.998370639924749,0.977695055448645
1.1238,1.0805,0.998459486648957,0.976159219564092
1.1238,1.0815,0.998459486648957,0.977062652437358
1.1237,1.0816,0.998370639924749,0.977152995724685
1.124,1.0839,0.998637180097373,0.979230891333197
1.1243,1.0815,0.998903720269996,0.977062652437358
1.1245,1.0856,0.999081413718412,0.980766727217749
1.1249,1.088,0.999436800615244,0.982934966113588
1.125,1.0921,0.999525647339452,0.986639040893979
1.1259,1.1082,1.00032526785732,1.00118431015356
1.1264,1.1094,1.00076950147836,1.00226842960148
1.1266,1.114,1.00094719492678,1.00642422081851
1.1273,1.1048,1.00156912199623,0.99811263838446
1.1269,1.0876,1.0012137350994,0.982573592964282
1.1267,1.0773,1.00103604165099,0.97326823436964
1.1262,1.0773,1.00059180802995,0.97326823436964
1.1258,1.0789,1.00023642113312,0.974713726966866
1.1254,1.0818,0.999881034236284,0.977333682299338
1.1251,1.0834,0.99961449406366,0.978779174896564
1.1251,1.0845,0.99961449406366,0.979772951057157
1.125,1.0836,0.999525647339452,0.978959861471217
1.125,1.0839,0.999525647339452,0.979230891333197
1.1255,1.0841,0.999969880960492,0.97941157790785
1.1259,1.0839,1.00032526785732,0.979230891333197
1.1258,1.083,1.00023642113312,0.978417801747257
1.1262,1.0817,1.00059180802995,0.977243339012011
1.1263,1.0834,1.00068065475416,0.978779174896564
1.1263,1.0834,1.00068065475416,0.978779174896564
1.1269,1.0884,1.0012137350994,0.983296339262895
1.1282,1.1229,1.00236874251411,1.01446477339058
1.1285,1.1526,1.00263528268673,1.04129672972658
1.1282,1.1657,1.00236874251411,1.05313170036637
1.1277,1.1384,1.00192450889307,1.0284679829262
1.1273,1.1261,1.00156912199623,1.01735575858503
1.1269,1.1173,1.0012137350994,1.00940554930029
1.1261,1.1156,1.00050296130574,1.00786971341573
1.1258,1.1159,1.00023642113312,1.00814074327771
1.1257,1.1157,1.00014757440891,1.00796005670306
1.1256,1.1154,1.0000587276847,1.00768902684108
1.1259,1.1164,1.00032526785732,1.00859245971435
1.1261,1.1155,1.00050296130574,1.00777937012841
1.1265,1.1156,1.00085834820257,1.00786971341573
1.1267,1.1161,1.00103604165099,1.00832142985237
1.127,1.1182,1.00130258182361,1.01021863888623
1.1268,1.1164,1.0011248883752,1.00859245971435
1.1266,1.1166,1.00094719492678,1.008773146289
1.1268,1.1153,1.0011248883752,1.00759868355375
1.1266,1.1175,1.00094719492678,1.00958623587494
1.1265,1.1183,1.00085834820257,1.01030898217355
1.1264,1.1188,1.00076950147836,1.01076069861019
1.1262,1.1197,1.00059180802995,1.01157378819613
1.126,1.1194,1.00041411458153,1.01130275833415
1.1259,1.117,1.00032526785732,1.00913451943831
1.1259,1.1136,1.00032526785732,1.0060628476692
1.126,1.1123,1.00041411458153,1.00488838493396
1.1258,1.1092,1.00023642113312,1.00208774302683
1.126,1.1046,1.00041411458153,0.997931951809807
1.1261,1.0993,1.00050296130574,0.993143757581496
1.1261,1.0977,1.00050296130574,0.99169826498427
1.126,1.0965,1.00041411458153,0.990614145536351
1.1262,1.0869,1.00059180802995,0.981941189952995
1.1263,1.0914,1.00068065475416,0.986006637882693
1.1263,1.0894,1.00068065475416,0.984199772136161
1.1262,1.0903,1.00059180802995,0.9850128617221
1.1266,1.0938,1.00094719492678,0.988174876778532
1.1268,1.0978,1.0011248883752,0.991788608271597
1.1271,1.0974,1.00139142854782,0.99142723512229
1.1275,1.1021,1.00174681544465,0.995673369626641
1.1277,1.1095,1.00192450889307,1.00235877288881
1.1278,1.1296,1.00201335561727,1.02051777364146
1.1276,1.1383,1.00183566216886,1.02837763963888
1.1269,1.1241,1.0012137350994,1.0155488928385
1.126,1.1266,1.00041411458153,1.01780747502166
1.1255,1.1337,0.999969880960492,1.02422184842185
1.1255,1.1422,0.999969880960492,1.03190102784461
1.1252,1.1477,0.999703340787868,1.03686990864758
1.1249,1.1492,0.999436800615244,1.03822505795748
1.1251,1.1581,0.99961449406366,1.04626561052955
1.1251,1.1623,0.99961449406366,1.05006002859726
1.1245,1.1685,0.999081413718412,1.05566131241151
1.1244,1.1693,0.998992566994204,1.05638405871013
1.1247,1.1766,0.999259107166828,1.06297911868497
1.1247,1.1802,0.999259107166828,1.06623147702873
1.1248,1.1778,0.999347953891036,1.06406323813289
1.1253,1.1785,0.999792187512076,1.06469564114418
1.1254,1.1771,0.999881034236284,1.0634308351216
1.1256,1.1722,1.0000587276847,1.0590040140426
1.126,1.1654,1.00041411458153,1.05286067050439
1.1263,1.1607,1.00068065475416,1.04861453600004
1.1267,1.1564,1.00103604165099,1.04472977464499
1.127,1.1541,1.00130258182361,1.04265187903648
1.1269,1.1497,1.0012137350994,1.03867677439411
1.1271,1.145,1.00139142854782,1.03443063988976
1.127,1.1407,1.00130258182361,1.03054587853472
1.1268,1.1339,1.0011248883752,1.02440253499651
1.1264,1.1276,1.00076950147836,1.01871090789493
1.1267,1.1249,1.00103604165099,1.01627163913711
1.1263,1.1206,1.00068065475416,1.01238687778207
1.1261,1.1131,1.00050296130574,1.00561113123257
1.126,1.1078,1.00041411458153,1.00082293700426
1.1257,1.1017,1.00014757440891,0.995311996477335
1.1255,1.0945,0.999969880960492,0.988807279789818
1.1254,1.0896,0.999881034236284,0.984380458710814
1.1253,1.0833,0.999792187512076,0.978688831609237
1.1252,1.0774,0.999703340787868,0.973358577656967
1.1253,1.0719,0.999792187512076,0.968389696854003
1.1254,1.067,0.999881034236284,0.963962875774999
1.1254,1.0642,0.999881034236284,0.961433263729853
1.1253,1.0653,0.999792187512076,0.962427039890446
1.1263,1.0792,1.00068065475416,0.974984756828846
1.1267,1.0909,1.00103604165099,0.98555492144606
1.1269,1.0937,1.0012137350994,0.988084533491206
1.1272,1.0827,1.00148027527203,0.978146771885278
1.1272,1.084,1.00148027527203,0.979321234620524
1.1272,1.0775,1.00148027527203,0.973448920944294
1.1271,1.0737,1.00139142854782,0.970015876025882
1.1273,1.0727,1.00156912199623,0.969112443152616
1.1271,1.0666,1.00139142854782,0.963601502625692
1.1266,1.0527,1.00094719492678,0.951043785687293
1.1267,1.0431,1.00103604165099,0.942370830103937
1.127,1.0375,1.00130258182361,0.937311606013647
1.127,1.0305,1.00130258182361,0.930987575900784
1.1262,1.0319,1.00059180802995,0.932252381923356
1.1259,1.0353,1.00032526785732,0.935324053692461
1.1253,1.0382,0.999792187512076,0.937944009024933
1.1252,1.0408,0.999703340787868,0.940292934495425
1.1253,1.044,0.999792187512076,0.943183919689877
1.1252,1.0493,0.999703340787868,0.947972113918188
1.1248,1.0541,0.999347953891036,0.952308591709865
1.1251,1.0627,0.99961449406366,0.960078114419954
1.1252,1.0727,0.999703340787868,0.969112443152616
1.1254,1.0784,0.999881034236284,0.974262010530233
1.1256,1.0864,1.0000587276847,0.981489473516362
1.1257,1.0938,1.00014757440891,0.988174876778532
1.1259,1.1001,1.00032526785732,0.993866503880109
1.1257,1.1042,1.00014757440891,0.9975705786605
1.1261,1.1085,1.00050296130574,1.00145534001554
1.126,1.1117,1.00041411458153,1.00434632521
1.1265,1.1159,1.00085834820257,1.00814074327771
1.1266,1.1176,1.00094719492678,1.00967657916227
1.1264,1.1192,1.00076950147836,1.01112207175949
1.1268,1.1241,1.0011248883752,1.0155488928385
1.1268,1.1258,1.0011248883752,1.01708472872305
1.1268,1.1254,1.0011248883752,1.01672335557374
1.1264,1.128,1.00076950147836,1.01907228104423
1.1268,1.1294,1.0011248883752,1.02033708706681
1.1269,1.1332,1.0012137350994,1.02377013198522
1.1266,1.1333,1.00094719492678,1.02386047527255
1.1267,1.1367,1.00103604165099,1.02693214704165
1.1266,1.1362,1.00094719492678,1.02648043060502
1.1263,1.1361,1.00068065475416,1.02639008731769
1.1261,1.1366,1.00050296130574,1.02684180375432
1.1261,1.1371,1.00050296130574,1.02729352019096
1.1256,1.1341,1.0000587276847,1.02458322157116
1.1256,1.1338,1.0000587276847,1.02431219170918
1.1254,1.1294,0.999881034236284,1.02033708706681
1.1252,1.1303,0.999703340787868,1.02115017665275
1.125,1.1264,0.999525647339452,1.01762678844701
1.125,1.1266,0.999525647339452,1.01780747502166
1.1248,1.1254,0.999347953891036,1.01672335557374
1.1244,1.1241,0.998992566994204,1.0155488928385
1.1246,1.1227,0.99917026044262,1.01428408681592
1.1247,1.1219,0.999259107166828,1.01356134051731
1.1247,1.1185,0.999259107166828,1.01048966874821
1.1246,1.116,0.99917026044262,1.00823108656504
1.1246,1.1134,0.99917026044262,1.00588216109455
1.125,1.1131,0.999525647339452,1.00561113123257
1.1248,1.1097,0.999347953891036,1.00253945946346
1.1252,1.11,0.999703340787868,1.00281048932544
1.1252,1.1098,0.999703340787868,1.00262980275079
1.1252,1.1091,0.999703340787868,1.0019973997395
1.1253,1.1077,0.999792187512076,1.00073259371693
1.1257,1.1102,1.00014757440891,1.0029911759001
1.1258,1.1103,1.00023642113312,1.00308151918742
1.1262,1.1102,1.00059180802995,1.0029911759001
1.126,1.1083,1.00041411458153,1.00127465344089
1.1264,1.1091,1.00076950147836,1.0019973997395
1.1264,1.1089,1.00076950147836,1.00181671316485
1.1264,1.109,1.00076950147836,1.00190705645218
1.1263,1.1079,1.00068065475416,1.00091328029158
1.1261,1.1067,1.00050296130574,0.999829160843665
1.1259,1.1049,1.00032526785732,0.998202981671787
1.1259,1.1041,1.00032526785732,0.997480235373174
1.126,1.1044,1.00041411458153,0.997751265235153
1.1259,1.1023,1.00032526785732,0.995854056201294
1.1255,1.1003,0.999969880960492,0.994047190454762
1.1257,1.1003,1.00014757440891,0.994047190454762
1.1253,1.0983,0.999792187512076,0.99224032470823
1.1254,1.0963,0.999881034236284,0.990433458961697
1.1255,1.0953,0.999969880960492,0.989530026088431
1.1251,1.0945,0.99961449406366,0.988807279789818
1.1252,1.0933,0.999703340787868,0.987723160341899
1.1252,1.0921,0.999703340787868,0.986639040893979
1.1249,1.0909,0.999436800615244,0.98555492144606
1.1244,1.0893,0.998992566994204,0.984109428848834
1.124,1.0885,0.998637180097373,0.983386682550221
1.1255,1.0917,0.999969880960492,0.986277667744673
1.1263,1.1263,1.00068065475416,1.01753644515968
1.1264,1.1523,1.00076950147836,1.0410256998646
1.1262,1.117,1.00059180802995,1.00913451943831
1.1259,1.1172,1.00032526785732,1.00931520601296
1.1255,1.1184,0.999969880960492,1.01039932546088
1.1252,1.1207,0.999703340787868,1.01247722106939
1.1252,1.1211,0.999703340787868,1.0128385942187
1.1252,1.1244,0.999703340787868,1.01581992270048
1.125,1.1235,0.999525647339452,1.01500683311454
1.1251,1.124,0.99961449406366,1.01545854955117
1.1253,1.1207,0.999792187512076,1.01247722106939
1.1254,1.1195,0.999881034236284,1.01139310162147
1.1254,1.1186,0.999881034236284,1.01058001203553
1.1256,1.1159,1.0000587276847,1.00814074327771
1.1256,1.1139,1.0000587276847,1.00633387753118
1.1254,1.1106,0.999881034236284,1.0033525490494
1.1252,1.1097,0.999703340787868,1.00253945946346
1.1251,1.1079,0.99961449406366,1.00091328029158
1.125,1.1046,0.999525647339452,0.997931951809807
1.125,1.101,0.999525647339452,0.994679593466048
1.1248,1.1001,0.999347953891036,0.993866503880109
1.125,1.0947,0.999525647339452,0.988987966364472
1.1249,1.0911,0.999436800615244,0.985735608020713
1.1249,1.0896,0.999436800615244,0.984380458710814
1.1248,1.0888,0.999347953891036,0.983657712412201
1.1245,1.0904,0.999081413718412,0.985103205009427
1.1244,1.0827,0.998992566994204,0.978146771885278
1.1241,1.0758,0.998726026821581,0.971913085059741
1.124,1.0789,0.998637180097373,0.974713726966866
1.124,1.0775,0.998637180097373,0.973448920944293
1.1235,1.0792,0.998192946476333,0.974984756828846
1.1239,1.0727,0.998548333373164,0.969112443152616
1.1236,1.0804,0.998281793200541,0.976068876276765
1.1238,1.0741,0.998459486648957,0.970377249175189
1.1239,1.0803,0.998548333373164,0.975978532989439
1.1241,1.0915,0.99872602682158,0.98609698117002
1.1242,1.0925,0.998814873545788,0.987000414043286
1.1244,1.0998,0.998992566994204,0.993595474018129
1.1248,1.1041,0.999347953891036,0.997480235373173
1.125,1.1079,0.999525647339452,1.00091328029158
1.1255,1.1119,0.999969880960492,1.00452701178465
1.1263,1.1176,1.00068065475416,1.00967657916227
1.1267,1.1212,1.00103604165099,1.01292893750602
1.1268,1.1438,1.00112488837519,1.03334652044184
1.1266,1.1376,1.00094719492678,1.02774523662759
1.1264,1.1232,1.00076950147836,1.01473580325256
1.1257,1.1201,1.00014757440891,1.01193516134543
1.1253,1.1238,0.999792187512076,1.01527786297652
1.1262,1.1316,1.00059180802995,1.02232463938799
1.1267,1.1376,1.00103604165099,1.02774523662759
1.1266,1.139,1.00094719492678,1.02901004265016
1.1274,1.1431,1.00165796872044,1.03271411743055
1.1275,1.147,1.00174681544465,1.03623750563629
1.1272,1.1483,1.00148027527203,1.03741196837154
1.1271,1.1517,1.00139142854782,1.04048364014064
1.1269,1.1539,1.0012137350994,1.04247119246183
1.1267,1.155,1.00103604165099,1.04346496862242
1.1267,1.1547,1.00103604165099,1.04319393876044
1.1262,1.1562,1.00059180802995,1.04454908807034
1.1265,1.1538,1.00085834820257,1.0423808491745
1.1264,1.1541,1.00076950147836,1.04265187903648
1.1264,1.1526,1.00076950147836,1.04129672972658
1.1264,1.1517,1.00076950147836,1.04048364014064
1.1262,1.1478,1.00059180802995,1.03696025193491
1.1263,1.1453,1.00068065475416,1.03470166975174
1.1263,1.1433,1.00068065475416,1.03289480400521
1.1265,1.1391,1.00085834820257,1.02910038593749
1.1261,1.1356,1.00050296130574,1.02593837088106
1.1262,1.1303,1.00059180802995,1.02115017665275
1.1261,1.1271,1.00050296130574,1.0182591914583
1.1254,1.1212,0.999881034236284,1.01292893750602
1.1256,1.1162,1.0000587276847,1.00841177313969
1.1256,1.1131,1.0000587276847,1.00561113123257
1.1251,1.1048,0.99961449406366,0.99811263838446
1.1249,1.1,0.999436800615244,0.993776160592782
1.1247,1.092,0.999259107166828,0.986548697606653
1.1249,1.0885,0.999436800615244,0.983386682550221
1.1251,1.0836,0.99961449406366,0.978959861471217
1.1254,1.0856,0.999881034236284,0.980766727217749
1.1266,1.1128,1.00094719492678,1.00534010137059
1.1273,1.0956,1.00156912199623,0.989801055950411
1.1273,1.0958,1.00156912199623,0.989981742525064
1.1276,1.0954,1.00183566216886,0.989620369375758
1.1275,1.0944,1.00174681544465,0.988716936502491
1.1275,1.0906,1.00174681544465,0.98528389158408
1.1275,1.0891,1.00174681544465,0.983928742274181
1.1277,1.0858,1.00192450889307,0.980947413792403
1.1275,1.0813,1.00174681544465,0.976881965862705
1.128,1.0759,1.00219104906569,0.972003428347068
1.1273,1.076,1.00156912199623,0.972093771634394
1.1268,1.0631,1.00112488837519,0.960439487569261
1.1263,1.0531,1.00068065475416,0.951405158836599
1.1264,1.0517,1.00076950147836,0.950140352814026
1.1267,1.0524,1.00103604165099,0.950772755825313
1.1263,1.0536,1.00068065475416,0.951856875273232
1.1261,1.0553,1.00050296130574,0.953392711157784
1.1263,1.0576,1.00068065475416,0.955470606766297
1.126,1.0615,1.00041411458153,0.958993994972035
1.1258,1.0653,1.00023642113312,0.962427039890446
1.1257,1.0702,1.00014757440891,0.96685386096945
1.1257,1.0716,1.00014757440891,0.968118666992023
1.1251,1.0763,0.99961449406366,0.972364801496374
1.1248,1.0787,0.999347953891036,0.974533040392213
1.1247,1.0809,0.999259107166828,0.976520592713398
1.1244,1.0858,0.998992566994204,0.980947413792403
1.1241,1.0881,0.99872602682158,0.983025309400915
1.1241,1.0939,0.99872602682158,0.988265220065859
1.1243,1.0968,0.998903720269996,0.99088517539833
1.1246,1.1024,0.99917026044262,0.995944399488621
1.1247,1.1064,0.999259107166828,0.999558130981686
1.1247,1.1121,0.999259107166828,1.0047076983593
1.125,1.1174,0.999525647339452,1.00949589258761
1.1253,1.1201,0.999792187512076,1.01193516134543
1.1252,1.1256,0.999703340787868,1.0169040421484
1.1254,1.1309,0.999881034236284,1.02169223637671
1.1115,1.1327,0.987531339571379,1.02331841554859
1.1116,1.1338,0.987620186295587,1.02431219170918
1.1117,1.1338,0.987709033019794,1.02431219170918
1.1119,1.1345,0.98788672646821,1.02494459472046
1.126,1.1337,1.00041411458153,1.02422184842185
1.1261,1.1332,1.00050296130574,1.02377013198522
1.1262,1.1311,1.00059180802995,1.02187292295136
1.1261,1.1266,1.00050296130574,1.01780747502166
1.1263,1.1259,1.00068065475416,1.01717507201038
1.1264,1.1231,1.00076950147836,1.01464545996523
1.1262,1.1213,1.00059180802995,1.01301928079335
1.1258,1.1164,1.00023642113312,1.00859245971435
1.1259,1.1154,1.00032526785732,1.00768902684108
1.1259,1.1137,1.00032526785732,1.00615319095653
1.1258,1.1106,1.00023642113312,1.0033525490494
1.1258,1.1086,1.00023642113312,1.00154568330287
1.1255,1.1052,0.999969880960492,0.998474011533766
1.1252,1.1011,0.999703340787868,0.994769936753375
1.1254,1.0972,0.999881034236284,0.991246548547637
1.1251,1.0939,0.99961449406366,0.988265220065859
1.125,1.0928,0.999525647339452,0.987271443905266
1.1248,1.09,0.999347953891036,0.984741831860121
1.1253,1.0893,0.999792187512076,0.984109428848834
1.1258,1.092,1.00023642113312,0.986548697606653
1.1264,1.0968,1.00076950147836,0.99088517539833
1.1263,1.0986,1.00068065475416,0.99251135457021
1.1271,1.1085,1.00139142854782,1.00145534001554
1.1266,1.1007,1.00094719492678,0.994408563604068
1.1268,1.1082,1.0011248883752,1.00118431015356
1.127,1.1099,1.00130258182361,1.00272014603812
1.1271,1.1118,1.00139142854782,1.00443666849732
1.1267,1.106,1.00103604165099,0.999196757832379
1.1269,1.106,1.0012137350994,0.999196757832379
1.127,1.1102,1.00130258182361,1.0029911759001
1.1269,1.1088,1.0012137350994,1.00172636987752
1.126,1.1003,1.00041411458153,0.994047190454762
1.1256,1.0946,1.0000587276847,0.988897623077145
1.1251,1.0901,0.99961449406366,0.984832175147447
1.125,1.0915,0.999525647339452,0.98609698117002
1.1247,1.0903,0.999259107166828,0.9850128617221
1.1248,1.0965,0.999347953891036,0.99061414553635
1.125,1.0989,0.999525647339452,0.992782384432189
1.1248,1.1002,0.999347953891036,0.993956847167435
1.1249,1.1033,0.999436800615244,0.996757489074561
1.1252,1.1045,0.999703340787868,0.99784160852248
1.1252,1.105,0.999703340787868,0.998293324959113
1.1256,1.1094,1.0000587276847,1.00226842960148
1.1255,1.1109,0.999969880960492,1.00362357891138
1.126,1.1141,1.00041411458153,1.00651456410584
1.1257,1.1133,1.00014757440891,1.00579181780722
1.1254,1.1133,0.999881034236284,1.00579181780722
1.1259,1.1173,1.00032526785732,1.00940554930029
1.1252,1.1148,0.999703340787868,1.00714696711712
1.125,1.1149,0.999525647339452,1.00723731040445
1.1253,1.1139,0.999792187512076,1.00633387753118
1.1253,1.1124,0.999792187512076,1.00497872822128
1.1125,1.1115,0.988419806813458,1.00416563863534
1.1125,1.1077,0.988419806813458,1.00073259371693
1.1123,1.1055,0.988242113365042,0.998745041395746
1.1242,1.1018,0.998814873545788,0.995402339764661
1.1241,1.0988,0.99872602682158,0.992692041144863
1.1244,1.0909,0.998992566994204,0.98555492144606
1.1262,1.0862,1.00059180802995,0.981308786941709
1.1271,1.1147,1.00139142854782,1.00705662382979
1.1272,1.1357,1.00148027527203,1.02602871416838
1.1272,1.1294,1.00148027527203,1.02033708706681
1.1268,1.1265,1.0011248883752,1.01771713173434
1.1266,1.1215,1.00094719492678,1.013199967368
1.1268,1.1133,1.0011248883752,1.00579181780722
1.1258,1.1107,1.00023642113312,1.00344289233673
1.1255,1.1068,0.999969880960492,0.999919504130992
1.1253,1.1029,0.999792187512076,0.996396115925254
1.1251,1.0993,0.99961449406366,0.993143757581496
1.1249,1.0943,0.999436800615244,0.988626593215165
1.1246,1.0929,0.99917026044262,0.987361787192593
1.1247,1.0845,0.999259107166828,0.979772951057157
1.1248,1.0823,0.999347953891036,0.977785398735971
1.1242,1.0822,0.998814873545788,0.977695055448645
1.1247,1.0743,0.999259107166828,0.970557935749842
1.1248,1.0748,0.999347953891036,0.971009652186475
1.1245,1.0762,0.999081413718412,0.972274458209047
1.1245,1.0714,0.999081413718412,0.96793798041737
1.1247,1.0741,0.999259107166828,0.970377249175189
1.1243,1.0722,0.998903720269996,0.968660726715983
1.1243,1.0696,0.998903720269996,0.966311801245491
1.1249,1.0692,0.999436800615244,0.965950428096184
1.1245,1.0742,0.999081413718412,0.970467592462515
1.1246,1.0747,0.99917026044262,0.970919308899148
1.1247,1.0777,0.999259107166828,0.973629607518947
1.1248,1.0808,0.999347953891036,0.976430249426072
1.1253,1.081,0.999792187512076,0.976610936000725
1.1254,1.0805,0.999881034236284,0.976159219564092
1.1256,1.0831,1.0000587276847,0.978508145034584
1.1256,1.0829,1.0000587276847,0.978327458459931
1.1256,1.087,1.0000587276847,0.982031533240322
1.1251,1.0912,0.99961449406366,0.98582595130804
1.1252,1.0886,0.999703340787868,0.983477025837548
1.1251,1.0984,0.99961449406366,0.992330667995556
1.125,1.0997,0.999525647339452,0.993505130730802
1.1249,1.1007,0.999436800615244,0.994408563604068
1.1251,1.108,0.99961449406366,1.00100362357891
1.1251,1.1171,0.99961449406366,1.00922486272563
1.1249,1.1207,0.999436800615244,1.01247722106939
1.1259,1.1271,1.00032526785732,1.0182591914583
1.1267,1.1282,1.00103604165099,1.01925296761889
1.1277,1.1244,1.00192450889307,1.01581992270048
1.1279,1.1299,1.00210220234148,1.02078880350344
1.1276,1.1284,1.00183566216886,1.01943365419354
1.1243,1.1101,0.998903720269996,1.00290083261277
1.1261,1.111,1.00050296130574,1.00371392219871
1.1264,1.1196,1.00076950147836,1.0114834449088
1.1263,1.1251,1.00068065475416,1.01645232571176
1.1262,1.1292,1.00059180802995,1.02015640049215
1.1262,1.1339,1.00059180802995,1.02440253499651
1.1261,1.1437,1.00050296130574,1.03325617715451
1.1257,1.1445,1.00014757440891,1.03397892345313
1.1259,1.1495,1.00032526785732,1.03849608781946
1.126,1.1524,1.00041411458153,1.04111604315193
1.1261,1.1544,1.00050296130574,1.04292290889846
1.1258,1.1526,1.00023642113312,1.04129672972658
1.1259,1.1531,1.00032526785732,1.04174844616322
1.1264,1.1509,1.00076950147836,1.03976089384203
1.1258,1.1455,1.00023642113312,1.03488235632639
1.1259,1.1449,1.00032526785732,1.03434029660243
1.1267,1.1458,1.00103604165099,1.03515338618837
1.1259,1.1376,1.00032526785732,1.02774523662759
1.1259,1.1328,1.00032526785732,1.02340875883591
1.1258,1.1277,1.00023642113312,1.01880125118225
1.1257,1.1238,1.00014757440891,1.01527786297652
1.1255,1.1191,0.999969880960492,1.01103172847217
1.1256,1.1166,1.0000587276847,1.008773146289
1.1254,1.1109,0.999881034236284,1.00362357891138
1.1253,1.1042,0.999792187512076,0.9975705786605
1.1254,1.0998,0.999881034236284,0.993595474018129
1.1257,1.0942,1.00014757440891,0.988536249927839
1.1253,1.0884,0.999792187512076,0.983296339262895
1.1249,1.0812,0.999436800615244,0.976791622575378
1.1253,1.0757,0.999792187512076,0.971822741772414
1.1258,1.0739,1.00023642113312,0.970196562600535
1.1267,1.0923,1.00103604165099,0.986819727468633
1.1273,1.1066,1.00156912199623,0.999738817556339
1.1275,1.0864,1.00174681544465,0.981489473516362
1.1267,1.0785,1.00103604165099,0.97435235381756
1.1266,1.0789,1.00094719492678,0.974713726966866
1.126,1.0723,1.00041411458153,0.968751070003309
1.1263,1.0758,1.00068065475416,0.971913085059741
1.126,1.0756,1.00041411458153,0.971732398485088
1.1259,1.071,1.00032526785732,0.967576607268063
1.1264,1.0809,1.00076950147836,0.976520592713398
1.1264,1.0929,1.00076950147836,0.987361787192592
1.1252,1.0591,0.999703340787868,0.956825756076196
1.1252,1.0541,0.999703340787868,0.952308591709865
1.1251,1.0482,0.99961449406366,0.946978337757595
1.1253,1.0487,0.999792187512076,0.947430054194228
1.1247,1.0514,0.999259107166828,0.949869322952047
1.1248,1.0541,0.999347953891036,0.952308591709865
1.125,1.0588,0.999525647339452,0.956554726214216
1.1249,1.063,0.999436800615244,0.960349144281934
1.1251,1.0713,0.99961449406366,0.967847637130043
1.1248,1.0749,0.999347953891036,0.971099995473801
1.1251,1.0789,0.99961449406366,0.974713726966866
1.1254,1.0851,0.999881034236284,0.980315010781116
1.1257,1.0908,1.00014757440891,0.985464578158733
1.1258,1.0954,1.00023642113312,0.989620369375758
1.1257,1.1006,1.00014757440891,0.994318220316742
1.1256,1.1049,1.0000587276847,0.998202981671786
1.1257,1.1079,1.00014757440891,1.00091328029158
1.1254,1.1095,0.999881034236284,1.00235877288881
1.1254,1.115,0.999881034236284,1.00732765369177
1.1259,1.1195,1.00032526785732,1.01139310162147
1.1258,1.1211,1.00023642113312,1.0128385942187
1.1254,1.1211,0.999881034236284,1.0128385942187
1.1258,1.1252,1.00023642113312,1.01654266899909
1.1261,1.1287,1.00050296130574,1.01970468405552
1.1262,1.1288,1.00059180802995,1.01979502734285
1.1265,1.1308,1.00085834820257,1.02160189308938
1.1265,1.1323,1.00085834820257,1.02295704239928
1.1267,1.133,1.00103604165099,1.02358944541057
1.1264,1.133,1.00076950147836,1.02358944541057
1.1266,1.1317,1.00094719492678,1.02241498267532
1.127,1.1304,1.00130258182361,1.02124051994007
1.1267,1.1285,1.00103604165099,1.01952399748087
1.1267,1.1271,1.00103604165099,1.0182591914583
1.1266,1.1266,1.00094719492678,1.01780747502166
1.126,1.1259,1.00041411458153,1.01717507201038
1.126,1.1253,1.00041411458153,1.01663301228642
1.1258,1.1255,1.00023642113312,1.01681369886107
1.1254,1.1241,0.999881034236284,1.0155488928385
1.1255,1.125,0.999969880960492,1.01636198242444
1.1252,1.1241,0.999703340787868,1.0155488928385
1.1252,1.1245,0.999703340787868,1.0159102659878
1.1251,1.1233,0.99961449406366,1.01482614653988
1.1249,1.1211,0.999436800615244,1.0128385942187
1.125,1.1209,0.999525647339452,1.01265790764405
1.1252,1.1193,0.999703340787868,1.01121241504682
1.1251,1.1199,0.99961449406366,1.01175447477078
1.1252,1.1186,0.999703340787868,1.01058001203553
1.1253,1.1167,0.999792187512076,1.00886348957633
1.1252,1.1154,0.999703340787868,1.00768902684108
1.1254,1.1151,0.999881034236284,1.0074179969791
1.1254,1.1156,0.999881034236284,1.00786971341573
1.1253,1.1122,0.999792187512076,1.00479804164663
1.1251,1.1107,0.99961449406366,1.00344289233673
1.1256,1.111,1.0000587276847,1.00371392219871
1.1252,1.1099,0.999703340787868,1.00272014603812
1.1251,1.1075,0.99961449406366,1.00055190714228
1.1252,1.1055,0.999703340787868,0.998745041395746
1.125,1.1039,0.999525647339452,0.99729954879852
1.125,1.1039,0.999525647339452,0.99729954879852
1.1248,1.0994,0.999347953891036,0.993234100868823
1.1252,1.1026,0.999703340787868,0.996125086063274
1.1252,1.1008,0.999703340787868,0.994498906891395
1.1248,1.1004,0.999347953891036,0.994137533742089
1.125,1.1024,0.999525647339452,0.995944399488621
1.1248,1.1012,0.999347953891036,0.994860280040702
1.1246,1.0994,0.99917026044262,0.993234100868823
1.1241,1.0959,0.99872602682158,0.990072085812391
1.1243,1.0924,0.998903720269996,0.986910070755959
1.1242,1.0896,0.998814873545788,0.984380458710814
1.1244,1.0886,0.998992566994204,0.983477025837548
1.1259,1.0852,1.00032526785732,0.980405354068443
1.1266,1.0982,1.00094719492678,0.992149981420903
1.1264,1.0952,1.00076950147836,0.989439682801105
1.1274,1.1095,1.00165796872044,1.00235877288881
1.128,1.1257,1.00219104906569,1.01699438543572
1.1279,1.1394,1.00210220234148,1.02937141579947
1.1277,1.1449,1.00192450889307,1.03434029660243
1.1275,1.1508,1.00174681544465,1.0396705505547
1.1276,1.1488,1.00183566216886,1.03786368480817
1.1272,1.1472,1.00148027527203,1.03641819221095
1.1271,1.1472,1.00139142854782,1.03641819221095
1.1267,1.1358,1.00103604165099,1.02611905745571
1.1264,1.1321,1.00076950147836,1.02277635582463
1.1263,1.1198,1.00068065475416,1.01166413148345
1.1264,1.1108,1.00076950147836,1.00353323562406
1.1264,1.1076,1.00076950147836,1.00064225042961
1.1264,1.1038,1.00076950147836,0.997209205511194
1.1263,1.0984,1.00068065475416,0.992330667995556
1.1263,1.0937,1.00068065475416,0.988084533491205
1.1262,1.0938,1.00059180802995,0.988174876778532
1.1264,1.091,1.00076950147836,0.985645264733387
1.1264,1.0921,1.00076950147836,0.986639040893979
1.1262,1.0914,1.00059180802995,0.986006637882693
1.1259,1.0949,1.00032526785732,0.989168652939125
1.1259,1.095,1.00032526785732,0.989258996226451
1.1259,1.0953,1.00032526785732,0.989530026088431
1.1255,1.0966,0.999969880960492,0.990704488823677
1.1258,1.1006,1.00023642113312,0.994318220316742
1.126,1.0984,1.00041411458153,0.992330667995556
1.1262,1.1003,1.00059180802995,0.994047190454762
1.1262,1.0989,1.00059180802995,0.992782384432189
1.1263,1.1015,1.00068065475416,0.995131309902681
1.1265,1.1022,1.00085834820257,0.995763712913968
1.1263,1.1012,1.00068065475416,0.994860280040702
1.1261,1.1048,1.00050296130574,0.99811263838446
1.126,1.1077,1.00041411458153,1.00073259371693
1.1261,1.1077,1.00050296130574,1.00073259371693
1.1261,1.1115,1.00050296130574,1.00416563863534
1.1262,1.1114,1.00059180802995,1.00407529534802
1.126,1.116,1.00041411458153,1.00823108656504
1.1261,1.1212,1.00050296130574,1.01292893750602
1.1257,1.12,1.00014757440891,1.01184481805811
1.1261,1.1233,1.00050296130574,1.01482614653988
1.1261,1.1249,1.00050296130574,1.01627163913711
1.1261,1.1241,1.00050296130574,1.0155488928385
1.1262,1.1285,1.00059180802995,1.01952399748087
1.1265,1.1292,1.00085834820257,1.02015640049215
1.127,1.1308,1.00130258182361,1.02160189308938
1.1267,1.1329,1.00103604165099,1.02349910212324
1.127,1.1303,1.00130258182361,1.02115017665275
1.1271,1.1342,1.00139142854782,1.02467356485849
1.1273,1.134,1.00156912199623,1.02449287828383
1.1275,1.1317,1.00174681544465,1.02241498267532
1.1274,1.1331,1.00165796872044,1.02367978869789
1.1271,1.133,1.00139142854782,1.02358944541057
1.1281,1.1283,1.0022798957899,1.01934331090621
1.1278,1.1307,1.00201335561727,1.02151154980205
1.1282,1.1267,1.00236874251411,1.01789781830899
1.1284,1.1287,1.00254643596252,1.01970468405552
1.1287,1.126,1.00281297613515,1.0172654152977
1.1291,1.1293,1.00316836303198,1.02024674377948
1.1289,1.146,1.00299066958356,1.03533407276303
1.1287,1.1423,1.00281297613515,1.03199137113194
1.1283,1.1209,1.00245758923831,1.01265790764405
1.1275,1.1141,1.00174681544465,1.00651456410584
1.1262,1.1046,1.00059180802995,0.997931951809807
1.1256,1.1019,1.0000587276847,0.995492683051988
1.1256,1.1031,1.0000587276847,0.996576802499907
1.1252,1.1025,0.999703340787868,0.996034742775948
1.1249,1.1003,0.999436800615244,0.994047190454762
1.125,1.1008,0.999525647339452,0.994498906891395
1.1248,1.1003,0.999347953891036,0.994047190454762
1.1244,1.1003,0.998992566994204,0.994047190454762
1.1244,1.099,0.998992566994204,0.992872727719516
1.1247,1.098,0.999259107166828,0.99196929484625
1.1248,1.0987,0.999347953891036,0.992601697857536
1.1249,1.0994,0.999436800615244,0.993234100868822
1.1251,1.0986,0.99961449406366,0.99251135457021
1.1255,1.0976,0.999969880960492,0.991607921696943
1.1254,1.0966,0.999881034236284,0.990704488823677
1.1259,1.0952,1.00032526785732,0.989439682801105
1.1257,1.0958,1.00014757440891,0.989981742525064
1.1257,1.0951,1.00014757440891,0.989349339513778
1.1255,1.0939,0.999969880960492,0.988265220065859
1.1255,1.0927,0.999969880960492,0.987181100617939
1.1251,1.0912,0.99961449406366,0.98582595130804
1.1249,1.0892,0.999436800615244,0.984019085561508
1.1249,1.0894,0.999436800615244,0.984199772136161
1.1249,1.0896,0.999436800615244,0.984380458710814
1.1245,1.0872,0.999081413718412,0.982212219814975
1.1247,1.0871,0.999259107166828,0.982121876527649
1.1246,1.0859,0.99917026044262,0.981037757079729
1.1248,1.0847,0.999347953891036,0.97995363763181
1.1246,1.0828,0.99917026044262,0.978237115172604
1.1245,1.0814,0.999081413718412,0.976972309150031
1.125,1.0805,0.999525647339452,0.976159219564092
1.1246,1.0801,0.99917026044262,0.975797846414786
1.1248,1.0788,0.999347953891036,0.974623383679539
1.1246,1.0772,0.99917026044262,0.973177891082314
1.1245,1.0753,0.999081413718412,0.971461368623108
1.1247,1.0746,0.999259107166828,0.970828965611822
1.1246,1.075,0.99917026044262,0.971190338761128
1.1249,1.0742,0.999436800615244,0.970467592462515
1.1247,1.0739,0.999259107166828,0.970196562600535
1.1248,1.0755,0.999347953891036,0.971642055197761
1.1249,1.0772,0.999436800615244,0.973177891082314
1.1249,1.0779,0.999436800615244,0.9738102940936
1.1253,1.0822,0.999792187512076,0.977695055448644
1.1257,1.084,1.00014757440891,0.979321234620524
1.1259,1.0841,1.00032526785732,0.97941157790785
1.1261,1.0867,1.00050296130574,0.981760503378342
1.1264,1.0905,1.00076950147836,0.985193548296754
1.1264,1.0925,1.00076950147836,0.987000414043286
1.1263,1.0928,1.00068065475416,0.987271443905266
1.1259,1.0926,1.00032526785732,0.987090757330613
1.1262,1.0956,1.00059180802995,0.989801055950411
1.1262,1.0961,1.00059180802995,0.990252772387044
1.1258,1.0947,1.00023642113312,0.988987966364472
1.1255,1.0952,0.999969880960492,0.989439682801105
1.1257,1.0972,1.00014757440891,0.991246548547637
1.1253,1.0965,0.999792187512076,0.99061414553635
1.1251,1.0963,0.99961449406366,0.990433458961697
1.1256,1.0994,1.0000587276847,0.993234100868823
1.1255,1.1005,0.999969880960492,0.994227877029415
1.1252,1.1025,0.999703340787868,0.996034742775948
1.1255,1.1053,0.999969880960492,0.998564354821093
1.1255,1.1068,0.999969880960492,0.999919504130992
1.1257,1.1094,1.00014757440891,1.00226842960148
1.1258,1.1119,1.00023642113312,1.00452701178465
1.1259,1.1133,1.00032526785732,1.00579181780722
1.1261,1.1163,1.00050296130574,1.00850211642702
1.1259,1.1177,1.00032526785732,1.00976692244959
1.1262,1.1214,1.00059180802995,1.01310962408068
1.1259,1.1235,1.00032526785732,1.01500683311454
1.1258,1.1248,1.00023642113312,1.01618129584978
1.1261,1.1268,1.00050296130574,1.01798816159632
1.1261,1.1289,1.00050296130574,1.01988537063017
1.1263,1.1302,1.00068065475416,1.02105983336542
1.1262,1.1314,1.00059180802995,1.02214395281334
1.1264,1.1343,1.00076950147836,1.02476390814581
1.1266,1.1316,1.00094719492678,1.02232463938799
1.1269,1.1315,1.0012137350994,1.02223429610067
1.1272,1.1332,1.00148027527203,1.02377013198522
1.1271,1.1336,1.00139142854782,1.02413150513453
1.1268,1.1293,1.0011248883752,1.02024674377948
1.127,1.1303,1.00130258182361,1.02115017665275
1.1266,1.1293,1.00094719492678,1.02024674377948
1.1266,1.1292,1.00094719492678,1.02015640049215
1.1264,1.1273,1.00076950147836,1.01843987803295
1.1265,1.1276,1.00085834820257,1.01871090789493
1.1266,1.126,1.00094719492678,1.0172654152977
1.1265,1.1251,1.00085834820257,1.01645232571176
1.1263,1.1235,1.00068065475416,1.01500683311454
1.1259,1.1219,1.00032526785732,1.01356134051731
1.1258,1.1214,1.00023642113312,1.01310962408068
1.126,1.1227,1.00041411458153,1.01428408681592
1.1256,1.1206,1.0000587276847,1.01238687778207
1.1257,1.1188,1.00014757440891,1.01076069861019
1.1257,1.1172,1.00014757440891,1.00931520601296
1.1252,1.1103,0.999703340787868,1.00308151918742
1.1254,1.1096,0.999881034236284,1.00244911617614
1.1249,1.1027,0.999436800615244,0.996215429350601
1.1248,1.0997,0.999347953891036,0.993505130730802
1.1245,1.094,0.999081413718412,0.988355563353185
1.1249,1.0925,0.999436800615244,0.987000414043286
1.1262,1.1105,1.00059180802995,1.00326220576208
1.1269,1.136,1.0012137350994,1.02629974403036
1.1272,1.1375,1.00148027527203,1.02765489334026
1.1265,1.134,1.00085834820257,1.02449287828383
1.1261,1.1291,1.00050296130574,1.02006605720483
1.1263,1.1248,1.00068065475416,1.01618129584978
1.1258,1.1185,1.00023642113312,1.01048966874821
1.1256,1.1149,1.0000587276847,1.00723731040445
1.1255,1.1122,0.999969880960492,1.00479804164663
1.1256,1.1067,1.0000587276847,0.999829160843665
1.1256,1.105,1.0000587276847,0.998293324959113
1.1257,1.1062,1.00014757440891,0.999377444407032
1.1257,1.0991,1.00014757440891,0.992963071006843
1.1255,1.0965,0.999969880960492,0.990614145536351
1.1249,1.0948,0.999436800615244,0.989078309651798
1.1253,1.0893,0.999792187512076,0.984109428848834
1.1248,1.0902,0.999347953891036,0.984922518434774
1.1249,1.0856,0.999436800615244,0.980766727217749
1.125,1.082,0.999525647339452,0.977514368873991
1.1252,1.0837,0.999703340787868,0.979050204758544
1.1252,1.0841,0.999703340787868,0.97941157790785
1.1255,1.0873,0.999969880960492,0.982302563102302
1.1254,1.0848,0.999881034236284,0.980043980919136
1.1115,1.0912,0.987531339571379,0.98582595130804
1.1115,1.0925,0.987531339571379,0.987000414043286
1.1112,1.0965,0.987264799398755,0.990614145536351
1.1115,1.0933,0.987531339571379,0.987723160341899
1.1112,1.1,0.987264799398755,0.993776160592782
1.1114,1.1055,0.987442492847171,0.998745041395746
1.1115,1.0962,0.987531339571379,0.990343115674371
1.1115,1.0985,0.987531339571379,0.992421011282883
1.1116,1.0997,0.987620186295587,0.993505130730802
1.112,1.0967,0.987975573192418,0.990794832111004
1.1121,1.0989,0.988064419916626,0.992782384432189
1.112,1.102,0.987975573192418,0.995583026339314
1.1123,1.1006,0.988242113365042,0.994318220316742
1.1125,1.0983,0.988419806813458,0.99224032470823
1.1125,1.0997,0.988419806813458,0.993505130730802
1.1127,1.0982,0.988597500261874,0.992149981420903
1.1129,1.1006,0.98877519371029,0.994318220316742
1.1254,1.1022,0.999881034236284,0.995763712913968
1.1253,1.1064,0.999792187512076,0.999558130981686
1.1259,1.1049,1.00032526785732,0.998202981671787
1.1262,1.1052,1.00059180802995,0.998474011533766
1.1259,1.1067,1.00032526785732,0.999829160843665
1.1264,1.1052,1.00076950147836,0.998474011533766
1.1262,1.1067,1.00059180802995,0.999829160843665
1.1262,1.1067,1.00059180802995,0.999829160843665
1.1257,1.1034,1.00014757440891,0.996847832361887
1.1257,1.1041,1.00014757440891,0.997480235373173
1.1257,1.107,1.00014757440891,1.00010019070565
1.1255,1.1067,0.999969880960492,0.999829160843665
1.1257,1.1102,1.00014757440891,1.0029911759001
1.1259,1.1079,1.00032526785732,1.00091328029158
1.1261,1.11,1.00050296130574,1.00281048932544
1.1261,1.1092,1.00050296130574,1.00208774302683
1.1263,1.1069,1.00068065475416,1.00000984741832
1.1264,1.1088,1.00076950147836,1.00172636987752
1.1264,1.1122,1.00076950147836,1.00479804164663
1.1264,1.1096,1.00076950147836,1.00244911617614
1.1267,1.1106,1.00103604165099,1.0033525490494
1.1269,1.1117,1.0012137350994,1.00434632521
1.127,1.1169,1.00130258182361,1.00904417615098
1.1269,1.1179,1.0012137350994,1.00994760902425
1.1272,1.1184,1.00148027527203,1.01039932546088
1.1274,1.1183,1.00165796872044,1.01030898217355
1.1277,1.1207,1.00192450889307,1.01247722106939
1.128,1.1195,1.00219104906569,1.01139310162147
1.128,1.1208,1.00219104906569,1.01256756435672
1.1281,1.1193,1.0022798957899,1.01121241504682
1.1278,1.1158,1.00201335561727,1.00805039999039
1.1281,1.1149,1.0022798957899,1.00723731040445
1.1277,1.1159,1.00192450889307,1.00814074327771
1.128,1.1253,1.00219104906569,1.01663301228642
1.1281,1.139,1.0022798957899,1.02901004265016
1.1268,1.1231,1.0011248883752,1.01464545996523
1.1253,1.111,0.999792187512076,1.00371392219871
1.1258,1.1184,1.00023642113312,1.01039932546088
1.1255,1.1187,0.999969880960492,1.01067035532286
1.1258,1.1211,1.00023642113312,1.0128385942187
1.1263,1.1263,1.00068065475416,1.01753644515968
1.1263,1.1305,1.00068065475416,1.0213308632274
1.1264,1.133,1.00076950147836,1.02358944541057
1.1265,1.135,1.00085834820257,1.0253963111571
1.1266,1.1364,1.00094719492678,1.02666111717967
1.1268,1.138,1.0011248883752,1.0281066097769
1.1269,1.1366,1.0012137350994,1.02684180375432
1.1269,1.1387,1.0012137350994,1.02873901278818
1.127,1.1394,1.00130258182361,1.02937141579947
1.1269,1.1406,1.0012137350994,1.03045553524739
1.1268,1.143,1.0011248883752,1.03262377414323
1.1269,1.143,1.0012137350994,1.03262377414323
1.1269,1.1446,1.0012137350994,1.03406926674045
1.1266,1.1483,1.00094719492678,1.03741196837154
1.1262,1.1449,1.00059180802995,1.03434029660243
1.1261,1.1465,1.00050296130574,1.03578578919966
1.126,1.146,1.00041411458153,1.03533407276303
1.1263,1.1467,1.00068065475416,1.03596647577431
1.1257,1.1385,1.00014757440891,1.02855832621353
1.1258,1.1348,1.00023642113312,1.02521562458244
1.1256,1.1308,1.0000587276847,1.02160189308938
1.1253,1.1252,0.999792187512076,1.01654266899909
1.1255,1.1223,0.999969880960492,1.01392271366662
1.1253,1.1165,0.999792187512076,1.00868280300167
1.125,1.111,0.999525647339452,1.00371392219871
1.1248,1.1073,0.999347953891036,1.00037122056763
1.1246,1.1013,0.99917026044262,0.994950623328028
1.1248,1.0952,0.999347953891036,0.989439682801105
1.1247,1.0904,0.999259107166828,0.985103205009427
1.1246,1.083,0.99917026044262,0.978417801747258
1.1245,1.0784,0.999081413718412,0.974262010530233
1.1245,1.0735,0.999081413718412,0.969835189451229
1.1244,1.0693,0.998992566994204,0.966040771383511
1.1245,1.0653,0.999081413718412,0.962427039890446
1.1242,1.0599,0.998814873545788,0.957548502374809
1.1245,1.0583,0.999081413718412,0.956103009777583
1.1245,1.0547,0.999081413718412,0.952850651433825
1.1245,1.0568,0.999081413718412,0.954747860467684
1.1249,1.0598,0.999436800615244,0.957458159087482
1.1248,1.0601,0.999347953891036,0.957729188949462
1.1249,1.0673,0.999436800615244,0.964233905636979
1.1247,1.0641,0.999259107166828,0.961342920442527
1.1245,1.0613,0.999081413718412,0.958813308397382
1.1245,1.061,0.999081413718412,0.958542278535402
1.1247,1.0602,0.999259107166828,0.957819532236789
1.1246,1.06,0.99917026044262,0.957638845662136
1.1246,1.0673,0.99917026044262,0.964233905636979
1.1242,1.0641,0.998814873545788,0.961342920442527
1.1242,1.0638,0.998814873545788,0.961071890580547
1.1243,1.0577,0.998903720269996,0.955560950053624
1.1244,1.0547,0.998992566994204,0.952850651433825
1.1245,1.0546,0.999081413718412,0.952760308146498
1.1249,1.0584,0.999436800615244,0.95619335306491
1.1251,1.0623,0.99961449406366,0.959716741270648
1.125,1.0631,0.999525647339452,0.960439487569261
1.125,1.0657,0.999525647339452,0.962788413039753
1.125,1.0691,0.999525647339452,0.965860084808858
1.1251,1.0713,0.99961449406366,0.967847637130043
1.1251,1.0758,0.99961449406366,0.971913085059741
1.1251,1.0774,0.99961449406366,0.973358577656967
1.1253,1.0812,0.999792187512076,0.976791622575378
1.1255,1.0846,0.999969880960492,0.979863294344483
1.1254,1.0882,0.999881034236284,0.983115652688242
1.1257,1.0927,1.00014757440891,0.987181100617939
1.1255,1.0948,0.999969880960492,0.989078309651798
1.1258,1.0988,1.00023642113312,0.992692041144863
1.1258,1.1018,1.00023642113312,0.995402339764661
1.1257,1.105,1.00014757440891,0.998293324959113
1.1257,1.1086,1.00014757440891,1.00154568330287
1.1255,1.1091,0.999969880960492,1.0019973997395
1.1257,1.1151,1.00014757440891,1.0074179969791
1.1255,1.1157,0.999969880960492,1.00796005670306
1.1255,1.1171,0.999969880960492,1.00922486272563
1.1256,1.1207,1.0000587276847,1.01247722106939
1.1259,1.1224,1.00032526785732,1.01401305695394
1.1257,1.1236,1.00014757440891,1.01509717640186
1.1264,1.1266,1.00076950147836,1.01780747502166
1.1269,1.1293,1.0012137350994,1.02024674377948
1.127,1.1319,1.00130258182361,1.02259566924997
1.1272,1.1309,1.00148027527203,1.02169223637671
1.1279,1.1369,1.00210220234148,1.0271128336163
1.1276,1.135,1.00183566216886,1.0253963111571
1.1275,1.1402,1.00174681544465,1.03009416209808
1.1277,1.1414,1.00192450889307,1.031178281546
1.1274,1.1419,1.00165796872044,1.03162999798263
1.1273,1.1476,1.00156912199623,1.03677956536025
1.1269,1.1442,1.0012137350994,1.03370789359115
1.1267,1.1514,1.00103604165099,1.04021261027866
1.1267,1.1517,1.00103604165099,1.04048364014064
1.1262,1.148,1.00059180802995,1.03714093850956
1.1262,1.1486,1.00059180802995,1.03768299823352
1.1262,1.1491,1.00059180802995,1.03813471467015
1.1262,1.149,1.00059180802995,1.03804437138282
1.1263,1.1437,1.00068065475416,1.03325617715451
1.126,1.1389,1.00041411458153,1.02891969936284
1.1263,1.1409,1.00068065475416,1.03072656510937
1.1264,1.1373,1.00076950147836,1.02747420676561
1.1269,1.1356,1.0012137350994,1.02593837088106
1.1269,1.1319,1.0012137350994,1.02259566924997
1.1265,1.1283,1.00085834820257,1.01934331090621
1.1266,1.1232,1.00094719492678,1.01473580325256
1.1264,1.1177,1.00076950147836,1.00976692244959
1.1265,1.1148,1.00085834820257,1.00714696711712
1.1263,1.1084,1.00068065475416,1.00136499672822
1.1258,1.103,1.00023642113312,0.996486459212581
1.1257,1.101,1.00014757440891,0.994679593466048
1.1258,1.0993,1.00023642113312,0.993143757581496
1.1254,1.0956,0.999881034236284,0.989801055950411
1.1255,1.0935,0.999969880960492,0.987903846916552
1.1253,1.0919,0.999792187512076,0.986458354319326
1.125,1.0905,0.999525647339452,0.985193548296754
1.1251,1.09,0.99961449406366,0.98474183186012
1.1254,1.087,0.999881034236284,0.982031533240322
1.1256,1.0868,1.0000587276847,0.981850846665669
1.1257,1.0848,1.00014757440891,0.980043980919136
1.1252,1.0826,0.999703340787868,0.978056428597951
1.1254,1.083,0.999881034236284,0.978417801747257
1.1254,1.0828,0.999881034236284,0.978237115172604
1.1248,1.0791,0.999347953891036,0.974894413541519
1.1252,1.0786,0.999703340787868,0.974442697104886
1.1245,1.0784,0.999081413718412,0.974262010530233
1.1253,1.0764,0.999792187512076,0.972455144783701
1.1253,1.0793,0.999792187512076,0.975075100116172
1.1262,1.0796,1.00059180802995,0.975346129978153
1.1266,1.1032,1.00094719492678,0.996667145787234
1.1271,1.1077,1.00139142854782,1.00073259371693
1.1272,1.0957,1.00148027527203,0.989891399237738
1.1271,1.0881,1.00139142854782,0.983025309400915
1.127,1.0886,1.00130258182361,0.983477025837548
1.1266,1.0896,1.00094719492678,0.984380458710814
1.1263,1.0855,1.00068065475416,0.980676383930423
1.1261,1.087,1.00050296130574,0.982031533240322
1.1258,1.0829,1.00023642113312,0.978327458459931
1.1259,1.0841,1.00032526785732,0.97941157790785
1.1252,1.0824,0.999703340787868,0.977875742023298
1.1249,1.0814,0.999436800615244,0.976972309150031
1.1247,1.0785,0.999259107166828,0.97435235381756
1.1247,1.0797,0.999259107166828,0.975436473265479
1.1244,1.0804,0.998992566994204,0.976068876276765
1.1243,1.0813,0.998903720269996,0.976881965862705
1.1242,1.08,0.998814873545788,0.975707503127459
1.1246,1.0809,0.99917026044262,0.976520592713399
1.1246,1.083,0.99917026044262,0.978417801747258
1.125,1.0829,0.999525647339452,0.978327458459931
1.1248,1.0877,0.999347953891036,0.982663936251608
1.1253,1.0878,0.999792187512076,0.982754279538935
1.1253,1.0911,0.999792187512076,0.985735608020713
1.1254,1.092,0.999881034236284,0.986548697606653
1.1253,1.0908,0.999792187512076,0.985464578158733
1.1252,1.0923,0.999703340787868,0.986819727468633
1.1253,1.0936,0.999792187512076,0.987994190203879
1.1249,1.0933,0.999436800615244,0.987723160341899
1.1249,1.0944,0.999436800615244,0.988716936502491
1.1251,1.0895,0.99961449406366,0.984290115423488
1.1248,1.0925,0.999347953891036,0.987000414043286
1.1249,1.0914,0.999436800615244,0.986006637882693
1.1249,1.0965,0.999436800615244,0.990614145536351
1.1255,1.0989,0.999969880960492,0.992782384432189
1.1261,1.109,1.00050296130574,1.00190705645218
1.1263,1.1118,1.00068065475416,1.00443666849732
1.1269,1.1266,1.0012137350994,1.01780747502166
1.1273,1.1246,1.00156912199623,1.01600060927513
1.1267,1.1026,1.00103604165099,0.996125086063274
1.1259,1.08,1.00032526785732,0.975707503127459
1.1256,1.0791,1.0000587276847,0.974894413541519
1.1255,1.0822,0.999969880960492,0.977695055448645
1.1257,1.085,1.00014757440891,0.98022466749379
1.1259,1.0911,1.00032526785732,0.985735608020713
1.126,1.0972,1.00041411458153,0.991246548547637
1.1261,1.103,1.00050296130574,0.996486459212581
1.1264,1.1084,1.00076950147836,1.00136499672822
1.1264,1.1153,1.00076950147836,1.00759868355375
1.1269,1.1196,1.0012137350994,1.0114834449088
1.1265,1.1223,1.00085834820257,1.01392271366662
1.1264,1.1262,1.00076950147836,1.01744610187236
1.1267,1.1317,1.00103604165099,1.02241498267532
1.1267,1.1346,1.00103604165099,1.02503493800779
1.1268,1.1396,1.0011248883752,1.02955210237412
1.1265,1.1409,1.00085834820257,1.03072656510937
1.1262,1.1414,1.00059180802995,1.031178281546
1.1262,1.1424,1.00059180802995,1.03208171441927
1.1263,1.146,1.00068065475416,1.03533407276303
1.1261,1.1443,1.00050296130574,1.03379823687847
1.1261,1.1465,1.00050296130574,1.03578578919966
1.1264,1.1476,1.00076950147836,1.03677956536025
1.1265,1.1493,1.00085834820257,1.0383154012448
1.1264,1.147,1.00076950147836,1.03623750563629
1.1263,1.1433,1.00068065475416,1.03289480400521
1.1267,1.1481,1.00103604165099,1.03723128179688


==> csv/032124_windtunnel_sidecamera_14-5_1000frames_01.csv <==
length [rec],depth [rec],length [norm],depth [norm]
0.8538,1.0331,1.00602282227225,0.995450758237474
0.8541,1.0349,1.00637630885773,0.997185160874999
0.8546,1.0331,1.00696545316686,0.995450758237473
0.8548,1.0327,1.00720111089051,0.995065335429135
0.8552,1.0318,1.00767242633782,0.994198134110372
0.8554,1.0479,1.00790808406147,1.00971140214602
0.8561,1.0448,1.00873288609425,1.00672437538139
0.8566,1.0409,1.00932203040338,1.00296650300008
0.857,1.0367,1.00979334585069,0.998919563512524
0.8587,1.0319,1.01179643650173,0.994294489812457
0.8596,1.0294,1.01285689625817,0.991885597260338
0.86,1.0278,1.01332821170547,0.990343906026982
0.8608,1.027,1.01427084260008,0.989573060410304
0.8611,1.0261,1.01462432918556,0.988705859091542
0.8614,1.0213,1.01497781577104,0.984080785391474
0.8615,1.0194,1.01509564463287,0.982250027051864
0.8617,1.0161,1.01533130235652,0.979070288883067
0.8618,1.0077,1.01544913121835,0.970976409907949
0.8617,1.0097,1.01533130235652,0.972903523949644
0.8614,1.0104,1.01497781577104,0.973578013864237
0.8608,1.0095,1.01427084260008,0.972710812545474
0.8602,1.0098,1.01356386942913,0.972999879651729
0.8598,1.0106,1.01309255398182,0.973770725268406
0.859,1.0118,1.01214992308721,0.974926993693423
0.8584,1.0118,1.01144294991625,0.974926993693423
0.8572,1.0143,1.01002900357434,0.977335886245542
0.8568,1.0168,1.00955768812703,0.97974477879766
0.8561,1.0193,1.00873288609425,0.982153671349779
0.8551,1.0216,1.00755459747599,0.984369852497728
0.854,1.0246,1.0062584799959,0.98726052356027
0.8527,1.0293,1.00472670479216,0.991789241558253
0.8519,1.035,1.00378407389755,0.997281516577084
0.8512,1.0395,1.00295927186477,1.0016175231709
0.8508,1.0458,1.00248795641746,1.00768793240224
0.8497,1.0522,1.00119183893737,1.01385469733566
0.849,1.0581,1.00036703690459,1.01953968375866
0.8488,1.0618,1.00013137918094,1.02310484473579
0.8482,1.0654,0.99942440600998,1.02657365001085
0.8479,1.069,0.999070919424501,1.0300424552859
0.8473,1.0692,0.998363946253544,1.03023516669007
0.8467,1.0708,0.997656973082587,1.03177685792342
0.8462,1.0715,0.997067828773456,1.03245134783801
0.8458,1.0739,0.996596513326151,1.03476388468805
0.8453,1.0746,0.996007369017019,1.03543837460264
0.8451,1.0768,0.995771711293367,1.03755820004851
0.8447,1.0761,0.995300395846062,1.03688371013391
0.844,1.0753,0.994475593813279,1.03611286451723
0.8424,1.0753,0.992590332024059,1.03611286451723
0.8418,1.074,0.991883358853102,1.03486024039013
0.8407,1.0715,0.990587241373014,1.03245134783801
0.8397,1.0705,0.989408952754751,1.03148779081717
0.8396,1.0692,0.989291123892925,1.03023516669007
0.8391,1.0671,0.988701979583794,1.02821169694629
0.8385,1.0631,0.987995006412837,1.0243574688629
0.838,1.0621,0.987405862103706,1.02339391184205
0.8376,1.0609,0.986934546656401,1.02223764341703
0.8379,1.0573,0.98728803324188,1.01876883814198
0.838,1.0562,0.987405862103706,1.01770892541905
0.8385,1.054,0.987995006412837,1.01558909997318
0.8398,1.0518,0.989526781616578,1.01346927452732
0.8412,1.0505,0.991176385682145,1.01221665040022
0.8417,1.0451,0.991765529991276,1.00701344248764
0.8428,1.0441,0.993061647471364,1.0060498854668
0.8431,1.0424,0.993415134056843,1.00441183853135
0.8437,1.0399,0.9941221072278,1.00200294597924
0.8445,1.04,0.99506473812241,1.00209930168132
0.8456,1.0396,0.996360855602498,1.00171387887298
0.847,1.0412,0.998010459668065,1.00325557010634
0.8486,1.0416,0.999895721457285,1.00364099291468
0.8505,1.0405,1.00213446983198,1.00258108019174
0.8514,1.0431,1.00319492958842,1.00508632844595
0.8523,1.0428,1.00425538934485,1.00479726133969
0.8528,1.0429,1.00484453365399,1.00489361704178
0.8532,1.0409,1.00531584910129,1.00296650300008
0.8584,1.0407,1.01144294991625,1.00277379159591
0.8586,1.0394,1.01167860763991,1.00152116746881
0.8594,1.039,1.01262123853452,1.00113574466047
0.8592,1.0383,1.01238558081086,1.00046125474588
0.859,1.0387,1.01214992308721,1.00084667755422
0.8593,1.0371,1.01250340967269,0.999304986320863
0.8591,1.0361,1.01226775194904,0.998341429300016
0.8585,1.0348,1.01156077877808,0.997088805172914
0.8577,1.0341,1.01061814788347,0.996414315258321
0.8573,1.0345,1.01014683243617,0.99679973806666
0.8574,1.0323,1.01026466129799,0.994679912620795
0.8572,1.0319,1.01002900357434,0.994294489812457
0.8571,1.0323,1.00991117471251,0.994679912620795
0.8581,1.0337,1.01108946333078,0.996028892449982
0.8581,1.0364,1.01108946333078,0.99863049640627
0.8588,1.0376,1.01191426536356,0.999786764831287
0.8587,1.041,1.01179643650173,1.00306285870217
0.8583,1.0429,1.01132512105443,1.00489361704178
0.858,1.0448,1.01097163446895,1.00672437538139
0.858,1.0481,1.01097163446895,1.00990411355018
0.8579,1.051,1.01085380560712,1.01269842891064
0.8581,1.052,1.01108946333078,1.01366198593149
0.8577,1.0522,1.01061814788347,1.01385469733566
0.8568,1.0514,1.00955768812703,1.01308385171898
0.8566,1.0515,1.00932203040338,1.01318020742107
0.8565,1.0531,1.00920420154156,1.01472189865442
0.8566,1.0538,1.00932203040338,1.01539638856901
0.8565,1.0511,1.00920420154156,1.01279478461273
0.8565,1.0501,1.00920420154156,1.01183122759188
0.8555,1.0521,1.00802591292329,1.01375834163357
0.8535,1.0504,1.00566933568677,1.01212029469813
0.8519,1.0483,1.00378407389755,1.01009682495435
0.8504,1.0473,1.00201664097016,1.00913326793351
0.8482,1.0454,0.99942440600998,1.0073025095939
0.8469,1.0446,0.997892630806239,1.00653166397722
0.8458,1.0427,0.996596513326151,1.00470090563761
0.8449,1.0415,0.995536053569715,1.00354463721259
0.8444,1.0417,0.994946909260584,1.00373734861676
0.844,1.0402,0.994475593813279,1.00229201308549
0.8436,1.0387,0.994004278365974,1.00084667755422
0.8436,1.0382,0.994004278365974,1.00036489904379
0.8393,1.0377,0.988937637307446,0.999883120533372
0.8394,1.0376,0.989055466169273,0.999786764831287
0.8397,1.038,0.989408952754751,1.00017218763963
0.8396,1.0397,0.989291123892925,1.00181023457507
0.8402,1.0403,0.989998097063883,1.00238836878757
0.8403,1.041,0.990115925925709,1.00306285870217
0.8401,1.0424,0.989880268202056,1.00441183853135
0.8407,1.0449,0.990587241373014,1.00682073108347
0.8409,1.0454,0.990822899096666,1.0073025095939
0.8417,1.0463,0.991765529991276,1.00816971091266
0.8418,1.0462,0.991883358853102,1.00807335521057
0.8421,1.0471,0.992236845438581,1.00894055652934
0.8421,1.0474,0.992236845438581,1.00922962363559
0.8424,1.0464,0.992590332024059,1.00826606661474
0.8426,1.0471,0.992825989747712,1.00894055652934
0.8428,1.0466,0.993061647471364,1.00845877801891
0.844,1.0471,0.994475593813279,1.00894055652934
0.8443,1.0487,0.994829080398758,1.01048224776269
0.8443,1.0492,0.994829080398758,1.01096402627312
0.8444,1.051,0.994946909260584,1.01269842891064
0.8447,1.0516,0.995300395846062,1.01327656312315
0.8448,1.052,0.995418224707888,1.01366198593149
0.8449,1.0504,0.995536053569715,1.01212029469813
0.8455,1.0496,0.996243026740672,1.01134944908146
0.8456,1.0489,0.996360855602498,1.01067495916686
0.8456,1.0467,0.996360855602498,1.008555133721
0.8456,1.0446,0.996360855602498,1.00653166397722
0.8453,1.0422,0.996007369017019,1.00421912712718
0.8452,1.0412,0.995889540155193,1.00325557010634
0.8449,1.0396,0.995536053569715,1.00171387887298
0.8445,1.0371,0.99506473812241,0.999304986320863
0.8446,1.0371,0.995182566984236,0.999304986320863
0.845,1.0364,0.995653882431541,0.99863049640627
0.8456,1.0356,0.996360855602498,0.997859650789592
0.8463,1.0345,0.997185657635282,0.99679973806666
0.8473,1.0341,0.998363946253544,0.996414315258321
0.8484,1.0343,0.999660063733632,0.99660702666249
0.8499,1.0346,1.00142749666103,0.996896093768745
0.8507,1.0343,1.00237012755564,0.99660702666249
0.8516,1.0333,1.00343058731207,0.995643469641643
0.8526,1.0321,1.00460887593033,0.994487201216626
0.8537,1.0329,1.00590499341042,0.995258046833304
0.854,1.0317,1.0062584799959,0.994101778408287
0.8547,1.0306,1.00708328202868,0.993041865685355
0.8553,1.0287,1.00779025519964,0.991211107345745
0.8559,1.0272,1.0084972283706,0.989765771814474
0.856,1.0255,1.00861505723242,0.988127724879033
0.8562,1.0226,1.00885071495608,0.985333409518575
0.8561,1.0209,1.00873288609425,0.983695362583135
0.8559,1.0179,1.0084972283706,0.980804691520593
0.8551,1.0179,1.00755459747599,0.980804691520593
0.8546,1.0167,1.00696545316686,0.979648423095576
0.8542,1.0173,1.00649413771955,0.980226557308084
0.8533,1.0132,1.00543367796312,0.97627597352261
0.8528,1.0083,1.00484453365399,0.971554544120457
0.8525,1.0063,1.00449104706851,0.969627430078762
0.8523,1.004,1.00425538934485,0.967411248930813
0.8512,0.9983,1.00295927186477,0.961918973911983
0.8508,0.9921,1.00248795641746,0.955944920382729
0.8499,0.9911,1.00142749666103,0.954981363361882
0.8492,0.9906,1.00060269462824,0.954499584851458
0.8488,0.9894,1.00013137918094,0.953343316426441
0.848,0.9881,0.999188748286327,0.952090692299339
0.8481,0.9883,0.999306577148154,0.952283403703509
0.8477,0.9893,0.998835261700849,0.953246960724356
0.8474,0.9892,0.99848177511537,0.953150605022271
0.848,0.992,0.999188748286328,0.955848564680644
0.8478,0.9938,0.998953090562675,0.95758296731817
0.8482,0.9964,0.99942440600998,0.960088215572373
0.8485,1.0004,0.999777892595459,0.963942443655763
0.8486,1.0037,0.999895721457285,0.967122181824559
0.8489,1.0061,1.00024920804276,0.969434718674593
0.8496,1.0117,1.00107401007555,0.974830637991339
0.8494,1.0165,1.00083835235189,0.979455711691406
0.8491,1.0237,1.00048486576642,0.986393322241507
0.8489,1.0261,1.00024920804276,0.988705859091542
0.849,1.0299,1.00036703690459,0.992367375770762
0.8488,1.0327,1.00013137918094,0.995065335429135
0.8484,1.0383,0.999660063733632,1.00046125474588
0.8486,1.0405,0.999895721457285,1.00258108019174
0.8491,1.0432,1.00048486576642,1.00518268414803
0.8492,1.0453,1.00060269462824,1.00720615389181
0.85,1.047,1.00154532552285,1.00884420082725
0.8506,1.0474,1.00225229869381,1.00922962363559
0.8511,1.0507,1.00284144300294,1.01240936180439
0.8512,1.056,1.00295927186477,1.01751621401488
0.8512,1.0572,1.00295927186477,1.0186724824399
0.8509,1.0594,1.00260578527929,1.02079230788576
0.8509,1.0622,1.00260578527929,1.02349026754413
0.8496,1.0635,1.00107401007555,1.02474289167124
0.8493,1.0674,1.00072052349007,1.02850076405254
0.8488,1.0681,1.00013137918094,1.02917525396713
0.8483,1.0693,0.999542234871806,1.03033152239215
0.8482,1.0716,0.99942440600998,1.0325477035401
0.8484,1.0702,0.999660063733632,1.03119872371091
0.8489,1.0683,1.00024920804276,1.0293679653713
0.8489,1.0693,1.00024920804276,1.03033152239215
0.8498,1.0698,1.0013096677992,1.03081330090257
0.8499,1.073,1.00142749666103,1.03389668336929
0.8496,1.0718,1.00107401007555,1.03274041494427
0.8494,1.0754,1.00083835235189,1.03620922021932
0.8495,1.0754,1.00095618121372,1.03620922021932
0.8495,1.0779,1.00095618121372,1.03861811277144
0.8491,1.0742,1.00048486576642,1.0350529517943
0.849,1.0748,1.00036703690459,1.03563108600681
0.8494,1.0708,1.00083835235189,1.03177685792342
0.8537,1.0687,1.00590499341042,1.02975338817964
0.8544,1.0681,1.00672979544321,1.02917525396713
0.8554,1.0667,1.00790808406147,1.02782627413795
0.8557,1.0654,1.00826157064695,1.02657365001085
0.856,1.0673,1.00861505723242,1.02840440835046
0.8559,1.0673,1.0084972283706,1.02840440835046
0.856,1.0674,1.00861505723243,1.02850076405254
0.8557,1.0692,1.00826157064695,1.03023516669007
0.8553,1.069,1.00779025519964,1.0300424552859
0.8549,1.0678,1.00731893975234,1.02888618686088
0.8542,1.0676,1.00649413771955,1.02869347545671
0.8533,1.0672,1.00543367796312,1.02830805264837
0.8524,1.0655,1.00437321820668,1.02667000571293
0.8517,1.0638,1.0035484161739,1.02503195877749
0.8509,1.0639,1.00260578527929,1.02512831447957
0.8506,1.0619,1.00225229869381,1.02320120043788
0.8498,1.0611,1.0013096677992,1.0224303548212
0.8491,1.0595,1.00048486576642,1.02088866358785
0.8481,1.057,0.999306577148154,1.01847977103573
0.844,1.0548,0.994475593813279,1.01635994558986
0.8428,1.051,0.993061647471364,1.01269842891064
0.8426,1.0446,0.992825989747712,1.00653166397722
0.8425,1.0377,0.992708160885886,0.999883120533371
0.8424,1.0301,0.992590332024059,0.992560087174931
0.8423,1.0234,0.992472503162233,0.986104255135253
0.8423,1.0113,0.992472503162233,0.974445215183
0.8422,1.0037,0.992354674300407,0.967122181824559
0.8422,0.9963,0.992354674300407,0.959991859870288
0.8422,0.9898,0.992354674300407,0.95372873923478
0.842,0.9835,0.992119016576754,0.947658330003441
0.8417,0.9791,0.991765529991276,0.943418679111713
0.8414,0.9748,0.991412043405797,0.939275383922069
0.8409,0.9707,0.990822899096666,0.935324800136594
0.8408,0.9688,0.99070507023484,0.933494041796984
0.8407,0.9678,0.990587241373014,0.932530484776137
0.8405,0.9677,0.990351583649361,0.932434129074052
0.8403,0.9687,0.990115925925709,0.933397686094899
0.8449,0.9718,0.995536053569715,0.936384712859526
0.8444,0.9753,0.994946909260584,0.939757162432492
0.844,0.9808,0.994475593813279,0.945056726047153
0.8445,0.986,0.99506473812241,0.95006722255556
0.8446,0.9938,0.995182566984236,0.95758296731817
0.8448,1.0021,0.995418224707888,0.965580490591203
0.8444,1.0075,0.994946909260584,0.970783698503779
0.8447,1.0061,0.995300395846062,0.969434718674593
0.8444,1.0087,0.994946909260584,0.971939966928796
0.8446,1.0096,0.995182566984236,0.972807168247559
0.8444,1.0175,0.994946909260584,0.980419268712254
0.844,1.017,0.994475593813279,0.97993749020183
0.8393,1.0106,0.988937637307446,0.973770725268406
0.8396,1.0132,0.989291123892925,0.97627597352261
0.8395,1.0113,0.989173295031099,0.974445215182999
0.8396,1.0116,0.989291123892925,0.974734282289254
0.8397,1.0149,0.989408952754751,0.97791402045805
0.8403,1.0209,0.990115925925709,0.983695362583135
0.8404,1.0223,0.990233754787535,0.985044342412321
0.8404,1.0261,0.990233754787535,0.988705859091542
0.8405,1.0274,0.990351583649361,0.989958483218643
0.8407,1.0264,0.990587241373014,0.988994926197796
0.8413,1.0272,0.991294214543971,0.989765771814474
0.8421,1.0283,0.992236845438581,0.990825684537406
0.8434,1.0268,0.993768620642321,0.989380349006135
0.8438,1.0232,0.994239936089626,0.985911543731084
0.8442,1.0234,0.994711251536931,0.986104255135253
0.8447,1.022,0.995300395846062,0.984755275306067
0.8454,1.0193,0.996125197878846,0.982153671349779
0.8461,1.0204,0.996949999911629,0.983213584072711
0.8474,1.0238,0.99848177511537,0.986489677943592
0.8482,1.0288,0.99942440600998,0.991307463047829
0.8493,1.0367,1.00072052349007,0.998919563512524
0.8501,1.0443,1.00166315438468,1.00624259687096
0.8507,1.0535,1.00237012755564,1.01510732146276
0.8512,1.062,1.00295927186477,1.02329755613996
0.8521,1.0668,1.0040197316212,1.02792262984003
0.8537,1.0707,1.00590499341042,1.03168050222134
0.855,1.0698,1.00743676861416,1.03081330090257
0.8554,1.0714,1.00790808406147,1.03235499213593
0.8562,1.0688,1.00885071495608,1.02984974388173
0.8568,1.0707,1.00955768812703,1.03168050222134
0.8576,1.0707,1.01050031902164,1.03168050222134
0.8588,1.0725,1.01191426536356,1.03341490485886
0.8593,1.0731,1.01250340967269,1.03399303907137
0.8597,1.0719,1.01297472511999,1.03283677064635
0.8597,1.0717,1.01297472511999,1.03264405924218
0.8595,1.072,1.01273906739634,1.03293312634844
0.8587,1.0722,1.01179643650173,1.03312583775261
0.8583,1.0727,1.01132512105443,1.03360761626303
0.8572,1.073,1.01002900357434,1.03389668336929
0.8566,1.0748,1.00932203040338,1.03563108600681
0.8562,1.0753,1.00885071495608,1.03611286451723
0.8554,1.0746,1.00790808406147,1.03543837460264
0.8548,1.0748,1.00720111089051,1.03563108600681
0.8533,1.0657,1.00543367796312,1.0268627171171
0.8519,1.0572,1.00378407389755,1.0186724824399
0.8507,1.0527,1.00237012755564,1.01433647584608
0.85,1.0474,1.00154532552285,1.00922962363559
0.8493,1.0439,1.00072052349007,1.00585717406263
0.849,1.0388,1.00036703690459,1.0009430332563
0.8493,1.0336,1.00072052349007,0.995932536747897
0.849,1.03,1.00036703690459,0.992463731472846
0.8492,1.0277,1.00060269462824,0.990247550324897
0.8487,1.0261,1.00001355031911,0.988705859091542
0.8486,1.0255,0.999895721457285,0.988127724879033
0.8479,1.0239,0.999070919424501,0.986586033645677
0.8475,1.0255,0.998599603977196,0.988127724879033
0.8467,1.0252,0.997656973082587,0.987838657772779
0.8464,1.0252,0.997303486497108,0.987838657772779
0.8466,1.0246,0.99753914422076,0.98726052356027
0.8462,1.0254,0.997067828773456,0.988031369176948
0.8464,1.0242,0.997303486497108,0.986875100751931
0.8466,1.0247,0.99753914422076,0.987356879262355
0.8463,1.0299,0.997185657635282,0.992367375770762
0.8466,1.0312,0.99753914422076,0.993619999897863
0.8471,1.025,0.998128288529891,0.987645946368609
0.8468,1.0253,0.997774801944413,0.987935013474864
0.847,1.0234,0.998010459668065,0.986104255135253
0.8467,1.0231,0.997656973082587,0.985815188028999
0.8469,1.0264,0.997892630806239,0.988994926197796
0.8469,1.0285,0.997892630806239,0.991018395941575
0.8472,1.0266,0.998246117391718,0.989187637601965
0.8473,1.0257,0.998363946253544,0.988320436283203
0.8476,1.0236,0.998717432839023,0.986296966539423
0.8479,1.0197,0.999070919424501,0.982539094158118
0.8487,1.0176,1.00001355031911,0.980515624414338
0.8489,1.0155,1.00024920804276,0.978492154670559
0.849,1.011,1.00036703690459,0.974156148076745
0.8496,1.0076,1.00107401007555,0.970880054205864
0.8495,1.0068,1.00095618121372,0.970109208589186
0.8494,1.0063,1.00083835235189,0.969627430078762
0.849,1.0061,1.00036703690459,0.969434718674593
0.8488,1.0049,1.00013137918094,0.968278450249576
0.8482,1.0042,0.99942440600998,0.967603960334983
0.8481,1.0043,0.999306577148154,0.967700316037068
0.8483,1.0043,0.999542234871806,0.967700316037068
0.8483,1.0043,0.999542234871806,0.967700316037068
0.8493,1.0068,1.00072052349007,0.970109208589186
0.8497,1.0059,1.00119183893737,0.969242007270424
0.8505,1.0094,1.00213446983198,0.972614456843389
0.8513,1.0231,1.00307710072659,0.985815188028999
0.8519,1.0316,1.00378407389755,0.994005422706202
0.8528,1.0409,1.00484453365399,1.00296650300008
0.8537,1.0477,1.00590499341042,1.00951869074185
0.8542,1.0561,1.00649413771955,1.01761256971696
0.8546,1.0568,1.00696545316686,1.01828705963156
0.8549,1.0577,1.00731893975234,1.01915426095032
0.8547,1.0578,1.00708328202868,1.0192506166524
0.8545,1.0557,1.00684762430503,1.01722714690863
0.8544,1.0556,1.00672979544321,1.01713079120654
0.8539,1.0545,1.00614065113407,1.01607087848361
0.8532,1.0522,1.00531584910129,1.01385469733566
0.8526,1.0513,1.00460887593033,1.0129874960169
0.8518,1.051,1.00366624503572,1.01269842891064
0.8513,1.0495,1.00307710072659,1.01125309337937
0.8546,1.0497,1.00696545316686,1.01144580478354
0.8541,1.0499,1.00637630885773,1.01163851618771
0.8536,1.0491,1.0057871645486,1.01086767057103
0.853,1.0526,1.00508019137764,1.014240120144
0.8519,1.0566,1.00378407389755,1.01809434822739
0.8503,1.0593,1.00189881210833,1.02069595218368
0.849,1.0611,1.00036703690459,1.0224303548212
0.8449,1.063,0.995536053569715,1.02426111316081
0.8448,1.0625,0.995418224707888,1.02377933465039
0.8445,1.0596,0.99506473812241,1.02098501928993
0.8441,1.0583,0.994593422675105,1.01973239516283
0.8439,1.0568,0.994357764951452,1.01828705963156
0.8429,1.0542,0.99317947633319,1.01578181137735
0.8426,1.055,0.992825989747712,1.01655265699403
0.8425,1.0556,0.992708160885886,1.01713079120654
0.8424,1.0552,0.992590332024059,1.0167453683982
0.8424,1.0569,0.992590332024059,1.01838341533364
0.8422,1.0564,0.992354674300407,1.01790163682322
0.8456,1.0568,0.996360855602498,1.01828705963156
0.8459,1.0539,0.996714342187977,1.0154927442711
0.8448,1.0509,0.995418224707888,1.01260207320856
0.844,1.0488,0.994475593813279,1.01057860346478
0.8427,1.0448,0.992943818609538,1.00672437538139
0.8401,1.0433,0.989880268202056,1.00527903985012
0.8357,1.0401,0.984695798281703,1.00219565738341
0.835,1.038,0.983870996248919,1.00017218763963
0.8346,1.0368,0.983399680801614,0.999015919214609
0.8335,1.0355,0.982103563321526,0.997763295087507
0.8331,1.034,0.981632247874221,0.996317959556236
0.8327,1.0336,0.981160932426916,0.995932536747897
0.8325,1.0331,0.980925274703264,0.995450758237473
0.8324,1.0329,0.980807445841438,0.995258046833304
0.8322,1.0322,0.980571788117785,0.994583556918711
0.8321,1.0308,0.980453959255959,0.993234577089524
0.8326,1.0319,0.98104310356509,0.994294489812457
0.8331,1.0296,0.981632247874221,0.992078308664508
0.8345,1.0252,0.983281851939788,0.987838657772779
0.8358,1.0263,0.984813627143529,0.988898570495711
0.8374,1.0246,0.986698888932748,0.98726052356027
0.8388,1.0229,0.988348492998315,0.98562247662483
0.8397,1.028,0.989408952754751,0.990536617431152
0.8406,1.0292,0.990469412511187,0.991692885856169
0.842,1.0314,0.992119016576754,0.993812711302033
0.842,1.0281,0.992119016576754,0.990632973133236
0.8419,1.0245,0.992001187714928,0.987164167858186
0.8423,1.024,0.992472503162233,0.986682389347762
0.8426,1.0218,0.992825989747712,0.984562563901898
0.8427,1.0182,0.992943818609538,0.981093758626847
0.8443,1.0169,0.994829080398758,0.979841134499745
0.8449,1.0117,0.995536053569715,0.974830637991339
0.846,1.0112,0.996832171049803,0.974348859480915
0.8473,1.0104,0.998363946253544,0.973578013864237
0.8489,1.0131,1.00024920804276,0.976179617820525
0.8504,1.0149,1.00201664097016,0.97791402045805
0.8514,1.016,1.00319492958842,0.978973933180982
0.8524,1.015,1.00437321820668,0.978010376160135
0.8528,1.0134,1.00484453365399,0.976468684926779
0.8531,1.0133,1.00519802023946,0.976372329224695
0.8534,1.0137,1.00555150682494,0.976757752033033
0.8531,1.0159,1.00519802023946,0.978877577478898
0.8523,1.0177,1.00425538934485,0.980611980116423
0.8521,1.0196,1.0040197316212,0.982442738456033
0.8521,1.0233,1.0040197316212,0.986007899433169
0.8519,1.0254,1.00378407389755,0.988031369176948
0.8522,1.0291,1.00413756048303,0.991596530154084
0.853,1.0317,1.00508019137764,0.994101778408287
0.8536,1.0331,1.0057871645486,0.995450758237474
0.8538,1.0319,1.00602282227225,0.994294489812457
0.8543,1.032,1.00661196658138,0.994390845514541
0.8544,1.0335,1.00672979544321,0.995836181045813
0.8546,1.0302,1.00696545316686,0.992656442877016
0.8549,1.0295,1.00731893975234,0.991981952962423
0.8549,1.029,1.00731893975234,0.991500174451999
0.8551,1.029,1.00755459747599,0.991500174451999
0.8553,1.0301,1.00779025519964,0.992560087174931
0.8561,1.0298,1.00873288609425,0.992271020068677
0.8564,1.0306,1.00908637267973,0.993041865685355
0.8565,1.0321,1.00920420154156,0.994487201216626
0.8568,1.031,1.00955768812703,0.993427288493694
0.856,1.0334,1.00861505723242,0.995739825343728
0.8554,1.0346,1.00790808406147,0.996896093768745
0.8546,1.0351,1.00696545316686,0.997377872279168
0.8535,1.0382,1.00566933568677,1.0003648990438
0.8524,1.0401,1.00437321820668,1.00219565738341
0.8505,1.0399,1.00213446983198,1.00200294597924
0.8494,1.0396,1.00083835235189,1.00171387887298
0.8487,1.0386,1.00001355031911,1.00075032185213
0.8481,1.0372,0.999306577148154,0.999401342022948
0.8473,1.0392,0.998363946253544,1.00132845606464
0.8467,1.0363,0.997656973082587,0.998534140704185
0.8462,1.0378,0.997067828773456,0.999979476235456
0.8454,1.0398,0.996125197878846,1.00190659027715
0.8428,1.0418,0.993061647471364,1.00383370431885
0.8408,1.0412,0.99070507023484,1.00325557010634
0.839,1.0409,0.988584150721968,1.00296650300008
0.8367,1.0417,0.985874086899965,1.00373734861676
0.8352,1.0456,0.984106653972571,1.00749522099807
0.8338,1.047,0.982457049907005,1.00884420082725
0.8323,1.0486,0.980689616979611,1.01038589206061
0.8311,1.0496,0.979275670637697,1.01134944908146
0.8306,1.0487,0.978686526328566,1.01048224776269
0.8306,1.0505,0.978686526328566,1.01221665040022
0.8312,1.0494,0.979393499499523,1.01115673767729
0.8321,1.048,0.980453959255959,1.0098077578481
0.8337,1.0452,0.982339221045178,1.00710979818973
0.8354,1.0422,0.984342311696224,1.00421912712718
0.8372,1.0376,0.986463231209096,0.999786764831287
0.8397,1.0318,0.989408952754751,0.994198134110372
0.8419,1.0297,0.992001187714928,0.992174664366592
0.8439,1.0259,0.994357764951452,0.988513147687372
0.8456,1.0252,0.996360855602498,0.987838657772779
0.8477,1.0251,0.998835261700849,0.987742302070694
0.8497,1.0267,1.00119183893737,0.98928399330405
0.85,1.0282,1.00154532552285,0.990729328835321
0.8513,1.0309,1.00307710072659,0.993330932791609
0.8515,1.0332,1.00331275845025,0.995547113939558
0.8525,1.0357,1.00449104706851,0.997956006491677
0.8531,1.0349,1.00519802023946,0.997185160874999
0.8534,1.0361,1.00555150682494,0.998341429300015
0.8537,1.0366,1.00590499341042,0.998823207810439
0.8538,1.0336,1.00602282227225,0.995932536747897
0.8539,1.0319,1.00614065113407,0.994294489812457
0.8537,1.0302,1.00590499341042,0.992656442877016
0.8539,1.0351,1.00614065113407,0.997377872279168
0.8542,1.0398,1.00649413771955,1.00190659027715
0.8545,1.0431,1.00684762430503,1.00508632844595
0.8551,1.0463,1.00755459747599,1.00816971091266
0.8554,1.0504,1.00790808406147,1.01212029469813
0.856,1.0514,1.00861505723242,1.01308385171898
0.8565,1.0537,1.00920420154156,1.01530003286693
0.8567,1.056,1.00943985926521,1.01751621401488
0.8571,1.0572,1.00991117471251,1.0186724824399
0.857,1.0581,1.00979334585069,1.01953968375866
0.8563,1.0586,1.0089685438179,1.02002146226908
0.8561,1.0588,1.00873288609425,1.02021417367325
0.8555,1.0536,1.00802591292329,1.01520367716485
0.8553,1.0485,1.00779025519964,1.01028953635852
0.8549,1.0425,1.00731893975234,1.00450819423344
0.8546,1.0377,1.00696545316686,0.999883120533372
0.8542,1.0341,1.00649413771955,0.996414315258321
0.8537,1.0311,1.00590499341042,0.993523644195779
0.8582,1.0281,1.0112072921926,0.990632973133236
0.8582,1.0269,1.0112072921926,0.989476704708219
0.8581,1.0242,1.01108946333078,0.986875100751931
0.8584,1.0236,1.01144294991625,0.986296966539423
0.8578,1.0227,1.0107359767453,0.98542976522066
0.8571,1.0218,1.00991117471251,0.984562563901897
0.8568,1.0224,1.00955768812703,0.985140698114406
0.8562,1.0235,1.00885071495608,0.986200610837338
0.8548,1.0245,1.00720111089051,0.987164167858186
0.8535,1.0258,1.00566933568677,0.988416791985287
0.852,1.0263,1.00390190275938,0.988898570495711
0.8514,1.0261,1.00319492958842,0.988705859091542
0.8504,1.0258,1.00201664097016,0.988416791985287
0.8499,1.0229,1.00142749666103,0.98562247662483
0.8495,1.0218,1.00095618121372,0.984562563901898
0.8487,1.0197,1.00001355031911,0.982539094158118
0.8489,1.0181,1.00024920804276,0.980997402924762
0.8489,1.0179,1.00024920804276,0.980804691520593
0.8491,1.0164,1.00048486576642,0.979359355989321
0.8492,1.0187,1.00060269462824,0.981575537137271
0.8489,1.0191,1.00024920804276,0.98196095994561
0.8481,1.023,0.999306577148154,0.985718832326914
0.848,1.0266,0.999188748286327,0.989187637601965
0.8477,1.0296,0.998835261700849,0.992078308664508
0.8472,1.0317,0.998246117391718,0.994101778408287
0.8469,1.0378,0.997892630806239,0.999979476235456
0.8466,1.0398,0.99753914422076,1.00190659027715
0.8466,1.0465,0.99753914422076,1.00836242231683
0.8464,1.0491,0.997303486497108,1.01086767057103
0.8464,1.0538,0.997303486497108,1.01539638856901
0.8464,1.0574,0.997303486497108,1.01886519384407
0.846,1.0602,0.996832171049803,1.02156315350244
0.8461,1.0658,0.996949999911629,1.02695907281918
0.8465,1.0676,0.997421315358934,1.02869347545671
0.847,1.0692,0.998010459668065,1.03023516669007
0.8472,1.0719,0.998246117391718,1.03283677064635
0.8472,1.0706,0.998246117391718,1.03158414651925
0.8469,1.0713,0.997892630806239,1.03225863643384
0.8469,1.0727,0.997892630806239,1.03360761626303
0.8468,1.0718,0.997774801944413,1.03274041494427
0.847,1.0718,0.998010459668065,1.03274041494427
0.8471,1.0748,0.998128288529891,1.03563108600681
0.8467,1.0729,0.997656973082587,1.0338003276672
0.8466,1.0754,0.99753914422076,1.03620922021932
0.8462,1.0706,0.997067828773456,1.03158414651925
0.8459,1.0702,0.996714342187977,1.03119872371091
0.8451,1.0697,0.995771711293367,1.03071694520049
0.8432,1.0668,0.993532962918669,1.02792262984003
0.8399,1.0646,0.989644610478404,1.02580280439417
0.8399,1.0617,0.989644610478404,1.02300848903371
0.8404,1.0592,0.990233754787535,1.02059959648159
0.8408,1.0544,0.99070507023484,1.01597452278152
0.8414,1.0507,0.991412043405797,1.01240936180439
0.842,1.0494,0.992119016576754,1.01115673767729
0.8421,1.0473,0.992236845438581,1.00913326793351
0.8424,1.0441,0.992590332024059,1.0060498854668
0.8425,1.0417,0.992708160885886,1.00373734861676
0.8425,1.0406,0.992708160885886,1.00267743589383
0.8425,1.0378,0.992708160885886,0.999979476235456
0.8424,1.0362,0.992590332024059,0.9984377850021
0.8429,1.0364,0.99317947633319,0.99863049640627
0.8428,1.0348,0.993061647471364,0.997088805172914
0.8432,1.0297,0.993532962918669,0.992174664366592
0.8437,1.0277,0.9941221072278,0.990247550324897
0.8438,1.0235,0.994239936089626,0.986200610837338
0.8444,1.0218,0.994946909260584,0.984562563901898
0.8448,1.0195,0.995418224707888,0.982346382753948
0.845,1.0169,0.995653882431541,0.979841134499745
0.8456,1.0143,0.996360855602498,0.977335886245542
0.8465,1.0143,0.997421315358934,0.977335886245542
0.8474,1.0139,0.99848177511537,0.976950463437203
0.8488,1.0122,1.00013137918094,0.975312416501762
0.8506,1.0106,1.00225229869381,0.973770725268407
0.852,1.0097,1.00390190275938,0.972903523949644
0.8536,1.0073,1.0057871645486,0.97059098709961
0.854,1.0091,1.0062584799959,0.972325389737135
0.8544,1.0102,1.00672979544321,0.973385302460067
0.8546,1.0134,1.00696545316686,0.976468684926779
0.8542,1.0169,1.00649413771955,0.979841134499745
0.8535,1.0198,1.00566933568677,0.982635449860203
0.853,1.0203,1.00508019137764,0.983117228370626
0.8517,1.0198,1.0035484161739,0.982635449860203
0.8508,1.0185,1.00248795641746,0.981382825733101
0.8497,1.0193,1.00119183893737,0.982153671349779
0.8486,1.0218,0.999895721457285,0.984562563901897
0.8469,1.0229,0.997892630806239,0.98562247662483
0.8457,1.026,0.996478684464324,0.988609503389457
0.8453,1.0271,0.99600736901702,0.989669416112389
0.8452,1.0281,0.995889540155193,0.990632973133236
0.8458,1.0287,0.996596513326151,0.991211107345745
0.8465,1.0308,0.997421315358934,0.993234577089524
0.8469,1.0319,0.997892630806239,0.994294489812457
0.8478,1.0339,0.998953090562675,0.996221603854151
0.8482,1.0359,0.99942440600998,0.998148717895846
0.849,1.0397,1.00036703690459,1.00181023457507
0.8497,1.0426,1.00119183893737,1.00460454993552
0.85,1.0443,1.00154532552285,1.00624259687096
0.8507,1.0456,1.00237012755564,1.00749522099807
0.8506,1.0473,1.00225229869381,1.00913326793351
0.8507,1.0488,1.00237012755564,1.01057860346478
0.8502,1.0492,1.0017809832465,1.01096402627312
0.85,1.0504,1.00154532552285,1.01212029469813
0.8502,1.0531,1.0017809832465,1.01472189865442
0.8501,1.0547,1.00166315438468,1.01626358988778
0.8502,1.0548,1.0017809832465,1.01635994558986
0.8501,1.057,1.00166315438468,1.01847977103573
0.8499,1.0595,1.00142749666103,1.02088866358785
0.8497,1.0625,1.00119183893737,1.02377933465039
0.8488,1.063,1.00013137918094,1.02426111316081
0.8487,1.0643,1.00001355031911,1.02551373728791
0.8484,1.0649,0.999660063733632,1.02609187150042
0.8484,1.0603,0.999660063733632,1.02165950920452
0.849,1.0583,1.00036703690459,1.01973239516283
0.85,1.0551,1.00154532552285,1.01664901269612
0.8508,1.0549,1.00248795641746,1.01645630129195
0.8517,1.0492,1.0035484161739,1.01096402627312
0.8523,1.0471,1.00425538934485,1.00894055652934
0.8533,1.0467,1.00543367796312,1.008555133721
0.8543,1.0475,1.00661196658138,1.00932597933768
0.8546,1.0462,1.00696545316686,1.00807335521057
0.8546,1.0461,1.00696545316686,1.00797699950849
0.8546,1.0453,1.00696545316686,1.00720615389181
0.8554,1.0444,1.00790808406147,1.00633895257305
0.8554,1.0444,1.00790808406147,1.00633895257305
0.8561,1.0449,1.00873288609425,1.00682073108347
0.8571,1.0437,1.00991117471251,1.00566446265846
0.8583,1.0427,1.01132512105443,1.00470090563761
0.8601,1.0413,1.0134460405673,1.00335192580842
0.8601,1.0385,1.0134460405673,1.00065396615005
0.8599,1.0368,1.01321038284365,0.999015919214609
0.8594,1.0339,1.01262123853452,0.996221603854151
0.8584,1.0335,1.01144294991625,0.995836181045813
0.8568,1.0331,1.00955768812703,0.995450758237473
0.8562,1.0322,1.00885071495608,0.994583556918711
0.8551,1.0315,1.00755459747599,0.993909067004117
0.8537,1.0306,1.00590499341042,0.993041865685355
0.8525,1.0307,1.00449104706851,0.99313822138744
0.8512,1.0302,1.00295927186477,0.992656442877016
0.85,1.035,1.00154532552285,0.997281516577083
0.8488,1.0425,1.00013137918094,1.00450819423344
0.848,1.0487,0.999188748286327,1.01048224776269
0.847,1.0524,0.998010459668065,1.01404740873983
0.8461,1.0537,0.996949999911629,1.01530003286693
0.8458,1.0525,0.996596513326151,1.01414376444191
0.8448,1.0499,0.995418224707888,1.01163851618771
0.8445,1.0501,0.99506473812241,1.01183122759188
0.8439,1.0498,0.994357764951452,1.01154216048563
0.8438,1.0487,0.994239936089626,1.01048224776269
0.8436,1.0493,0.994004278365974,1.0110603819752
0.8433,1.0488,0.993650791780495,1.01057860346478
0.8434,1.0476,0.993768620642321,1.00942233503976
0.8433,1.0466,0.993650791780495,1.00845877801891
0.8472,1.0439,0.998246117391718,1.00585717406263
0.8475,1.0422,0.998599603977196,1.00421912712718
0.8471,1.0406,0.998128288529891,1.00267743589383
0.8469,1.0375,0.997892630806239,0.999690409129202
0.847,1.0345,0.998010459668065,0.99679973806666
0.8468,1.0313,0.997774801944413,0.993716355599948
0.8465,1.0288,0.997421315358934,0.991307463047829
0.8467,1.021,0.997656973082587,0.983791718285219
0.8475,1.0154,0.998599603977196,0.978395798968474
0.8483,1.0107,0.999542234871806,0.973867080970491
0.849,1.0028,1.00036703690459,0.966254980505797
0.8495,0.9959,1.00095618121372,0.959606437061949
0.8499,0.9975,1.00142749666103,0.961148128295305
0.8502,0.9959,1.0017809832465,0.959606437061949
0.8529,0.9961,1.00496236251581,0.959799148466119
0.8519,0.9967,1.00378407389755,0.960377282678627
0.851,0.9977,1.00272361414111,0.961340839699475
0.8474,0.9972,0.99848177511537,0.960859061189051
0.8473,0.9977,0.998363946253544,0.961340839699475
0.8465,1.0015,0.997421315358934,0.965002356378695
0.8464,1.0035,0.997303486497108,0.96692947042039
0.8458,1.0044,0.996596513326151,0.967796671739152
0.8451,1.0052,0.995771711293367,0.96856751735583
0.8428,1.0049,0.993061647471364,0.968278450249576
0.8425,1.0018,0.992708160885886,0.965291423484949
0.8422,1.0012,0.992354674300407,0.96471328927244
0.8416,1.0018,0.99164770112945,0.965291423484949
0.8414,1.0013,0.991412043405797,0.964809644974525
0.8409,0.9998,0.990822899096666,0.963364309443254
0.8405,1.0006,0.990351583649361,0.964135155059932
0.8406,1.0015,0.990469412511187,0.965002356378695
0.8448,1.0012,0.995418224707888,0.96471328927244
0.8458,1.0019,0.996596513326151,0.965387779187034
0.8473,1.0033,0.998363946253544,0.96673675901622
0.8482,1.0041,0.99942440600998,0.967507604632898
0.8485,1.0032,0.999777892595459,0.966640403314136
0.8488,1.0061,1.00013137918094,0.969434718674593
0.8498,1.0064,1.0013096677992,0.969723785780847
0.8507,1.0062,1.00237012755564,0.969531074376678
0.8512,1.0089,1.00295927186477,0.972132678332966
0.8512,1.0155,1.00295927186477,0.978492154670559
0.851,1.0201,1.00272361414111,0.982924516966457
0.8505,1.0246,1.00213446983198,0.98726052356027
0.85,1.03,1.00154532552285,0.992463731472846
0.85,1.0353,1.00154532552285,0.997570583683338
0.8501,1.039,1.00166315438468,1.00113574466047
0.8502,1.0435,1.0017809832465,1.00547175125429
0.8495,1.0466,1.00095618121372,1.00845877801891
0.8491,1.0512,1.00048486576642,1.01289114031481
0.8499,1.0545,1.00142749666103,1.01607087848361
0.8498,1.0581,1.0013096677992,1.01953968375866
0.8494,1.0605,1.00083835235189,1.02185222060869
0.8487,1.0637,1.00001355031911,1.0249356030754
0.8482,1.0656,0.99942440600998,1.02676636141501
0.847,1.0701,0.998010459668065,1.03110236800883
0.8427,1.0736,0.992943818609538,1.03447481758179
0.8435,1.0753,0.993886449504148,1.03611286451723
0.8436,1.0755,0.994004278365974,1.0363055759214
0.8443,1.0773,0.994829080398758,1.03803997855893
0.8448,1.0757,0.995418224707888,1.03649828732557
0.8465,1.0763,0.997421315358934,1.03707642153808
0.8473,1.076,0.998363946253544,1.03678735443183
0.8487,1.0707,1.00001355031911,1.03168050222134
0.8498,1.072,1.0013096677992,1.03293312634844
0.8505,1.0708,1.00213446983198,1.03177685792342
0.8511,1.0695,1.00284144300294,1.03052423379632
0.8515,1.0677,1.00331275845025,1.02878983115879
0.852,1.0659,1.00390190275938,1.02705542852127
0.853,1.0656,1.00508019137764,1.02676636141501
0.854,1.0643,1.0062584799959,1.02551373728791
0.8548,1.0624,1.00720111089051,1.0236829789483
0.8551,1.0604,1.00755459747599,1.02175586490661
0.8554,1.0584,1.00790808406147,1.01982875086491
0.8558,1.0573,1.00837939950877,1.01876883814198
0.8558,1.0558,1.00837939950877,1.01732350261071
0.8557,1.0551,1.00826157064695,1.01664901269612
0.8555,1.054,1.00802591292329,1.01558909997318
0.8549,1.0527,1.00731893975234,1.01433647584608
0.8541,1.0518,1.00637630885773,1.01346927452732
0.8529,1.0517,1.00496236251581,1.01337291882524
0.851,1.0497,1.00272361414111,1.01144580478354
0.848,1.0483,0.999188748286327,1.01009682495435
0.846,1.0459,0.996832171049803,1.00778428810432
0.8444,1.0428,0.994946909260584,1.00479726133969
0.8426,1.0445,0.992825989747712,1.00643530827513
0.8418,1.0425,0.991883358853102,1.00450819423344
0.8405,1.0327,0.990351583649361,0.995065335429134
0.8397,1.0235,0.989408952754751,0.986200610837338
0.8398,1.0184,0.989526781616578,0.981286470031016
0.8399,1.0097,0.989644610478404,0.972903523949644
0.8404,1.0102,0.990233754787535,0.973385302460067
0.8407,1.0062,0.990587241373014,0.969531074376678
0.8408,1.0059,0.99070507023484,0.969242007270424
0.8422,1.0048,0.992354674300407,0.968182094547491
0.8427,1.003,0.992943818609538,0.966447691909966
0.8444,1.0035,0.994946909260584,0.96692947042039
0.8455,1.0027,0.996243026740672,0.966158624803712
0.8468,1.0015,0.997774801944413,0.965002356378695
0.848,1.0016,0.999188748286327,0.96509871208078
0.8498,1.0023,1.0013096677992,0.965773201995373
0.8511,1.0052,1.00284144300294,0.96856751735583
0.8522,1.0064,1.00413756048303,0.969723785780847
0.8535,1.0067,1.00566933568677,0.970012852887101
0.856,1.0069,1.00861505723242,0.970205564291271
0.858,1.0094,1.01097163446895,0.972614456843389
0.8576,1.01,1.01050031902164,0.973192591055898
0.8577,1.0131,1.01061814788347,0.976179617820525
0.8571,1.0162,1.00991117471251,0.979166644585152
0.8563,1.025,1.0089685438179,0.987645946368609
0.856,1.0326,1.00861505723243,0.99496897972705
0.8559,1.0385,1.0084972283706,1.00065396615005
0.8571,1.0427,1.00991117471251,1.00470090563761
0.8571,1.0442,1.00991117471251,1.00614624116888
0.8579,1.0488,1.01085380560712,1.01057860346478
0.8575,1.0516,1.01038249015982,1.01327656312315
0.8584,1.0559,1.01144294991625,1.01741985831279
0.8593,1.0595,1.01250340967269,1.02088866358785
0.8596,1.0626,1.01285689625817,1.02387569035247
0.8593,1.0666,1.01250340967269,1.02772991843586
0.8579,1.0693,1.01085380560712,1.03033152239215
0.8563,1.0713,1.0089685438179,1.03225863643384
0.8555,1.073,1.00802591292329,1.03389668336929
0.8543,1.0743,1.00661196658138,1.03514930749639
0.8534,1.076,1.00555150682494,1.03678735443183
0.8516,1.0765,1.00343058731207,1.03726913294225
0.8506,1.075,1.00225229869381,1.03582379741098
0.85,1.0753,1.00154532552285,1.03611286451723
0.8495,1.0805,1.00095618121372,1.04112336102564
0.8497,1.0775,1.00119183893737,1.0382326899631
0.8495,1.0764,1.00095618121372,1.03717277724017
0.8495,1.0742,1.00095618121372,1.0350529517943
0.8498,1.068,1.0013096677992,1.02907889826505
0.8502,1.0615,1.0017809832465,1.02281577762954
0.8502,1.0545,1.0017809832465,1.01607087848361
0.8509,1.048,1.00260578527929,1.0098077578481
0.8515,1.0446,1.00331275845025,1.00653166397722
0.8514,1.0445,1.00319492958842,1.00643530827513
0.8513,1.0452,1.00307710072659,1.00710979818973
0.851,1.046,1.00272361414111,1.00788064380641
0.8504,1.0455,1.00201664097016,1.00739886529598
0.8499,1.045,1.00142749666103,1.00691708678556
0.8493,1.048,1.00072052349007,1.0098077578481
0.8483,1.0498,0.999542234871806,1.01154216048563
0.8473,1.0496,0.998363946253544,1.01134944908146
0.8464,1.0523,0.997303486497108,1.01395105303774
0.8453,1.0546,0.996007369017019,1.01616723418569
0.8447,1.0549,0.995300395846062,1.01645630129195
0.8443,1.0559,0.994829080398758,1.01741985831279
0.844,1.0546,0.994475593813279,1.01616723418569
0.8439,1.054,0.994357764951452,1.01558909997318
0.8437,1.0543,0.9941221072278,1.01587816707944
0.8437,1.054,0.9941221072278,1.01558909997318
0.8435,1.052,0.993886449504148,1.01366198593149
0.8434,1.0485,0.993768620642322,1.01028953635852
0.8433,1.0465,0.993650791780495,1.00836242231683
0.8432,1.0458,0.993532962918669,1.00768793240224
0.8422,1.0401,0.992354674300407,1.00219565738341
0.8422,1.039,0.992354674300407,1.00113574466047
0.8423,1.0343,0.992472503162233,0.99660702666249
0.8423,1.0303,0.992472503162233,0.992752798579101
0.8427,1.0258,0.992943818609538,0.988416791985287
0.8427,1.0249,0.992943818609538,0.987549590666524
0.8427,1.0231,0.992943818609538,0.985815188028999
0.8427,1.0215,0.992943818609538,0.984273496795643
0.8424,1.0201,0.992590332024059,0.982924516966457
0.842,1.0202,0.992119016576754,0.983020872668542
0.8417,1.0224,0.991765529991276,0.985140698114406
0.8404,1.0175,0.990233754787535,0.980419268712254
0.8389,1.0186,0.988466321860142,0.981479181435186
0.8405,1.0189,0.990351583649361,0.98176824854144
0.842,1.0182,0.992119016576754,0.981093758626847
0.8413,1.0172,0.991294214543971,0.980130201606
0.8413,1.0146,0.991294214543971,0.977624953351796
0.8414,1.0147,0.991412043405797,0.977721309053881
0.8412,1.0117,0.991176385682145,0.974830637991339
0.842,1.0064,0.992119016576754,0.969723785780847
0.8427,1.0031,0.992943818609538,0.966544047612051
0.8431,0.9949,0.993415134056843,0.958642880041102
0.8436,0.9874,0.994004278365974,0.951416202384746
0.8441,0.9801,0.994593422675105,0.94438223613256
0.844,0.9732,0.994475593813279,0.937733692688713
0.8446,0.9659,0.995182566984236,0.930699726436527
0.8449,0.9621,0.995536053569715,0.927038209757306
0.8453,0.9586,0.996007369017019,0.92366576018434
0.8472,0.9551,0.998246117391718,0.920293310611374
0.8479,0.9557,0.999070919424501,0.920871444823883
0.8488,0.9563,1.00013137918094,0.921449579036391
0.8496,0.9563,1.00107401007555,0.921449579036391
0.8501,0.9585,1.00166315438468,0.923569404482256
0.8502,0.9634,1.0017809832465,0.928290833884408
0.8505,0.9695,1.00213446983198,0.934168531711577
0.8524,0.9751,1.00437321820668,0.939564451028323
0.8526,0.982,1.00460887593033,0.94621299447217
0.853,0.9897,1.00508019137764,0.953632383532695
0.8535,1.0043,1.00566933568677,0.967700316037068
0.8539,1.0139,1.00614065113407,0.976950463437203
0.8546,1.0232,1.00696545316686,0.985911543731084
0.8549,1.0318,1.00731893975234,0.994198134110372
0.8547,1.0372,1.00708328202868,0.999401342022948
0.8513,1.0407,1.00307710072659,1.00277379159591
0.8522,1.0458,1.00413756048303,1.00768793240224
0.8527,1.0519,1.00472670479216,1.0135656302294
0.8537,1.057,1.00590499341042,1.01847977103573
0.8546,1.0594,1.00696545316686,1.02079230788576
0.855,1.0646,1.00743676861416,1.02580280439417
0.8552,1.0679,1.00767242633782,1.02898254256296
0.8552,1.0718,1.00767242633782,1.03274041494427
0.8548,1.0773,1.00720111089051,1.03803997855893
0.8541,1.0838,1.00637630885773,1.04430309919444
0.8531,1.0873,1.00519802023946,1.0476755487674
0.852,1.091,1.00390190275938,1.05124070974454
0.8518,1.0996,1.00366624503572,1.05952730012383
0.8509,1.0943,1.00260578527929,1.05442044791334
0.8506,1.0901,1.00225229869381,1.05037350842578
0.85,1.0752,1.00154532552285,1.03601650881515
0.8491,1.055,1.00048486576642,1.01655265699403
0.8478,1.0551,0.998953090562675,1.01664901269612
0.8467,1.0557,0.997656973082587,1.01722714690863
0.8461,1.0588,0.996949999911629,1.02021417367325
0.8452,1.0609,0.995889540155193,1.02223764341703
0.8448,1.0637,0.995418224707888,1.0249356030754
0.8445,1.0655,0.99506473812241,1.02667000571293
0.8442,1.0679,0.994711251536931,1.02898254256296
0.8443,1.0677,0.994829080398758,1.02878983115879
0.8443,1.0648,0.994829080398758,1.02599551579834
0.8443,1.0604,0.994829080398758,1.02175586490661
0.8448,1.058,0.995418224707888,1.01944332805657
0.8448,1.0582,0.995418224707888,1.01963603946074
0.8454,1.0607,0.996125197878846,1.02204493201286
0.8458,1.0613,0.996596513326151,1.02262306622537
0.8465,1.0589,0.997421315358934,1.02031052937534
0.8468,1.0616,0.997774801944413,1.02291213333162
0.8475,1.0594,0.998599603977196,1.02079230788576
0.8479,1.0584,0.999070919424501,1.01982875086491
0.8485,1.0572,0.999777892595459,1.0186724824399
0.8494,1.0546,1.00083835235189,1.01616723418569
0.8492,1.0535,1.00060269462824,1.01510732146276
0.8494,1.0512,1.00083835235189,1.01289114031481
0.8485,1.049,0.999777892595459,1.01077131486895
0.8491,1.0467,1.00048486576642,1.008555133721
0.849,1.0426,1.00036703690459,1.00460454993552
0.8487,1.0379,1.00001355031911,1.00007583193754
0.8485,1.0343,0.999777892595459,0.99660702666249
0.8483,1.0284,0.999542234871806,0.99092204023949
0.8481,1.0251,0.999306577148154,0.987742302070694
0.8477,1.0229,0.998835261700849,0.98562247662483
0.8477,1.0198,0.998835261700849,0.982635449860203
0.8473,1.0162,0.998363946253544,0.979166644585152
0.8469,1.0151,0.997892630806239,0.97810673186222
0.8464,1.0131,0.997303486497108,0.976179617820525
0.846,1.0152,0.996832171049803,0.978203087564305
0.8455,1.0173,0.996243026740672,0.980226557308084
0.8453,1.0241,0.996007369017019,0.986778745049847
0.8454,1.0269,0.996125197878846,0.989476704708219
0.8453,1.0274,0.996007369017019,0.989958483218643
0.8457,1.0271,0.996478684464324,0.989669416112389
0.8464,1.0309,0.997303486497108,0.993330932791609
0.8472,1.0331,0.998246117391718,0.995450758237473
0.8471,1.0372,0.998128288529891,0.999401342022948
0.8475,1.0447,0.998599603977196,1.0066280196793
0.8493,1.0559,1.00072052349007,1.01741985831279
0.8504,1.0596,1.00201664097016,1.02098501928993
0.8517,1.0559,1.0035484161739,1.01741985831279
0.8514,1.05,1.00319492958842,1.01173487188979
0.8506,1.0439,1.00225229869381,1.00585717406263
0.8501,1.0465,1.00166315438468,1.00836242231683
0.8491,1.0509,1.00048486576642,1.01260207320856
0.8479,1.0513,0.999070919424501,1.0129874960169
0.8469,1.0452,0.997892630806239,1.00710979818973
0.8459,1.0391,0.996714342187977,1.00123210036256
0.8453,1.0326,0.996007369017019,0.99496897972705
0.8451,1.0289,0.995771711293367,0.991403818749914
0.8448,1.025,0.995418224707888,0.987645946368609
0.8449,1.0207,0.995536053569715,0.983502651178965
0.8453,1.0189,0.996007369017019,0.98176824854144
0.8458,1.0179,0.996596513326151,0.980804691520593
0.8463,1.0177,0.997185657635282,0.980611980116423
0.8471,1.0176,0.998128288529891,0.980515624414338
0.848,1.0194,0.999188748286328,0.982250027051864
0.8496,1.0197,1.00107401007555,0.982539094158118
0.8503,1.0209,1.00189881210833,0.983695362583135
0.851,1.0213,1.00272361414111,0.984080785391474
0.8515,1.0222,1.00331275845025,0.984947986710237
0.8519,1.0223,1.00378407389755,0.985044342412321
0.8521,1.0219,1.0040197316212,0.984658919603982
0.8519,1.0203,1.00378407389755,0.983117228370626
0.8517,1.0208,1.0035484161739,0.98359900688105
0.8513,1.0207,1.00307710072659,0.983502651178965
0.8511,1.0207,1.00284144300294,0.983502651178966
0.8508,1.0196,1.00248795641746,0.982442738456033
0.8503,1.0214,1.00189881210833,0.984177141093559
0.8501,1.0212,1.00166315438468,0.983984429689389
0.8497,1.0209,1.00119183893737,0.983695362583135
0.8492,1.0213,1.00060269462824,0.984080785391474
0.8488,1.0231,1.00013137918094,0.985815188028999
0.848,1.0256,0.999188748286327,0.988224080581118
0.8475,1.0296,0.998599603977196,0.992078308664508
0.8469,1.0357,0.997892630806239,0.997956006491677
0.8464,1.041,0.997303486497108,1.00306285870217
0.8455,1.0463,0.996243026740672,1.00816971091266
0.8448,1.0527,0.995418224707888,1.01433647584608
0.8445,1.0567,0.99506473812241,1.01819070392947
0.8442,1.0603,0.994711251536931,1.02165950920452
0.844,1.0611,0.994475593813279,1.0224303548212
0.8434,1.0631,0.993768620642321,1.0243574688629
0.8426,1.0663,0.992825989747712,1.02744085132961
0.8467,1.0675,0.997656973082587,1.02859711975462
0.8472,1.0697,0.998246117391718,1.03071694520049
0.8478,1.0704,0.998953090562675,1.03139143511508
0.8485,1.0724,0.999777892595459,1.03331854915678
0.8489,1.0734,1.00024920804276,1.03428210617762
0.8492,1.076,1.00060269462824,1.03678735443183
0.8492,1.0773,1.00060269462824,1.03803997855893
0.8494,1.0777,1.00083835235189,1.03842540136727
0.8496,1.0797,1.00107401007555,1.04035251540896
0.8496,1.0778,1.00107401007555,1.03852175706935
0.8494,1.08,1.00083835235189,1.04064158251522
0.8488,1.079,1.00013137918094,1.03967802549437
0.8495,1.0792,1.00095618121372,1.03987073689854
0.8492,1.0779,1.00060269462824,1.03861811277144
0.8491,1.0762,1.00048486576642,1.036980065836
0.8492,1.0767,1.00060269462824,1.03746184434642
0.8494,1.0772,1.00083835235189,1.03794362285684
0.8491,1.0759,1.00048486576642,1.03669099872974
0.8491,1.0752,1.00048486576642,1.03601650881515
0.8489,1.0737,1.00024920804276,1.03457117328388
0.8488,1.0727,1.00013137918094,1.03360761626303
0.8482,1.0698,0.99942440600998,1.03081330090257
0.8476,1.069,0.998717432839023,1.0300424552859
0.8487,1.0679,1.00001355031911,1.02898254256296
0.8493,1.0664,1.00072052349007,1.02753720703169
0.8497,1.0652,1.00119183893737,1.02638093860668
0.8501,1.0647,1.00166315438468,1.02589916009625


==> csv/032124_windtunnel_sidecamera_14-5_1000frames_02.csv <==
length [rec],depth [rec],length [norm],depth [norm]
0.9562,1.0942,0.993746629528826,1.0866903178892
0.9564,1.0934,0.993954482829292,1.08589580842629
0.9561,1.0917,0.993642702878593,1.08420747581762
0.9571,1.0941,0.994681969380924,1.08659100420633
0.9577,1.0913,0.995305529282322,1.08381022108616
0.9586,1.0522,0.99624086913442,1.04497857108665
0.9592,1.0516,0.996864429035819,1.04438268898947
0.9593,1.0536,0.996968355686052,1.04636896264673
0.9594,1.0601,0.997072282336285,1.05282435203284
0.9594,1.0633,0.997072282336285,1.05600238988446
0.959,1.0654,0.996656575735353,1.05808797722459
0.9591,1.0753,0.996760502385586,1.06792003182805
0.9594,1.0822,0.997072282336285,1.07477267594561
0.9593,1.0824,0.996968355686052,1.07497130331134
0.9587,1.0879,0.996344795784653,1.08043355586881
0.9589,1.0901,0.99655264908512,1.0826184568918
0.9588,1.0887,0.996448722434887,1.08122806533172
0.959,1.0884,0.996656575735353,1.08093012428313
0.9594,1.0874,0.997072282336285,1.0799369874545
0.9598,1.0838,0.997487988937217,1.07636169487142
0.9606,1.0832,0.998319402139082,1.07576581277424
0.9611,1.081,0.998839035390248,1.07358091175125
0.9613,1.0773,0.999046888690714,1.06990630548531
0.9624,1.0751,1.00019008184328,1.06772140446232
0.9662,1.0726,1.00413929455214,1.06523856239074
0.9667,1.0728,1.0046589278033,1.06543718975647
0.967,1.0682,1.004970707754,1.06086876034476
0.9673,1.0635,1.0052824877047,1.05620101725019
0.9676,1.0582,1.0055942676554,1.05093739205844
0.9677,1.0506,1.00569819430563,1.04338955216084
0.9676,1.0393,1.0055942676554,1.0321671059973
0.9642,1.0313,1.00206076154747,1.02422201136824
0.9639,1.0199,1.00174898159677,1.01290025152183
0.9635,1.012,1.00133327499584,1.00505447057564
0.9633,1.0063,1.00112542169538,0.999393590652438
0.9633,1.0015,1.00112542169538,0.994626533875004
0.9623,0.998,1.00008615519304,0.991150554974792
0.9604,0.9823,0.998111548838616,0.975558306765268
0.9597,0.9696,0.997384062286984,0.962945469041641
0.9594,0.9658,0.997072282336285,0.959171549092839
0.9595,0.9582,0.997176208986518,0.951623709195236
0.9594,0.9435,0.997072282336285,0.937024597814345
0.9599,0.9301,0.99759191558745,0.923716564310675
0.9605,0.9257,0.998215475488849,0.919346762264694
0.961,0.9258,0.998735108740015,0.919446075947557
0.9617,0.9302,0.999462595291646,0.923815877993538
0.963,0.9249,1.00081364174468,0.918552252801788
0.9637,0.9231,1.00154112829631,0.916764606510251
0.9639,0.9242,1.00174898159677,0.917857057021746
0.9644,0.9154,1.00226861484794,0.909117452929784
0.9648,0.9142,1.00268432144887,0.907925688735425
0.9652,0.9134,1.0031000280498,0.90713117927252
0.9653,0.9131,1.00320395470004,0.90683323822393
0.9657,0.9122,1.00361966130097,0.905939415078161
0.9658,0.9156,1.0037235879512,0.90931608029551
0.9654,0.9097,1.00330788135027,0.903456573006581
0.965,0.9126,1.00289217474934,0.906336669809614
0.9646,0.9099,1.00247646814841,0.903655200372307
0.9646,0.9128,1.00247646814841,0.90653529717534
0.9639,0.9176,1.00174898159677,0.911302353952774
0.9631,0.9244,1.00091756839491,0.918055684387472
0.9625,0.9322,1.00029400849351,0.925802151650802
0.9613,0.9388,0.999046888690714,0.932356854719774
0.9603,0.9454,0.998007622188383,0.938911557788745
0.9603,0.9529,0.998007622188383,0.946360084003486
0.96,0.9657,0.997695842237683,0.959072235409976
0.9599,0.9661,0.99759191558745,0.959469490141429
0.9595,0.9748,0.997176208986518,0.968109780550528
0.9586,0.9802,0.99624086913442,0.973472719425141
0.9582,0.9873,0.995825162533488,0.980523990908429
0.9574,1.0021,0.994993749331623,0.995222415972183
0.9577,1.0084,0.995305529282322,1.00147917799256
0.959,1.0114,0.996656575735353,1.00445858847846
0.9591,1.0163,0.996760502385586,1.00932495893876
0.9589,1.0212,0.99655264908512,1.01419132939906
0.9585,1.0241,0.996136942484187,1.01707142620209
0.9583,1.0262,0.995929089183721,1.01915701354222
0.9585,1.0299,0.996136942484187,1.02283161980815
0.9586,1.0312,0.99624086913442,1.02412269768538
0.9572,1.0369,0.994785896031157,1.02978357760858
0.9559,1.043,0.993434849578127,1.03584171226323
0.9552,1.0598,0.992707363026495,1.05252641098425
0.9537,1.0699,0.991148463272999,1.06255709295344
0.9528,1.0756,0.990213123420901,1.06821797287664
0.9529,1.0815,0.990317050071134,1.07407748016557
0.9527,1.0795,0.990109196770668,1.0720912065083
0.9523,1.0789,0.989693490169735,1.07149532441112
0.9523,1.0806,0.989693490169736,1.0731836570198
0.9525,1.0808,0.989901343470202,1.07338228438553
0.9524,1.0761,0.989797416819969,1.06871454129095
0.953,1.076,0.990420976721367,1.06861522760809
0.9539,1.073,0.991356316573465,1.0656358171222
0.9538,1.0695,0.991252389923232,1.06215983822198
0.9538,1.0636,0.991252389923232,1.05630033093305
0.9541,1.0557,0.991564169873931,1.04845454998686
0.9547,1.0537,0.99218772977533,1.0464682763296
0.9566,1.0525,0.994162336129758,1.04527651213524
0.9599,1.0706,0.99759191558745,1.06325228873348
0.9594,1.0291,0.997072282336285,1.02203711034525
0.9594,1.0089,0.997072282336285,1.00197574640688
0.9594,0.9997,0.997072282336285,0.992838887583466
0.9597,0.9885,0.997384062286984,0.981715755102787
0.9599,0.9788,0.99759191558745,0.972082327865056
0.9609,0.9771,0.998631182089782,0.970393995256382
0.9623,0.9737,1.00008615519304,0.967017330039033
0.9643,0.9735,1.00216468819771,0.966818702673306
0.9659,0.9763,1.00382751460144,0.969599485793476
0.9663,0.9799,1.00424322120237,0.973174778376551
0.9674,0.9854,1.00538641435493,0.978637030934028
0.9687,0.9917,1.00673746080796,0.98489379295441
0.9697,0.9963,1.00777672731029,0.989462222366117
0.9701,0.9981,1.00819243391123,0.991249868657655
0.9709,1.0012,1.00902384711309,0.994328592826414
0.971,1.0026,1.00912777376332,0.995718984386499
0.9711,1.0014,1.00923170041356,0.994527220192141
0.9712,1.0036,1.00933562706379,0.996712121215131
0.9722,1.0047,1.01037489356612,0.997804571726627
0.9731,1.0094,1.01131023341822,1.0024723148212
0.9734,1.0131,1.01162201336892,1.00614692108714
0.974,1.0204,1.01224557327032,1.01339681993615
0.9742,1.0351,1.01245342657078,1.02799593131704
0.974,1.0465,1.01224557327032,1.03931769116345
0.9736,1.0582,1.01182986666938,1.05093739205844
0.9735,1.0741,1.01172594001915,1.06672826763369
0.9717,1.0318,1.00985526031496,1.02471857978256
0.9707,1.0273,1.00881599381262,1.02024946405371
0.9706,1.0256,1.00871206716239,1.01856113144504
0.9709,1.0243,1.00902384711309,1.01727005356781
0.9705,1.0226,1.00860814051216,1.01558172095914
0.9703,1.022,1.00840028721169,1.01498583886196
0.9711,1.0213,1.00923170041356,1.01429064308192
0.9711,1.0221,1.00923170041356,1.01508515254482
0.9703,1.0214,1.00840028721169,1.01438995676478
0.9695,1.024,1.00756887400983,1.01697211251923
0.9687,1.0233,1.00673746080796,1.01627691673918
0.9672,1.0232,1.00517856105447,1.01617760305632
0.967,1.0247,1.004970707754,1.01766730829927
0.9665,1.0247,1.00445107450283,1.01766730829927
0.9663,1.0237,1.00424322120237,1.01667417147064
0.9661,1.0227,1.0040353679019,1.015681034642
0.9659,1.0225,1.00382751460144,1.01548240727628
0.9664,1.0227,1.0043471478526,1.015681034642
0.9662,1.0226,1.00413929455214,1.01558172095914
0.9667,1.022,1.0046589278033,1.01498583886196
0.9664,1.0214,1.0043471478526,1.01438995676478
0.9657,1.0224,1.00361966130097,1.01538309359341
0.9661,1.0322,1.0040353679019,1.02511583451401
0.9663,1.0531,1.00424322120237,1.04587239423242
0.9665,1.0659,1.00445107450283,1.05858454563891
0.9654,1.0522,1.00330788135027,1.04497857108665
0.9649,1.0536,1.00278824809911,1.04636896264673
0.9641,1.0474,1.00195683489724,1.04021151430921
0.9631,1.0399,1.00091756839491,1.03276298809447
0.9617,1.0356,0.999462595291646,1.02849249973136
0.9614,1.0269,0.999150815340947,1.01985220932226
0.9615,1.0145,0.99925474199118,1.00753731264722
0.9621,1.0067,0.999878301892578,0.99979084538389
0.9619,0.9988,0.999670448592112,0.991945064437697
0.9605,0.9925,0.998215475488849,0.985688302417315
0.9596,0.9839,0.997280135636751,0.97714732569108
0.9582,0.9771,0.995825162533488,0.970393995256382
0.9572,0.9714,0.994785896031157,0.964733115333179
0.9561,0.9612,0.993642702878593,0.954603119681132
0.9552,0.9579,0.992707363026495,0.951325768146646
0.9543,0.9505,0.991772023174397,0.943976555614769
0.9537,0.9464,0.991148463272999,0.939904694617377
0.9526,0.9461,0.990005270120435,0.939606753568788
0.9527,0.9493,0.990109196770668,0.94278479142041
0.9526,0.9506,0.990005270120435,0.944075869297632
0.9524,0.9504,0.989797416819968,0.943877241931906
0.9525,0.9494,0.989901343470202,0.942884105103274
0.9527,0.9526,0.990109196770668,0.946062142954896
0.953,0.9571,0.990420976721367,0.950531258683741
0.9533,0.966,0.990732756672066,0.959370176458566
0.9541,0.9768,0.991564169873931,0.970096054207792
0.954,0.9827,0.991460243223698,0.975955561496721
0.9553,0.9935,0.992811289676728,0.986681439245947
0.9569,1.0018,0.994474116080458,0.994924474923593
0.9576,1.0094,0.995201602632089,1.0024723148212
0.9585,1.0146,0.996136942484187,1.00763662633008
0.9589,1.0192,0.99655264908512,1.01220505574179
0.9597,1.0255,0.997384062286984,1.01846181776217
0.9599,1.0274,0.99759191558745,1.02034877773657
0.9599,1.032,0.99759191558745,1.02491720714828
0.9594,1.0378,0.997072282336285,1.03067740075435
0.959,1.0425,0.996656575735353,1.03534514384892
0.9585,1.0509,0.996136942484187,1.04368749320943
0.9586,1.0602,0.99624086913442,1.05292366571571
0.9585,1.0627,0.996136942484187,1.05540650778729
0.9592,1.0675,0.996864429035819,1.06017356456472
0.9595,1.0694,0.997176208986518,1.06206052453912
0.9597,1.0723,0.997384062286984,1.06494062134215
0.9597,1.0737,0.997384062286984,1.06633101290224
0.9593,1.0725,0.996968355686052,1.06513924870788
0.9593,1.0706,0.996968355686052,1.06325228873348
0.9596,1.0676,0.997280135636751,1.06027287824758
0.9592,1.0626,0.996864429035819,1.05530719410442
0.9595,1.055,0.997176208986518,1.04775935420682
0.96,1.0479,0.997695842237683,1.04070808272353
0.9611,1.0349,0.998839035390248,1.02779730395131
0.962,1.0234,0.999774375242345,1.01637623042205
0.9632,1.0145,1.00102149504514,1.00753731264722
0.9635,1.0101,1.00133327499584,1.00316751060124
0.9637,1.0058,1.00154112829631,0.998897022238122
0.9643,0.9964,1.00216468819771,0.98956153604898
0.9633,0.9752,1.00112542169538,0.968507035281981
0.9639,0.9676,1.00174898159677,0.960959195384377
0.9646,0.9613,1.00247646814841,0.954702433363995
0.9654,0.9536,1.00330788135027,0.947055279783528
0.9661,0.9489,1.0040353679019,0.942387536688958
0.9665,0.9521,1.00445107450283,0.94556557454058
0.9666,0.9558,1.00455500115307,0.949240180806519
0.9666,0.9539,1.00455500115307,0.947353220832118
0.9666,0.9562,1.00455500115307,0.949637435537972
0.9666,0.9664,1.00455500115307,0.959767431190019
0.9665,0.9601,1.00445107450283,0.953510669169637
0.9663,0.962,1.00424322120237,0.955397629144038
0.9661,0.9563,1.0040353679019,0.949736749220835
0.9658,0.9483,1.0037235879512,0.941791654591778
0.9659,0.9411,1.00382751460144,0.934641069425628
0.9656,0.937,1.00351573465074,0.930569208428236
0.9656,0.934,1.00351573465074,0.92758979794234
0.9654,0.9339,1.00330788135027,0.927490484259477
0.9653,0.9312,1.00320395470004,0.92480901482217
0.9649,0.9303,1.00278824809911,0.923915191676401
0.9644,0.929,1.00226861484794,0.92262411379918
0.9638,0.9301,1.00164505494654,0.923716564310675
0.9634,0.9388,1.00122934834561,0.932356854719774
0.9626,0.9486,1.00039793514374,0.942089595640368
0.9623,0.9647,1.00008615519304,0.958079098581344
0.9623,0.9837,1.00008615519304,0.976948698325353
0.9628,0.9948,1.00060578844421,0.987972517123169
0.962,1.0031,0.999774375242345,0.996215552800815
0.9616,1.0102,0.999358668641413,1.0032668242841
0.961,1.0183,0.998735108740015,1.01131123259602
0.9599,1.0267,0.99759191558745,1.01965358195653
0.959,1.034,0.996656575735353,1.02690348080555
0.9571,1.0431,0.994681969380924,1.0359410259461
0.9564,1.0547,0.993954482829292,1.04746141315823
0.9559,1.0633,0.993434849578127,1.05600238988446
0.9552,1.0697,0.992707363026495,1.06235846558771
0.9553,1.0744,0.992811289676728,1.06702620868228
0.9548,1.0757,0.992291656425563,1.0683172865595
0.9549,1.0752,0.992395583075796,1.06782071814519
0.9549,1.0834,0.992395583075796,1.07596444013997
0.9552,1.0826,0.992707363026495,1.07516993067706
0.9557,1.0812,0.993226996277661,1.07377953911698
0.9558,1.0816,0.993330922927894,1.07417679384843
0.9559,1.0774,0.993434849578127,1.07000561916818
0.9559,1.07,0.993434849578127,1.0626564066363
0.9577,1.0652,0.995305529282322,1.05788934985887
0.9588,1.0598,0.996448722434886,1.05252641098425
0.9587,1.0517,0.996344795784654,1.04448200267233
0.9591,1.0492,0.996760502385586,1.04199916060075
0.9588,1.0541,0.996448722434886,1.04686553106105
0.9587,1.0517,0.996344795784653,1.04448200267233
0.9595,1.0375,0.997176208986518,1.03037945970576
0.9607,1.0266,0.998423328789315,1.01955426827367
0.9618,1.0151,0.999566521941879,1.0081331947444
0.963,1.0043,1.00081364174468,0.997407316995173
0.9632,0.9968,1.00102149504514,0.989958790780433
0.9636,0.9927,1.00143720164607,0.985886929783042
0.9644,0.9866,1.00226861484794,0.979828795128386
0.9647,0.9787,1.00258039479864,0.971983014182193
0.9646,0.9691,1.00247646814841,0.962448900627325
0.9651,0.9644,1.00299610139957,0.957781157532755
0.9653,0.9611,1.00320395470004,0.954503805998269
0.9652,0.9561,1.0031000280498,0.949538121855108
0.965,0.9516,1.00289217474934,0.945069006126264
0.9653,0.9497,1.00320395470004,0.943182046151863
0.9653,0.9455,1.00320395470004,0.939010871471609
0.9655,0.9435,1.0034118080005,0.937024597814345
0.9657,0.9433,1.00361966130097,0.936825970448618
0.9657,0.9381,1.00361966130097,0.931661658939731
0.9661,0.9402,1.0040353679019,0.933747246279859
0.9661,0.939,1.0040353679019,0.9325554820855
0.9662,0.9378,1.00413929455214,0.931363717891142
0.9666,0.9406,1.00455500115307,0.934144501011312
0.9668,0.9421,1.00476285445353,0.93563420625426
0.9672,0.9422,1.00517856105447,0.935733519937123
0.9682,0.9486,1.0062178275568,0.942089595640368
0.9686,0.9474,1.00663353415773,0.94089783144601
0.9701,0.9504,1.00819243391123,0.943877241931906
0.9701,0.9544,1.00819243391123,0.947849789246434
0.97,0.9616,1.00808850726099,0.955000374412585
0.9706,0.9691,1.00871206716239,0.962448900627325
0.9706,0.9729,1.00871206716239,0.966222820576127
0.9708,1.0241,1.00891992046286,1.01707142620209
0.9706,1.022,1.00871206716239,1.01498583886196
0.9702,1.0144,1.00829636056146,1.00743799896436
0.9695,1.0134,1.00756887400983,1.00644486213573
0.9695,1.0159,1.00756887400983,1.00892770420731
0.9691,1.0179,1.00715316740889,1.01091397786457
0.9691,1.0251,1.00715316740889,1.01806456303072
0.9688,1.0336,1.0068413874582,1.02650622607409
0.9685,1.0387,1.0065296075075,1.03157122390012
0.9686,1.0477,1.00663353415773,1.0405094553578
0.9681,1.0533,1.00611390090656,1.04607102159814
0.9664,1.0585,1.0043471478526,1.05123533310703
0.9656,1.0677,1.00351573465074,1.06037219193045
0.9648,1.0708,1.00268432144887,1.06345091609921
0.9642,1.0695,1.00206076154747,1.06215983822198
0.9632,1.0688,1.00102149504514,1.06146464244194
0.9627,1.0617,1.00050186179398,1.05441337095865
0.962,1.0581,0.999774375242345,1.05083807837558
0.9612,1.0511,0.998942962040481,1.04388612057515
0.9609,1.0415,0.998631182089781,1.03435200702029
0.9608,1.0344,0.998527255439548,1.027300735537
0.9601,1.024,0.997799768887917,1.01697211251923
0.9599,1.0144,0.99759191558745,1.00743799896436
0.9593,1.0013,0.996968355686052,0.994427906509277
0.9596,0.9863,0.997280135636751,0.979530854079796
0.9594,0.9564,0.997072282336285,0.949836062903698
0.9587,0.9439,0.996344795784653,0.937421852545797
0.9572,0.9398,0.994785896031157,0.933349991548406
0.955,0.9388,0.992499509726029,0.932356854719774
0.954,0.9378,0.991460243223698,0.931363717891142
0.9529,0.9377,0.990317050071134,0.931264404208279
0.9521,0.9399,0.989485636869269,0.933449305231269
0.9513,0.9399,0.988654223667405,0.933449305231269
0.9516,0.9423,0.988966003618104,0.935832833619986
0.9518,0.9449,0.98917385691857,0.938414989374429
0.9522,0.9481,0.989589563519502,0.941593027226052
0.9532,0.9503,0.990628830021833,0.943777928249042
0.9539,0.9521,0.991356316573465,0.94556557454058
0.9552,0.952,0.992707363026495,0.945466260857717
0.9559,0.9529,0.993434849578127,0.946360084003486
0.9565,0.9527,0.994058409479525,0.946161456637759
0.9575,0.9527,0.995097675981856,0.94616145663776
0.958,0.9527,0.995617309233022,0.946161456637759
0.9582,0.9533,0.995825162533488,0.946757338734939
0.9585,0.9564,0.996136942484187,0.949836062903698
0.9583,0.9622,0.995929089183721,0.955596256509764
0.9578,0.968,0.995409455932555,0.96135645011583
0.9579,0.9723,0.995513382582789,0.965626938478948
0.9577,0.9757,0.995305529282322,0.969003603696297
0.9577,0.9788,0.995305529282322,0.972082327865056
0.9584,0.9828,0.996033015833954,0.976054875179584
0.9582,0.9861,0.995825162533488,0.97933222671407
0.958,0.99,0.995617309233022,0.983205460345735
0.9578,0.9935,0.995409455932555,0.986681439245947
0.9576,0.9959,0.995201602632089,0.989064967634664
0.9584,1.0012,0.996033015833954,0.994328592826414
0.9598,1.0065,0.997487988937217,0.999592218018164
0.9606,1.0105,0.998319402139082,1.00356476533269
0.9608,1.0152,0.998527255439548,1.00823250842726
0.9619,1.0238,0.999670448592112,1.0167734851535
0.9617,1.0296,0.999462595291646,1.02253367875956
0.9618,1.0419,0.999566521941879,1.03474926175174
0.9624,1.0504,1.00019008184328,1.04319092479511
0.9635,1.0593,1.00133327499584,1.05202984256994
0.9645,1.0665,1.00237254149817,1.05918042773609
0.9654,1.0714,1.00330788135027,1.06404679819638
0.9659,1.0726,1.00382751460144,1.06523856239074
0.9667,1.0724,1.0046589278033,1.06503993502502
0.9674,1.0721,1.00538641435493,1.06474199397643
0.9682,1.07,1.0062178275568,1.0626564066363
0.9687,1.066,1.00673746080796,1.05868385932177
0.9691,1.0616,1.00715316740889,1.05431405727579
0.9691,1.0527,1.00715316740889,1.04547513950096
0.9693,1.0432,1.00736102070936,1.03604033962896
0.9696,1.0347,1.00767280066006,1.02759867658559
0.9699,1.0272,1.00798458061076,1.02015015037085
0.9693,1.1059,1.00736102070936,1.09831001878419
0.9713,1.0334,1.00943955371402,1.02630759870837
0.9719,1.0161,1.01006311361542,1.00912633157303
0.972,1.0099,1.01016704026565,1.00296888323551
0.9723,1.003,1.01047882021635,0.996116239117952
0.9727,0.9967,1.01089452681729,0.98985947709757
0.9726,0.9907,1.01079060016705,0.983900656125778
0.9725,0.9845,1.01068667351682,0.977743207788259
0.9721,0.9766,1.01027096691589,0.969897426842065
0.9719,0.9751,1.01006311361542,0.968407721599118
0.9715,0.974,1.00964740701449,0.967315271087622
0.9713,0.974,1.00943955371402,0.967315271087622
0.971,0.9739,1.00912777376332,0.967215957404759
0.9703,0.9697,1.00840028721169,0.963044782724504
0.9695,0.9642,1.00756887400983,0.957582530167028
0.9688,0.9647,1.0068413874582,0.958079098581344
0.9677,0.97,1.00569819430563,0.963342723773094
0.9672,0.9731,1.00517856105447,0.966421447941853
0.9663,0.9716,1.00424322120237,0.964931742698905
0.9656,0.9748,1.00351573465074,0.968109780550528
0.9643,0.9761,1.00216468819771,0.969400858427749
0.9635,0.9708,1.00133327499584,0.964137233236
0.9623,0.9727,1.00008615519304,0.966024193210401
0.9623,0.9644,1.00008615519304,0.957781157532755
0.9623,0.9679,1.00008615519304,0.961257136432967
0.9625,0.9798,1.00029400849351,0.973075464693688
0.9626,0.9905,1.00039793514374,0.983702028760051
0.9619,0.9969,0.999670448592112,0.990058104463296
0.9609,1.0003,0.998631182089782,0.993434769680645
0.9603,1.0054,0.998007622188383,0.998499767506669
0.9598,1.0092,0.997487988937217,1.00227368745547
0.9593,1.0132,0.996968355686052,1.00624623477
0.9586,1.0192,0.99624086913442,1.01220505574179
0.9579,1.0269,0.995513382582789,1.01985220932226
0.957,1.0326,0.994578042730691,1.02551308924546
0.9565,1.0394,0.994058409479525,1.03226641968016
0.9562,1.046,0.993746629528826,1.03882112274913
0.9563,1.0479,0.993850556179059,1.04070808272353
0.9561,1.0476,0.993642702878593,1.04041014167494
0.956,1.045,0.99353877622836,1.0378279859205
0.9564,1.0421,0.993954482829292,1.03494788911747
0.9569,1.0413,0.994474116080458,1.03415337965456
0.9574,1.0379,0.994993749331623,1.03077671443721
0.9577,1.0348,0.995305529282322,1.02769799026845
0.9582,1.0331,0.995825162533488,1.02600965765978
0.9583,1.0303,0.995929089183721,1.02322887453961
0.959,1.0311,0.996656575735353,1.02402338400251
0.9592,1.0287,0.996864429035819,1.0216398556138
0.9592,1.0271,0.996864429035819,1.02005083668798
0.957,1.0263,0.994578042730691,1.01925632722508
0.9566,1.0221,0.994162336129758,1.01508515254482
0.9552,1.0187,0.992707363026495,1.01170848732748
0.9541,1.0153,0.991564169873931,1.00833182211013
0.9534,1.0144,0.9908366833223,1.00743799896436
0.9529,1.0051,0.990317050071134,0.998201826458079
0.9531,0.9836,0.9905249033716,0.97684938464249
0.9541,0.9696,0.991564169873931,0.962945469041641
0.9546,0.9564,0.992083803125097,0.949836062903698
0.9553,0.9418,0.992811289676728,0.93533626520567
0.9555,0.9303,0.993019142977194,0.923915191676401
0.956,0.9268,0.99353877622836,0.920439212776189
0.9568,0.9275,0.994370189430224,0.921134408556232
0.9575,0.9282,0.995097675981856,0.921829604336274
0.9585,0.9274,0.996136942484187,0.921035094873368
0.9591,0.9279,0.996760502385586,0.921531663287684
0.9598,0.9276,0.997487988937217,0.921233722239095
0.9608,0.9275,0.998527255439548,0.921134408556232
0.9624,0.9284,1.00019008184328,0.922028231702
0.9632,0.9281,1.00102149504514,0.921730290653411
0.964,0.9312,1.00185290824701,0.92480901482217
0.9659,0.9312,1.00382751460144,0.92480901482217
0.9665,0.9327,1.00445107450283,0.926298720065118
0.9666,0.9404,1.00455500115307,0.933945873645585
0.9669,0.9454,1.00486678110377,0.938911557788745
0.9671,0.9459,1.00507463440423,0.939408126203061
0.9672,0.9448,1.00517856105447,0.938315675691566
0.9672,0.957,1.00517856105447,0.950431945000877
0.9672,0.9671,1.00517856105447,0.960462626970061
0.9672,0.9762,1.00517856105447,0.969500172110613
0.967,0.9832,1.004970707754,0.976452129911037
0.9669,0.989,1.00486678110377,0.982212323517103
0.967,0.9936,1.004970707754,0.98678075292881
0.9679,1.004,1.0059060476061,0.997109375946584
0.9678,1.0082,1.00580212095586,1.00128055062684
0.9683,1.0051,1.00632175420703,0.998201826458079
0.969,1.0078,1.00704924075866,1.00088329589539
0.9693,1.0117,1.00736102070936,1.00475652952705
0.9691,1.0184,1.00715316740889,1.01141054627889
0.9691,1.0265,1.00715316740889,1.01945495459081
0.9691,1.0365,1.00715316740889,1.02938632287713
0.969,1.0474,1.00704924075866,1.04021151430922
0.9688,1.058,1.0068413874582,1.05073876469271
0.9687,1.0683,1.00673746080796,1.06096807402763
0.9681,1.0795,1.00611390090656,1.0720912065083
0.9677,1.0866,1.00569819430563,1.07914247799159
0.9669,1.0969,1.00486678110377,1.0893717873265
0.9661,1.1013,1.0040353679019,1.09374158937248
0.9651,1.103,1.00299610139957,1.09542992198116
0.9648,1.1057,1.00268432144887,1.09811139141846
0.9641,1.1083,1.00195683489724,1.10069354717291
0.9635,1.1086,1.00133327499584,1.1009914882215
0.963,1.1053,1.00081364174468,1.09771413668701
0.9627,1.1043,1.00050186179398,1.09672099985838
0.9622,1.0959,0.999982228542811,1.08837865049787
0.9613,1.0865,0.999046888690714,1.07904316430873
0.9608,1.0713,0.998527255439548,1.06394748451352
0.961,1.0565,0.998735108740015,1.04924905944977
0.961,1.0427,0.998735108740015,1.03554377121464
0.9612,1.0371,0.998942962040481,1.02998220497431
0.9618,1.0476,0.999566521941879,1.04041014167494
0.9628,1.038,1.00060578844421,1.03087602812007
0.9623,1.0114,1.00008615519304,1.00445858847846
0.9622,0.987,0.999982228542812,0.980226049859839
0.9616,0.9726,0.999358668641413,0.965924879527537
0.9611,0.9607,0.998839035390248,0.954106551266816
0.9607,0.9587,0.998423328789315,0.952120277609552
0.9609,0.9579,0.998631182089782,0.951325768146646
0.96,0.9545,0.997695842237683,0.947949102929297
0.9599,0.9552,0.99759191558745,0.94864429870934
0.9596,0.9547,0.997280135636751,0.948147730295024
0.9595,0.9546,0.997176208986518,0.94804841661216
0.9592,0.9538,0.996864429035819,0.947253907149255
0.9584,0.9501,0.996033015833954,0.943579300883316
0.9571,0.9465,0.994681969380924,0.940004008300241
0.9568,0.9457,0.994370189430225,0.939209498837335
0.9565,0.9452,0.994058409479525,0.938712930423019
0.9558,0.9449,0.993330922927894,0.938414989374429
0.9556,0.9459,0.993123069627427,0.939408126203061
0.9557,0.9455,0.993226996277661,0.939010871471609
0.9563,0.9475,0.993850556179059,0.940997145128873
0.9566,0.9482,0.994162336129758,0.941692340908915
0.9574,0.9479,0.994993749331623,0.941394399860325
0.9585,0.9522,0.996136942484187,0.945664888223443
0.959,0.9544,0.996656575735353,0.947849789246434
0.9596,0.961,0.997280135636751,0.954404492315405
0.9611,0.9682,0.998839035390248,0.961555077481556
0.9618,0.9806,0.999566521941879,0.973869974156594
0.9624,1.0022,1.00019008184328,0.995321729655046
0.962,1.0037,0.999774375242345,0.996811434897994
0.9621,1.0094,0.999878301892578,1.0024723148212
0.962,1.0149,0.999774375242345,1.00793456737867
0.9614,1.0185,0.999150815340947,1.01150985996175
0.9617,1.0244,0.999462595291646,1.01736936725068
0.9618,1.0321,0.999566521941879,1.02501652083114
0.9622,1.0375,0.999982228542812,1.03037945970576
0.9623,1.0436,1.00008615519304,1.03643759436041
0.9629,1.0501,1.00070971509444,1.04289298374652
0.9633,1.0547,1.00112542169538,1.04746141315823
0.9636,1.0582,1.00143720164607,1.05093739205844
0.964,1.0602,1.00185290824701,1.05292366571571
0.9643,1.0591,1.00216468819771,1.05183121520421
0.9651,1.0603,1.00299610139957,1.05302297939857
0.9656,1.0606,1.00351573465074,1.05332092044716
0.9664,1.0587,1.0043471478526,1.05143396047276
0.9676,1.0559,1.0055942676554,1.04865317735259
0.9684,1.0514,1.00642568085726,1.04418406162374
0.9689,1.0472,1.00694531410843,1.04001288694349
0.9694,1.0422,1.00746494735959,1.03504720280033
0.9697,1.0365,1.00777672731029,1.02938632287713
0.9696,1.0313,1.00767280066006,1.02422201136824
0.9697,1.0322,1.00777672731029,1.02511583451401
0.9696,1.0499,1.00767280066006,1.0426943563808
0.9693,1.0318,1.00736102070936,1.02471857978256
0.9693,1.0215,1.00736102070936,1.01448927044764
0.9692,1.0121,1.00725709405913,1.0051537842585
0.9694,1.0039,1.00746494735959,0.997010062263721
0.9693,1.0009,1.00736102070936,0.994030651777825
0.9689,0.9947,1.00694531410843,0.987873203440306
0.9688,0.9892,1.0068413874582,0.982410950882829
0.9684,0.9817,1.00642568085726,0.974962424668089
0.9675,0.977,1.00549034100517,0.970294681573518
0.9674,0.9709,1.00538641435493,0.964236546918863
0.9671,0.9666,1.00507463440423,0.959966058555745
0.967,0.9598,1.004970707754,0.953212728121047
0.9668,0.9595,1.00476285445353,0.952914787072457
0.9668,0.9587,1.00476285445353,0.952120277609552
0.9667,0.959,1.0046589278033,0.952418218658141
0.9666,0.9587,1.00455500115307,0.952120277609552
0.9666,0.9675,1.00455500115307,0.960859881701514
0.9661,0.9742,1.0040353679019,0.967513898453349
0.9647,0.9781,1.00258039479864,0.971387132085014
0.9642,0.9869,1.00206076154747,0.980126736176976
0.9633,0.9919,1.00112542169538,0.985092420320136
0.9624,0.9919,1.00019008184328,0.985092420320136
0.9616,0.9914,0.999358668641413,0.98459585190582
0.9598,0.9901,0.997487988937217,0.983304774028598
0.9597,0.9909,0.997384062286984,0.984099283491504
0.9591,0.9948,0.996760502385586,0.987972517123169
0.9587,0.9982,0.996344795784653,0.991349182340518
0.9578,1.0041,0.995409455932555,0.997208689629447
0.9575,1.0092,0.995097675981856,1.00227368745547
0.9569,1.0134,0.994474116080458,1.00644486213573
0.9564,1.0174,0.993954482829292,1.01041740945025
0.9557,1.0226,0.993226996277661,1.01558172095914
0.9555,1.0251,0.993019142977194,1.01806456303072
0.9553,1.0276,0.992811289676728,1.0205474051023
0.9553,1.03,0.992811289676728,1.02293093349102
0.9553,1.0309,0.992811289676728,1.02382475663679
0.956,1.0298,0.99353877622836,1.02273230612529
0.9563,1.0308,0.993850556179059,1.02372544295392
0.957,1.0295,0.994578042730691,1.0224343650767
0.9566,1.0284,0.994162336129758,1.02134191456521
0.9568,1.0268,0.994370189430225,1.01975289563939
0.9571,1.0277,0.994681969380924,1.02064671878516
0.9572,1.0278,0.994785896031157,1.02074603246803
0.9579,1.0283,0.995513382582789,1.02124260088234
0.9581,1.0286,0.995721235883255,1.02154054193093
0.9583,1.029,0.995929089183721,1.02193779666239
0.9585,1.0285,0.996136942484187,1.02144122824807
0.9587,1.0279,0.996344795784653,1.02084534615089
0.9591,1.0272,0.996760502385586,1.02015015037085
0.9592,1.0262,0.996864429035819,1.01915701354222
0.9596,1.023,0.997280135636751,1.01597897569059
0.9596,1.0216,0.997280135636751,1.01458858413051
0.9594,1.0165,0.997072282336285,1.00952358630448
0.9592,1.011,0.996864429035819,1.00406133374701
0.9582,1.0055,0.995825162533488,0.998599081189532
0.9575,1.0004,0.995097675981856,0.993534083363508
0.9573,0.9879,0.99488982268139,0.981119873005608
0.9572,0.9805,0.994785896031157,0.973770660473731
0.9571,0.9762,0.994681969380924,0.969500172110613
0.9568,0.9725,0.994370189430225,0.965825565844674
0.9563,0.9704,0.993850556179059,0.963739978504547
0.9559,0.9667,0.993434849578127,0.960065372238608
0.9558,0.9653,0.993330922927894,0.958674980678523
0.9557,0.9653,0.993226996277661,0.958674980678523
0.9562,0.9688,0.993746629528826,0.962150959578736
0.9568,0.9724,0.994370189430225,0.965726252161811
0.9586,0.9741,0.99624086913442,0.967414584770485
0.9611,0.9796,0.998839035390248,0.972876837327962
0.9638,0.9845,1.00164505494654,0.977743207788259
0.9662,0.9896,1.00413929455214,0.982808205614282
0.9672,0.9946,1.00517856105447,0.987773889757443
0.9687,0.999,1.00673746080796,0.992143691803424
0.9695,1.0034,1.00756887400983,0.996513493849405
0.9708,1.0053,1.00891992046286,0.998400453823806
0.9715,1.0069,1.00964740701449,0.999989472749617
0.972,1.0087,1.01016704026565,1.00177711904115
0.9723,1.0116,1.01047882021635,1.00465721584419
0.9728,1.0145,1.01099845346752,1.00753731264722
0.9734,1.0183,1.01162201336892,1.01131123259602
0.9733,1.0224,1.01151808671868,1.01538309359341
0.9738,1.0296,1.01203771996985,1.02253367875956
0.974,1.0403,1.01224557327032,1.03316024282593
0.9743,1.0444,1.01255735322102,1.03723210382332
0.9741,1.0493,1.01234949992055,1.04209847428362
0.974,1.0512,1.01224557327032,1.04398543425802
0.9742,1.0521,1.01245342657078,1.04487925740379
0.9743,1.0549,1.01255735322102,1.04766004052396
0.9736,1.0574,1.01182986666938,1.05014288259554
0.9725,1.0612,1.01068667351682,1.05391680254434
0.972,1.0468,1.01016704026565,1.03961563221204
0.972,1.0371,1.01016704026565,1.02998220497431
0.9717,1.044,1.00985526031496,1.03683484909187
0.9715,1.0524,1.00964740701449,1.04517719845238
0.9704,1.0601,1.00850421386193,1.05282435203284
0.9695,1.0669,1.00756887400983,1.05957768246754
0.9683,1.075,1.00632175420703,1.06762209077946
0.9672,1.0807,1.00517856105447,1.07328297070266
0.9658,1.079,1.0037235879512,1.07159463809399
0.965,1.0802,1.00289217474934,1.07278640228835
0.9639,1.0793,1.00174898159677,1.07189257914258
0.9623,1.0791,1.00008615519304,1.07169395177685
0.9612,1.0759,0.998942962040481,1.06851591392523
0.96,1.0674,0.997695842237683,1.06007425088186
0.9593,1.0588,0.996968355686052,1.05153327415562
0.9582,1.052,0.995825162533488,1.04477994372092
0.9575,1.0412,0.995097675981856,1.0340540659717
0.9565,1.0341,0.994058409479525,1.02700279448841
0.9557,1.0293,0.993226996277661,1.02223573771097
0.955,1.0229,0.992499509726029,1.01587966200773
0.955,1.0164,0.992499509726029,1.00942427262162
0.9552,1.0094,0.992707363026495,1.0024723148212
0.9553,0.9997,0.992811289676728,0.992838887583466
0.954,0.9882,0.991460243223698,0.981417814054197
0.9536,0.9785,0.991044536622766,0.971784386816467
0.9534,0.9727,0.9908366833223,0.966024193210401
0.9532,0.9698,0.990628830021833,0.963144096407368
0.9531,0.9692,0.9905249033716,0.962548214310188
0.9533,0.9667,0.990732756672066,0.960065372238608
0.9528,0.9657,0.990213123420901,0.959072235409976
0.953,0.9644,0.990420976721367,0.957781157532754
0.9533,0.9623,0.990732756672066,0.955695570192627
0.9538,0.9625,0.991252389923232,0.955894197558353
0.9534,0.9617,0.9908366833223,0.955099688095448
0.9537,0.9628,0.991148463272999,0.956192138606943
0.9531,0.9606,0.9905249033716,0.954007237583953
0.9531,0.9597,0.9905249033716,0.953113414438184
0.9522,0.9587,0.989589563519502,0.952120277609552
0.9528,0.958,0.990213123420901,0.951425081829509
0.9524,0.9578,0.989797416819969,0.951226454463783
0.9526,0.9579,0.990005270120435,0.951325768146646
0.9537,0.9603,0.991148463272999,0.953709296535363
0.9545,0.9621,0.991979876474864,0.955496942826901
0.9554,0.9681,0.992915216326961,0.961455763798693
0.9575,0.9722,0.995097675981856,0.965527624796084
0.9593,0.9819,0.996968355686052,0.975161052033815
0.9618,0.9885,0.999566521941879,0.981715755102787
0.9628,0.997,1.00060578844421,0.99015741814616
0.963,1.0058,1.00081364174468,0.998897022238122
0.9629,1.0123,1.00070971509444,1.00535241162423
0.9626,1.0191,1.00039793514374,1.01210574205893
0.9628,1.0229,1.00060578844421,1.01587966200773
0.9631,1.0303,1.00091756839491,1.02322887453961
0.9635,1.0387,1.00133327499584,1.03157122390012
0.9642,1.0415,1.00206076154747,1.03435200702029
0.9659,1.0494,1.00382751460144,1.04219778796648
0.9676,1.0545,1.0055942676554,1.0472627857925
0.9682,1.0542,1.0062178275568,1.04696484474391
0.9688,1.0588,1.0068413874582,1.05153327415562
0.9693,1.0626,1.00736102070936,1.05530719410442
0.9697,1.0616,1.00777672731029,1.05431405727579
0.97,1.0608,1.00808850726099,1.05351954781288
0.9708,1.0605,1.00891992046286,1.05322160676429
0.9713,1.0534,1.00943955371402,1.04617033528101
0.9718,1.0503,1.00995918696519,1.04309161111225
0.9723,1.0482,1.01047882021635,1.04100602377212
0.9727,1.0497,1.01089452681729,1.04249572901507
0.9727,1.0529,1.01089452681729,1.04567376686669
0.9765,1.0577,1.01484373952614,1.05044082364413
0.9766,1.0575,1.01494766617638,1.0502421962784
0.9767,1.031,1.01505159282661,1.02392407031965
0.977,1.0301,1.01536337277731,1.02303024717388
0.977,1.0322,1.01536337277731,1.02511583451401
0.9782,1.0317,1.01661049258011,1.02461926609969
0.978,1.0303,1.01640263927964,1.02322887453961
0.9777,1.027,1.01609085932894,1.01995152300512
0.9772,1.0268,1.01557122607778,1.01975289563939
0.9765,1.0256,1.01484373952614,1.01856113144504
0.9746,1.0213,1.01286913317172,1.01429064308192
0.9733,1.019,1.01151808671868,1.01200642837606
0.9684,1.0181,1.00642568085726,1.0111126052303
0.9673,1.0122,1.0052824877047,1.00525309794137
0.9669,1.011,1.00486678110377,1.00406133374701
0.9665,1.0183,1.00445107450283,1.01131123259602
0.9665,1.0172,1.00445107450283,1.01021878208453
0.9658,1.0173,1.0037235879512,1.01031809576739
0.9657,1.0182,1.00361966130097,1.01121191891316
0.9651,1.0212,1.00299610139957,1.01419132939906
0.9643,1.0217,1.00216468819771,1.01468789781337
0.9635,1.0257,1.00133327499584,1.0186604451279
0.9617,1.0279,0.999462595291646,1.02084534615089
0.9608,1.0289,0.998527255439548,1.02183848297952
0.9598,1.0299,0.997487988937217,1.02283161980815
0.9591,1.032,0.996760502385586,1.02491720714828
0.9584,1.0353,0.996033015833954,1.02819455868277
0.9564,1.0337,0.993954482829292,1.02660553975696
0.9553,1.0348,0.992811289676728,1.02769799026845
0.9544,1.0357,0.99187594982463,1.02859181341422
0.954,1.0354,0.991460243223698,1.02829387236563
0.9527,1.029,0.990109196770668,1.02193779666239
0.9532,1.0283,0.990628830021833,1.02124260088234
0.9527,1.0229,0.990109196770668,1.01587966200773
0.9528,1.0163,0.990213123420901,1.00932495893876
0.9533,1.0119,0.990732756672066,1.00495515689278
0.9544,1.0083,0.99187594982463,1.0013798643097
0.9544,1.0039,0.99187594982463,0.99701006226372
0.9537,1.0019,0.991148463272999,0.995023788606457
0.9548,0.987,0.992291656425563,0.980226049859839
0.9547,0.9794,0.99218772977533,0.972678209962235
0.9535,0.978,0.990940609972533,0.97128781840215
0.9533,0.981,0.990732756672066,0.974267228888047
0.9538,0.985,0.991252389923232,0.978239776202575
0.9539,0.9867,0.991356316573465,0.979928108811249
0.9536,0.9822,0.991044536622766,0.975458993082405
0.9536,0.9791,0.991044536622766,0.972380268913646
0.953,0.9723,0.990420976721367,0.965626938478948
0.9525,0.9658,0.989901343470202,0.959171549092839
0.9522,0.9583,0.989589563519502,0.951723022878099
0.9517,0.9526,0.989069930268337,0.946062142954896
0.9513,0.9467,0.988654223667405,0.940202635665967
0.9507,0.9429,0.988030663766006,0.936428715717165
0.9508,0.9438,0.988134590416239,0.937322538862934
0.9507,0.9467,0.988030663766006,0.940202635665967
0.9508,0.9494,0.988134590416239,0.942884105103274
0.9515,0.9533,0.988862076967871,0.946757338734939
0.9514,0.9543,0.988758150317638,0.947750475563571
0.9521,0.957,0.989485636869269,0.950431945000877
0.9525,0.9607,0.989901343470202,0.954106551266816
0.9533,0.9655,0.990732756672066,0.95887360804425
0.9538,0.9673,0.991252389923232,0.960661254335788
0.9551,0.9688,0.992603436376262,0.962150959578736
0.9574,0.9717,0.994993749331623,0.965031056381768
0.9596,0.9762,0.997280135636751,0.969500172110613
0.9622,0.9786,0.999982228542811,0.97188370049933
0.9642,0.981,1.00206076154747,0.974267228888047
0.9666,0.9843,1.00455500115307,0.977544580422532
0.9672,0.985,1.00517856105447,0.978239776202575
0.9687,0.9882,1.00673746080796,0.981417814054197
0.9703,0.9903,1.00840028721169,0.983503401394325
0.9716,0.9921,1.00975133366472,0.985291047685862
0.972,0.9932,1.01016704026565,0.986383498197358
0.9775,0.9957,1.01588300602847,0.988866340268938
0.9793,0.9991,1.01775368573267,0.992243005486287
0.98,1.003,1.0184811722843,0.996116239117952
0.9808,1.0075,1.01931258548617,1.0005853548468
0.9817,1.0122,1.02024792533826,1.00525309794137
0.9828,1.0163,1.02139111849083,1.00932495893876
0.983,1.0225,1.02159897179129,1.01548240727628
0.9831,1.0285,1.02170289844153,1.02144122824807
0.9826,1.0324,1.02118326519036,1.02531446187973
0.9825,1.0405,1.02107933854013,1.03335887019165
0.9821,1.0443,1.0206636319392,1.03713279014046
0.9819,1.0462,1.02045577863873,1.03901975011486
0.9815,1.0465,1.0200400720378,1.03931769116345
0.9807,1.0469,1.01920865883593,1.0397149458949
0.9804,1.0492,1.01889687888523,1.04199916060075
0.9795,1.0517,1.01796153903314,1.04448200267233
0.9748,1.0541,1.01307698647218,1.04686553106105
0.9739,1.0562,1.01214164662008,1.04895111840118
0.9732,1.0531,1.01141416006845,1.04587239423242
0.9707,1.088,1.00881599381262,1.08053286955168
0.9694,1.0416,1.00746494735959,1.03445132070315
0.9688,1.04,1.0068413874582,1.03286230177734
0.9683,1.0365,1.00632175420703,1.02938632287713
0.9677,1.0277,1.00569819430563,1.02064671878516
0.9668,1.0239,1.00476285445353,1.01687279883636
0.965,1.0209,1.00289217474934,1.01389338835047
0.9639,1.0183,1.00174898159677,1.01131123259602
0.9637,1.0172,1.00154112829631,1.01021878208453
0.9634,1.0151,1.00122934834561,1.0081331947444
0.9631,1.0127,1.00091756839491,1.00574966635568
0.9628,1.0093,1.00060578844421,1.00237300113833
0.9624,1.0112,1.00019008184328,1.00425996111273
0.9614,1.0142,0.999150815340947,1.00723937159863
0.9608,1.0179,0.998527255439548,1.01091397786457
0.9601,1.0158,0.997799768887917,1.00882839052444
0.9603,1.0135,0.998007622188383,1.00654417581859
0.9599,1.003,0.99759191558745,0.996116239117952
0.9603,0.9914,0.998007622188383,0.98459585190582
0.9602,0.9848,0.99790369553815,0.978041148836848
0.9595,0.9794,0.997176208986518,0.972678209962235
0.9585,0.9765,0.996136942484187,0.969798113159202
0.9577,0.9771,0.995305529282322,0.970393995256382
0.9575,0.9744,0.995097675981856,0.967712525819075
0.9561,0.9712,0.993642702878593,0.964534487967453
0.9547,0.9642,0.99218772977533,0.957582530167028
0.9531,0.9577,0.9905249033716,0.95112714078092
0.9522,0.9535,0.989589563519502,0.946955966100665
0.9516,0.951,0.988966003618104,0.944473124029085
0.9505,0.9493,0.98782281046554,0.94278479142041
0.9494,0.9483,0.986679617312976,0.941791654591778
0.9486,0.9469,0.985848204111111,0.940401263031693
0.9481,0.946,0.985328570859946,0.939507439885925
0.9478,0.9453,0.985016790909246,0.938812244105882
0.9476,0.9442,0.98480893760878,0.937719793594387
0.9471,0.9434,0.984289304357615,0.936925284131481
0.947,0.9422,0.984185377707382,0.935733519937123
0.9466,0.9424,0.983769671106449,0.935932147302849
0.946,0.9435,0.983146111205051,0.937024597814345
0.9461,0.9466,0.983250037855284,0.940103321983104
0.9458,0.9511,0.982938257904584,0.944572437711948
0.9461,0.9546,0.983250037855284,0.94804841661216
0.9461,0.9572,0.983250037855284,0.950630572366604
0.9465,0.9598,0.983665744456216,0.953212728121047
0.9468,0.9619,0.983977524406915,0.955298315461174
0.9479,0.9661,0.985120717559479,0.959469490141429
0.9488,0.9698,0.986056057411577,0.963144096407368
0.9494,0.9745,0.986679617312976,0.967811839501938
0.9505,0.9792,0.98782281046554,0.972479582596509
0.952,0.9838,0.989381710219036,0.977048012008216
0.9531,0.9879,0.9905249033716,0.981119873005608
0.9542,1.0008,0.991668096524164,0.993931338094961
0.9558,1.0144,0.993330922927894,1.00743799896436
0.9575,1.0184,0.995097675981856,1.01141054627889
0.9608,1.0099,0.998527255439548,1.00296888323551
0.9639,1.0001,1.00174898159677,0.993236142314919
0.9667,0.9886,1.0046589278033,0.98181506878565
0.9691,0.9834,1.00715316740889,0.976650757276764
0.9708,0.9764,1.00891992046286,0.969698799476339
0.9723,0.9703,1.01047882021635,0.963640664821684
0.9735,0.9704,1.01172594001915,0.963739978504547
0.9741,0.9691,1.01234949992055,0.962448900627325
0.9744,0.9678,1.01266127987125,0.961157822750103
0.9749,0.9672,1.01318091312241,0.960561940652924
0.9753,0.9629,1.01359661972335,0.956291452289806
0.9752,0.9619,1.01349269307311,0.955298315461174
0.9747,0.9656,1.01297305982195,0.958972921727113
0.9741,0.9679,1.01234949992055,0.961257136432967
0.9739,0.9674,1.01214164662008,0.960760568018651
0.9731,0.9714,1.01131023341822,0.964733115333179
0.9726,0.9755,1.01079060016705,0.96880497633057
0.972,0.9793,1.01016704026565,0.972578896279372
0.9719,0.9817,1.01006311361542,0.974962424668089
0.9718,0.9811,1.00995918696519,0.97436654257091
0.9721,0.9788,1.01027096691589,0.972082327865056
0.972,0.9769,1.01016704026565,0.970195367890655
0.9715,0.9892,1.00964740701449,0.982410950882829
0.9717,1.0014,1.00985526031496,0.994527220192141
0.9719,1.0139,1.01006311361542,1.00694143055004
0.9709,1.034,1.00902384711309,1.02690348080555
0.9714,1.0257,1.00954348036426,1.0186604451279
0.9716,1.0228,1.00975133366472,1.01578034832487
0.9714,1.026,1.00954348036426,1.01895838617649
0.9708,1.0308,1.00891992046286,1.02372544295392
0.97,1.0386,1.00808850726099,1.03147191021725
0.9692,1.0504,1.00725709405913,1.04319092479511
0.9685,1.0622,1.0065296075075,1.05490993937297
0.9684,1.079,1.00642568085726,1.07159463809399
0.9678,1.0882,1.00580212095586,1.0807314969174
0.9675,1.0985,1.00549034100517,1.09096080625231
0.9675,1.1049,1.00549034100517,1.09731688195556
0.9673,1.1059,1.0052824877047,1.09831001878419
0.9672,1.108,1.00517856105447,1.10039560612432
0.9668,1.1093,1.00476285445353,1.10168668400154
0.9665,1.1072,1.00445107450283,1.09960109666141
0.9659,1.1092,1.00382751460144,1.10158737031868
0.9656,1.1126,1.00351573465074,1.10496403553603
0.9653,1.1106,1.00320395470004,1.10297776187876
0.9648,1.1119,1.00268432144887,1.10426883975598
0.9643,1.1116,1.00216468819771,1.10397089870739
0.9624,1.1057,1.00019008184328,1.09811139141846
0.9614,1.1008,0.999150815340947,1.09324502095817
0.9603,1.0927,0.998007622188383,1.08520061264625
0.9594,1.0885,0.997072282336285,1.08102943796599
0.9576,1.0766,0.995201602632089,1.06921110970527
0.9561,1.0683,0.993642702878593,1.06096807402763
0.9538,1.0602,0.991252389923232,1.05292366571571
0.9517,1.0511,0.989069930268337,1.04388612057515
0.9494,1.0432,0.986679617312976,1.03604033962896
0.9488,1.0346,0.986056057411577,1.02749936290272
0.9481,1.0259,0.985328570859946,1.01885907249363
0.9486,1.012,0.985848204111111,1.00505447057564
0.9455,0.9868,0.982626477953885,0.980027422494112
0.9446,0.9665,0.981691138101788,0.959866744872882
0.9434,0.9635,0.98044401829899,0.956887334386986
0.9423,0.9611,0.979300825146426,0.954503805998269
0.941,0.9595,0.977949778693396,0.952914787072457
0.9404,0.9563,0.977326218791998,0.949736749220835
0.9405,0.9531,0.977430145442231,0.946558711369212
0.9407,0.9515,0.977637998742697,0.944969692443401
0.9419,0.9501,0.978885118545494,0.943579300883316
0.9426,0.9468,0.979612605097126,0.94030194934883
0.9443,0.945,0.981379358151088,0.938514303057293
0.9459,0.945,0.983042184554818,0.938514303057293
0.9472,0.9457,0.984393231007848,0.939209498837335
0.9489,0.9458,0.98615998406181,0.939308812520198
0.9507,0.9465,0.988030663766006,0.940004008300241
0.9516,0.9475,0.988966003618104,0.940997145128873
0.9525,0.9491,0.989901343470202,0.942586164054684
0.9545,0.9507,0.991979876474864,0.944175182980495
0.9556,0.9487,0.993123069627427,0.942188909323231
0.957,0.9493,0.994578042730691,0.94278479142041
0.9584,0.9509,0.996033015833954,0.944373810346222
0.9595,0.9478,0.997176208986518,0.941295086177462
0.9599,0.9445,0.99759191558745,0.938017734642977
0.9604,0.9426,0.998111548838616,0.936130774668576
0.9603,0.9399,0.998007622188383,0.933449305231269
0.9608,0.9341,0.998527255439548,0.927689111625203
0.9607,0.9338,0.998423328789315,0.927391170576614
0.9656,0.9366,1.00351573465074,0.930171953696783
0.9664,0.9389,1.0043471478526,0.932456168402637
0.968,0.9404,1.00600997425633,0.933945873645585
0.9689,0.943,1.00694531410843,0.936528029400028
0.9699,0.9485,1.00798458061076,0.941990281957505
0.9714,0.9521,1.00954348036426,0.94556557454058
0.9722,0.9616,1.01037489356612,0.955000374412585
0.9734,0.9686,1.01162201336892,0.961952332213009
0.9744,0.9725,1.01266127987125,0.965825565844674
0.9745,0.9823,1.01276520652148,0.975558306765268
0.9743,0.9891,1.01255735322102,0.982311637199966
0.975,0.9976,1.01328483977265,0.990753300243339
0.9744,1.0044,1.01266127987125,0.997506630678037
0.9743,1.015,1.01255735322102,1.00803388106154
0.9703,1.0262,1.00840028721169,1.01915701354222
0.9706,1.0313,1.00871206716239,1.02422201136824
0.9712,1.0337,1.00933562706379,1.02660553975696
0.9712,1.0353,1.00933562706379,1.02819455868277
0.971,1.0399,1.00912777376332,1.03276298809447
0.971,1.0466,1.00912777376332,1.03941700484631
0.971,1.0556,1.00912777376332,1.048355236304
0.9707,1.063,1.00881599381262,1.05570444883588
0.9711,1.0683,1.00923170041356,1.06096807402763
0.9709,1.0682,1.00902384711309,1.06086876034476
0.9709,1.0683,1.00902384711309,1.06096807402763
0.9709,1.0705,1.00902384711309,1.06315297505062
0.9707,1.0734,1.00881599381262,1.06603307185365
0.9706,1.0753,1.00871206716239,1.06792003182805
0.9705,1.0754,1.00860814051216,1.06801934551091
0.9704,1.0737,1.00850421386193,1.06633101290224
0.9699,1.0723,1.00798458061076,1.06494062134215
0.9696,1.0694,1.00767280066006,1.06206052453912
0.9692,1.0686,1.00725709405913,1.06126601507621
0.9686,1.0637,1.00663353415773,1.05639964461592
0.9683,1.0581,1.00632175420703,1.05083807837558
0.9673,1.0535,1.0052824877047,1.04626964896387
0.9663,1.0538,1.00424322120237,1.04656759001246
0.9653,1.0504,1.00320395470004,1.04319092479511
0.9638,1.0556,1.00164505494654,1.048355236304
0.9639,1.0569,1.00174898159677,1.04964631418122
0.9645,1.0609,1.00237254149817,1.05361886149575
0.9644,1.0593,1.00226861484794,1.05202984256994
0.9636,1.0575,1.00143720164607,1.0502421962784
0.9623,1.0574,1.00008615519304,1.05014288259554
0.9598,1.0543,0.997487988937217,1.04706415842678
0.957,1.0558,0.994578042730691,1.04855386366972
0.9553,1.0591,0.992811289676728,1.05183121520421
0.9548,1.0593,0.992291656425563,1.05202984256994
0.9543,1.0577,0.991772023174397,1.05044082364413
0.9542,1.0578,0.991668096524164,1.05054013732699
0.9535,1.0588,0.990940609972533,1.05153327415562
0.9531,1.0595,0.9905249033716,1.05222846993566
0.9526,1.0588,0.990005270120435,1.05153327415562
0.9514,1.0572,0.988758150317638,1.04994425522981
0.9506,1.0609,0.987926737115773,1.05361886149575
0.9486,1.0568,0.985848204111111,1.04954700049836
0.9479,1.0537,0.985120717559479,1.0464682763296
0.9477,1.0549,0.984912864259013,1.04766004052396
0.9481,1.0499,0.985328570859946,1.0426943563808
0.9497,1.044,0.986991397263675,1.03683484909187
0.9507,1.0431,0.988030663766006,1.0359410259461
0.951,1.0401,0.988342443716705,1.0329616154602
0.9515,1.0359,0.988862076967871,1.02879044077995
0.9532,1.0339,0.990628830021833,1.02680416712268
0.9538,1.0292,0.991252389923232,1.02213642402811
0.9564,1.0198,0.993954482829292,1.01280093783897
0.9589,1.0156,0.99655264908512,1.00862976315872
0.9612,1.0114,0.998942962040481,1.00445858847846
0.961,1.0039,0.998735108740014,0.997010062263721
0.9612,0.9979,0.998942962040481,0.991051241291928
0.9621,0.9907,0.999878301892579,0.983900656125778
0.9611,0.978,0.998839035390248,0.97128781840215
0.9604,0.9667,0.998111548838616,0.960065372238608
0.961,0.9517,0.998735108740015,0.945168319809127
0.9616,0.9411,0.999358668641413,0.934641069425628
0.9616,0.9346,0.999358668641413,0.928185680039519
0.962,0.9364,0.999774375242345,0.929973326331057
0.962,0.9388,0.999774375242345,0.932356854719774
0.9626,0.9361,1.00039793514374,0.929675385282467
0.9633,0.9349,1.00112542169538,0.928483621088109
0.9639,0.934,1.00174898159677,0.92758979794234
0.9649,0.9279,1.00278824809911,0.921531663287684
0.9651,0.9253,1.00299610139957,0.918949507533241
0.9659,0.9255,1.00382751460144,0.919148134898968
0.9667,0.9221,1.0046589278033,0.915771469681618
0.9679,0.9199,1.0059060476061,0.913586568658628
0.9692,0.9183,1.00725709405913,0.911997549732817


==> csv/DSH2024_train_val_IOU.csv <==
epoch,train IOU,val IOU
0, 0.804552, 0.803489
1, 0.850562,  0.848711
2, 0.884420, 0.881479
3, 0.918960, 0.917988
4, 0.926132, 0.924517
5, 0.943748, 0.941919
6, 0.946059, 0.944264
7, 0.947460, 0.945657


==> csv/Vol_and_Surf_Area_data_DSH2024_10.2_1.csv <==
Name,Volume,Area
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000001.obj,0.16352447729633335,2.2020480571916132
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000002.obj,0.16336384061183334,2.201273722934525
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000003.obj,0.1634039648606667,2.2020230744329607
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000004.obj,0.16336901345916668,2.2024000353434174
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000005.obj,0.16309590978883332,2.200137568626667
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000006.obj,0.15814255678449998,2.164761383488088
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000007.obj,0.15801922951766667,2.1621719735618794
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000008.obj,0.15778920049883333,2.1643906249272122
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000009.obj,0.15754921504250005,2.1626900767783663
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000010.obj,0.1575298531986667,2.1630762509251844
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000011.obj,0.15745355213966666,2.16265576523772
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000012.obj,0.1571393739195,2.1600707595872124
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000013.obj,0.1570679867313333,2.1590682936145766
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000014.obj,0.15692828897916666,2.158542324670901
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000015.obj,0.15676993160816668,2.1575202777966807
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000016.obj,0.1566448296011667,2.155222036350854
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000017.obj,0.15651889359866666,2.154124286965485
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000018.obj,0.15658164855616663,2.1553758397932015
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000019.obj,0.15629141560099996,2.1526708408662922
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000020.obj,0.15613208043599996,2.150165746683285
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000021.obj,0.15595612441066664,2.1504374647987885
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000022.obj,0.1558572168738333,2.148771789266895
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000023.obj,0.15567077761766668,2.146045037892124
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000024.obj,0.1555879802291667,2.141669367917594
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000025.obj,0.1554467470976667,2.1424944911401815
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000026.obj,0.15529793101,2.1398385058000473
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000027.obj,0.1551663726781667,2.13877994646465
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000028.obj,0.1550033277705,2.136818065446768
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000029.obj,0.15491502434883334,2.1364393583085186
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000030.obj,0.15471734190449996,2.132612117560405
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000031.obj,0.1545882880983333,2.129770186767652
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000032.obj,0.1545687991921667,2.130966055474857
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000033.obj,0.15440175746516666,2.1294126448788933
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000034.obj,0.15427775709250002,2.127461589677464
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000035.obj,0.15417430490416667,2.1250602765670275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000036.obj,0.1541579657733333,2.1260347958832884
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000037.obj,0.15400871143299996,2.1236883144974943
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000038.obj,0.153990519755,2.122567368690501
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000039.obj,0.15409254382600002,2.1238456123886014
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000040.obj,0.15394084215599999,2.1220206303047275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000041.obj,0.15391429886983335,2.1212135420324745
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000042.obj,0.15387312552116666,2.1198154850781523
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000043.obj,0.1538537486568333,2.121184684254618
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000044.obj,0.15391014938966668,2.1200504863840197
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000045.obj,0.1538358561035,2.11848587986505
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000046.obj,0.15397320119916666,2.120828885812923
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000047.obj,0.15401074193,2.1206491889507357
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000048.obj,0.15407438936916668,2.1198779567182
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000049.obj,0.15420100670616668,2.120056256989955
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000050.obj,0.15426713730783337,2.121923935678356
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000051.obj,0.1542676833561667,2.121663258897614
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000052.obj,0.1543544135425,2.1201804079685105
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000053.obj,0.1545344134965,2.1181647792976537
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000054.obj,0.15462709213150003,2.1171716802468965
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000055.obj,0.1548159904745,2.1118712232064474
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000056.obj,0.15495526902533333,2.1101797652193692
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000057.obj,0.154954655896,2.109845666615847
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000058.obj,0.15515998310749998,2.10989416297467
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000059.obj,0.15528670116433335,2.109368790571991
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000060.obj,0.1554486495893333,2.112624501825022
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000061.obj,0.1556855521218333,2.114501121327057
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000062.obj,0.15584683063916666,2.1167351957290275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000063.obj,0.1561826906605,2.1203082798880692
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000064.obj,0.15629820274516665,2.1226056194094007
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000065.obj,0.15647042961566665,2.124201709843702
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000066.obj,0.15676310235250007,2.1300219197702983
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000067.obj,0.1570595076678334,2.1351822709947745
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000068.obj,0.15720041574433335,2.1407717109656392
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000069.obj,0.1573316842893333,2.1443689474378846
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000070.obj,0.15743276929483335,2.1469229467354576
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000071.obj,0.15763519424866668,2.150111429365269
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000072.obj,0.157760475782,2.156333923940242
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000073.obj,0.157955340814,2.159244290687747
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000074.obj,0.15808173372866668,2.160402626789693
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000075.obj,0.15826408337500003,2.1625360525800223
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000076.obj,0.1583674233063333,2.1661824554064304
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000077.obj,0.15853058562433334,2.1675943031347216
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000078.obj,0.15872185951383339,2.170152174445433
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000079.obj,0.1587365775135,2.169142377640069
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000080.obj,0.15860015467066668,2.1703443822324195
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000081.obj,0.15865544642566667,2.170286469923191
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000082.obj,0.1583620281211667,2.1681999912584775
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000083.obj,0.15840215665966673,2.169433997924504
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000084.obj,0.1583248884506667,2.169507813527032
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000085.obj,0.1580106548538333,2.16901386477066
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000086.obj,0.15789695682383337,2.1661470958651896
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000087.obj,0.15771838552466666,2.166101488811295
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000088.obj,0.1574941080415,2.1639347495362498
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000089.obj,0.157204670394,2.160808743574712
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000090.obj,0.1570098557946667,2.1574553280391378
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000091.obj,0.15686087642066665,2.155411009442724
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000092.obj,0.15681020748266666,2.156444427182557
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000093.obj,0.1567692396125,2.1524215847263606
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000094.obj,0.156654078551,2.1508334336303285
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000095.obj,0.15666269052899998,2.1518026537565116
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000096.obj,0.15645896417883332,2.1502384124551144
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000097.obj,0.15627797524516668,2.1514000161890445
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000098.obj,0.15616570834883337,2.150737522678191
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000099.obj,0.15604346812050005,2.150090936459773
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000100.obj,0.15594597350649997,2.149791932629793
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000101.obj,0.15587340339366668,2.148134982803041
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000102.obj,0.1558701018831667,2.1478648486306704
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000103.obj,0.15570717339700002,2.1474948481672653
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000104.obj,0.15560619365400002,2.145051462985382
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000105.obj,0.15576509584333334,2.147908822202664
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000106.obj,0.15570608346499998,2.146431522396098
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000107.obj,0.15560634483633337,2.1443583576051535
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000108.obj,0.1556849583678333,2.1461213397752776
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000109.obj,0.15572341034716666,2.146847809295035
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000110.obj,0.155772937407,2.1471180923306514
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000111.obj,0.155809445306,2.147271548327988
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000112.obj,0.1558484592776667,2.1488638675543856
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000113.obj,0.15578515165916668,2.1485470954132198
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000114.obj,0.15574385929583334,2.1483249925158074
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000115.obj,0.15564709083650002,2.146983016036066
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000116.obj,0.15571598369616665,2.1480777339318182
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000117.obj,0.15558811015716667,2.146620369558211
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000118.obj,0.15546601007433333,2.145154635942523
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000119.obj,0.1554485223608334,2.144062099435387
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000120.obj,0.15533247424433333,2.1431891523559017
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000121.obj,0.15530376951883335,2.1424415872217533
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000122.obj,0.15523778651650005,2.140958973566929
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000123.obj,0.1551689763148333,2.140619698952975
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000124.obj,0.15516788537083334,2.140638392988747
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000125.obj,0.15500681310516665,2.138793217998376
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000126.obj,0.15500568972366668,2.1381984451078218
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000127.obj,0.15497399313233334,2.13770042874502
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000128.obj,0.1549022205031667,2.1376883454104143
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000129.obj,0.15491544736033339,2.1373866976099913
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000130.obj,0.1548446143328333,2.1365941845328944
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000131.obj,0.1546965336986667,2.136863111972904
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000132.obj,0.15458289490699997,2.1355616808562847
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000133.obj,0.1546074825998333,2.136006249448045
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000134.obj,0.15451597959816665,2.134669831591763
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000135.obj,0.154488778483,2.133486828549854
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000136.obj,0.15459454823050006,2.1340655717323043
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000137.obj,0.15434928384750002,2.1270871140726566
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000138.obj,0.15440179204016669,2.127736228729107
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000139.obj,0.15451892432433334,2.1278905028633113
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000140.obj,0.15471045315233334,2.1302065669492447
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000141.obj,0.15482487268,2.1305984276520142
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000142.obj,0.15490054961783337,2.1290283654879403
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000143.obj,0.15516690836500002,2.1322706653305934
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000144.obj,0.15536713879983333,2.133922456077233
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000145.obj,0.15547357418199997,2.1316161432958642
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000146.obj,0.1556490210973333,2.133577511290217
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000147.obj,0.15569432161016672,2.129717770099054
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000148.obj,0.15580054590633338,2.12969043578812
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000149.obj,0.15594938745750006,2.1337601879652914
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000150.obj,0.1560813145156667,2.136312765722107
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000151.obj,0.15608692618100004,2.1364017953773606
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000152.obj,0.15601703135533332,2.1336628984417314
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000153.obj,0.1560723925861667,2.1362012582036196
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000154.obj,0.15601001417816673,2.13376604796188
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000155.obj,0.15598265654683335,2.134544011736584
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000156.obj,0.15626923969600004,2.142517307942782
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000157.obj,0.156423225828,2.143412306318887
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000158.obj,0.15659078407783336,2.144907357805398
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000159.obj,0.15670464880116663,2.1499750930849806
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000160.obj,0.15685639368083334,2.149000122973801
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000161.obj,0.15682027600050003,2.1509363107979027
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000162.obj,0.15682165630400002,2.150368865170235
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000163.obj,0.15679085838633333,2.1521290367305936
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000164.obj,0.15696440894633334,2.1552728105725265
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000165.obj,0.15695582091133334,2.154827138564161
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000166.obj,0.15690952629933333,2.15568014562642
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000167.obj,0.1569573253985,2.155206204704041
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000168.obj,0.1569409242841667,2.152465720635649
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000169.obj,0.15698453390966666,2.1507841209659846
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000170.obj,0.15694711743,2.1520131825803857
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000171.obj,0.15696359775083338,2.1466612361251496
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000172.obj,0.15702974575266665,2.1510685052364407
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000173.obj,0.15693422420183334,2.1471246606628176
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000174.obj,0.15687428232533335,2.1521857222684235
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000175.obj,0.1568325841986667,2.1481166138187753
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000176.obj,0.15674427247416667,2.1498503028191625
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000177.obj,0.15656574839199996,2.1506490412684625
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000178.obj,0.1566010193465,2.1485592231081334
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000179.obj,0.156478815194,2.1469073562450967
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000180.obj,0.15632808919650001,2.14252401667935
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000181.obj,0.156342923628,2.1445203498122787
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000182.obj,0.15626110602666668,2.140875035489132
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000183.obj,0.15611824016216666,2.14073414782
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000184.obj,0.15613146895916669,2.1425339994066186
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000185.obj,0.15574881188033332,2.1372231947113676
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000186.obj,0.15583553906350006,2.138643744966049
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000187.obj,0.15565127428216666,2.136142469586931
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000188.obj,0.1557687286545,2.1412627836959524
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000189.obj,0.15571350311066667,2.140402206079708
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000190.obj,0.15564181592616666,2.139497460365363
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000191.obj,0.1553967101016666,2.1347377600234667
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000192.obj,0.15550225686049998,2.137293100896879
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000193.obj,0.15546504062566666,2.135898763057549
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000194.obj,0.15543252579583336,2.1359119033232363
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000195.obj,0.15535318669066664,2.136160478899191
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000196.obj,0.15518167512116668,2.1345269810576375
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000197.obj,0.15514444127666666,2.135583529670311
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000198.obj,0.1550404213123333,2.1353474343576466
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000199.obj,0.15507165279566665,2.139410119350819
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000200.obj,0.15483829768666665,2.1339283516174143
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000201.obj,0.15475713905233335,2.1350545397708225
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000202.obj,0.15465781381700003,2.135213773398301
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000203.obj,0.15476701202849996,2.1398347071934114
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000204.obj,0.15482805678950004,2.1392016617490643
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000205.obj,0.15479805412083333,2.1383929344114807
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000206.obj,0.1548126368383333,2.137863702921458
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000207.obj,0.15484282532299998,2.137337894907656
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000208.obj,0.15471780550116665,2.135950738965989
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000209.obj,0.15474065439083334,2.137175284334465
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000210.obj,0.15475832824583335,2.1357083434037487
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000211.obj,0.15478398145283334,2.1352669723357383
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000212.obj,0.15471877158883335,2.1331464770050843
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000213.obj,0.15468566397833333,2.1329255646693714
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000214.obj,0.1547531400836667,2.133638362410615
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000215.obj,0.15480401908833336,2.134432053642672
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000216.obj,0.15476919669133338,2.133342809140094
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000217.obj,0.15488343047166664,2.132921714140878
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000218.obj,0.15481736580500005,2.13153693869503
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000219.obj,0.15494269463083335,2.1329153232289704
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000220.obj,0.15497996461516667,2.1305453690544303
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000221.obj,0.15510029658483335,2.129556859204379
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000222.obj,0.15505871148700004,2.1300830417425445
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000223.obj,0.1551497290993333,2.1313965930540633
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000224.obj,0.15526219399699998,2.1299245415237706
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000225.obj,0.15531695739283335,2.1291992836206046
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000226.obj,0.15548453917016666,2.1304986563313264
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000227.obj,0.15563003414316667,2.1307365131586997
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000228.obj,0.1557198370228334,2.1271934943491924
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000229.obj,0.1558811538341667,2.1272210793669917
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000230.obj,0.15592625674100002,2.122382820755636
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000231.obj,0.15617414126550003,2.1244275142211704
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000232.obj,0.1561278891575001,2.1233320975602474
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000233.obj,0.15633294430099998,2.12358427265966
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000234.obj,0.15638777256633335,2.123596895558305
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000235.obj,0.1564447051535,2.1230962958189816
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000236.obj,0.15643734059683334,2.123682824766807
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000237.obj,0.156520827242,2.124543666092635
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000238.obj,0.1565759942405,2.1240228279555295
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000239.obj,0.15652238129433335,2.1237544928681626
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000240.obj,0.15655315279733334,2.124276513988074
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000241.obj,0.15646254784633337,2.1255795574261724
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000242.obj,0.1564440288395,2.1262854177538837
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000243.obj,0.15636607634466662,2.125413323663745
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000244.obj,0.15642604940849997,2.1267978663315827
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000245.obj,0.15638364388966663,2.1267344820474468
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000246.obj,0.15648776159866667,2.1301603123184645
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000247.obj,0.15653309667100002,2.1327324536160077
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000248.obj,0.15641019567233333,2.134433665876291
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000249.obj,0.15640376119799998,2.132421031986171
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000250.obj,0.15648439591066668,2.1342041384390322
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000251.obj,0.15664147449366667,2.138561394180613
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000252.obj,0.1566533778091667,2.140550530878627
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000253.obj,0.15667510279583338,2.1412735911512657
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000254.obj,0.15671667121216667,2.143483658901368
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000255.obj,0.15656089569133338,2.143372342571773
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000256.obj,0.15668830975433334,2.144243202981042
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000257.obj,0.15660105763283336,2.142740539707709
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000258.obj,0.1566326246796667,2.144181632447711
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000259.obj,0.156645328257,2.144366754066024
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000260.obj,0.15661316654566665,2.143105371066882
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000261.obj,0.1565006938496667,2.1429056652723726
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000262.obj,0.15660896888783332,2.142783454218869
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000263.obj,0.15649978196366668,2.14148610942843
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000264.obj,0.15644511921816662,2.140168098046584
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000265.obj,0.1563436041418333,2.1392378825617016
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000266.obj,0.15629164586516664,2.1389828907279114
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000267.obj,0.15618485858133338,2.1378405130834803
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000268.obj,0.15624548595616666,2.1389802563605715
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000269.obj,0.15616204407149997,2.138038787264748
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000270.obj,0.1560513750433333,2.137117034050686
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000271.obj,0.1560436450835,2.1392931948623923
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000272.obj,0.15600499008083335,2.1382100354400095
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000273.obj,0.15599001677100005,2.1401900776067126
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000274.obj,0.15594563360833336,2.13801823889844
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000275.obj,0.15585517442500005,2.1370898014859367
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000276.obj,0.155799733067,2.13537873425918
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000277.obj,0.15578625619716666,2.1338845032572817
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000278.obj,0.1557071016066667,2.131170797478188
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000279.obj,0.15568154707700002,2.127482736724153
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000280.obj,0.155671837986,2.124777633947142
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000281.obj,0.15547900227083336,2.117166129042952
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000282.obj,0.15536986808550002,2.116334369868377
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000283.obj,0.1552800462735,2.1157211039143085
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000284.obj,0.1551624250993334,2.115373081111974
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000285.obj,0.15512274671033335,2.115405065236076
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000286.obj,0.15508982421600004,2.11576872236493
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000287.obj,0.15507531715033337,2.1187962998959176
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000288.obj,0.15506682054150003,2.1191975015454476
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000289.obj,0.15512226706783333,2.120925023981212
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000290.obj,0.15511811271299997,2.125221273609425
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000291.obj,0.155173643766,2.13053992031199
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000292.obj,0.15522318354783335,2.1336288502628395
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000293.obj,0.15531324009050002,2.133376430246926
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000294.obj,0.1554864061995,2.134830194459618
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000295.obj,0.15557495158183332,2.1367184990074364
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000296.obj,0.15571245326433336,2.1374329799206246
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000297.obj,0.1557947704388333,2.1379457919022604
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000298.obj,0.15582986490016668,2.1380031079606576
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000299.obj,0.15586588427366668,2.139785391163271
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000300.obj,0.15595747395866666,2.141177622079178
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000301.obj,0.15587429734316666,2.137403197126654
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000302.obj,0.15601087801966668,2.138381112981107
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000303.obj,0.15596438657466669,2.137770540997269
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000304.obj,0.15598326481916663,2.1379828932267335
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000305.obj,0.15603335687533337,2.1378478989766134
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000306.obj,0.15587281392966668,2.140844798300949
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000307.obj,0.15590383139666664,2.137399130935052
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000308.obj,0.15595793865950003,2.137610061502335
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000309.obj,0.1558618363178334,2.1368201419671764
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000310.obj,0.1560098749285,2.13332865422052
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000311.obj,0.15597534853583336,2.1378130240956508
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000312.obj,0.1559547398475,2.1386341867382197
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000313.obj,0.15600250975433338,2.138458060411073
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000314.obj,0.15593037188716669,2.1307298831976245
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000315.obj,0.15604284849166666,2.126653376346219
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000316.obj,0.15601939517433333,2.1256296950361437
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000317.obj,0.15597424777549998,2.1355206950766825
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000318.obj,0.15592685523016667,2.13149893187313
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000319.obj,0.15588785589866672,2.138659380625774
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000320.obj,0.15604273670750002,2.135588621728509
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000321.obj,0.15605775401400002,2.136493239087105
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000322.obj,0.15594349862933332,2.1422207330657
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000323.obj,0.1560110096366667,2.141867788509273
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000324.obj,0.15585928062300003,2.1410060083413804
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000325.obj,0.15587200317766667,2.1426910869303875
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000326.obj,0.15581343816383336,2.141588171314132
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000327.obj,0.15575336702833334,2.141589657003512
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000328.obj,0.1557338448351667,2.141524112171275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000329.obj,0.15583840144783329,2.1435474251563784
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000330.obj,0.15574826835616667,2.1438142316179114
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000331.obj,0.15581665922966664,2.1446195157541093
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000332.obj,0.15582374009316668,2.1452309004785226
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000333.obj,0.15572001859083334,2.1450447004979805
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000334.obj,0.15574176426600006,2.1457460847762486
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000335.obj,0.15563301664166668,2.1448337057433298
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000336.obj,0.15561129671966667,2.1451469308475684
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000337.obj,0.15559833028116665,2.144816387552071
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000338.obj,0.1556216869595,2.14598200324998
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000339.obj,0.15561738771599995,2.1461606995331093
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000340.obj,0.15556359941433334,2.1452927861961357
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000341.obj,0.15560750305000004,2.1459534228161963
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000342.obj,0.15562904499233338,2.1454331798440514
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000343.obj,0.15553017508150002,2.1448322307763257
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000344.obj,0.15549096751050007,2.144994129544477
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000345.obj,0.15548327407833334,2.1461533080226185
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000346.obj,0.15550209434783335,2.14647027075709
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000347.obj,0.15548799136249997,2.1468601549704998
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000348.obj,0.15540801480016667,2.145774626194628
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000349.obj,0.15535474192100007,2.144463265854774
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000350.obj,0.15532046788433335,2.144278769901167
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000351.obj,0.15522085589433335,2.143494667276472
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000352.obj,0.15525679692349997,2.144059279275268
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000353.obj,0.15519672266083334,2.143533315081903
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000354.obj,0.15511646155966669,2.1423462808659877
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000355.obj,0.15512376500150005,2.142548355481478
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000356.obj,0.15511464390450003,2.1421469122297325
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000357.obj,0.15497149686516662,2.140422010641147
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000358.obj,0.15502880363566668,2.1405653178805726
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000359.obj,0.1550192621293333,2.139692406132169
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000360.obj,0.15506044335449998,2.1395751528369336
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000361.obj,0.15494239466783333,2.1390617570169677
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000362.obj,0.15500061820600003,2.1395884346737084
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000363.obj,0.15505075203766666,2.139426374558776
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000364.obj,0.15515428994383335,2.1395934517056334
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000365.obj,0.15519521236599998,2.140194658542433
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000366.obj,0.15514449448083337,2.1390776447392517
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000367.obj,0.1551211064493333,2.1384589561923697
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000368.obj,0.15505230076300003,2.137802727652275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000369.obj,0.1550334962461667,2.137598563473302
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000370.obj,0.15507612291500003,2.138481133395356
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000371.obj,0.1550697937205,2.138299249347158
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000372.obj,0.154983427014,2.1363632261035277
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000373.obj,0.15496082663433336,2.1360367771425115
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000374.obj,0.1549626563255,2.136941749117833
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000375.obj,0.15492519642383334,2.1362300341424
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000376.obj,0.15482866760883335,2.134878345840283
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000377.obj,0.15494514900383335,2.136002737695812
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000378.obj,0.15493850597233336,2.135148553686104
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000379.obj,0.15507651349433338,2.1370880711592672
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000380.obj,0.1551558097015,2.137199532209259
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000381.obj,0.15532601416816666,2.1385853147978833
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000382.obj,0.15540308563233338,2.1393033875545537
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000383.obj,0.1555279164068333,2.1399488995220626
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000384.obj,0.15568294962083332,2.141089235558801
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000385.obj,0.15586000039783332,2.141977810894615
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000386.obj,0.15604719668833333,2.144630181795325
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000387.obj,0.1560888923098333,2.1430459975710816
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000388.obj,0.15608814348533334,2.139998319714211
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000389.obj,0.15613801517349996,2.1344423372244563
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000390.obj,0.15626426941483337,2.128948946316731
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000391.obj,0.1562815472745,2.1297672348061236
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000392.obj,0.1562701054456667,2.1338563013774747
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000393.obj,0.15627116572999997,2.13325017140153
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000394.obj,0.1563342457498333,2.132383277604834
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000395.obj,0.15631057667116666,2.1338718832774797
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000396.obj,0.15638831574983336,2.1336581639697414
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000397.obj,0.15649639683516667,2.1342532088809314
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000398.obj,0.15651586458983335,2.1332759163182007
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000399.obj,0.1564287800115,2.1367107977351654
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000400.obj,0.1565091742596667,2.1390691002828772
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000401.obj,0.15645689893133335,2.1367663228920994
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000402.obj,0.15662431497266666,2.1362842599630194
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000403.obj,0.15670647719316672,2.1372077776860348
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000404.obj,0.15677885565000002,2.135868205200627
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000405.obj,0.1567808119775,2.136506051578441
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000406.obj,0.156802765314,2.1323058816125458
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000407.obj,0.15678372350150005,2.133442857408166
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000408.obj,0.1567063220421667,2.1335682013141026
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000409.obj,0.1566799755213334,2.1289027198291532
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000410.obj,0.15672073331783332,2.129539380641673
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000411.obj,0.15658303256666667,2.1281764336751676
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000412.obj,0.15662797980049997,2.1285694170239893
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000413.obj,0.15650474596099997,2.128572902660481
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000414.obj,0.15641994050716668,2.128856767560902
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000415.obj,0.1563222288885,2.1305058726875594
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000416.obj,0.15632065806883336,2.133959131269493
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000417.obj,0.15620498834150004,2.1303313566636155
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000418.obj,0.15616454644733335,2.132468424981928
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000419.obj,0.15615684872133334,2.134230204383209
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000420.obj,0.15614866374666664,2.1345086548259036
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000421.obj,0.1560164511335,2.135547700522758
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000422.obj,0.155973536013,2.135259328629198
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000423.obj,0.15589691553950003,2.1355621053205347
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000424.obj,0.15586881784083334,2.1364301476040546
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000425.obj,0.1557708350465,2.136517450734681
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000426.obj,0.15579609583266668,2.138264482010723
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000427.obj,0.15579489041683336,2.138952827128397
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000428.obj,0.15577429463233333,2.1382716756570352
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000429.obj,0.1556897481485,2.139418666298971
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000430.obj,0.15563755271466667,2.139858491310471
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000431.obj,0.155546452,2.1371398333541536
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000432.obj,0.15566616705316666,2.14157077580268
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000433.obj,0.15568024758016666,2.139413676038539
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000434.obj,0.15578789724983333,2.13928908512845
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000435.obj,0.15576399877133335,2.138220400410359
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000436.obj,0.155610327376,2.137225607229147
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000437.obj,0.15568765449550004,2.1377138887290665
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000438.obj,0.15559189101716664,2.1375356817326483
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000439.obj,0.15560861059400005,2.1376214540332774
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000440.obj,0.1557021269916667,2.138024581290556
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000441.obj,0.1555229715125,2.1365472160715027
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000442.obj,0.15557707348866667,2.1380532500667884
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000443.obj,0.15562238366466669,2.1408064434376985
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000444.obj,0.15564102116116668,2.1420787984145977
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000445.obj,0.15571707340883334,2.145996616863044
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000446.obj,0.15582929787533334,2.1472093689727174
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000447.obj,0.15594074741350006,2.1492842473968596
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000448.obj,0.15601140088550003,2.150049443598905
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000449.obj,0.15614055463716667,2.151746054751533
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000450.obj,0.1562291607901667,2.1544985635242586
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000451.obj,0.15634970859483333,2.156052320508187
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000452.obj,0.15650061791116662,2.1555320934959576
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000453.obj,0.15679098877716663,2.1538240692559056
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000454.obj,0.15710920446283333,2.1554186267453237
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000455.obj,0.15715592280733334,2.1502559263613827
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000456.obj,0.15721514875466663,2.1504821707986177
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000457.obj,0.15723349359916666,2.1471622625373277
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000458.obj,0.1574337021386667,2.144784102064832
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000459.obj,0.1574025618275,2.140971430730866
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000460.obj,0.15722070537666671,2.137969927790031
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000461.obj,0.15724023800433337,2.13686814151523
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000462.obj,0.15720619327516666,2.134664841240339
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000463.obj,0.15691558774016667,2.131332359303814
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000464.obj,0.15682626948483336,2.1288753689415643
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000465.obj,0.1567597941011667,2.127117962559762
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000466.obj,0.15656782117550003,2.1243721656640275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000467.obj,0.15635952147016668,2.1213398751953014
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000468.obj,0.15631778674333333,2.1186819076712755
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000469.obj,0.1562154943438333,2.117006616238195
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000470.obj,0.15604764742533334,2.1151753190586904
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000471.obj,0.1559283175266667,2.1128613326139636
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000472.obj,0.15590081671816663,2.1120605745526744
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000473.obj,0.15576192670283331,2.112248909833295
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000474.obj,0.15560394790433335,2.11087331332026
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000475.obj,0.15560990658366666,2.1118574162846757
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000476.obj,0.15570307695916663,2.1205556616281416
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000477.obj,0.15566562319850002,2.1213439169876764
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000478.obj,0.15566427050216664,2.1235176227069186
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000479.obj,0.15576011175633334,2.1270830877342743
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000480.obj,0.1557533237516667,2.1297457696025663
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000481.obj,0.15583411813666667,2.13153855351409
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000482.obj,0.15591050684983335,2.1331727596437564
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000483.obj,0.1559063098458333,2.134255279337379
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000484.obj,0.1558543044928333,2.137444484631818
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000485.obj,0.15588549975916666,2.139635977349619
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000486.obj,0.1555678943956667,2.1380183860477113
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000487.obj,0.15530587969633336,2.137683005204992
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000488.obj,0.15530971240250002,2.1381012822141967
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000489.obj,0.15522440152016664,2.1383904903166764
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000490.obj,0.15522572893133332,2.138363472720812
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000491.obj,0.1550654951396667,2.1371261298148245
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000492.obj,0.155073704701,2.1377942468058624
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000493.obj,0.15501067607966668,2.1351441751323867
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000494.obj,0.15476694516866668,2.1328872475808334
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000495.obj,0.1546655300656667,2.1298087484019392
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000496.obj,0.15476715268950003,2.130177349729468
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000497.obj,0.15474178131633337,2.128274445873339
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000498.obj,0.15470850605766664,2.127465934222298
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000499.obj,0.15468746496816668,2.1285131338310626
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000500.obj,0.15476014225800003,2.132196652175188
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000501.obj,0.15471657626466664,2.130249517355761
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000502.obj,0.15486232986066667,2.1329591760222035
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000503.obj,0.15486511544399995,2.1353186654011487
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000504.obj,0.15484782663483332,2.138709842453962
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000505.obj,0.1548843047505,2.1410827802913848
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000506.obj,0.15496617719849998,2.142799601679455
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000507.obj,0.15497865303966665,2.1445668255705113
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000508.obj,0.155186686473,2.1474144873672274
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000509.obj,0.15531547611466667,2.1481834082160476
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000510.obj,0.15541705596216665,2.148672522472479
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000511.obj,0.15545662856100004,2.1497820001864536
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000512.obj,0.155553466835,2.1515605457015705
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000513.obj,0.15577667934633332,2.150597261264055
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000514.obj,0.15592232015033336,2.153326406870228
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000515.obj,0.15609507956599997,2.1542961988834435
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000516.obj,0.1562642750001667,2.1559059039318442
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000517.obj,0.15632853398116667,2.1548160489202917
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000518.obj,0.15642233919483334,2.1575596498009357
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000519.obj,0.15655520067466672,2.1588760463989507
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000520.obj,0.15684757135350003,2.1609435481289054
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000521.obj,0.15686876783066667,2.1633194660924264
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000522.obj,0.15673893169633332,2.1628062035019444
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000523.obj,0.15689866491399995,2.162613181632623
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000524.obj,0.15686729688349998,2.1601870856706467
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000525.obj,0.15680391192916665,2.1614943606902
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000526.obj,0.15673726259816667,2.1601835538390564
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000527.obj,0.15674892283583333,2.1587321364987537
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000528.obj,0.15669317073399996,2.1568153098898333
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000529.obj,0.15673146518183337,2.1562165970185814
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000530.obj,0.1566419939183334,2.154130420680663
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000531.obj,0.15669768803383333,2.150743014244531
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000532.obj,0.15672677369916665,2.1514181370531285
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000533.obj,0.156759087643,2.149791920919521
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000534.obj,0.15683193727066666,2.1486266179170754
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000535.obj,0.15688235736766665,2.146331717435034
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000536.obj,0.15704787275066664,2.1441480224949436
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000537.obj,0.15703612502900005,2.1450049010771526
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000538.obj,0.1572255911806667,2.1432833117551287
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000539.obj,0.15725095787583332,2.1415791767569803
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000540.obj,0.15729769848983333,2.1418519727403695
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000541.obj,0.15731786152250002,2.1415561369548484
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000542.obj,0.15734821650266667,2.1412522811286725
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000543.obj,0.15719635073416668,2.141666589785495
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000544.obj,0.1571227684626667,2.142098762572125
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000545.obj,0.15713198804616674,2.140161406039027
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000546.obj,0.15717734803316663,2.1411747902380456
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000547.obj,0.15692448767033332,2.1408272227325424
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000548.obj,0.156949429568,2.139848846480773
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000549.obj,0.15685177766516667,2.14051545615739
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000550.obj,0.15675787736283336,2.1445221035233692
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000551.obj,0.15681801661633335,2.145992926758286
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000552.obj,0.15662894897116664,2.145933964489344
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000553.obj,0.15678282276549999,2.146371362318209
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000554.obj,0.15680667253983338,2.1453912519338605
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000555.obj,0.1567634736085,2.143856671036874
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000556.obj,0.15673093626016668,2.1424301288658305
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000557.obj,0.1567054785796667,2.139168516754244
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000558.obj,0.15656496987683333,2.1372209333690755
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000559.obj,0.1565982647415,2.1314812622531227
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000560.obj,0.15649474544516667,2.1241209300053496
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000561.obj,0.15642162165566664,2.117968024304621
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000562.obj,0.15634216766883333,2.114593864605153
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000563.obj,0.15643863513883338,2.1131763371241203
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000564.obj,0.15648505241299998,2.1127004281382455
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000565.obj,0.15646797994700007,2.1093531362360403
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000566.obj,0.1563420207581667,2.1082765943908863
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000567.obj,0.1561547293935,2.105498121861751
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000568.obj,0.1560676417665,2.1042899211185664
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000569.obj,0.15596615468016667,2.102571648911886
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000570.obj,0.15582438249383337,2.1011029914161403
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000571.obj,0.1557074591446667,2.0997315283543085
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000572.obj,0.15547969269633333,2.098803458810582
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000573.obj,0.15529952231816668,2.0971981621570617
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000574.obj,0.15513313273183332,2.0970853079068976
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000575.obj,0.15507379267466664,2.0978658788174602
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000576.obj,0.154905536387,2.096767956574453
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000577.obj,0.15477025021033333,2.0976855873835074
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000578.obj,0.1547063291871667,2.0998874650724306
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000579.obj,0.15460406827933337,2.1045949596289786
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000580.obj,0.15455169961249998,2.109646794506213
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000581.obj,0.15461750721600004,2.1151056902739476
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000582.obj,0.15453497856549997,2.1168142558990466
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000583.obj,0.15451649988550004,2.11679445970745
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000584.obj,0.15463551339299997,2.1187367752665125
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000585.obj,0.15458061438683335,2.1193166354627877
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000586.obj,0.15456986763983332,2.1204153289733654
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000587.obj,0.15439991576316667,2.119707904777486
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000588.obj,0.15431507724350002,2.119938755828279
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000589.obj,0.15435342305416666,2.1204334628295363
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000590.obj,0.1542379398066666,2.119448976115485
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000591.obj,0.15418565197249995,2.1192350642308293
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000592.obj,0.15405054580166666,2.118163884437179
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000593.obj,0.15415955910783335,2.1202034534624348
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000594.obj,0.15407520424099996,2.1201467318371647
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000595.obj,0.15404801188033335,2.1198934521213606
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000596.obj,0.1542295268205,2.1198227532862033
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000597.obj,0.154257121903,2.120404564584371
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000598.obj,0.15443242401233337,2.1208674079454792
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000599.obj,0.15449680941250002,2.120458621411547
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000600.obj,0.155070209994,2.1220594260510723
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000601.obj,0.15528142292666663,2.125066337553385
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000602.obj,0.155505186562,2.1279196514426455
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000603.obj,0.1556192145115,2.12976255523881
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000604.obj,0.15563835878783333,2.131404235690494
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000605.obj,0.15574305001266667,2.1347161597187334
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000606.obj,0.15564395394133335,2.1365721520672483
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000607.obj,0.15569025787149998,2.1386530098964416
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000608.obj,0.15584788896216673,2.1440127296648543
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000609.obj,0.156003465566,2.1477846168172188
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000610.obj,0.1560632965328333,2.150741770019488
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000611.obj,0.15642950617099996,2.1587027730609187
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000612.obj,0.1567927279525,2.1630355907342924
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000613.obj,0.15739187638483335,2.169020391109528
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000614.obj,0.15782206079333333,2.173915865106934
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000615.obj,0.15811850799416668,2.176932746683301
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000616.obj,0.15852951964649997,2.1786774418128623
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000617.obj,0.15871891484833334,2.1800503653979844
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000618.obj,0.1590700029148333,2.1829054406040704
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000619.obj,0.15922287669700003,2.179967175340807
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000620.obj,0.1594375936445,2.180508756506449
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000621.obj,0.15952833223083335,2.1781978374877737
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000622.obj,0.1598543446045,2.1770969612944757
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000623.obj,0.15975137121583335,2.17070314637923
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000624.obj,0.15984394456966666,2.166763485187148
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000625.obj,0.15993034409250004,2.167554814182917
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000626.obj,0.15973994958883336,2.165740386713276
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000627.obj,0.1596495265703333,2.1598961575638636
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000628.obj,0.15967991274833335,2.160082133593031
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000629.obj,0.1596912550871667,2.1564098885093466
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000630.obj,0.1594973381873333,2.1525163486152614
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000631.obj,0.15946324595400005,2.1491558629274414
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000632.obj,0.15941813768483334,2.1476887198820185
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000633.obj,0.15934333805600004,2.1461185228420447
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000634.obj,0.15923093207733333,2.142731590605681
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000635.obj,0.15903702415000004,2.1406653919359795
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000636.obj,0.158720578909,2.138177539655818
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000637.obj,0.15851783905466665,2.1353473476220546
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000638.obj,0.15831482771749997,2.1307966357185126
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000639.obj,0.15828258366066666,2.130399633819332
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000640.obj,0.15804217623349998,2.12809588889376
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000641.obj,0.15799679076499998,2.1281076934667906
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000642.obj,0.15792253802050005,2.1278868321941555
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000643.obj,0.1578072232723334,2.1315581428309596
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000644.obj,0.15740273992266668,2.132253161131675
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000645.obj,0.15718724491950006,2.1317493047706293
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000646.obj,0.15661426217033333,2.1365398331576446
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000647.obj,0.15639781983599998,2.1400362348727096
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000648.obj,0.15596937762016666,2.1427652616879858
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000649.obj,0.15573478636316665,2.1411851787923015
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000650.obj,0.15553239060749993,2.1406196630582053
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000651.obj,0.15534402897483335,2.1416538896637016
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000652.obj,0.1550711828605,2.132571332789293
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000653.obj,0.15496472323816668,2.124564419303747
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000654.obj,0.15462382718749995,2.1183536389092694
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000655.obj,0.15441490905283334,2.1141657031471865
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000656.obj,0.15414013930616668,2.1098336840565186
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000657.obj,0.15393509850116666,2.10916451497437
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000658.obj,0.15379726060266666,2.109928016595004
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000659.obj,0.15350330678500002,2.1072953252832494
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000660.obj,0.1532374711978333,2.1083349775109426
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000661.obj,0.1529862519961667,2.1061295834894804
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000662.obj,0.15282847200583333,2.1068755968868933
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000663.obj,0.15279707753499996,2.1080090899157047
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000664.obj,0.15261759299283334,2.1095265088100987
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000665.obj,0.1526543980881667,2.1125746304574102
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000666.obj,0.152491923749,2.1121179104485304
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000667.obj,0.15248441921733336,2.115629861859807
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000668.obj,0.15240031989483338,2.116891209166521
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000669.obj,0.15225995715899998,2.1187261268349844
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000670.obj,0.15237572446516667,2.1208444087576503
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000671.obj,0.15243841217316667,2.1232798131975366
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000672.obj,0.15250507290350002,2.125259756285385
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000673.obj,0.15268077409949998,2.127834445595659
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000674.obj,0.15274999009949997,2.1289544965884417
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000675.obj,0.15286217603033336,2.130802962351568
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000676.obj,0.152995508821,2.133317475811329
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000677.obj,0.15307787625366667,2.1342035008477187
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000678.obj,0.15328538603033334,2.135518348810401
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000679.obj,0.15352423177800004,2.138402847180591
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000680.obj,0.1536112932211667,2.139292522889614
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000681.obj,0.15382993226766667,2.141049852881217
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000682.obj,0.15416060317100005,2.142738815744183
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000683.obj,0.15446339128216666,2.1464043160674016
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000684.obj,0.15477417740000002,2.146757010563225
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000685.obj,0.15512193000566665,2.1491455047606105
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000686.obj,0.15537068624033334,2.148632961162352
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000687.obj,0.15572776892466667,2.1502138122064895
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000688.obj,0.15599959019183335,2.153576651126812
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000689.obj,0.15631935767400001,2.154937062195258
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000690.obj,0.15660545721500002,2.1575274215853084
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000691.obj,0.15704837043849998,2.1598513111168978
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000692.obj,0.15731402858550003,2.1606378531677186
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000693.obj,0.15747480243216666,2.1608454195777456
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000694.obj,0.15771602605149998,2.161497842862239
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000695.obj,0.1578589185598333,2.1612952703990747
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000696.obj,0.15801440028083333,2.163565846060162
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000697.obj,0.15796275902416668,2.160943692652626
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000698.obj,0.1580093692583333,2.1594674361779904
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000699.obj,0.15832084057133333,2.163673623436195
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000700.obj,0.15811465653650003,2.1597790701344644
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000701.obj,0.15827192440766666,2.1613404169462096
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000702.obj,0.15805803777366667,2.152620203479545
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000703.obj,0.15819212582983336,2.1554338652728786
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000704.obj,0.1583330200031667,2.1545911460096687
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000705.obj,0.1585735501531667,2.155300890781504
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000706.obj,0.15879052369316665,2.1541265460558874
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000707.obj,0.15886918355383334,2.1575019105390116
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000708.obj,0.1589875824426667,2.1603761111738007
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000709.obj,0.1590872066875,2.156761254555001
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000710.obj,0.15914844687783333,2.163190734227447
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000711.obj,0.1591494868836667,2.166200340616873
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000712.obj,0.15918722931016666,2.1680770579824027
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000713.obj,0.15931874620266664,2.1663542024084963
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000714.obj,0.15916744845916664,2.172233253968759
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000715.obj,0.1591754982611667,2.1751184338852383
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000716.obj,0.15906804248933337,2.169438371333844
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000717.obj,0.15907321459400003,2.1700049750665067
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000718.obj,0.1592111985295,2.1698253341607465
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000719.obj,0.15908848429833328,2.168453015095406
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000720.obj,0.1589261172175,2.1660602286006747
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000721.obj,0.1588847098691667,2.1637396802420485
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000722.obj,0.1587812697475,2.1595026614524264
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000723.obj,0.15860985860383334,2.1569425940533016
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000724.obj,0.15847977149566672,2.152196596718397
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000725.obj,0.15820739037500003,2.1527754951680427
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000726.obj,0.15808443305783332,2.1522551853919
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000727.obj,0.15778770359083333,2.1489472156493687
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000728.obj,0.15755858138400003,2.142536729283799
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000729.obj,0.15741110629633337,2.1394111009658814
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000730.obj,0.1572351663265,2.1372930293457393
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000731.obj,0.15695863609483332,2.1365587187800053
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000732.obj,0.15671483386166662,2.1343905138949992
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000733.obj,0.15642128840666666,2.128057116180769
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000734.obj,0.1561210020423333,2.126916085773509
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000735.obj,0.15583070034666668,2.1263505782879064
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000736.obj,0.15541269495416668,2.121324490257913
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000737.obj,0.15525980464266667,2.1192003540116833
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000738.obj,0.1548631060605,2.119159646785048
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000739.obj,0.15436945449166667,2.118947594418796
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000740.obj,0.15401416525699999,2.1125795309072326
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000741.obj,0.1535427786695,2.1099227471680977
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000742.obj,0.1531021322273333,2.1042761654764353
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000743.obj,0.15281853219833333,2.097049791596946
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000744.obj,0.15238751161116665,2.098481115388864
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000745.obj,0.15206882283550005,2.094887989335931
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000746.obj,0.15173601725316668,2.0937994441332157
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000747.obj,0.15141609724466665,2.084794956963815
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000748.obj,0.1510535546648333,2.0769612316177612
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000749.obj,0.15088584896416668,2.0765611675940896
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000750.obj,0.15053967531583334,2.0729774075291942
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000751.obj,0.15036327034650004,2.0717663686052594
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000752.obj,0.15022085260833334,2.071182053281011
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000753.obj,0.15010670770433332,2.068608437253723
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000754.obj,0.1499826982276667,2.0672572001439398
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000755.obj,0.15000061254383332,2.067277753415622
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000756.obj,0.1500238815086667,2.0686040312961813
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000757.obj,0.1501054998056667,2.06867115668517
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000758.obj,0.15014054516633332,2.069519523571461
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000759.obj,0.15038004507066668,2.073599444953606
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000760.obj,0.1505756382433333,2.073460843361876
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000761.obj,0.15082543444699997,2.078850570150069
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000762.obj,0.15109645552466666,2.0825925296136183
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000763.obj,0.15126671115216667,2.0859461779183324
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000764.obj,0.1513538351618333,2.087914437461116
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000765.obj,0.15154307959483337,2.0908268759756776
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000766.obj,0.151930933045,2.0931096165338428
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000767.obj,0.15218217921299998,2.0934834644333544
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000768.obj,0.15256911219850006,2.0956668963034994
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000769.obj,0.15283463926333335,2.0989631232722847
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000770.obj,0.1532472700925,2.101849686068848
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000771.obj,0.15382797876800003,2.1065682221056767
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000772.obj,0.15430119897366668,2.1108584792147833
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000773.obj,0.154812135593,2.114653816552175
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000774.obj,0.15529774185050005,2.120021257023753
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000775.obj,0.15574802401550003,2.1262341695476414
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000776.obj,0.1561384053083334,2.1319210542090063
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000777.obj,0.15674449540600005,2.140139817604036
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000778.obj,0.15734306890850003,2.1460727469942387
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000779.obj,0.15773153861166667,2.150994924914877
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000780.obj,0.15812377752033335,2.1552018915889
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000781.obj,0.15869173127550001,2.1615677533678284
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000782.obj,0.15924279922116671,2.166736701083469
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000783.obj,0.15973503233683334,2.170485184068142
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000784.obj,0.1601263573761667,2.175293340536616
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000785.obj,0.160550519409,2.18213515301073
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000786.obj,0.16089565132866665,2.1834392105243956
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000787.obj,0.16110408278333332,2.1859642061419153
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000788.obj,0.16150776244183337,2.187179205583616
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000789.obj,0.1617064633268334,2.188309874094037
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000790.obj,0.16197785373900003,2.1888379332146872
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000791.obj,0.16212138081866664,2.1899778310980826
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000792.obj,0.16215729212800004,2.1872798197091226
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000793.obj,0.16224513146650005,2.189186317464632
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000794.obj,0.16221057646716663,2.186721783239161
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000795.obj,0.16242858271616667,2.1875969585701074
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000796.obj,0.1623290104516667,2.187404927320892
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000797.obj,0.1621286973048333,2.186499794694855
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000798.obj,0.16192093796350002,2.1885873245134917
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000799.obj,0.161769238163,2.1836016969653773
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000800.obj,0.1615913636111667,2.184745832416588
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000801.obj,0.1612995472321667,2.183805752658767
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000802.obj,0.16102783053483333,2.1814642977308534
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000803.obj,0.16072774566833334,2.178918967139718
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000804.obj,0.16056027694500005,2.1775843332752265
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000805.obj,0.16017264970716671,2.175257540768576
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000806.obj,0.16001507605400003,2.1744224234071416
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000807.obj,0.15964818400566663,2.171182504875116
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000808.obj,0.15935357472083334,2.1680817186226857
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000809.obj,0.15886883938133334,2.165021001972807
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000810.obj,0.1585041112865,2.160619111070965
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000811.obj,0.15803880473250007,2.1573889720523165
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000812.obj,0.15765929657233335,2.154500536493365
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000813.obj,0.15725446710750002,2.1491672454678885
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000814.obj,0.15698133699266667,2.1451749757330716
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000815.obj,0.1566822355943333,2.14216640847758
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000816.obj,0.15637153825533334,2.1401722690471487
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000817.obj,0.15608561166683327,2.138998109229434
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000818.obj,0.1557967029133334,2.1364134114170077
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000819.obj,0.1554505869495,2.1334133626902356
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000820.obj,0.15515166428800004,2.1305559577121684
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000821.obj,0.15499107808316664,2.1309096794687985
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000822.obj,0.15479707637,2.1304989995989776
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000823.obj,0.1544380428240001,2.1271878558827177
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000824.obj,0.15423914670466662,2.1241813160282454
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000825.obj,0.153947870807,2.12511166454691
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000826.obj,0.153648847149,2.12335965397649
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000827.obj,0.15339514378199998,2.1208869890355984
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000828.obj,0.15316804855050004,2.1199528764932074
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000829.obj,0.1529569032101667,2.120105672056136
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000830.obj,0.15274078630433335,2.1172815076823692
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000831.obj,0.15257664368083335,2.11643917376158
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000832.obj,0.152396123137,2.113823578811161
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000833.obj,0.15227667991383328,2.112928128419289
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000834.obj,0.15219406180266665,2.1114648323604195
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000835.obj,0.15213912138166663,2.1108856195466275
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000836.obj,0.15203962991333334,2.110040813824787
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000837.obj,0.1519516635095,2.109865320012524
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000838.obj,0.15202677048616667,2.109808099220089
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000839.obj,0.15208531304633333,2.110958024102818
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000840.obj,0.1521157558603333,2.1093542312364746
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000841.obj,0.1522163494431667,2.1083862788986214
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000842.obj,0.1522347027185,2.1097326652584036
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000843.obj,0.15230314654,2.1090652448177316
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000844.obj,0.15235284443883332,2.110337403150536
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000845.obj,0.15237831679383332,2.110293137294557
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000846.obj,0.15253656014850003,2.1128043647277477
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000847.obj,0.15267805863099998,2.1141886606518
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000848.obj,0.15283608359900003,2.1182492880052064
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000849.obj,0.1530572518051667,2.121277085343283
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000850.obj,0.15319728587633336,2.1231685192514687
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000851.obj,0.15338312859300002,2.1243939445416413
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000852.obj,0.15361526645916668,2.1279340602265866
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000853.obj,0.1538061460665,2.1310520238931288
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000854.obj,0.15400631450283336,2.132338435898272
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000855.obj,0.15428863706033336,2.1360390281067616
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000856.obj,0.1544078658373333,2.136234462966729
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000857.obj,0.15477462194616665,2.14037069095508
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000858.obj,0.1550284401581667,2.143180999195492
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000859.obj,0.15558152997999997,2.1488486702125327
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000860.obj,0.15586419397516668,2.1503932381249924
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000861.obj,0.15595431268000004,2.1488054715507365
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000862.obj,0.1564344732085,2.152435202582338
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000863.obj,0.15661914321849998,2.1528723651586232
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000864.obj,0.15704787855533334,2.1564587138029383
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000865.obj,0.157355867631,2.1587386795174535
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000866.obj,0.15759697411416665,2.16089394533035
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000867.obj,0.15772633591499996,2.1604775001849545
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000868.obj,0.15789285740249998,2.1607788962451937
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000869.obj,0.15801907757600003,2.1604484120903282
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000870.obj,0.1583217554413334,2.163391414782214
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000871.obj,0.1584281478501667,2.1637880888537024
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000872.obj,0.15859605040133334,2.165493261310727
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000873.obj,0.15861816861900002,2.1661481059522925
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000874.obj,0.1588884672496667,2.168702671678136
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000875.obj,0.15891528337166666,2.168386721879946
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000876.obj,0.15900357241000004,2.168907480139957
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000877.obj,0.15905212046449999,2.1696185840105335
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000878.obj,0.15874980742783337,2.166541473371149
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000879.obj,0.15887754189000003,2.168426477631412
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000880.obj,0.1588404405001667,2.168903024138173
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000881.obj,0.15884080601650002,2.1686695033564765
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000882.obj,0.15871031080916667,2.1667081373027046
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000883.obj,0.1585554469963333,2.1666700310972695
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000884.obj,0.15848506216316668,2.166447187515212
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000885.obj,0.15843233903733334,2.165602686634971
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000886.obj,0.15837036967083334,2.165508890945705
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000887.obj,0.15833139119700002,2.1651897456125537
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000888.obj,0.15783647213433333,2.161949475050779
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000889.obj,0.157947643956,2.1628563874610447
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000890.obj,0.15778829446900003,2.1628894065000392
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000891.obj,0.1575939962796667,2.161532996752327
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000892.obj,0.15725125756883335,2.158123081845442
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000893.obj,0.15700094621483335,2.156319521904555
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000894.obj,0.1568628763305,2.155501419810115
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000895.obj,0.15687201381850002,2.155345659898765
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000896.obj,0.1562872553696667,2.149472854672023
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000897.obj,0.1562243187436667,2.1469374661075524
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000898.obj,0.1559403612643333,2.138456236899351
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000899.obj,0.15585050674900003,2.1373857733114074
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000900.obj,0.15590744496966666,2.1362921579193053
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000901.obj,0.15575142127400002,2.1355813420800445
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000902.obj,0.1557190463135,2.1340546215862313
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000903.obj,0.15539554468483333,2.129864551624596
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000904.obj,0.15513361219233335,2.127166919743905
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000905.obj,0.15492875754916666,2.1261675094063963
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000906.obj,0.15459830048600004,2.123269837202403
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000907.obj,0.15429556567233332,2.1211063629262954
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000908.obj,0.15401192263216665,2.119489404216476
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000909.obj,0.15378428379866663,2.1187750754669508
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000910.obj,0.15343427043516666,2.1159076203945912
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000911.obj,0.15313493029016667,2.115922832470628
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000912.obj,0.15284188528066667,2.114262457525429
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000913.obj,0.15259406032583334,2.1136936988109465
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000914.obj,0.15243562318316667,2.1118546938713614
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000915.obj,0.15220378738766666,2.1125966780957666
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000916.obj,0.15209944593916663,2.1109102345777497
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000917.obj,0.15198156899033333,2.1120842082666633
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000918.obj,0.1518014638313333,2.111993174560224
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000919.obj,0.15173212722783336,2.1117521715212537
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000920.obj,0.15173862916216663,2.112336476193577
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000921.obj,0.15184466778683334,2.1127793780935993
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000922.obj,0.1518513819233333,2.11368529882505
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000923.obj,0.15197507221916662,2.1143560480727603
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000924.obj,0.1520244712555,2.1159768896424853
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000925.obj,0.15223820920716669,2.117787269286137
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000926.obj,0.15244110065049998,2.1204872938313652
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000927.obj,0.1526155724128333,2.121606453856992
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000928.obj,0.15285090112366664,2.12200515569034
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000929.obj,0.1531596967435,2.1245430376852967
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000930.obj,0.15353981193583338,2.1263998825864974
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000931.obj,0.15387175409366668,2.130329969133651
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000932.obj,0.15423757976233332,2.1333698317582424
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000933.obj,0.15446243117300001,2.1348919631839207
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000934.obj,0.154745219835,2.1364609059209387
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000935.obj,0.15525334673983332,2.1409097875735896
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000936.obj,0.15572629180616668,2.144148532791416
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000937.obj,0.15616969220016666,2.148853979569604
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000938.obj,0.1566004988703333,2.1507454541437805
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000939.obj,0.15707179493516665,2.1557405517826216
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000940.obj,0.15746638931966667,2.158822026723063
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000941.obj,0.15786150746349997,2.160697447881445
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000942.obj,0.15835181725183334,2.1654928886076052
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000943.obj,0.1587507342161667,2.1687573368395188
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000944.obj,0.15912382525299998,2.1721741841643913
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000945.obj,0.15950583336099997,2.1740707182034047
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000946.obj,0.15994979011183336,2.1773747358573017
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000947.obj,0.16041848844216666,2.182565468412232
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000948.obj,0.16071288502966666,2.184830022476659
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000949.obj,0.16129750972133342,2.1883431520444936
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000950.obj,0.16152329696216672,2.1901339978260435
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000951.obj,0.16162472123483335,2.193553396464051
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000952.obj,0.16203190271616663,2.195807335208893
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000953.obj,0.16213185113583337,2.198163742298081
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000954.obj,0.16217906765483336,2.1972817410294296
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000955.obj,0.1623923360771667,2.204081067463133
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000956.obj,0.1621143586355,2.2012845306291986
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000957.obj,0.16194116127716668,2.2050196884743984
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000958.obj,0.16163306275433328,2.202085720311289
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000959.obj,0.16131182327883334,2.198452438364403
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000960.obj,0.16105808529483337,2.1989125169147337
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000961.obj,0.16095650292233332,2.196428096869027
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000962.obj,0.16059059032833334,2.193875077195707
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000963.obj,0.16027612808750002,2.1921967768198
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000964.obj,0.15986353796266667,2.1890143805351006
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000965.obj,0.15961494301633333,2.188062010221192
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000966.obj,0.15940772378533336,2.1823811605198773
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000967.obj,0.15929415091866667,2.176517294415877
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000968.obj,0.1591390816148333,2.1750943751057212
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000969.obj,0.15902043465200003,2.168657282350858
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000970.obj,0.15874484690666665,2.1634386909400636
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000971.obj,0.15841529943133337,2.1572463680611387
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000972.obj,0.1581940249565,2.155873745042262
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000973.obj,0.15774609469983333,2.151582977840289
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000974.obj,0.1572593333556667,2.1450723176513873
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000975.obj,0.15704065644833334,2.1430717936627617
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000976.obj,0.15676774876666666,2.1404969218462515
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000977.obj,0.156562860416,2.1397395895858966
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000978.obj,0.1562664396158333,2.137364597002288
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000979.obj,0.156042664638,2.1365552964444383
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000980.obj,0.155836635762,2.1344232377333525
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000981.obj,0.15557432230216667,2.132787573050289
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000982.obj,0.1552791222165,2.131788859569166
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000983.obj,0.15502614124983333,2.129692403339185
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000984.obj,0.15488536747466664,2.1304432321718103
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000985.obj,0.15459926292550003,2.1288486735805936
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000986.obj,0.15432701930766668,2.128045393764345
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000987.obj,0.15426329038749997,2.129005700590763
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000988.obj,0.15401493500583335,2.1272722018700216
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000989.obj,0.15392566148950002,2.125883591791632
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000990.obj,0.15377833586349998,2.1264499828325802
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000991.obj,0.15361090598299998,2.1254541043365385
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000992.obj,0.15336792648416667,2.1246107714754956
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000993.obj,0.15325109483333335,2.1247260974428577
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000994.obj,0.15305100416283332,2.123415583027116
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000995.obj,0.1529527361775,2.1227617754231356
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000996.obj,0.152855754497,2.1231145788403487
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000997.obj,0.15275576618933337,2.122508508347638
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000998.obj,0.15269474509716666,2.122967262955337
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000999.obj,0.1525031670116667,2.121439588809931
result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001001000.obj,0.15248744094733335,2.1219302681050465


==> csv/Vol_and_Surf_Area_data_DSH2024_10.2_2.csv <==
Name,Volume,Area
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000001.obj,0.18190588937316665,2.2456151693911957
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000002.obj,0.18248116576983334,2.2387521625057167
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000003.obj,0.18146066004216668,2.218751144859914
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000004.obj,0.18218086599233335,2.2197528049427575
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000005.obj,0.18067879760400002,2.196508723197424
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000006.obj,0.17825098823216667,2.173447789733171
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000007.obj,0.178332611787,2.1761515040670822
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000008.obj,0.17910750576433326,2.186621751584127
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000009.obj,0.18100170746683333,2.2061352968673402
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000010.obj,0.1835594637528334,2.2288182381175563
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000011.obj,0.18584632766983333,2.2466457066604986
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000012.obj,0.18894670711849998,2.2728067373789127
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000013.obj,0.19171666863283335,2.296011028119527
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000014.obj,0.192352215625,2.298461401362359
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000015.obj,0.19408612704033334,2.311670261201747
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000016.obj,0.1944132158576667,2.3138522310219183
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000017.obj,0.19450044117949997,2.31336773065025
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000018.obj,0.1946657382663333,2.310942345109253
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000019.obj,0.1948352441681666,2.312155358739033
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000020.obj,0.1952313786378333,2.314809206578335
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000021.obj,0.19459472536333336,2.3063313129066496
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000022.obj,0.19516967791966666,2.311934919934295
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000023.obj,0.1950933168993333,2.3093906429336664
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000024.obj,0.19511025396583329,2.3090578842801106
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000025.obj,0.1950835847275,2.306965276289868
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000026.obj,0.19514316630366668,2.3065367309065317
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000027.obj,0.19571516406033335,2.310693580399319
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000028.obj,0.1955833332435,2.306759064485463
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000029.obj,0.19576116376049996,2.3075425567049352
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000030.obj,0.19616812110033333,2.3104504314306635
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000031.obj,0.19594487978700004,2.307415658118693
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000032.obj,0.19607974190633332,2.307159671565289
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000033.obj,0.19578277994566667,2.303757097142227
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000034.obj,0.19548341138783334,2.2990961327829513
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000035.obj,0.19542202874766662,2.2985765980624646
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000036.obj,0.19488833889749993,2.292274600102729
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000037.obj,0.19524413310399996,2.297570687852051
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000038.obj,0.19430258923683336,2.2870257151358526
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000039.obj,0.194201116229,2.286203319477876
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000040.obj,0.19437378937333333,2.2898206276421678
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000041.obj,0.19382948697116664,2.284344322217835
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000042.obj,0.1933628508676667,2.2800589286683755
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000043.obj,0.19348279749483333,2.282172136565592
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000044.obj,0.19326692444050003,2.2810025979029116
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000045.obj,0.19312585398783333,2.2808907447397906
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000046.obj,0.1927842170198334,2.2774333576021837
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000047.obj,0.19248417792883324,2.2756536596929045
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000048.obj,0.19181731342166664,2.2700615573089404
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000049.obj,0.1912429000673333,2.264955908705308
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000050.obj,0.19031727977433335,2.2575678118205995
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000051.obj,0.18940157969183335,2.2515508208598884
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000052.obj,0.1880022189266667,2.2388754097373917
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000053.obj,0.18619539478366667,2.224101982674064
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000054.obj,0.18411570410550004,2.2077422886829248
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000055.obj,0.1821840009215,2.1940278987394017
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000056.obj,0.17984017384766665,2.1775378394868583
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000057.obj,0.17688625273633332,2.1592621139682864
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000058.obj,0.1747122999925,2.1456550958847025
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000059.obj,0.17235616979066665,2.1233968697863315
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000060.obj,0.17159423976116664,2.1172849545852173
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000061.obj,0.17131294106133335,2.113000974090127
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000062.obj,0.17116985769416665,2.113578369361437
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000063.obj,0.17113863811350005,2.1129649838779536
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000064.obj,0.17132815364433335,2.117424441637829
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000065.obj,0.17131482325883332,2.11791523409789
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000066.obj,0.1715011212071667,2.121383993132329
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000067.obj,0.1715542338175,2.120849806891734
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000068.obj,0.17210002744499997,2.1284607602371395
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000069.obj,0.17237152039049997,2.1323849319736885
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000070.obj,0.17268500035616666,2.1361177330840952
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000071.obj,0.17315232299449995,2.1405381379979973
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000072.obj,0.17352295808766666,2.1442722461274175
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000073.obj,0.17386641430133334,2.1465163820802813
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000074.obj,0.1742777944038333,2.1501772213132777
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000075.obj,0.1745906194225,2.1523767686950896
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000076.obj,0.17491624171316666,2.152903738772246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000077.obj,0.1752022155613333,2.154790544122462
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000078.obj,0.17557781709249998,2.157458049754054
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000079.obj,0.17610579106966665,2.1622640758812626
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000080.obj,0.17661343565716664,2.1659573531414296
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000081.obj,0.17745434767616666,2.1703505518273603
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000082.obj,0.17847910405833337,2.1783766180727526
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000083.obj,0.18018773440766667,2.187047714581594
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000084.obj,0.18173037191850006,2.1948861530028116
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000085.obj,0.1825636754315,2.1993580311689205
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000086.obj,0.1843356268683333,2.2135276059109987
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000087.obj,0.185321783419,2.2197582225425907
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000088.obj,0.18632645862983332,2.228161177732248
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000089.obj,0.1875498964625,2.238638635981244
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000090.obj,0.18827177395,2.2431769475572234
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000091.obj,0.18963907249000006,2.2553865881034416
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000092.obj,0.19095477742916667,2.2672366887949216
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000093.obj,0.19162486218299996,2.2699372709711674
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000094.obj,0.19290023576533336,2.2816833644955445
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000095.obj,0.1939989174761667,2.2906336236589158
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000096.obj,0.19437005560116663,2.294319045901336
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000097.obj,0.19476047590766665,2.2977966492231827
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000098.obj,0.19490173731466665,2.2991541021819852
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000099.obj,0.1957333469041666,2.30698152040754
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000100.obj,0.19621979029683329,2.3116850262116855
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000101.obj,0.197192561831,2.32054591161124
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000102.obj,0.19766785628683328,2.3247064104758666
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000103.obj,0.1982925858278333,2.329890839672109
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000104.obj,0.19827434107966668,2.3294982052619373
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000105.obj,0.1991068991113334,2.3371848086188356
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000106.obj,0.19910352523199998,2.3365687968647837
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000107.obj,0.19931701606216662,2.3381670302240045
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000108.obj,0.19892391139499999,2.3326260383743653
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000109.obj,0.19862905964216665,2.3274872032611533
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000110.obj,0.19828544703966666,2.3223497796024843
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000111.obj,0.1973562616418333,2.3115297697857984
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000112.obj,0.19677024565066664,2.3041171332911787
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000113.obj,0.19579242532233332,2.29320877136575
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000114.obj,0.19511769464683337,2.286313982261405
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000115.obj,0.19382436942483333,2.2714431709062026
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000116.obj,0.19317313337416664,2.2656870514877774
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000117.obj,0.19175083793133332,2.2547320552159347
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000118.obj,0.19052129959400005,2.245865172247931
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000119.obj,0.18877483180616672,2.229029063383566
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000120.obj,0.1868772998635,2.21576065097493
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000121.obj,0.18492210449983332,2.2008451336984773
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000122.obj,0.18222160827150002,2.1813003950168013
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000123.obj,0.17899709657316665,2.154506496392058
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000124.obj,0.17729481382650006,2.135946267026258
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000125.obj,0.1758558032186667,2.117937369197994
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000126.obj,0.175049552982,2.1117763559054383
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000127.obj,0.17496542301749998,2.1151707396498636
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000128.obj,0.17411807179999994,2.1086455494341347
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000129.obj,0.17383941974916667,2.109934612545556
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000130.obj,0.17310626470683327,2.102793945717719
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000131.obj,0.17277947983416667,2.1034851368110554
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000132.obj,0.17226214171066662,2.101168233344997
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000133.obj,0.17178682617000007,2.097894991951504
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000134.obj,0.17136263460966672,2.0956606925607457
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000135.obj,0.17076116385783335,2.0908673612862114
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000136.obj,0.17066631388533332,2.0922341069224304
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000137.obj,0.17027689949149996,2.0906951097476933
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000138.obj,0.17012148923983333,2.0919147347935576
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000139.obj,0.16978519371516665,2.08907198075075
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000140.obj,0.16975650853966667,2.0908166767479117
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000141.obj,0.16973197833433332,2.0923966608962212
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000142.obj,0.16980889087349998,2.0940150680985345
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000143.obj,0.16938466879683328,2.090289837881871
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000144.obj,0.1697003811991667,2.0954259745617936
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000145.obj,0.1699018990891667,2.0993752516974413
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000146.obj,0.16955758474950003,2.0950230864348818
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000147.obj,0.16945804312466667,2.094298490303484
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000148.obj,0.16948357249449997,2.0941241775653174
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000149.obj,0.16992543618699998,2.1012985811493166
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000150.obj,0.16962150687099997,2.0970882561619058
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000151.obj,0.16971419430566664,2.096861873080895
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000152.obj,0.17002954980050003,2.1001572397240253
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000153.obj,0.1706861930263333,2.108253072113679
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000154.obj,0.1709107433645,2.109024138380045
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000155.obj,0.17146303163966664,2.1144991951211893
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000156.obj,0.17198975264066663,2.120729778196719
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000157.obj,0.17240717481633333,2.1249297172064114
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000158.obj,0.17273793720100006,2.1279085809845397
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000159.obj,0.17271993623249995,2.1264660718589736
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000160.obj,0.17322025032366667,2.1309525129010347
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000161.obj,0.17334453742150002,2.131267633404163
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000162.obj,0.17375403775649995,2.134060336592936
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000163.obj,0.1737327531276667,2.1334496999587365
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000164.obj,0.173974173225,2.1352130337805537
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000165.obj,0.17412878346166666,2.135656583266613
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000166.obj,0.17457479107449997,2.139216232066997
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000167.obj,0.1746667519335,2.1399970190044044
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000168.obj,0.174729795457,2.1399066992280167
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000169.obj,0.17504953555733332,2.141938832592797
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000170.obj,0.17491511369516666,2.1398661920387667
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000171.obj,0.17536846637116668,2.146977180706327
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000172.obj,0.17550084941583335,2.1513807954792163
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000173.obj,0.17559468499166667,2.1540223200931585
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000174.obj,0.17617651532849998,2.1646124313324204
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000175.obj,0.1771788219773334,2.177008235415248
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000176.obj,0.17994112413049995,2.208091887249811
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000177.obj,0.18049786233699996,2.21345473157102
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000178.obj,0.180765170681,2.2171911440841297
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000179.obj,0.18165476441549994,2.224957128383211
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000180.obj,0.1830577425315,2.2361669604596663
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000181.obj,0.1836867559596667,2.2390125159764156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000182.obj,0.18603387328849996,2.2575343252603104
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000183.obj,0.1869432958951667,2.261326033189466
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000184.obj,0.18836063196616662,2.271695087658233
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000185.obj,0.1892970606036667,2.2785305360151438
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000186.obj,0.1900651227811666,2.280493507950211
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000187.obj,0.19217286891316665,2.2948992812839517
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000188.obj,0.19328594167799998,2.302565948609585
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000189.obj,0.1947371450321666,2.3140041361564223
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000190.obj,0.1959885149886667,2.3207722351275977
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000191.obj,0.19764412003699997,2.335028981462171
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000192.obj,0.197719346842,2.3323003268917923
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000193.obj,0.19894921958116665,2.3417213262476433
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000194.obj,0.20055875109000004,2.354041030626361
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000195.obj,0.20113500483250002,2.3583815187536
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000196.obj,0.20164818058566672,2.3605132055354674
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000197.obj,0.20208432274366667,2.364479667186919
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000198.obj,0.20297295690983325,2.3727759795334444
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000199.obj,0.20287311658683332,2.3707283658597755
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000200.obj,0.20314318797449998,2.374091360474107
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000201.obj,0.2036393227671667,2.3795742503982567
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000202.obj,0.20349026025416667,2.3783543084010543
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000203.obj,0.20391435792416662,2.382837352576558
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000204.obj,0.20411756054366662,2.3861635203111073
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000205.obj,0.20431350646083335,2.3893671457377703
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000206.obj,0.20430101739283327,2.39126995666246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000207.obj,0.2046226247516667,2.396245060964613
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000208.obj,0.2045371444593333,2.3972834719874867
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000209.obj,0.2043561656989999,2.398843993146558
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000210.obj,0.204224126537,2.4006368555239894
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000211.obj,0.20374141688733327,2.396696818769633
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000212.obj,0.20311857944366665,2.3919213660157346
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000213.obj,0.20285475706299996,2.3908044940817423
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000214.obj,0.20224191859166663,2.385269762131155
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000215.obj,0.20128547892549997,2.377063677540307
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000216.obj,0.20047637560749992,2.369229284398852
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000217.obj,0.1992325065234999,2.3564222364230862
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000218.obj,0.1980973981263333,2.3447335515569803
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000219.obj,0.1964435111923334,2.327037966213156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000220.obj,0.19427172805166665,2.304106900813934
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000221.obj,0.19270637337133337,2.287717250345166
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000222.obj,0.19111544612050002,2.2721812299806246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000223.obj,0.18957686586866662,2.256291233059473
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000224.obj,0.18799513713633326,2.239482225443665
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000225.obj,0.18597176280783334,2.2215129941760723
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000226.obj,0.18373713578333334,2.2007010351816065
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000227.obj,0.18162564516600002,2.184219913113744
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000228.obj,0.17877562894299998,2.1664741263393155
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000229.obj,0.1736780230388333,2.1364898530609193
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000230.obj,0.17220431099199998,2.1143752442327157
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000231.obj,0.1722843166156667,2.1192675795113627
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000232.obj,0.1722048920473333,2.1205830665302403
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000233.obj,0.17197946004733328,2.121977610423071
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000234.obj,0.17159869740233336,2.1161079509512764
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000235.obj,0.17138552930883333,2.1150899379247736
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000236.obj,0.1714793919075,2.1173629753160537
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000237.obj,0.17112864209183332,2.112713194208014
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000238.obj,0.17097759680983332,2.1105890444356628
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000239.obj,0.1704651425831667,2.106316066962693
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000240.obj,0.17030139607216668,2.105616713888527
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000241.obj,0.16967720856666668,2.0985235732250156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000242.obj,0.16947804533066668,2.097925739882763
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000243.obj,0.16904831938249998,2.0941529734515965
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000244.obj,0.16876442273966666,2.0919368728402885
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000245.obj,0.16865068226466665,2.0903792714451983
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000246.obj,0.16839432931433332,2.0883744699669324
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000247.obj,0.1681482162166666,2.0869536089265925
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000248.obj,0.16813127410183337,2.0846843764854004
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000249.obj,0.16794018160400004,2.083105895679604
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000250.obj,0.1680070071175,2.0823879419584657
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000251.obj,0.16827125304950008,2.083106660597047
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000252.obj,0.168568354938,2.0836503972189773
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000253.obj,0.16909157317733337,2.089348202372357
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000254.obj,0.17033209311016667,2.0989520944538196
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000255.obj,0.17341444958149999,2.1250601325189074
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000256.obj,0.1777803876558333,2.158747790747165
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000257.obj,0.18043827741100005,2.1781194524796494
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000258.obj,0.18226783518316664,2.1913189004340534
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000259.obj,0.18365087670433333,2.2010382832120277
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000260.obj,0.18492800322783332,2.211253172187766
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000261.obj,0.18598211542533333,2.218724952420419
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000262.obj,0.18694419030300002,2.226584708010149
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000263.obj,0.1880932756666667,2.235536427254503
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000264.obj,0.1889369112166667,2.2408961477655036
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000265.obj,0.18994517351883333,2.248138246433634
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000266.obj,0.19102435983216665,2.2567136914581387
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000267.obj,0.19188331732183334,2.263266623902768
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000268.obj,0.19286340637983335,2.2705171023703685
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000269.obj,0.19336931618866662,2.274224281086681
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000270.obj,0.19450717986833327,2.283386632695064
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000271.obj,0.1950030298123333,2.28813096410794
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000272.obj,0.19566400478416668,2.2931094351569707
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000273.obj,0.1961995267596667,2.298870505275896
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000274.obj,0.1966527761288333,2.302331967780346
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000275.obj,0.1971449873896667,2.3081938970141054
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000276.obj,0.19741847553666664,2.311083893230039
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000277.obj,0.1975840435145,2.3126593938979374
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000278.obj,0.19797858443216665,2.3171652192333703
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000279.obj,0.19819882797566668,2.3204233913373704
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000280.obj,0.19834052803499994,2.3223419301187667
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000281.obj,0.19833392191933324,2.322357934667839
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000282.obj,0.19849027284116666,2.3245492216271226
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000283.obj,0.19824283884549998,2.3223576582557417
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000284.obj,0.197874342062,2.320187248469142
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000285.obj,0.1974075461328333,2.3151922526883424
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000286.obj,0.19628638752483335,2.3063445534287563
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000287.obj,0.19530397490599996,2.298319125337031
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000288.obj,0.19393137489716666,2.287565623732712
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000289.obj,0.19252535250933328,2.2780814635377524
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000290.obj,0.19064551528700002,2.264112646010701
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000291.obj,0.1893368154345,2.2544042062601872
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000292.obj,0.18780333033983335,2.2437244514470787
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000293.obj,0.18552568162350005,2.227971343427224
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000294.obj,0.18362603562216673,2.2160486743512577
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000295.obj,0.18085646676900005,2.1941902422963815
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000296.obj,0.18016727754316667,2.190493678313177
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000297.obj,0.1783336041173333,2.1656867720658886
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000298.obj,0.17785513558250002,2.1597747664150124
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000299.obj,0.17744842611999995,2.1541231651677175
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000300.obj,0.17739405794333335,2.15524628765346
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000301.obj,0.17694804484383334,2.1499622064107946
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000302.obj,0.17671897449083335,2.1493126145521324
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000303.obj,0.17661343415183334,2.149831976297786
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000304.obj,0.17652230916466666,2.1504230037546965
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000305.obj,0.17637731233850001,2.150303343945254
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000306.obj,0.17609110043083334,2.146927326538842
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000307.obj,0.17624808864000008,2.1507907534257944
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000308.obj,0.17632655073316664,2.15333004432362
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000309.obj,0.1763541361361667,2.1547041559440285
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000310.obj,0.17642673452383334,2.1572913331550807
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000311.obj,0.17647225857566667,2.1604408282161525
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000312.obj,0.1763602641711667,2.160162370958919
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000313.obj,0.17653992035216662,2.1644163610958036
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000314.obj,0.17647832099316665,2.164893682111356
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000315.obj,0.17645123769316665,2.166282859484668
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000316.obj,0.1764562571281667,2.1680345724365386
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000317.obj,0.17634490167616668,2.1670165191235524
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000318.obj,0.1761308337008333,2.16628106607395
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000319.obj,0.1756473855938333,2.159798114022114
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000320.obj,0.1755853234595,2.15975556689922
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000321.obj,0.17513003205333327,2.154573507681185
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000322.obj,0.17505121444000005,2.1536503886998974
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000323.obj,0.17447472041583328,2.147079092490347
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000324.obj,0.1743610623173334,2.1451563590299156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000325.obj,0.17422980905466667,2.1438625040470156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000326.obj,0.17377292738250005,2.1374297895345546
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000327.obj,0.17361583306349998,2.135133243084968
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000328.obj,0.1733841308965,2.131810275804406
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000329.obj,0.17370679538333325,2.1345909134837937
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000330.obj,0.17369583068166666,2.1340308859282606
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000331.obj,0.17404739034616667,2.1408335564560272
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000332.obj,0.17404203452133332,2.1396079894974656
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000333.obj,0.17449680398433337,2.1458771465142394
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000334.obj,0.17408210357349999,2.1384860004021724
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000335.obj,0.1742367656008333,2.1393813643830275
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000336.obj,0.1742428163728333,2.1381883727906303
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000337.obj,0.1740322214385,2.1341245209095
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000338.obj,0.17449247674666668,2.137995071459261
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000339.obj,0.17434800631133332,2.1344354455821364
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000340.obj,0.1745029688365,2.1358001897606775
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000341.obj,0.1741963539616667,2.1303229972260085
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000342.obj,0.1744769321168333,2.134241998937498
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000343.obj,0.17411007970950004,2.1284744277209167
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000344.obj,0.17447574789766665,2.1324562458169503
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000345.obj,0.17465416284783333,2.1349340387976676
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000346.obj,0.17488411207049998,2.13724746149487
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000347.obj,0.1750343742105,2.1383222199751013
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000348.obj,0.1749632023086667,2.1364537193710538
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000349.obj,0.17539118221616667,2.1429903129374184
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000350.obj,0.17555031396316667,2.1440700980990846
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000351.obj,0.17544036021233328,2.141383657615931
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000352.obj,0.17630696955316666,2.1520757002613835
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000353.obj,0.1762157967128333,2.15047225935017
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000354.obj,0.1761334876443333,2.148136203751088
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000355.obj,0.176590612928,2.1532413827628893
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000356.obj,0.1772874203445,2.1631046883134277
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000357.obj,0.17817020563266672,2.1736631050782735
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000358.obj,0.17875952887666663,2.181162020314691
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000359.obj,0.17954535543433328,2.1892896698307416
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000360.obj,0.18261725717233335,2.2203725611462364
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000361.obj,0.1826279880391666,2.2164692439766043
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000362.obj,0.1868151838298333,2.250258779856641
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000363.obj,0.189982957091,2.2752006180853117
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000364.obj,0.19173612793733324,2.284000461051391
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000365.obj,0.19263557567066664,2.2880369132480913
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000366.obj,0.193017138187,2.2890195656980548
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000367.obj,0.1938248197523333,2.294952259095939
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000368.obj,0.19311371044066672,2.2849743033030814
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000369.obj,0.1933030499558333,2.285106465301175
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000370.obj,0.1936623573546667,2.28755967415174
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000371.obj,0.19395109900250002,2.290968506787527
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000372.obj,0.19363323265783322,2.287911811547667
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000373.obj,0.19357041288616667,2.293240540480354
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000374.obj,0.1929763651343333,2.2892498826637184
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000375.obj,0.1926965516235,2.2893628821517216
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000376.obj,0.192373752143,2.2908261461498327
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000377.obj,0.19239839209516663,2.28763596116554
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000378.obj,0.1917448774673333,2.279549542032185
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000379.obj,0.19177551914400004,2.2860610842605276
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000380.obj,0.19175127826516664,2.2796449633221623
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000381.obj,0.19199903330350002,2.28180201022285
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000382.obj,0.19215678207666664,2.279249043921939
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000383.obj,0.192331391217,2.2784055619257186
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000384.obj,0.1918669664526667,2.2751008473713656
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000385.obj,0.19130989279383329,2.2693217568415904
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000386.obj,0.1906085914995,2.263001087244125
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000387.obj,0.18996740912683335,2.2584298470376396
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000388.obj,0.18860180015233333,2.245569446235948
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000389.obj,0.18769450109900004,2.237827289327435
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000390.obj,0.18638317364899998,2.2262524809925934
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000391.obj,0.1847902913585,2.2124114785600364
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000392.obj,0.18332152326,2.1991605239460683
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000393.obj,0.18157407057883335,2.184147122804563
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000394.obj,0.17967998742883332,2.168177357279445
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000395.obj,0.1783298509531666,2.1569088094014264
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000396.obj,0.17593751008716665,2.1391009740692946
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000397.obj,0.17462298297266668,2.1312298317032714
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000398.obj,0.1728650150835,2.122326956935468
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000399.obj,0.17094349854216667,2.1062655276331146
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000400.obj,0.17003394390366666,2.0970217639808073
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000401.obj,0.169203728768,2.08404510423807
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000402.obj,0.1687950220878333,2.0791664833149013
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000403.obj,0.16818299769250003,2.069063747944107
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000404.obj,0.16836550716483334,2.073065398326284
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000405.obj,0.16835962053399994,2.07486273324397
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000406.obj,0.16855023311133333,2.0779057963820713
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000407.obj,0.16912997571833327,2.084382051363418
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000408.obj,0.16929804001783333,2.0870299678963264
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000409.obj,0.1698412538513333,2.0930461710230603
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000410.obj,0.16992019675783335,2.0930961468567655
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000411.obj,0.170332983217,2.0980751413177274
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000412.obj,0.1707316466356667,2.1025388734928625
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000413.obj,0.1709304228295,2.104974097854999
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000414.obj,0.1711877713603333,2.107333212969327
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000415.obj,0.1715733481155,2.112073231109397
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000416.obj,0.1718137043168333,2.1133811065868056
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000417.obj,0.1720154644636667,2.115032721466726
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000418.obj,0.17229919271100003,2.1172269809719912
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000419.obj,0.17265206204516664,2.1205925407413044
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000420.obj,0.1730221122315,2.1236219757004275
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000421.obj,0.1729354126636667,2.1197053696125723
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000422.obj,0.173352947093,2.1237836279987965
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000423.obj,0.1735978941095,2.1256109694173775
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000424.obj,0.173856853025,2.1271600218521414
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000425.obj,0.17414846457433333,2.1275950376050696
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000426.obj,0.1742179177775,2.1269435982058327
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000427.obj,0.17511452384116666,2.1384711639716523
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000428.obj,0.17608783999716665,2.1467627803329865
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000429.obj,0.17903875140399997,2.174016773726134
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000430.obj,0.18100892479666664,2.190265326769621
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000431.obj,0.183542698589,2.2085162191569743
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000432.obj,0.18580712218600004,2.2279077337808753
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000433.obj,0.18775736850366664,2.2433144798131113
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000434.obj,0.18934133208066667,2.255492023383011
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000435.obj,0.19058874404233334,2.265153244417968
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000436.obj,0.1917104173993333,2.2761630621979614
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000437.obj,0.19279262582599999,2.285726353062121
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000438.obj,0.19345057113683334,2.29180929199246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000439.obj,0.19459656498133332,2.3030474624046002
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000440.obj,0.1949875232451666,2.305575751480016
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000441.obj,0.19608430766266666,2.31581626313421
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000442.obj,0.19665701820816664,2.3214792963467725
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000443.obj,0.19742307666716666,2.3283372901036263
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000444.obj,0.19773756362983325,2.330339074702244
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000445.obj,0.1983822041678333,2.3352463249180646
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000446.obj,0.1986285888985,2.3367920333397874
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000447.obj,0.19841412987933327,2.333953516100568
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000448.obj,0.19840487089933326,2.331255657198096
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000449.obj,0.19715332123183338,2.3169926195966
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000450.obj,0.19692731675783332,2.3125615337874
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000451.obj,0.19600604285066664,2.3017389909460673
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000452.obj,0.19577889915283336,2.2977464667838934
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000453.obj,0.19555741815783334,2.295277798617613
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000454.obj,0.19521056943049997,2.290958670258657
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000455.obj,0.19478268898999998,2.2860209123332633
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000456.obj,0.19512082205783324,2.2903657387481395
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000457.obj,0.19435276150933328,2.283620614435956
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000458.obj,0.19350153205116666,2.2777248222794575
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000459.obj,0.19240769246766667,2.2685856360582366
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000460.obj,0.1905530381385,2.255600541924205
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000461.obj,0.18862105224516668,2.2397902185240683
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000462.obj,0.18632793462866673,2.2218813918931657
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000463.obj,0.18424925137516662,2.2082985049336723
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000464.obj,0.18237079572016662,2.1933269619335336
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000465.obj,0.1795798520055,2.1668313857817916
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000466.obj,0.1777969902355,2.148167567415196
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000467.obj,0.17652354416533328,2.135816758469026
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000468.obj,0.17534472841916676,2.1231555714749755
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000469.obj,0.1746653469308333,2.1167168251761406
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000470.obj,0.17370659730583332,2.108028312963299
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000471.obj,0.1733902013865,2.107361717831616
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000472.obj,0.17281698227450004,2.1029911773384806
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000473.obj,0.172525134167,2.1011547077062827
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000474.obj,0.17232936288166667,2.1017169409577696
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000475.obj,0.17193148458783336,2.0992915830348413
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000476.obj,0.17130672920516657,2.0924558781063998
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000477.obj,0.17124567927650003,2.09476616055952
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000478.obj,0.17106510904000005,2.094471742859926
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000479.obj,0.17050010208083335,2.089037448065456
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000480.obj,0.1701997843175,2.08782167804939
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000481.obj,0.17009416240699998,2.086806010844443
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000482.obj,0.16992858511,2.0868864795207713
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000483.obj,0.16950412355716665,2.0824868699501518
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000484.obj,0.16957923289633328,2.0841070154324743
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000485.obj,0.1692301726315,2.07996437939822
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000486.obj,0.169293317843,2.0814077058215132
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000487.obj,0.1696199467955,2.0861076413282285
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000488.obj,0.16952502648166667,2.0856914821741728
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000489.obj,0.17006786197033333,2.092617065694271
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000490.obj,0.17004091189116669,2.0918605158815025
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000491.obj,0.17051269840583327,2.0992098420192598
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000492.obj,0.17049354894216673,2.099085711169454
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000493.obj,0.170633159433,2.101345673523414
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000494.obj,0.1707026974848333,2.1025668972808864
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000495.obj,0.17117676782833335,2.1094003322154125
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000496.obj,0.17132021233533337,2.11136730404019
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000497.obj,0.17134506115783335,2.111574549692052
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000498.obj,0.17184273829566668,2.1188474492477343
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000499.obj,0.17201978301149995,2.120835395667938
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000500.obj,0.1720375340053333,2.121574591791127
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000501.obj,0.17205581805500003,2.1210539840258615
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000502.obj,0.17251584207616666,2.1266815541396333
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000503.obj,0.17269929729083336,2.1278339923245193
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000504.obj,0.17247107171083334,2.1247719821243183
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000505.obj,0.17281865968583338,2.1278727232687884
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000506.obj,0.172894512835,2.128521620998907
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000507.obj,0.17298269812133338,2.1275364734550894
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000508.obj,0.17320033458366668,2.128446042710752
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000509.obj,0.17356421149416668,2.131701860240263
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000510.obj,0.17373984325666664,2.1315736735824045
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000511.obj,0.17407752199683335,2.1344632515208564
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000512.obj,0.1746110117001667,2.1395106241201347
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000513.obj,0.17538111695933334,2.148541881222124
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000514.obj,0.1764379362058333,2.1599908769079987
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000515.obj,0.1774430867811666,2.1725436863585723
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000516.obj,0.17858587307916662,2.1870305578709472
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000517.obj,0.17971417150250002,2.198717682248271
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000518.obj,0.1809531820628333,2.210878882820613
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000519.obj,0.18266399332400002,2.2257794138719564
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000520.obj,0.18385792593999994,2.2344289280564285
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000521.obj,0.18528874067249992,2.2441279122948097
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000522.obj,0.18790059927899996,2.2666519521464137
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000523.obj,0.1889403648815,2.272975140536225
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000524.obj,0.19152499707916665,2.293339877505516
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000525.obj,0.19394768230399997,2.31257997044537
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000526.obj,0.19497026068650003,2.3197195886725672
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000527.obj,0.19686616091499998,2.334968337753844
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000528.obj,0.19767586951149999,2.338032149571009
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000529.obj,0.19840508440533328,2.3428410378979065
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000530.obj,0.1991016999036666,2.3462073448266154
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000531.obj,0.19997962869300004,2.3534826206258352
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000532.obj,0.19999075151033333,2.351600696630832
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000533.obj,0.2005835643398333,2.3580591562365463
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000534.obj,0.20066246934733328,2.3577753227610225
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000535.obj,0.20096618194183338,2.361892886500048
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000536.obj,0.20167535957933327,2.3694593702980224
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000537.obj,0.20169045399916666,2.3691811801070566
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000538.obj,0.20189827528183335,2.3720079193858634
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000539.obj,0.20176969272933332,2.370545047686354
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000540.obj,0.201769880806,2.371855834932858
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000541.obj,0.20155329582066664,2.3690666218301657
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000542.obj,0.20123342407533334,2.365099935993285
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000543.obj,0.20136095813633337,2.368218241713004
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000544.obj,0.20057092222616663,2.3607375473470635
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000545.obj,0.19979636924983335,2.3530714592346107
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000546.obj,0.19931229540433326,2.3483901769785245
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000547.obj,0.1983203444676666,2.34008056786208
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000548.obj,0.1980878729628333,2.3375450867914336
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000549.obj,0.19715044691033337,2.3274895375944245
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000550.obj,0.19642364821383332,2.3208057460151488
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000551.obj,0.1958920155124999,2.3160085495224645
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000552.obj,0.19506172108699998,2.306779301948716
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000553.obj,0.19430621536533327,2.297990713342634
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000554.obj,0.19399563723516666,2.295928771675532
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000555.obj,0.19292148522799996,2.2844434282720134
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000556.obj,0.1924177838784999,2.278285133438715
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000557.obj,0.1905256502263333,2.2589891672529565
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000558.obj,0.1899297620756666,2.2540861628585613
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000559.obj,0.18896698102916665,2.2437393837402153
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000560.obj,0.187508492634,2.227483797919632
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000561.obj,0.18660731024899996,2.2185569299191275
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000562.obj,0.18565786583533334,2.2087629667839486
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000563.obj,0.18442749897866667,2.1946937625543304
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000564.obj,0.18340092419016668,2.185370370455152
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000565.obj,0.1822815692956667,2.174490908370725
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000566.obj,0.18144211350733333,2.1676437429080164
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000567.obj,0.18084455771133334,2.1616380608779613
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000568.obj,0.1799294950973334,2.153921832817917
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000569.obj,0.17937420122766667,2.1495472361112298
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000570.obj,0.17885816188300002,2.1451408526488285
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000571.obj,0.17852377556316662,2.1442197520447
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000572.obj,0.17889272784966673,2.151132055148211
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000573.obj,0.17841189355383338,2.1460620094817187
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000574.obj,0.17871912368516665,2.1506364098656925
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000575.obj,0.17877126004166669,2.1531324050057035
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000576.obj,0.1791423391823333,2.1579970856941557
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000577.obj,0.17904446739083335,2.156863528559965
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000578.obj,0.1791221129001667,2.158429307642503
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000579.obj,0.17927441790249998,2.1592517102103708
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000580.obj,0.17927851064583336,2.158734478040853
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000581.obj,0.17943376331733332,2.160635373386621
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000582.obj,0.17940936481616668,2.1608913614601506
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000583.obj,0.17933291111650002,2.160497655170771
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000584.obj,0.17950313697183332,2.1626148892070636
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000585.obj,0.18013362938699998,2.1709217761092443
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000586.obj,0.18006641276299995,2.17014109338713
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000587.obj,0.18036262319933333,2.1738653445745677
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000588.obj,0.18073859596499997,2.178147871649424
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000589.obj,0.18125642772349998,2.18350285816902
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000590.obj,0.1815278302421667,2.1864325403598452
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000591.obj,0.18253358472366668,2.1963175152986287
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000592.obj,0.18325116318449997,2.203921256127787
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000593.obj,0.1841540557766666,2.2122497765125146
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000594.obj,0.1848216819085,2.2194212844489942
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000595.obj,0.18542181307850003,2.226372078600744
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000596.obj,0.1858287707133333,2.2326589115330364
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000597.obj,0.18586737889833332,2.2351329139291765
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000598.obj,0.18543849377799998,2.2334905427539034
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000599.obj,0.18506886940249995,2.231710469348214
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000600.obj,0.18416052178950004,2.2277376958340414
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000601.obj,0.1839710075625,2.2252339381450263
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000602.obj,0.1839518600208333,2.224871462747012
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000603.obj,0.1839369982945,2.2235812659266294
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000604.obj,0.1835632182535,2.2203282469606886
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000605.obj,0.18295695558683334,2.2138913332956154
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000606.obj,0.1824334251758333,2.2102484790536825
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000607.obj,0.18267611659533334,2.2128620174167573
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000608.obj,0.18161882701133336,2.2056319878729043
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000609.obj,0.18264927315433327,2.21297696925935
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000610.obj,0.18280566877633334,2.216288301449309
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000611.obj,0.18318956842183332,2.2172774918646687
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000612.obj,0.18390694049049996,2.22004658971485
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000613.obj,0.18570905634816665,2.2322851685542027
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000614.obj,0.18641468832666666,2.236602501803212
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000615.obj,0.1888138770853333,2.255878388104563
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000616.obj,0.190909986406,2.2743337987450287
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000617.obj,0.19234566722966664,2.2846641786748836
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000618.obj,0.19358233723816665,2.29568809136486
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000619.obj,0.19473753137299998,2.3037328747545254
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000620.obj,0.1955986347271667,2.3098951708929616
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000621.obj,0.19609465465549997,2.3122712711696125
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000622.obj,0.19626533343383337,2.3134320518816525
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000623.obj,0.19661146150050002,2.31657506030326
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000624.obj,0.19655013930750004,2.3157905650954045
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000625.obj,0.1967959872105,2.317753085596068
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000626.obj,0.19684806277033332,2.318225621424043
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000627.obj,0.19654105356783327,2.3154901316394656
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000628.obj,0.19690244307183327,2.3181686774475874
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000629.obj,0.1968707986375,2.3177303021617295
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000630.obj,0.1963171950891667,2.313163291703781
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000631.obj,0.1960354314653333,2.3102120116781775
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000632.obj,0.1955516086061666,2.3058576391211942
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000633.obj,0.19498684036483332,2.300207283217727
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000634.obj,0.19351223264550002,2.2852557941437306
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000635.obj,0.19282536004783335,2.275871355504921
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000636.obj,0.1923187830676667,2.2715802560547993
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000637.obj,0.1913473104625,2.260193930568174
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000638.obj,0.19108384601599995,2.2572374343710853
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000639.obj,0.19028212909766662,2.247877265370818
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000640.obj,0.18996137020000003,2.2463852341738817
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000641.obj,0.18910755818699998,2.2371418363786604
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000642.obj,0.18882205859416662,2.234234499841311
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000643.obj,0.188297938967,2.230780297284366
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000644.obj,0.1874911334038334,2.2221868380714267
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000645.obj,0.1869388074776666,2.2162139309610858
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000646.obj,0.18629215278066671,2.211985795735924
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000647.obj,0.1860050896781667,2.2105543150538134
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000648.obj,0.1844897064896667,2.195019230501022
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000649.obj,0.183674401463,2.1881745848933147
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000650.obj,0.1823570025525,2.177297918137366
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000651.obj,0.18090574805266663,2.167056541450807
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000652.obj,0.1776730658496667,2.141755317516746
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000653.obj,0.17398712652033332,2.115368856945985
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000654.obj,0.17180640676449999,2.096882418955543
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000655.obj,0.17050050764183333,2.0849990920563983
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000656.obj,0.17014471018449998,2.083995677535636
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000657.obj,0.16994394236699997,2.0860444436711707
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000658.obj,0.16997434624883334,2.089915493300564
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000659.obj,0.16973470153799997,2.0900004662530756
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000660.obj,0.16967663228149998,2.0904886319536824
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000661.obj,0.16932039167816665,2.0869829860007933
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000662.obj,0.16897042778683335,2.0828994802478884
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000663.obj,0.16829834619016662,2.074721533280176
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000664.obj,0.1679054195146667,2.0700818115421398
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000665.obj,0.16758697280283333,2.0672742849307513
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000666.obj,0.16724734205550001,2.0627959391687427
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000667.obj,0.16717994027200003,2.06310530623527
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000668.obj,0.16662517786516667,2.0565149644385334
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000669.obj,0.16641631677116667,2.0552550587595877
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000670.obj,0.16612005497399998,2.051611233016739
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000671.obj,0.16655491143716664,2.0584348747996315
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000672.obj,0.16652713046283335,2.059238159779501
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000673.obj,0.16692307609416662,2.064641102967607
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000674.obj,0.16755913001649997,2.072779531247846
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000675.obj,0.16807398774133336,2.080454127357899
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000676.obj,0.1686118760575,2.086356999179226
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000677.obj,0.16949421681299998,2.0954077874910606
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000678.obj,0.17051247468783337,2.1064879096448226
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000679.obj,0.171308491199,2.114128876289892
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000680.obj,0.17232213789116668,2.1236829462928983
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000681.obj,0.17353398132933334,2.135713006908303
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000682.obj,0.17449925786416676,2.14435562397403
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000683.obj,0.1750568263253333,2.1472484608839473
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000684.obj,0.1761456042386667,2.1579170766602247
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000685.obj,0.17730565618983335,2.1701530781802476
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000686.obj,0.1778971414898333,2.1740636220602942
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000687.obj,0.1781293197601667,2.1737630006284197
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000688.obj,0.17850920235650003,2.1764369766081373
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000689.obj,0.17927953730816662,2.1831888924281433
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000690.obj,0.17948524682283332,2.181606705593475
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000691.obj,0.18033290765583335,2.189626411158052
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000692.obj,0.18086938407766662,2.1940199886235265
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000693.obj,0.1813236887258333,2.1973678013324007
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000694.obj,0.18156440173583338,2.1990580304203786
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000695.obj,0.18243262136633334,2.20936232459845
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000696.obj,0.18333061700449998,2.2225199085657246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000697.obj,0.18387787968866667,2.2306812495554196
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000698.obj,0.1863585829529999,2.255933129809508
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000699.obj,0.18891628781216668,2.279299379179089
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000700.obj,0.19416343948583326,2.322995087989555
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000701.obj,0.19669911074216664,2.341089259702375
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000702.obj,0.1983448669143333,2.3541054011040865
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000703.obj,0.19919949629049993,2.3598414586778595
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000704.obj,0.1999537152655,2.366247259298591
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000705.obj,0.2006997332135,2.373680433956729
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000706.obj,0.20104223069949995,2.3771249895145687
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000707.obj,0.20115256981316668,2.3785715756903687
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000708.obj,0.201446386288,2.3809830420061813
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000709.obj,0.20168231722583332,2.382952811960601
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000710.obj,0.20142000621199999,2.3805366996529793
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000711.obj,0.20114128266333334,2.377880621009593
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000712.obj,0.2005696147298333,2.3720770040816195
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000713.obj,0.20032116837750003,2.3717615723595014
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000714.obj,0.19942533065883328,2.3622855171171224
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000715.obj,0.19791828981816667,2.3501648456922486
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000716.obj,0.19750805634466662,2.347744582096046
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000717.obj,0.1962760602898333,2.3373585152113905
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000718.obj,0.19548008302216663,2.3309385554512003
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000719.obj,0.19325151800683332,2.3108688584423813
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000720.obj,0.19105349802966667,2.2924215116013666
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000721.obj,0.18789778845850003,2.2630419265215522
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000722.obj,0.1854950800843333,2.240697656116242
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000723.obj,0.1830696984288333,2.2140377324689773
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000724.obj,0.18168736836149996,2.1951761405898558
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000725.obj,0.18098708509516662,2.1834027033858554
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000726.obj,0.18015288460399997,2.1711121946411134
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000727.obj,0.18009455842083333,2.168726055899951
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000728.obj,0.17974882047899998,2.1628108001144533
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000729.obj,0.17948998099966665,2.1600858480083884
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000730.obj,0.17910758223466666,2.1561829852395853
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000731.obj,0.17893750152666668,2.155808621597335
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000732.obj,0.17835037318183333,2.1493412163894874
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000733.obj,0.17822795528166668,2.149357018976238
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000734.obj,0.17753693518216673,2.142902731492215
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000735.obj,0.17773580363733332,2.1493167060993588
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000736.obj,0.17871112592916663,2.1598849901140493
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000737.obj,0.18009052905849998,2.1706200182420585
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000738.obj,0.18172035612549997,2.1804713586254842
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000739.obj,0.18213866490883335,2.182116812015539
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000740.obj,0.18303682925566667,2.190888342873062
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000741.obj,0.18270821269266668,2.1843288774525185
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000742.obj,0.18288384041000005,2.18750206814242
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000743.obj,0.18232183998599996,2.181327324403277
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000744.obj,0.1820286517526667,2.180867313448259
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000745.obj,0.18161712415933334,2.179422285808157
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000746.obj,0.18130504263116665,2.177994112732465
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000747.obj,0.18177588051099997,2.1869952234117
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000748.obj,0.181086286662,2.1814644220244284
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000749.obj,0.18107104564616663,2.1836692201594325
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000750.obj,0.18156740897700002,2.1902612056662747
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000751.obj,0.1816499263545,2.1939237921923023
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000752.obj,0.1817179888698333,2.194117527016436
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000753.obj,0.18196408832816668,2.1968172684522433
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000754.obj,0.18224008092250005,2.2004519637276596
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000755.obj,0.18194320469866665,2.1976962957233406
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000756.obj,0.18248795512333338,2.204247912008036
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000757.obj,0.18224945234966664,2.2021254882924364
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000758.obj,0.1827884402685,2.2067655799395287
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000759.obj,0.1824631377403334,2.202436812076835
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000760.obj,0.18241815946099998,2.202389805274149
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000761.obj,0.18250042975833336,2.20181540796943
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000762.obj,0.18261932130600006,2.20036180725412
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000763.obj,0.18282136695016665,2.1999638872187925
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000764.obj,0.18315129368216665,2.2011533969384467
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000765.obj,0.18360344151833333,2.202080634782641
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000766.obj,0.18315875631183337,2.19487195859215
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000767.obj,0.1829783923956667,2.193520709772182
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000768.obj,0.18163443731216666,2.1820027731395424
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000769.obj,0.17969481999483333,2.1686371835354907
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000770.obj,0.17549083468516669,2.1376067553648235
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000771.obj,0.17325052288749998,2.1282298078292126
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000772.obj,0.17237059651050002,2.1133098524977822
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000773.obj,0.17244863576166664,2.1120530162713878
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000774.obj,0.17278924186766667,2.1151315614010318
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000775.obj,0.1726671076548333,2.114720193506888
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000776.obj,0.17263745970350003,2.1123700391160227
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000777.obj,0.1727772385188333,2.1128770562403867
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000778.obj,0.17307779191999997,2.116217876257407
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000779.obj,0.173073157159,2.113153655325457
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000780.obj,0.17317026168383334,2.1128954023646123
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000781.obj,0.17402409969,2.1231565681225337
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000782.obj,0.17549721858333336,2.136031646044309
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000783.obj,0.17818818186699997,2.1609882864305203
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000784.obj,0.18021717974699997,2.176879273660395
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000785.obj,0.181454951825,2.1845133982679243
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000786.obj,0.18189231737366665,2.1847190518130004
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000787.obj,0.18267398242483335,2.1885293229285563
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000788.obj,0.183526177962,2.194609169060534
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000789.obj,0.18355255665366668,2.1929677550131323
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000790.obj,0.18408105788683332,2.197348283567735
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000791.obj,0.1846812701901666,2.2009450138843483
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000792.obj,0.18536123392599996,2.2064390168166574
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000793.obj,0.18562171097250002,2.208290295662715
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000794.obj,0.18633581141349992,2.211898445017809
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000795.obj,0.18679412048716665,2.2142779310073433
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000796.obj,0.1878174255195,2.2234691320469175
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000797.obj,0.1894647572906667,2.237864911716479
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000798.obj,0.1906962202778333,2.2473453156444654
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000799.obj,0.19219494044233332,2.262810707560128
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000800.obj,0.1934341764226667,2.2725478850370293
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000801.obj,0.1948480901676667,2.2858573543353433
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000802.obj,0.19498304875066666,2.2869233012096566
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000803.obj,0.19553440848850004,2.2938713534896182
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000804.obj,0.19574834199716665,2.296098478372621
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000805.obj,0.1955834097116666,2.2938103582158504
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000806.obj,0.19517323305616663,2.288289114081226
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000807.obj,0.19542300371749993,2.288830626119428
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000808.obj,0.19498565390016664,2.282933920930318
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000809.obj,0.1947026506655,2.2815086089088368
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000810.obj,0.19460838647949996,2.2815697009619127
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000811.obj,0.19420950282949995,2.2784248034425176
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000812.obj,0.19440804291933328,2.282535307319166
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000813.obj,0.19452250120816664,2.2870370074035224
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000814.obj,0.1947308374135,2.2897901962633282
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000815.obj,0.19464856797250002,2.2892228896079216
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000816.obj,0.19425622730416672,2.2868196491921267
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000817.obj,0.19355253009266665,2.2837632596122717
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000818.obj,0.19149289118133334,2.2674994220201987
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000819.obj,0.18861185947649997,2.2483089200182054
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000820.obj,0.1839241726383334,2.215609514272303
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000821.obj,0.17933453851383335,2.1781961178017553
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000822.obj,0.17594776620833333,2.1402689606294927
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000823.obj,0.17455126047783334,2.123177721201947
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000824.obj,0.17390655903066668,2.121179480736624
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000825.obj,0.17352533863483333,2.1222357453851664
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000826.obj,0.17318208910216665,2.1226190509884026
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000827.obj,0.17256705465666666,2.11858747260571
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000828.obj,0.17199498636316662,2.115643304174632
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000829.obj,0.17165295156433336,2.1144038049073397
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000830.obj,0.17126025577316664,2.111273465898728
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000831.obj,0.1709977940073333,2.1098098009292943
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000832.obj,0.1706128881181667,2.105257615026973
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000833.obj,0.17056311287633336,2.1065039312967175
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000834.obj,0.1705167542686667,2.106617329592799
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000835.obj,0.17071444157633336,2.109764203618667
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000836.obj,0.17081571430199996,2.11084605918636
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000837.obj,0.17126561174766666,2.1168996260564206
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000838.obj,0.1719335449498333,2.124652236358237
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000839.obj,0.172300956501,2.128438324079665
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000840.obj,0.17289080278583338,2.134940051604203
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000841.obj,0.17335056243883334,2.1412404693893774
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000842.obj,0.17393062977933332,2.148176836424704
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000843.obj,0.17431878066166673,2.1521601310869185
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000844.obj,0.17516455988600002,2.1627136485697407
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000845.obj,0.17564689534249994,2.16796227625121
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000846.obj,0.17610431400566665,2.172834862992983
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000847.obj,0.1763717730285,2.1743769418272154
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000848.obj,0.17689940729833337,2.180836765296929
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000849.obj,0.1773728575441667,2.184655425839065
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000850.obj,0.17796973429416663,2.190128122056144
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000851.obj,0.17860208582650006,2.1966584257714246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000852.obj,0.17930525767849997,2.2040326798664904
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000853.obj,0.17948212928616664,2.203243047770978
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000854.obj,0.18039697134433333,2.2129007224224697
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000855.obj,0.18093155063083335,2.2168056255890853
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000856.obj,0.18120840461983329,2.2171122451102816
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000857.obj,0.18123088429666662,2.2146998593175233
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000858.obj,0.181390427816,2.2139198624352736
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000859.obj,0.18109656648983335,2.207674573622528
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000860.obj,0.18083166019466668,2.202661314536671
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000861.obj,0.18112786668216665,2.2082612458180315
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000862.obj,0.18398557373149999,2.239237680714324
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000863.obj,0.1863210932313333,2.2573105622735246
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000864.obj,0.1891161968391667,2.278648720479885
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000865.obj,0.19169248917450002,2.2972494882158414
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000866.obj,0.1933761837346666,2.3127260110886367
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000867.obj,0.1934595167161666,2.3123214720973064
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000868.obj,0.194443920136,2.3213818257706853
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000869.obj,0.19405021877633327,2.31641508051767
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000870.obj,0.19493398141900004,2.3261691100148583
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000871.obj,0.19505983849566666,2.3276559412166216
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000872.obj,0.1953666207056667,2.3332275826779156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000873.obj,0.19461248875883333,2.3273695984573775
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000874.obj,0.19356103230983338,2.3199986371540247
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000875.obj,0.19220512025116668,2.3096566309996143
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000876.obj,0.18912892601633335,2.2830362452492863
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000877.obj,0.18589240159966672,2.2543826884511695
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000878.obj,0.18353093718149996,2.2299222083205072
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000879.obj,0.1817433181828333,2.20789125739843
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000880.obj,0.18014130618516666,2.1813225585459577
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000881.obj,0.17943373634849996,2.166830900153651
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000882.obj,0.1796370994628333,2.16753846201402
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000883.obj,0.1794306665045,2.1666915414824848
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000884.obj,0.17897249522433326,2.1611713626744984
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000885.obj,0.17893963299449994,2.1611955244694325
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000886.obj,0.17852702745283336,2.1572549936257257
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000887.obj,0.17823662162899995,2.153772397912525
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000888.obj,0.1779824586258333,2.149805845865306
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000889.obj,0.17787225837633336,2.1489579225770776
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000890.obj,0.17768153798666667,2.146850718680257
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000891.obj,0.1777854538935,2.14744179375707
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000892.obj,0.1777279665425,2.145498011348272
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000893.obj,0.17788712027483328,2.1467534352700275
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000894.obj,0.17764815751116664,2.143303157022575
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000895.obj,0.17736871533800003,2.139720538648311
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000896.obj,0.17724739953533336,2.1378340877182374
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000897.obj,0.17713985226766665,2.1355521706572427
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000898.obj,0.176297819657,2.12288045497073
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000899.obj,0.1761105003438333,2.1185509077532174
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000900.obj,0.1765656206871667,2.12578335902056
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000901.obj,0.1777008610836667,2.140051000798773
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000902.obj,0.17995387254783335,2.150497425914945
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000903.obj,0.180175012601,2.146840909116684
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000904.obj,0.1802998674315,2.14871164685015
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000905.obj,0.17959562726100003,2.1389750196849797
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000906.obj,0.17909384392266664,2.1360612795016123
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000907.obj,0.17849182547400003,2.132406323106857
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000908.obj,0.17818880644133334,2.1312687679925535
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000909.obj,0.17823423647566666,2.133722379333191
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000910.obj,0.17898638212016665,2.143113282509848
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000911.obj,0.180343944673,2.1597342384181193
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000912.obj,0.18128948390183336,2.1703859658978937
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000913.obj,0.18283881016733333,2.1897829848962074
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000914.obj,0.18414013474566665,2.2063557837755496
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000915.obj,0.1855607706975,2.221931220688469
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000916.obj,0.1868913500146666,2.235026131000173
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000917.obj,0.1882536525683333,2.2504205213853408
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000918.obj,0.18902872212233335,2.2592972736801302
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000919.obj,0.18942780393383332,2.265683061203951
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000920.obj,0.1899522535748333,2.271043398088094
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000921.obj,0.18940407597183334,2.2664661185132156
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000922.obj,0.18933837824233335,2.2657911091477123
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000923.obj,0.1893237895223333,2.26519219810758
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000924.obj,0.18849648010266667,2.258304182713851
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000925.obj,0.1880188019046667,2.2532773032410995
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000926.obj,0.1877793343723334,2.2519588264537806
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000927.obj,0.18783080194133334,2.252639149602896
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000928.obj,0.18762609470183336,2.2485450652443477
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000929.obj,0.18737644605983333,2.2468222755784533
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000930.obj,0.18770123655766668,2.2494326090326076
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000931.obj,0.18744354589833334,2.2477042935232765
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000932.obj,0.18798105257499997,2.2509578247890842
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000933.obj,0.18776348163516665,2.2484628800803264
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000934.obj,0.1879478914186667,2.249103637888241
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000935.obj,0.1880335428636667,2.250237095137766
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000936.obj,0.18753580137366677,2.2449747983935207
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000937.obj,0.18727691952216668,2.2422370822957594
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000938.obj,0.18674263241433334,2.2373807389555767
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000939.obj,0.18588079406783334,2.230254585280731
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000940.obj,0.18539272486783331,2.226683809609679
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000941.obj,0.18468634472933335,2.2196356475591217
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000942.obj,0.18375318401483332,2.2097504071925247
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000943.obj,0.18330125063333336,2.206158527951413
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000944.obj,0.18318049250566665,2.2034242691671073
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000945.obj,0.18314453830033334,2.2024381001814013
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000946.obj,0.18337366786066667,2.204349640186579
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000947.obj,0.1840822708015,2.2104745194723447
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000948.obj,0.18414158540166664,2.209349958089101
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000949.obj,0.1841995534533333,2.209327163756452
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000950.obj,0.18480470282283337,2.213603584500474
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000951.obj,0.18464965539949996,2.209679728805253
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000952.obj,0.18521164619900005,2.2135522354004946
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000953.obj,0.18517252306266668,2.2117768022512063
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000954.obj,0.1866328163268333,2.2253026434350374
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000955.obj,0.18809400026783332,2.2400560911865
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000956.obj,0.18970345447083328,2.2544946716685312
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000957.obj,0.1913222930148333,2.2705813701460777
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000958.obj,0.1924705520846667,2.2800187250847657
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000959.obj,0.1939023022329999,2.2905009691440306
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000960.obj,0.19511122203666667,2.299772423201186
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000961.obj,0.19615611430549998,2.306287229930015
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000962.obj,0.19714978641333336,2.312398767030262
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000963.obj,0.19796773530583328,2.3198629471893124
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000964.obj,0.19875092003666664,2.3248497780237334
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000965.obj,0.20000686663149997,2.335020185319288
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000966.obj,0.2003396824441667,2.3376674422113233
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000967.obj,0.20091648110233334,2.342813230055906
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000968.obj,0.201180190335,2.344375877914758
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000969.obj,0.20164481084466668,2.3495994953775665
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000970.obj,0.2018735054923333,2.351813661374737
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000971.obj,0.2019247705135,2.3530866111190423
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000972.obj,0.2021199864308333,2.355903726582655
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000973.obj,0.20157245710066662,2.350652748018686
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000974.obj,0.20055693716399994,2.3409176562455953
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000975.obj,0.19972822990916664,2.331676404994664
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000976.obj,0.1987545347665,2.322696055740908
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000977.obj,0.19757410410199988,2.3120749185337566
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000978.obj,0.1968326129546667,2.3069557495094495
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000979.obj,0.19606788646133336,2.2993454083350247
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000980.obj,0.19526667920766672,2.2924733539134587
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000981.obj,0.19447114259316667,2.285636703149704
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000982.obj,0.19351778226733324,2.2785242697309895
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000983.obj,0.1927300223688333,2.2716650209053104
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000984.obj,0.19158406854583337,2.2632794657413835
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000985.obj,0.1907975082463333,2.2571850483519325
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000986.obj,0.18918194263549992,2.241743931063642
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000987.obj,0.18809059312566667,2.234575563824383
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000988.obj,0.1864936253081667,2.2196905497573587
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000989.obj,0.18476814083083337,2.204329483582251
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000990.obj,0.18305578016750002,2.1910252204150007
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000991.obj,0.1816816544286667,2.1797464922316925
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000992.obj,0.180082433033,2.167101149193809
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000993.obj,0.1772131077195,2.142042978357809
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000994.obj,0.17463409968633337,2.124228922698063
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000995.obj,0.17310282429583335,2.1147451362180143
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000996.obj,0.17060626260399997,2.087390476420732
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000997.obj,0.16998616108916667,2.080148530239058
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000998.obj,0.16962319293833333,2.0787033038133633
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000999.obj,0.1698437428455,2.0835787929545178
result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001001000.obj,0.17010339424716664,2.0887228401594937


==> csv/Vol_and_Surf_Area_data_DSH2024_10.2_3.csv <==
Name,Volume,Area
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000001.obj,0.1867900378733333,2.283713980343265
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000002.obj,0.18681763761899997,2.279971632116726
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000003.obj,0.18792044441749992,2.2905229726605056
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000004.obj,0.18799552421699997,2.289273295159821
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000005.obj,0.18782557271599998,2.2842519675799977
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000006.obj,0.2102375311643333,2.48739178182768
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000007.obj,0.20998372669033327,2.4843423889423106
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000008.obj,0.20987136792449995,2.48111978640083
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000009.obj,0.21053937054283323,2.4880636389731574
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000010.obj,0.21029205716916655,2.4818316433508776
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000011.obj,0.21051084685716662,2.481895707183833
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000012.obj,0.2102461742109999,2.4766306700959637
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000013.obj,0.2101079440321667,2.4737777464108377
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000014.obj,0.21021753428000003,2.4764061218642563
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000015.obj,0.2091210668225,2.4621444811925572
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000016.obj,0.20847411159899998,2.456695317499863
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000017.obj,0.2079922665165,2.452535654773812
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000018.obj,0.20742225564866668,2.4462751604848676
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000019.obj,0.20713265267216663,2.442115976042283
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000020.obj,0.2061321230276667,2.4309111300767037
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000021.obj,0.20554444386316664,2.4252053315771946
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000022.obj,0.20343266697883333,2.403453145971796
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000023.obj,0.20107962518866665,2.3822553636647337
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000024.obj,0.19888027452683324,2.3602159352979117
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000025.obj,0.1961726613755,2.3327139432517647
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000026.obj,0.19498601252466666,2.3257628770244994
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000027.obj,0.1939251369363334,2.3176326835589283
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000028.obj,0.19271988993299996,2.3063422822525688
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000029.obj,0.19186541039816662,2.2953020476504458
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000030.obj,0.19082005246033323,2.280404464184413
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000031.obj,0.19045062560399986,2.274321590519347
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000032.obj,0.1898271860515,2.265281677246524
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000033.obj,0.1898618615261667,2.264603871863929
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000034.obj,0.18996914056600003,2.2654951300565327
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000035.obj,0.19012402938916662,2.2677385196529642
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000036.obj,0.19001518012999996,2.266832149806011
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000037.obj,0.19023607433966666,2.2700899801254626
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000038.obj,0.19060108506850007,2.2741624946545476
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000039.obj,0.1905787770095,2.274629619804407
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000040.obj,0.19023093311650002,2.2715554145021617
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000041.obj,0.19028638687433336,2.272677338040446
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000042.obj,0.19017074318549998,2.273367309515136
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000043.obj,0.1895799167765,2.2692455450050577
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000044.obj,0.18974228792150005,2.2763362853582154
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000045.obj,0.18929254068716664,2.273943003980159
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000046.obj,0.18970810995083337,2.285138357903768
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000047.obj,0.18977902734950008,2.2900408297601116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000048.obj,0.19140986252533337,2.3109247717877803
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000049.obj,0.19190025242916675,2.314181025559807
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000050.obj,0.19299089775650002,2.3219589356553003
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000051.obj,0.19426087634649994,2.331643981416998
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000052.obj,0.19531488652549994,2.338817288014894
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000053.obj,0.19562796449283332,2.341108903091473
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000054.obj,0.1962640366808333,2.3461625295641886
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000055.obj,0.19623359223116668,2.3485109701938165
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000056.obj,0.19674396555333334,2.3545928057294403
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000057.obj,0.19609949818349998,2.349832768807349
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000058.obj,0.19559564349916672,2.3485882470502752
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000059.obj,0.19478105586416666,2.343586609654687
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000060.obj,0.19379350990233335,2.336939746515198
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000061.obj,0.19311667050250006,2.3324223528517427
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000062.obj,0.19214926915750002,2.3257953587164466
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000063.obj,0.19099470167583332,2.324191065542748
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000064.obj,0.18741195699450003,2.3031950273156188
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000065.obj,0.18582505409266675,2.286753260567422
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000066.obj,0.18559602497066668,2.280358143186017
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000067.obj,0.18553676289366672,2.271504004271213
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000068.obj,0.1858801997813334,2.271959628286618
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000069.obj,0.18629262808616667,2.2757510758919364
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000070.obj,0.18677217194616672,2.2827761346258457
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000071.obj,0.18731790499200002,2.290644019586142
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000072.obj,0.18723602314316667,2.2907379567529076
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000073.obj,0.1878362717918333,2.2991167044203142
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000074.obj,0.18801870150683334,2.30221212781959
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000075.obj,0.18792768203116664,2.301356975442327
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000076.obj,0.18794708358333337,2.302198289482765
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000077.obj,0.1883209848141667,2.306716974364539
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000078.obj,0.18844669505883332,2.3089116525384465
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000079.obj,0.1883671614578333,2.307993461337887
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000080.obj,0.18867533527783334,2.3111500280296715
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000081.obj,0.1890235623625,2.313530368611898
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000082.obj,0.18924512038366664,2.316883836655823
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000083.obj,0.1893283916598334,2.3180700656506676
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000084.obj,0.19013094925433327,2.325847785613333
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000085.obj,0.19016438156066662,2.3264373725097967
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000086.obj,0.19051588304750003,2.3309001911450724
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000087.obj,0.19043680864100004,2.329412811275751
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000088.obj,0.19040107769616665,2.3273362796486383
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000089.obj,0.19053917498383338,2.327350034201422
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000090.obj,0.19084157787133338,2.3307711982334016
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000091.obj,0.1906169633131667,2.327420780556066
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000092.obj,0.19052170667783333,2.324881267721122
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000093.obj,0.1911175068785,2.3295633703410115
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000094.obj,0.1916288221095,2.333059894495226
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000095.obj,0.19218032258300002,2.3361534773192116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000096.obj,0.1929424772426666,2.3418678074880557
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000097.obj,0.1940748957058334,2.351245553933549
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000098.obj,0.195294656751,2.3602755908982016
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000099.obj,0.1964948550356667,2.36825144327015
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000100.obj,0.19734318440483326,2.371995837583195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000101.obj,0.1969433888281666,2.363317046754867
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000102.obj,0.1967599024486667,2.356557238325382
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000103.obj,0.1961906968151667,2.345884658527256
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000104.obj,0.1962708190673333,2.3475608252728484
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000105.obj,0.19681781537699994,2.3573266400669546
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000106.obj,0.20033682281799994,2.3759568477674047
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000107.obj,0.20377441961233328,2.392057596796264
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000108.obj,0.20636077112099993,2.4093298321706462
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000109.obj,0.20760385887016655,2.4177667839503236
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000110.obj,0.2087026668258334,2.427713320874041
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000111.obj,0.20992825363049997,2.4380228202426797
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000112.obj,0.21061830095199996,2.4482150705147467
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000113.obj,0.21179316615733337,2.4621433943237356
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000114.obj,0.2130063073673333,2.476169457993967
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000115.obj,0.21361315966599997,2.482894027032369
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000116.obj,0.21447162509200002,2.4979014115035962
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000117.obj,0.2149449407395,2.5062669358090983
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000118.obj,0.2153573806413333,2.512591899397152
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000119.obj,0.2152652931813333,2.5143715372146995
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000120.obj,0.2149089443358333,2.5125388613872053
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000121.obj,0.21522751238566667,2.516821709467082
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000122.obj,0.21465419115583342,2.5103792399024596
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000123.obj,0.21460609309749995,2.5107648836064858
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000124.obj,0.21403469122166663,2.505270536188035
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000125.obj,0.2135200615604999,2.502240646985978
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000126.obj,0.21316690124299992,2.498443706109117
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000127.obj,0.2121602479288333,2.489854018372506
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000128.obj,0.21153525526866662,2.4835288932951274
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000129.obj,0.21065537081483332,2.4747415836437154
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000130.obj,0.2098296483565,2.4672027383177833
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000131.obj,0.2087980142998333,2.457292551209731
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000132.obj,0.20763057524016662,2.44612005797194
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000133.obj,0.20651613422466664,2.4347872774709263
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000134.obj,0.20558975482766667,2.4259989486473255
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000135.obj,0.20431297931450002,2.4139262939997237
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000136.obj,0.20258703866983324,2.4002661050842304
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000137.obj,0.20116313810150002,2.387866214437071
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000138.obj,0.1995975844635,2.3757796653558807
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000139.obj,0.19773955633150003,2.3608364213931976
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000140.obj,0.19531445172616668,2.3414412289463913
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000141.obj,0.1929227652803334,2.3243522338048326
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000142.obj,0.19214229433700003,2.3201270054581213
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000143.obj,0.189722766027,2.307252913674788
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000144.obj,0.18685493647,2.2946762044035887
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000145.obj,0.18538060657800004,2.279994223738339
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000146.obj,0.1848912330535,2.276892003506428
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000147.obj,0.18441228137866664,2.2650312689672196
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000148.obj,0.18421462304166672,2.2668073461476133
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000149.obj,0.18399566041483328,2.263946305096835
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000150.obj,0.18381475282133325,2.2644001063341013
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000151.obj,0.18381014398583334,2.2663116518693855
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000152.obj,0.18399022538783338,2.272828533209053
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000153.obj,0.18507087024033333,2.2792253424225413
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000154.obj,0.18579165377383328,2.271321088685894
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000155.obj,0.18660062262283342,2.274874186421089
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000156.obj,0.186981413368,2.275114336434667
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000157.obj,0.18794924786766667,2.283415223690292
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000158.obj,0.1891144911126667,2.291088692345536
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000159.obj,0.19085563035133338,2.305886983523877
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000160.obj,0.19264954919483335,2.322871495645744
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000161.obj,0.1934297874968333,2.327277030720995
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000162.obj,0.19430354848733333,2.3331718255237073
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000163.obj,0.19600066345800007,2.349871287539941
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000164.obj,0.19719042303466666,2.36005603139984
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000165.obj,0.19836486206533327,2.3688468312037427
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000166.obj,0.19879098990583335,2.3721279835402957
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000167.obj,0.19987832896166668,2.381483592156081
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000168.obj,0.20130619579549996,2.3948812814878773
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000169.obj,0.20178083592216667,2.398201527648332
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000170.obj,0.20306676613199995,2.410570640956571
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000171.obj,0.2036685015463333,2.4161564738226677
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000172.obj,0.20442953323116664,2.4229653918714376
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000173.obj,0.20528451518549998,2.4316077601955293
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000174.obj,0.20582485136599993,2.435578394638506
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000175.obj,0.20655299613333325,2.442206621527554
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000176.obj,0.20685162842716667,2.4442019939956774
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000177.obj,0.20719251702633326,2.446475974366701
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000178.obj,0.20732609132933333,2.445718099443951
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000179.obj,0.20802458247716665,2.4526677591818062
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000180.obj,0.2081611159795,2.4525388754886586
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000181.obj,0.20893699008366662,2.4613881119338386
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000182.obj,0.20916818698050002,2.461593052424432
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000183.obj,0.2096578819848333,2.467271361082456
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000184.obj,0.21016811830616666,2.4718292997781792
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000185.obj,0.21001188497166667,2.4691101076284787
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000186.obj,0.20973623959499998,2.4653430246974946
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000187.obj,0.20969014543200007,2.4630473713503496
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000188.obj,0.20985354043100005,2.46326788922285
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000189.obj,0.20939597737349996,2.456900037279332
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000190.obj,0.20969630491466665,2.4587428558974866
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000191.obj,0.20948688299549992,2.456007137986516
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000192.obj,0.2096237297896667,2.4562895663308835
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000193.obj,0.2094186097145,2.454197274259906
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000194.obj,0.20890365912849998,2.4489430175531717
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000195.obj,0.20851897151666668,2.44476057313671
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000196.obj,0.20780062979349995,2.4377399612547777
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000197.obj,0.20742715590533334,2.4343912302245863
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000198.obj,0.20687047897399993,2.428912555442928
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000199.obj,0.20584695908666664,2.4204007761342967
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000200.obj,0.20564340535716663,2.4193521964500824
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000201.obj,0.20498558268183337,2.4154077202795365
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000202.obj,0.20538435666266658,2.419973231845541
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000203.obj,0.20413292883316664,2.4102283453209914
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000204.obj,0.20290070034099997,2.4030339122721927
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000205.obj,0.20295093110849996,2.405423302613348
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000206.obj,0.20130424524516666,2.3949109445131667
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000207.obj,0.2006992340371666,2.392443358596241
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000208.obj,0.20072845614966667,2.393426969718473
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000209.obj,0.20021353587399995,2.390678917190314
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000210.obj,0.2010076600526667,2.3965652699297926
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000211.obj,0.20149118949866665,2.400543718730144
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000212.obj,0.20144831198716673,2.3998845986170827
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000213.obj,0.2007277258728333,2.3943777646567104
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000214.obj,0.20053990452016668,2.3928662666537885
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000215.obj,0.2010077807248333,2.3957745526572296
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000216.obj,0.20028156725549998,2.388710763971683
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000217.obj,0.20062338605033328,2.389393459771558
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000218.obj,0.20094448809250004,2.3894831379994983
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000219.obj,0.20112925370333326,2.3904266075884633
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000220.obj,0.20209414694333327,2.3977821237314476
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000221.obj,0.20102127843083328,2.3867844540509453
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000222.obj,0.20157560557899992,2.392053518525437
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000223.obj,0.20158103750466663,2.3916983194104233
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000224.obj,0.201112449124,2.3868055255076923
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000225.obj,0.20150891766299997,2.3919542225430668
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000226.obj,0.2005838388353333,2.3839420330999133
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000227.obj,0.20006215095966673,2.379928861218984
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000228.obj,0.19886715024583326,2.3711440203317276
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000229.obj,0.197965478403,2.3659640614957294
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000230.obj,0.19616330733916665,2.3538641368924735
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000231.obj,0.19213099703816675,2.3268816546703377
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000232.obj,0.1902259373086667,2.321220022403042
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000233.obj,0.18871206888266667,2.2993729485095704
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000234.obj,0.18758930683750002,2.2743888705467636
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000235.obj,0.18723132580550006,2.2682974372525018
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000236.obj,0.18705602277616662,2.2673433646366976
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000237.obj,0.1871357812003333,2.2699696821783295
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000238.obj,0.18708236588683336,2.2717223767316983
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000239.obj,0.18716857338950002,2.2751751206145405
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000240.obj,0.18711663594216665,2.277584149433564
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000241.obj,0.18687313837216674,2.275941281672514
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000242.obj,0.1865026351146667,2.272711541627173
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000243.obj,0.18637794291816662,2.2732461689146195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000244.obj,0.18619220499649997,2.2733226044725243
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000245.obj,0.18590294014766665,2.2716682041167577
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000246.obj,0.18558110168150002,2.2693863964059364
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000247.obj,0.18520016308499998,2.2664140639577215
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000248.obj,0.1851532999558332,2.266635575668173
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000249.obj,0.18492662310983335,2.2653578065549773
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000250.obj,0.18495977779183342,2.2658611778696796
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000251.obj,0.18491536069533326,2.266521611688562
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000252.obj,0.18484414708999997,2.266572951937783
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000253.obj,0.1849602208728333,2.2677808383562135
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000254.obj,0.1848463639671666,2.26669986439009
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000255.obj,0.1850654441765,2.26853178553059
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000256.obj,0.18523994476466665,2.269869670956908
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000257.obj,0.185516597668,2.2715165615080104
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000258.obj,0.18588186565183332,2.275146424434651
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000259.obj,0.18620216303116668,2.2774561943265903
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000260.obj,0.1867981040658333,2.28267926124948
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000261.obj,0.1872744911621667,2.2867484051685114
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000262.obj,0.18828704840866664,2.2950981932463392
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000263.obj,0.18892670040716666,2.2986504631920748
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000264.obj,0.19008456295466664,2.30799523511622
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000265.obj,0.1911587069795,2.316218897334812
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000266.obj,0.19247180475466666,2.3272785515222263
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000267.obj,0.19413467594466666,2.34118384755116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000268.obj,0.19550066224216658,2.351108983711002
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000269.obj,0.1971245156846667,2.36402505231181
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000270.obj,0.1979595259696667,2.3696642873340448
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000271.obj,0.19881277347016663,2.374419522694837
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000272.obj,0.1993495515753333,2.3776117198829585
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000273.obj,0.19879048083800002,2.3709809617158824
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000274.obj,0.19846395327283323,2.3682737096686224
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000275.obj,0.1983685686193333,2.3743495064906837
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000276.obj,0.19868260375750002,2.3812546224121665
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000277.obj,0.20046195411599999,2.3945899891929425
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000278.obj,0.203409112728,2.411364136354626
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000279.obj,0.20642309243383322,2.4357346794630415
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000280.obj,0.20705923241183327,2.4379684032803675
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000281.obj,0.20830147904416665,2.4489577314344078
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000282.obj,0.21021476969,2.467522227352747
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000283.obj,0.2110806592318333,2.474471073975762
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000284.obj,0.21171725927433338,2.4795492953828338
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000285.obj,0.2130629990151666,2.4916981720385696
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000286.obj,0.212947228979,2.4895547695656486
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000287.obj,0.21291022744316668,2.488724106246451
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000288.obj,0.21306989055816666,2.489069892071651
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000289.obj,0.2128662079649999,2.4859415463485517
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000290.obj,0.21312884379566657,2.488202834736506
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000291.obj,0.2123591567178333,2.4798051531615006
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000292.obj,0.21249125394933327,2.4818552816630075
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000293.obj,0.21189657016783328,2.475937311446609
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000294.obj,0.2116550306695,2.47498321433922
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000295.obj,0.21217516229633332,2.4798518624514947
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000296.obj,0.21158536277116669,2.4744026121142717
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000297.obj,0.21116365859550001,2.4714400865004627
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000298.obj,0.21087682817516665,2.4683634460147488
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000299.obj,0.2103689844823332,2.4641200401935937
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000300.obj,0.20952989352666665,2.455920012857671
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000301.obj,0.20876345643849992,2.448943908826469
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000302.obj,0.2083545829418334,2.445322196039982
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000303.obj,0.20718077903549997,2.4335521275170664
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000304.obj,0.20645560348883332,2.4283529941300253
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000305.obj,0.20528769710016664,2.4196190616974755
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000306.obj,0.20426070319933326,2.4111077026261944
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000307.obj,0.2023783546491666,2.3982463513870567
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000308.obj,0.19990982110866665,2.3798091373905867
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000309.obj,0.19698689962883337,2.358992731455817
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000310.obj,0.1952446739775,2.351794295992087
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000311.obj,0.19044999054399997,2.3178204192827785
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000312.obj,0.1888456908701666,2.2956088756338646
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000313.obj,0.1877443100676666,2.283744139183453
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000314.obj,0.18713753122399995,2.2737345176461865
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000315.obj,0.1866857412016667,2.2721389310181532
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000316.obj,0.18632514688233331,2.2701250441786525
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000317.obj,0.18580422437283334,2.264962446576432
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000318.obj,0.1855831713208333,2.2648512669473884
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000319.obj,0.18524851504983333,2.2641434806423364
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000320.obj,0.18557913248116664,2.2704492284801354
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000321.obj,0.18734304376633332,2.3016781277660505
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000322.obj,0.18875166544449998,2.3030716270722027
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000323.obj,0.1904577181748334,2.3065163713682195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000324.obj,0.19172948554766672,2.311647891722618
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000325.obj,0.19257637864116667,2.3148253817652575
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000326.obj,0.19381940537433343,2.3239411358616406
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000327.obj,0.1942094605173334,2.3267750300910315
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000328.obj,0.19329418688150005,2.315872402805227
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000329.obj,0.19412469207500005,2.322896132991229
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000330.obj,0.1938806451683333,2.319617726868173
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000331.obj,0.1935801851921667,2.3163731420041307
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000332.obj,0.1931610205796667,2.3124963563804957
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000333.obj,0.1930788651191666,2.310352154654198
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000334.obj,0.19310690176766668,2.31158597599979
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000335.obj,0.19268055187616664,2.3062342164230833
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000336.obj,0.19319975389899996,2.311988159498968
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000337.obj,0.19378475856100003,2.317720853138427
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000338.obj,0.1953468681908333,2.335135978471809
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000339.obj,0.19668101560666665,2.3512846604972077
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000340.obj,0.19883723248949997,2.374825422747818
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000341.obj,0.2001403417273333,2.390330488014683
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000342.obj,0.20188137632683334,2.4103591512613187
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000343.obj,0.20316798929466673,2.428792212857909
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000344.obj,0.20461727741433333,2.443875632301238
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000345.obj,0.20573200302033334,2.4506073061719547
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000346.obj,0.20636677465149994,2.4569637978214507
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000347.obj,0.20670773082833338,2.4557125552135113
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000348.obj,0.20687994978266655,2.4555007643445
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000349.obj,0.2068110819361666,2.4543475776297186
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000350.obj,0.20659746650799996,2.4509554889808602
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000351.obj,0.20653529616916666,2.450109272446894
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000352.obj,0.20648903969533322,2.4501098937948673
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000353.obj,0.20596752014449998,2.4429056116538526
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000354.obj,0.20595863506583328,2.441223010274639
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000355.obj,0.20539954725566667,2.435651269084834
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000356.obj,0.20485784465100004,2.4290953242376396
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000357.obj,0.20477168344233335,2.426163828239551
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000358.obj,0.20450179884333333,2.415459141534021
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000359.obj,0.204459421785,2.4121414458724444
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000360.obj,0.2044983606486666,2.411982302340867
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000361.obj,0.20427915919333334,2.4099840935602006
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000362.obj,0.20394615794416665,2.4069595432710056
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000363.obj,0.20354796329966657,2.4029178851354684
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000364.obj,0.2035653156861666,2.405043805383044
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000365.obj,0.20346725454149994,2.4052385966500305
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000366.obj,0.20168062901899997,2.3892660341128975
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000367.obj,0.20054280377316663,2.3815251992268953
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000368.obj,0.19959522597399998,2.377171628604182
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000369.obj,0.19752447139166668,2.3639053129780114
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000370.obj,0.19565357609183334,2.3511071970788535
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000371.obj,0.19412455887349994,2.3401129782444916
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000372.obj,0.19385581990116665,2.3415020274392773
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000373.obj,0.19252769592199998,2.326077041160437
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000374.obj,0.19307725205066673,2.3344527087072438
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000375.obj,0.1925037770371667,2.3251159904699006
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000376.obj,0.19220933127416662,2.320447713034794
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000377.obj,0.19243738241366665,2.3240346774356277
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000378.obj,0.19323852130416658,2.33597517941704
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000379.obj,0.1933163351983333,2.3365944426110143
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000380.obj,0.19331409097216662,2.336491039010838
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000381.obj,0.19360484636500003,2.33942963075425
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000382.obj,0.1948361783541667,2.350558451139679
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000383.obj,0.1955614928758333,2.3532850577027804
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000384.obj,0.19715530246733337,2.3642168095283185
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000385.obj,0.19833631448633332,2.3727610354558704
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000386.obj,0.19993093500400005,2.3848667226164046
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000387.obj,0.20120441838749994,2.3941845676708993
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000388.obj,0.20275573783216655,2.4048496986627064
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000389.obj,0.2031933110026666,2.4082084818086735
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000390.obj,0.20398556524250003,2.4174746405806737
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000391.obj,0.2039990205011666,2.419917431365665
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000392.obj,0.20438481298499994,2.4318967507331344
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000393.obj,0.2043651856196667,2.4356844709811187
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000394.obj,0.20450170104699994,2.4344365750257486
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000395.obj,0.2044761304655,2.43716582907026
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000396.obj,0.2042316631839999,2.431003089347565
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000397.obj,0.20413769775566665,2.4262621802546547
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000398.obj,0.20392595610833333,2.42477755354104
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000399.obj,0.2035922344436666,2.4170745840266292
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000400.obj,0.20343657183349997,2.415844437559111
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000401.obj,0.2028269822706666,2.4086375480716895
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000402.obj,0.20276716135249995,2.406137763123079
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000403.obj,0.20211676010516658,2.3995982462686567
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000404.obj,0.2019985084166667,2.3999019857732025
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000405.obj,0.20122326049416667,2.3942779910692806
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000406.obj,0.2007253527094999,2.384650981194359
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000407.obj,0.19996174114833332,2.375506608766416
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000408.obj,0.1966558988556667,2.3453642136324686
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000409.obj,0.1939806706176666,2.3292590242619795
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000410.obj,0.1879809990835,2.281984564564778
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000411.obj,0.18596407557400002,2.252930081813679
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000412.obj,0.18658827157299998,2.2588884853212967
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000413.obj,0.1868814039616667,2.2640612295413525
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000414.obj,0.18731899446683334,2.27068298336435
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000415.obj,0.18679252359,2.265095902109569
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000416.obj,0.1870467481323333,2.2695191256193232
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000417.obj,0.18692638276916665,2.26855525149008
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000418.obj,0.18638880959633336,2.2645328306464574
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000419.obj,0.18636924025400006,2.2659832022513857
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000420.obj,0.18596769218200004,2.2640516703323477
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000421.obj,0.18562902009266669,2.2634305577339826
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000422.obj,0.18518096149866664,2.2594705375458846
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000423.obj,0.18465103128383337,2.254867785243061
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000424.obj,0.18425491224666668,2.2524656225812825
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000425.obj,0.18388059757333336,2.24850432668157
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000426.obj,0.18356358976766662,2.246060786352765
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000427.obj,0.18335460610433324,2.2461330178295666
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000428.obj,0.1831342581806667,2.244278956112744
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000429.obj,0.18289736208849997,2.241838833853528
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000430.obj,0.18283198603849998,2.2407667117022374
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000431.obj,0.18283468753750004,2.2413726963382032
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000432.obj,0.18284359262783328,2.2404901481046116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000433.obj,0.18295747798349998,2.2414033870068844
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000434.obj,0.18321512576849996,2.243663340630466
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000435.obj,0.18367440202800003,2.247743598075808
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000436.obj,0.18417141958850008,2.2518588778831066
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000437.obj,0.184740938247,2.257315101488706
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000438.obj,0.18540788461916669,2.2634321922645566
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000439.obj,0.1861890229633333,2.2709323858832215
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000440.obj,0.1871002510795,2.2785555120446728
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000441.obj,0.18773624150899995,2.2844445482102786
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000442.obj,0.18862299987166667,2.2922790212528423
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000443.obj,0.1896592597793333,2.3012691068786246
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000444.obj,0.19087079711949997,2.3113063419262647
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000445.obj,0.1922383168416667,2.3219237638308114
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000446.obj,0.19335738983116668,2.329920296680114
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000447.obj,0.19499195047883328,2.344825489731849
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000448.obj,0.19642760338699994,2.3570721308717992
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000449.obj,0.19703357278016664,2.361557719154512
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000450.obj,0.19551004415499998,2.3448796824496982
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000451.obj,0.19527842078166668,2.3407994162082995
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000452.obj,0.19468090164166668,2.330758830675179
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000453.obj,0.1946338876966666,2.3297788221348057
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000454.obj,0.19537174080366665,2.338609981711053
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000455.obj,0.1996292730781667,2.376637712745627
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000456.obj,0.2032255399765,2.40820719944978
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000457.obj,0.20470795880766662,2.424323652185265
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000458.obj,0.20592423574983332,2.441085502117145
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000459.obj,0.20636153875333332,2.443499013111494
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000460.obj,0.20686641824483326,2.4496036387912
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000461.obj,0.2081421092981666,2.4642643777824933
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000462.obj,0.20839758831299998,2.464666262100873
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000463.obj,0.20869861177333326,2.4715346922238672
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000464.obj,0.20936096764983328,2.480809057165646
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000465.obj,0.20959506049550009,2.484116114392894
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000466.obj,0.20980193249433338,2.488053876628058
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000467.obj,0.20996312468649997,2.490582942422588
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000468.obj,0.20975165010716668,2.485724780848151
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000469.obj,0.20995165770549998,2.486996354474048
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000470.obj,0.21013308913516665,2.480499822092297
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000471.obj,0.20998394835033332,2.4761165906351916
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000472.obj,0.2099955972458333,2.4728077474845183
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000473.obj,0.2091844665438333,2.463180884782043
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000474.obj,0.2087388652926666,2.4586809274051062
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000475.obj,0.20820414119733333,2.453641066510927
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000476.obj,0.20743719968083332,2.4452171461126477
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000477.obj,0.20687172954266667,2.4395697128143836
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000478.obj,0.20621351770133328,2.4350867532565594
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000479.obj,0.205966814475,2.4322727795680126
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000480.obj,0.20510594819016664,2.42381762021955
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000481.obj,0.20354852220733335,2.4074392357852687
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000482.obj,0.2019136235345,2.391831338692092
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000483.obj,0.20016910810783334,2.376808334574597
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000484.obj,0.19631651698916666,2.3462740571288805
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000485.obj,0.1929664348838334,2.3241190310206363
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000486.obj,0.18919259750883335,2.3008662880970503
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000487.obj,0.1871953970748333,2.2713818418388114
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000488.obj,0.1864744285881667,2.256529080442174
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000489.obj,0.18629924993783337,2.2543475366441452
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000490.obj,0.186158053623,2.253922974140711
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000491.obj,0.1860280706416667,2.252912502218215
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000492.obj,0.18594419658083333,2.2529416424902626
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000493.obj,0.18566380319383338,2.2508332061478056
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000494.obj,0.18563205133566668,2.252258050285122
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000495.obj,0.18584314510483335,2.257604960941397
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000496.obj,0.1858585117123333,2.2706755076453113
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000497.obj,0.1876716071240001,2.2843887588426055
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000498.obj,0.1889541574566667,2.2860430532823193
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000499.obj,0.190452563196,2.295063763078359
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000500.obj,0.19167383796516668,2.302349390718751
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000501.obj,0.19384007375900003,2.32219090646195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000502.obj,0.19514350801966665,2.333866822093948
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000503.obj,0.19690615533500003,2.3503374969298596
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000504.obj,0.198343214988,2.3644348119470404
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000505.obj,0.19889444296150005,2.369323826898956
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000506.obj,0.20007312170716668,2.3813883172203587
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000507.obj,0.20092527941083338,2.39174704396918
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000508.obj,0.20150672421249993,2.395282199524324
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000509.obj,0.20218615156,2.403479452173684
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000510.obj,0.202363943968,2.4073604088940352
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000511.obj,0.2028578615015,2.413474008817872
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000512.obj,0.20300773414333323,2.4160570920735966
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000513.obj,0.20336713226766662,2.4178505118006592
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000514.obj,0.20371137465033332,2.4234390793651968
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000515.obj,0.20366431947449995,2.4196897642687873
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000516.obj,0.20413849515733323,2.4239098282655243
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000517.obj,0.204231391202,2.424018741551352
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000518.obj,0.2045870923928333,2.422954283958504
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000519.obj,0.20490415269266662,2.4250260062371467
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000520.obj,0.20525434751416663,2.4264112154771738
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000521.obj,0.20572384006833325,2.4291836622901384
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000522.obj,0.20590206384650006,2.429919100792268
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000523.obj,0.20604913511199996,2.4296240905286903
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000524.obj,0.20652337036149995,2.433160092453122
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000525.obj,0.20698748116000001,2.43704594415709
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000526.obj,0.2069536000483333,2.434768343137541
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000527.obj,0.2069299368483333,2.4336469560649356
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000528.obj,0.20694347192849993,2.4324717905193602
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000529.obj,0.20607796084199995,2.4220473464039465
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000530.obj,0.2061164665041666,2.4223447673893337
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000531.obj,0.20601608520749992,2.4206572532963038
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000532.obj,0.2055242928033333,2.414965730870548
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000533.obj,0.20552516224316658,2.414748017149623
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000534.obj,0.20543848034083334,2.4126317349586848
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000535.obj,0.20530234534483327,2.4107776825798592
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000536.obj,0.204848694811,2.406329504625208
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000537.obj,0.20489719713599996,2.406113127046719
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000538.obj,0.20474371820183337,2.4048884398955375
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000539.obj,0.20479987547216666,2.404827151644119
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000540.obj,0.20465778961566666,2.4039774745177933
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000541.obj,0.20456709953183333,2.4036539835936077
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000542.obj,0.20471953644800003,2.404884349665957
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000543.obj,0.2045017533406666,2.4033118736806607
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000544.obj,0.20499279940716666,2.409991939207351
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000545.obj,0.20511145154116664,2.410582718538757
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000546.obj,0.20510459732849998,2.412708025864289
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000547.obj,0.20542966019316666,2.4161602275958285
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000548.obj,0.2053212209433333,2.4162427363927352
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000549.obj,0.205498724419,2.4194700908032267
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000550.obj,0.2056848181146666,2.421142365651154
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000551.obj,0.2060240864933333,2.424596787091672
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000552.obj,0.20595238186483333,2.4233975889019783
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000553.obj,0.20592260804566667,2.423223840257738
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000554.obj,0.2059884122639999,2.423933863655467
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000555.obj,0.20590582609149993,2.423034198122948
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000556.obj,0.20563853169416668,2.4214135676621584
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000557.obj,0.2057310904701666,2.422868926165081
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000558.obj,0.20522665770099993,2.419520180296204
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000559.obj,0.20543023787033335,2.4214470704151765
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000560.obj,0.2042327666981667,2.4099174295982806
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000561.obj,0.20387227477983327,2.407685834201412
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000562.obj,0.2025042515793333,2.3975128115015996
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000563.obj,0.20149752447983338,2.3899234000496103
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000564.obj,0.199406906031,2.372900366699098
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000565.obj,0.19761599517600004,2.357833024417935
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000566.obj,0.1966290654743333,2.352075972943876
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000567.obj,0.19412456098266664,2.328291337164985
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000568.obj,0.1928519874466666,2.320102856895915
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000569.obj,0.193654457249,2.3317504936493716
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000570.obj,0.19134415608483335,2.307858352815202
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000571.obj,0.19042005873716664,2.2980652569960265
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000572.obj,0.19022813329549998,2.296520050277289
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000573.obj,0.18986775727033325,2.2918714561404663
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000574.obj,0.189726050054,2.2909693317111937
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000575.obj,0.189448003174,2.2860082727508577
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000576.obj,0.18974296904216664,2.289406101530799
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000577.obj,0.1894474545616666,2.287192682459096
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000578.obj,0.1895424545058333,2.2873557009290835
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000579.obj,0.18996320759500007,2.2936735812106988
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000580.obj,0.1899553836861666,2.293108333203709
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000581.obj,0.18978262935750004,2.2904473709616147
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000582.obj,0.1893971420886667,2.2871166833628473
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000583.obj,0.18924637325450006,2.2871826661920096
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000584.obj,0.18876122094283337,2.283704092829031
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000585.obj,0.18866423998449994,2.2833878201220354
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000586.obj,0.1879442167964999,2.277901034071082
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000587.obj,0.18765099147216663,2.2747617190769596
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000588.obj,0.187129663879,2.271791909598778
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000589.obj,0.18696217443150004,2.270886000497574
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000590.obj,0.18691289195466665,2.271814951919669
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000591.obj,0.1870661767718334,2.2743455693662393
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000592.obj,0.18705154932633333,2.2749190748938046
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000593.obj,0.1873457222916667,2.2787236248559375
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000594.obj,0.18710025500016664,2.2774210550231575
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000595.obj,0.1875806413765,2.281023392455689
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000596.obj,0.1877060750383333,2.282753450563756
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000597.obj,0.1879160113183333,2.284557470259486
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000598.obj,0.18833776859133333,2.2884273572593066
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000599.obj,0.1888558922566667,2.2929138427398987
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000600.obj,0.18940329367399994,2.297798849778363
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000601.obj,0.1898281469355,2.301681592918957
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000602.obj,0.1905743815115,2.308601368615068
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000603.obj,0.19127415192733327,2.3148055899272713
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000604.obj,0.19202509558149997,2.322237084919849
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000605.obj,0.19332693894266667,2.334067282868201
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000606.obj,0.19436926392633339,2.344147184802081
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000607.obj,0.19567415687033332,2.3569075725712687
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000608.obj,0.19720467353900006,2.370061926565809
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000609.obj,0.19802742033516668,2.376895748128624
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000610.obj,0.19825861458283334,2.3791089254668467
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000611.obj,0.19906050719149995,2.3854942691587784
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000612.obj,0.19922332412616675,2.387549941828155
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000613.obj,0.19977963014066663,2.3923056109824445
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000614.obj,0.19982915364150006,2.3932043990366343
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000615.obj,0.20027284807716664,2.3972007215447992
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000616.obj,0.2002175425201666,2.395403981735348
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000617.obj,0.20078797749166669,2.4018977504080645
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000618.obj,0.20077794044950004,2.4009890442023534
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000619.obj,0.20077984237433336,2.3998916641952412
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000620.obj,0.20043285340916672,2.3963839491199352
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000621.obj,0.20052330075583336,2.397928615208061
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000622.obj,0.19920527936683335,2.3824620512770025
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000623.obj,0.19880285791933333,2.3784858126884156
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000624.obj,0.19868258625866664,2.375834133056758
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000625.obj,0.1970230235413333,2.360132529305588
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000626.obj,0.19641872512883335,2.3545136987904645
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000627.obj,0.1959085768525,2.350760153765435
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000628.obj,0.19546601532233326,2.356042635230598
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000629.obj,0.19549885447733334,2.358878096763132
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000630.obj,0.19587333650349997,2.3628978225057535
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000631.obj,0.19668285082700002,2.371937441980263
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000632.obj,0.1988935317826667,2.3824858338064603
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000633.obj,0.20006881366699994,2.388452673319671
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000634.obj,0.20068077680150004,2.392727992079836
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000635.obj,0.20200628621299999,2.400294677786897
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000636.obj,0.20230697514999996,2.402464070641451
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000637.obj,0.20238202959900004,2.4007084658424045
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000638.obj,0.20268527574499998,2.4023919984388535
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000639.obj,0.20317888836383327,2.407005497100258
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000640.obj,0.2033162353625,2.4068900956408266
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000641.obj,0.20309230020900007,2.4038771466581443
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000642.obj,0.20332319288166661,2.404817220795844
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000643.obj,0.20268313835166657,2.3982495413541782
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000644.obj,0.20314898744433332,2.4008464075735247
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000645.obj,0.2021250101811667,2.3908619162999813
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000646.obj,0.20234736662933334,2.39238472655054
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000647.obj,0.2014026890341666,2.3838738109460116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000648.obj,0.2016669331551667,2.3847731344878036
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000649.obj,0.20105007431733327,2.3789263678047066
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000650.obj,0.20062070379766664,2.3753563111966844
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000651.obj,0.20005067908433333,2.3705260683315026
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000652.obj,0.19918618235,2.3629814289900497
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000653.obj,0.19851211671916663,2.3568780292547395
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000654.obj,0.19825742429600002,2.3548725297254087
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000655.obj,0.1979611021143333,2.3515590927782277
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000656.obj,0.19775772328450003,2.3510479312517765
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000657.obj,0.1979971825668333,2.352128651008869
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000658.obj,0.19770134901116665,2.34846103636862
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000659.obj,0.19798164247800004,2.352202951267256
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000660.obj,0.19785765292366664,2.350832949938158
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000661.obj,0.1979060441595,2.3533766785901693
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000662.obj,0.19783869225083334,2.350913771492328
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000663.obj,0.19783278704416674,2.352480315106453
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000664.obj,0.19768230439166667,2.351653983045085
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000665.obj,0.1974008277638333,2.347949585967709
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000666.obj,0.1975715857128334,2.350491871066454
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000667.obj,0.1972885389311666,2.348396649731614
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000668.obj,0.19698932899716662,2.344851889433055
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000669.obj,0.1971096201831666,2.3473047882623876
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000670.obj,0.19746152545450002,2.352263083132549
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000671.obj,0.19760353135283337,2.354378081526862
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000672.obj,0.19767422793266665,2.3529118589919116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000673.obj,0.19854706034433328,2.362363923899901
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000674.obj,0.1989828277245,2.365620709614842
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000675.obj,0.199182224575,2.367468487337723
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000676.obj,0.19983663857300005,2.3749220749396187
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000677.obj,0.20024336587216657,2.3787708464902377
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000678.obj,0.20067316021716666,2.3839812444225617
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000679.obj,0.20132696542783335,2.3905741745621585
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000680.obj,0.20193025776799992,2.3983711695282937
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000681.obj,0.20221256386733327,2.4035332117162738
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000682.obj,0.2023500129713333,2.40674864596857
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000683.obj,0.20280629167233324,2.4080564203579065
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000684.obj,0.20264849467750004,2.4031641420558953
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000685.obj,0.2027973042481666,2.402572477065969
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000686.obj,0.20271484175600002,2.39817290648091
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000687.obj,0.2023191210429999,2.3920102232063223
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000688.obj,0.20228641146283327,2.390452811307205
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000689.obj,0.20217015658149998,2.3862754969928823
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000690.obj,0.20219438827799996,2.386049100312482
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000691.obj,0.20287833618066664,2.3918549598565875
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000692.obj,0.2023339959651666,2.3850570999468577
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000693.obj,0.2025636286445,2.387535458583711
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000694.obj,0.20304098308,2.391444859188655
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000695.obj,0.2031431156816667,2.392064130409429
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000696.obj,0.20322477288466662,2.3930648427314667
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000697.obj,0.20339435309649995,2.394002620621701
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000698.obj,0.20412274737466662,2.4011166483815813
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000699.obj,0.2043700354425,2.402951575026258
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000700.obj,0.20544659054666664,2.412997013192459
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000701.obj,0.20644961724016664,2.424200775036051
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000702.obj,0.20653471611583332,2.424229939436345
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000703.obj,0.20726997879983333,2.432678943863295
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000704.obj,0.20814768075933332,2.441483005696293
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000705.obj,0.20889087698250003,2.450689545340211
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000706.obj,0.20955769041516664,2.4582672567595742
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000707.obj,0.2098314625633333,2.4615665700085323
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000708.obj,0.2100385509728333,2.465340783173801
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000709.obj,0.21018233212549997,2.466976488816376
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000710.obj,0.21054359548233328,2.4723883685109542
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000711.obj,0.2105192090981666,2.471579162009427
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000712.obj,0.21026040685749997,2.4694545879246257
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000713.obj,0.21059366756316666,2.4727875712367364
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000714.obj,0.21022938771083335,2.4683899433828542
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000715.obj,0.21020296339916658,2.4678357436079237
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000716.obj,0.2098508219238333,2.463092536814725
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000717.obj,0.21004942356933326,2.4651583733676907
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000718.obj,0.2097349033181667,2.4616035608929634
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000719.obj,0.20933823322783332,2.4567189500726845
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000720.obj,0.20902520327450003,2.4528780397177807
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000721.obj,0.20883839017366662,2.4503751236601774
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000722.obj,0.2082001886973334,2.4436784822017508
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000723.obj,0.20791309128616664,2.441130297607712
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000724.obj,0.20713784146499992,2.4331176595627477
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000725.obj,0.20667420146216658,2.4286487010625
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000726.obj,0.20614744514,2.4236708768782464
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000727.obj,0.20480240557566667,2.410661666644224
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000728.obj,0.2033857974088334,2.39938130728343
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000729.obj,0.20192665490283337,2.38710749917195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000730.obj,0.19915258258866664,2.368339843143645
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000731.obj,0.19542285995499997,2.344942617914529
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000732.obj,0.19250686322550004,2.3191951228413674
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000733.obj,0.1914731523835,2.3044145783596126
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000734.obj,0.19080930094783333,2.2948803956220183
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000735.obj,0.19042561729166665,2.288784528521784
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000736.obj,0.19054253163749996,2.2912409897652775
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000737.obj,0.1903133545368334,2.288878653998934
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000738.obj,0.19027782153316675,2.29039007468932
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000739.obj,0.19013519789549996,2.2906128939715895
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000740.obj,0.18988835090166667,2.2892892841792754
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000741.obj,0.1897451267013333,2.2887672155116485
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000742.obj,0.18953710825483333,2.2880116448133094
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000743.obj,0.18897062238849996,2.2830591632423785
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000744.obj,0.1884095456001666,2.2784772949059926
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000745.obj,0.1878834939516667,2.2742515171316797
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000746.obj,0.18715795813949992,2.267789537854019
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000747.obj,0.1860437973345,2.256350282799655
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000748.obj,0.18530659744866668,2.2489279759163976
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000749.obj,0.18460598851299997,2.2413300350393186
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000750.obj,0.1837865242836666,2.2326515942788765
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000751.obj,0.18323674756733338,2.2268809080061085
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000752.obj,0.18271351031583338,2.221673959028378
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000753.obj,0.18242968072500002,2.2195316254866353
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000754.obj,0.1820739388116667,2.216422268926759
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000755.obj,0.18195973160400003,2.2147711514512
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000756.obj,0.18184328612133338,2.21476519285469
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000757.obj,0.181812184687,2.2153171178839983
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000758.obj,0.18179624443683334,2.214773683507155
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000759.obj,0.1820035072113334,2.217508457205662
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000760.obj,0.18208827291199997,2.2207822728983997
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000761.obj,0.18197221486583331,2.2168772556358394
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000762.obj,0.18196232344166666,2.2172589633733915
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000763.obj,0.18204168435583337,2.21779227480321
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000764.obj,0.1821873747733333,2.2190062197586924
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000765.obj,0.18249531995933335,2.2223708100702306
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000766.obj,0.1829422172533333,2.227649291791459
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000767.obj,0.18352077485416668,2.2332631835209544
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000768.obj,0.18368941346216666,2.234361507498411
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000769.obj,0.1845386282981667,2.2447890611970673
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000770.obj,0.18482461701733333,2.2469083918752757
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000771.obj,0.18517363567183334,2.2504485381914807
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000772.obj,0.1858030064793334,2.2570059329892347
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000773.obj,0.18621175517333335,2.261537435834243
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000774.obj,0.186361107508,2.263463481468376
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000775.obj,0.18669274197883334,2.266155972789852
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000776.obj,0.18663753591116664,2.266559628678175
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000777.obj,0.1869458800441666,2.269708125058356
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000778.obj,0.186871807727,2.2694475326821077
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000779.obj,0.18703850472483335,2.2718347823278355
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000780.obj,0.1872434770871666,2.274760295091729
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000781.obj,0.18757217630716666,2.2797873616354294
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000782.obj,0.18791071870199996,2.282928533777519
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000783.obj,0.188332576533,2.288669584170355
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000784.obj,0.18889589583466665,2.2960345032400213
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000785.obj,0.18942246136050003,2.3028532857281747
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000786.obj,0.19041771007400002,2.3143817662336406
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000787.obj,0.1912109277141667,2.3230894949583236
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000788.obj,0.19158006828916663,2.326918339070598
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000789.obj,0.19203183886050001,2.3312504837473136
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000790.obj,0.193496762055,2.3445678958760054
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000791.obj,0.19450134847950007,2.353218142977049
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000792.obj,0.1954312211135,2.3615457660981365
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000793.obj,0.19693288961116664,2.3751495014438793
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000794.obj,0.19793528287583334,2.3820207216962053
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000795.obj,0.20054224524816666,2.403006181268008
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000796.obj,0.20160964341249993,2.412376338013454
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000797.obj,0.2025095350133332,2.4205620442530145
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000798.obj,0.20309209728683333,2.4247778755378553
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000799.obj,0.2036438472946666,2.428489360493501
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000800.obj,0.20408284811933333,2.4313925364572255
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000801.obj,0.203758765212,2.426171751821509
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000802.obj,0.2029905311528333,2.4169542113077886
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000803.obj,0.20215375412899989,2.407510845507771
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000804.obj,0.20152035566999996,2.402555086715764
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000805.obj,0.19929639492099996,2.3909937115746644
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000806.obj,0.19908127966583333,2.3935438932815183
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000807.obj,0.19967109762299998,2.3974677102014614
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000808.obj,0.20242035205299996,2.416080901212677
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000809.obj,0.20281706242333336,2.4155592334258773
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000810.obj,0.20515603998866663,2.4335498834517706
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000811.obj,0.20682182857049997,2.4464933289065605
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000812.obj,0.20775496392149995,2.452822941451939
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000813.obj,0.2084508172203332,2.456389630588508
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000814.obj,0.2099314624878333,2.469736728461479
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000815.obj,0.20989185596983323,2.4680440390788205
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000816.obj,0.21042305571283326,2.4718730321844546
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000817.obj,0.2109743269715,2.476134013446562
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000818.obj,0.21115100673716664,2.4766709841293966
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000819.obj,0.21135556443016662,2.477780018149522
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000820.obj,0.21104521596783332,2.4731776156384546
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000821.obj,0.21071299002866667,2.469440406251223
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000822.obj,0.21035305438549995,2.4647381235590173
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000823.obj,0.2098838930573333,2.4585980824433786
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000824.obj,0.20973100298533331,2.457106048573157
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000825.obj,0.2096582389226666,2.4567669442400413
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000826.obj,0.2090045417176666,2.448880602575593
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000827.obj,0.20818515914416663,2.4410999821224304
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000828.obj,0.20788190347383334,2.438468800110875
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000829.obj,0.20714338401433333,2.4325552990206374
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000830.obj,0.2060238072576666,2.4201097117430255
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000831.obj,0.20475283297066665,2.4077058863471037
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000832.obj,0.20455833457066663,2.4062966978960327
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000833.obj,0.20373138132116664,2.398004417504195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000834.obj,0.20301991318366666,2.3922791105620944
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000835.obj,0.20236170147449997,2.3861184641621924
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000836.obj,0.20116943142783333,2.376640169285792
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000837.obj,0.20038679081533334,2.3689606151653257
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000838.obj,0.20001031506883332,2.3728125391908326
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000839.obj,0.19870560986699998,2.363988326687801
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000840.obj,0.19836523674916665,2.3608256350911647
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000841.obj,0.19767117689783326,2.356304060441363
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000842.obj,0.19714824841349998,2.352818399585531
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000843.obj,0.19591548593783328,2.3431970159256124
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000844.obj,0.19484495896700005,2.3358546653169494
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000845.obj,0.19381369148383334,2.32803213135487
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000846.obj,0.19261473278883334,2.3180431895305826
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000847.obj,0.19061653642683335,2.297892663157396
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000848.obj,0.1892800559841667,2.288796307447539
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000849.obj,0.18712422705416668,2.2746570003974775
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000850.obj,0.18536445942166663,2.265393535565116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000851.obj,0.18438616231850002,2.2573346264756613
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000852.obj,0.18346429088616667,2.2495366944982482
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000853.obj,0.18300626228083333,2.245311129446394
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000854.obj,0.18234854993383334,2.2375942581408506
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000855.obj,0.1819942119165,2.23102254862203
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000856.obj,0.18220784779116667,2.2369158263910567
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000857.obj,0.18207792917383336,2.2341323318659225
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000858.obj,0.18234646572116658,2.2411004909092975
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000859.obj,0.18317864072400009,2.250147236902787
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000860.obj,0.18416340044466672,2.258494293383779
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000861.obj,0.1856753707468333,2.263654462647591
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000862.obj,0.18733961766333335,2.272684613090898
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000863.obj,0.1886678022285,2.283198995597314
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000864.obj,0.1898816769623333,2.2890673224918996
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000865.obj,0.19113599398299996,2.2991566051699013
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000866.obj,0.19240634086866665,2.310416286939992
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000867.obj,0.19313094148733334,2.315810405352827
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000868.obj,0.1939137060751667,2.3207940181109548
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000869.obj,0.19426568743366673,2.3217270291016407
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000870.obj,0.19531586626883338,2.330647005197248
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000871.obj,0.19595007065500003,2.334303208168131
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000872.obj,0.19617795172633334,2.3352326798673975
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000873.obj,0.19704432628316662,2.3429894372232503
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000874.obj,0.19788560916083336,2.3497268428015046
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000875.obj,0.19890820721233338,2.359107483710869
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000876.obj,0.2002281692178333,2.371235223197155
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000877.obj,0.20096965886316676,2.376084245620447
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000878.obj,0.20226175752866665,2.387929208845438
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000879.obj,0.20261269858849995,2.391473818949579
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000880.obj,0.2040527700538333,2.405741981871941
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000881.obj,0.2051227489811666,2.4183492324306863
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000882.obj,0.20522130263533328,2.41800577593542
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000883.obj,0.20602582197849997,2.4270155043291046
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000884.obj,0.20679559833866662,2.435510772341873
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000885.obj,0.20699169077016666,2.4375149516218575
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000886.obj,0.20801231766316666,2.4493186559041242
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000887.obj,0.2084060930641667,2.4531507889228
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000888.obj,0.208825294999,2.458046578768893
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000889.obj,0.2089937069451666,2.459526918307078
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000890.obj,0.20948121643416656,2.4642304937631128
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000891.obj,0.21005786875366664,2.4708873405835177
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000892.obj,0.2104562176255,2.475128335839156
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000893.obj,0.21094560905966667,2.4798030522124126
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000894.obj,0.21143317664483335,2.4855433125125947
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000895.obj,0.21142753256133331,2.4854408424101493
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000896.obj,0.21188128394500008,2.4899734468315566
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000897.obj,0.21196390489966666,2.492006211945258
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000898.obj,0.21196122677016663,2.4919845420346194
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000899.obj,0.21193478833833335,2.4928030116010933
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000900.obj,0.21161737135766667,2.4895673192930277
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000901.obj,0.21190240447533332,2.491687938031574
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000902.obj,0.21097507959816666,2.4812958053624534
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000903.obj,0.21059689302899998,2.4771609952873304
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000904.obj,0.20979394671283327,2.468083000376455
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000905.obj,0.20932186690183333,2.4635052934625303
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000906.obj,0.20915421558883335,2.4611552327864477
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000907.obj,0.20757023618333328,2.4456481856808856
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000908.obj,0.2070725283045,2.4399676546422873
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000909.obj,0.2065567421031666,2.4343929105931603
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000910.obj,0.205646360781,2.4256907773685725
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000911.obj,0.20618183283633332,2.4291001190010313
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000912.obj,0.2050721836026666,2.419196873281176
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000913.obj,0.20473565514800002,2.4156035703126513
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000914.obj,0.20321756978799999,2.402663838724925
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000915.obj,0.20372791730849998,2.404857525015021
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000916.obj,0.20318667200849996,2.402376854878446
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000917.obj,0.20245489497083335,2.396668372481392
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000918.obj,0.20141830142866662,2.3883282577271796
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000919.obj,0.20157651824549994,2.3916366877663116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000920.obj,0.20057126060983324,2.383712177272711
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000921.obj,0.20029119439716672,2.3829745016813564
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000922.obj,0.1984224140728333,2.369879085745208
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000923.obj,0.19791947471966667,2.364190810708755
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000924.obj,0.1964118733835,2.3559254419856335
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000925.obj,0.1960774383601666,2.3528545870118394
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000926.obj,0.195905542388,2.3531503440477195
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000927.obj,0.19512647883099998,2.3456452379636388
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000928.obj,0.19483732943283338,2.346728145676939
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000929.obj,0.1940697267816667,2.3400996706607593
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000930.obj,0.19406191711333337,2.33641921990116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000931.obj,0.1930661332491667,2.3285217374802594
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000932.obj,0.19382899538233328,2.334826298546949
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000933.obj,0.19266767441016674,2.3272294013303014
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000934.obj,0.1925795425635,2.3293806462532585
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000935.obj,0.19122884513983332,2.3188554541872057
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000936.obj,0.18860976978633331,2.300765476580854
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000937.obj,0.186319137646,2.270253797257703
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000938.obj,0.18510687839933332,2.252343642694359
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000939.obj,0.1844700021575,2.244351162994549
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000940.obj,0.18411191988950004,2.2415268480940225
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000941.obj,0.183770820713,2.2368549347264692
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000942.obj,0.1832320952025,2.2283945535473078
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000943.obj,0.1831688993041666,2.2296875213963756
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000944.obj,0.18298869251466676,2.2280650025236253
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000945.obj,0.18280979666666664,2.226896249797176
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000946.obj,0.18262780753016666,2.225944380495902
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000947.obj,0.18260122526849998,2.226553581019798
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000948.obj,0.18252035135366665,2.22554746777821
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000949.obj,0.18253727957766663,2.2266663994957714
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000950.obj,0.18256080065150004,2.2273043254936478
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000951.obj,0.1824951636226667,2.2267373925625655
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000952.obj,0.1826697678576667,2.2284269070252236
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000953.obj,0.18268711743399993,2.2290143833168323
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000954.obj,0.18282971971166664,2.2309997259134167
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000955.obj,0.18318401874033333,2.2354567836791923
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000956.obj,0.18342327957966667,2.237929678974809
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000957.obj,0.1836898332543333,2.2403883091708576
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000958.obj,0.18396343484083336,2.2436392670511354
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000959.obj,0.18442845617400005,2.248572850311998
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000960.obj,0.18483879596450004,2.2529458358995056
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000961.obj,0.1853877217975,2.259073292386082
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000962.obj,0.18541975549416667,2.257294771748296
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000963.obj,0.18598264498116668,2.263559307488737
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000964.obj,0.18640154574033332,2.2674790979333865
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000965.obj,0.18629439490016667,2.2641708757914127
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000966.obj,0.186756058054,2.2686188784676973
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000967.obj,0.18666614127616668,2.266346263092922
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000968.obj,0.18695570036416656,2.2687241546138104
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000969.obj,0.18714104074850002,2.26935027919266
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000970.obj,0.18715867952900003,2.2707539257167992
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000971.obj,0.1877795005736666,2.2780441924098707
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000972.obj,0.1882469054348333,2.285616058872034
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000973.obj,0.1891364985065,2.2983960239955294
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000974.obj,0.19013796839316666,2.3108892922514577
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000975.obj,0.1924177520043333,2.32620705328135
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000976.obj,0.19548879168066668,2.3447992771420254
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000977.obj,0.1976532858781666,2.3584907151772327
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000978.obj,0.19882106601133337,2.3669303185372557
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000979.obj,0.20033005285350006,2.375974973817571
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000980.obj,0.20149604724750003,2.383982744735903
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000981.obj,0.20336963032483335,2.4015365503132897
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000982.obj,0.2038708167153333,2.4049124147725593
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000983.obj,0.20504894201616658,2.414798724722893
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000984.obj,0.20603248667783336,2.424757070957316
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000985.obj,0.20676910161016662,2.4316553327602723
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000986.obj,0.2075202785878333,2.4395418218647933
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000987.obj,0.2081037341775,2.4461214484647487
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000988.obj,0.20874113917183335,2.452908497425801
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000989.obj,0.20926420366499993,2.4579423356998054
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000990.obj,0.2099151796461666,2.4644780722032116
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000991.obj,0.21092265906649993,2.4747035574170257
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000992.obj,0.2108136406836667,2.4728239186021588
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000993.obj,0.21126182789733328,2.4778524036707616
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000994.obj,0.21162523578749995,2.481024640256597
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000995.obj,0.21162429771333327,2.4811145237258994
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000996.obj,0.21218104256099993,2.4873395797224194
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000997.obj,0.21247105521233334,2.489918137094413
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000998.obj,0.2128214550561667,2.49352008893129
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000999.obj,0.21269281796333334,2.4908863952077898
result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001001000.obj,0.21284194772949996,2.493786852839896


==> csv/Vol_and_Surf_Area_data_DSH2024_13.2_1.csv <==
Name,Volume,Area
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000001.obj,0.1312583241215,1.7943424827629064
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000002.obj,0.13179129514033333,1.797473612756965
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000003.obj,0.13232064635633328,1.800950770075798
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000004.obj,0.1329994578488333,1.807679400107142
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000005.obj,0.13353603047333334,1.813074943713218
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000006.obj,0.12952382385049996,1.761749310424494
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000007.obj,0.12955399464066666,1.76044047843728
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000008.obj,0.129725376251,1.7612452480344658
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000009.obj,0.12965024967316663,1.7583833952646584
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000010.obj,0.12972896638216663,1.7585466615717664
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000011.obj,0.12976580593399994,1.7575236135334815
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000012.obj,0.13018482535899997,1.7631512157786047
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000013.obj,0.13006582268883332,1.7611759331830539
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000014.obj,0.13040777019083333,1.7647272425310843
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000015.obj,0.130853665717,1.7711334177152265
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000016.obj,0.1312088353705,1.7742587179822464
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000017.obj,0.13146733630516666,1.7771961112453731
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000018.obj,0.13203777578216663,1.7850132820034088
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000019.obj,0.1323398010838333,1.7880687672914337
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000020.obj,0.13273581546649998,1.7934845387587577
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000021.obj,0.13294521748916663,1.7964157411485915
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000022.obj,0.13303943683916664,1.7979010397047217
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000023.obj,0.13367884955099998,1.8065078276706865
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000024.obj,0.13404555046899996,1.811268848892902
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000025.obj,0.13427671844783337,1.8150355997630512
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000026.obj,0.13479834099916665,1.823047606762326
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000027.obj,0.13513272244449995,1.8264982460118817
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000028.obj,0.1355633596853333,1.832484716783899
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000029.obj,0.13582632400716663,1.836992786216525
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000030.obj,0.136083121491,1.8408436958413728
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000031.obj,0.1361574519775,1.8424578382031513
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000032.obj,0.13631767783649995,1.845516630436426
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000033.obj,0.136456544928,1.8478097960440558
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000034.obj,0.13643077287466668,1.8486907591846429
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000035.obj,0.13647357188950002,1.8505808116806144
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000036.obj,0.13633038621349994,1.8496913662191479
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000037.obj,0.13626504359599997,1.8498485052212195
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000038.obj,0.1360831440478333,1.84895786187157
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000039.obj,0.13572246127066664,1.8461929337139198
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000040.obj,0.13576078993999993,1.8476257038620632
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000041.obj,0.13531802592783332,1.844662614026424
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000042.obj,0.13504253475783332,1.8431655851335045
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000043.obj,0.1348940602673333,1.8423451510170579
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000044.obj,0.13465115560699994,1.8406030235199025
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000045.obj,0.13422846827066665,1.8393887428552544
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000046.obj,0.13397412956599997,1.8388447745525873
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000047.obj,0.13358233729733332,1.8417581253451918
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000048.obj,0.13280243077633336,1.8442094096349277
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000049.obj,0.1305712395568333,1.8266486413002634
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000050.obj,0.1289879523643333,1.7933190699098676
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000051.obj,0.12974545341466664,1.7957525508250627
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000052.obj,0.12979647094666663,1.796664093527685
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000053.obj,0.1298348081095,1.796489814961296
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000054.obj,0.12976541421599996,1.7973212895589332
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000055.obj,0.12977656302549995,1.797508358805606
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000056.obj,0.12946229252450003,1.7959295997736047
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000057.obj,0.12949107024333328,1.7994459545143149
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000058.obj,0.12946716719299997,1.8121516651275211
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000059.obj,0.13257998805283333,1.8572811180198328
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000060.obj,0.13276849569016663,1.844597566329289
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000061.obj,0.1330448779665,1.8312382937902512
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000062.obj,0.13293021209116668,1.8224524895376775
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000063.obj,0.13268530929116665,1.8169298097218987
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000064.obj,0.13237902846549998,1.8120314544114393
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000065.obj,0.13229520571316666,1.8106377032012357
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000066.obj,0.13215574811916667,1.8088252388307748
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000067.obj,0.131751549783,1.8044180951583952
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000068.obj,0.13153841214899997,1.8022989663773359
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000069.obj,0.13128654752999996,1.7979638155427957
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000070.obj,0.13091365150849998,1.7936960146597392
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000071.obj,0.130771916687,1.7924741080762183
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000072.obj,0.13044908361599994,1.7878408494373617
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000073.obj,0.13032583385149998,1.7863689299557062
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000074.obj,0.13007864359049998,1.7837183141285655
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000075.obj,0.13008311809016662,1.7828519433606778
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000076.obj,0.12995659465466658,1.7814276876505173
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000077.obj,0.12997319113066663,1.7819307707327918
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000078.obj,0.12994987773466665,1.781134726975945
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000079.obj,0.12986291501066666,1.7800560697567624
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000080.obj,0.12978364872949996,1.7790322554561857
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000081.obj,0.12981423500349998,1.7792654257713576
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000082.obj,0.12963927032433326,1.7781305338366502
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000083.obj,0.12954726880633327,1.7771793195676004
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000084.obj,0.12953705978866664,1.7775883541641901
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000085.obj,0.12952506874283332,1.7774585506899843
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000086.obj,0.12934226175066665,1.774573820025787
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000087.obj,0.12943050787683333,1.7755872510429764
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000088.obj,0.12943238115199995,1.7758170756020417
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000089.obj,0.12967408591916668,1.7789222887692062
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000090.obj,0.12957304461083333,1.7772457188378843
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000091.obj,0.12946758894116664,1.7763051739563547
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000092.obj,0.12914402755049995,1.7710538583180675
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000093.obj,0.12903145918916664,1.7682722397926296
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000094.obj,0.1291154015958333,1.7688306623833583
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000095.obj,0.12914137228849998,1.7683801349101802
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000096.obj,0.1293919417108333,1.770690593745801
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000097.obj,0.12950509467933333,1.7705542745440273
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000098.obj,0.12969655691816662,1.77199929775073
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000099.obj,0.13000439717183335,1.7745013853622602
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000100.obj,0.1304061732056666,1.7782325053392
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000101.obj,0.130747451197,1.7820749915048388
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000102.obj,0.1309698819598333,1.7845740480292351
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000103.obj,0.13118445590016667,1.786465573677141
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000104.obj,0.13146030238816664,1.7900439527011285
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000105.obj,0.13166945890616666,1.7929051240936353
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000106.obj,0.131903693624,1.795697508358823
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000107.obj,0.13201397684049995,1.7972494507254646
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000108.obj,0.13219711676483328,1.7999859751524512
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000109.obj,0.132199239128,1.8014739142812386
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000110.obj,0.1322425870203333,1.8028606659755426
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000111.obj,0.1322517550708333,1.8032810527141432
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000112.obj,0.1320733303473333,1.801797682985027
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000113.obj,0.13214761127383334,1.803587039679318
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000114.obj,0.13200196977166664,1.8029658616366482
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000115.obj,0.13181976381016663,1.801491798179287
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000116.obj,0.13169314282999997,1.80140944016849
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000117.obj,0.13154993175,1.800533843024949
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000118.obj,0.13133290443583334,1.7989791770939318
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000119.obj,0.13124884825333333,1.798467521138087
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000120.obj,0.13103643599199996,1.796571456830767
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000121.obj,0.13103660228300001,1.7963264552674056
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000122.obj,0.13103899373216665,1.79774799276227
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000123.obj,0.13104151223899999,1.7986037097325338
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000124.obj,0.13118450753299998,1.8010161306328452
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000125.obj,0.13122534560899998,1.8014177451525293
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000126.obj,0.1312555530428333,1.8023008588524658
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000127.obj,0.13131124759616666,1.8021203426307195
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000128.obj,0.1313964525403333,1.8031948852355735
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000129.obj,0.13152844183683332,1.8047931595914133
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000130.obj,0.13175759376766663,1.8067718376917097
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000131.obj,0.13182374599233332,1.8069149563060918
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000132.obj,0.13209228401199996,1.809947171112322
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000133.obj,0.1321070132993333,1.8101036785781675
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000134.obj,0.13241117404416664,1.8132934321734964
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000135.obj,0.1326011266278333,1.8163215199250469
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000136.obj,0.13281144429866665,1.8190493238694625
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000137.obj,0.13319349128799995,1.8239402979705295
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000138.obj,0.13332033435483331,1.825808964463123
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000139.obj,0.13361135670633334,1.8295786628577009
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000140.obj,0.13370630526616667,1.8302324665587184
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000141.obj,0.1338966380683333,1.8317444086417878
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000142.obj,0.13394769176399995,1.8321946073220334
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000143.obj,0.13387186046199995,1.830958584158994
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000144.obj,0.13382196055566664,1.8293479326616193
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000145.obj,0.1336027535785,1.8252993251958256
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000146.obj,0.13351562946916665,1.8237226220617866
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000147.obj,0.13343341173633327,1.8225643380667054
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000148.obj,0.13334352335083333,1.820283277819173
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000149.obj,0.13326795683283332,1.8196302273667324
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000150.obj,0.13322608232483332,1.819027336579127
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000151.obj,0.13324150691416659,1.8192614663466655
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000152.obj,0.1331921323015,1.8179610376942397
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000153.obj,0.13315403865050002,1.8180825205219067
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000154.obj,0.133148501083,1.8186066519406465
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000155.obj,0.13322933317416666,1.8185034128933877
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000156.obj,0.1331540954728333,1.8184326744097616
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000157.obj,0.1330262242176667,1.8163039302397603
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000158.obj,0.1331221277498333,1.8155918297053903
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000159.obj,0.1329956018408333,1.8127950541931508
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000160.obj,0.13289795912949995,1.8105762589288805
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000161.obj,0.13275826286266668,1.8074370179959998
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000162.obj,0.1324323031493333,1.8025085780405243
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000163.obj,0.1320701844836667,1.798277569518399
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000164.obj,0.1315819270871666,1.7894922010220866
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000165.obj,0.13127457439133333,1.783949909857932
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000166.obj,0.13100712494133332,1.778627963710716
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000167.obj,0.1308916748968333,1.7746140477451615
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000168.obj,0.13064992505183332,1.7703838725445855
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000169.obj,0.13056630861849997,1.7680596984987358
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000170.obj,0.13065560797899997,1.7698720018545244
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000171.obj,0.13069353572616665,1.7702528299729898
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000172.obj,0.1309954418153333,1.773572221164146
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000173.obj,0.1312682339538333,1.7773061848798464
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000174.obj,0.131318119151,1.7784668975620566
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000175.obj,0.13137665635699997,1.7790493213211536
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000176.obj,0.13120629262283334,1.7775239291196154
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000177.obj,0.1311951719865,1.7782793168579343
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000178.obj,0.13096782863983333,1.7761251459708178
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000179.obj,0.13084365836599998,1.775402227729043
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000180.obj,0.13063682865833331,1.7742144654203853
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000181.obj,0.13018205688549997,1.7692085067574783
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000182.obj,0.12980061303349996,1.7655926256724397
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000183.obj,0.1290880637371667,1.7589051709055266
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000184.obj,0.12851771507433335,1.7529625263710586
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000185.obj,0.12777545565399998,1.745551181757341
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000186.obj,0.1264292129535,1.7317692812515062
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000187.obj,0.12478376593433335,1.7166271069385972
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000188.obj,0.12309107513833328,1.6993919181321304
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000189.obj,0.1204602574155,1.676088934448578
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000190.obj,0.11915064973666668,1.6698919473309042
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000191.obj,0.11803069300699998,1.66473106711733
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000192.obj,0.11768236901466664,1.6635472884618683
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000193.obj,0.11718810292583333,1.659888139370747
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000194.obj,0.11688128638516665,1.6593478490455371
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000195.obj,0.11663009047199997,1.6566957725336027
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000196.obj,0.11621032194066663,1.6510720092456928
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000197.obj,0.11596508438183331,1.6453452059662488
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000198.obj,0.11615468800516661,1.646663736385456
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000199.obj,0.116731351275,1.6538542276344088
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000200.obj,0.1175406381996666,1.6648923565224485
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000201.obj,0.11822544666949998,1.6742974129020276
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000202.obj,0.11895948221,1.6836225170114063
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000203.obj,0.11968484476866666,1.691599084054055
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000204.obj,0.12101362398499999,1.7075049339847173
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000205.obj,0.12483664623466667,1.7444364602851081
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000206.obj,0.12650471130916663,1.7610834192390572
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000207.obj,0.12820024089549997,1.781503888989315
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000208.obj,0.12866996310616663,1.787983423917702
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000209.obj,0.12903418858899998,1.7931288330713373
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000210.obj,0.12922571789316664,1.7956090481154101
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000211.obj,0.1297598292043333,1.8036989048545182
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000212.obj,0.1298876434005,1.80635628269094
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000213.obj,0.13021495677016665,1.811452553395356
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000214.obj,0.13022393747483332,1.8114780642973165
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000215.obj,0.13056261250166662,1.815558318961073
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000216.obj,0.1307715167238333,1.8189957573040165
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000217.obj,0.1308604625523333,1.8204313756688981
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000218.obj,0.13106581565549996,1.8216955119125633
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000219.obj,0.13115578425966665,1.822623915053237
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000220.obj,0.13099258621533333,1.819601581531892
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000221.obj,0.13097279806166662,1.819754370317755
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000222.obj,0.13067240862733331,1.8195200057637686
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000223.obj,0.1300047607728333,1.8240876079900679
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000224.obj,0.13436687097233335,1.8756601938093247
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000225.obj,0.1346596096006667,1.8643888825718653
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000226.obj,0.1349117128328333,1.856225730949247
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000227.obj,0.13503015066283336,1.8549750466244699
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000228.obj,0.13527189596333328,1.8561486738752457
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000229.obj,0.13563980707699996,1.8580071970398926
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000230.obj,0.13610341501283327,1.8623115756546966
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000231.obj,0.13624346656466663,1.8617870627324549
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000232.obj,0.13660587625116666,1.8644605071797826
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000233.obj,0.1370940245481667,1.8683727695847308
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000234.obj,0.13716911114499994,1.866028393874282
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000235.obj,0.13723566929699996,1.864862475416571
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000236.obj,0.1372054947783333,1.8626041968990361
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000237.obj,0.13704420117333332,1.8585007276931365
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000238.obj,0.1367284980988333,1.852414398028246
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000239.obj,0.13665194573716666,1.849174584721166
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000240.obj,0.13662956506016666,1.8471394681311817
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000241.obj,0.13644753909716664,1.842046698891527
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000242.obj,0.13619532601683332,1.8376856397452044
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000243.obj,0.1358354083635,1.8309072877655588
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000244.obj,0.13559082855016666,1.8262940177631777
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000245.obj,0.1351103681393333,1.8189115432036507
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000246.obj,0.13439783651866669,1.8102018857671216
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000247.obj,0.13388490499899997,1.8029402964389467
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000248.obj,0.13319634322683332,1.7932815864309866
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000249.obj,0.13267868973716662,1.7866975086633703
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000250.obj,0.13198239847149998,1.776177759063744
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000251.obj,0.1313643299038333,1.7672205861912125
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000252.obj,0.13094351209716668,1.7625265221179442
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000253.obj,0.13049532252983329,1.7563497071422287
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000254.obj,0.13028540575566663,1.7525172508527915
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000255.obj,0.13021314655799998,1.7524532904862993
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000256.obj,0.130065966668,1.7496408610372147
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000257.obj,0.12977603162666662,1.747565521398727
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000258.obj,0.129947431269,1.7507296951713098
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000259.obj,0.1297477776156666,1.7501014616977808
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000260.obj,0.1293343896365,1.7469587621843814
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000261.obj,0.12912236615300002,1.7462221149244526
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000262.obj,0.12869727147533333,1.7427099960184762
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000263.obj,0.12811438728216665,1.7376357082957874
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000264.obj,0.127826416285,1.7357265378437017
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000265.obj,0.12752353779816666,1.7333543040544563
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000266.obj,0.12732129664183334,1.7327002673607454
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000267.obj,0.12691912737583333,1.728947553358589
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000268.obj,0.12672040964749998,1.7281264480230445
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000269.obj,0.12670701458666667,1.7300376897581096
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000270.obj,0.12642268371716664,1.7273571098746185
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000271.obj,0.1263264313823333,1.7275005320725019
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000272.obj,0.12647438186583335,1.730666914098856
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000273.obj,0.12681269307433332,1.7363665992922142
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000274.obj,0.12703404242816665,1.7416221640251879
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000275.obj,0.12744773886500002,1.747757376955759
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000276.obj,0.12746268701699998,1.7506967698838853
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000277.obj,0.1274861461041667,1.7526794229464016
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000278.obj,0.12762983287433333,1.754813612327214
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000279.obj,0.1276030097775,1.7552717072247341
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000280.obj,0.12757398443666662,1.7559903379504003
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000281.obj,0.12740743982433334,1.7545284450780658
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000282.obj,0.12698077481550002,1.749810049912791
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000283.obj,0.12663078809166667,1.745361975490621
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000284.obj,0.126155484828,1.7382203508493934
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000285.obj,0.1255270246238333,1.730121432279973
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000286.obj,0.12511342212333335,1.7252845696641692
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000287.obj,0.12479245072233333,1.7221967428213225
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000288.obj,0.12467925748249997,1.7225898601964178
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000289.obj,0.12469066267566666,1.7230555214498573
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000290.obj,0.124943947412,1.7276126877729614
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000291.obj,0.12516027027899995,1.7320540080792692
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000292.obj,0.1255825328995,1.7384905471564716
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000293.obj,0.12598849745849997,1.744879001503877
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000294.obj,0.126650194574,1.7541524782623434
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000295.obj,0.1272067934338333,1.7608927527411888
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000296.obj,0.12768674872683328,1.7668391898426246
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000297.obj,0.12815733813666663,1.7720610595554032
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000298.obj,0.12862086537499998,1.7777209267373175
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000299.obj,0.12908045345716662,1.7832025922880754
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000300.obj,0.12948440814383327,1.788019549725471
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000301.obj,0.12994564777683332,1.793674622629446
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000302.obj,0.13035233959066667,1.7995932780246677
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000303.obj,0.1306541094381667,1.8030828774523382
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000304.obj,0.13075921108833333,1.8048360467300502
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000305.obj,0.13101498108399998,1.8079418817942012
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000306.obj,0.13114220486066666,1.808815194679126
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000307.obj,0.13130717055749994,1.8106258303944787
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000308.obj,0.13156345348933332,1.8128700401495546
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000309.obj,0.13191935770166668,1.816003166658409
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000310.obj,0.1322754542133333,1.818617451347284
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000311.obj,0.13265500224349996,1.820975432005009
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000312.obj,0.1330396431908333,1.822868335085187
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000313.obj,0.13349258269699998,1.8256448483760057
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000314.obj,0.13402612292466665,1.8290025448728389
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000315.obj,0.1346235385581666,1.8331477681774626
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000316.obj,0.13498585086599998,1.8355404046869332
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000317.obj,0.13534897958233333,1.8365166143383809
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000318.obj,0.13550689569083332,1.8361997067523528
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000319.obj,0.13575612402833326,1.8361589531746283
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000320.obj,0.13574180986349998,1.8333868078177193
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000321.obj,0.13567438518566666,1.8303960879662078
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000322.obj,0.13575455079866663,1.82911272116575
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000323.obj,0.1357619787163333,1.828508734467802
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000324.obj,0.1356584236573333,1.8263731528447553
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000325.obj,0.13548526900183333,1.8236056681739827
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000326.obj,0.13544264534149997,1.8220452191286702
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000327.obj,0.13520171703499997,1.8190056637281262
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000328.obj,0.13485493765683332,1.8153331427984347
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000329.obj,0.13469126366266665,1.8126146430485686
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000330.obj,0.13429651811049992,1.8086298728142738
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000331.obj,0.13429155128099995,1.807727829159944
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000332.obj,0.1340755553575,1.8055348646244855
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000333.obj,0.13433874571316665,1.8070471283552005
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000334.obj,0.13418782534183332,1.804626637313691
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000335.obj,0.13380755071816666,1.8007692587754036
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000336.obj,0.13349073901533332,1.7963858470911225
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000337.obj,0.13320234384683333,1.7939055782839521
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000338.obj,0.13287417360416667,1.7910763685062498
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000339.obj,0.13257938347266665,1.7878751341827874
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000340.obj,0.13243098876233328,1.7869474145320183
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000341.obj,0.13240252750549994,1.7871744834224483
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000342.obj,0.13219144366433327,1.7858441720973657
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000343.obj,0.13225792619816668,1.7880046807510148
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000344.obj,0.13216201725966667,1.7877041619403744
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000345.obj,0.13173263131333332,1.7837912765306845
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000346.obj,0.13143556909699997,1.7824945756587818
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000347.obj,0.1310283611758333,1.7793976292723208
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000348.obj,0.1307375588995,1.7763066208713536
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000349.obj,0.1304667901825,1.7740382776154637
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000350.obj,0.12986166724916665,1.7675275471287129
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000351.obj,0.12920995758849996,1.7607653704301103
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000352.obj,0.12895500727616666,1.7578242554336543
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000353.obj,0.12846892788349998,1.7532212754117045
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000354.obj,0.12783491567066665,1.746420957277448
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000355.obj,0.1272384952758333,1.7406521383708762
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000356.obj,0.1263522338233333,1.732454532506094
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000357.obj,0.12600970649816667,1.7291598200697396
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000358.obj,0.12536354837816666,1.7230843463580339
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000359.obj,0.12459285727066667,1.7147628271693538
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000360.obj,0.12375907335316666,1.7075318196673164
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000361.obj,0.12216606222400002,1.695372670586505
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000362.obj,0.11999183490883333,1.6819930360013975
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000363.obj,0.11849270327933334,1.6764597125763478
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000364.obj,0.11566104768783332,1.6397116427253893
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000365.obj,0.11524961607533332,1.6347267771877982
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000366.obj,0.11503593237783334,1.6365600322791325
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000367.obj,0.11495581116016668,1.6354609600796073
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000368.obj,0.11554236521883332,1.6453158225425593
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000369.obj,0.11637607477516668,1.6571105592220978
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000370.obj,0.11612574603649997,1.6528176422522267
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000371.obj,0.11619820723033328,1.6524127671229756
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000372.obj,0.11664707782433333,1.6585109949962364
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000373.obj,0.11686994185216666,1.6605683793798531
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000374.obj,0.116841417104,1.6594969018843089
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000375.obj,0.11701028772133332,1.6623384863867892
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000376.obj,0.11743285084649996,1.667616626197827
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000377.obj,0.1175812732075,1.6698878470141625
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000378.obj,0.11780720195716667,1.6723022604777877
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000379.obj,0.11833878698199998,1.6796357090013723
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000380.obj,0.11828978819699999,1.679560109466549
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000381.obj,0.11781786424466664,1.6740331200787884
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000382.obj,0.11713282496166667,1.667641548501906
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000383.obj,0.11650578103449999,1.6608247463441204
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000384.obj,0.11584978172416666,1.6526643817307838
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000385.obj,0.11538292731766665,1.6454193011167366
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000386.obj,0.11883724059616668,1.6956949089688753
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000387.obj,0.1227387867545,1.7134216169015806
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000388.obj,0.12493489047133333,1.7303057713717374
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000389.obj,0.12639384537516662,1.745751909696695
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000390.obj,0.12739114016499994,1.7572555335936895
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000391.obj,0.1281984972088333,1.7668377335918306
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000392.obj,0.12889735726899998,1.7743512852629852
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000393.obj,0.12910533525516663,1.7767477873534874
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000394.obj,0.12974547184383334,1.7832814338352232
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000395.obj,0.1301653285903333,1.7860229350948753
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000396.obj,0.13074140555949995,1.7920048783429046
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000397.obj,0.13151446756,1.7981163778090572
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000398.obj,0.13211858516249997,1.803077059515013
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000399.obj,0.13300398336949995,1.8119028802641366
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000400.obj,0.13370590915999997,1.8182930465043878
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000401.obj,0.1344289400631666,1.82707869238239
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000402.obj,0.13517282526983332,1.8336953991589717
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000403.obj,0.135674149621,1.838841792241596
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000404.obj,0.1362088663878333,1.8433125652110216
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000405.obj,0.13639890767699997,1.8566564041337585
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000406.obj,0.13669883492183332,1.8625573425919546
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000407.obj,0.13718845846349997,1.8695864873797143
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000408.obj,0.13758326387333333,1.872493312326057
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000409.obj,0.1377686752081666,1.8729585812578369
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000410.obj,0.13788406124866665,1.87244977492877
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000411.obj,0.1382153839608333,1.8743258265718554
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000412.obj,0.13818724421133335,1.873606358474215
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000413.obj,0.13815069266666663,1.8717995847334994
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000414.obj,0.1381278721045,1.8672856232179782
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000415.obj,0.13783475817416663,1.8534535149214533
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000416.obj,0.1375366898795,1.8449298098451277
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000417.obj,0.13779824513199995,1.8481346956590592
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000418.obj,0.1379195041723333,1.8505132369662558
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000419.obj,0.13816540943800001,1.855115371136472
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000420.obj,0.1381913604283333,1.8575488440417647
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000421.obj,0.1384120765746666,1.8610615737925678
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000422.obj,0.13808288902249993,1.8585656892337583
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000423.obj,0.13772109754883333,1.8561141205940288
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000424.obj,0.13722273498866666,1.8519566447140763
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000425.obj,0.1368449280388333,1.848988653448576
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000426.obj,0.1361222126703333,1.8423074482797301
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000427.obj,0.1354172459803333,1.8364146047327132
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000428.obj,0.13471890588016663,1.8299617044042744
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000429.obj,0.13406812585116668,1.8247767591731792
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000430.obj,0.1334727391263333,1.8195586968971555
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000431.obj,0.1329401424543333,1.814791649752015
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000432.obj,0.13253253123999997,1.8111450932489404
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000433.obj,0.13201082497966665,1.8062835080864372
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000434.obj,0.13147852052716663,1.800478011833863
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000435.obj,0.13093175826599995,1.7954090516376648
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000436.obj,0.13050610643216667,1.7907614431857986
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000437.obj,0.13000658678166666,1.78646293291648
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000438.obj,0.12934068629166665,1.7789187817488195
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000439.obj,0.12875948626266664,1.7723148871239494
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000440.obj,0.128444304678,1.769696500078876
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000441.obj,0.128190910076,1.767214411340168
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000442.obj,0.12808394389383332,1.765509423497336
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000443.obj,0.12798355208233328,1.7632203601212648
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000444.obj,0.12820884133849997,1.7656837375401693
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000445.obj,0.1285008750175,1.7682860365719089
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000446.obj,0.1287332919468333,1.7714141547441162
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000447.obj,0.12909714202966666,1.7753169027968452
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000448.obj,0.12918836358166666,1.7766934826969112
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000449.obj,0.12931751082699997,1.7779605407043335
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000450.obj,0.129012579713,1.7740357649132295
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000451.obj,0.1287767724553333,1.771651091967873
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000452.obj,0.12832166572666667,1.766919224824152
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000453.obj,0.128014144969,1.7626155714779022
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000454.obj,0.1275261922231667,1.7572835872880213
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000455.obj,0.12690899721866664,1.7500320148865873
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000456.obj,0.12655320863016664,1.745261063509168
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000457.obj,0.12599724149350003,1.7395237113942212
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000458.obj,0.12564555840733332,1.737243519414779
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000459.obj,0.1251236445158333,1.7307712512473408
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000460.obj,0.1250000719385,1.7297011268446427
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000461.obj,0.12501893746249998,1.7300503522302344
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000462.obj,0.12521028722549998,1.732538855517622
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000463.obj,0.12550646974683333,1.7358378807946973
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000464.obj,0.12591501362966667,1.7412194113035215
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000465.obj,0.12653893417683335,1.7490690549261603
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000466.obj,0.127078224215,1.7554651265470373
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000467.obj,0.127591705243,1.7631198258997678
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000468.obj,0.12811253883433332,1.7707101109159735
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000469.obj,0.12858811254049995,1.7786103096646062
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000470.obj,0.128898634766,1.783835817303691
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000471.obj,0.12933387471716665,1.791096586298888
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000472.obj,0.1296134283275,1.7956113720933267
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000473.obj,0.12968181183516664,1.7975912044186815
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000474.obj,0.12983947691599995,1.8001370758529374
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000475.obj,0.1300068125593333,1.8021389931748903
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000476.obj,0.1303134344763333,1.8047352088963269
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000477.obj,0.13044744424533328,1.8051948465806367
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000478.obj,0.13079148570116664,1.807685662649579
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000479.obj,0.1311740960378333,1.810120372281812
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000480.obj,0.13148489108149997,1.811410244588946
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000481.obj,0.13185718232216664,1.8132512543944244
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000482.obj,0.13221260163066664,1.8153837986983057
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000483.obj,0.13273277866116662,1.81829815199694
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000484.obj,0.1330641382715,1.8197439292352007
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000485.obj,0.13334389723566664,1.8198891244674635
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000486.obj,0.1337554578628333,1.8227439117142274
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000487.obj,0.13398296812099997,1.8236540460745594
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000488.obj,0.1341207101818333,1.8237998389316141
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000489.obj,0.13456102272849996,1.8293657236530583
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000490.obj,0.134923971185,1.8341694762992127
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000491.obj,0.13543493735399995,1.8418430730911743
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000492.obj,0.1357262925171666,1.8482874589327654
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000493.obj,0.13612200053333331,1.852804134738526
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000494.obj,0.13648829766733328,1.8525379675081433
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000495.obj,0.1368875412505,1.8502152246222385
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000496.obj,0.1372231979665,1.8502075797673718
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000497.obj,0.1376486743758333,1.8521937003516598
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000498.obj,0.1378992267055,1.8509744499623617
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000499.obj,0.13811157421099995,1.8511642444160439
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000500.obj,0.13858789382849998,1.8545429226587768
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000501.obj,0.13879505843916667,1.8558299619565977
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000502.obj,0.1388781244765,1.8573421308965388
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000503.obj,0.13922798861516672,1.8616473445335193
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000504.obj,0.13936465614149995,1.8641997023580965
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000505.obj,0.13959857504099996,1.8671958107122588
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000506.obj,0.13973021604266664,1.8698298782049925
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000507.obj,0.1397674571266667,1.8714463510302335
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000508.obj,0.13983226963366663,1.873865265282317
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000509.obj,0.1398697765063333,1.8754234764900934
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000510.obj,0.13987381786199993,1.8768953568022546
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000511.obj,0.13969000773166668,1.8763647687633411
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000512.obj,0.13971483370549995,1.8779069806233941
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000513.obj,0.13972292761316665,1.8801822376315196
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000514.obj,0.1395361501828333,1.8794242042319924
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000515.obj,0.139319316608,1.8783178195484949
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000516.obj,0.1391441269155,1.8780282259560184
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000517.obj,0.13884520992466665,1.8756978791138144
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000518.obj,0.1387118853048333,1.875386395464614
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000519.obj,0.1385433751188333,1.8746641077470712
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000520.obj,0.1383613317601666,1.8732987441661617
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000521.obj,0.13822314469449998,1.8731488258902982
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000522.obj,0.13799362712266655,1.8717239221256248
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000523.obj,0.13781030791716667,1.870362781288148
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000524.obj,0.13775207791016664,1.8706065113317367
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000525.obj,0.13752626279900002,1.868208278875567
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000526.obj,0.137239344838,1.8652252443091062
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000527.obj,0.1368563553043333,1.860974613991986
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000528.obj,0.1365011127946666,1.8558265582810998
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000529.obj,0.1360002550026666,1.8497146345296596
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000530.obj,0.13541509143183328,1.842367593766476
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000531.obj,0.13472305611616664,1.8326890177068502
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000532.obj,0.13389699242266667,1.8229140221475564
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000533.obj,0.1331807936948333,1.8143050037479782
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000534.obj,0.13246153720266657,1.8045481183168366
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000535.obj,0.13158400614333335,1.7929540149555288
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000536.obj,0.13070159402683332,1.7820910866549868
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000537.obj,0.12969064528449997,1.7697616520335924
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000538.obj,0.1287328665675,1.7582799998927598
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000539.obj,0.12684202660216665,1.7373224793601338
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000540.obj,0.12396775360000001,1.7112533176947298
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000541.obj,0.1213673399758333,1.6931053759722179
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000542.obj,0.11601234965816666,1.6349736823838423
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000543.obj,0.11588061886900003,1.6441864761624982
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000544.obj,0.115247516095,1.6373967800310754
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000545.obj,0.1147769883461667,1.6319411554270808
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000546.obj,0.11430975392966665,1.6265864202942482
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000547.obj,0.11420306618850003,1.6266889438099743
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000548.obj,0.11375724591149997,1.6217277240670784
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000549.obj,0.11334708919233336,1.6169233801082104
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000550.obj,0.11289738081916668,1.6114318132845336
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000551.obj,0.11252727598233336,1.6062745054201353
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000552.obj,0.11220205573733336,1.6029293052795779
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000553.obj,0.11187149979099999,1.597289853927002
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000554.obj,0.11158226970383331,1.5947630315410222
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000555.obj,0.11135960319950002,1.5935611042986917
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000556.obj,0.11109581978983336,1.5905581910343785
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000557.obj,0.11099328593516669,1.5909427545756336
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000558.obj,0.11111147818150002,1.5939190279258721
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000559.obj,0.11109898541449999,1.594426764740126
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000560.obj,0.11114665322299999,1.592456302569588
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000561.obj,0.11140744221900001,1.5961389314274697
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000562.obj,0.11151840656816667,1.5959747683843737
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000563.obj,0.1118599724306667,1.5999332243526643
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000564.obj,0.1122967031306667,1.603003921476409
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000565.obj,0.11296971911533334,1.6082343522736635
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000566.obj,0.11728081819433334,1.6481458899214672
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000567.obj,0.12007794271383333,1.6802255115779678
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000568.obj,0.12191619450816671,1.7036665335898091
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000569.obj,0.12534522918433327,1.73683552421438
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000570.obj,0.12692225735466667,1.7476405961086934
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000571.obj,0.12760843454249998,1.7538964214646375
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000572.obj,0.1281724356308333,1.7595966646491876
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000573.obj,0.12846388715216664,1.7603380546956144
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000574.obj,0.1283426963945,1.756601097983628
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000575.obj,0.12824373090049998,1.753340172803462
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000576.obj,0.1279738613675,1.74683675814648
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000577.obj,0.12797580391266664,1.7416673254461117
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000578.obj,0.12778328933916663,1.7366574971802429
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000579.obj,0.12802760064016666,1.737411977108502
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000580.obj,0.12794473916500002,1.7343422986718602
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000581.obj,0.1281700593338333,1.73633697765897
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000582.obj,0.1281940697218333,1.7359734519191223
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000583.obj,0.1287470838591666,1.7431687176045025
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000584.obj,0.1293944704563333,1.7512037879861697
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000585.obj,0.13021006831649998,1.7624715079613464
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000586.obj,0.1307592264263333,1.7704071193175455
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000587.obj,0.1315025272448333,1.7810123003164502
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000588.obj,0.13210540596266668,1.7908908370066243
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000589.obj,0.13279560294583326,1.8020934433295637
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000590.obj,0.1333467866623333,1.8111522207564952
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000591.obj,0.13364839360349995,1.8177377812099964
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000592.obj,0.13403053326299993,1.8236509949275335
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000593.obj,0.1341548628183333,1.8268983926847422
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000594.obj,0.13391447956766664,1.8257978497310403
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000595.obj,0.1337724814543333,1.8248134460908363
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000596.obj,0.13363635676549998,1.8241616640417133
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000597.obj,0.1334441536528333,1.8222276854334065
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000598.obj,0.13320304813116665,1.8197281644622707
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000599.obj,0.13286990296999995,1.8158738498566973
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000600.obj,0.13277122164383331,1.8140198488483292
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000601.obj,0.13295680610333332,1.8159329463050444
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000602.obj,0.13306910956216664,1.8173673862830464
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000603.obj,0.133251673217,1.8295884097611417
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000604.obj,0.13301192737116668,1.838931010594414
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000605.obj,0.1326015239633333,1.8331841681180485
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000606.obj,0.13243623448366665,1.8286139096206249
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000607.obj,0.13209026618166664,1.8247548168958856
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000608.obj,0.1321771562695,1.824347263023608
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000609.obj,0.13196881388033332,1.8196615602231818
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000610.obj,0.13187701682283332,1.8162128084845337
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000611.obj,0.13169828625316665,1.8107445077379218
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000612.obj,0.1317475030675,1.8031447314311109
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000613.obj,0.13157882466333326,1.7997325442718486
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000614.obj,0.13170026289699996,1.7993261797210487
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000615.obj,0.13154767527083333,1.7967494118198217
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000616.obj,0.1314433754083333,1.7955126017540943
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000617.obj,0.13150839748566662,1.794307520942537
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000618.obj,0.13189272090616663,1.7955928582117728
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000619.obj,0.132114732971,1.7974971166839067
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000620.obj,0.1322216919703333,1.7994421963480507
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000621.obj,0.13224668439083329,1.8013185667746012
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000622.obj,0.13217181410950002,1.8020241085997764
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000623.obj,0.1320663805731666,1.802055651407846
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000624.obj,0.13179518228766665,1.8005350209453799
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000625.obj,0.13181103968599997,1.8019117143945091
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000626.obj,0.13189012583666665,1.8047643071124366
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000627.obj,0.13178216400666665,1.8052181901989237
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000628.obj,0.13191121420483334,1.8079399892568808
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000629.obj,0.1319037550533333,1.809523455170067
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000630.obj,0.13179977860333328,1.8099913834158048
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000631.obj,0.13168093600083325,1.8092116273943992
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000632.obj,0.13149776411749997,1.8080428790073313
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000633.obj,0.1315957373133333,1.810206458654344
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000634.obj,0.13165702186933328,1.811851744386683
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000635.obj,0.1317319018876666,1.8136485906542696
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000636.obj,0.1316568288873333,1.812636895825213
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000637.obj,0.1316080048136667,1.81212451317374
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000638.obj,0.13149567590666666,1.8101138386754902
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000639.obj,0.13151746523816663,1.810070760070944
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000640.obj,0.1316860304565,1.8116490111761117
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000641.obj,0.13169230097816664,1.8113400785791973
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000642.obj,0.13177045504583332,1.8116977318008514
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000643.obj,0.131723133293,1.8104837340077593
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000644.obj,0.1316524058733333,1.8090766481608977
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000645.obj,0.13162855141416663,1.8081177476299157
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000646.obj,0.13168877241899996,1.8079160633565603
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000647.obj,0.13165778485833335,1.8068407396722832
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000648.obj,0.1317405936943333,1.8068175565149103
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000649.obj,0.132004993189,1.809337894742415
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000650.obj,0.13214389057649994,1.8100858190885956
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000651.obj,0.1322180141075,1.8087745477644912
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000652.obj,0.13218754537900002,1.8078728525318144
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000653.obj,0.13209451702649996,1.8046456799208475
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000654.obj,0.13212736866366664,1.8040155977431744
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000655.obj,0.131884663774,1.8009873935891472
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000656.obj,0.13183898862483331,1.7997530447030439
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000657.obj,0.13164555835033337,1.7970327046153265
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000658.obj,0.13149148720033332,1.7956717456139033
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000659.obj,0.13157545278216665,1.7962385022922682
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000660.obj,0.13162040758699997,1.7959993843426703
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000661.obj,0.1316673189248333,1.7966566820472953
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000662.obj,0.13133240558766662,1.796464600631161
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000663.obj,0.1306001885348333,1.7955444390297979
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000664.obj,0.13019951648583333,1.7944120859814152
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000665.obj,0.13000203138216665,1.7915922296808566
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000666.obj,0.1298977220853333,1.7875584446869381
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000667.obj,0.13024758351133328,1.7896348892904668
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000668.obj,0.1302913946731666,1.7874835267934155
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000669.obj,0.1306983693585,1.7859401881713317
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000670.obj,0.1314771627895,1.7818691809487328
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000671.obj,0.13250372474583333,1.7874641399810274
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000672.obj,0.13319323139816663,1.792041092570236
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000673.obj,0.13394706268716663,1.8006415474348283
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000674.obj,0.13465790208883327,1.8104531975937883
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000675.obj,0.1351245199478333,1.8175593407515442
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000676.obj,0.13549877296766666,1.8242516976256304
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000677.obj,0.13589159435799994,1.831308866263747
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000678.obj,0.1360225205088333,1.8354752046286318
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000679.obj,0.136219119998,1.8420432589534637
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000680.obj,0.13647109680866662,1.8486091389253807
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000681.obj,0.13658983563649996,1.853214407693135
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000682.obj,0.1365423376795,1.8550877386634363
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000683.obj,0.13638308134316662,1.856164572180768
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000684.obj,0.1361210989999999,1.8551771263395893
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000685.obj,0.13599341923849992,1.8561813404530305
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000686.obj,0.1359304009363333,1.855736094015298
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000687.obj,0.1358029463673333,1.8542836399805338
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000688.obj,0.1355404460743333,1.85150904682504
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000689.obj,0.1353122727593333,1.8482822223082398
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000690.obj,0.1350418991033333,1.8448286759503434
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000691.obj,0.1348206064041666,1.8415140024209338
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000692.obj,0.1346671614466666,1.8401104854062464
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000693.obj,0.13457756543316662,1.838167777221041
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000694.obj,0.13449889131783335,1.8365187428149368
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000695.obj,0.13448763162116664,1.8344260130804813
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000696.obj,0.1343648623118333,1.8308918556421665
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000697.obj,0.13430232078916665,1.8276611840903088
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000698.obj,0.13405292605733332,1.8217546378080889
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000699.obj,0.13357111588733334,1.8143505505614992
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000700.obj,0.1329845659178333,1.8062340236482695
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000701.obj,0.13228876868349995,1.7966312071755315
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000702.obj,0.13158541858383332,1.7886358731495893
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000703.obj,0.1308324490528333,1.7805091429932283
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000704.obj,0.1298314553278333,1.7691054146477583
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000705.obj,0.12904079312249997,1.7600589169263108
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000706.obj,0.1279417608038333,1.7466048262005558
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000707.obj,0.1271580672923333,1.7380306462423476
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000708.obj,0.1260125742753333,1.7227638376672971
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000709.obj,0.12517027144316667,1.7143288906267826
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000710.obj,0.1238934264115,1.7027683345096896
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000711.obj,0.12302550117416666,1.6930588342278186
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000712.obj,0.12262820072466668,1.690713090914608
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000713.obj,0.12242836265099995,1.6955726553893793
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000714.obj,0.11992977009550002,1.6715287498063622
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000715.obj,0.11791284448533335,1.645826959435703
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000716.obj,0.11564624964316664,1.6198321630370638
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000717.obj,0.115140182464,1.6138586260313432
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000718.obj,0.11401046570216669,1.600986179833683
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000719.obj,0.11357889011950006,1.5949687199912361
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000720.obj,0.11324967932183334,1.5895148066720615
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000721.obj,0.11309143064883334,1.587091116217651
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000722.obj,0.1129428393146667,1.5854816221552017
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000723.obj,0.11326086343066669,1.5905085879127534
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000724.obj,0.11355274701366666,1.5975425861699848
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000725.obj,0.11458032946966663,1.6156548325564977
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000726.obj,0.11787433145583334,1.6560548366658265
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000727.obj,0.12153480418416665,1.6880247354932045
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000728.obj,0.12349628427383333,1.703803163955462
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000729.obj,0.1237640210506667,1.7072693041256433
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000730.obj,0.12484335607433329,1.7180194635731052
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000731.obj,0.12605652267366663,1.7321793136754793
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000732.obj,0.12701088298966662,1.7430620662562522
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000733.obj,0.12819138336366664,1.7564596266841848
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000734.obj,0.1291842171653333,1.7694149787896365
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000735.obj,0.13037575983100003,1.7842223150221568
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000736.obj,0.13127075323083331,1.7953752230970519
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000737.obj,0.13234834182399996,1.8082748642439823
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000738.obj,0.1329805577313333,1.8165979344345498
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000739.obj,0.133682173786,1.8250359835683505
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000740.obj,0.13424078477849996,1.831916265792947
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000741.obj,0.1348087637021666,1.8387472938202212
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000742.obj,0.13541989717066663,1.846336563451581
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000743.obj,0.13601410653999996,1.8526076701850966
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000744.obj,0.1364541698715,1.858188569396517
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000745.obj,0.13698002080333327,1.8631393461453976
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000746.obj,0.1371630434851666,1.8644261825323067
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000747.obj,0.137662235426,1.8695500480889642
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000748.obj,0.1379964041635,1.8722695443962594
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000749.obj,0.1382593362125,1.8741750171900453
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000750.obj,0.13846699157299996,1.874495062043854
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000751.obj,0.13852185795649996,1.874157807584717
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000752.obj,0.13824841374316663,1.8697986702046598
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000753.obj,0.13810034391299997,1.867021810055561
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000754.obj,0.13787976267166663,1.8638037320800958
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000755.obj,0.13743876584433334,1.8577531510866019
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000756.obj,0.13713787353583332,1.8532093304011181
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000757.obj,0.13664330703816666,1.8470718336692338
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000758.obj,0.13630034617766662,1.8427667315501899
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000759.obj,0.13564782797233332,1.835530509731148
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000760.obj,0.13475175507133333,1.8303410834220506
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000761.obj,0.13390754689416662,1.8448995391946814
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000762.obj,0.13007359853583328,1.7957399229515993
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000763.obj,0.12911315339316662,1.7760903727262014
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000764.obj,0.12822106440649994,1.7649464341253522
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000765.obj,0.12697927554066665,1.749420246562201
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000766.obj,0.12553099429533332,1.7343952402713438
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000767.obj,0.12204241749349995,1.7040060248044022
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000768.obj,0.12142265173233331,1.6995022693496553
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000769.obj,0.12179828252483332,1.7041944174986532
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000770.obj,0.12176061650999999,1.7042601712712508
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000771.obj,0.120964695753,1.6969613725203183
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000772.obj,0.12068002861800001,1.6945302342750874
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000773.obj,0.12014674929266664,1.6890818068036506
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000774.obj,0.11986069925333331,1.6859682005713685
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000775.obj,0.11928897593849999,1.6797686527427929
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000776.obj,0.11879558717216661,1.673654950307206
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000777.obj,0.11825752298016665,1.666268909089925
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000778.obj,0.11759896479833334,1.6565979037046654
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000779.obj,0.11706025839999998,1.64910770308939
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000780.obj,0.11662415214766665,1.642989846201989
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000781.obj,0.11561994337683335,1.6282898128095449
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000782.obj,0.11499799404933332,1.6198169725594116
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000783.obj,0.11447869797766666,1.6132015059059412
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000784.obj,0.11366013990416668,1.601448772217438
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000785.obj,0.11311205147333334,1.5939828093118065
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000786.obj,0.11302676101816667,1.5946549029192056
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000787.obj,0.11267137205266667,1.5896924188876955
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000788.obj,0.11291004161166665,1.5942501244932465
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000789.obj,0.11298927514450002,1.595752044177581
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000790.obj,0.11321480837550003,1.5994771424507706
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000791.obj,0.11328399099783333,1.602361312866482
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000792.obj,0.11282591527866667,1.594670697975477
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000793.obj,0.11404853848366667,1.6002618522865302
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000794.obj,0.12146449136916666,1.674556120405011
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000795.obj,0.12375893501983332,1.7010359563383022
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000796.obj,0.12493325319999998,1.7171704926575635
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000797.obj,0.12599712666433333,1.7315992546145722
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000798.obj,0.1266291946523333,1.7409031825139238
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000799.obj,0.12741198716216662,1.7526725571045643
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000800.obj,0.12795675467549997,1.7610590206044514
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000801.obj,0.12848457304049998,1.7692093916425753
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000802.obj,0.12883465255883336,1.7747389767760624
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000803.obj,0.12911979666016662,1.778899694551029
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000804.obj,0.1292968123733333,1.7816773314334808
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000805.obj,0.12945466738399997,1.783728265737708
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000806.obj,0.12949201166666666,1.7846313803698393
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000807.obj,0.1295715552175,1.7858706540127491
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000808.obj,0.12976488153899995,1.7883649364749765
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000809.obj,0.12992894006949995,1.790220708637805
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000810.obj,0.12995473367833335,1.7901316264012044
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000811.obj,0.13003616121949996,1.7909263204104
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000812.obj,0.1302135681678333,1.7927911179101654
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000813.obj,0.13043415736616665,1.7962744478101451
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000814.obj,0.13052224752449998,1.7979878437799774
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000815.obj,0.13071059680799996,1.8007298725526402
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000816.obj,0.1309562959033333,1.8051334684853468
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000817.obj,0.13103765114583332,1.8064056072672612
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000818.obj,0.13121743772066666,1.8092686092011403
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000819.obj,0.13173199450283332,1.8159425811339884
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000820.obj,0.13196173870783331,1.8189224595588844
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000821.obj,0.13230875597866668,1.8241786109157885
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000822.obj,0.13272714742099992,1.8291106847562673
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000823.obj,0.13310789468633333,1.8335257235864884
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000824.obj,0.13355773933066664,1.8383302326889852
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000825.obj,0.13407365815416664,1.8435875226947354
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000826.obj,0.13472836922283332,1.8502384090545156
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000827.obj,0.13514981043516666,1.8537014276346757
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000828.obj,0.13578880491083334,1.8591136563918742
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000829.obj,0.13620432268749996,1.8622782801515536
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000830.obj,0.1366975005083333,1.866699746374012
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000831.obj,0.137241465701,1.8712717302939983
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000832.obj,0.13759124634949998,1.8735944706781453
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000833.obj,0.1379607635896667,1.8754923537560733
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000834.obj,0.1381444682278333,1.8758483081894237
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000835.obj,0.13837897363433335,1.8766866363527723
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000836.obj,0.138551891915,1.8763189086379168
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000837.obj,0.13852616166649995,1.8740883790348477
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000838.obj,0.13851548430349997,1.8722679190132594
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000839.obj,0.13853618055966666,1.8707283863167878
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000840.obj,0.13836679366783333,1.867588845198252
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000841.obj,0.13814413722649999,1.8630105428878483
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000842.obj,0.13791969348999997,1.8585769300378117
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000843.obj,0.1378040915953333,1.8554893953682885
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000844.obj,0.13779004727299998,1.8537401286205208
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000845.obj,0.13789908776533333,1.8530055084062882
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000846.obj,0.13804035083966665,1.8529364183869426
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000847.obj,0.13813649078699997,1.85323033929032
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000848.obj,0.13819561366199995,1.8515075861791372
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000849.obj,0.1381435041343333,1.8490738204146917
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000850.obj,0.13829534743850003,1.8497625344862945
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000851.obj,0.13841551302266664,1.851404177291832
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000852.obj,0.13837575342816666,1.8511035676675207
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000853.obj,0.1384949057095,1.8528998571635542
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000854.obj,0.13859822159816665,1.8536870846835198
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000855.obj,0.13841443618916663,1.8523909384446369
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000856.obj,0.1382927239058333,1.8511700655916197
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000857.obj,0.13785257636733333,1.8461637300471836
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000858.obj,0.13736886324399994,1.8410009327269627
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000859.obj,0.13691026419183333,1.8363234174398932
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000860.obj,0.1362212519828333,1.8292580050491822
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000861.obj,0.13570062606966665,1.824820569985733
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000862.obj,0.13490206370416663,1.8156104958380967
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000863.obj,0.1341208463211666,1.805868336294179
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000864.obj,0.1333850853345,1.7966911040762161
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000865.obj,0.1324467211915,1.7859105203087309
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000866.obj,0.13150198538049998,1.7756634858687443
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000867.obj,0.13058398181933328,1.766970227132473
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000868.obj,0.1296576614808333,1.7586307780620156
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000869.obj,0.12878678938033333,1.751175381311492
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000870.obj,0.12807760821899997,1.7449669032661985
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000871.obj,0.12750946677483332,1.7413849480679522
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000872.obj,0.12709589367999996,1.7393129529362399
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000873.obj,0.12637969345866662,1.7339250116468887
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000874.obj,0.12604647977949998,1.7296044578911622
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000875.obj,0.12551969885616668,1.7231814405676793
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000876.obj,0.1250244046015,1.718942821536897
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000877.obj,0.12425237682699997,1.7102792838557714
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000878.obj,0.12376570040733331,1.7051695029697274
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000879.obj,0.123389134579,1.7030181700585871
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000880.obj,0.12280155395516668,1.6970660140556209
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000881.obj,0.12270669773749995,1.6971095946507235
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000882.obj,0.122476172933,1.6965109071451097
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000883.obj,0.12242706898466663,1.697344019479883
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000884.obj,0.12238928206416663,1.699050762202642
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000885.obj,0.12249129334549999,1.7025581556808813
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000886.obj,0.12284609470116667,1.7090879735291677
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000887.obj,0.12332724616833335,1.7169172854653063
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000888.obj,0.12376022177599996,1.724877744341352
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000889.obj,0.12434218657816665,1.7333349549690709
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000890.obj,0.12488916757749999,1.7415966035639596
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000891.obj,0.1255299890811667,1.7496897101385454
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000892.obj,0.12570735175833336,1.7520137528241402
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000893.obj,0.12624911562199997,1.760102273908552
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000894.obj,0.12671510546916662,1.7661466416254614
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000895.obj,0.1274094483805,1.7744194586026885
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000896.obj,0.12796761772449997,1.781421458086307
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000897.obj,0.12890117364183332,1.7910706640852245
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000898.obj,0.12945630625333332,1.7970346959592407
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000899.obj,0.13028043946183332,1.806768653659
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000900.obj,0.13096618282733336,1.8138915569553988
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000901.obj,0.13192756930316668,1.8233227168038773
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000902.obj,0.1326557016731666,1.8314534400128013
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000903.obj,0.13365291761366668,1.8418596834908494
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000904.obj,0.13450751932199997,1.8514800781466942
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000905.obj,0.13536311742399995,1.8599888098841124
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000906.obj,0.136050708873,1.867247798902141
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000907.obj,0.13677381093116664,1.874856998686006
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000908.obj,0.13729890166183334,1.8790389820058773
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000909.obj,0.13786738091083328,1.884479812054607
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000910.obj,0.13830176842616665,1.8899044890414272
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000911.obj,0.13874986412566664,1.8949036715588572
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000912.obj,0.13898646729616665,1.8967883971904949
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000913.obj,0.13926120548733337,1.8993965538470259
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000914.obj,0.13945946081649999,1.8996410121903742
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000915.obj,0.13972892399566664,1.903092200537669
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000916.obj,0.13985704316216666,1.9044136900624855
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000917.obj,0.13988789370149995,1.901409930496271
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000918.obj,0.14001792230216664,1.899516038252567
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000919.obj,0.14005673302166666,1.8967450448842451
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000920.obj,0.14011805054799997,1.8943412245065427
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000921.obj,0.14022560366266668,1.8940979115776817
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000922.obj,0.14023991190283333,1.8915311960155574
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000923.obj,0.14029530938200002,1.889517846188262
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000924.obj,0.14054840197666663,1.8899429971513413
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000925.obj,0.14045938691533333,1.8875589769099816
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000926.obj,0.14046042135,1.886219230127867
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000927.obj,0.1403068904908333,1.8816739145357986
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000928.obj,0.13988666768399996,1.8728891658027849
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000929.obj,0.13954490619849996,1.8653407901696328
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000930.obj,0.13869417314066665,1.8525366862388652
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000931.obj,0.13809005791116666,1.8416322003684298
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000932.obj,0.13687856799566664,1.824628523870981
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000933.obj,0.13566952320599995,1.8087779773636634
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000934.obj,0.13436447222366665,1.7937615007645624
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000935.obj,0.13324666103533336,1.7845644625341581
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000936.obj,0.1311733146145,1.7709951210254395
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000937.obj,0.12878977664483326,1.7457566437210128
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000938.obj,0.12561653832099995,1.7171252773915533
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000939.obj,0.12451730234083333,1.7021604044196452
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000940.obj,0.12386301196666666,1.6941586446572616
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000941.obj,0.1225406009483333,1.6797141116642509
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000942.obj,0.12142724294816666,1.6689222366542096
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000943.obj,0.12085424626733329,1.6641111151281058
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000944.obj,0.12040476286966667,1.6608933232216918
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000945.obj,0.11983398893266668,1.655075433788674
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000946.obj,0.11934730129049997,1.6510876163007273
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000947.obj,0.11891914501449997,1.6454927833575301
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000948.obj,0.11820288125966663,1.637831975775261
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000949.obj,0.1180072433386666,1.6365205401613732
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000950.obj,0.117609633565,1.6344121776618306
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000951.obj,0.11755031393800003,1.635616828548493
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000952.obj,0.11777082787133332,1.6402287243967784
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000953.obj,0.11844694759533331,1.6503192331174181
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000954.obj,0.12037780399933334,1.6790013096408853
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000955.obj,0.12280777678499999,1.7129845067183798
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000956.obj,0.1246163176,1.7278102666050632
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000957.obj,0.1246020069905,1.72594811955871
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000958.obj,0.12528405724216668,1.7338937197465436
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000959.obj,0.12590879282033332,1.7394213381745458
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000960.obj,0.12579851819283333,1.7397524812732605
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000961.obj,0.12597318556116666,1.7446699717946874
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000962.obj,0.12598786442733328,1.7476310116508837
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000963.obj,0.12589208532816665,1.7493893137914958
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000964.obj,0.1258762075715,1.7521922519103663
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000965.obj,0.12568807348616662,1.7512477574357266
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000966.obj,0.12560013114216664,1.751359775565534
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000967.obj,0.12556016103616666,1.752692934614792
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000968.obj,0.12551536184899995,1.7542259469513255
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000969.obj,0.12535300695266666,1.7531268055432734
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000970.obj,0.1250536345118333,1.7505976058451127
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000971.obj,0.12478009264549997,1.7488565318552358
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000972.obj,0.12443236858183332,1.7453954668704836
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000973.obj,0.12412916624083332,1.742217224468654
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000974.obj,0.12385206970049997,1.7395988500458857
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000975.obj,0.123519813264,1.7358562005538603
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000976.obj,0.12326710697383333,1.7345160962871218
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000977.obj,0.12320911576016669,1.7368362511915263
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000978.obj,0.12322625979649995,1.740052589236128
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000979.obj,0.12344736379816665,1.7425467082034325
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000980.obj,0.12384846621083331,1.7480222262268912
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000981.obj,0.12354827798499998,1.7455550501668011
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000982.obj,0.12192344227666668,1.7351121407282366
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000983.obj,0.12110632639566667,1.721886179870221
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000984.obj,0.12140278001883334,1.7204990783555647
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000985.obj,0.12258583753533334,1.7316669295142781
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000986.obj,0.12205074933966666,1.7233791440696682
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000987.obj,0.12153653166916667,1.7173764244371874
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000988.obj,0.12135831254266666,1.721456675197344
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000989.obj,0.12359075366816669,1.7299405084139963
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000990.obj,0.1249635885656667,1.7343761070232622
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000991.obj,0.12602624690216663,1.7467979383098333
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000992.obj,0.1277735041748333,1.7695696147035447
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000993.obj,0.1294761990843333,1.7902791168700538
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000994.obj,0.13096785347666667,1.8090308463620919
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000995.obj,0.1320550501805,1.8202611449134978
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000996.obj,0.13313500224866665,1.8323202293789482
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000997.obj,0.13419003226149998,1.843417017139945
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000998.obj,0.1349522696653333,1.8498475571460793
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000999.obj,0.13580074769716666,1.8566556141888697
result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001001000.obj,0.1365522825648333,1.862040227368191


==> csv/Vol_and_Surf_Area_data_DSH2024_13.2_2.csv <==
Name,Volume,Area
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000001.obj,0.11917015217366662,1.7163991321476626
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000002.obj,0.11886213530300001,1.715547808752811
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000003.obj,0.11840368614966665,1.7159821328345775
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000004.obj,0.11755842434633335,1.7220127557134064
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000005.obj,0.11519233726233336,1.7271204039674173
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000006.obj,0.1089385221001667,1.581245465534969
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000007.obj,0.10810444615466665,1.571372580957117
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000008.obj,0.10717874052066668,1.56104140472966
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000009.obj,0.10635938582116666,1.5511532955680485
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000010.obj,0.10533460347083334,1.5407755140018227
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000011.obj,0.10450396803600005,1.5320867365238264
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000012.obj,0.10378819980799998,1.5246529361574206
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000013.obj,0.10339849570866672,1.521388240236582
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000014.obj,0.10284787397850004,1.5155426053429815
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000015.obj,0.10252235011633334,1.5128906178527002
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000016.obj,0.1020648126265,1.506997024267615
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000017.obj,0.10163799292216669,1.5005188717400282
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000018.obj,0.10161757607133332,1.498962293694716
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000019.obj,0.10175127488066668,1.4996214944617625
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000020.obj,0.10185422824250003,1.499522941802526
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000021.obj,0.10185632052216667,1.497824548888304
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000022.obj,0.10203043525366667,1.4985633850614637
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000023.obj,0.10227313958616668,1.499250605059614
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000024.obj,0.10230529480950001,1.4977049243338394
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000025.obj,0.10272620586416666,1.4998866314621822
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000026.obj,0.10312291454483331,1.502811547267056
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000027.obj,0.10370572973333331,1.5080731019805
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000028.obj,0.1049665096255,1.5218121843378303
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000029.obj,0.10753753325149998,1.5517994207416466
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000030.obj,0.11344981190949999,1.6109896102794323
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000031.obj,0.11614527821600001,1.6345954260236437
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000032.obj,0.1173563889386667,1.649520099832485
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000033.obj,0.11834252164333331,1.6615051041101445
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000034.obj,0.1191929787256667,1.6867321539969597
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000035.obj,0.11977932135283334,1.7003215805511227
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000036.obj,0.12028797486566667,1.7120208786206752
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000037.obj,0.12067870863299997,1.7151799343208476
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000038.obj,0.12107129635699998,1.717292033019804
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000039.obj,0.1211668757571667,1.7230972691019717
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000040.obj,0.12127909342933335,1.721296943282614
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000041.obj,0.12157626934716664,1.7205263818994934
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000042.obj,0.12180436829616666,1.7190900149800192
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000043.obj,0.12203576982216666,1.7190575586304633
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000044.obj,0.12240562217166667,1.720028710388743
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000045.obj,0.12265924322650001,1.7217797905677137
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000046.obj,0.12284044655566669,1.7237114169846453
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000047.obj,0.12279058195749999,1.7225035911677438
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000048.obj,0.12276734109350002,1.7220348485507093
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000049.obj,0.12320876201233333,1.7290599573558427
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000050.obj,0.12273002876916664,1.7228488177484642
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000051.obj,0.1224841512281667,1.7200359825961808
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000052.obj,0.12209911691250004,1.7161761702715734
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000053.obj,0.12190679601916667,1.714544161473378
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000054.obj,0.1212868750625,1.7067732410821095
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000055.obj,0.12048421523049999,1.6965914692583375
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000056.obj,0.12004989889,1.6925192239072846
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000057.obj,0.11932631631050002,1.686084114902041
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000058.obj,0.11876841281300002,1.6815324517174879
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000059.obj,0.11826034115400003,1.6784669178379155
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000060.obj,0.11747911615583334,1.67037387232579
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000061.obj,0.11539648282600001,1.6462657513403756
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000062.obj,0.11395132703333333,1.6296063738954751
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000063.obj,0.11286542725283333,1.6173623618898705
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000064.obj,0.1113808009958333,1.5999587848978427
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000065.obj,0.10989797616683333,1.58141014078882
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000066.obj,0.1093679299036667,1.5753318175301676
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000067.obj,0.10765884008266666,1.554300872607258
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000068.obj,0.10643248297716668,1.5413883968441768
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000069.obj,0.10580380385466667,1.5349953339936884
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000070.obj,0.10511084340999999,1.5278399300081391
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000071.obj,0.10453437998966666,1.522074423284542
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000072.obj,0.10392018645733334,1.5152339565036566
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000073.obj,0.10319173755633333,1.5071810105947285
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000074.obj,0.10278038011966667,1.5037406356245901
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000075.obj,0.10169852513316668,1.4921578561739204
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000076.obj,0.1010584940525,1.487003043626456
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000077.obj,0.10136759497999999,1.4929266280504112
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000078.obj,0.10096310345033335,1.4849948036943221
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000079.obj,0.10107003483516666,1.4853662582194616
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000080.obj,0.10146347082783333,1.4906111705980136
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000081.obj,0.102042278913,1.4973070978311802
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000082.obj,0.10255661649500003,1.5031256054183848
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000083.obj,0.10333060802566665,1.5086129068859553
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000084.obj,0.10400280646483334,1.5119354617970766
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000085.obj,0.10523878425133333,1.5199356029963949
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000086.obj,0.10660887775183334,1.5301182152250368
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000087.obj,0.10823783145783336,1.547209926645229
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000088.obj,0.10866560611883336,1.5515220690608709
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000089.obj,0.10941239233283331,1.5597769062485858
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000090.obj,0.1099466050955,1.565538147848567
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000091.obj,0.1096753098295,1.5624784561526999
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000092.obj,0.10981043765400002,1.5638344820097239
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000093.obj,0.10912215576966669,1.5550020854920559
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000094.obj,0.10818874828483335,1.5448747929678608
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000095.obj,0.10680851108683331,1.5314105818680577
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000096.obj,0.10554290074533336,1.521794409496222
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000097.obj,0.10468874273516666,1.5165662790136003
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000098.obj,0.10463825797333334,1.5179637822618095
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000099.obj,0.10432958826283335,1.5150407089110658
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000100.obj,0.10476650940666668,1.5198302136663957
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000101.obj,0.10543547069566667,1.5275010976290302
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000102.obj,0.10593005269433334,1.5327814650718457
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000103.obj,0.10652985283383333,1.5394879384661826
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000104.obj,0.10747121523716666,1.5492481286154476
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000105.obj,0.10883514854466665,1.563701578810348
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000106.obj,0.11066494091316667,1.5814088391902357
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000107.obj,0.11409020834533336,1.6171061177070063
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000108.obj,0.115404192225,1.633246002559727
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000109.obj,0.11615675609266665,1.6414839006966666
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000110.obj,0.11670862573833336,1.6467033848413268
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000111.obj,0.11708894960316668,1.6522433774847123
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000112.obj,0.11645994585366666,1.6478194185772765
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000113.obj,0.11784008526749996,1.6624210098071621
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000114.obj,0.1187620624653333,1.666212598219396
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000115.obj,0.12018386299850004,1.6785125134885066
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000116.obj,0.12100043298383334,1.687245727351048
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000117.obj,0.121559809879,1.6954462438389364
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000118.obj,0.12180587202216671,1.6996328752640253
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000119.obj,0.12203835020783334,1.7028031259025012
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000120.obj,0.12211897405366667,1.7045801424797884
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000121.obj,0.12213681384299997,1.7056631471903958
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000122.obj,0.12195776007566668,1.7036092733929893
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000123.obj,0.12194773521500003,1.7050585798693956
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000124.obj,0.12160529212166667,1.7013733047767934
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000125.obj,0.1213040538713333,1.6978651903906086
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000126.obj,0.12091684968449998,1.6935752165516407
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000127.obj,0.1204761420815,1.6890931752401177
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000128.obj,0.11994820682883331,1.6833459021717778
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000129.obj,0.11936079950999996,1.6766946461647707
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000130.obj,0.11878778893766667,1.6703503169074163
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000131.obj,0.11793179713066668,1.6599164582248782
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000132.obj,0.11709351926533337,1.6494122198192052
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000133.obj,0.1162736665636667,1.6395825387709406
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000134.obj,0.11525157443083334,1.6272829485484748
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000135.obj,0.114264061493,1.6153661533994328
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000136.obj,0.11246148044000001,1.5931543438327607
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000137.obj,0.10959996557249999,1.563971959745991
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000138.obj,0.10443945250316672,1.5157195905069951
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000139.obj,0.10239795096183336,1.4898813363554295
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000140.obj,0.10073266582200002,1.4673287874828551
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000141.obj,0.10002481827616667,1.4588534993426092
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000142.obj,0.09960027724983331,1.4527453355055036
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000143.obj,0.09905284663933331,1.4456325558721974
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000144.obj,0.098624983991,1.4397873609322966
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000145.obj,0.09847992447616669,1.437444036883615
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000146.obj,0.09827945145933334,1.433341909527335
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000147.obj,0.09799994706316663,1.4292798109777525
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000148.obj,0.0978868003563333,1.4275410416913503
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000149.obj,0.097651364485,1.424105901187493
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000150.obj,0.09751153905899998,1.422787975769725
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000151.obj,0.09730461163166665,1.4201455612559473
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000152.obj,0.097206234029,1.4201785221144452
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000153.obj,0.09709772849300002,1.421264116453372
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000154.obj,0.09704529115150001,1.4233272749649715
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000155.obj,0.09715105612316668,1.4284934764980741
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000156.obj,0.09767707340283334,1.4396899424058711
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000157.obj,0.09806249443666668,1.446419978533031
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000158.obj,0.098682929719,1.4563208648203774
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000159.obj,0.09921154892883335,1.4643188185557277
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000160.obj,0.10016633147733335,1.477723772865266
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000161.obj,0.10080502439616663,1.4852944312870384
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000162.obj,0.1018232359695,1.4985018333463092
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000163.obj,0.10325451560216667,1.5160721384650937
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000164.obj,0.104386403401,1.5288563815882774
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000165.obj,0.10584270329866664,1.5435520260975597
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000166.obj,0.10804407273750001,1.5650829633330257
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000167.obj,0.11018534969433336,1.5838453022836592
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000168.obj,0.11269348413016667,1.61145133894399
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000169.obj,0.11379200893766667,1.625995366840812
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000170.obj,0.1144096650875,1.634766022672207
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000171.obj,0.11488653669066669,1.64472598787265
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000172.obj,0.11662688370416666,1.6615223162427946
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000173.obj,0.11772265901516665,1.6731958824556383
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000174.obj,0.11858416761000001,1.6851581769973265
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000175.obj,0.11941868059816665,1.6945795215117028
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000176.obj,0.11995022195950003,1.6999238834167003
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000177.obj,0.12057395505933333,1.7050813879043036
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000178.obj,0.12107862687416666,1.7062062079118947
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000179.obj,0.12134475536983336,1.7062519933774476
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000180.obj,0.12147575526083335,1.7070777341075245
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000181.obj,0.12146354906233331,1.7049552018289102
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000182.obj,0.12141133591033332,1.7047729791809048
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000183.obj,0.12119412023366662,1.7003144136966528
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000184.obj,0.12091774150166669,1.696582110541949
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000185.obj,0.12067663539149998,1.6921654787012619
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000186.obj,0.12048053044483333,1.6894419191418601
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000187.obj,0.11998693552133333,1.6842483107541564
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000188.obj,0.1195476856345,1.6796234945088755
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000189.obj,0.11821807202716664,1.6625165180656971
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000190.obj,0.11615691182116668,1.6397543578299878
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000191.obj,0.11526033723849999,1.6302262106983056
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000192.obj,0.11448630979366667,1.6178965553568372
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000193.obj,0.11185707233983333,1.587918892576806
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000194.obj,0.10937330729300004,1.560020626204619
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000195.obj,0.10789345502666667,1.5430124458119823
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000196.obj,0.10713547716183333,1.5339961849009196
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000197.obj,0.106533098098,1.527153574631382
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000198.obj,0.10557490204049999,1.515340013877491
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000199.obj,0.10478218006683333,1.5055287792287593
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000200.obj,0.103788958313,1.4925210154095347
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000201.obj,0.10274554132466668,1.4778707585748996
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000202.obj,0.10226326333883334,1.470234755022751
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000203.obj,0.10187821207716666,1.4638418537066098
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000204.obj,0.1015900348541667,1.4612257508934643
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000205.obj,0.10140122165483335,1.4597025979380993
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000206.obj,0.10117694604849999,1.4573984600716772
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000207.obj,0.10134100544000002,1.4607020596874547
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000208.obj,0.10146000133983336,1.4638528018883936
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000209.obj,0.10163616059000002,1.467502495356949
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000210.obj,0.1022470491905,1.4761489659460272
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000211.obj,0.10281207054983332,1.4847699497448639
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000212.obj,0.10338303232316667,1.4926291644408816
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000213.obj,0.10432575718900002,1.5081128936277453
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000214.obj,0.105089602133,1.5158647875995879
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000215.obj,0.10614163250166664,1.5215001159707806
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000216.obj,0.10783869823016669,1.5410138052220164
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000217.obj,0.10867475500699998,1.5534313826594455
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000218.obj,0.10946433054183335,1.565350405582837
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000219.obj,0.11003478348916669,1.5743937192410542
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000220.obj,0.11056674587333332,1.5822469252074096
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000221.obj,0.11097452474300001,1.588839145810016
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000222.obj,0.11112208467349999,1.591499913782064
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000223.obj,0.11136060455050001,1.5950830566889214
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000224.obj,0.11116973409716668,1.5918883276628097
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000225.obj,0.11111510168266665,1.591627597510888
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000226.obj,0.11089881936716667,1.5903348029126032
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000227.obj,0.11055095280633337,1.5887148102150175
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000228.obj,0.10868842023166665,1.5749153874826396
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000229.obj,0.10678545747783333,1.557355493338627
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000230.obj,0.10528148085633335,1.539399110071661
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000231.obj,0.10486545740966668,1.5346631659530425
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000232.obj,0.10512290425116663,1.5372840435176687
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000233.obj,0.10556853322316669,1.5415864912717647
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000234.obj,0.1067556968363333,1.5533521963402914
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000235.obj,0.10720423752766668,1.5572973266130155
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000236.obj,0.10901338791266665,1.5773917958196904
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000237.obj,0.10989324424866666,1.5891056708114244
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000238.obj,0.11056571977499999,1.598028929267197
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000239.obj,0.11110933711483334,1.6049565120365739
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000240.obj,0.11232887962716666,1.622064838846739
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000241.obj,0.11390310340849999,1.6392886624492604
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000242.obj,0.11664328497316669,1.6592962623431882
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000243.obj,0.11817229697050002,1.6712478381233347
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000244.obj,0.118707799442,1.6754758234281977
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000245.obj,0.11957145718533337,1.6828915714644785
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000246.obj,0.12008209777883334,1.6871848580905375
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000247.obj,0.12073551776216669,1.6929223025370483
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000248.obj,0.12131287575483331,1.6968877581520156
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000249.obj,0.12174539749083335,1.6988791652484911
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000250.obj,0.12225905079999996,1.7028427118122627
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000251.obj,0.122668881846,1.7054678321507526
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000252.obj,0.12308357213433332,1.708431871606943
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000253.obj,0.12345557512733332,1.711997635564979
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000254.obj,0.12364431562166663,1.7129699985312086
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000255.obj,0.12389156288833333,1.714748460763762
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000256.obj,0.12422578269566666,1.7171304698171597
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000257.obj,0.12441557693616664,1.719668180574603
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000258.obj,0.12472491416633331,1.722698248179429
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000259.obj,0.12482505544299999,1.7241019834582831
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000260.obj,0.12492326644883331,1.7256301674879622
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000261.obj,0.12498227673983331,1.7258040126052934
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000262.obj,0.12493257021333333,1.725253582576162
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000263.obj,0.12477381832016668,1.7236088190368455
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000264.obj,0.12460982856516667,1.7227539155633493
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000265.obj,0.12435120326566668,1.719928987328772
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000266.obj,0.12393091297416665,1.7151150916581759
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000267.obj,0.12333102638366668,1.7084340711833683
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000268.obj,0.12278632638499999,1.703350708716745
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000269.obj,0.12218369084183331,1.6968442683524994
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000270.obj,0.1215871945803333,1.692371598889462
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000271.obj,0.12091152709566666,1.6920480367723605
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000272.obj,0.12010405213750004,1.6819139097312907
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000273.obj,0.11938748705616667,1.678842402367305
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000274.obj,0.11850507613883333,1.671845081397204
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000275.obj,0.11733050029683335,1.6486932629683244
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000276.obj,0.11607820720333335,1.6299484216134736
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000277.obj,0.11358042919366668,1.600273814807971
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000278.obj,0.10928120332600001,1.5617661528798763
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000279.obj,0.10451048478633329,1.515323472957587
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000280.obj,0.10310139479483334,1.4997744423200992
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000281.obj,0.10253108638983335,1.4954290428498165
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000282.obj,0.10229312252966667,1.494524903724863
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000283.obj,0.10225944306566666,1.4960455110822488
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000284.obj,0.10229284190166667,1.49926994268734
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000285.obj,0.10224203857966666,1.5012433942679435
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000286.obj,0.10225470397216668,1.5039889520574075
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000287.obj,0.10243058529050003,1.5094970400368621
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000288.obj,0.10244756096699999,1.5123225969493654
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000289.obj,0.10256965012116666,1.516519987040317
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000290.obj,0.10278965672099999,1.5216485313545793
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000291.obj,0.10299204063733336,1.5256152688641333
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000292.obj,0.10333417526716666,1.5310860184482564
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000293.obj,0.10369705588533334,1.5359625751180772
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000294.obj,0.10436665419550001,1.5434800181560016
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000295.obj,0.10529657195233334,1.553147008603515
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000296.obj,0.10625669013483335,1.562270100175076
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000297.obj,0.10746285856049999,1.574481705476225
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000298.obj,0.10853042397149999,1.5867309518428434
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000299.obj,0.10923140403583334,1.5961973778953051
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000300.obj,0.110331385483,1.6102655195630626
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000301.obj,0.11318886147499999,1.646946428576235
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000302.obj,0.11456202073366664,1.660160623736875
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000303.obj,0.11531130681850002,1.6681494103576797
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000304.obj,0.11619700004366662,1.6781112675348402
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000305.obj,0.11675634282866666,1.6830578615064293
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000306.obj,0.11743712184733335,1.6898237535439358
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000307.obj,0.11804494503466667,1.6950920351980543
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000308.obj,0.11848599716950003,1.6971418425328644
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000309.obj,0.11923683102366668,1.7038099011968364
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000310.obj,0.11967149880399998,1.7049846762876473
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000311.obj,0.12007339144633335,1.7065131234803077
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000312.obj,0.12045704294933335,1.708415192446954
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000313.obj,0.12076312410533332,1.7098701336381503
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000314.obj,0.12084679498333331,1.7078845763490302
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000315.obj,0.12103115347183331,1.7066394748840783
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000316.obj,0.12094961468116668,1.7030852666562477
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000317.obj,0.12073592838649996,1.6989317537555968
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000318.obj,0.120769431364,1.697931078592377
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000319.obj,0.12041788143233335,1.6938704140284093
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000320.obj,0.11850620359300001,1.668345722475281
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000321.obj,0.1183229438738333,1.660454777096074
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000322.obj,0.11787361683200001,1.6524052068360444
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000323.obj,0.11724717371533339,1.642531515200028
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000324.obj,0.11664382198733331,1.6332261624793702
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000325.obj,0.11507339779516668,1.6147238903124597
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000326.obj,0.11372901623533334,1.6011833091708438
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000327.obj,0.11107567045149999,1.5749801425185612
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000328.obj,0.11011127839966667,1.5637187899463403
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000329.obj,0.10940925705249996,1.5551011223485278
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000330.obj,0.10819246963866665,1.5407277232464287
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000331.obj,0.107316545304,1.5300160354870154
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000332.obj,0.10698087832650002,1.5262334142502774
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000333.obj,0.10662151015483334,1.5219438782948531
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000334.obj,0.10626745183466664,1.5183165528213944
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000335.obj,0.10586495549283333,1.5134838911378041
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000336.obj,0.10586711093283335,1.5146127836988676
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000337.obj,0.10580247890183336,1.5150510419272687
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000338.obj,0.10559089488016662,1.5139923771617274
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000339.obj,0.10571007881783331,1.5174133139474
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000340.obj,0.10538570965966665,1.514923945895306
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000341.obj,0.10541117811566666,1.5167899812978072
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000342.obj,0.10549131349033332,1.518449664228203
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000343.obj,0.10587171192833336,1.5242404614124294
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000344.obj,0.10644738545666667,1.5333897772679563
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000345.obj,0.10712618898849999,1.5434527768495592
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000346.obj,0.10778345479533333,1.5534741695424898
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000347.obj,0.10836071721716667,1.5613077683758223
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000348.obj,0.10943188561950001,1.5754051823525075
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000349.obj,0.11060779556950003,1.5930597447184958
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000350.obj,0.11122627213383332,1.6056376239151455
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000351.obj,0.11187872066250004,1.6188628933941138
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000352.obj,0.11339880634400001,1.6388672397844293
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000353.obj,0.11413688440633332,1.64234615420303
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000354.obj,0.11414212348616666,1.6375569881787007
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000355.obj,0.11428060208850002,1.6384198494948932
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000356.obj,0.114085270682,1.637564271736193
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000357.obj,0.11382443978483338,1.6365209596368797
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000358.obj,0.11355124707400001,1.6338909860818402
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000359.obj,0.11333327397766665,1.6324894150310882
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000360.obj,0.11303890649283334,1.6300236874592013
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000361.obj,0.1125146200256667,1.625059769070568
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000362.obj,0.11205114148483333,1.6217739524726367
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000363.obj,0.11043884434666669,1.6057187178257466
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000364.obj,0.10805459496416667,1.5806232028123344
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000365.obj,0.10706200095266667,1.564300189480658
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000366.obj,0.10559314341466665,1.5449458904363889
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000367.obj,0.1044278115668334,1.532743507454389
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000368.obj,0.1041100015011667,1.529096754595821
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000369.obj,0.10395397945933332,1.5262664397274037
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000370.obj,0.10409019694800001,1.5269487858010686
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000371.obj,0.10440174972800001,1.5303196451460324
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000372.obj,0.10467847397216667,1.5327725478220406
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000373.obj,0.1051364710363333,1.537155750345511
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000374.obj,0.10538827904533335,1.5395611550447486
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000375.obj,0.10580823619650001,1.543172580609496
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000376.obj,0.10636586425050001,1.5487646151551318
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000377.obj,0.10702795665866667,1.555169829991369
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000378.obj,0.10814556962333334,1.5596354380492414
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000379.obj,0.11061169641983332,1.577215669380418
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000380.obj,0.11209639281433337,1.5873145965638846
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000381.obj,0.11356585842166668,1.5993681282570624
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000382.obj,0.1145772133625,1.6075253355218178
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000383.obj,0.11602487076066667,1.6223476692814105
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000384.obj,0.11707892308950002,1.6331620586886404
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000385.obj,0.11832555330966667,1.6471669607502977
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000386.obj,0.11919101292733332,1.656223081203545
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000387.obj,0.12031194838166667,1.6683223599573662
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000388.obj,0.12131244625383333,1.6796686994577041
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000389.obj,0.12221564232016668,1.6905928395040453
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000390.obj,0.12278229796116666,1.697481960263123
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000391.obj,0.12348064067866667,1.7067914650474683
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000392.obj,0.123872538562,1.7120271514865568
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000393.obj,0.12412300182516667,1.715307766627148
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000394.obj,0.12420555386949997,1.717371350184577
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000395.obj,0.12422465213133332,1.7186825807732675
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000396.obj,0.12403906120449998,1.7164284468638504
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000397.obj,0.1239593730673333,1.716222954368271
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000398.obj,0.12381223714516662,1.7148660846032566
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000399.obj,0.12351977489983335,1.7107724871856838
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000400.obj,0.12330450138666668,1.7093877266022761
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000401.obj,0.12316022769616665,1.7085609086768307
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000402.obj,0.12289845683416668,1.7057829774750721
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000403.obj,0.12266624188716665,1.7030409017175734
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000404.obj,0.12240338639350001,1.69989611079464
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000405.obj,0.12213332343449998,1.6968183071294327
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000406.obj,0.12158398449533334,1.6915308146256918
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000407.obj,0.12107062897816667,1.6859840757708133
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000408.obj,0.12046920439016667,1.6806402386988732
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000409.obj,0.11962298457666666,1.6723619014661035
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000410.obj,0.11878113039450001,1.6652475489362366
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000411.obj,0.11777712596483333,1.6587432279894379
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000412.obj,0.11637437551283332,1.6540292491210242
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000413.obj,0.11504231790599997,1.639831802201733
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000414.obj,0.11401746292566668,1.6290918251299604
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000415.obj,0.113252932809,1.621825519616416
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000416.obj,0.11126905275316668,1.597951534253957
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000417.obj,0.10970605119616664,1.5815462261081583
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000418.obj,0.10839858871800002,1.5690170586190795
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000419.obj,0.10754146025966668,1.5608640030672847
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000420.obj,0.10630790842200005,1.5488034343071186
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000421.obj,0.10501643434199999,1.535503568550957
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000422.obj,0.10394399067233334,1.5224210582730424
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000423.obj,0.10334084087733336,1.5168595470785995
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000424.obj,0.10269986901366669,1.5110881139423442
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000425.obj,0.101990485879,1.5053472944508617
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000426.obj,0.10173268274583333,1.5041234321515546
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000427.obj,0.10183722233883333,1.5073748137910306
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000428.obj,0.10178529592149999,1.5087263929079928
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000429.obj,0.10161919708783336,1.507689683783519
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000430.obj,0.10154496269283333,1.5079085228101576
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000431.obj,0.10156146614883334,1.5085670503157862
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000432.obj,0.101602766739,1.5085515149384474
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000433.obj,0.10169262680116666,1.5089031202662833
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000434.obj,0.10159866242083333,1.5053963300594773
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000435.obj,0.10176521201916666,1.5056146688201206
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000436.obj,0.10205299320916666,1.507084255640523
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000437.obj,0.10221989066199999,1.506576448496531
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000438.obj,0.10271159715700001,1.5098513001507945
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000439.obj,0.10317241199083334,1.5132628986461494
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000440.obj,0.10357057012383336,1.5153351198239156
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000441.obj,0.10394308426866666,1.5172217198641502
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000442.obj,0.10475401755116667,1.5246737601732891
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000443.obj,0.10550060550083337,1.5316724095622651
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000444.obj,0.10652232818883335,1.540618301645274
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000445.obj,0.10802260847816669,1.554848910093259
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000446.obj,0.10996810787950001,1.5736553193910296
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000447.obj,0.11125994594333333,1.5878142252850094
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000448.obj,0.11196593746133332,1.5967929777993373
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000449.obj,0.112730575648,1.6071610220913717
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000450.obj,0.11339844360099999,1.615021084963799
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000451.obj,0.11376635351466668,1.6180942826025762
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000452.obj,0.11460485438666665,1.628972375092717
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000453.obj,0.11512926217116667,1.6340138793515138
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000454.obj,0.11524585662183336,1.6353812230458777
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000455.obj,0.11547170705816664,1.6369176966115258
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000456.obj,0.11589818243233331,1.640865652105255
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000457.obj,0.11584310076366666,1.6368315362216108
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000458.obj,0.11555009241650002,1.6325014489836458
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000459.obj,0.11564928144716669,1.6325109246065552
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000460.obj,0.1155566492488333,1.6309636833550463
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000461.obj,0.11544775866466668,1.6300502629427802
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000462.obj,0.11551241484249997,1.6291951834839722
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000463.obj,0.11588397741633336,1.6319001342736357
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000464.obj,0.1163542233885,1.6366418035072055
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000465.obj,0.11678015045583331,1.6406464298642958
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000466.obj,0.11739927909049999,1.6464781696155073
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000467.obj,0.11781610732983336,1.6526052163381288
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000468.obj,0.11803543908050003,1.6561016616320028
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000469.obj,0.11797418188,1.6572501665965917
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000470.obj,0.1180098023625,1.6567400873213094
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000471.obj,0.117886680543,1.6565990529258978
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000472.obj,0.11764675318933335,1.6567853745494967
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000473.obj,0.11747404253133333,1.6567361270321515
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000474.obj,0.11722422943466666,1.6553531964145918
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000475.obj,0.11674611583150003,1.6521511864511296
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000476.obj,0.11637316493399999,1.648301730851759
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000477.obj,0.11589959305016667,1.6449450514229393
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000478.obj,0.115226874638,1.6374490493783849
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000479.obj,0.11456932113183335,1.6296582162609339
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000480.obj,0.11367290572600003,1.6202249732205434
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000481.obj,0.11296972946500002,1.612240634869071
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000482.obj,0.11177043944666666,1.5979910658884717
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000483.obj,0.11078981376883335,1.5879478910816673
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000484.obj,0.109413746116,1.5736180624470288
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000485.obj,0.108033900485,1.561057494308697
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000486.obj,0.10701408748166666,1.5513879724540933
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000487.obj,0.10659680221616669,1.5478555174559792
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000488.obj,0.10566937335166668,1.5385800662938613
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000489.obj,0.10499603577083333,1.5313447983691375
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000490.obj,0.10459788577833334,1.5267600229924003
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000491.obj,0.10437764932799999,1.5244025343331584
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000492.obj,0.10439035826966667,1.524654172740809
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000493.obj,0.10440951116550001,1.5253477511875269
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000494.obj,0.10419188436433335,1.5232945652424292
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000495.obj,0.10405512238983335,1.5221776089283467
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000496.obj,0.10411945226866666,1.5235989109237271
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000497.obj,0.10410823778800002,1.5240559977554897
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000498.obj,0.10404173625016667,1.524138951288546
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000499.obj,0.10388746140083334,1.5227876848790012
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000500.obj,0.10397422554516668,1.5242935935085726
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000501.obj,0.10401934966399998,1.5247331627096299
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000502.obj,0.10450843937266663,1.530397475702888
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000503.obj,0.10442525883283335,1.5287112796506777
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000504.obj,0.10457743038150003,1.5299184110225281
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000505.obj,0.10520124852766667,1.5371262409534527
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000506.obj,0.10590060452233337,1.544196063093775
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000507.obj,0.10698707439683333,1.5563821548998737
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000508.obj,0.10864379819166665,1.5753112859920575
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000509.obj,0.11103712417133338,1.5991180907174594
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000510.obj,0.11296487116416666,1.6137935974415893
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000511.obj,0.11430276418883334,1.6244237803889117
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000512.obj,0.11546753363183337,1.636070115973468
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000513.obj,0.11631204598400004,1.6454925657008395
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000514.obj,0.11718583331466671,1.656216869017549
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000515.obj,0.11791145316416668,1.6643138909337187
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000516.obj,0.11837706533616665,1.6696368043178647
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000517.obj,0.11905035890316668,1.6771772428542724
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000518.obj,0.1194648085065,1.6807574608958906
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000519.obj,0.11985440271600002,1.6844988444920717
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000520.obj,0.12013186647833331,1.6855987718322367
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000521.obj,0.12053883664083331,1.6891898564513608
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000522.obj,0.12088184804383337,1.6924269716226152
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000523.obj,0.12108424750416664,1.6923810048624823
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000524.obj,0.12125250514483334,1.6932018816505388
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000525.obj,0.12163425793033333,1.6984296895178552
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000526.obj,0.12174878768550003,1.697425376829434
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000527.obj,0.12199001640033336,1.6995800912983128
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000528.obj,0.12204523588566668,1.6993371590662008
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000529.obj,0.12204536295166664,1.6987509375526542
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000530.obj,0.12215748009466665,1.6997100304394352
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000531.obj,0.12216325520716664,1.699179706967403
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000532.obj,0.12198518700866665,1.6966974721642374
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000533.obj,0.12191392992149999,1.69576348031263
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000534.obj,0.12178316033283332,1.694568671379359
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000535.obj,0.12162670064500003,1.6926379599895875
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000536.obj,0.121365908513,1.690403848956486
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000537.obj,0.12120202813833336,1.6883707755895887
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000538.obj,0.12116424967000002,1.6884663968238205
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000539.obj,0.12083463973900002,1.684260412864233
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000540.obj,0.12078982882483327,1.6844978451564072
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000541.obj,0.12061270956366663,1.6831570482231453
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000542.obj,0.12044033592966669,1.682327444539725
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000543.obj,0.1201148470965,1.6792970222573904
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000544.obj,0.11998705121583333,1.6793468893657642
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000545.obj,0.11976844205449999,1.677901892916231
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000546.obj,0.11953888022499999,1.6759232889212077
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000547.obj,0.11932395612283332,1.6745577646471845
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000548.obj,0.11919122899316667,1.6744886375764805
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000549.obj,0.11878939010499995,1.6699842173013255
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000550.obj,0.11849440700883336,1.667931876960004
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000551.obj,0.11812721315233335,1.6640889393530027
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000552.obj,0.11763798570250003,1.65928837569825
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000553.obj,0.1173293478675,1.6580299556923095
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000554.obj,0.11692188477233335,1.6556670445967805
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000555.obj,0.11618708583499998,1.6531896787128795
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000556.obj,0.11593592917116666,1.6557509506005685
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000557.obj,0.11520140285633335,1.6509991327612588
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000558.obj,0.11446112160900003,1.643614856013198
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000559.obj,0.1133735351165,1.631661729306474
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000560.obj,0.11318363358950001,1.630520395326373
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000561.obj,0.11209485350366669,1.6193084843691
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000562.obj,0.11175553609483335,1.6155803998018174
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000563.obj,0.11125882801783338,1.6097941803016647
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000564.obj,0.110865103567,1.605266101330521
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000565.obj,0.11045746451983332,1.600757821989984
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000566.obj,0.11064917692083334,1.6040936226023015
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000567.obj,0.11124500291666668,1.6123205600948047
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000568.obj,0.11112868305533333,1.610374206594998
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000569.obj,0.11167136053033334,1.616957146872883
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000570.obj,0.11198482275916666,1.6205030925225583
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000571.obj,0.11130916764383336,1.611453186770523
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000572.obj,0.11065139116233336,1.6022086528123305
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000573.obj,0.11062023124249998,1.5992649388988025
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000574.obj,0.1099842625146667,1.5862235784661793
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000575.obj,0.1090900832823333,1.5747989403778855
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000576.obj,0.10865985301449999,1.569522238070605
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000577.obj,0.10817529411883336,1.5637357391817672
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000578.obj,0.10716271836533331,1.5528610601725392
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000579.obj,0.10644474144716665,1.5444158414800035
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000580.obj,0.10635066282,1.543166858479895
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000581.obj,0.1060404695318333,1.5392706353932104
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000582.obj,0.10588734027133334,1.5374735298895517
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000583.obj,0.10573991922300002,1.534911584396039
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000584.obj,0.10592437064583334,1.536069881644411
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000585.obj,0.10571133615366668,1.532441872856734
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000586.obj,0.106174244325,1.5361694351424813
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000587.obj,0.10654516426133331,1.5389903628596073
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000588.obj,0.10720465191000003,1.5453788401761368
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000589.obj,0.10856579980483333,1.561164904894602
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000590.obj,0.11027968412316669,1.5807800832696852
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000591.obj,0.11302477880066666,1.6159970294843673
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000592.obj,0.11480995338183334,1.6322889442895312
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000593.obj,0.11564588553366667,1.6404955394087612
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000594.obj,0.11647487166666667,1.6512644836857981
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000595.obj,0.11651890312083335,1.649880469377932
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000596.obj,0.116751294028,1.6517860823752128
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000597.obj,0.11689613580816668,1.6523754704164535
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000598.obj,0.11682578408000001,1.6495209576196093
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000599.obj,0.11650600593699997,1.6421162308852937
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000600.obj,0.11634209168800004,1.641977752704267
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000601.obj,0.11364844109583334,1.610324731066826
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000602.obj,0.11243895154433337,1.5906841620822907
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000603.obj,0.1122341922621667,1.5861019667333003
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000604.obj,0.111779682627,1.5813876856391682
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000605.obj,0.1113532319825,1.579966209344315
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000606.obj,0.11050431982366668,1.5743788908746532
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000607.obj,0.10955374461433333,1.5685857541694848
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000608.obj,0.1094835244395,1.569159653397193
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000609.obj,0.10893660599533331,1.5656494949235218
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000610.obj,0.10892942425933329,1.5662777101084921
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000611.obj,0.10895669975166664,1.5670415066461922
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000612.obj,0.10877188437966669,1.566767359571305
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000613.obj,0.10881527115016666,1.5681571176874616
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000614.obj,0.10921358553683337,1.5725627584872008
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000615.obj,0.10968505208966664,1.5772512053661174
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000616.obj,0.11057185883766668,1.5856039808664273
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000617.obj,0.11167687718383332,1.599077392332897
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000618.obj,0.11192191294766671,1.6025271044174554
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000619.obj,0.1121171273961667,1.6063857256342036
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000620.obj,0.11194865867266668,1.604020511494475
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000621.obj,0.11197584733833332,1.6044026255345145
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000622.obj,0.11167283086683336,1.6004344653848956
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000623.obj,0.11138206929033331,1.5969931301563458
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000624.obj,0.11072799465716666,1.5899277468514792
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000625.obj,0.10944070787799999,1.5769266607148464
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000626.obj,0.10812969999616667,1.5642105951443768
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000627.obj,0.10752019439600002,1.5595564897401055
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000628.obj,0.1067407554551667,1.552333113049253
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000629.obj,0.10628832757183335,1.5487122548768373
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000630.obj,0.10574911380033336,1.543090795530555
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000631.obj,0.10589225542833336,1.5451823495555275
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000632.obj,0.10595434101249998,1.5456630954316721
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000633.obj,0.10583023353200002,1.5436632643578618
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000634.obj,0.10565768868616668,1.5405112228859794
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000635.obj,0.10563102231383337,1.5391710411258561
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000636.obj,0.10591598739800001,1.5402732017967684
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000637.obj,0.10632560677283333,1.544570620022138
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000638.obj,0.10731519171566667,1.5563222477628447
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000639.obj,0.11020002187149998,1.5894831795384565
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000640.obj,0.11230682235950003,1.6059558709704527
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000641.obj,0.11381593647366664,1.6172484777330798
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000642.obj,0.11448124609183333,1.6249031340219526
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000643.obj,0.115010027918,1.6304264269352298
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000644.obj,0.11514588532533333,1.6310118645325113
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000645.obj,0.11512619698883332,1.6297748961861256
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000646.obj,0.11495621923050003,1.6256467139969895
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000647.obj,0.11481936177516666,1.6221573960227729
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000648.obj,0.11504345387716666,1.6231739946932415
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000649.obj,0.11483754017633332,1.6188905969957053
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000650.obj,0.11473474697250004,1.6153032497971211
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000651.obj,0.11469097338183337,1.612862172045413
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000652.obj,0.11504480794366664,1.6157892792705435
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000653.obj,0.11488108121366669,1.6125044180553552
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000654.obj,0.11486380834266666,1.6107062678377322
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000655.obj,0.11547242125683335,1.6168840624261924
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000656.obj,0.11571057519200001,1.6187849017641316
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000657.obj,0.11553141829500004,1.6157908954950684
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000658.obj,0.11587937774083332,1.6194259722037747
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000659.obj,0.11609732369216666,1.6220774894311687
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000660.obj,0.116687317447,1.6302884844005994
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000661.obj,0.11667304167933334,1.6297236081923936
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000662.obj,0.11646622166066667,1.628023835916406
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000663.obj,0.11602996359050002,1.6235836154824197
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000664.obj,0.11592041417950003,1.6230447506280044
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000665.obj,0.11545160224399999,1.618116486604019
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000666.obj,0.11581353516983334,1.6234600542516568
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000667.obj,0.11572389198250001,1.622520133531873
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000668.obj,0.11620958929766664,1.6286247810767671
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000669.obj,0.11656731894500001,1.6336877156123675
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000670.obj,0.11695003587749998,1.6391239359272587
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000671.obj,0.11698609032566668,1.6396204682507192
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000672.obj,0.11737951703116667,1.6458686972271255
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000673.obj,0.11766890937516664,1.6501821813648196
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000674.obj,0.11782577522183331,1.65264336298886
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000675.obj,0.11798910620316669,1.6547781089382119
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000676.obj,0.11777549788766668,1.6527554178490123
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000677.obj,0.1176153667985,1.6511527303082787
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000678.obj,0.11725117762783333,1.6460704672079862
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000679.obj,0.11707816507366667,1.6448679714760965
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000680.obj,0.11632728679733331,1.6362951698498434
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000681.obj,0.11565393913450002,1.6285120981736358
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000682.obj,0.11483994925433336,1.620277448676445
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000683.obj,0.11410885643016663,1.6126658721122529
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000684.obj,0.11288873915700001,1.59938347349043
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000685.obj,0.11271339372350003,1.599614404498575
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000686.obj,0.11298386929750001,1.603203684311386
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000687.obj,0.11277747577666666,1.6023202487781723
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000688.obj,0.11280391475133335,1.603599928147417
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000689.obj,0.11296343710783337,1.6070295578870695
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000690.obj,0.11334956867600002,1.6112972395715066
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000691.obj,0.11379791339183333,1.617761643405891
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000692.obj,0.11413397056666666,1.6239267326844402
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000693.obj,0.11417724264183335,1.6248045830955433
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000694.obj,0.11418490853333332,1.625277181524296
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000695.obj,0.11373148924483335,1.6222243666032985
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000696.obj,0.11276782832433332,1.6170628087274337
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000697.obj,0.1118326462855,1.6103237722431083
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000698.obj,0.11167739308050002,1.6055160720776134
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000699.obj,0.11116520818716669,1.5980038441871887
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000700.obj,0.11086983640616667,1.5940657865942567
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000701.obj,0.11009478074083334,1.5842141841774062
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000702.obj,0.10976070421433332,1.5813144139773028
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000703.obj,0.11002178706833332,1.5841561927984202
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000704.obj,0.11045445887983332,1.5897851428581635
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000705.obj,0.10998767380933334,1.5843855673302798
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000706.obj,0.11084523708883334,1.593134845016844
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000707.obj,0.11159305257416664,1.602088181714209
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000708.obj,0.11210163777283336,1.6078589924444917
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000709.obj,0.11271496266816666,1.6152587391243747
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000710.obj,0.11296176221983334,1.6171377036293193
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000711.obj,0.11350115382883331,1.6232894285210422
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000712.obj,0.11365282014283334,1.6234188109550687
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000713.obj,0.11380838249550003,1.6242140230757722
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000714.obj,0.11367793556649998,1.6225050934754874
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000715.obj,0.11387823633216668,1.6266248065553817
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000716.obj,0.11286223828966666,1.6139408762855552
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000717.obj,0.11314119120700002,1.6134217536406021
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000718.obj,0.11425031532966667,1.624642972102411
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000719.obj,0.11480535444666663,1.63009703002126
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000720.obj,0.11511646709666667,1.6318442158695434
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000721.obj,0.11529269527466665,1.632357276825321
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000722.obj,0.11628298978083335,1.6437605447218393
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000723.obj,0.116631428692,1.64858200531177
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000724.obj,0.11658441280950001,1.6471490503951505
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000725.obj,0.11683317047166665,1.651753553942614
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000726.obj,0.1170360329201667,1.6549973471639179
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000727.obj,0.11700855328766664,1.6543891629318932
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000728.obj,0.11717430836483334,1.6583507626041936
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000729.obj,0.11698483515200003,1.6571347874449005
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000730.obj,0.11687588398049999,1.6552412488896229
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000731.obj,0.11663267304983332,1.652850961926592
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000732.obj,0.1161479227286667,1.6491574589074698
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000733.obj,0.11568948375950001,1.643711261562445
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000734.obj,0.11514938088350002,1.6377066598442251
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000735.obj,0.11308450537400003,1.6086046230313433
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000736.obj,0.1109626589561667,1.5856262280632845
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000737.obj,0.10961823142283335,1.5689294381763992
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000738.obj,0.107049267251,1.5373148616203176
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000739.obj,0.10541544695266666,1.5177437561446632
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000740.obj,0.10417287151733334,1.5054229353610806
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000741.obj,0.10346054340983335,1.4992618767974666
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000742.obj,0.10279844752133332,1.4930389887219482
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000743.obj,0.10247071355933335,1.4896308613020868
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000744.obj,0.10222040477133333,1.4876119694733119
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000745.obj,0.10232334891966667,1.4901969460222246
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000746.obj,0.102564026529,1.4943293261318076
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000747.obj,0.10272804319933333,1.4972159384396668
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000748.obj,0.10320675560216666,1.5057154502820032
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000749.obj,0.10361907483699997,1.5125155769816756
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000750.obj,0.10410444322950002,1.518884144807967
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000751.obj,0.10457275122366666,1.5255299457551512
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000752.obj,0.10516149943350002,1.5339665068595096
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000753.obj,0.10525619245766667,1.5351910240604454
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000754.obj,0.10569873786216669,1.5411798244712906
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000755.obj,0.10606994432466667,1.5460123044860066
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000756.obj,0.10623284582499999,1.5478107760198767
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000757.obj,0.10663014058583337,1.5521781029228507
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000758.obj,0.10761553505766666,1.5621172987134628
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000759.obj,0.108315045073,1.5687089247041237
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000760.obj,0.10979901273083333,1.5810175354681029
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000761.obj,0.11133625714,1.601716690640241
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000762.obj,0.11221806222033337,1.6201786861532592
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000763.obj,0.11443220113266662,1.6507075722335558
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000764.obj,0.11591142905583335,1.6655298650583872
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000765.obj,0.11667873762416667,1.6707358488666422
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000766.obj,0.11785935160466667,1.6836238483755677
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000767.obj,0.11871717295283331,1.6928552111628248
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000768.obj,0.11934790354366666,1.7045251847868954
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000769.obj,0.11977583443033335,1.7102477691388926
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000770.obj,0.12012014989033332,1.7152851835832423
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000771.obj,0.1202999982655,1.7157811735013124
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000772.obj,0.12048616515900001,1.7168645980531467
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000773.obj,0.12050273215516667,1.7139044683015776
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000774.obj,0.120505048952,1.7102950060638034
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000775.obj,0.1204711926785,1.705450279395774
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000776.obj,0.12041625576616669,1.7006948044515433
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000777.obj,0.12026037481833332,1.6965276325771168
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000778.obj,0.1201355269865,1.692936503636267
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000779.obj,0.11996182006833334,1.6874543031030982
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000780.obj,0.11968806937066667,1.6823415849733616
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000781.obj,0.1192481116851667,1.6744072499253222
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000782.obj,0.11873069580866669,1.6666134092528468
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000783.obj,0.11852351167633335,1.6627575477494256
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000784.obj,0.11766309912416664,1.6510607954346095
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000785.obj,0.11675393476149999,1.6381298133278785
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000786.obj,0.11589443038983335,1.628339601118789
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000787.obj,0.11306914608650001,1.602865363046568
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000788.obj,0.1126897708515,1.5994341677002049
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000789.obj,0.11247769417716669,1.5959402797026057
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000790.obj,0.11207201114533333,1.5916432949575283
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000791.obj,0.11109371581333333,1.5807270706140342
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000792.obj,0.11133431911950001,1.5826129409160383
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000793.obj,0.11271355698533336,1.5926779697055153
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000794.obj,0.11438604159583332,1.6075991670342924
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000795.obj,0.1151184774525,1.6116024256480046
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000796.obj,0.11599771729616667,1.6220685909740413
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000797.obj,0.11679359273916667,1.6318309547789909
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000798.obj,0.11723500918866667,1.6374090531271657
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000799.obj,0.11736834251500002,1.6397752746916747
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000800.obj,0.11775554713150002,1.646311407612677
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000801.obj,0.11781822863,1.6476468510259552
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000802.obj,0.11797578941700002,1.6509545212715648
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000803.obj,0.11798781790449998,1.65234397644746
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000804.obj,0.1182323166915,1.6572942481146213
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000805.obj,0.11829595674000001,1.659842971617159
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000806.obj,0.11843318220683333,1.6629889142690781
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000807.obj,0.11847291248449995,1.665356567417712
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000808.obj,0.11842394945916665,1.6659324791329244
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000809.obj,0.11850461247016669,1.668904632909229
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000810.obj,0.11859020593149996,1.6716495307120847
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000811.obj,0.11838273649633337,1.6706770563749336
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000812.obj,0.11827728847233333,1.6716016226597157
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000813.obj,0.1179777391953333,1.6689048947532994
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000814.obj,0.11759157719249998,1.6648566070052868
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000815.obj,0.11727479641983332,1.6614775686305718
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000816.obj,0.1169282893245,1.6581942085295915
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000817.obj,0.11661721785616666,1.6549743392681069
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000818.obj,0.11623347635533335,1.650983966362638
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000819.obj,0.11596671509683334,1.6486096977619433
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000820.obj,0.11573983292016671,1.646643553097244
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000821.obj,0.11578500004466669,1.6481832286575402
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000822.obj,0.1156075278405,1.646015144968339
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000823.obj,0.11543346749966667,1.6450279265846566
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000824.obj,0.11537433403966665,1.6448416059475652
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000825.obj,0.11530244708783335,1.644131354383606
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000826.obj,0.1151479596005,1.6435577687495229
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000827.obj,0.11503870389116667,1.644578178036252
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000828.obj,0.11367271648583334,1.633713952074808
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000829.obj,0.11213684071149996,1.6218759539435417
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000830.obj,0.11148177778333332,1.6139682124515053
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000831.obj,0.11070932152433334,1.6017507551965848
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000832.obj,0.110348928983,1.596314905183127
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000833.obj,0.10987723081700002,1.5887496966856882
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000834.obj,0.1097616970701667,1.5868610225323532
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000835.obj,0.10954843243766668,1.5827952211591338
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000836.obj,0.10982705959216667,1.5864279499449765
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000837.obj,0.11031962228,1.593068428422603
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000838.obj,0.1112563258426667,1.6043273384940384
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000839.obj,0.11273816479233334,1.620040311592757
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000840.obj,0.11405071927049998,1.6316756657826759
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000841.obj,0.11510471351416664,1.6383562290815052
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000842.obj,0.11560674430866669,1.642639334138584
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000843.obj,0.11591093215283335,1.6466077628102336
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000844.obj,0.11628147932166669,1.649664236863255
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000845.obj,0.11684699804449997,1.6563673765614677
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000846.obj,0.11712934452783333,1.6592635672557259
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000847.obj,0.11752284303216666,1.6647264587445083
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000848.obj,0.11777581777933335,1.666308353207308
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000849.obj,0.11791563652299998,1.6675615307041902
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000850.obj,0.11849903715483336,1.675459288894133
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000851.obj,0.11859450025949998,1.6790822202586204
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000852.obj,0.11886929331099999,1.6819491814483605
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000853.obj,0.11906114326066664,1.6846975407965714
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000854.obj,0.11916582588816667,1.6888536566530299
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000855.obj,0.11939014828766666,1.6900387583493708
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000856.obj,0.11950508140899999,1.6852917153005107
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000857.obj,0.11948820025216667,1.6846521085695263
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000858.obj,0.11950130360033336,1.6840717982500708
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000859.obj,0.11949318424883335,1.6826883867262734
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000860.obj,0.11928732548983331,1.6757006103870977
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000861.obj,0.11907911902033332,1.6703430348318569
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000862.obj,0.11869526586116666,1.6626909601031896
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000863.obj,0.11819635894233334,1.655534366073642
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000864.obj,0.11782751946133332,1.6508217981097633
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000865.obj,0.11726451408283335,1.6437929648128011
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000866.obj,0.11648153886716664,1.6343355628871743
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000867.obj,0.11547581030133333,1.6247541337673244
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000868.obj,0.1128685497425,1.6040958302809638
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000869.obj,0.10928339408933335,1.5663728866660989
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000870.obj,0.10600057326516668,1.5273882493812345
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000871.obj,0.10455113195099998,1.5110900835427732
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000872.obj,0.10437293534999999,1.5107464141067468
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000873.obj,0.1044791932385,1.5137129354571446
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000874.obj,0.10480821326666664,1.5196646721180156
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000875.obj,0.10507719636366664,1.5249454066517647
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000876.obj,0.10509787129716669,1.5272524003799686
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000877.obj,0.10534715738683333,1.531557887349559
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000878.obj,0.10555937548133335,1.535255062126537
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000879.obj,0.10550574330716664,1.5352355595241822
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000880.obj,0.10545084275383333,1.5349098846561378
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000881.obj,0.10568203239333332,1.5387015433432238
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000882.obj,0.10590256835333334,1.542488706409102
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000883.obj,0.1058006321178333,1.5420027880006597
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000884.obj,0.10626602923433334,1.5482656383550224
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000885.obj,0.10668247682083333,1.5531518616193627
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000886.obj,0.10706727118066664,1.558212687240974
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000887.obj,0.10777094466883333,1.565788067784895
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000888.obj,0.10848221747966666,1.573659853904513
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000889.obj,0.10904023613899999,1.5790923493665432
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000890.obj,0.10945997984916668,1.5829937788885609
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000891.obj,0.11033409303833333,1.5920527226213181
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000892.obj,0.11081133245183336,1.5976897383770432
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000893.obj,0.11113550721366666,1.6010156675016929
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000894.obj,0.1114338807225,1.6048602731499897
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000895.obj,0.11162684320266669,1.6081849506350392
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000896.obj,0.11169652012550002,1.609810765972772
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000897.obj,0.11194925851949997,1.6132620241221893
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000898.obj,0.11230072438233335,1.6166835476019557
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000899.obj,0.11259678657383335,1.6201803057241475
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000900.obj,0.11287465423166668,1.62287220471505
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000901.obj,0.11321547796066664,1.6265134715315601
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000902.obj,0.11347348518000001,1.6300497822876396
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000903.obj,0.11389408838616667,1.6342203786270884
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000904.obj,0.11436512225433337,1.6402448841296617
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000905.obj,0.11480974589950001,1.6445389027396724
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000906.obj,0.11499900123650003,1.6458804104170535
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000907.obj,0.11517825943733336,1.6457609901303025
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000908.obj,0.11536105963416667,1.6455141557016468
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000909.obj,0.11532081606216667,1.64294039558101
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000910.obj,0.11578392779316668,1.6442792381030897
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000911.obj,0.11607042936200003,1.6446989187629106
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000912.obj,0.11640348415333336,1.6434613783568095
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000913.obj,0.11628598092483336,1.6394666018290909
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000914.obj,0.11635352494533335,1.6385939609030737
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000915.obj,0.11621408598416669,1.6358820018526274
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000916.obj,0.11635120826383338,1.6365906045401533
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000917.obj,0.11594245669033335,1.631609764202478
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000918.obj,0.11458557048966667,1.615244202880087
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000919.obj,0.11305162966333333,1.5983757127367908
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000920.obj,0.11089533659566667,1.577373865470953
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000921.obj,0.10872275912266668,1.5547891276150547
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000922.obj,0.1078769736006667,1.5458278790095519
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000923.obj,0.10770205567916666,1.544389981462434
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000924.obj,0.10714030794099999,1.5376036518594682
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000925.obj,0.10725451339550003,1.538332715667903
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000926.obj,0.10819184472533333,1.5485771352961273
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000927.obj,0.11017422758416669,1.565142794662244
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000928.obj,0.11244639317,1.5881310262856398
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000929.obj,0.11381901383366666,1.6030071352671733
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000930.obj,0.114894326404,1.6143099190997037
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000931.obj,0.11562114352800001,1.622931090290118
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000932.obj,0.11680637037550001,1.6400816313741127
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000933.obj,0.11744933795483337,1.6511540583119722
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000934.obj,0.117518794286,1.6542409219590668
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000935.obj,0.11751104368583334,1.6588880992320016
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000936.obj,0.11761234297166664,1.667424527237279
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000937.obj,0.11767761689699999,1.6667998270276636
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000938.obj,0.11756255564383333,1.6673524259681263
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000939.obj,0.11759844418349999,1.66797380504502
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000940.obj,0.11781938968649998,1.6731114579596202
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000941.obj,0.11759400884983336,1.6693557880622176
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000942.obj,0.11740146255816669,1.6652516097037626
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000943.obj,0.11731276394999997,1.6625903786406993
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000944.obj,0.11724147503033334,1.6607602175135783
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000945.obj,0.11684270379450003,1.6567877562519788
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000946.obj,0.11675221958866669,1.6582957743349345
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000947.obj,0.11642607342933334,1.6534909054606775
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000948.obj,0.11627053317800003,1.6521732741893693
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000949.obj,0.11609867894166667,1.650648291096386
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000950.obj,0.11597231797833332,1.6500937590500966
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000951.obj,0.11572233953849999,1.6481742358631635
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000952.obj,0.11560262547200002,1.6476996804459603
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000953.obj,0.11554555918783334,1.647635280709763
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000954.obj,0.11531650159783333,1.6458370154750712
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000955.obj,0.1150290605806667,1.6424702922261374
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000956.obj,0.11485496297916667,1.6406016174122189
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000957.obj,0.11479139143683333,1.6405722119239143
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000958.obj,0.11470240847050002,1.6400471178118405
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000959.obj,0.114622397712,1.6414245140990296
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000960.obj,0.11434625088683333,1.6451631912019185
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000961.obj,0.11341165349816665,1.6378658316078905
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000962.obj,0.11169258607083335,1.6172446931603763
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000963.obj,0.11109542547250001,1.607444164916664
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000964.obj,0.11080447774033336,1.599439826574392
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000965.obj,0.11071766446766665,1.595121864903668
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000966.obj,0.11061032533933335,1.5920775125160587
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000967.obj,0.11032651522700002,1.5868393325392463
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000968.obj,0.109779773702,1.5796696813749949
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000969.obj,0.10885354839616668,1.5702394057810638
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000970.obj,0.10850363758350003,1.567068991669126
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000971.obj,0.10845886593366666,1.5658733658499104
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000972.obj,0.10880851375416667,1.5693608208546563
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000973.obj,0.1101592384075,1.5854725733758486
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000974.obj,0.11147974178083332,1.6010179695382316
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000975.obj,0.1139176296433333,1.6254731116162826
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000976.obj,0.11568594267316669,1.6409738934069327
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000977.obj,0.11695183754116664,1.6545204952303465
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000978.obj,0.1177375856243333,1.6633209990370597
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000979.obj,0.11849107486066668,1.6675169395167013
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000980.obj,0.11899455720066666,1.6680345558620289
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000981.obj,0.11965897737049999,1.6756307829074997
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000982.obj,0.12015245358016666,1.6801332340390873
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000983.obj,0.1204805186918333,1.6841382320370724
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000984.obj,0.12059305114383334,1.6855312695035383
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000985.obj,0.12059696868050002,1.6859952885067033
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000986.obj,0.12060363343649999,1.6863619397617173
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000987.obj,0.12067209683366661,1.6877333274775217
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000988.obj,0.12057539716366666,1.686364495694972
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000989.obj,0.1205052085055,1.6852078628791698
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000990.obj,0.12057819246316666,1.6865730233599532
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000991.obj,0.120543865676,1.6857392721359634
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000992.obj,0.12044833365766666,1.685191024554445
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000993.obj,0.12030824768799998,1.6830573848729682
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000994.obj,0.12004255463699999,1.6790083779330665
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000995.obj,0.11971541360833335,1.674768859469433
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000996.obj,0.11935523830833336,1.669986703578162
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000997.obj,0.1188939345361667,1.666057162816706
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000998.obj,0.1181378172823333,1.6656117655948146
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000999.obj,0.11706346705783334,1.6525166025747318
result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001001000.obj,0.11436827584133333,1.614099059818509


==> csv/Vol_and_Surf_Area_data_DSH2024_13.2_3.csv <==
Name,Volume,Area
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000001.obj,0.107333743556,1.6384204269556912
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000002.obj,0.10736188388466666,1.6367233829675663
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000003.obj,0.10746345800533336,1.6357948290242632
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000004.obj,0.10729324171416663,1.6335331400935105
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000005.obj,0.10732589769149999,1.633112922030769
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000006.obj,0.10700319926933334,1.6278825113667759
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000007.obj,0.1069805094015,1.626675083090633
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000008.obj,0.10690776685666667,1.623754938192809
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000009.obj,0.10700694408683332,1.6234453236360722
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000010.obj,0.1071028260645,1.6230753604287727
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000011.obj,0.1073267055285,1.623615528570697
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000012.obj,0.10754040284666666,1.6241691279489439
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000013.obj,0.10758416497766668,1.6240341252891954
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000014.obj,0.10776646101633333,1.6246359206580752
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000015.obj,0.10793300320566668,1.6264346920639774
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000016.obj,0.10814999453783332,1.6287917349659935
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000017.obj,0.10826758676866666,1.6303531879384574
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000018.obj,0.10849221163166668,1.633876542150001
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000019.obj,0.10846927378000004,1.6348887437623942
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000020.obj,0.10871952592599998,1.6387743641548478
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000021.obj,0.10899619585749998,1.6395438035859233
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000022.obj,0.10922836491316668,1.6402252787635225
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000023.obj,0.10941087116016665,1.6413536678416036
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000024.obj,0.10952144712766665,1.6425801788661238
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000025.obj,0.10986479467116664,1.6467735561209573
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000026.obj,0.1098911540583333,1.6482051208095228
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000027.obj,0.10994420856899997,1.6502482622512638
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000028.obj,0.10999519443516667,1.6523633148346564
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000029.obj,0.10993994582816669,1.6523549454363655
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000030.obj,0.10988913211949998,1.6528983192471143
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000031.obj,0.1099099999385,1.6547828355210463
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000032.obj,0.10980506238233335,1.6573413829179948
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000033.obj,0.10971573917133333,1.6587993612349667
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000034.obj,0.10976190123383331,1.660935402334369
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000035.obj,0.1097355602756667,1.6634180423699791
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000036.obj,0.10961244045416668,1.664998960545505
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000037.obj,0.10943473420816668,1.6665195423303234
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000038.obj,0.10922160993466669,1.6681031141662446
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000039.obj,0.10906463962433333,1.6690656790573382
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000040.obj,0.1087609202206667,1.6701862317864165
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000041.obj,0.10846923540933331,1.6692512829453252
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000042.obj,0.10838905006683336,1.6649432360864194
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000043.obj,0.10813161807050001,1.6636546292403305
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000044.obj,0.10797334956200003,1.6600644592552358
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000045.obj,0.10793549730216667,1.6569416414044429
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000046.obj,0.10791003839083332,1.6540445508225938
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000047.obj,0.10776590658383331,1.650226134016939
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000048.obj,0.10758328874966668,1.6468092180541558
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000049.obj,0.10735273160266667,1.642469999253354
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000050.obj,0.10699264979066667,1.6394140079475676
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000051.obj,0.10663870096666668,1.6359454118684438
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000052.obj,0.10632320552033334,1.6278969662919027
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000053.obj,0.10598503192233334,1.623310962090612
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000054.obj,0.10581859402849997,1.6210667447538805
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000055.obj,0.10547247715366664,1.6170463106030097
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000056.obj,0.10528523917066665,1.6145091379093337
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000057.obj,0.10484492457183331,1.6091762435667942
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000058.obj,0.10466699507183332,1.6057791811120408
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000059.obj,0.10456838770833334,1.6040884146724077
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000060.obj,0.10465131469516666,1.6041013919169764
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000061.obj,0.10482111361049998,1.6048884110392287
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000062.obj,0.10480799343283333,1.6037462259595037
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000063.obj,0.1050529779306667,1.6057217496304412
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000064.obj,0.10517606075616664,1.606218298536327
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000065.obj,0.10542917013283333,1.6088078330928537
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000066.obj,0.10546583230716668,1.6081580096405308
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000067.obj,0.10586491834233336,1.6121852032913717
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000068.obj,0.10605573883183335,1.6140413125865969
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000069.obj,0.10640749392483335,1.6173389619674012
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000070.obj,0.10675099995616666,1.6215778860150818
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000071.obj,0.10710744107666666,1.6251901880896298
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000072.obj,0.10737196455666667,1.6282037118318948
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000073.obj,0.10756411219649999,1.6313196717344072
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000074.obj,0.1077838279615,1.6335426276677405
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000075.obj,0.10787309565033332,1.6339447791316353
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000076.obj,0.10799937905966664,1.6348723147770912
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000077.obj,0.10811807132149999,1.6358593842830669
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000078.obj,0.10836562677933334,1.6373948916385177
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000079.obj,0.10868231057649999,1.6403153538784316
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000080.obj,0.10885065932266663,1.6413277102924249
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000081.obj,0.10921348255733337,1.644857487583412
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000082.obj,0.1094308369515,1.6465246540164744
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000083.obj,0.10975399300299998,1.6494301001551523
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000084.obj,0.10999851441616666,1.6514689037339192
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000085.obj,0.11018157831216666,1.6530539885095707
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000086.obj,0.11035625201233332,1.6545487636408638
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000087.obj,0.110511436489,1.6556290266589626
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000088.obj,0.1106733559998333,1.6577148477344115
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000089.obj,0.11072623661400002,1.6582834984737735
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000090.obj,0.11089976386599999,1.6594405987556913
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000091.obj,0.11086206484483332,1.658649240537635
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000092.obj,0.11083255896333334,1.65796962139398
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000093.obj,0.11067505268283334,1.6561750131307862
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000094.obj,0.11060287212966664,1.6545278495228701
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000095.obj,0.11037175585566666,1.6516744328189994
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000096.obj,0.11025421902250002,1.6502147121293227
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000097.obj,0.11000168048016665,1.64746928183693
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000098.obj,0.10974653393066665,1.644971113332119
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000099.obj,0.10952765692583333,1.6426488108881043
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000100.obj,0.109106048018,1.6393088117343884
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000101.obj,0.10891113708050001,1.6380673122040148
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000102.obj,0.10863074267449999,1.6362821465400346
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000103.obj,0.10826254649016667,1.6332411828228721
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000104.obj,0.10792652026616673,1.63025741614661
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000105.obj,0.10761541129433334,1.6268603943548117
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000106.obj,0.1072907703905,1.6233855056085424
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000107.obj,0.10697967995583332,1.6202460034850266
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000108.obj,0.10664561950683332,1.617146606277264
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000109.obj,0.10634586298566664,1.614106924801701
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000110.obj,0.10608987974200002,1.611832954641017
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000111.obj,0.105939883633,1.6109743000046917
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000112.obj,0.10566427095500003,1.6094845266494286
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000113.obj,0.10534399468666664,1.6069758197273194
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000114.obj,0.10523966248083333,1.6079942257595412
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000115.obj,0.10522134967533331,1.6082618065294132
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000116.obj,0.10504346420116664,1.6085034379572825
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000117.obj,0.10514698606183334,1.6102605939955263
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000118.obj,0.10523144861549999,1.6116856364040282
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000119.obj,0.10548790293033333,1.6150858131208774
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000120.obj,0.10579874014500001,1.6190164419879485
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000121.obj,0.10617662000950001,1.6237806854591654
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000122.obj,0.10652286488499997,1.627962277343702
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000123.obj,0.10692731088733329,1.6330786559441304
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000124.obj,0.10735898500633331,1.6382189227390649
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000125.obj,0.10779687030550002,1.6431957235908756
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000126.obj,0.10831657757749999,1.649080672600464
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000127.obj,0.10885236014933333,1.655080776372786
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000128.obj,0.1092401840801667,1.6589586425176386
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000129.obj,0.10942390788350004,1.660320284370439
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000130.obj,0.1097560579215,1.6633512109236408
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000131.obj,0.10990737345483333,1.664424142150666
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000132.obj,0.10995826716816666,1.664497769636006
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000133.obj,0.11013529442233333,1.6662269301364863
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000134.obj,0.11025848840283332,1.6670942078822502
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000135.obj,0.11019312254900002,1.6658967385851446
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000136.obj,0.1101908893856667,1.6658520689721463
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000137.obj,0.11004338656333335,1.6641582817902725
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000138.obj,0.10992409681016665,1.6630013414857856
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000139.obj,0.1097419756503333,1.6604234787222316
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000140.obj,0.10953515183266663,1.6579510334972867
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000141.obj,0.10934559880049999,1.655021649115218
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000142.obj,0.10908392546333334,1.6503783831937284
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000143.obj,0.10876023660683334,1.6463613533076575
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000144.obj,0.10847727525533335,1.642147242177909
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000145.obj,0.108233288547,1.6385036285854806
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000146.obj,0.10795102759333332,1.6351907745741692
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000147.obj,0.10779852406999998,1.6329174795712862
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000148.obj,0.10770241944433331,1.631692961755516
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000149.obj,0.10768542668566668,1.6322065763918683
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000150.obj,0.10758535341033333,1.6314241477647633
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000151.obj,0.10760507479083334,1.631325843519997
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000152.obj,0.10783107120083332,1.6338626083761303
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000153.obj,0.10785972617966669,1.6335172624369259
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000154.obj,0.10807878278750001,1.6367905935283487
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000155.obj,0.10845130105816667,1.6407439317956127
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000156.obj,0.10861627936566667,1.6436058214042262
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000157.obj,0.1088606022656667,1.6460478979027864
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000158.obj,0.10914922844866666,1.650667461026736
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000159.obj,0.10929183049766664,1.6545278655615143
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000160.obj,0.10958948343683335,1.6621421052504692
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000161.obj,0.10990587210516667,1.669486921559809
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000162.obj,0.11005706905483333,1.6734998090048923
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000163.obj,0.11038019649083336,1.6803517234579695
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000164.obj,0.11050816243366668,1.6822389931108819
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000165.obj,0.1104833874175,1.682758416998408
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000166.obj,0.11041342116916669,1.6820895339052104
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000167.obj,0.11024499471883333,1.6722306658679402
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000168.obj,0.11001880190066667,1.6671223376640287
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000169.obj,0.10980112370883334,1.6623443153008322
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000170.obj,0.10945339320716665,1.6583073065914071
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000171.obj,0.10914915036283332,1.655899417290108
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000172.obj,0.10894258985383333,1.653892965028562
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000173.obj,0.10874945128733332,1.6518778991112881
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000174.obj,0.10866179945983331,1.6521617242689695
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000175.obj,0.10848210750483335,1.6511005986215905
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000176.obj,0.108341131022,1.6500925722444166
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000177.obj,0.10810852747500002,1.6472995544388598
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000178.obj,0.10790602529650001,1.644901810912129
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000179.obj,0.10780746800833335,1.6439539098108578
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000180.obj,0.10755079025733333,1.6399065050864878
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000181.obj,0.10741397597616667,1.6387443070441028
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000182.obj,0.10732319001500001,1.6394098254499991
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000183.obj,0.10719526632383333,1.6393624563281974
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000184.obj,0.10705445244933334,1.6418187033821368
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000185.obj,0.1068528419925,1.6396532453811155
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000186.obj,0.10679538871550001,1.6346158996784315
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000187.obj,0.1066272022726667,1.6325756972173027
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000188.obj,0.10661425142616662,1.631910381244047
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000189.obj,0.10663764075833335,1.6314375209205818
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000190.obj,0.10646815093766665,1.6295744030458428
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000191.obj,0.10655028631150001,1.6310903531272254
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000192.obj,0.10650616882250002,1.6309158946113047
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000193.obj,0.10657943702816669,1.6317660741502857
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000194.obj,0.10653286859383335,1.6312729201552763
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000195.obj,0.10637502224283332,1.6299798438823634
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000196.obj,0.10603672368233336,1.6304021519971235
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000197.obj,0.10557824291816664,1.6168348068573266
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000198.obj,0.10522002361566668,1.6046042702964785
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000199.obj,0.10512042417816667,1.6039867093374265
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000200.obj,0.10495162847666664,1.6015900046770923
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000201.obj,0.10489432321216664,1.6012209085977707
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000202.obj,0.10478941379966664,1.600135075016838
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000203.obj,0.10467750134566667,1.5997611988430087
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000204.obj,0.10484964898416667,1.6020916267335643
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000205.obj,0.10485670954816664,1.6021965578991268
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000206.obj,0.10485899037949999,1.602613253880383
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000207.obj,0.1050040774593333,1.6037052357302728
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000208.obj,0.10506701506133334,1.604309205532449
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000209.obj,0.10520321211783334,1.605970165141256
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000210.obj,0.10555916775733333,1.6097271073587667
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000211.obj,0.105863869058,1.6135629198161996
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000212.obj,0.10642920181966667,1.6204829512861136
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000213.obj,0.1068683703775,1.6257439037921257
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000214.obj,0.10762117256333333,1.6343175507377414
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000215.obj,0.10820802231000001,1.6411026971365124
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000216.obj,0.10900539518683335,1.6505365327358048
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000217.obj,0.10963839015033335,1.6573864125722588
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000218.obj,0.11034942339249999,1.6644991338587518
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000219.obj,0.11115882358916668,1.6727944760096025
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000220.obj,0.11192341574866668,1.6801222617254465
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000221.obj,0.11266874719000004,1.6874438296102585
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000222.obj,0.11340364426133333,1.6952490506022535
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000223.obj,0.11393488933666669,1.7014511716907401
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000224.obj,0.11426461210300001,1.70425572380372
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000225.obj,0.11459338570900005,1.7070335262327472
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000226.obj,0.11471438171766668,1.7081908018769774
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000227.obj,0.11479481451216669,1.709299459417621
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000228.obj,0.11472688451216664,1.7077729796659675
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000229.obj,0.11447252376633335,1.7043866023906133
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000230.obj,0.11391423340500002,1.6971661295786142
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000231.obj,0.11326798676133333,1.6886640982364316
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000232.obj,0.11227679681616666,1.6768738454322505
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000233.obj,0.11141657399850002,1.6668860310276974
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000234.obj,0.11076319221233334,1.658462576122456
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000235.obj,0.11006711703149998,1.6505463625837407
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000236.obj,0.10952822310433337,1.6433803319032294
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000237.obj,0.10903890928433335,1.6374716130274345
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000238.obj,0.10859573083616665,1.632156572388777
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000239.obj,0.1081169976195,1.6259148976339926
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000240.obj,0.10779801472333335,1.622081152964415
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000241.obj,0.10749608890149998,1.6178131684878236
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000242.obj,0.10726078260000001,1.6149354772596347
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000243.obj,0.10701133624083334,1.6114319440484366
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000244.obj,0.10682956196283333,1.6097174648556036
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000245.obj,0.10669152396133331,1.60837167378936
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000246.obj,0.10661648754800002,1.608244283913329
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000247.obj,0.10668464710966664,1.6106088132005658
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000248.obj,0.1066760026448333,1.6110674651252523
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000249.obj,0.10655624402266664,1.6097236972278697
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000250.obj,0.1066252468825,1.6114186997932136
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000251.obj,0.10655884188633336,1.6108744954692513
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000252.obj,0.10646511573883334,1.6096437266646115
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000253.obj,0.10634320144416666,1.6089100821269555
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000254.obj,0.10623503844100002,1.6082750075337087
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000255.obj,0.10618235257583332,1.6089076554548967
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000256.obj,0.10635358929583333,1.6116579885816187
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000257.obj,0.106444712575,1.6143670854834196
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000258.obj,0.10668137981433332,1.6197938909605127
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000259.obj,0.10713386407916664,1.627895723122881
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000260.obj,0.10765649327616664,1.636075918729332
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000261.obj,0.10810112726333332,1.6431945280182396
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000262.obj,0.10833935095883332,1.6508700303178199
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000263.obj,0.10853270388950001,1.6560010234408526
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000264.obj,0.10871653330316666,1.6632161599721629
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000265.obj,0.108667866464,1.6651593844354822
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000266.obj,0.10873733717016666,1.6683972841685846
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000267.obj,0.10865524445133336,1.666377379771546
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000268.obj,0.10863258587166666,1.6649013928213825
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000269.obj,0.10860085590600001,1.6647898191209096
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000270.obj,0.10833824969716668,1.6631411476835554
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000271.obj,0.10826822161466666,1.663256639721817
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000272.obj,0.10801369145016662,1.6624920048128187
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000273.obj,0.10791123868733334,1.6611843290196597
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000274.obj,0.10769385470066664,1.6580094676838038
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000275.obj,0.10760476496133332,1.6531407091845607
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000276.obj,0.1075620901905,1.6510225879535008
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000277.obj,0.10754512669399999,1.6490014021329655
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000278.obj,0.10750546769116667,1.6465074543411167
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000279.obj,0.107618490648,1.647134485933042
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000280.obj,0.10767534724216668,1.649975596129276
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000281.obj,0.10775470692366663,1.6543292428513665
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000282.obj,0.10792236295533332,1.6565520464352421
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000283.obj,0.10812962021083335,1.6547996404099117
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000284.obj,0.10846091461983334,1.657179890120602
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000285.obj,0.1086188535675,1.6582904393053048
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000286.obj,0.10876391312933333,1.6590891230290592
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000287.obj,0.10911887208549999,1.6620676023041283
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000288.obj,0.10920763031066666,1.6629201502125168
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000289.obj,0.109362752167,1.6631426894782328
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000290.obj,0.109428130866,1.6626580901890864
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000291.obj,0.10942286085000003,1.6612520662631167
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000292.obj,0.10924209746516667,1.6586509938872895
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000293.obj,0.10918063732233332,1.6589073408630608
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000294.obj,0.10919339856299999,1.662599906497819
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000295.obj,0.10894903853316668,1.660581454087691
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000296.obj,0.10883417561666667,1.6505186889294134
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000297.obj,0.10886342392516665,1.6425105846963983
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000298.obj,0.10872274267266666,1.6381800121897543
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000299.obj,0.10860585642983334,1.6346835169690357
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000300.obj,0.10856489547916666,1.6338050734525615
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000301.obj,0.10850757800266665,1.6318925164006133
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000302.obj,0.1084920239758333,1.6311213035877876
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000303.obj,0.10845807971399998,1.6299104513148406
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000304.obj,0.10844449382499999,1.6297289782060287
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000305.obj,0.10837754865299998,1.6288633090702902
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000306.obj,0.1083898089651667,1.6288524953337558
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000307.obj,0.10837079921916662,1.6289294964725098
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000308.obj,0.10835156343833331,1.6292913131363378
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000309.obj,0.10837195787983331,1.6299572913424827
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000310.obj,0.1084054087985,1.6311410131147694
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000311.obj,0.10826180335633334,1.6311252186682446
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000312.obj,0.10830945000183334,1.6322422419664206
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000313.obj,0.10829150570766667,1.6332240716579023
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000314.obj,0.10828358242849997,1.6342194974981572
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000315.obj,0.10829275621666667,1.6352691701871986
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000316.obj,0.1082676982301667,1.6358058502627542
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000317.obj,0.10828324887266667,1.636373733076264
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000318.obj,0.10822039800466665,1.636104169772644
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000319.obj,0.10822257626350001,1.6371107810859584
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000320.obj,0.1082888701905,1.6390344006085316
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000321.obj,0.10829114910666665,1.6401293243800759
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000322.obj,0.108418330359,1.6434281810446745
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000323.obj,0.108606657216,1.6469687856787647
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000324.obj,0.10869020585566665,1.648998873449968
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000325.obj,0.10874997339266668,1.6508845143958144
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000326.obj,0.10876238635249998,1.6523160121100215
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000327.obj,0.10869933514316667,1.6539099721081578
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000328.obj,0.10878163000633334,1.6563940506743418
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000329.obj,0.108716931149,1.6568762309601224
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000330.obj,0.10867213691983332,1.657786445514713
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000331.obj,0.10861261684516667,1.6588714871587524
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000332.obj,0.1085338174761667,1.6598745016030736
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000333.obj,0.10852510710533332,1.6629816251654377
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000334.obj,0.108358122432,1.6625649811056618
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000335.obj,0.10820762259866668,1.6598713394730302
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000336.obj,0.10800553798583334,1.6544171567734454
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000337.obj,0.10782267640349998,1.6517017284049211
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000338.obj,0.107684462544,1.648396290697722
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000339.obj,0.10757110163633335,1.646176368799194
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000340.obj,0.10765254461700002,1.6462600337242026
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000341.obj,0.107544179187,1.6441586054682156
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000342.obj,0.10757169145216666,1.644095168596337
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000343.obj,0.1076871695235,1.6454977239449426
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000344.obj,0.10776205994999996,1.6455008386994556
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000345.obj,0.10775454374216664,1.6447908021987374
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000346.obj,0.1077476458386667,1.644213969323106
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000347.obj,0.10785141262466666,1.6455088483872373
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000348.obj,0.10795658192683333,1.646948659590634
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000349.obj,0.10802676766916666,1.6473872860535677
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000350.obj,0.10805290712900001,1.6469461280432276
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000351.obj,0.10806450216799997,1.646044526915447
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000352.obj,0.1081654875046667,1.6456684840962126
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000353.obj,0.10830639770150002,1.6455454175210869
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000354.obj,0.10841214713783337,1.6455418496753806
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000355.obj,0.10861453659399997,1.6466133130643126
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000356.obj,0.10884324881466664,1.6483417966933844
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000357.obj,0.10889073208450001,1.6476507647083356
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000358.obj,0.10911003360733335,1.6485009480648927
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000359.obj,0.10931764508216665,1.6501716804867541
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000360.obj,0.10957019723966667,1.6516583048160456
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000361.obj,0.10977694102983333,1.6526721326716725
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000362.obj,0.10981608055216668,1.6518520812860475
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000363.obj,0.11004821651249999,1.6539604747700516
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000364.obj,0.11018644425733337,1.6551255191779524
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000365.obj,0.11022591593316668,1.6555399753146995
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000366.obj,0.11024367328583334,1.6546207605864593
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000367.obj,0.1103080054798333,1.655596821698043
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000368.obj,0.11024704174833334,1.654395984792957
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000369.obj,0.11010918945383333,1.6527763955891668
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000370.obj,0.11010525303266668,1.6523130568981534
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000371.obj,0.10989349331249999,1.6500345958365363
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000372.obj,0.10969043927449997,1.6473449975042431
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000373.obj,0.10956543913899998,1.645958230939332
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000374.obj,0.10936961993200002,1.643576007380044
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000375.obj,0.10911925274283332,1.6405942098335253
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000376.obj,0.10896510590433334,1.6394632786612606
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000377.obj,0.10868333290116663,1.6365033781758989
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000378.obj,0.10855429766216668,1.6351521879081503
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000379.obj,0.10842793009983331,1.6338016358533793
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000380.obj,0.10847016409633332,1.635262766050048
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000381.obj,0.10839096545316664,1.6345767654548256
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000382.obj,0.10833625939749998,1.6346447992843187
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000383.obj,0.10834412543466665,1.6343064752456764
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000384.obj,0.10831951628116665,1.6347139774914154
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000385.obj,0.1082350645155,1.6343058718869614
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000386.obj,0.10807786408599998,1.633555717366571
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000387.obj,0.10805278576616664,1.6348161906332457
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000388.obj,0.10800224338583334,1.6360891896834975
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000389.obj,0.10793333854766668,1.6376961688047833
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000390.obj,0.10780016927633335,1.638756338933149
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000391.obj,0.10777572335466665,1.6412970205927457
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000392.obj,0.1077519918705,1.643505207972063
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000393.obj,0.10761698922033332,1.6449036841303155
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000394.obj,0.10750735391766669,1.646239463839983
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000395.obj,0.10741356252266665,1.6479430767395844
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000396.obj,0.10729302969166667,1.6461456302883715
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000397.obj,0.1072213880415,1.6446644549778506
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000398.obj,0.10711048025966668,1.6408442340714329
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000399.obj,0.10689361963266665,1.636624515640411
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000400.obj,0.10663716529066669,1.6330793658495486
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000401.obj,0.10646895011733333,1.6302673227393076
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000402.obj,0.106325262694,1.6277282699641613
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000403.obj,0.1062206486323333,1.626214006536445
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000404.obj,0.10623601650216664,1.6257881640819483
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000405.obj,0.10622750409516665,1.6255310984391396
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000406.obj,0.10621242814733334,1.6255292425678367
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000407.obj,0.10641809602566668,1.6270668281923695
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000408.obj,0.10644027494833333,1.626606572918524
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000409.obj,0.10653439595783333,1.6276270744123371
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000410.obj,0.10666579406083332,1.6285967943944322
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000411.obj,0.10680583259933335,1.6297561263575464
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000412.obj,0.10708363402083333,1.631085721945154
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000413.obj,0.10731805657799999,1.6330269803690909
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000414.obj,0.10753795166499999,1.6358779397710839
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000415.obj,0.10772162751399997,1.6373020536005305
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000416.obj,0.108005625513,1.6401025135368286
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000417.obj,0.1080923097473333,1.6408535112925913
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000418.obj,0.10825425560033336,1.6420919915111205
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000419.obj,0.10849337859983332,1.6434487350345306
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000420.obj,0.10863217625049999,1.6439456199593363
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000421.obj,0.1087057563081667,1.6441809451700486
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000422.obj,0.10881449504516667,1.646386043317089
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000423.obj,0.10893570175316666,1.6478952894210983
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000424.obj,0.10902885900183334,1.649083271816948
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000425.obj,0.10896370865900003,1.6483917758929347
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000426.obj,0.10902264612750001,1.6472288473961822
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000427.obj,0.10888866376100001,1.6474663006172
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000428.obj,0.10874962648083333,1.6483408886337856
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000429.obj,0.10861373678116666,1.6503608395762883
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000430.obj,0.10829948365016664,1.6468758403992536
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000431.obj,0.10812371949583335,1.642779855145686
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000432.obj,0.10800030828133331,1.641147956784107
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000433.obj,0.10797648398650002,1.6393004641345152
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000434.obj,0.10805488932683333,1.636548661548203
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000435.obj,0.10813677199566668,1.6349253284822098
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000436.obj,0.10813077109799998,1.633467504497963
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000437.obj,0.10807092955316668,1.6322913798076646
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000438.obj,0.10818739213949997,1.632582303526805
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000439.obj,0.10821563946683332,1.6321782615412916
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000440.obj,0.10821216672833331,1.632331647280617
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000441.obj,0.10834426783183333,1.6342215249248564
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000442.obj,0.10838775584616667,1.6353724541202816
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000443.obj,0.10844782524633334,1.636979809727237
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000444.obj,0.10855632806883332,1.6387313827200294
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000445.obj,0.108668822241,1.6409548284859488
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000446.obj,0.10881024043833334,1.6431990228618925
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000447.obj,0.10887745886149999,1.6446735388205223
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000448.obj,0.10887537660533331,1.6450255357817765
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000449.obj,0.10889575053,1.6455082473468692
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000450.obj,0.1088780129883333,1.6462287081925915
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000451.obj,0.10888196543533332,1.6472996955103827
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000452.obj,0.10878027061750002,1.6467696298679728
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000453.obj,0.10863499850283337,1.6450796293308059
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000454.obj,0.10853824448883331,1.644554131726205
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000455.obj,0.1084766468125,1.6446910343271333
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000456.obj,0.1082296424393333,1.642093224694277
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000457.obj,0.1081178902013333,1.6415776202599386
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000458.obj,0.10799365460566665,1.6412278605078696
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000459.obj,0.10785440308466666,1.6407795464699493
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000460.obj,0.1077774036473333,1.6417209803218185
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000461.obj,0.10781833955466666,1.643680684840494
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000462.obj,0.10782522013850002,1.6452073233320854
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000463.obj,0.10788015681416666,1.651748747709689
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000464.obj,0.1081756843965,1.6572135725723847
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000465.obj,0.10812431835099996,1.655879593822456
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000466.obj,0.10821747255716668,1.6564930774024995
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000467.obj,0.10845585427450001,1.6577081163835414
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000468.obj,0.10847096786683336,1.6571852786570616
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000469.obj,0.10844413925699999,1.6558941219959893
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000470.obj,0.10841656354683339,1.6558052630701188
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000471.obj,0.10812045916066666,1.656812941667032
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000472.obj,0.10796748631549999,1.6519964194154484
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000473.obj,0.107963122356,1.6479938192931978
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000474.obj,0.10775401531433335,1.6414742883369888
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000475.obj,0.107648290492,1.64050808601008
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000476.obj,0.10747414801233332,1.6370380894177754
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000477.obj,0.10743253112850001,1.6365922581422823
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000478.obj,0.107302451726,1.6345674751985044
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000479.obj,0.10723842343133333,1.6326968814266296
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000480.obj,0.10715755636566668,1.6301973984730356
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000481.obj,0.10731790731899996,1.631248129699598
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000482.obj,0.10729751531299998,1.6297378531935751
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000483.obj,0.10748022185433337,1.6308464852730862
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000484.obj,0.10758543924983333,1.6307840469112371
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000485.obj,0.10776496867533332,1.6324555694433274
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000486.obj,0.10788828813766668,1.6328289298680048
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000487.obj,0.10784625095033334,1.631865081930792
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000488.obj,0.1080047236663333,1.632377171602979
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000489.obj,0.1080844429125,1.6337102330669004
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000490.obj,0.1081409564725,1.633628286423293
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000491.obj,0.10826294698966665,1.635468804254718
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000492.obj,0.10835726836083337,1.6369702128925978
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000493.obj,0.1085794045663333,1.6397854931266465
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000494.obj,0.10873155125633335,1.642123743581507
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000495.obj,0.10884269213883332,1.6446542837969154
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000496.obj,0.10901732659099997,1.6470596692430166
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000497.obj,0.1091412839075,1.6487649213648246
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000498.obj,0.10924672046616668,1.6502134563787056
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000499.obj,0.10923918632216667,1.6509641219461435
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000500.obj,0.10945439382333334,1.654017962655791
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000501.obj,0.10949226416750002,1.6546422393780273
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000502.obj,0.10957019975700001,1.65543564264759
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000503.obj,0.10961735577116667,1.6560218647337317
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000504.obj,0.10953777479583332,1.6556382951867576
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000505.obj,0.10949960110633333,1.655784857788761
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000506.obj,0.10941069713050003,1.6555584465290305
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000507.obj,0.10927384390533335,1.6547638746586488
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000508.obj,0.10930549753933333,1.6555765912740612
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000509.obj,0.10913197599216667,1.6551123746959049
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000510.obj,0.1090998140415,1.6555344383311645
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000511.obj,0.10900856209450001,1.6558386348380931
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000512.obj,0.10891432956816666,1.6553557629067561
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000513.obj,0.1087256737675,1.6531002316091268
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000514.obj,0.10866054595899999,1.6527349089258572
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000515.obj,0.10839354055433331,1.6500459504020142
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000516.obj,0.1082693732568333,1.6486082568660552
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000517.obj,0.10814902098849999,1.6467407963824463
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000518.obj,0.10787688386566668,1.6429319131575184
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000519.obj,0.10768933792949999,1.6400235772804452
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000520.obj,0.10758950930049999,1.6381471887449393
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000521.obj,0.1074196985905,1.6354157736387924
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000522.obj,0.10728386354200001,1.6332284921460638
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000523.obj,0.1071554515065,1.6308559938032943
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000524.obj,0.10687760163750001,1.6270291321274146
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000525.obj,0.10682623055666668,1.626623762608211
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000526.obj,0.106544416233,1.622366660661407
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000527.obj,0.10655125776516668,1.6220880927517165
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000528.obj,0.10647349391783335,1.6206253725673199
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000529.obj,0.10646788806349997,1.6200275838083984
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000530.obj,0.10658395326249999,1.6205071825463393
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000531.obj,0.10666074201883331,1.6213428641890981
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000532.obj,0.10672942327633331,1.6211644622369443
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000533.obj,0.106817181855,1.6221341841450738
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000534.obj,0.10695250273516663,1.6231662654927574
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000535.obj,0.107229278166,1.6258281372035586
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000536.obj,0.1074507403218333,1.6277947705435838
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000537.obj,0.10765526741666666,1.63033731052198
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000538.obj,0.10784780652550002,1.6323966127046388
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000539.obj,0.1080356430435,1.6339817171463513
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000540.obj,0.10821849757066665,1.6356642237570953
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000541.obj,0.10830790456483333,1.6363357688196651
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000542.obj,0.10831913540516669,1.636097692375876
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000543.obj,0.1083677161163333,1.6360209211158543
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000544.obj,0.10830571383216667,1.634881283193498
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000545.obj,0.10827155782599998,1.6341742574450453
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000546.obj,0.1081955706735,1.6326051644904194
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000547.obj,0.1079556393935,1.630093020572761
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000548.obj,0.10780555720866669,1.6284637443012302
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000549.obj,0.10762036871050001,1.6261852683556035
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000550.obj,0.10741094164333331,1.6236563217079547
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000551.obj,0.10708290044566662,1.6195453367717005
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000552.obj,0.106908126579,1.6176697823182522
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000553.obj,0.10676181343483333,1.616825238051417
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000554.obj,0.10658934423750001,1.6146438200807958
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000555.obj,0.1066049200705,1.6151806236033892
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000556.obj,0.10663209595050001,1.6154419554450552
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000557.obj,0.10654698535466667,1.6149354976634176
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000558.obj,0.10661252022099996,1.6166857837632147
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000559.obj,0.10660129393033332,1.6167564142601338
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000560.obj,0.10673334763650001,1.6190990573566317
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000561.obj,0.10682707043433333,1.6213775794316823
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000562.obj,0.10689156525850002,1.623514235821444
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000563.obj,0.10704815964466668,1.6262953132896758
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000564.obj,0.107049540612,1.6271794618941344
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000565.obj,0.10713479351400002,1.6287743208610612
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000566.obj,0.107233747381,1.6307225924152269
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000567.obj,0.10717722626783334,1.6297812297500878
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000568.obj,0.10723058228066665,1.630715117870841
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000569.obj,0.10728953609450001,1.6312989045037398
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000570.obj,0.10723323494366666,1.6307398515306637
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000571.obj,0.10729349261366668,1.631556160340117
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000572.obj,0.10717116033366667,1.6304553766950551
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000573.obj,0.10712874979616667,1.6293125331230787
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000574.obj,0.10699211976166667,1.6266948625781392
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000575.obj,0.10689479597716664,1.626099665288009
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000576.obj,0.10704283763200002,1.627507792332354
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000577.obj,0.10717977371216665,1.6281907197061565
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000578.obj,0.10733891754766664,1.6295964413244444
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000579.obj,0.10736103782766666,1.6296494320266874
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000580.obj,0.10743216760999999,1.6304948391829115
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000581.obj,0.10740390703866666,1.630377605443351
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000582.obj,0.10731313739116667,1.628788031469087
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000583.obj,0.10736373299300002,1.630079823134494
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000584.obj,0.10733956509816667,1.62995702709455
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000585.obj,0.10736207123516667,1.630419155361722
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000586.obj,0.10737390028999996,1.6307972564754114
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000587.obj,0.10732852376466667,1.6302635457208676
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000588.obj,0.10744381882599999,1.6314751501189544
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000589.obj,0.10744853628100001,1.631764096375699
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000590.obj,0.10754921102649997,1.632562529379662
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000591.obj,0.10752601793566666,1.631499515597589
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000592.obj,0.10761024927616669,1.6321971844202163
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000593.obj,0.10764866399366668,1.6327552462594732
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000594.obj,0.10788146872316667,1.6351964585974343
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000595.obj,0.10805192902266667,1.6364143640520372
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000596.obj,0.1082275340428333,1.6384348113675284
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000597.obj,0.10836239796600002,1.6394232834831421
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000598.obj,0.10858096751066668,1.6407583984402647
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000599.obj,0.10884812069549998,1.6424997006317574
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000600.obj,0.1091512058065,1.6451789594078239
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000601.obj,0.1093821707735,1.6469516317402106
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000602.obj,0.10985231504650002,1.6519902979759065
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000603.obj,0.11013313132083331,1.654133981616372
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000604.obj,0.11034898496966668,1.6564215549162933
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000605.obj,0.110574975917,1.657853519023058
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000606.obj,0.11068023334233335,1.6588082398905473
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000607.obj,0.11079091621216665,1.65860563689929
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000608.obj,0.11081147014066668,1.6587592802748212
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000609.obj,0.11065756279216667,1.6564904512181056
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000610.obj,0.11059460015050002,1.6555843050650465
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000611.obj,0.11032797267349999,1.6512467254492351
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000612.obj,0.11006009404716667,1.648356440946725
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000613.obj,0.10983132276850002,1.6456704718464796
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000614.obj,0.10945111629833333,1.641117822636422
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000615.obj,0.10906444083183332,1.636382135612007
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000616.obj,0.10861133981166668,1.631381138181862
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000617.obj,0.10814125935483332,1.626058894060553
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000618.obj,0.10788122523316665,1.6234864136312965
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000619.obj,0.10749531428616665,1.6193625007437726
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000620.obj,0.10720251183900001,1.6169710072729688
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000621.obj,0.10700118112083332,1.6160611661195525
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000622.obj,0.10674711926083331,1.6144123711451348
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000623.obj,0.10661187138599999,1.6133753943468383
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000624.obj,0.10629130845566667,1.6112336359997457
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000625.obj,0.10603564256499998,1.6080821342658311
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000626.obj,0.10574913873749998,1.6063513452837301
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000627.obj,0.10559045033766667,1.6058570864930801
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000628.obj,0.10551293502749999,1.605455508949508
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000629.obj,0.10537551921283331,1.605296511776027
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000630.obj,0.10514585952083333,1.6035014617726335
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000631.obj,0.10516933117083332,1.604491575869873
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000632.obj,0.10532802016350001,1.6079113152472793
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000633.obj,0.10538030456899997,1.6092635183493083
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000634.obj,0.10528821392733334,1.6092174481095434
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000635.obj,0.10560706041649995,1.614342153590938
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000636.obj,0.10556971480016664,1.614444897203345
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000637.obj,0.10566236817533331,1.6166356761251444
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000638.obj,0.10572808573716666,1.6178485578114352
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000639.obj,0.10600040788033334,1.6219215889325926
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000640.obj,0.10624609487850002,1.6256267778738018
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000641.obj,0.10648743446216664,1.6293439588052832
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000642.obj,0.1068928312045,1.6352912086528688
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000643.obj,0.10737365388383333,1.6427929931762668
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000644.obj,0.107780684569,1.6483724148908219
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000645.obj,0.10821168516733332,1.6549097446549537
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000646.obj,0.10856659657233336,1.6598005700990555
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000647.obj,0.1089326071685,1.6647632105086725
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000648.obj,0.10913135762666672,1.667594808474477
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000649.obj,0.10950392981500001,1.6704045556722718
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000650.obj,0.10963130927166667,1.6706023421826022
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000651.obj,0.10977329342333332,1.6711612023309488
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000652.obj,0.10987078409233338,1.6705109442403772
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000653.obj,0.1099159290995,1.6690493381862177
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000654.obj,0.1099734592936667,1.6679058108607308
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000655.obj,0.10992746243216668,1.6658335108780604
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000656.obj,0.10975247465883332,1.6625936070600458
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000657.obj,0.10966301367183331,1.6597189357259925
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000658.obj,0.10955798653983335,1.6569443998909328
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000659.obj,0.10934272180433333,1.652942010969275
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000660.obj,0.10936183360249997,1.6516760969257849
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000661.obj,0.10936553168483337,1.6503789350001996
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000662.obj,0.10927788427916668,1.6480245559860276
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000663.obj,0.10929810251949998,1.6468289108793706
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000664.obj,0.10917476395799998,1.6441944294696946
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000665.obj,0.1091479293956667,1.6432188981184024
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000666.obj,0.10911776531816661,1.6421271673845816
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000667.obj,0.10908687589483335,1.6406648411895561
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000668.obj,0.10897837403216666,1.638337422465294
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000669.obj,0.10900545668416668,1.6376763720709782
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000670.obj,0.10893868761183334,1.6367066192308586
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000671.obj,0.10886426795616669,1.6358927595885162
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000672.obj,0.10888903099083332,1.636638049745116
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000673.obj,0.10870918377216666,1.6345320376938912
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000674.obj,0.10867074037833335,1.6346365794490583
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000675.obj,0.1086102868515,1.6343227293614122
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000676.obj,0.10850557411283332,1.6331156352848373
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000677.obj,0.10833982754900003,1.6308802881272475
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000678.obj,0.10825808041566666,1.6299339807353668
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000679.obj,0.10804929819283333,1.6278206038377885
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000680.obj,0.107937922958,1.6271602293716996
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000681.obj,0.10784876468533335,1.6269786582255448
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000682.obj,0.10778815922366665,1.6268551419690922
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000683.obj,0.10790651485149999,1.6287218314554608
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000684.obj,0.10781781103533329,1.6284609108452575
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000685.obj,0.10795211733216666,1.6312087494410998
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000686.obj,0.10802057944783333,1.633330080969665
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000687.obj,0.10788762678583332,1.6332227708167808
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000688.obj,0.10795416757799998,1.635123437646549
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000689.obj,0.10795969622566666,1.6356902893237095
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000690.obj,0.10801031712850001,1.6385701958574515
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000691.obj,0.10803653616049996,1.640537240656301
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000692.obj,0.10830867912216668,1.6448509992172207
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000693.obj,0.10849252801349998,1.6487238029193865
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000694.obj,0.10862056428466668,1.6505150823151575
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000695.obj,0.10870337027783333,1.6522451933256017
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000696.obj,0.10887196031133334,1.654844004189837
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000697.obj,0.10877219665083335,1.6550525736554687
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000698.obj,0.10870904305383333,1.6552774556317245
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000699.obj,0.10867142907383333,1.6549774618223638
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000700.obj,0.10851637582283336,1.653307792542301
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000701.obj,0.10845285648683334,1.6538405196990758
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000702.obj,0.10824283585083333,1.6533145867936931
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000703.obj,0.10809068988833334,1.6545850428133857
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000704.obj,0.10791755377150003,1.6526679518187146
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000705.obj,0.10755661808733333,1.6507594605845965
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000706.obj,0.10741039966333334,1.6499492393588675
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000707.obj,0.1071598115215,1.6444225233182643
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000708.obj,0.10689877771049996,1.6370885812795029
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000709.obj,0.10668007886433334,1.63063024649124
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000710.obj,0.10638432628666666,1.6266649084201537
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000711.obj,0.10625887769933332,1.6248399391863884
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000712.obj,0.10605406366983333,1.6218433776111492
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000713.obj,0.10596289148400001,1.62039972045987
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000714.obj,0.10590212780733332,1.619718520703184
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000715.obj,0.10590942468549998,1.6189477743820866
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000716.obj,0.1059112552228333,1.6181035386226459
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000717.obj,0.10596479361583333,1.6182821591221055
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000718.obj,0.10602556641383334,1.6175611044065337
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000719.obj,0.10614013382833329,1.618233647654931
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000720.obj,0.106233309703,1.6169204589764423
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000721.obj,0.1063327490438333,1.6168955262571876
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000722.obj,0.10650275710266668,1.6173487809067189
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000723.obj,0.10658520356783335,1.616760950138378
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000724.obj,0.10675320971016666,1.6176617429634743
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000725.obj,0.10688794430933332,1.6178877016423638
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000726.obj,0.10712036895150001,1.619489719332713
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000727.obj,0.10732866614949998,1.621126119111025
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000728.obj,0.10754353752216668,1.6229101396718806
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000729.obj,0.10779018198099999,1.6257800025657174
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000730.obj,0.10792623258599998,1.627116555749044
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000731.obj,0.10810175059099998,1.6295360363618374
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000732.obj,0.108297216571,1.631947798921636
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000733.obj,0.10849971546800002,1.6347129269178269
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000734.obj,0.10876431664649999,1.6382068251413253
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000735.obj,0.10902637960049999,1.6416318990751988
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000736.obj,0.10932506687866667,1.6453833054444011
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000737.obj,0.10955478287983335,1.648882271466029
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000738.obj,0.10980451815216666,1.6517917900996095
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000739.obj,0.11010432935799998,1.655599868691496
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000740.obj,0.11025781180033331,1.6581999836252008
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000741.obj,0.11034191981499998,1.6594629234936682
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000742.obj,0.11057086952616665,1.6621528308126834
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000743.obj,0.11082724818516665,1.6657138759619876
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000744.obj,0.1109874643966667,1.666839778692481
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000745.obj,0.11105622205283334,1.6672539346942312
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000746.obj,0.11111162647000002,1.6681613128581632
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000747.obj,0.11113541111666665,1.6688388759224653
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000748.obj,0.11109908132249999,1.668673719342988
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000749.obj,0.11114049443916664,1.6712756760657612
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000750.obj,0.11114267215433334,1.6742031193598816
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000751.obj,0.11122858077616668,1.6795731764782167
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000752.obj,0.1110560471465,1.6782805270971362
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000753.obj,0.11099612811716666,1.677373767008866
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000754.obj,0.11075150237100001,1.6752555647545833
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000755.obj,0.11054642623649999,1.6705968625303107
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000756.obj,0.11022842050116669,1.6662782588251353
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000757.obj,0.10969353463433332,1.6553011562770783
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000758.obj,0.10920394207983333,1.6498708782233709
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000759.obj,0.10875514718766666,1.6437848467178229
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000760.obj,0.108246771086,1.6372414781025697
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000761.obj,0.1076889679045,1.6301233495720402
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000762.obj,0.10727471705783337,1.6255905470891396
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000763.obj,0.106861192578,1.621338478391425
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000764.obj,0.10652236444199999,1.6172506840632366
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000765.obj,0.10611728035933332,1.6119236579801588
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000766.obj,0.10593585931950002,1.610615778621296
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000767.obj,0.10563478325800002,1.6077359149734154
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000768.obj,0.10547978656466662,1.6063693495841709
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000769.obj,0.10537660987116666,1.6052235683464573
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000770.obj,0.10526127210450001,1.6052988654347777
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000771.obj,0.10517253450549996,1.6047803356630166
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000772.obj,0.10501749855166666,1.6028399653279495
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000773.obj,0.10496600930800001,1.6026658814349461
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000774.obj,0.10473298299383334,1.6004749843499109
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000775.obj,0.10472401346783333,1.6009916986092134
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000776.obj,0.10468308917766668,1.6010287462453865
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000777.obj,0.10476826075899998,1.6058295877529194
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000778.obj,0.10480744224733332,1.6075981801579033
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000779.obj,0.105000804708,1.6122050315151704
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000780.obj,0.10519949653283331,1.6203334907455684
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000781.obj,0.10540237128966663,1.6252759838176867
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000782.obj,0.1056041369523333,1.6300024176251795
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000783.obj,0.10567233829633332,1.628999544715779
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000784.obj,0.10572813732983335,1.6250952845263456
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000785.obj,0.10596753978633333,1.6250397307689908
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000786.obj,0.10595457045733334,1.6226259081520633
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000787.obj,0.106046013543,1.6237623301353608
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000788.obj,0.10606056629633331,1.6243875885999195
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000789.obj,0.10615963862583333,1.6253613841503314
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000790.obj,0.1064279458173333,1.6290313012034514
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000791.obj,0.10658512250783332,1.6306493173982148
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000792.obj,0.10683977891199994,1.6334809374402668
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000793.obj,0.10710822033016668,1.6365063829674331
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000794.obj,0.10741978587583337,1.6392652952746156
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000795.obj,0.10787456567283334,1.643543395335676
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000796.obj,0.10824719622716669,1.6472630968430766
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000797.obj,0.10881920582983334,1.6520635286996452
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000798.obj,0.10909088587549999,1.6546924086901222
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000799.obj,0.109610871216,1.6604196884599103
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000800.obj,0.10982684173816668,1.6617109654729267
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000801.obj,0.11008741291716667,1.6637508534966288
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000802.obj,0.11031997112799997,1.6663939182864258
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000803.obj,0.11042812181566666,1.666932091823352
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000804.obj,0.11061074995183334,1.6683881479780764
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000805.obj,0.11072240477833334,1.6685593835393155
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000806.obj,0.11078724545700003,1.6684468687547231
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000807.obj,0.11086142921233333,1.6686378291156743
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000808.obj,0.11103483152299999,1.6695369174411747
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000809.obj,0.11096450675766668,1.6677123434588255
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000810.obj,0.11101593459583338,1.6670163698552123
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000811.obj,0.11094064869466666,1.6648331142179074
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000812.obj,0.11082075957799999,1.6616233002099978
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000813.obj,0.1106545270835,1.6584452635964557
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000814.obj,0.11051157754433334,1.6553045126588155
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000815.obj,0.11033130229916667,1.6529546592698532
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000816.obj,0.11021003381916668,1.6502645725281944
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000817.obj,0.10978373977316663,1.6452147474729364
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000818.obj,0.1096095935095,1.6424551619588277
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000819.obj,0.10926798177366664,1.637531004907637
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000820.obj,0.10889481663416667,1.6330512995045317
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000821.obj,0.10866059571266667,1.628959009645272
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000822.obj,0.1084073736345,1.6259338744499396
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000823.obj,0.10820816806966667,1.6242309104380783
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000824.obj,0.1080945851446667,1.6235482643353374
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000825.obj,0.10798999356983333,1.6238444801208896
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000826.obj,0.10776552097716666,1.6221242000132914
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000827.obj,0.10776636177233334,1.6229894997045025
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000828.obj,0.10760953935016668,1.6225320071803968
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000829.obj,0.10761739136916668,1.6236479181693522
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000830.obj,0.10756873303033329,1.6247673104771008
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000831.obj,0.10766032129549999,1.6271112816704236
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000832.obj,0.10775022273083334,1.629157192399508
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000833.obj,0.10772144731000001,1.6294202667303341
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000834.obj,0.10775701899766661,1.6310279702810384
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000835.obj,0.10780806004666668,1.633178566398103
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000836.obj,0.10797289996366666,1.636404601410096
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000837.obj,0.10810418361249997,1.6400352572333792
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000838.obj,0.10822687560616667,1.6430664220704647
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000839.obj,0.10839072060066669,1.6460721441151462
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000840.obj,0.10872335034449998,1.65241057505455
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000841.obj,0.10898157692200001,1.6578710870127227
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000842.obj,0.10900900320016667,1.6607799598381654
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000843.obj,0.10904877343200005,1.6649573401542592
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000844.obj,0.10903151796683336,1.6673325940973076
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000845.obj,0.10902299956116665,1.6663114130754124
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000846.obj,0.10896515033200002,1.6669913120884852
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000847.obj,0.1088913280456667,1.6649591332892102
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000848.obj,0.10878805863800001,1.6645306884943443
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000849.obj,0.10868553347750004,1.663213816837074
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000850.obj,0.10871718516666669,1.6626809266248572
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000851.obj,0.10850068916149999,1.660365613370234
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000852.obj,0.10844467743183335,1.6597631784371054
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000853.obj,0.10831763758566668,1.6561489423888547
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000854.obj,0.108139364091,1.6521237710638235
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000855.obj,0.10782188714316666,1.6474045888863738
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000856.obj,0.1076168123215,1.6433709400317773
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000857.obj,0.10736704238700001,1.6396100287151818
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000858.obj,0.10699008022383334,1.6347465542648114
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000859.obj,0.10674815525333332,1.630865980827807
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000860.obj,0.10651968487249999,1.6261715574481093
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000861.obj,0.10629276832533335,1.6220994143834349
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000862.obj,0.10613837685266665,1.619018257593451
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000863.obj,0.10610957081249997,1.6175178237352412
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000864.obj,0.10613485701683334,1.6164877756089062
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000865.obj,0.10610234447116665,1.6158672371795941
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000866.obj,0.106193232059,1.6162214802878638
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000867.obj,0.10638060461850002,1.6176411296796396
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000868.obj,0.10655140944399996,1.6187079710863703
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000869.obj,0.10654673604199999,1.6178459206816918
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000870.obj,0.10665693108533333,1.6181176869912688
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000871.obj,0.10676827335966667,1.6190484866517894
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000872.obj,0.10693997591383334,1.6205614803718071
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000873.obj,0.10697209452833331,1.6199271317989632
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000874.obj,0.10729130771516666,1.6225425060582306
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000875.obj,0.10757450948499998,1.6251704070765056
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000876.obj,0.10774865406749996,1.6262735983532817
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000877.obj,0.1081019350188333,1.630148565574208
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000878.obj,0.1084062622033333,1.6337501639923164
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000879.obj,0.1087264111665,1.6372707139418121
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000880.obj,0.10911181467583332,1.642104708914043
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000881.obj,0.10947840389633334,1.6467521846427429
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000882.obj,0.1098003192126667,1.6503231350857985
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000883.obj,0.11019026075083332,1.6568355100260377
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000884.obj,0.11044335710416667,1.6606675616227213
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000885.obj,0.11068858415350002,1.6640400526066368
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000886.obj,0.11083314292416666,1.6661085195826792
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000887.obj,0.11102105597950002,1.668942803740906
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000888.obj,0.1111566154206667,1.6715533469855928
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000889.obj,0.111246044755,1.6730425175708699
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000890.obj,0.11140786845149997,1.6744887553544816
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000891.obj,0.111581271752,1.6764388249605353
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000892.obj,0.11170342117283334,1.678053490021796
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000893.obj,0.11185114304116668,1.6794891569970036
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000894.obj,0.11198236745033333,1.681051619891657
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000895.obj,0.11194636684283332,1.6805833892604232
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000896.obj,0.11184489839449999,1.678757128545594
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000897.obj,0.11160905575216667,1.6763482594216024
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000898.obj,0.11129708420983331,1.6731088043647735
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000899.obj,0.11107836037266666,1.6707863155704106
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000900.obj,0.11077137980249999,1.6668827747658586
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000901.obj,0.1102789657931667,1.6620599330940244
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000902.obj,0.1099070546735,1.657640244018458
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000903.obj,0.10955597493166669,1.6537502523004204
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000904.obj,0.10901725428433334,1.6481390191320284
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000905.obj,0.10860320657599999,1.6438044599328832
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000906.obj,0.10805812259216668,1.6378240089290665
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000907.obj,0.10751959740000001,1.6319200735170223
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000908.obj,0.10701177133716666,1.6261572096194783
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000909.obj,0.10637481928199999,1.6188725141774176
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000910.obj,0.10575257735666665,1.6119060613958458
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000911.obj,0.10524017080566667,1.6063542623576776
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000912.obj,0.10483120948616666,1.6016593175928031
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000913.obj,0.10449546019183333,1.5979544516827486
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000914.obj,0.10419988810566667,1.5946856019906512
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000915.obj,0.10406538961766666,1.5934274319268744
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000916.obj,0.10394697293683332,1.5923210435383073
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000917.obj,0.10391118858216666,1.592184087736085
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000918.obj,0.10393624384066669,1.5928258053446174
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000919.obj,0.10405918948733331,1.5948432539085524
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000920.obj,0.10416139084449996,1.5957197257318245
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000921.obj,0.10419864577533333,1.5963901918178596
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000922.obj,0.10433363170616664,1.5981656216187097
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000923.obj,0.10437551592566666,1.5995454550229669
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000924.obj,0.104446444707,1.5998223587990403
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000925.obj,0.10464704249750002,1.6022248874409195
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000926.obj,0.10484444667483334,1.6042561050408857
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000927.obj,0.10513104607466664,1.6078098779834546
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000928.obj,0.1055058132883333,1.612206579310171
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000929.obj,0.10597031619349997,1.6179979246245118
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000930.obj,0.10637741998716665,1.6229879433374277
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000931.obj,0.10689269440916667,1.6285009167551194
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000932.obj,0.10734077286233334,1.6335813096056973
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000933.obj,0.10766067425399997,1.6376992556266692
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000934.obj,0.10796793370200003,1.6406962884885572
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000935.obj,0.10826389971349998,1.6444655192398832
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000936.obj,0.10853756681333335,1.6467466516701723
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000937.obj,0.10891343697616668,1.651205101196545
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000938.obj,0.10919721384433334,1.65389449252586
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000939.obj,0.109439009135,1.6560809656355153
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000940.obj,0.10976433688666666,1.6586785157779145
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000941.obj,0.10988210257683335,1.6587319506006797
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000942.obj,0.11014110477983337,1.6609282530313767
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000943.obj,0.11028882514449997,1.6619372079514463
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000944.obj,0.11047785702416665,1.6630851627798349
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000945.obj,0.11054097410433333,1.6633887414318516
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000946.obj,0.11060704365649998,1.6637663022946736
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000947.obj,0.11050600587016671,1.6619683386180315
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000948.obj,0.11045369121766668,1.660729739240324
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000949.obj,0.11043772640066665,1.6603044934975186
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000950.obj,0.11030347985716667,1.658339657342924
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000951.obj,0.11034923337483334,1.6585251219923975
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000952.obj,0.11032357989799997,1.6579088043573766
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000953.obj,0.11020735922449999,1.6563563511159272
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000954.obj,0.11024811746333331,1.6567737018327582
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000955.obj,0.11024104947833335,1.6559368616367443
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000956.obj,0.11019847052066668,1.6547224855963205
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000957.obj,0.10991975068983334,1.65003908302674
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000958.obj,0.10977180804216666,1.6475410066389045
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000959.obj,0.109592432302,1.643830718351828
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000960.obj,0.10939283852849999,1.6408187264967942
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000961.obj,0.10912346409783336,1.6373906813081538
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000962.obj,0.10884247592366669,1.6333397971413661
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000963.obj,0.10856386686816663,1.6296506083432478
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000964.obj,0.10816721152016665,1.6247754067635753
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000965.obj,0.10793237857566668,1.6222819373979445
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000966.obj,0.10768946436633332,1.6196649987403957
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000967.obj,0.10750536707816666,1.6185600074897013
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000968.obj,0.10741050355516665,1.6181515895915437
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000969.obj,0.10727858258249996,1.616882159703515
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000970.obj,0.10712815116433334,1.6157205019363985
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000971.obj,0.10699963615033331,1.6147682862016421
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000972.obj,0.10672592659383331,1.6118009132787887
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000973.obj,0.10684204991649998,1.6142791403239602
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000974.obj,0.10689623683899999,1.6147269538623157
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000975.obj,0.10692446269316669,1.6153698392874642
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000976.obj,0.10696855923566664,1.6156022479256291
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000977.obj,0.10705655199133332,1.616855808555561
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000978.obj,0.10706079169433332,1.61699035526122
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000979.obj,0.1069456187491667,1.6162425610330742
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000980.obj,0.1070100225815,1.6180699721110572
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000981.obj,0.10700757402116669,1.6199215342787068
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000982.obj,0.10698861714516668,1.6217997374726816
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000983.obj,0.10699257835099998,1.6235577485352464
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000984.obj,0.1069488572145,1.625073123483745
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000985.obj,0.10680298335249999,1.6266321857846233
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000986.obj,0.10667641933316664,1.6280066668705002
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000987.obj,0.10645524846416668,1.6316131025507916
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000988.obj,0.10628455625166666,1.6320390755464997
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000989.obj,0.10611449548950003,1.6324286750163137
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000990.obj,0.10596054458566667,1.6304363422684207
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000991.obj,0.10588241144883334,1.6305682124349488
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000992.obj,0.10570676005033332,1.6308076717192102
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000993.obj,0.10563710943350002,1.6320276346445488
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000994.obj,0.10560006908399999,1.632303741688197
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000995.obj,0.10559349921216665,1.633714378653971
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000996.obj,0.10549096044116665,1.6305045021297453
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000997.obj,0.10549080148399997,1.6296275201741945
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000998.obj,0.1054348856115,1.6293648705214072
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000999.obj,0.10544748954066664,1.6302222456286013
result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001001000.obj,0.10546476045233334,1.6300281885439765


==> csv/Vol_and_Surf_Area_data_DSH2024_14.5_1.csv <==
Name,Volume,Area
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000001.obj,0.12383246369683328,1.7696505244877332
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000002.obj,0.12341089495599995,1.7678586411990593
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000003.obj,0.12291367110833326,1.762500271840534
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000004.obj,0.12241540660866664,1.7562800235039773
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000005.obj,0.12194630382799994,1.7528069622420193
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000006.obj,0.12283695232449994,1.7484445691133494
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000007.obj,0.1222535748731666,1.7429577009809156
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000008.obj,0.12177159970149995,1.7375576103355779
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000009.obj,0.12138418965849997,1.7325797254341821
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000010.obj,0.1209831327923333,1.7279885308723937
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000011.obj,0.12103280643699998,1.7286405607764825
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000012.obj,0.12112689671566663,1.7276173072449958
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000013.obj,0.12123078018616663,1.7272799937838121
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000014.obj,0.12136872236916668,1.7266193235797163
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000015.obj,0.12148106744966666,1.725736861162005
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000016.obj,0.12173041862250002,1.728332598006045
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000017.obj,0.12190434808216667,1.7277788484567649
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000018.obj,0.12178422555899998,1.7207231517992234
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000019.obj,0.1225132445928333,1.732058983487428
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000020.obj,0.12278486708533332,1.731979618976186
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000021.obj,0.12299137332133331,1.7308406176393933
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000022.obj,0.12344600948516665,1.735945738553723
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000023.obj,0.12370096270866665,1.7379052127879384
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000024.obj,0.12398078092849996,1.7389198435897697
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000025.obj,0.1241368289148333,1.738028431370842
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000026.obj,0.12442146666366666,1.7409579816071072
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000027.obj,0.12462301707499998,1.7425440095495204
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000028.obj,0.12477385790583331,1.7431855369264444
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000029.obj,0.12484742342849993,1.7438146247025068
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000030.obj,0.12479398489099996,1.7399626011577007
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000031.obj,0.12501057346033329,1.7401133721761461
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000032.obj,0.12517767935383328,1.741955810630111
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000033.obj,0.1253376535915,1.7424185608854827
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000034.obj,0.12597609617099997,1.748990659865042
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000035.obj,0.1264901286055,1.7534911370347936
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000036.obj,0.1268957284265,1.757048069113074
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000037.obj,0.12721832800649996,1.7594758449809198
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000038.obj,0.12760347691783328,1.762372121285886
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000039.obj,0.12802146652833335,1.7645176155737912
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000040.obj,0.12814010672899998,1.7643175065988654
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000041.obj,0.12831991680266666,1.7647025138110946
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000042.obj,0.1285715373536666,1.7653933174624006
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000043.obj,0.12895105110949998,1.7687784668953537
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000044.obj,0.12907390276466663,1.7692638461710113
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000045.obj,0.12934473722799997,1.77210389858416
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000046.obj,0.1293515306175,1.7714207721163375
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000047.obj,0.12935151059616662,1.770888110555261
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000048.obj,0.12945980611849997,1.7720986772600356
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000049.obj,0.12901111281383332,1.7663679521525055
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000050.obj,0.12862941717283333,1.761629183086953
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000051.obj,0.12852643294116667,1.7613673974667052
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000052.obj,0.12810419550683333,1.7560378403834296
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000053.obj,0.1278448492226666,1.7537349545047312
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000054.obj,0.12756338265299996,1.752237622094489
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000055.obj,0.12724082698216665,1.750079988971758
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000056.obj,0.12699378104899994,1.749924677525383
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000057.obj,0.12677242212683332,1.7515071209448811
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000058.obj,0.12649445522499997,1.7494171964848597
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000059.obj,0.1261856342435,1.7499154288757761
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000060.obj,0.12598228825316662,1.7494571660569642
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000061.obj,0.12584722592999995,1.7500264396291803
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000062.obj,0.12518841965283334,1.743424946288908
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000063.obj,0.12481242129899996,1.7412499190192074
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000064.obj,0.12434652950916664,1.739489532745968
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000065.obj,0.12412032387083333,1.7398923235741615
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000066.obj,0.12369031893333333,1.7384432103823235
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000067.obj,0.12363785593633328,1.7426777201883787
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000068.obj,0.12375206313583327,1.7542041664018349
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000069.obj,0.12365914940533335,1.7587017171698314
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000070.obj,0.12346688193366664,1.7607600524858684
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000071.obj,0.12365840372766665,1.7664744706556026
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000072.obj,0.12352812342116662,1.76775127738068
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000073.obj,0.12366027935466663,1.7711384325429045
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000074.obj,0.12354864679749995,1.7724701321738185
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000075.obj,0.12367564188666663,1.775396771803203
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000076.obj,0.12366408055633327,1.7769082493703712
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000077.obj,0.12375368288616662,1.7782612761108914
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000078.obj,0.12376147853833327,1.779214949277753
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000079.obj,0.1237884502143333,1.7784311029470656
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000080.obj,0.12389642474116666,1.779697815040085
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000081.obj,0.12394650149249997,1.7794854048720883
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000082.obj,0.12406648645833329,1.778203845319167
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000083.obj,0.12411385248066667,1.777403074391908
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000084.obj,0.12433349896649999,1.7766334545848166
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000085.obj,0.12431545271233332,1.7757468305965909
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000086.obj,0.12437904965299992,1.775365094575796
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000087.obj,0.12447712938416663,1.7758226152239864
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000088.obj,0.12454881731166663,1.775379076248198
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000089.obj,0.12478807935149996,1.7785718560452104
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000090.obj,0.1247506993975,1.7778479410800048
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000091.obj,0.12476916055166666,1.7773903636848452
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000092.obj,0.12481018793066664,1.7779240881584026
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000093.obj,0.12467628352666663,1.776892096615456
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000094.obj,0.12472818793399995,1.7782055976798636
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000095.obj,0.12446123589233334,1.7734663453656472
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000096.obj,0.12434400664349998,1.7713212334698958
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000097.obj,0.12411069408233329,1.7674327150263052
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000098.obj,0.12375175311233329,1.7603163129969586
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000099.obj,0.12380090571916663,1.7596835015681935
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000100.obj,0.12394035614099999,1.7597680972259948
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000101.obj,0.12388429531166664,1.757466555385929
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000102.obj,0.1236943390345,1.7532473376394235
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000103.obj,0.12369179094283331,1.752899953615866
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000104.obj,0.12366480535633331,1.7540229018329885
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000105.obj,0.12348064174083331,1.7512544540646757
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000106.obj,0.12353007422183329,1.748986892165834
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000107.obj,0.12374436065483331,1.7494656557867554
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000108.obj,0.12399353393033331,1.7519233482297278
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000109.obj,0.12424351995716665,1.7533746736240228
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000110.obj,0.12441472033633333,1.7556376331651142
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000111.obj,0.12471073602149998,1.7596143847849588
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000112.obj,0.12498998319049999,1.7630385679955307
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000113.obj,0.12499689349933327,1.7621200294111157
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000114.obj,0.12505214487299993,1.7617034604881663
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000115.obj,0.12517256824433332,1.7623955174703179
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000116.obj,0.1252980165713333,1.7623020526151036
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000117.obj,0.12528782542883327,1.756161671070799
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000118.obj,0.12533583412049998,1.7478335109571097
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000119.obj,0.12545746426416665,1.7461068214418303
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000120.obj,0.1254366225096666,1.7459633092919622
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000121.obj,0.12535899802566666,1.7440376526763186
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000122.obj,0.12515711326699996,1.7437356775503348
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000123.obj,0.12503009664583326,1.7416510182834262
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000124.obj,0.1250876249543333,1.743981624729851
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000125.obj,0.1251094393331666,1.7457071935509472
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000126.obj,0.12498834545933331,1.7436267432951376
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000127.obj,0.12511997861566665,1.7471838158804374
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000128.obj,0.1251080564648333,1.7484775540452853
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000129.obj,0.1250636680828333,1.7492380806279826
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000130.obj,0.12516107852916664,1.7516381278483555
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000131.obj,0.12496366067449999,1.7515821490379773
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000132.obj,0.12492523352099999,1.7526876656003538
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000133.obj,0.12489714034299998,1.7537203236084153
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000134.obj,0.12500319242699995,1.7567647233417971
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000135.obj,0.12508053406216665,1.7602497078599988
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000136.obj,0.12514076909566663,1.7620694774797219
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000137.obj,0.1251455501055,1.7641210362602162
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000138.obj,0.12512704177099998,1.7650460885585657
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000139.obj,0.1251751468213333,1.7674397641914756
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000140.obj,0.12492878832,1.7655574578023419
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000141.obj,0.12477974282583328,1.7657002572975762
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000142.obj,0.12439378416366664,1.7636735648134
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000143.obj,0.12393165663883333,1.7595568922045512
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000144.obj,0.12348014441150001,1.7547865477230054
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000145.obj,0.12292976443333334,1.7470643801066303
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000146.obj,0.12248004463283332,1.7409292243093417
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000147.obj,0.12226204569583334,1.7359023553809914
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000148.obj,0.12193924031016665,1.730283297412402
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000149.obj,0.12167309646083332,1.7250606885026951
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000150.obj,0.12139735360816663,1.7216796264017216
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000151.obj,0.12112096647433332,1.7193255820054878
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000152.obj,0.12105944646116665,1.7192458212315327
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000153.obj,0.12086897667166666,1.7183424674927936
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000154.obj,0.12070224897116666,1.7167002783026166
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000155.obj,0.12049488055499999,1.7154753534616018
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000156.obj,0.12051794838749999,1.7160561906491303
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000157.obj,0.12043705945033331,1.7151876358983456
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000158.obj,0.1204233874498333,1.7160538509097814
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000159.obj,0.12033257724566665,1.7159326415967633
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000160.obj,0.1201009835958333,1.7130497292060514
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000161.obj,0.11994696716749999,1.7108639096650695
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000162.obj,0.11975224341049998,1.708620145153593
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000163.obj,0.11936828170799996,1.7031374052879167
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000164.obj,0.119004082816,1.697495714828513
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000165.obj,0.11874312170283335,1.6941218063518455
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000166.obj,0.11843827561766664,1.6907648264423458
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000167.obj,0.11822648970899996,1.6879300767377865
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000168.obj,0.11794316674433332,1.6835010189316066
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000169.obj,0.11785769084016667,1.6816023552509016
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000170.obj,0.11765143617833335,1.678346601959666
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000171.obj,0.11748635112383332,1.6750949425160253
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000172.obj,0.11749080649150001,1.6733784760156922
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000173.obj,0.11749283262349998,1.671720889622385
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000174.obj,0.11748367345900002,1.6698421305803344
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000175.obj,0.11747961065816667,1.669373451694579
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000176.obj,0.11754564870849996,1.669834509014766
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000177.obj,0.11759145045516667,1.6679695135976635
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000178.obj,0.11775400588816665,1.6691370887560033
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000179.obj,0.11772833855066664,1.6665661800517677
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000180.obj,0.11816073046216666,1.6703273052424947
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000181.obj,0.11865461298149999,1.6752636009409965
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000182.obj,0.11877127521699996,1.6742307825984515
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000183.obj,0.11943901598916663,1.6801886967321351
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000184.obj,0.11998494137199996,1.6854392357496897
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000185.obj,0.12076098880233328,1.6944920956409246
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000186.obj,0.12117799720633328,1.6983236462316125
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000187.obj,0.1216155035278333,1.7027756775499774
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000188.obj,0.12235939363033332,1.7112033885871936
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000189.obj,0.12285607301066667,1.7166604802365468
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000190.obj,0.12358523588116667,1.7252129957141367
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000191.obj,0.12402794300749995,1.7294057955823783
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000192.obj,0.12449914772933332,1.7332516399029545
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000193.obj,0.12484945087266665,1.7366697114402987
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000194.obj,0.1253817580648333,1.7432692770898652
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000195.obj,0.12566380377783332,1.7464957841155422
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000196.obj,0.12597830473283328,1.7494120600857799
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000197.obj,0.12635295031033328,1.7540290901669533
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000198.obj,0.12671203600983327,1.757961968221322
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000199.obj,0.12689184635266668,1.7600562189359161
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000200.obj,0.12740204907999997,1.7633067466627008
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000201.obj,0.12816566227783333,1.768476288740504
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000202.obj,0.1284299322063333,1.770815642677492
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000203.obj,0.12882873189349997,1.7750339831123059
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000204.obj,0.12911493182866665,1.7788260572747545
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000205.obj,0.12930386144316663,1.7805030097802728
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000206.obj,0.12962602942349993,1.7850537735848402
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000207.obj,0.12986004419349997,1.7887270882264277
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000208.obj,0.1299390690688333,1.7909454207230044
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000209.obj,0.13009686122099998,1.7952260607436168
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000210.obj,0.1300994779993333,1.7964824207097363
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000211.obj,0.13013758706716666,1.7980693600594149
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000212.obj,0.1302342628253333,1.8002859127469881
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000213.obj,0.13029606811650002,1.8020454073587435
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000214.obj,0.13032468711249995,1.8042741690199517
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000215.obj,0.13053379410499996,1.808486961536633
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000216.obj,0.13058906302449996,1.8142636751891756
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000217.obj,0.1304379843913333,1.814076809590861
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000218.obj,0.1308537029013333,1.8227456636512744
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000219.obj,0.13072539530783328,1.823314904482451
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000220.obj,0.13077727074483328,1.8260732385260374
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000221.obj,0.13061989526516665,1.827358782326131
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000222.obj,0.13009197290033334,1.8223455549567285
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000223.obj,0.13006287250899995,1.8243245616379622
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000224.obj,0.12970508320933333,1.8214313421661434
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000225.obj,0.12934658711566663,1.816676115073751
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000226.obj,0.12935082760983332,1.816995946256801
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000227.obj,0.12915974933199995,1.8144150928195386
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000228.obj,0.12889147014066663,1.8134524972320356
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000229.obj,0.12875794725966663,1.815306355864314
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000230.obj,0.1283592945873333,1.810924230341608
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000231.obj,0.12788905402249995,1.805054524568159
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000232.obj,0.1274542655151666,1.8003906781412606
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000233.obj,0.12700335458799997,1.7954053039570452
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000234.obj,0.12652505045933327,1.7893915982881405
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000235.obj,0.12601709193366661,1.783460105621972
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000236.obj,0.12594689280883326,1.7833722307531101
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000237.obj,0.12531440349416667,1.7755554619965044
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000238.obj,0.12491655066449997,1.7716005181578502
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000239.obj,0.12448512712816664,1.766219679134303
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000240.obj,0.12383381310966668,1.7554825974679367
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000241.obj,0.12331810066416667,1.7484728110790073
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000242.obj,0.1225733224065,1.7397438079656722
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000243.obj,0.1217393490833333,1.731641450036869
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000244.obj,0.12100566370233332,1.7234866062510086
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000245.obj,0.12013691956149997,1.7167797719915803
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000246.obj,0.1192577816403333,1.7099122986993922
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000247.obj,0.11819625541583334,1.6968965969717826
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000248.obj,0.11735218722250002,1.68732803304545
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000249.obj,0.11653209816033334,1.6782579245233396
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000250.obj,0.1157456219996667,1.6680032855686182
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000251.obj,0.1153708733861667,1.6618176883212579
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000252.obj,0.11500201526866669,1.6566535992980862
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000253.obj,0.11465457094666667,1.6522645097309296
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000254.obj,0.11460024334366666,1.651001057060507
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000255.obj,0.11465721858916668,1.6519291090383479
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000256.obj,0.11502557411916667,1.6553812384092323
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000257.obj,0.11562611389616664,1.6612047315207465
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000258.obj,0.11602140088849996,1.6649320625086412
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000259.obj,0.1167970549571667,1.6722631112526816
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000260.obj,0.11745669828649997,1.6769437381607968
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000261.obj,0.11811517026149998,1.6829643457277244
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000262.obj,0.11868708053433333,1.6883286270300455
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000263.obj,0.11946378654116664,1.6965297267097734
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000264.obj,0.12002859966466668,1.7030454379144273
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000265.obj,0.12041403759299998,1.7074295199107645
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000266.obj,0.12056458297683333,1.7075514409372905
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000267.obj,0.12080566811633332,1.7100642779991526
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000268.obj,0.12091744228033331,1.710861815596854
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000269.obj,0.12155898258799994,1.7212502337183575
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000270.obj,0.12129434664616662,1.7179629885976764
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000271.obj,0.1200971000118333,1.7136428132510502
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000272.obj,0.1201349967733333,1.7130646491309922
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000273.obj,0.11940580212916664,1.7062541364277062
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000274.obj,0.11936122835599997,1.7075542713807654
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000275.obj,0.11938009471383332,1.709007317685169
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000276.obj,0.11952022269116665,1.7107772616676487
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000277.obj,0.11961986799733332,1.708423560491193
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000278.obj,0.11989598586599995,1.702486058903136
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000279.obj,0.12009872881099998,1.70422015879859
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000280.obj,0.12006254267233335,1.7046577748940794
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000281.obj,0.12035696500583332,1.7088247779508867
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000282.obj,0.12048508876183331,1.7108073308612644
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000283.obj,0.12035820313349999,1.7057217836072456
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000284.obj,0.12034150714333333,1.7046512485261727
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000285.obj,0.12063497095016663,1.7090851687714048
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000286.obj,0.12084252713016666,1.7126661409570296
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000287.obj,0.12097435412316666,1.715742655544282
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000288.obj,0.1214184921981667,1.7217497280099374
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000289.obj,0.12188835314466664,1.7272327021289935
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000290.obj,0.12267779372616666,1.737689734653214
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000291.obj,0.12343993264533329,1.7521048253173557
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000292.obj,0.12405783372950002,1.7625520368454404
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000293.obj,0.12508783955916664,1.7805767479404304
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000294.obj,0.12595201438849998,1.7886195865185648
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000295.obj,0.12666651154499994,1.7956004523155231
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000296.obj,0.1273215767816666,1.8046706459502102
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000297.obj,0.12761283955,1.8106822547740367
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000298.obj,0.12788166163649994,1.8201470760891523
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000299.obj,0.12787996514183328,1.8145850356257842
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000300.obj,0.12805983417599998,1.8130590738944474
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000301.obj,0.1279808469696666,1.8099563257063465
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000302.obj,0.12832035463816666,1.8116435649877014
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000303.obj,0.12838928833433333,1.8109314042923608
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000304.obj,0.12835185880833327,1.8077707076842393
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000305.obj,0.12858569640399997,1.806599277221224
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000306.obj,0.128770919474,1.806245694852356
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000307.obj,0.12890305833433327,1.8048502600986267
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000308.obj,0.12905685353516663,1.803762399727461
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000309.obj,0.12930765634533328,1.8035624083204456
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000310.obj,0.12954142408199998,1.8051031725398043
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000311.obj,0.12951573922983334,1.803931338334141
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000312.obj,0.12963699408816665,1.8037891472756478
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000313.obj,0.12953977874833328,1.802001357139692
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000314.obj,0.12922971037733327,1.7938557622970028
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000315.obj,0.12851791568833332,1.7824149624063692
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000316.obj,0.12760348448516665,1.7737725864034521
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000317.obj,0.1274224876333333,1.7692739203849295
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000318.obj,0.12708534601599997,1.7639698779953472
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000319.obj,0.12696980343966668,1.761242470900295
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000320.obj,0.12667208586733328,1.7570411943483792
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000321.obj,0.12638766319216665,1.7511039125970993
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000322.obj,0.126161873681,1.7477455811192002
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000323.obj,0.12596308932699998,1.7459338567240472
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000324.obj,0.12563970940233332,1.7419878943478666
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000325.obj,0.12514818938549999,1.7362041290204266
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000326.obj,0.12512162581499997,1.7367201824986773
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000327.obj,0.12479480117416664,1.7347842698232905
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000328.obj,0.12445003824083331,1.7317161426764445
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000329.obj,0.12396872730966665,1.7281731741994037
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000330.obj,0.12385265242366662,1.7282338364957235
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000331.obj,0.12361944040816664,1.7268124866122379
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000332.obj,0.123212553493,1.7220389781517522
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000333.obj,0.12305481272566662,1.7187988026087837
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000334.obj,0.1229369187165,1.7188076538527761
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000335.obj,0.12281030161733332,1.7201564398280342
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000336.obj,0.12289849722983331,1.7216535680707377
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000337.obj,0.12280743133749994,1.720251052057313
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000338.obj,0.12275880302966666,1.7179475096904542
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000339.obj,0.12294476944316665,1.7181946037056361
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000340.obj,0.12302100382166666,1.7182196847328302
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000341.obj,0.12309255739699995,1.7196170536472526
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000342.obj,0.123241812134,1.7210818404302708
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000343.obj,0.12321730057533331,1.7205872081302973
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000344.obj,0.12336012328416665,1.7229566068025979
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000345.obj,0.1234160389008333,1.7232200987257962
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000346.obj,0.12357132161749998,1.724956434616417
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000347.obj,0.12359062532899996,1.7257797455214507
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000348.obj,0.12362514801533332,1.7266078400120628
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000349.obj,0.12357585091016667,1.7275203040121996
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000350.obj,0.12365886233799997,1.730086196649924
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000351.obj,0.12344079504566663,1.7293192554858166
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000352.obj,0.12332653319216663,1.7306996362344014
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000353.obj,0.12302690142466666,1.7298373271954381
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000354.obj,0.12276081337099995,1.730889832161772
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000355.obj,0.12260560840899995,1.7340569277785822
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000356.obj,0.12240130818699997,1.7366623370423313
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000357.obj,0.12228317983516664,1.744902657175646
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000358.obj,0.12211307286666663,1.750314692037512
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000359.obj,0.1221927788685,1.75584006210285
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000360.obj,0.12240022270316665,1.754581585556194
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000361.obj,0.12290674059116669,1.7627300755573507
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000362.obj,0.12336020250716663,1.7711450795663153
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000363.obj,0.12380662480933331,1.7774169705806082
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000364.obj,0.12443783975933331,1.7853871750001766
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000365.obj,0.12482379099716664,1.7904204705944422
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000366.obj,0.12489434762583329,1.7920800906986338
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000367.obj,0.12509875064616663,1.794681552787345
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000368.obj,0.12502795023883329,1.7940724652102744
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000369.obj,0.1251406870716666,1.7958276170930008
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000370.obj,0.1252579425531666,1.7969919481958077
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000371.obj,0.12517820975849997,1.7947665523853815
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000372.obj,0.12521596854566666,1.794373164423885
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000373.obj,0.1252600687745,1.7945828891741735
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000374.obj,0.12538328952166666,1.795705320111906
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000375.obj,0.12537944472933327,1.7945763015289415
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000376.obj,0.12554321614049999,1.7954123928581474
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000377.obj,0.1253453983128333,1.7888822199407903
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000378.obj,0.1255899953388333,1.7893965552739912
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000379.obj,0.12619159784249998,1.7937787466202795
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000380.obj,0.12631024359549997,1.7896148420015299
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000381.obj,0.12644230728733333,1.7859529652949924
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000382.obj,0.12670512334516665,1.7844024536614755
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000383.obj,0.12670236483999994,1.781737232847648
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000384.obj,0.12621437739999994,1.7735264292136181
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000385.obj,0.12600284274399998,1.7684550326258532
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000386.obj,0.12579483722083332,1.7624240270680263
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000387.obj,0.12565278181449996,1.7591699197401338
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000388.obj,0.12549415896616664,1.755573227098385
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000389.obj,0.12551574758449996,1.7541663611372418
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000390.obj,0.12563430489399996,1.7542764163851055
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000391.obj,0.12573468033233332,1.7552459756325098
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000392.obj,0.1256309862278333,1.7529632019580774
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000393.obj,0.12570562940399996,1.7561496464178175
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000394.obj,0.12558213340833332,1.7583111312009105
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000395.obj,0.12538100115849996,1.7569230335178798
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000396.obj,0.12508818912549993,1.7543172333924053
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000397.obj,0.1246993701648333,1.751389359618706
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000398.obj,0.12442438712816661,1.7513938022311781
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000399.obj,0.12407227640833329,1.7492418403216177
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000400.obj,0.12370221408266668,1.7478023420180384
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000401.obj,0.12333808946399996,1.7443250519107645
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000402.obj,0.12309223066299997,1.7432293155617624
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000403.obj,0.12275236259816664,1.7397107348418497
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000404.obj,0.12241016895316664,1.728563829283746
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000405.obj,0.12211738079416667,1.7216014670151583
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000406.obj,0.12188008004949998,1.7142938410429238
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000407.obj,0.12155230726966666,1.7087442422969246
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000408.obj,0.1213282541738333,1.7064762117310368
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000409.obj,0.12111608742149998,1.704941464571123
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000410.obj,0.12103705934116663,1.7067525986939673
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000411.obj,0.12083925746033333,1.704032020090567
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000412.obj,0.12111652698033332,1.710788912923273
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000413.obj,0.12097542320983332,1.7165000928934007
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000414.obj,0.12110798920666666,1.7245196891612598
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000415.obj,0.12135810893849999,1.728205868033832
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000416.obj,0.12149666506733331,1.7299211843631488
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000417.obj,0.121864158654,1.7316140390649069
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000418.obj,0.12197985564866662,1.7284555944675206
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000419.obj,0.1218775614258333,1.7293220588495932
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000420.obj,0.12194890620383331,1.731366849224897
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000421.obj,0.12188600369899996,1.7325760289750278
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000422.obj,0.12160245144883332,1.7310840584460356
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000423.obj,0.12145793277699997,1.729528839891669
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000424.obj,0.12101365153199996,1.7260145098237796
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000425.obj,0.12082656862949995,1.7254696837090027
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000426.obj,0.12046563577383332,1.723288116890273
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000427.obj,0.12010708099799995,1.7210507016392655
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000428.obj,0.11989359652949999,1.7225085337333332
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000429.obj,0.11994039305383326,1.7249067439895145
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000430.obj,0.11986647307549997,1.7264999376418713
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000431.obj,0.11983334093499998,1.7269524291700966
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000432.obj,0.11983406057883329,1.727914339862312
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000433.obj,0.11989247755049995,1.7297832825049597
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000434.obj,0.1200633715055,1.7311248662841547
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000435.obj,0.12006800536783331,1.731262296001742
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000436.obj,0.12020539960516666,1.7316644733691517
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000437.obj,0.1202406192303333,1.7301328305926669
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000438.obj,0.1204396552378333,1.7312697028428048
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000439.obj,0.12052790665550002,1.729908960022426
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000440.obj,0.12058548865533332,1.7305505321354993
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000441.obj,0.12076702205049994,1.733408918361764
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000442.obj,0.120778620112,1.7329094558775275
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000443.obj,0.12089301792199997,1.7339185416669383
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000444.obj,0.12108621617833333,1.7346188491461962
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000445.obj,0.12084400869466663,1.7308092849460284
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000446.obj,0.12089697203716666,1.7302840256624552
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000447.obj,0.12079133293416663,1.7276255687673865
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000448.obj,0.12066630984616662,1.7255534625896587
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000449.obj,0.12061681270483329,1.7234925236340684
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000450.obj,0.12048954686850001,1.7197756553444934
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000451.obj,0.120438842932,1.7175283907129302
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000452.obj,0.12056256412666663,1.7173623241342417
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000453.obj,0.12066402689866665,1.7163430572357352
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000454.obj,0.12102062638716667,1.7187062329483431
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000455.obj,0.12129750263783332,1.7195619197385974
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000456.obj,0.12163303271649996,1.7214826960057836
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000457.obj,0.12202578033766667,1.7231917325135224
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000458.obj,0.12266065526549998,1.7277152367398962
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000459.obj,0.12307128019783331,1.7287156800108654
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000460.obj,0.12349879891249999,1.7300811030449719
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000461.obj,0.12383501822566668,1.7298705182661358
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000462.obj,0.1238109215258333,1.7274930968552809
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000463.obj,0.12361355337199995,1.7283782997263184
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000464.obj,0.12385521369099997,1.726891813266396
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000465.obj,0.12409515908199995,1.7261266286551225
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000466.obj,0.12465720571049996,1.7293189464300047
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000467.obj,0.12518326494866666,1.7326869825229982
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000468.obj,0.12536893401883334,1.7306367978975845
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000469.obj,0.12557218799449993,1.7305099606902858
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000470.obj,0.12569560070883326,1.72994287637655
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000471.obj,0.1261631245228333,1.7278416909842347
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000472.obj,0.12638299549149995,1.72778593021583
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000473.obj,0.12657320467566663,1.7272189774155398
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000474.obj,0.12661608842716665,1.7274173640755255
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000475.obj,0.12663734131249998,1.7269159341549134
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000476.obj,0.12676459001516666,1.7284215204001885
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000477.obj,0.12661658606233334,1.727208934876708
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000478.obj,0.12662780925183326,1.72831506721865
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000479.obj,0.1263552614773333,1.727869028031492
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000480.obj,0.12611653232216669,1.7284080354047093
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000481.obj,0.1256504407148333,1.7252696309363589
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000482.obj,0.12534074100516665,1.7238712237295202
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000483.obj,0.12498001857516663,1.7249477108246036
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000484.obj,0.12459284400866667,1.724222657388522
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000485.obj,0.12454993200850001,1.7254927910204272
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000486.obj,0.12454546796766663,1.72674741274847
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000487.obj,0.12450380966166665,1.728380687971243
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000488.obj,0.12465062684450001,1.7324472513348388
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000489.obj,0.1247031037921666,1.7353037540651457
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000490.obj,0.12475462353283331,1.737618236929935
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000491.obj,0.12483817418416662,1.7413903652495992
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000492.obj,0.12479863484033334,1.7416025833338182
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000493.obj,0.12477382365866668,1.7449514074832222
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000494.obj,0.12478500601816664,1.7468703723404508
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000495.obj,0.12456910327183335,1.7459924805197402
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000496.obj,0.12440120120616663,1.7450237527874926
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000497.obj,0.12425886759366664,1.7422268860378833
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000498.obj,0.12448256207583332,1.7462661926622356
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000499.obj,0.12463924083133332,1.7491330818583029
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000500.obj,0.12464270832299996,1.7509014438024784
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000501.obj,0.12454441068466662,1.7530392933440953
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000502.obj,0.12498088568549998,1.7615950568256413
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000503.obj,0.12490891286049999,1.762569019330193
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000504.obj,0.12497348548883332,1.7665910352114298
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000505.obj,0.1251884967534999,1.7740114017702544
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000506.obj,0.12498745140599994,1.7759418035735985
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000507.obj,0.12520915021283333,1.782758101261786
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000508.obj,0.12515947788566661,1.7838849822985803
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000509.obj,0.12513654715449996,1.7852698450209636
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000510.obj,0.12459482251383328,1.7795190598266244
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000511.obj,0.12427604955799998,1.7771676143234099
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000512.obj,0.12380071823133332,1.7723818416842485
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000513.obj,0.12342461248849997,1.767779149307192
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000514.obj,0.12307818596849998,1.763729766871741
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000515.obj,0.12295224750233331,1.762577566905421
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000516.obj,0.12255939124816662,1.757802215817184
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000517.obj,0.12235597278749995,1.7555566276831736
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000518.obj,0.12217821891366659,1.754399879171034
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000519.obj,0.12202906457016663,1.7524196902754534
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000520.obj,0.1217323880643333,1.7489514952618808
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000521.obj,0.1217303184873333,1.7488536101007348
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000522.obj,0.12145850492149998,1.744662332617715
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000523.obj,0.12143296911199998,1.7432882513907348
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000524.obj,0.12121892732483333,1.7392147459722864
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000525.obj,0.12136005271400002,1.739191262041686
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000526.obj,0.12147330133333335,1.7399980291710675
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000527.obj,0.12141888889866667,1.7391166212584936
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000528.obj,0.12172135706366666,1.7394199536914425
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000529.obj,0.121545823699,1.7345266935704582
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000530.obj,0.12148676525216663,1.7299517958272308
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000531.obj,0.1215509418303333,1.7295844522300095
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000532.obj,0.12135292532999997,1.7259298452593186
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000533.obj,0.12136804850966665,1.7254624566621286
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000534.obj,0.121371893583,1.7236797844438738
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000535.obj,0.12136026053900001,1.7213823133534234
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000536.obj,0.12153341814749997,1.7213202470642857
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000537.obj,0.12208340004099999,1.7282222456815237
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000538.obj,0.12244434767649998,1.7366451131597047
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000539.obj,0.12274298006166665,1.7423324070300694
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000540.obj,0.12299144938433332,1.7401353760503921
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000541.obj,0.12352613699549994,1.7438386314113754
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000542.obj,0.12359242199649997,1.7418285680006385
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000543.obj,0.12405193297516667,1.740286209134198
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000544.obj,0.12429268937333329,1.7399861415232083
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000545.obj,0.12469853135983333,1.7411960939211255
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000546.obj,0.12490039101299996,1.7422230549485411
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000547.obj,0.1253149642345,1.7468748392356965
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000548.obj,0.12573000000399998,1.7508002413389472
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000549.obj,0.1260510259785,1.7545764587943165
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000550.obj,0.1263705363258333,1.7598424794582428
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000551.obj,0.12660765361549997,1.7600002774643149
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000552.obj,0.12671355289483327,1.7600731465954527
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000553.obj,0.12675545507366665,1.7566374309425536
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000554.obj,0.12697670641816666,1.7572900973649412
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000555.obj,0.12691728778949998,1.7549599411700734
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000556.obj,0.12698493303449998,1.7535746714003217
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000557.obj,0.1275097319873333,1.7627152048647599
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000558.obj,0.1273744893703333,1.7614564992718906
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000559.obj,0.12761336249216665,1.7659506965574712
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000560.obj,0.1273804434895,1.764316947824912
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000561.obj,0.12747754721733331,1.7673645243224307
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000562.obj,0.12745010138866664,1.7671842060209004
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000563.obj,0.12717709307366665,1.7649016104403865
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000564.obj,0.12704234875166664,1.7645419190162444
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000565.obj,0.12688796085633336,1.7649782430675343
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000566.obj,0.1264056248525,1.7597698081385633
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000567.obj,0.12574825531149997,1.7532324484930806
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000568.obj,0.12514101766866664,1.7467345351309398
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000569.obj,0.12482402023399998,1.7449902308606569
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000570.obj,0.12453888682016663,1.7448336059512513
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000571.obj,0.12408000987949998,1.7418653700040767
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000572.obj,0.12383599517816662,1.7415358964318786
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000573.obj,0.12344428834833329,1.7390918335561296
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000574.obj,0.12318625551716662,1.7396009376468005
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000575.obj,0.12284412979016664,1.7379457196858428
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000576.obj,0.12298873017416662,1.7446512518445956
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000577.obj,0.12308026174066664,1.7478335671463727
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000578.obj,0.12283251330299999,1.7484953106825865
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000579.obj,0.12275472134799999,1.749616630936114
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000580.obj,0.12244938811416667,1.746613796404734
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000581.obj,0.12222055891933332,1.7441140789228116
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000582.obj,0.12188386436816667,1.7407449515805924
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000583.obj,0.12140823153316667,1.735208651581601
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000584.obj,0.12071392265916661,1.7265777134142282
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000585.obj,0.12015532817016664,1.719849209851878
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000586.obj,0.11971078708016665,1.7110108725195592
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000587.obj,0.11931992859533332,1.701305000759907
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000588.obj,0.1189583186715,1.6976258943064841
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000589.obj,0.11849567291333331,1.6925331091537918
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000590.obj,0.11804873773850001,1.687835798887872
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000591.obj,0.11810446184166667,1.6892188847121503
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000592.obj,0.11790576749816667,1.6886153487902802
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000593.obj,0.11800196859883334,1.6908817231287774
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000594.obj,0.11781934870983335,1.6892230392503127
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000595.obj,0.11795745724449998,1.6918627198808032
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000596.obj,0.11807434767700001,1.6934622800989196
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000597.obj,0.11793720712900002,1.6910868103077685
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000598.obj,0.11816309604483334,1.6924658605666998
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000599.obj,0.11822973842100001,1.6929291260758568
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000600.obj,0.1185590363115,1.6954896090242526
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000601.obj,0.11852629416199997,1.6943875992847655
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000602.obj,0.11844037960233329,1.6923669402158015
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000603.obj,0.11845747067899999,1.692474094282369
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000604.obj,0.11857793385983331,1.6922008348559954
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000605.obj,0.11857122830566669,1.6916005727918215
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000606.obj,0.11889396156083334,1.6940276545176218
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000607.obj,0.11913436286000004,1.695942051377905
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000608.obj,0.11948466346699999,1.6988344253742227
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000609.obj,0.1199323473335,1.7034441517679144
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000610.obj,0.12033889882599999,1.7071143125540302
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000611.obj,0.1209786088373333,1.7136923111981375
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000612.obj,0.12138620381633328,1.7170407060468231
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000613.obj,0.12196319210949998,1.7216644175810676
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000614.obj,0.12245409840816665,1.7259336039453328
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000615.obj,0.12269572692533333,1.7267780990675623
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000616.obj,0.12317603036516664,1.730631667625752
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000617.obj,0.12378679054883329,1.7360226154980325
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000618.obj,0.12422721242749996,1.7385011809346564
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000619.obj,0.12472727747699996,1.7428585289951204
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000620.obj,0.12537059533616662,1.7482062792575428
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000621.obj,0.12599370172649998,1.7534756412876158
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000622.obj,0.12655163667699998,1.757667765732572
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000623.obj,0.12732676633549997,1.763847886271766
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000624.obj,0.12794588773166665,1.7689567249833964
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000625.obj,0.12847590680916662,1.7725820919903679
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000626.obj,0.1287564504745,1.7736161979443972
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000627.obj,0.12899510550083332,1.774803392064143
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000628.obj,0.12913536007516663,1.7753588593722978
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000629.obj,0.1289866722965,1.7734084653165205
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000630.obj,0.12864916730866666,1.7710513430556698
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000631.obj,0.12824211432849997,1.7705764458104827
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000632.obj,0.12845473026866666,1.771657931078532
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000633.obj,0.12874594094216665,1.775186313401463
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000634.obj,0.12887700594583332,1.777133756082321
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000635.obj,0.1291344605568333,1.7802537777570524
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000636.obj,0.1291072486011667,1.7807853209656288
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000637.obj,0.12924983048816666,1.7825817402903408
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000638.obj,0.12935286536383334,1.7853851215574081
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000639.obj,0.12935372991466665,1.7868865780722216
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000640.obj,0.12915190098449997,1.7858342286581477
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000641.obj,0.12920529393483332,1.7884832355812892
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000642.obj,0.12883624482133327,1.7846978813982426
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000643.obj,0.1286922132101666,1.784213293506345
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000644.obj,0.1282717170933333,1.779509859206286
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000645.obj,0.1280053665203333,1.776472487222435
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000646.obj,0.1275933168333333,1.7710947655089324
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000647.obj,0.12747565875449995,1.7703242626217288
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000648.obj,0.1272933372511666,1.768556208094519
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000649.obj,0.1272417801445,1.7683879064698362
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000650.obj,0.12700608805466662,1.7656008055238535
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000651.obj,0.12690502038899998,1.7653842694428539
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000652.obj,0.12683551993733327,1.7674145572767719
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000653.obj,0.12672761482583328,1.7692016760083886
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000654.obj,0.126692270366,1.7635218379598316
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000655.obj,0.12704808986599997,1.764893158377493
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000656.obj,0.12741373779583332,1.7684012321929274
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000657.obj,0.12781746814383332,1.7742845884958212
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000658.obj,0.1279316045879999,1.7810249351570522
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000659.obj,0.1276802468211666,1.7832628192186695
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000660.obj,0.1272502777706666,1.7825367575526994
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000661.obj,0.1269722818368333,1.7824834267294678
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000662.obj,0.12652630262533332,1.7807710337778029
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000663.obj,0.12588555185833328,1.7767393112910403
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000664.obj,0.1254733787693333,1.7730726990378785
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000665.obj,0.12490613056966662,1.7685500745938467
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000666.obj,0.1243495685103333,1.7644994116240302
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000667.obj,0.1236631971215,1.757392310496167
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000668.obj,0.12309792086149997,1.752327616008695
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000669.obj,0.12241331140116665,1.7461453219162995
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000670.obj,0.1218148185763333,1.739133611282311
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000671.obj,0.12116879382483328,1.7309599146755892
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000672.obj,0.1207555331318333,1.7238131336957931
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000673.obj,0.12020887682349997,1.7170311225873345
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000674.obj,0.11974107759166666,1.7127514876435423
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000675.obj,0.11901470769983331,1.7061130083942702
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000676.obj,0.11851836227783331,1.7023979250002572
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000677.obj,0.11799715004049999,1.6982333231396722
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000678.obj,0.11747075558300002,1.6937610813650392
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000679.obj,0.117049184472,1.6907225951356075
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000680.obj,0.11698790846399995,1.6910762740293488
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000681.obj,0.11705723093149997,1.694823191072798
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000682.obj,0.11706690844849996,1.695573512831145
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000683.obj,0.11708631918916665,1.6959854319463725
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000684.obj,0.11715126601083328,1.6965042730124
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000685.obj,0.11706798314183331,1.6951991804892068
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000686.obj,0.11700473959099995,1.6930475000229257
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000687.obj,0.11715628033766663,1.6939686190492036
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000688.obj,0.1171310351786666,1.6939966259243984
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000689.obj,0.1172171772118333,1.6942212794068792
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000690.obj,0.11709883713616666,1.6917072372205635
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000691.obj,0.11720593334033332,1.6909796949444653
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000692.obj,0.11709558450266666,1.6877592299071205
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000693.obj,0.1173206780936666,1.6880898888352727
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000694.obj,0.11759141826649996,1.6882306397929905
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000695.obj,0.11822959180866666,1.692423167111604
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000696.obj,0.1184181183603333,1.691349841754579
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000697.obj,0.11876940957383332,1.6934967512814616
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000698.obj,0.1191393127158333,1.6952396238927387
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000699.obj,0.11935012355999997,1.6966634597856924
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000700.obj,0.11960679833816665,1.6987582462461275
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000701.obj,0.11996351959766663,1.7000833077892459
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000702.obj,0.12018162173533331,1.7027708121935385
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000703.obj,0.12017880777183332,1.7027266993151964
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000704.obj,0.12059835083816664,1.7069880299220406
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000705.obj,0.12067003544133331,1.7095047158612013
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000706.obj,0.12075823117116666,1.7125896173928985
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000707.obj,0.12076764646466664,1.7130372800915157
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000708.obj,0.12098087196666664,1.7161826319952531
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000709.obj,0.12108867177466665,1.7178984536485775
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000710.obj,0.1218123207298333,1.7276608816651955
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000711.obj,0.1225944149013333,1.7383770376195484
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000712.obj,0.12348665225716662,1.7488697469634134
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000713.obj,0.12434259006916662,1.7616310651185398
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000714.obj,0.12518418502349993,1.773149114424481
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000715.obj,0.12570161873733332,1.7788671859520755
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000716.obj,0.12648519358683327,1.786383525954048
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000717.obj,0.1270762420978333,1.7943621946060493
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000718.obj,0.12769339482949998,1.798158855037714
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000719.obj,0.1277969682541666,1.7949197547692557
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000720.obj,0.12812234910916664,1.7927652046279994
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000721.obj,0.12827808496499993,1.7949382417982327
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000722.obj,0.1287954804996667,1.8007185161460475
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000723.obj,0.1290811024318333,1.8014709118962966
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000724.obj,0.12940345497949998,1.8051882819186096
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000725.obj,0.12954554562099996,1.8062231427091067
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000726.obj,0.12978840464499997,1.8098271401559494
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000727.obj,0.1296777516138333,1.8067522113312193
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000728.obj,0.1299087350718333,1.8058386480590007
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000729.obj,0.13001211470933333,1.805581834864849
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000730.obj,0.12947514722916664,1.7972158439815544
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000731.obj,0.12968442762149998,1.7993966949064337
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000732.obj,0.12982193240149997,1.800835686933587
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000733.obj,0.12950373267733334,1.7959090152498491
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000734.obj,0.129533307481,1.7958372207009832
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000735.obj,0.12958420103666662,1.7963104677791406
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000736.obj,0.1294654989318333,1.7935127211693411
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000737.obj,0.12939362782566663,1.7914549186272966
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000738.obj,0.12934972096466663,1.7914205733357829
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000739.obj,0.12886828295416664,1.7860746943486179
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000740.obj,0.12847204872199997,1.7813495237154244
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000741.obj,0.12800113305516658,1.7768073871730639
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000742.obj,0.1275244613346666,1.772411314420803
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000743.obj,0.12690412913266663,1.7661388405066591
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000744.obj,0.12634199757999998,1.7606829917881004
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000745.obj,0.1257415131493333,1.7551697159745245
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000746.obj,0.12507464559549994,1.7484049881370116
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000747.obj,0.12426253217233331,1.7399035705853318
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000748.obj,0.12340928937899999,1.7312886537504024
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000749.obj,0.12259766779033333,1.723389908821748
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000750.obj,0.12163361358199998,1.7174502538670156
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000751.obj,0.1208149351058333,1.7141151242318176
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000752.obj,0.1200133689448333,1.70985098188573
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000753.obj,0.11894132602816668,1.7010241094799996
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000754.obj,0.11818347149016664,1.6928682916463051
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000755.obj,0.1177382740665,1.6856337353618784
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000756.obj,0.11720309578116667,1.6780662350344835
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000757.obj,0.11621044971216667,1.666462358257713
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000758.obj,0.11592520497683331,1.6661582030801037
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000759.obj,0.11491172637999998,1.655537222982928
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000760.obj,0.11431961394833334,1.649844624709724
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000761.obj,0.11364299448266665,1.6461452174386602
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000762.obj,0.11327129713716666,1.644095739848321
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000763.obj,0.11297134994116666,1.6373910676038124
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000764.obj,0.11278594057516667,1.6390836714465966
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000765.obj,0.11278428544083331,1.6405768149735407
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000766.obj,0.11274584639366665,1.6376469779310157
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000767.obj,0.11300563108683331,1.640042241574935
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000768.obj,0.11361615465683333,1.6476291261298026
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000769.obj,0.11431931826566663,1.6557561752494978
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000770.obj,0.11486469481766662,1.6612907735538092
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000771.obj,0.11549794982716663,1.6674161402314596
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000772.obj,0.11613042957633335,1.6759694886307865
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000773.obj,0.11701910700883329,1.6778806000151973
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000774.obj,0.11793892551533328,1.6856977565291626
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000775.obj,0.11884786450666665,1.6951252183753889
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000776.obj,0.11976770841033327,1.7039325756665231
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000777.obj,0.12059152787883333,1.7130049159247036
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000778.obj,0.12168856986616663,1.7257023843281458
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000779.obj,0.12268483886599998,1.7351056308517638
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000780.obj,0.12346658352683329,1.7423341286778768
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000781.obj,0.12435617716466663,1.7516454200075438
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000782.obj,0.12522548713349999,1.758952496456255
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000783.obj,0.12612467284249995,1.767223292860887
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000784.obj,0.1268026180943333,1.7731469310436647
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000785.obj,0.12755706066566663,1.779201231397461
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000786.obj,0.12846687996883333,1.7872742333044553
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000787.obj,0.12908082305350002,1.792382315757324
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000788.obj,0.1294798664293333,1.794026169717107
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000789.obj,0.13013767253216663,1.8006791408374616
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000790.obj,0.13027708614949995,1.8016666862005302
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000791.obj,0.1304814855251667,1.8034798485200159
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000792.obj,0.13064037073799997,1.8058996271029983
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000793.obj,0.130478594351,1.807110517343964
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000794.obj,0.13040110605866664,1.8133399422727197
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000795.obj,0.13040602997916664,1.8172730638568086
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000796.obj,0.1306075911193333,1.8211352151228721
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000797.obj,0.13052962399249995,1.8215165449817297
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000798.obj,0.13040966851966665,1.8223733767797805
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000799.obj,0.13013444394716667,1.818126093598003
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000800.obj,0.13005536465483336,1.8177538100977144
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000801.obj,0.12992384966716664,1.8158665728431336
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000802.obj,0.1299868587045,1.822662922798535
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000803.obj,0.12996244584316663,1.8202671353133362
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000804.obj,0.130088752024,1.8163215529406986
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000805.obj,0.13024644834733334,1.8152737112068689
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000806.obj,0.13033416309316664,1.8147500163773207
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000807.obj,0.1304774754895,1.8148388174972756
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000808.obj,0.13050730202349997,1.8131592889195827
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000809.obj,0.13038041085199997,1.8107597724777338
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000810.obj,0.1304754290786666,1.810812448538078
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000811.obj,0.13031038628516664,1.8074047876432309
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000812.obj,0.1305296976993333,1.8100876507616608
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000813.obj,0.13055070520933326,1.8087543878989796
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000814.obj,0.13032983097883327,1.8059509334888733
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000815.obj,0.13010993516166663,1.803102798351394
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000816.obj,0.12970947661199997,1.7991824864378299
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000817.obj,0.12934955404583331,1.7951586474129333
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000818.obj,0.12919926392716663,1.7940664782196056
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000819.obj,0.1285850828719999,1.7890715820120975
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000820.obj,0.1278152772351666,1.7817403162261287
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000821.obj,0.12708091332766663,1.7733087400037932
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000822.obj,0.1262917373523333,1.7652399363417939
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000823.obj,0.12575806531499997,1.757776528355259
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000824.obj,0.124824679173,1.7489407338262657
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000825.obj,0.12413289516299993,1.7401023192922322
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000826.obj,0.12344449678533329,1.7343549785003496
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000827.obj,0.12286112014333331,1.7271108115127018
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000828.obj,0.12238288672433331,1.723101060426874
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000829.obj,0.12189959892283331,1.7197229195775903
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000830.obj,0.12151591070299997,1.7161332525738067
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000831.obj,0.1210866199613333,1.7128430405636628
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000832.obj,0.12047325891899999,1.7086282267139514
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000833.obj,0.12007476247616662,1.7064207467185724
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000834.obj,0.11959107421816662,1.7046203655758134
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000835.obj,0.11900392008783328,1.6975318220389788
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000836.obj,0.11865588490133333,1.6961955938859277
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000837.obj,0.11830006803683327,1.6957871176437305
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000838.obj,0.11770493555700001,1.7002471748532713
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000839.obj,0.11723431022766664,1.697790679764318
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000840.obj,0.11678547148249996,1.6943753696500574
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000841.obj,0.11643427925083334,1.6912463712735133
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000842.obj,0.11573600872966663,1.678967460838305
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000843.obj,0.11514482585716665,1.669537194192005
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000844.obj,0.11480076892316665,1.6656027667107494
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000845.obj,0.11448475870016667,1.6631846199696874
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000846.obj,0.11425361680300002,1.66331670863753
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000847.obj,0.11397920669650002,1.6608907484770838
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000848.obj,0.11378951441983334,1.6599895289240085
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000849.obj,0.11355936144350004,1.657082820620001
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000850.obj,0.11348934696616667,1.6575662974324397
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000851.obj,0.11346539204283337,1.660134687832863
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000852.obj,0.1135277847765,1.6535664140567707
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000853.obj,0.1138327169635,1.647847176773301
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000854.obj,0.11391152318066668,1.6487342591635525
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000855.obj,0.11418657634333332,1.652921021872191
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000856.obj,0.11437913112950004,1.6573888109492065
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000857.obj,0.11479831465800003,1.663565096926898
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000858.obj,0.11538301617550001,1.6714267508444798
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000859.obj,0.11595792864016669,1.6791249991090256
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000860.obj,0.11667297361766667,1.6880602144468217
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000861.obj,0.11742523267866668,1.6978910079649108
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000862.obj,0.118923648409,1.7141129234442747
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000863.obj,0.12008225750999997,1.7284150616901133
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000864.obj,0.12133431169649997,1.7438131138991038
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000865.obj,0.12252297912099996,1.7575080706902644
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000866.obj,0.12369059427066666,1.7729908391330091
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000867.obj,0.12453534727683331,1.7828458110554561
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000868.obj,0.12544236102999998,1.7928644929694122
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000869.obj,0.1262260920188333,1.8003045931829302
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000870.obj,0.1270128450233333,1.8077851803560538
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000871.obj,0.12755702828349996,1.8147397138432568
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000872.obj,0.12808489846766663,1.8196415682462164
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000873.obj,0.1285157018275,1.822045452537453
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000874.obj,0.12903934606466663,1.8246436697425716
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000875.obj,0.12966685573416664,1.8295161056239444
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000876.obj,0.1304478194405,1.8338733162622207
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000877.obj,0.1308313727923333,1.8363958962329026
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000878.obj,0.13124695586116664,1.835515787644341
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000879.obj,0.1317673072655,1.8373679944884425
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000880.obj,0.13179251844449996,1.8372839424446608
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000881.obj,0.1317315298638333,1.8331302609940543
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000882.obj,0.1313823424208333,1.826413354156828
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000883.obj,0.13054966566133333,1.8193125238934373
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000884.obj,0.13065258066833335,1.8170082586597187
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000885.obj,0.13098330497349994,1.8193128826888632
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000886.obj,0.13145088194066665,1.8240294183130603
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000887.obj,0.13184398735066669,1.827986606785689
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000888.obj,0.13211776219416665,1.8314486887945864
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000889.obj,0.1327181869603333,1.8384386915638895
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000890.obj,0.13287595105266664,1.841151534698428
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000891.obj,0.13311144393216662,1.847054248530191
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000892.obj,0.133083154408,1.8466743638973984
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000893.obj,0.13316066457933334,1.8471173720223266
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000894.obj,0.13326990995616664,1.8463454799075254
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000895.obj,0.13325148876216666,1.8460839343873625
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000896.obj,0.13318924090066664,1.8419777161047008
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000897.obj,0.13301707681483338,1.8388055479528653
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000898.obj,0.13269592053983334,1.8328457249706047
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000899.obj,0.13250872987600004,1.8298439595545113
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000900.obj,0.13207583856366667,1.8224001262823182
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000901.obj,0.131681073683,1.8150693431816642
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000902.obj,0.13120938385099998,1.8063570407033933
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000903.obj,0.13067654336066664,1.7943711267715259
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000904.obj,0.1301333964148333,1.7804352303018516
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000905.obj,0.12982781332116666,1.7781384528752688
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000906.obj,0.12911587985049996,1.770513855737872
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000907.obj,0.12849619225699996,1.7651387314174825
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000908.obj,0.12811708937933333,1.7636767833445162
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000909.obj,0.12721471903283332,1.7551437079031438
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000910.obj,0.12666005007266667,1.7502327465884815
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000911.obj,0.12576202733233333,1.741271778857154
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000912.obj,0.1249392877283333,1.7337734820257193
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000913.obj,0.1246077333385,1.7330050956808776
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000914.obj,0.1238928428308333,1.7265697574326764
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000915.obj,0.12318527515133329,1.7202280887297414
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000916.obj,0.1225800340038333,1.715900767274846
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000917.obj,0.12191474259133331,1.7100955243579479
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000918.obj,0.12142283947916661,1.7066580527817765
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000919.obj,0.12079530665799998,1.7016979460165012
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000920.obj,0.12038744088866665,1.7012690981931842
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000921.obj,0.11979518818466663,1.6987065238244425
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000922.obj,0.1193342481198333,1.695449367183606
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000923.obj,0.11897635002649998,1.6944944569057068
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000924.obj,0.11846667808349995,1.6919670470221588
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000925.obj,0.11808771171549998,1.6905970929460434
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000926.obj,0.1178165155055,1.691007840034364
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000927.obj,0.11734875781616666,1.691083141271107
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000928.obj,0.116638686643,1.693022750439676
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000929.obj,0.11618054085066666,1.6942303203992577
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000930.obj,0.11590501631833335,1.6926596437950723
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000931.obj,0.11553473600133335,1.6865223396207496
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000932.obj,0.11523295206649997,1.6806370104706134
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000933.obj,0.11514462789683333,1.678337074546179
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000934.obj,0.11552805301783332,1.6841916206998255
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000935.obj,0.11596771407766665,1.691161833376772
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000936.obj,0.11653556398533332,1.6980504941530001
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000937.obj,0.11680332745649993,1.6989801873917698
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000938.obj,0.1170794039108333,1.6981603130480956
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000939.obj,0.11713187768999996,1.6940214777521752
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000940.obj,0.11740975281216665,1.6982459947029511
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000941.obj,0.11740055876299998,1.695066366973551
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000942.obj,0.11759034757983333,1.6982413160247198
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000943.obj,0.11768923902966663,1.698542691611987
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000944.obj,0.11777156604216661,1.6997558123548533
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000945.obj,0.11794340029833333,1.700822018158304
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000946.obj,0.11823419849416664,1.704083183400183
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000947.obj,0.11832742177500002,1.703510815617896
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000948.obj,0.11850078118050002,1.7049384268410341
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000949.obj,0.11873845079999998,1.7048020328946711
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000950.obj,0.11899750600316664,1.7059622638447074
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000951.obj,0.11930240869716666,1.7081879428592421
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000952.obj,0.11948323097550001,1.7087516665956983
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000953.obj,0.11964195635549997,1.709057699132799
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000954.obj,0.11976894064516669,1.7086137719623853
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000955.obj,0.11999968240583331,1.709865774214621
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000956.obj,0.12031743227466665,1.7122034398999253
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000957.obj,0.12038902373533336,1.7112401792315362
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000958.obj,0.12099570780466665,1.7158560321427951
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000959.obj,0.12128998308416666,1.7171515851759698
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000960.obj,0.12154096413633333,1.7179201855887167
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000961.obj,0.12214644264116666,1.7231594338956502
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000962.obj,0.1224640665213333,1.723512713052004
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000963.obj,0.12329057123349998,1.7307844558421344
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000964.obj,0.12406042579249996,1.7379781383237618
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000965.obj,0.12500514949149993,1.747183501204247
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000966.obj,0.12587653059149997,1.7594075748190316
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000967.obj,0.12671638831933335,1.7703593064225096
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000968.obj,0.12763281567149998,1.7812011351866905
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000969.obj,0.128304702399,1.78758776520161
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000970.obj,0.12883283337733326,1.7913764193738695
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000971.obj,0.12923080674199994,1.7936561255750603
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000972.obj,0.12974178102999998,1.7982618727148567
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000973.obj,0.13023859867766666,1.8046901605455519
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000974.obj,0.13073568402433333,1.8112936894275273
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000975.obj,0.1310336836868333,1.8154129343367622
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000976.obj,0.1313483209595,1.818816750816356
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000977.obj,0.13193050341599996,1.8260470364023464
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000978.obj,0.1320573341936666,1.8264754661769762
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000979.obj,0.1324431378368333,1.8305135825898546
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000980.obj,0.13261153769966663,1.8327691616586226
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000981.obj,0.13251167270883332,1.8331709035953243
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000982.obj,0.1328114524353333,1.8369624156609106
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000983.obj,0.13228948134466667,1.8309453740248838
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000984.obj,0.13234265079299995,1.833278865827948
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000985.obj,0.13205298296866663,1.8324173513806672
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000986.obj,0.13173964871516664,1.827503786000845
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000987.obj,0.13126512959983333,1.8239481182950092
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000988.obj,0.13061509175033326,1.8184024744038083
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000989.obj,0.1302699988478333,1.8156199084229871
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000990.obj,0.1298002134996666,1.8125290581189586
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000991.obj,0.1292040801485,1.8063778382456555
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000992.obj,0.1288562633693333,1.8042548627746122
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000993.obj,0.12844889114749997,1.7982967213816186
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000994.obj,0.12802408953099997,1.7904336530044955
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000995.obj,0.12740707510716665,1.7829092184376147
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000996.obj,0.12707742723466664,1.7807845499625234
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000997.obj,0.12657188240949996,1.7766329618646217
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000998.obj,0.12635858996249996,1.7757488750351633
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000999.obj,0.1261160240263333,1.7754292818279842
result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001001000.obj,0.12569291424816667,1.7703944209429443


==> csv/Vol_and_Surf_Area_data_DSH2024_14.5_2.csv <==
Name,Volume,Area
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000001.obj,0.15916715946399998,2.0214087222296406
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000002.obj,0.16000104359799996,2.024826285917232
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000003.obj,0.16095047703433338,2.029047911328374
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000004.obj,0.162251978465,2.0385231666887287
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000005.obj,0.162905120919,2.0404835237639074
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000006.obj,0.15454973677000003,1.939783784169803
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000007.obj,0.15742096623316668,1.957915383929621
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000008.obj,0.15903141250699998,1.9714999972423806
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000009.obj,0.16028711435633333,1.9850290216950512
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000010.obj,0.16097871150316667,1.993221548702796
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000011.obj,0.16133353243750004,1.9990129412493056
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000012.obj,0.16246390255216667,2.0136109649513223
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000013.obj,0.16354742159883334,2.028103149878717
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000014.obj,0.16393005455366672,2.0341293516920653
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000015.obj,0.1648111984515,2.0468785607545716
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000016.obj,0.16521523270850003,2.055215676208749
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000017.obj,0.165168550486,2.0574536676780286
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000018.obj,0.1650140702698333,2.0577165322995468
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000019.obj,0.16469518794050003,2.0551297387809706
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000020.obj,0.16383806424633335,2.0466923158992767
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000021.obj,0.16300048742900003,2.0385759878231133
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000022.obj,0.16210467172366663,2.0293148581199176
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000023.obj,0.16178872161183333,2.0264989418441335
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000024.obj,0.16105370955866666,2.019463240346896
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000025.obj,0.16061969691699998,2.0170338881120866
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000026.obj,0.16030702599416669,2.016628621651499
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000027.obj,0.1597586611571667,2.010819154196708
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000028.obj,0.15960803994599998,2.011432502943888
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000029.obj,0.158862825993,2.004604622581927
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000030.obj,0.15712391702366668,1.9872127313586545
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000031.obj,0.15442545498033333,1.9601352832527028
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000032.obj,0.1523805857706667,1.9394180713911848
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000033.obj,0.15004041769499998,1.916321622387763
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000034.obj,0.1484800187716667,1.901705478104812
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000035.obj,0.14751335525416664,1.8930136360241727
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000036.obj,0.14681211987933332,1.8859683613588025
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000037.obj,0.14630213797900002,1.8843759273242962
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000038.obj,0.14154668541916668,1.8625453603716629
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000039.obj,0.1377500191225,1.8305544361989603
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000040.obj,0.13641032912516665,1.8209836346237203
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000041.obj,0.13581361170399997,1.8169613653564116
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000042.obj,0.13508551247349995,1.81063556452964
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000043.obj,0.13422446683099998,1.8022103155851912
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000044.obj,0.13303082360616666,1.7878318688920816
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000045.obj,0.13221049321733333,1.779167881289711
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000046.obj,0.131603184533,1.774880602338655
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000047.obj,0.13086105900516665,1.7668763343598837
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000048.obj,0.13022948463466666,1.7598670652371022
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000049.obj,0.12967268351699998,1.7544196210623249
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000050.obj,0.12917535858583332,1.7480653524112513
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000051.obj,0.1287284996998333,1.7436547368926831
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000052.obj,0.1285087178635,1.7412391717126305
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000053.obj,0.1284608257055,1.7382739599153432
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000054.obj,0.128414312074,1.7366611729284696
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000055.obj,0.12833334434199997,1.7343049795449745
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000056.obj,0.12820191290633332,1.7301371834076227
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000057.obj,0.1280598860735,1.7261562119568459
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000058.obj,0.12792546904433336,1.7229863906544316
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000059.obj,0.1280971283445,1.7226597267978458
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000060.obj,0.12839536762866666,1.722288400602961
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000061.obj,0.12887179534149995,1.7249782929610855
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000062.obj,0.12929916270749997,1.7273154280442669
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000063.obj,0.1298869512566666,1.733109013629515
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000064.obj,0.13055943285399998,1.738474339180908
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000065.obj,0.13149950036733332,1.7477621623586521
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000066.obj,0.13282596802933333,1.7623034613329345
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000067.obj,0.13413157380233331,1.774702178527525
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000068.obj,0.13525933305616666,1.7835433116946355
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000069.obj,0.13622833602999995,1.790191035243232
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000070.obj,0.13732711889283328,1.7987336540314118
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000071.obj,0.13946881893366664,1.817947612395005
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000072.obj,0.14188336322933331,1.8351348335943671
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000073.obj,0.14341376062399996,1.8456712194736946
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000074.obj,0.14446022536583333,1.8538215211689815
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000075.obj,0.1457780151326667,1.8644969210840932
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000076.obj,0.14721996483233335,1.875969743810102
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000077.obj,0.14882162981599997,1.890624276750269
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000078.obj,0.15077112290233335,1.9089181839730842
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000079.obj,0.15222752703533332,1.922613832307784
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000080.obj,0.15417081668283333,1.9442663936588345
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000081.obj,0.15612740587216664,1.9661509919549687
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000082.obj,0.15789440750349998,1.98591299094062
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000083.obj,0.1593310145325,2.0036659937139927
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000084.obj,0.16030024814649996,2.0143322111931785
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000085.obj,0.16065967327400002,2.017980536546901
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000086.obj,0.1605538730655,2.015000050931909
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000087.obj,0.16072108965266668,2.01489077866162
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000088.obj,0.16083109562683334,2.015870303979917
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000089.obj,0.1608144831715,2.015003815723218
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000090.obj,0.16062619318633337,2.0104061937546183
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000091.obj,0.16010699870816664,2.0042613932668796
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000092.obj,0.15958445406633334,1.997025863732448
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000093.obj,0.15948498996833332,1.9929731960225097
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000094.obj,0.15918963400816666,1.987201285969355
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000095.obj,0.15822022895033333,1.976906786668984
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000096.obj,0.15695988304233335,1.9629392595137438
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000097.obj,0.1544684411831666,1.9400979832246388
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000098.obj,0.14206811077866663,1.8473319063250808
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000099.obj,0.142199270178,1.8541099402875683
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000100.obj,0.14207653425399996,1.8511912904287935
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000101.obj,0.14225500092316662,1.8550280302168658
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000102.obj,0.142615610402,1.8612226304325776
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000103.obj,0.1430375821485,1.8642269008499737
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000104.obj,0.14337240976783333,1.8696479025989634
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000105.obj,0.14359126102,1.8709539740058183
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000106.obj,0.14362744479033332,1.8679983923332766
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000107.obj,0.14391792687233332,1.872146816170449
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000108.obj,0.14409252557133334,1.8776891033158871
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000109.obj,0.1440593095486667,1.8771155873543894
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000110.obj,0.1442769259585,1.8812099261618596
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000111.obj,0.144420340295,1.8856449487297737
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000112.obj,0.14446883969916666,1.8866811833502397
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000113.obj,0.14446839864033334,1.8888152084630425
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000114.obj,0.14422792492183337,1.8866625330406754
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000115.obj,0.14335823727049998,1.8812141463564434
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000116.obj,0.1427732279625,1.8808388720901976
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000117.obj,0.14203500291399998,1.8785956570899323
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000118.obj,0.14142306902366664,1.8835741702878224
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000119.obj,0.14100427081966665,1.8861777721931017
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000120.obj,0.140908285133,1.8915086738061868
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000121.obj,0.140550653547,1.8920515687125286
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000122.obj,0.1406431019643333,1.8987736368474815
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000123.obj,0.14079459136966666,1.900255916608264
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000124.obj,0.14136070174533333,1.9099809507073982
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000125.obj,0.1447167498345,1.907434371196437
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000126.obj,0.14826693440716665,1.9201181679004315
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000127.obj,0.14843935078999998,1.9186322128563826
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000128.obj,0.14776776861399998,1.9132616705656094
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000129.obj,0.14706664337833336,1.9091673473994293
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000130.obj,0.1466470729333333,1.9065141541834394
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000131.obj,0.1462947933755,1.9054298877415843
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000132.obj,0.1464295672971667,1.9066004717429907
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000133.obj,0.14701108971983334,1.9116788264245541
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000134.obj,0.1480960717923333,1.9205257288247517
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000135.obj,0.14858027908,1.9241313817256531
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000136.obj,0.1492384854323333,1.929371187709422
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000137.obj,0.1500125772328333,1.935741557012587
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000138.obj,0.15035249259133332,1.9371532871700836
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000139.obj,0.15052433271716664,1.9376637072829273
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000140.obj,0.15043314582550005,1.934461564623104
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000141.obj,0.15027385862450002,1.9305617022205117
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000142.obj,0.14995873440183333,1.9264053164012178
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000143.obj,0.14985702000133333,1.9235920700731313
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000144.obj,0.14963920827366664,1.9207061446084965
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000145.obj,0.14957116444149998,1.9201316836583295
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000146.obj,0.14951778660383333,1.920583510797673
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000147.obj,0.14804809123416668,1.9113650333292538
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000148.obj,0.14663645806699996,1.9109283002366257
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000149.obj,0.14360342761283332,1.8837007331753044
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000150.obj,0.14100917893183335,1.8489051412905146
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000151.obj,0.14104281329466667,1.8472958031718645
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000152.obj,0.14063212455599997,1.8400957539251772
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000153.obj,0.14007115214333332,1.8315196372592348
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000154.obj,0.13995112192116665,1.8286000074338815
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000155.obj,0.13930847925550005,1.8200731276079103
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000156.obj,0.13817506300666665,1.8079755462405402
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000157.obj,0.13814781871216664,1.808839562489751
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000158.obj,0.1385016622263333,1.8108574904459123
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000159.obj,0.13800763822533332,1.8026401508843435
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000160.obj,0.1371826466128333,1.7928261414832074
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000161.obj,0.13638735060499996,1.7822795570073762
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000162.obj,0.13581717917616667,1.7732487230375134
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000163.obj,0.1348058167213333,1.7598743168501656
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000164.obj,0.13422715363899998,1.7528325731689198
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000165.obj,0.1337809271783333,1.7460313545631911
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000166.obj,0.1338593787255,1.7443267234808328
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000167.obj,0.13417588970283328,1.7447762495653563
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000168.obj,0.13488807108416664,1.7491888181347708
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000169.obj,0.13541431307866664,1.7537461604762061
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000170.obj,0.13586666451449997,1.7566451614622984
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000171.obj,0.13638902087716662,1.7599426190941483
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000172.obj,0.13709702891249997,1.7652340160741837
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000173.obj,0.13788916568483334,1.771627583765794
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000174.obj,0.13876939993483334,1.7819687063899805
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000175.obj,0.14034080838916663,1.7995401229242236
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000176.obj,0.14248291459783335,1.8188793574589883
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000177.obj,0.14373752762466668,1.8295167272413169
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000178.obj,0.14474129585749998,1.8396959521643097
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000179.obj,0.14567823193966667,1.8496746433434734
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000180.obj,0.14673654922483337,1.8618465405492384
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000181.obj,0.14797491719966666,1.875677379090336
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000182.obj,0.1494734057245,1.8931714439187524
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000183.obj,0.15071227526483327,1.9090151595490255
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000184.obj,0.15216026517149997,1.928044839779211
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000185.obj,0.154143369004,1.9528855253779107
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000186.obj,0.15511029638049997,1.9685417547969946
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000187.obj,0.1564858529033333,1.990159500891647
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000188.obj,0.15769117149849998,2.009621691419365
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000189.obj,0.1578826651871667,2.016868583913571
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000190.obj,0.158222830353,2.027242884121844
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000191.obj,0.1581447971386667,2.031107949719025
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000192.obj,0.1582216967981667,2.0377734476511726
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000193.obj,0.15818518877116666,2.041230840066038
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000194.obj,0.15809170626733332,2.042551818724902
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000195.obj,0.15781871596933333,2.0401162190526283
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000196.obj,0.157297295612,2.0336836429726
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000197.obj,0.15680868090516667,2.026627668395916
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000198.obj,0.15624324463383332,2.014824869011846
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000199.obj,0.15533896467483332,1.9993001112348228
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000200.obj,0.15330068145033332,1.9700924858605546
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000201.obj,0.15139855551416664,1.9462736068308095
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000202.obj,0.14989338200366667,1.9283523342322948
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000203.obj,0.148922174978,1.9174053894582277
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000204.obj,0.14794463809416664,1.9070120166201037
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000205.obj,0.14598593304683338,1.8871323209910995
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000206.obj,0.13938622442299997,1.85150388437539
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000207.obj,0.1369939569,1.829016403678707
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000208.obj,0.137459758739,1.8388194883329425
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000209.obj,0.13823326467633332,1.8488055614054355
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000210.obj,0.13795255497283332,1.8427959546578352
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000211.obj,0.13815192510366664,1.844884079386711
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000212.obj,0.13804518434266666,1.8437078368715285
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000213.obj,0.13765264498349997,1.8367082827561814
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000214.obj,0.13743228235866664,1.8321711413170723
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000215.obj,0.137549589077,1.8338294920118763
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000216.obj,0.13703437780049996,1.8238967473253418
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000217.obj,0.13662309850916665,1.8166156611668292
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000218.obj,0.1358493471503333,1.8024230316290621
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000219.obj,0.13492804581033332,1.7875682453949142
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000220.obj,0.13438244092016663,1.7784658915142937
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000221.obj,0.133916396234,1.770609113793819
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000222.obj,0.13371620608499998,1.7673209695989944
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000223.obj,0.13348378484933332,1.7661657400240318
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000224.obj,0.13329451808349996,1.7640581962249648
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000225.obj,0.13310613621283332,1.7626239710616958
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000226.obj,0.13326462126233335,1.7656238429055284
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000227.obj,0.13345880669966662,1.7676682217083948
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000228.obj,0.13385529476116667,1.7711103046447283
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000229.obj,0.13459750598916667,1.7790848068882892
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000230.obj,0.13653989814133333,1.7975249551400878
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000231.obj,0.14039988855866667,1.8305623468307135
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000232.obj,0.14373054163566662,1.8519948849804981
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000233.obj,0.14539743693133328,1.8660975219163112
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000234.obj,0.14731922530516664,1.884515141197677
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000235.obj,0.1487802566058333,1.898186840047235
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000236.obj,0.15049614336133332,1.915833930842658
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000237.obj,0.15234090626966665,1.9354268916049664
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000238.obj,0.15440879440249997,1.9579354144102603
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000239.obj,0.15637278605250002,1.9810944670804418
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000240.obj,0.15808368951133334,2.000980361601849
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000241.obj,0.15898574254249997,2.009656936225852
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000242.obj,0.15975454799533328,2.017220637839223
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000243.obj,0.16015393707616665,2.019458663254711
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000244.obj,0.16073000139733332,2.023718854386727
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000245.obj,0.161409685302,2.0314263153256054
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000246.obj,0.16178508196866664,2.033861255961663
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000247.obj,0.16175803109116665,2.0317917884420713
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000248.obj,0.16159617825,2.028611408285183
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000249.obj,0.16082846503583337,2.0174993762496864
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000250.obj,0.15998932563150003,2.0066872085925684
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000251.obj,0.15823531923666662,1.9856024036958044
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000252.obj,0.15680855864566667,1.968365517998151
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000253.obj,0.15523465234116668,1.9509958568693018
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000254.obj,0.15347552277433335,1.9352308786830656
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000255.obj,0.1505735090515,1.9133656314556755
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000256.obj,0.14726423839250002,1.8867744510796256
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000257.obj,0.14391588740999997,1.855542874180766
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000258.obj,0.14191664883149996,1.8364909351281204
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000259.obj,0.1408488852733333,1.8277779812029404
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000260.obj,0.14034912789283333,1.8272667416974329
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000261.obj,0.1405302970798333,1.8361115374104184
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000262.obj,0.14029985684083332,1.8351263933569701
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000263.obj,0.14012883912183333,1.8374197187116117
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000264.obj,0.139867477793,1.8381936990915548
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000265.obj,0.13971671756149998,1.838571478475816
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000266.obj,0.13938000265016665,1.8357040196004188
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000267.obj,0.1391743331573333,1.835122125059639
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000268.obj,0.13891495226849998,1.833989344302122
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000269.obj,0.1385997653471667,1.83010602994042
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000270.obj,0.1384304741083333,1.8292772623649127
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000271.obj,0.13813765873350003,1.8247236956932482
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000272.obj,0.1376755055528333,1.8190472799187398
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000273.obj,0.1371487762968333,1.8123213901671567
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000274.obj,0.13675153906516666,1.8089808164429348
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000275.obj,0.13659449849083333,1.8083118660101238
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000276.obj,0.13649479830983333,1.8061291230294754
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000277.obj,0.1364023916561667,1.8039741637811122
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000278.obj,0.13642241899566665,1.8070672635721736
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000279.obj,0.13670376405399992,1.8112202172539587
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000280.obj,0.13681997261749998,1.8130481982616797
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000281.obj,0.13710428014899997,1.81674620969357
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000282.obj,0.13750644428666664,1.825413545244902
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000283.obj,0.13782594033633333,1.8287021764014577
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000284.obj,0.1380561916823333,1.8320410081441703
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000285.obj,0.13846774843766663,1.8400606228034815
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000286.obj,0.1386974193688333,1.840887366907037
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000287.obj,0.1389979620233333,1.8464536681959784
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000288.obj,0.14019504900000002,1.8693063711476432
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000289.obj,0.1426374816148333,1.8905791590048264
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000290.obj,0.148265318325,1.919018313133651
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000291.obj,0.14991342606699998,1.9201687052414347
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000292.obj,0.1499610075556666,1.9204238717487674
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000293.obj,0.1503059963523333,1.9256474755791713
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000294.obj,0.15143614553600002,1.9392990127886147
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000295.obj,0.152883003829,1.9557432093733946
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000296.obj,0.15434557223283335,1.9703811671277713
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000297.obj,0.15499656610516663,1.9770171619970311
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000298.obj,0.15578378524216663,1.9848505111269428
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000299.obj,0.15659762683383333,1.993048924317919
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000300.obj,0.15772117199116664,2.006382972728988
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000301.obj,0.15833584362933328,2.0121281783129534
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000302.obj,0.15888395726166668,2.0161753401475577
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000303.obj,0.15886516390166666,2.0132820345787086
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000304.obj,0.15804318050383337,1.998570511506837
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000305.obj,0.15707120531249996,1.9841894464519083
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000306.obj,0.15558803627416665,1.9624686634388562
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000307.obj,0.15402417656650003,1.9431176967904928
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000308.obj,0.15268984886666667,1.9276667117546384
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000309.obj,0.15079831598016663,1.907628529597175
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000310.obj,0.14813862051916665,1.8811385312741145
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000311.obj,0.14236126618383335,1.8376241304595993
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000312.obj,0.13636434793283336,1.7902639669519973
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000313.obj,0.13606287205066667,1.7852905060645103
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000314.obj,0.13478673333599997,1.7710995623694634
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000315.obj,0.1336510723775,1.7554031568768675
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000316.obj,0.13289043330216663,1.7490085130312567
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000317.obj,0.1320216716166666,1.736428301927422
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000318.obj,0.1317328158225,1.7305192796484472
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000319.obj,0.1314118659585,1.7252605898449738
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000320.obj,0.13129979818816662,1.725241646025996
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000321.obj,0.1313445780215,1.7220821889758793
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000322.obj,0.13122899708199998,1.720949233968957
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000323.obj,0.13153311267766668,1.7234912254712413
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000324.obj,0.13191535116766664,1.7261388182220883
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000325.obj,0.1323812939133333,1.730842569024993
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000326.obj,0.13256654062716666,1.735583640242905
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000327.obj,0.1327994097988333,1.7376966896656183
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000328.obj,0.1331687640703333,1.742451136833941
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000329.obj,0.13363570838566663,1.7479130457954613
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000330.obj,0.1339934308095,1.7513263849991556
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000331.obj,0.13447823476716664,1.755527514255618
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000332.obj,0.13541532852766666,1.7648885913058938
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000333.obj,0.13606031876466662,1.7718212826395014
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000334.obj,0.13647906883316663,1.7750851504305016
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000335.obj,0.13707172143666665,1.780122323535357
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000336.obj,0.13740213683949998,1.7840272503234411
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000337.obj,0.13768201913649994,1.78863925583017
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000338.obj,0.1381926459008333,1.7947662293635127
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000339.obj,0.13871283912033333,1.8017776411044517
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000340.obj,0.13930069273766665,1.8090730110948139
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000341.obj,0.13976449156999998,1.8144958441429753
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000342.obj,0.14087163195133331,1.823711278272469
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000343.obj,0.14256405139983336,1.8386603434263282
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000344.obj,0.14367580427233334,1.849477380468842
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000345.obj,0.14500425777416664,1.8643751792496135
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000346.obj,0.14603379611,1.8782526320616466
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000347.obj,0.1480041987095,1.9004127132586943
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000348.obj,0.15061796431516666,1.9324395400277394
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000349.obj,0.15284301269833334,1.9593323606598565
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000350.obj,0.1547555175705,1.9843006407584158
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000351.obj,0.15634433770033335,2.005687751059054
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000352.obj,0.1574860406625,2.02122956970902
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000353.obj,0.158428745903,2.0341439127634136
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000354.obj,0.158989483446,2.0422391782833014
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000355.obj,0.15924880098633334,2.0456746771835204
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000356.obj,0.15939390563483333,2.0475699107850196
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000357.obj,0.1593395547105,2.0467275160696032
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000358.obj,0.15901862391666666,2.0428391353106727
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000359.obj,0.15848717274183335,2.0360997895414696
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000360.obj,0.15763206014983336,2.025248270182513
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000361.obj,0.15680378974450002,2.0134308428842393
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000362.obj,0.15531837566266665,1.9939231283950005
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000363.obj,0.15354518618850005,1.972834693536771
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000364.obj,0.14615670188783336,1.955910443078565
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000365.obj,0.14488392822633334,1.9167430519582218
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000366.obj,0.14252744073466667,1.890170109153384
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000367.obj,0.14263898529766664,1.889153926283952
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000368.obj,0.14297535172716663,1.8919699331257438
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000369.obj,0.1432765689073333,1.8943380953769233
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000370.obj,0.143365427704,1.8922583920909966
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000371.obj,0.14384804616383334,1.8960530165369305
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000372.obj,0.14415621434783332,1.8977157255269357
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000373.obj,0.14450696637316665,1.8980733782849468
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000374.obj,0.14498648181699997,1.901672860516351
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000375.obj,0.1453959432301667,1.9040617774900224
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000376.obj,0.1459757068121667,1.9080455722903353
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000377.obj,0.14607059763133332,1.9053535308752474
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000378.obj,0.1461944164243333,1.9054858167389268
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000379.obj,0.14598905987799998,1.9005632326677548
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000380.obj,0.14547964839566663,1.8935772169984453
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000381.obj,0.14475831391949998,1.8846772854377325
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000382.obj,0.14392742425549998,1.874460027062883
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000383.obj,0.14330097520583338,1.8686955125107798
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000384.obj,0.1424609942728333,1.8597860695966757
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000385.obj,0.14142055370549994,1.848498017936366
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000386.obj,0.1404723833398333,1.8367664074634458
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000387.obj,0.13902178807233334,1.8096303456025276
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000388.obj,0.13881455242983334,1.8036640182526047
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000389.obj,0.13945153351566664,1.8078476684014442
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000390.obj,0.14326995764016662,1.845305609207995
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000391.obj,0.14683090564833332,1.8718595203236168
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000392.obj,0.14769880724333329,1.8753678989546951
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000393.obj,0.1483185693623333,1.879680645060582
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000394.obj,0.14893702009066664,1.885547155803458
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000395.obj,0.14959315002166665,1.8934986845822466
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000396.obj,0.15050457378433332,1.9040362418089751
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000397.obj,0.1512343075563333,1.9123194010191829
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000398.obj,0.1528274798828333,1.9291084211667442
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000399.obj,0.15499997685349998,1.953681726092394
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000400.obj,0.15694334557349998,1.9763749406862487
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000401.obj,0.15775303050366668,1.9849889490600345
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000402.obj,0.15776796310466662,1.9846076174157419
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000403.obj,0.15687280179299998,1.9723276052022125
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000404.obj,0.1559882676573333,1.9617290945597488
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000405.obj,0.15503470116533336,1.9500672267218402
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000406.obj,0.15326592719966664,1.9301818769177825
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000407.obj,0.15211676549916667,1.9177724283998272
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000408.obj,0.150961479942,1.9060654109004398
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000409.obj,0.14949755459383335,1.892533977542053
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000410.obj,0.14887325268816662,1.8880330942679728
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000411.obj,0.14746227072849996,1.8744362109301889
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000412.obj,0.14665691521699997,1.8668944674801777
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000413.obj,0.1465116926833333,1.8661044317165578
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000414.obj,0.14552467210549996,1.8556404427585091
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000415.obj,0.14526040793783332,1.8554075963548309
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000416.obj,0.1442187286355,1.849738904260173
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000417.obj,0.14210785573633328,1.8403522190628947
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000418.obj,0.13835783271049995,1.8080278306273818
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000419.obj,0.13588209471116663,1.7865332837985919
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000420.obj,0.13389788667633332,1.769215879387446
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000421.obj,0.1325266666445,1.7590160976053129
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000422.obj,0.131445458097,1.7479056836276994
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000423.obj,0.1306645486038333,1.7395913917066401
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000424.obj,0.12998611156766665,1.7312708863865485
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000425.obj,0.12944053052549997,1.7230460020851193
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000426.obj,0.12911580092866665,1.71819436774415
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000427.obj,0.12882897847383332,1.7144306462664824
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000428.obj,0.12868518355466665,1.7125236419643346
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000429.obj,0.12843666929966668,1.711553046415157
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000430.obj,0.12832750295699996,1.713658601077747
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000431.obj,0.12837504743533334,1.7149687355133825
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000432.obj,0.1286797015843333,1.7220917968133633
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000433.obj,0.12903599058349996,1.729143030765603
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000434.obj,0.12976030777199998,1.7400456324727902
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000435.obj,0.13055026883366666,1.7530200289241862
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000436.obj,0.13149800056016667,1.7686094243010393
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000437.obj,0.1327922676243333,1.7883230174639946
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000438.obj,0.1337492336903333,1.8015453544411133
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000439.obj,0.13462387678083332,1.811143913127402
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000440.obj,0.13552826308116664,1.822795042928234
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000441.obj,0.13611310615099997,1.8295392840131437
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000442.obj,0.13677740747149997,1.8356764725681398
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000443.obj,0.13718888979866664,1.8369900270693666
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000444.obj,0.1376620382538333,1.840121257689409
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000445.obj,0.13797973112216666,1.8374380752905306
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000446.obj,0.14034764814999998,1.8537680335691247
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000447.obj,0.14517405030366662,1.891413136973551
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000448.obj,0.14626618320150003,1.8907054093650386
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000449.obj,0.14702703651666665,1.898167996643804
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000450.obj,0.14792525463599995,1.9088608751981002
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000451.obj,0.14939419549299995,1.9246136030736392
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000452.obj,0.15054290385866664,1.9335900663596952
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000453.obj,0.15267491781033332,1.953713464475941
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000454.obj,0.15524618303216667,1.9791083073827784
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000455.obj,0.15723384935783336,1.9996377100101586
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000456.obj,0.1591176480671666,2.02151301587076
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000457.obj,0.16067175411083334,2.0393131633768995
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000458.obj,0.16171736183883334,2.04985126138215
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000459.obj,0.1628650088691667,2.062343463157882
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000460.obj,0.16333533352466667,2.0660173604272853
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000461.obj,0.16410918507849998,2.0727970453878957
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000462.obj,0.16476884206616665,2.0772510865310307
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000463.obj,0.1654634408783333,2.083673392773617
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000464.obj,0.1658123087228333,2.0852889366376597
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000465.obj,0.16587364562083334,2.0826894110234715
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000466.obj,0.16556479858316664,2.075976696405052
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000467.obj,0.1648481896285,2.063489142746904
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000468.obj,0.16390794695083336,2.0486788373576688
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000469.obj,0.1623754210458333,2.024691852609854
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000470.obj,0.16021357431700003,1.9961420621832167
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000471.obj,0.15739522558749997,1.9629926498686618
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000472.obj,0.1539902645295,1.9297667664759544
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000473.obj,0.144774283229,1.8734982445455028
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000474.obj,0.14068952829516668,1.8234380047461163
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000475.obj,0.13981426384466666,1.814127180006085
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000476.obj,0.14073892448233333,1.82560899849577
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000477.obj,0.14098809636083331,1.828046257256567
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000478.obj,0.14073658845133336,1.8251462835839487
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000479.obj,0.1404892464945,1.8239725452956195
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000480.obj,0.14021680287349997,1.818497373646971
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000481.obj,0.140007774965,1.8120291721451698
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000482.obj,0.13974665648883333,1.8100485152919452
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000483.obj,0.1395823347443333,1.806142143171309
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000484.obj,0.13949297000366667,1.8039039097061393
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000485.obj,0.13920108391966662,1.8012298769844435
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000486.obj,0.139020223535,1.7978526834452442
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000487.obj,0.13866943167416662,1.7955248209826493
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000488.obj,0.13834772871849996,1.7922648093939426
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000489.obj,0.1379398583425,1.7869693579111254
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000490.obj,0.13757542293483332,1.7845902831767158
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000491.obj,0.13737106532916665,1.7825943194841047
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000492.obj,0.13706919961183334,1.7826092819858572
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000493.obj,0.1369616580086666,1.7828009510067693
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000494.obj,0.1367438471273333,1.7828939217429856
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000495.obj,0.13647771223066665,1.7847739950915393
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000496.obj,0.1362025587888333,1.7823673931549076
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000497.obj,0.13569813026766664,1.7813566860348538
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000498.obj,0.13511555780066664,1.7763445331242018
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000499.obj,0.13510228943849997,1.7786751835472552
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000500.obj,0.1355427291598333,1.7856386255007561
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000501.obj,0.13725001643033335,1.7991069163945854
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000502.obj,0.14098099570966663,1.8393057922304115
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000503.obj,0.14455286309766666,1.865056883093474
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000504.obj,0.14583410136449998,1.8795377740151182
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000505.obj,0.14711125427583335,1.895065054658282
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000506.obj,0.14880830070099998,1.9163441055419141
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000507.obj,0.15058173613249998,1.939850036192339
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000508.obj,0.15178824189666668,1.9568717187310478
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000509.obj,0.1526479431015,1.9701771659712826
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000510.obj,0.1534962617775,1.983788427499598
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000511.obj,0.15398936440383335,1.9924167580304843
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000512.obj,0.1542008238356667,1.9982262340245172
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000513.obj,0.15437071892916665,2.002585076791818
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000514.obj,0.15453868196916667,2.0055914996355453
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000515.obj,0.15462929954799998,2.0080606896268804
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000516.obj,0.15478061921183328,2.009872326746499
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000517.obj,0.15477064894866666,2.0092092682903155
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000518.obj,0.15445116789733332,2.0041459583760584
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000519.obj,0.1541532357928333,1.9990842226263088
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000520.obj,0.15355796711400005,1.9916070619588937
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000521.obj,0.15239193492883335,1.9769722123563254
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000522.obj,0.1506262333513333,1.9566835954800135
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000523.obj,0.14915372321149997,1.9412716293022991
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000524.obj,0.14777069151116662,1.9296132295732253
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000525.obj,0.14521446530666665,1.912816974400512
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000526.obj,0.14233635151316665,1.8897532649861581
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000527.obj,0.1408671501268333,1.8769989258550024
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000528.obj,0.13956274107366662,1.8619942986633735
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000529.obj,0.1394473899441666,1.859267772187478
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000530.obj,0.1400712357866666,1.867109890926263
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000531.obj,0.14071347892733332,1.873420096737573
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000532.obj,0.14083172713283335,1.8724004715787739
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000533.obj,0.1410209676543333,1.8731346572790255
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000534.obj,0.141155246515,1.870767350433711
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000535.obj,0.14121532318749996,1.868528458990025
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000536.obj,0.14080174255966665,1.8600915262018674
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000537.obj,0.14042465331416665,1.8536894581284822
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000538.obj,0.13976689130783332,1.8393690039239288
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000539.obj,0.13928663058833327,1.8269403822436003
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000540.obj,0.13935995376849997,1.8232625932424835
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000541.obj,0.13919761821816665,1.8199235514224132
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000542.obj,0.1391657287158333,1.8140927214436469
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000543.obj,0.13937103988249996,1.8132717743598814
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000544.obj,0.13975796490566667,1.8169530571600585
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000545.obj,0.14079916400366663,1.8247370886144794
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000546.obj,0.14167782381283334,1.8303386399907464
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000547.obj,0.1429976898555,1.8403403114924266
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000548.obj,0.14475098196849995,1.850469668421532
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000549.obj,0.14608501682049996,1.8567840830773406
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000550.obj,0.14664576108049995,1.8576703899958404
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000551.obj,0.14691387539166667,1.857561750778875
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000552.obj,0.14711262972916667,1.8596496895700496
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000553.obj,0.14767839707716665,1.8660422685398972
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000554.obj,0.14822399066916667,1.8717906118432517
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000555.obj,0.14869273716166664,1.8759411481582118
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000556.obj,0.1494113632825,1.882530440442655
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000557.obj,0.15004476369733333,1.8885918335432892
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000558.obj,0.150766646923,1.8959546842594168
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000559.obj,0.1512967965903333,1.900842709801731
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000560.obj,0.1514957014473333,1.90312760610977
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000561.obj,0.15175781353733334,1.9057787714777117
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000562.obj,0.15179657597933333,1.907207495146756
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000563.obj,0.15149260505833334,1.9040396719998969
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000564.obj,0.1514758520878333,1.90459896204904
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000565.obj,0.1511582880788333,1.9028204262448791
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000566.obj,0.1506048489615,1.897869748615764
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000567.obj,0.150266599816,1.8951568036165847
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000568.obj,0.1502161659565,1.8972787275683318
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000569.obj,0.14978237456083335,1.8936156932819221
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000570.obj,0.14927111302666665,1.8889537918613022
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000571.obj,0.14890930331416666,1.8867785306142615
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000572.obj,0.14876541750283334,1.8850571207396043
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000573.obj,0.14829236283383332,1.8804530754472046
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000574.obj,0.1482225937095,1.8805217541861843
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000575.obj,0.14807817177266666,1.8798397733188192
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000576.obj,0.14739715608483334,1.87449395534048
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000577.obj,0.14648899912216667,1.8662284983464008
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000578.obj,0.14592248905066668,1.8620122381693511
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000579.obj,0.14506358632733335,1.8540697929900452
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000580.obj,0.14325998265433332,1.843551348514401
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000581.obj,0.13992758736966665,1.8216961065341095
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000582.obj,0.13710058133349995,1.7985559191577165
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000583.obj,0.13510720057316666,1.7800997796232463
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000584.obj,0.13395947989783336,1.7719329618151793
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000585.obj,0.1332842235791667,1.7694139130962843
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000586.obj,0.13290165971616666,1.7689048141540789
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000587.obj,0.13238262255150002,1.7661538823048586
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000588.obj,0.1321754438918333,1.7696349190210692
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000589.obj,0.1319802823185,1.7702869227933775
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000590.obj,0.13210331621549995,1.7751563932043393
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000591.obj,0.13227648860916663,1.7808454587926648
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000592.obj,0.1326911950793333,1.7885559715437331
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000593.obj,0.13323823906483334,1.7968144089171467
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000594.obj,0.1338887953438333,1.806833501365901
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000595.obj,0.1345987661035,1.8166607967430373
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000596.obj,0.13526408752516664,1.8239946583854243
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000597.obj,0.13605558614466662,1.834688466292383
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000598.obj,0.13690259628416665,1.844049470440344
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000599.obj,0.13761578511149997,1.8533830521206025
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000600.obj,0.1383690852858333,1.8625303587078805
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000601.obj,0.13894468291133327,1.8689165887758892
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000602.obj,0.13966488316299996,1.877225171779834
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000603.obj,0.14076042901716665,1.8904601706247013
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000604.obj,0.14166368017999997,1.8996017884931602
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000605.obj,0.1428445433665,1.9112723296029654
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000606.obj,0.14457041566433332,1.9266744006011685
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000607.obj,0.1491277430643333,1.966138860334642
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000608.obj,0.1497758305735,1.9671096342576484
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000609.obj,0.1519058409455,1.9865622521336304
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000610.obj,0.1526715925075,1.9912613582347778
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000611.obj,0.15323761755749998,1.9933495818379101
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000612.obj,0.15282834756999994,1.9822807863234226
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000613.obj,0.15225125227316666,1.9737866207078756
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000614.obj,0.14973891907216666,1.9552354740122713
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000615.obj,0.154918998337,1.9844173507994303
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000616.obj,0.1568979416721667,1.9916172889618808
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000617.obj,0.15897672473149999,2.0122715100745383
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000618.obj,0.16045554443566667,2.0247862919289874
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000619.obj,0.1614465975175,2.0336720296020676
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000620.obj,0.1626557642095,2.0455335907531937
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000621.obj,0.16340713662083334,2.051966176754991
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000622.obj,0.1638494011185,2.055692014634194
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000623.obj,0.1639945244928333,2.054884486629065
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000624.obj,0.16398249392716663,2.051925332604453
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000625.obj,0.16401194381416673,2.0490410726957244
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000626.obj,0.16385792714233335,2.0460054705332666
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000627.obj,0.163359552394,2.037548332796345
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000628.obj,0.16235824102033333,2.0224492442292066
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000629.obj,0.16073779792666668,2.0011804694370294
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000630.obj,0.15927041639366668,1.9831983242553202
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000631.obj,0.1570004373535,1.9557564805285588
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000632.obj,0.15469480069083333,1.9314307599220093
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000633.obj,0.15269555555033332,1.9109491265143885
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000634.obj,0.15029637251366668,1.8906543100124067
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000635.obj,0.14699241896799997,1.8628758103762104
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000636.obj,0.14322036927850001,1.8305071320369408
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000637.obj,0.1409850972765,1.8080506086814983
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000638.obj,0.1401737203253333,1.7982641971944007
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000639.obj,0.13902383980066663,1.7837976905769153
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000640.obj,0.13827388350599998,1.7748970896567566
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000641.obj,0.13806116647749997,1.7732436913734204
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000642.obj,0.13775696416299998,1.7690221432176279
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000643.obj,0.13751197769183338,1.7673705031655373
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000644.obj,0.13737230892616667,1.7669742869007714
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000645.obj,0.13716047112283336,1.7646663026499239
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000646.obj,0.13701536546016663,1.7638544591194834
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000647.obj,0.13704631618616667,1.7645082358700093
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000648.obj,0.136986876544,1.7671313413649095
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000649.obj,0.13696097655933337,1.767391946397813
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000650.obj,0.13667698535716666,1.7665690206132958
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000651.obj,0.13643971514266665,1.7664402946677422
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000652.obj,0.13618564568566666,1.767596747739461
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000653.obj,0.1358542966135,1.764095438137852
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000654.obj,0.13558197164516664,1.7642963374927951
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000655.obj,0.13524684591999994,1.7624020555122109
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000656.obj,0.13517345130066666,1.760318040076729
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000657.obj,0.135073022102,1.7610422514696074
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000658.obj,0.13526570323999998,1.766830068632771
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000659.obj,0.13563523594533333,1.7726409147139663
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000660.obj,0.13714347584616665,1.7908823551136352
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000661.obj,0.14001214340133333,1.8160877073437205
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000662.obj,0.14214228254716665,1.836938681432016
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000663.obj,0.1439889421511667,1.85909221864179
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000664.obj,0.14611013120899996,1.8843211964329247
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000665.obj,0.14814678306833334,1.9103194197420836
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000666.obj,0.15009194254866667,1.9361320876885615
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000667.obj,0.15134709248499995,1.9568629668219981
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000668.obj,0.15232377168016667,1.975347536644684
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000669.obj,0.15265679840983332,1.9859678705330635
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000670.obj,0.15330645842816665,2.0006316103073805
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000671.obj,0.15357976614383334,2.008937633493271
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000672.obj,0.15402695386283333,2.0179130739929314
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000673.obj,0.15441208048883337,2.02625720633757
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000674.obj,0.15452432075199998,2.0297799646017465
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000675.obj,0.15466361129666664,2.0310261916048384
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000676.obj,0.15477957339566664,2.031824445873375
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000677.obj,0.15484261522633333,2.0307635472764076
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000678.obj,0.1545124439965,2.023515275074924
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000679.obj,0.15423659042733334,2.0189200027106065
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000680.obj,0.15388631799766664,2.0137174951980166
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000681.obj,0.1526675744881667,2.001760003794259
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000682.obj,0.15105880021049997,1.9893073190537702
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000683.obj,0.14945129689866665,1.9789222991123565
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000684.obj,0.14753098460300001,1.965642850339657
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000685.obj,0.1461233310688333,1.9487473243025364
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000686.obj,0.14556064916633332,1.9413076960037734
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000687.obj,0.14546945140949996,1.9375153498642994
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000688.obj,0.14506976307499997,1.9299762173051453
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000689.obj,0.14505153133116666,1.9258423910769957
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000690.obj,0.145874507855,1.932254150920621
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000691.obj,0.1460686948453333,1.9312171907175706
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000692.obj,0.14672707308499996,1.9350710799017088
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000693.obj,0.14665409143666663,1.93016779278465
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000694.obj,0.14589550563033332,1.9173988165198494
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000695.obj,0.14525883131200001,1.9047995561044873
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000696.obj,0.14470795335933334,1.8944763775569438
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000697.obj,0.14499376439916667,1.8931455733865765
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000698.obj,0.14886335917999996,1.9218203134410041
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000699.obj,0.15249419983233328,1.933091058708671
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000700.obj,0.1526626319328333,1.9328737492711854
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000701.obj,0.152936376477,1.934947615135735
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000702.obj,0.1530449453208333,1.934614426910486
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000703.obj,0.1530130983705,1.9333330159165756
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000704.obj,0.15298508810150002,1.93254857562767
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000705.obj,0.1528892614215,1.929835673931056
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000706.obj,0.15303638925199997,1.9299198717602408
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000707.obj,0.15312256017316667,1.9293468938442833
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000708.obj,0.15403745250049994,1.9355656034473108
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000709.obj,0.15479425330616667,1.9400234152005138
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000710.obj,0.15492062918133334,1.9389265805716258
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000711.obj,0.15506077698283335,1.9380567505962596
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000712.obj,0.15500292982566666,1.9354163815026333
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000713.obj,0.15413800641733327,1.9253229842445334
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000714.obj,0.15331269660199998,1.915872856935142
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000715.obj,0.15161953011083332,1.8996153434776346
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000716.obj,0.15041921592649998,1.8870777406516392
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000717.obj,0.14891614297466665,1.871649854888097
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000718.obj,0.14789540167616663,1.8595935235741998
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000719.obj,0.14698920225616663,1.848467727987088
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000720.obj,0.14643317744683332,1.8438406072978155
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000721.obj,0.14556661808716662,1.8397729316923597
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000722.obj,0.14128174530816667,1.8014291043098642
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000723.obj,0.1384031069668333,1.7751550808587493
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000724.obj,0.137574081721,1.7737430250178914
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000725.obj,0.1371664155555,1.772120401835146
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000726.obj,0.13705493310216665,1.7711025869732178
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000727.obj,0.13689043132816667,1.770006860263666
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000728.obj,0.13682293576449997,1.7702002638137888
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000729.obj,0.1363811604063333,1.7665335955118926
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000730.obj,0.13546793975166663,1.756904232321517
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000731.obj,0.13499707214333334,1.7515814333021742
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000732.obj,0.13434238105983334,1.7440888109139872
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000733.obj,0.133500746045,1.7350915879233764
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000734.obj,0.13311054004316664,1.734235006667256
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000735.obj,0.13266117324183332,1.7330002356891563
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000736.obj,0.1321463428978333,1.7285459494998758
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000737.obj,0.131849315302,1.729918588021331
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000738.obj,0.13149017959183334,1.7298529062798886
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000739.obj,0.1312304936351667,1.7292532073526656
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000740.obj,0.13096295119916668,1.7315996396400966
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000741.obj,0.13089789852766665,1.7359855451872643
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000742.obj,0.13071641808666665,1.737159389486518
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000743.obj,0.13072505422499997,1.742353176971402
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000744.obj,0.13081185199166667,1.7490607894113026
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000745.obj,0.13076082617199997,1.7551481427605837
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000746.obj,0.13100358756549998,1.7642986547162558
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000747.obj,0.13128686233916664,1.773132253755152
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000748.obj,0.13166490453999996,1.7830668703962727
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000749.obj,0.13233585308200002,1.7966097541995651
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000750.obj,0.1327954097565,1.8045135286608733
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000751.obj,0.13373898067366663,1.8196355138030036
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000752.obj,0.13473771389766664,1.8349146251862944
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000753.obj,0.13517340912949993,1.8398679201005677
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000754.obj,0.13611131375683333,1.8536925173187822
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000755.obj,0.13689586644983331,1.864505871131173
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000756.obj,0.13730714240733333,1.8706437725713931
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000757.obj,0.13850650324983332,1.885896153072787
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000758.obj,0.14031474017233334,1.9089576674571649
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000759.obj,0.1411571909978333,1.916467017743622
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000760.obj,0.14240136442799994,1.929386558184128
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000761.obj,0.14478094287949997,1.9544200388309212
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000762.obj,0.14679994194566665,1.9721951908774713
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000763.obj,0.14930933320316664,1.994501514352953
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000764.obj,0.1510261599678333,2.0102859187294566
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000765.obj,0.15414036932566663,2.0469214895155785
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000766.obj,0.15466958333550002,2.0506696759285843
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000767.obj,0.15572934780150002,2.0602937931292864
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000768.obj,0.15665111463316667,2.0705609357371015
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000769.obj,0.15725239300466665,2.0735501103091623
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000770.obj,0.15739588870149998,2.068202562046732
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000771.obj,0.15779426095166668,2.0657549483397672
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000772.obj,0.15803047031566664,2.060682134024917
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000773.obj,0.15718170898466666,2.039848105256978
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000774.obj,0.154441121232,1.9997127133662154
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000775.obj,0.15393514417349996,2.0119530751448047
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000776.obj,0.15571982500166667,1.9920939646101001
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000777.obj,0.15619465915916664,1.9941438645705973
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000778.obj,0.1550320043918333,1.9821568455389877
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000779.obj,0.15093675035116666,1.9477969488536577
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000780.obj,0.14872292443916663,1.9289009740133136
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000781.obj,0.1473209361135,1.9142235741344467
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000782.obj,0.14656860915949999,1.9005772600277924
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000783.obj,0.1463557131105,1.8921931606661813
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000784.obj,0.14722461619283328,1.8900444557159677
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000785.obj,0.14782222499133332,1.8874873650979496
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000786.obj,0.147207922719,1.8766902279519744
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000787.obj,0.14697696225699997,1.8712562778790398
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000788.obj,0.14746416897549997,1.8737454188598304
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000789.obj,0.14671613681016665,1.865982823969843
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000790.obj,0.14480731840933328,1.8510635896617456
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000791.obj,0.14339756609583332,1.835099318510447
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000792.obj,0.14189410081383327,1.8090981721087769
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000793.obj,0.1408092098551666,1.7954479137429367
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000794.obj,0.14048294991666666,1.7911522139936897
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000795.obj,0.13965376142216668,1.7833947922295768
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000796.obj,0.1394822616393333,1.7848499915191078
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000797.obj,0.13950543234966667,1.7839566889186818
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000798.obj,0.13914747195716667,1.7808178613028165
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000799.obj,0.13910008238533333,1.7813315829633034
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000800.obj,0.1386494462591667,1.7755770669939626
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000801.obj,0.13848546426783329,1.7716458931211239
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000802.obj,0.13807048627516666,1.764084707584597
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000803.obj,0.13767135610299996,1.7624350980921226
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000804.obj,0.13703775590166667,1.7617081675400632
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000805.obj,0.13654764552216667,1.7575794291370792
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000806.obj,0.13623380583649997,1.7574390392454122
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000807.obj,0.13574211837349998,1.7547500991110532
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000808.obj,0.13502648819966664,1.7481894754890257
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000809.obj,0.1343896073883333,1.7451916458736934
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000810.obj,0.13394094619216668,1.7387804117415175
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000811.obj,0.13346527090233332,1.7327366540399827
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000812.obj,0.133235654765,1.732872981296892
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000813.obj,0.13286777261599997,1.7332424386939604
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000814.obj,0.13279953240066664,1.73405022789804
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000815.obj,0.13294510118433334,1.7387525932202426
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000816.obj,0.13273008115866664,1.740000092915606
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000817.obj,0.13252838240900003,1.7400071974461875
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000818.obj,0.13262719250866664,1.7412351692686325
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000819.obj,0.13284849656983333,1.743787466063596
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000820.obj,0.13327324918533331,1.7497239309448103
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000821.obj,0.13404449028916665,1.7606274875483932
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000822.obj,0.13495333448233332,1.7738256467565192
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000823.obj,0.13618032722466666,1.7898686631048326
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000824.obj,0.1367451210098333,1.8009488134331035
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000825.obj,0.1374432301708333,1.8119739912801645
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000826.obj,0.13689026824150002,1.8134362401346602
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000827.obj,0.13604285191099996,1.8104514296633867
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000828.obj,0.13541475108116668,1.809361246885155
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000829.obj,0.1333639165281666,1.7938893859474456
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000830.obj,0.133889877817,1.8076408955224232
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000831.obj,0.13352486406183334,1.8080471813959866
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000832.obj,0.13311146492333334,1.808344736793227
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000833.obj,0.13285753417433327,1.8104636924498585
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000834.obj,0.13283654677283335,1.8132563672310702
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000835.obj,0.13290454449016664,1.8161981863707553
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000836.obj,0.133177617719,1.8224359004501105
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000837.obj,0.13329050099966666,1.8283731507168293
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000838.obj,0.13345931371383332,1.8324562857155589
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000839.obj,0.1336640618568333,1.8357373936670323
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000840.obj,0.13381575746683333,1.8370767620529687
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000841.obj,0.13455349774516664,1.8424035651963044
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000842.obj,0.13497338383849994,1.8421387395355033
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000843.obj,0.13558410226150003,1.8442646212049487
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000844.obj,0.13635550152566664,1.8489606697833567
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000845.obj,0.1369947260123333,1.851689698038286
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000846.obj,0.13780647537933333,1.8579348640458713
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000847.obj,0.1386402749298333,1.8654251402445288
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000848.obj,0.139507410462,1.8738855401988979
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000849.obj,0.14045788799566664,1.8830667212356196
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000850.obj,0.14085967884416664,1.8842411130320809
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000851.obj,0.14120283170966663,1.8854689900390833
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000852.obj,0.14146894034700003,1.8864558344118731
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000853.obj,0.14109683472466666,1.87988508507019
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000854.obj,0.14154565130066668,1.8905221232263794
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000855.obj,0.14842517998333332,1.9356491417538149
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000856.obj,0.14983710635099998,1.940949835097224
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000857.obj,0.14986952818416663,1.9429000322054732
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000858.obj,0.15087736113166667,1.952378332042077
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000859.obj,0.15355802272650002,1.9735240145174033
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000860.obj,0.157453859251,2.0028033167129986
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000861.obj,0.15961608849249997,2.019126805599685
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000862.obj,0.16250334457516669,2.0429207380198373
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000863.obj,0.16423107932250003,2.0573627046832357
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000864.obj,0.16647183138899999,2.0778669394698657
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000865.obj,0.16783603252133333,2.0877723641912924
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000866.obj,0.16873521419350002,2.092486725180445
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000867.obj,0.16953303807866663,2.095615839553394
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000868.obj,0.17017255982416662,2.097269541972261
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000869.obj,0.1708914337343333,2.0998305839295606
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000870.obj,0.17140617294033328,2.1008874923620886
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000871.obj,0.17140395141849998,2.097155663029739
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000872.obj,0.171713199376,2.096471936246916
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000873.obj,0.1716347334715,2.091534822974149
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000874.obj,0.17132608632266666,2.0873131712819033
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000875.obj,0.1709223342295,2.0818631851499108
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000876.obj,0.17026312943716665,2.073721830659993
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000877.obj,0.169664591915,2.0668627971612965
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000878.obj,0.16875848447233333,2.055132808070415
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000879.obj,0.167192691615,2.0355128951071078
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000880.obj,0.16584780383099995,2.0192675472711685
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000881.obj,0.1645310060965,2.004159311203376
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000882.obj,0.1619578978646667,1.9787169242798046
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000883.obj,0.15926137809233326,1.9533347067402433
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000884.obj,0.1565965075443333,1.9346426754591288
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000885.obj,0.15072137629183333,1.8773717310135278
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000886.obj,0.14438728233199996,1.8268861304960546
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000887.obj,0.14035544901216665,1.7949552232152164
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000888.obj,0.13677078622883335,1.7537036598698352
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000889.obj,0.13522509084049997,1.7399232628429406
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000890.obj,0.13441008756133332,1.7316485966076984
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000891.obj,0.13375564137166665,1.723682279510214
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000892.obj,0.13338740148899997,1.721237817240085
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000893.obj,0.13271073483766666,1.7143391508288661
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000894.obj,0.13222353779,1.7109114474868132
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000895.obj,0.13175193702566665,1.7053600269997338
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000896.obj,0.13140900414216666,1.7065035569653475
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000897.obj,0.13116612467199998,1.7077395490219394
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000898.obj,0.13094779809199997,1.7089072481554448
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000899.obj,0.130853684679,1.7134269149379273
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000900.obj,0.13070775549283334,1.7167475771760694
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000901.obj,0.13048034274466663,1.7197357898196013
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000902.obj,0.13040224297483333,1.723061645053684
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000903.obj,0.1301781705618333,1.7263067681676316
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000904.obj,0.12989313209249997,1.7276539176462649
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000905.obj,0.12947952675033333,1.7289398777272937
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000906.obj,0.12919438156016666,1.7332113314963284
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000907.obj,0.12872887470166663,1.7364003011688036
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000908.obj,0.12847979493199999,1.7395816322295536
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000909.obj,0.12804743105166666,1.7399857147302455
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000910.obj,0.12750713451033333,1.7392633208059216
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000911.obj,0.1269546965335,1.7394283062416405
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000912.obj,0.12658651874316668,1.740704556942345
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000913.obj,0.12629771781,1.7426922899986228
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000914.obj,0.12642296697000002,1.7500993252925532
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000915.obj,0.12682827951399997,1.7579994608861267
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000916.obj,0.12739730171266667,1.7671670696935151
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000917.obj,0.12836166401133328,1.7833685646799988
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000918.obj,0.1286584139968333,1.788024452780066
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000919.obj,0.129425582509,1.8004243894592273
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000920.obj,0.13019813008916664,1.810449366635516
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000921.obj,0.1309613708255,1.8195995221734689
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000922.obj,0.131654108815,1.8256562174294315
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000923.obj,0.13284439989066665,1.8389018523635612
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000924.obj,0.13390553882716666,1.8483707428716443
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000925.obj,0.13571047062816666,1.8655611339726001
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000926.obj,0.13788310551116664,1.8855123051606943
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000927.obj,0.14055058913783333,1.9095743444966746
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000928.obj,0.14335641766166665,1.9390041141406724
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000929.obj,0.14468014127333328,1.9511968154965553
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000930.obj,0.14441231790266668,1.941335607972692
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000931.obj,0.1449199740755,1.943162984441895
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000932.obj,0.14503478129433334,1.944517816445959
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000933.obj,0.1467423984433333,1.9617091628644134
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000934.obj,0.14856621538316667,1.9766741548798648
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000935.obj,0.15057035036933333,1.9925963600991854
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000936.obj,0.15219936909183332,2.00190591687171
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000937.obj,0.15404867070166667,2.010837475666652
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000938.obj,0.15500608845699998,2.0142790617326694
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000939.obj,0.15536638118266666,2.0111107445182297
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000940.obj,0.15477007970783332,2.002760138496124
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000941.obj,0.15521512853683334,2.0024468479962096
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000942.obj,0.1555839600413333,1.9999545879652953
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000943.obj,0.15706478728283335,2.0109041722568786
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000944.obj,0.1571606505998333,2.0074404461929554
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000945.obj,0.15631320838533339,1.9943864280962964
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000946.obj,0.15616008170883336,1.9903098347242278
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000947.obj,0.15363080780999996,1.9606516323131589
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000948.obj,0.15273003233283333,1.9439998440601398
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000949.obj,0.15253842023566666,1.9353596101395958
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000950.obj,0.1532189479688333,1.938315224697277
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000951.obj,0.15299472172899997,1.932754510993651
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000952.obj,0.1536038189435,1.936148883155714
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000953.obj,0.15253759961516666,1.9211144603753991
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000954.obj,0.15651111420883335,1.9572968375255306
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000955.obj,0.16232243013783335,1.9850261191543834
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000956.obj,0.16255021968516664,1.9797940657973025
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000957.obj,0.1632279971066667,1.9810512744704258
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000958.obj,0.16348119575566672,1.9823540389100212
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000959.obj,0.1638323430628333,1.9862723246839837
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000960.obj,0.1647004885925,2.002813306884951
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000961.obj,0.16494392650433332,2.006047428919881
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000962.obj,0.16466289362133335,1.9969053669173362
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000963.obj,0.16460875692233332,1.994841300349107
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000964.obj,0.16386819662649993,1.988478390836978
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000965.obj,0.16295298755283333,1.983615364539476
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000966.obj,0.16182320841949996,1.976475198583795
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000967.obj,0.16118759453183334,1.9778964861551747
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000968.obj,0.1602099215415,1.9720277190021656
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000969.obj,0.15970587533083333,1.9668556532717458
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000970.obj,0.15829706885733336,1.9571332752569846
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000971.obj,0.15728382278033332,1.9554270449073805
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000972.obj,0.15592771285683335,1.9459782007517272
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000973.obj,0.1547844254063333,1.939314289164179
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000974.obj,0.15396605048916667,1.9280614737536999
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000975.obj,0.15424394135183334,1.93253264764554
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000976.obj,0.15433563771866665,1.9383646421461556
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000977.obj,0.15353534858516665,1.933780627276588
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000978.obj,0.15201078313783334,1.9154429916923341
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000979.obj,0.15059585991549998,1.9011368034295444
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000980.obj,0.14871636302949998,1.8841770248868548
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000981.obj,0.14734694901833334,1.8717449381737294
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000982.obj,0.1463497268673333,1.8633635552682346
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000983.obj,0.14455463912583333,1.8486736026633734
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000984.obj,0.14293780205616666,1.8374234250199044
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000985.obj,0.13965825409816668,1.81499212470393
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000986.obj,0.1348419558805,1.7858126751783754
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000987.obj,0.13293182192899997,1.772727305142401
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000988.obj,0.13179571424599998,1.7676663545198519
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000989.obj,0.13095182935216665,1.7634170107973202
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000990.obj,0.13026665760933331,1.7615574222523427
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000991.obj,0.12914611210216664,1.7520355143696764
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000992.obj,0.12841398217866662,1.74649674696915
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000993.obj,0.12771828417783332,1.7398759036115934
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000994.obj,0.12694039436733334,1.7338802748634154
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000995.obj,0.12636533878783332,1.7280710665733305
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000996.obj,0.12593629229766662,1.7284630452028695
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000997.obj,0.12553275332133332,1.725624953872217
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000998.obj,0.12507721567883334,1.7237254434696754
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000999.obj,0.12480575373783331,1.7240466457058519
result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001001000.obj,0.12442283000916665,1.7230666602482956


==> csv_contour/032024_windtunnel_sidecamera_13-20_1000frames_01_envelope.csv <==
X,Y
0.34375,-0.8984375
0.34765625,-0.8984375
0.34765625,-0.89453125
0.34765625,-0.890625
0.34765625,-0.88671875
0.34375,-0.8828125
0.34375,-0.87890625
0.34375,-0.875
0.33984375,-0.87109375
0.33984375,-0.8671875
0.3359375,-0.86328125
0.3359375,-0.859375
0.3359375,-0.85546875
0.33203125,-0.8515625
0.33203125,-0.84765625
0.328125,-0.84375
0.328125,-0.83984375
0.32421875,-0.8359375
0.32421875,-0.83203125
0.3203125,-0.828125
0.3203125,-0.82421875
0.31640625,-0.8203125
0.3125,-0.81640625
0.3125,-0.8125
0.30859375,-0.80859375
0.3046875,-0.8046875
0.3046875,-0.80078125
0.30078125,-0.796875
0.296875,-0.79296875
0.296875,-0.7890625
0.29296875,-0.78515625
0.29296875,-0.78125
0.2890625,-0.77734375
0.28515625,-0.7734375
0.28125,-0.76953125
0.27734375,-0.765625
0.2734375,-0.76171875
0.26953125,-0.7578125
0.265625,-0.75390625
0.26171875,-0.75
0.2578125,-0.74609375
0.25390625,-0.7421875
0.25,-0.73828125
0.24609375,-0.734375
0.2421875,-0.73046875
0.23828125,-0.7265625
0.234375,-0.72265625
0.23046875,-0.71875
0.2265625,-0.71484375
0.22265625,-0.7109375
0.21875,-0.7109375
0.21484375,-0.70703125
0.2109375,-0.703125
0.20703125,-0.69921875
0.203125,-0.69921875
0.19921875,-0.6953125
0.1953125,-0.69140625
0.19140625,-0.6875
0.1875,-0.68359375
0.18359375,-0.6796875
0.1796875,-0.67578125
0.17578125,-0.671875
0.171875,-0.66796875
0.16796875,-0.6640625
0.1640625,-0.66015625
0.16015625,-0.66015625
0.15625,-0.65625
0.15234375,-0.65234375
0.1484375,-0.6484375
0.14453125,-0.64453125
0.140625,-0.640625
0.13671875,-0.640625
0.1328125,-0.63671875
0.12890625,-0.6328125
0.125,-0.6328125
0.12109375,-0.62890625
0.1171875,-0.62890625
0.11328125,-0.625
0.109375,-0.62109375
0.10546875,-0.62109375
0.1015625,-0.6171875
0.09765625,-0.61328125
0.09375,-0.61328125
0.08984375,-0.609375
0.0859375,-0.609375
0.08203125,-0.60546875
0.078125,-0.6015625
0.07421875,-0.6015625
0.0703125,-0.59765625
0.06640625,-0.59765625
0.0625,-0.59375
0.05859375,-0.59375
0.0546875,-0.58984375
0.05078125,-0.58984375
0.046875,-0.5859375
0.04296875,-0.5859375
0.0390625,-0.58203125
0.03515625,-0.58203125
0.03125,-0.58203125
0.02734375,-0.578125
0.0234375,-0.578125
0.01953125,-0.57421875
0.015625,-0.57421875
0.01171875,-0.57421875
0.0078125,-0.57421875
0.00390625,-0.5703125
0,-0.5703125
-0.00390625,-0.5703125
-0.0078125,-0.56640625
-0.01171875,-0.56640625
-0.015625,-0.56640625
-0.01953125,-0.56640625
-0.0234375,-0.5625
-0.02734375,-0.5625
-0.03125,-0.5625
-0.03515625,-0.55859375
-0.0390625,-0.55859375
-0.04296875,-0.55859375
-0.046875,-0.55859375
-0.05078125,-0.55859375
-0.0546875,-0.55859375
-0.05859375,-0.5546875
-0.0625,-0.5546875
-0.06640625,-0.5546875
-0.0703125,-0.5546875
-0.07421875,-0.55078125
-0.078125,-0.55078125
-0.08203125,-0.55078125
-0.0859375,-0.55078125
-0.08984375,-0.55078125
-0.09375,-0.55078125
-0.09765625,-0.55078125
-0.1015625,-0.55078125
-0.10546875,-0.55078125
-0.109375,-0.55078125
-0.11328125,-0.55078125
-0.1171875,-0.55078125
-0.12109375,-0.55078125
-0.125,-0.55078125
-0.12890625,-0.55078125
-0.1328125,-0.55078125
-0.13671875,-0.55078125
-0.140625,-0.55078125
-0.14453125,-0.55078125
-0.1484375,-0.55078125
-0.15234375,-0.55078125
-0.15625,-0.55078125
-0.16015625,-0.55078125
-0.1640625,-0.55078125
-0.16796875,-0.55078125
-0.171875,-0.55078125
-0.17578125,-0.55078125
-0.1796875,-0.55078125
-0.18359375,-0.55078125
-0.1875,-0.55078125
-0.19140625,-0.55078125
-0.1953125,-0.55078125
-0.19921875,-0.55078125
-0.203125,-0.55078125
-0.20703125,-0.55078125
-0.2109375,-0.55078125
-0.21484375,-0.55078125
-0.21875,-0.5546875
-0.22265625,-0.5546875
-0.2265625,-0.5546875
-0.23046875,-0.5546875
-0.234375,-0.5546875
-0.23828125,-0.5546875
-0.2421875,-0.5546875
-0.24609375,-0.5546875
-0.25,-0.5546875
-0.25390625,-0.55859375
-0.2578125,-0.55859375
-0.26171875,-0.55859375
-0.265625,-0.55859375
-0.26953125,-0.5625
-0.2734375,-0.5625
-0.27734375,-0.5625
-0.28125,-0.56640625
-0.28515625,-0.56640625
-0.2890625,-0.56640625
-0.29296875,-0.5703125
-0.296875,-0.5703125
-0.30078125,-0.57421875
-0.3046875,-0.57421875
-0.30859375,-0.57421875
-0.3125,-0.578125
-0.31640625,-0.578125
-0.3203125,-0.578125
-0.32421875,-0.58203125
-0.328125,-0.58203125
-0.33203125,-0.5859375
-0.3359375,-0.5859375
-0.33984375,-0.58984375
-0.34375,-0.58984375
-0.34765625,-0.59375
-0.3515625,-0.59765625
-0.35546875,-0.59765625
-0.359375,-0.6015625
-0.36328125,-0.6015625
-0.3671875,-0.60546875
-0.37109375,-0.60546875
-0.375,-0.609375
-0.37890625,-0.61328125
-0.3828125,-0.61328125
-0.38671875,-0.61328125
-0.390625,-0.6171875
-0.39453125,-0.62109375
-0.3984375,-0.625
-0.40234375,-0.62890625
-0.40625,-0.62890625
-0.41015625,-0.6328125
-0.4140625,-0.6328125
-0.41796875,-0.63671875
-0.421875,-0.640625
-0.42578125,-0.640625
-0.4296875,-0.640625
-0.43359375,-0.64453125
-0.4375,-0.6484375
-0.44140625,-0.6484375
-0.4453125,-0.65234375
-0.44921875,-0.65625
-0.453125,-0.65625
-0.45703125,-0.66015625
-0.4609375,-0.6640625
-0.46484375,-0.66796875
-0.46875,-0.671875
-0.47265625,-0.671875
-0.4765625,-0.67578125
-0.48046875,-0.6796875
-0.484375,-0.68359375
-0.48828125,-0.6875
-0.4921875,-0.69140625
-0.49609375,-0.6953125
-0.5,-0.69921875
-0.50390625,-0.703125
-0.5078125,-0.70703125
-0.51171875,-0.7109375
-0.515625,-0.71484375
-0.51953125,-0.71875
-0.51953125,-0.72265625
-0.5234375,-0.7265625
-0.52734375,-0.73046875
-0.53125,-0.734375
-0.53125,-0.73828125
-0.53515625,-0.7421875
-0.5390625,-0.74609375
-0.54296875,-0.75
-0.54296875,-0.75390625
-0.546875,-0.7578125
-0.546875,-0.76171875
-0.55078125,-0.765625
-0.55078125,-0.76953125
-0.5546875,-0.7734375
-0.5546875,-0.77734375
-0.55859375,-0.78125
-0.55859375,-0.78515625
-0.5625,-0.7890625
-0.56640625,-0.79296875
-0.56640625,-0.796875
-0.56640625,-0.80078125
-0.5703125,-0.8046875
-0.5703125,-0.80859375
-0.5703125,-0.8125
-0.57421875,-0.81640625
-0.57421875,-0.8203125
-0.57421875,-0.82421875
-0.578125,-0.828125
-0.578125,-0.83203125
-0.578125,-0.8359375
-0.578125,-0.83984375
-0.58203125,-0.84375
-0.58203125,-0.84765625
-0.58203125,-0.8515625
-0.58203125,-0.85546875
-0.5859375,-0.859375
-0.5859375,-0.86328125
-0.5859375,-0.8671875
-0.5859375,-0.87109375
-0.5859375,-0.875
-0.5859375,-0.87890625
-0.5859375,-0.8828125
-0.5859375,-0.88671875
-0.5859375,-0.890625
-0.5859375,-0.89453125
-0.5859375,-0.8984375
-0.58203125,-0.8984375
-0.578125,-0.8984375
-0.578125,-0.89453125
-0.578125,-0.890625
-0.578125,-0.88671875
-0.57421875,-0.8828125
-0.5703125,-0.87890625
-0.5703125,-0.875
-0.56640625,-0.87109375
-0.56640625,-0.8671875
-0.5625,-0.86328125
-0.55859375,-0.859375
-0.55859375,-0.85546875
-0.5546875,-0.8515625
-0.55078125,-0.84765625
-0.55078125,-0.84375
-0.546875,-0.83984375
-0.54296875,-0.8359375
-0.54296875,-0.83203125
-0.5390625,-0.828125
-0.5390625,-0.82421875
-0.53515625,-0.8203125
-0.53125,-0.81640625
-0.52734375,-0.8125
-0.52734375,-0.80859375
-0.5234375,-0.8046875
-0.51953125,-0.80078125
-0.51953125,-0.796875
-0.515625,-0.79296875
-0.51171875,-0.7890625
-0.5078125,-0.78515625
-0.50390625,-0.78125
-0.5,-0.77734375
-0.5,-0.7734375
-0.49609375,-0.76953125
-0.4921875,-0.765625
-0.48828125,-0.76171875
-0.484375,-0.7578125
-0.48046875,-0.75390625
-0.4765625,-0.75
-0.47265625,-0.74609375
-0.46875,-0.7421875
-0.46484375,-0.73828125
-0.4609375,-0.734375
-0.45703125,-0.73046875
-0.453125,-0.7265625
-0.44921875,-0.72265625
-0.4453125,-0.71875
-0.44140625,-0.71484375
-0.4375,-0.7109375
-0.43359375,-0.70703125
-0.4296875,-0.703125
-0.42578125,-0.69921875
-0.421875,-0.69921875
-0.41796875,-0.6953125
-0.4140625,-0.69140625
-0.41015625,-0.6875
-0.40625,-0.68359375
-0.40234375,-0.6796875
-0.3984375,-0.6796875
-0.39453125,-0.67578125
-0.390625,-0.671875
-0.38671875,-0.66796875
-0.3828125,-0.6640625
-0.37890625,-0.6640625
-0.375,-0.6640625
-0.37109375,-0.66015625
-0.3671875,-0.65625
-0.36328125,-0.65625
-0.359375,-0.65234375
-0.35546875,-0.65234375
-0.3515625,-0.6484375
-0.34765625,-0.6484375
-0.34375,-0.64453125
-0.33984375,-0.64453125
-0.3359375,-0.640625
-0.33203125,-0.640625
-0.328125,-0.640625
-0.32421875,-0.63671875
-0.3203125,-0.6328125
-0.31640625,-0.6328125
-0.3125,-0.6328125
-0.30859375,-0.62890625
-0.3046875,-0.62890625
-0.30078125,-0.62890625
-0.296875,-0.625
-0.29296875,-0.625
-0.2890625,-0.62109375
-0.28515625,-0.62109375
-0.28125,-0.6171875
-0.27734375,-0.6171875
-0.2734375,-0.61328125
-0.26953125,-0.61328125
-0.265625,-0.61328125
-0.26171875,-0.61328125
-0.2578125,-0.61328125
-0.25390625,-0.61328125
-0.25,-0.609375
-0.24609375,-0.609375
-0.2421875,-0.609375
-0.23828125,-0.609375
-0.234375,-0.609375
-0.23046875,-0.609375
-0.2265625,-0.609375
-0.22265625,-0.609375
-0.21875,-0.609375
-0.21484375,-0.60546875
-0.2109375,-0.60546875
-0.20703125,-0.60546875
-0.203125,-0.60546875
-0.19921875,-0.60546875
-0.1953125,-0.60546875
-0.19140625,-0.60546875
-0.1875,-0.60546875
-0.18359375,-0.6015625
-0.1796875,-0.6015625
-0.17578125,-0.6015625
-0.171875,-0.6015625
-0.16796875,-0.6015625
-0.1640625,-0.6015625
-0.16015625,-0.6015625
-0.15625,-0.6015625
-0.15234375,-0.6015625
-0.1484375,-0.6015625
-0.14453125,-0.6015625
-0.140625,-0.6015625
-0.13671875,-0.6015625
-0.1328125,-0.6015625
-0.12890625,-0.6015625
-0.125,-0.6015625
-0.12109375,-0.6015625
-0.1171875,-0.6015625
-0.11328125,-0.6015625
-0.109375,-0.6015625
-0.10546875,-0.6015625
-0.1015625,-0.6015625
-0.09765625,-0.6015625
-0.09375,-0.6015625
-0.08984375,-0.6015625
-0.0859375,-0.6015625
-0.08203125,-0.6015625
-0.078125,-0.6015625
-0.07421875,-0.6015625
-0.0703125,-0.6015625
-0.06640625,-0.6015625
-0.0625,-0.6015625
-0.05859375,-0.60546875
-0.0546875,-0.60546875
-0.05078125,-0.60546875
-0.046875,-0.60546875
-0.04296875,-0.60546875
-0.0390625,-0.60546875
-0.03515625,-0.60546875
-0.03125,-0.60546875
-0.02734375,-0.60546875
-0.0234375,-0.609375
-0.01953125,-0.609375
-0.015625,-0.609375
-0.01171875,-0.61328125
-0.0078125,-0.61328125
-0.00390625,-0.61328125
0,-0.61328125
0.00390625,-0.61328125
0.0078125,-0.6171875
0.01171875,-0.6171875
0.015625,-0.6171875
0.01953125,-0.62109375
0.0234375,-0.625
0.02734375,-0.625
0.03125,-0.62890625
0.03515625,-0.62890625
0.0390625,-0.6328125
0.04296875,-0.6328125
0.046875,-0.63671875
0.05078125,-0.640625
0.0546875,-0.640625
0.05859375,-0.64453125
0.0625,-0.6484375
0.06640625,-0.6484375
0.0703125,-0.65234375
0.07421875,-0.65625
0.078125,-0.65625
0.08203125,-0.66015625
0.0859375,-0.6640625
0.08984375,-0.66796875
0.09375,-0.671875
0.09765625,-0.671875
0.1015625,-0.67578125
0.10546875,-0.6796875
0.109375,-0.6796875
0.11328125,-0.68359375
0.1171875,-0.6875
0.12109375,-0.69140625
0.125,-0.69140625
0.12890625,-0.6953125
0.1328125,-0.69921875
0.13671875,-0.703125
0.140625,-0.70703125
0.14453125,-0.7109375
0.1484375,-0.7109375
0.15234375,-0.71484375
0.15625,-0.71875
0.16015625,-0.72265625
0.1640625,-0.7265625
0.16796875,-0.7265625
0.171875,-0.73046875
0.17578125,-0.734375
0.1796875,-0.73828125
0.18359375,-0.7421875
0.1875,-0.74609375
0.19140625,-0.75
0.1953125,-0.75
0.19921875,-0.75390625
0.203125,-0.7578125
0.20703125,-0.76171875
0.2109375,-0.765625
0.21484375,-0.76953125
0.21875,-0.76953125
0.22265625,-0.7734375
0.22265625,-0.77734375
0.2265625,-0.78125
0.23046875,-0.78515625
0.234375,-0.7890625
0.23828125,-0.79296875
0.2421875,-0.796875
0.24609375,-0.80078125
0.25,-0.8046875
0.25390625,-0.80859375
0.2578125,-0.8125
0.26171875,-0.81640625
0.265625,-0.8203125
0.26953125,-0.82421875
0.2734375,-0.828125
0.27734375,-0.83203125
0.28125,-0.8359375
0.28515625,-0.83984375
0.2890625,-0.84375
0.29296875,-0.84765625
0.296875,-0.8515625
0.30078125,-0.85546875
0.3046875,-0.85546875
0.30859375,-0.859375
0.30859375,-0.86328125
0.3125,-0.8671875
0.31640625,-0.8671875
0.3203125,-0.87109375
0.32421875,-0.875
0.328125,-0.87890625
0.33203125,-0.8828125
0.3359375,-0.88671875
0.3359375,-0.890625
0.3359375,-0.89453125
0.3359375,-0.8984375
0.33984375,-0.8984375
0.34375,-0.8984375


==> csv_contour/032024_windtunnel_sidecamera_13-20_1000frames_02_envelope.csv <==
X,Y
-0.6640625,-0.8984375
-0.6640625,-0.89453125
-0.6640625,-0.890625
-0.6640625,-0.88671875
-0.66015625,-0.8828125
-0.65625,-0.87890625
-0.65625,-0.875
-0.65234375,-0.87109375
-0.65234375,-0.8671875
-0.6484375,-0.86328125
-0.64453125,-0.859375
-0.64453125,-0.85546875
-0.640625,-0.8515625
-0.640625,-0.84765625
-0.63671875,-0.84375
-0.63671875,-0.83984375
-0.6328125,-0.8359375
-0.62890625,-0.83203125
-0.62890625,-0.828125
-0.625,-0.82421875
-0.62109375,-0.8203125
-0.62109375,-0.81640625
-0.6171875,-0.8125
-0.61328125,-0.80859375
-0.61328125,-0.8046875
-0.609375,-0.80078125
-0.609375,-0.796875
-0.60546875,-0.79296875
-0.6015625,-0.7890625
-0.59765625,-0.78515625
-0.59375,-0.78125
-0.58984375,-0.77734375
-0.58984375,-0.7734375
-0.5859375,-0.76953125
-0.58203125,-0.765625
-0.578125,-0.76171875
-0.57421875,-0.7578125
-0.57421875,-0.75390625
-0.5703125,-0.75
-0.56640625,-0.74609375
-0.5625,-0.7421875
-0.55859375,-0.73828125
-0.5546875,-0.734375
-0.55078125,-0.73046875
-0.546875,-0.7265625
-0.54296875,-0.72265625
-0.5390625,-0.71875
-0.53515625,-0.71484375
-0.53125,-0.7109375
-0.52734375,-0.70703125
-0.5234375,-0.703125
-0.51953125,-0.69921875
-0.515625,-0.6953125
-0.51171875,-0.6953125
-0.5078125,-0.69140625
-0.50390625,-0.6875
-0.5,-0.68359375
-0.49609375,-0.6796875
-0.4921875,-0.67578125
-0.48828125,-0.67578125
-0.484375,-0.671875
-0.48046875,-0.671875
-0.4765625,-0.66796875
-0.47265625,-0.6640625
-0.46875,-0.6640625
-0.46484375,-0.66015625
-0.4609375,-0.66015625
-0.45703125,-0.65625
-0.453125,-0.65625
-0.44921875,-0.65234375
-0.4453125,-0.65234375
-0.44140625,-0.6484375
-0.4375,-0.6484375
-0.43359375,-0.64453125
-0.4296875,-0.64453125
-0.42578125,-0.640625
-0.421875,-0.640625
-0.41796875,-0.640625
-0.4140625,-0.63671875
-0.41015625,-0.63671875
-0.40625,-0.63671875
-0.40234375,-0.6328125
-0.3984375,-0.6328125
-0.39453125,-0.62890625
-0.390625,-0.62890625
-0.38671875,-0.62890625
-0.3828125,-0.62890625
-0.37890625,-0.62890625
-0.375,-0.625
-0.37109375,-0.625
-0.3671875,-0.625
-0.36328125,-0.62109375
-0.359375,-0.62109375
-0.35546875,-0.62109375
-0.3515625,-0.6171875
-0.34765625,-0.6171875
-0.34375,-0.6171875
-0.33984375,-0.6171875
-0.3359375,-0.61328125
-0.33203125,-0.61328125
-0.328125,-0.61328125
-0.32421875,-0.61328125
-0.3203125,-0.61328125
-0.31640625,-0.61328125
-0.3125,-0.609375
-0.30859375,-0.609375
-0.3046875,-0.609375
-0.30078125,-0.609375
-0.296875,-0.60546875
-0.29296875,-0.60546875
-0.2890625,-0.60546875
-0.28515625,-0.60546875
-0.28125,-0.60546875
-0.27734375,-0.60546875
-0.2734375,-0.60546875
-0.26953125,-0.60546875
-0.265625,-0.60546875
-0.26171875,-0.6015625
-0.2578125,-0.6015625
-0.25390625,-0.6015625
-0.25,-0.6015625
-0.24609375,-0.6015625
-0.2421875,-0.6015625
-0.23828125,-0.6015625
-0.234375,-0.6015625
-0.23046875,-0.6015625
-0.2265625,-0.6015625
-0.22265625,-0.6015625
-0.21875,-0.6015625
-0.21484375,-0.6015625
-0.2109375,-0.6015625
-0.20703125,-0.6015625
-0.203125,-0.6015625
-0.19921875,-0.6015625
-0.1953125,-0.6015625
-0.19140625,-0.6015625
-0.1875,-0.60546875
-0.18359375,-0.60546875
-0.1796875,-0.60546875
-0.17578125,-0.60546875
-0.171875,-0.60546875
-0.16796875,-0.60546875
-0.1640625,-0.609375
-0.16015625,-0.609375
-0.15625,-0.609375
-0.15234375,-0.609375
-0.1484375,-0.609375
-0.14453125,-0.609375
-0.140625,-0.61328125
-0.13671875,-0.61328125
-0.1328125,-0.61328125
-0.12890625,-0.61328125
-0.125,-0.61328125
-0.12109375,-0.6171875
-0.1171875,-0.6171875
-0.11328125,-0.6171875
-0.109375,-0.62109375
-0.10546875,-0.62109375
-0.1015625,-0.62109375
-0.09765625,-0.625
-0.09375,-0.625
-0.08984375,-0.62890625
-0.0859375,-0.62890625
-0.08203125,-0.62890625
-0.078125,-0.6328125
-0.07421875,-0.6328125
-0.0703125,-0.6328125
-0.06640625,-0.63671875
-0.0625,-0.63671875
-0.05859375,-0.640625
-0.0546875,-0.640625
-0.05078125,-0.64453125
-0.046875,-0.64453125
-0.04296875,-0.6484375
-0.0390625,-0.6484375
-0.03515625,-0.65234375
-0.03125,-0.65234375
-0.02734375,-0.65625
-0.0234375,-0.65625
-0.01953125,-0.66015625
-0.015625,-0.66015625
-0.01171875,-0.6640625
-0.0078125,-0.66796875
-0.00390625,-0.66796875
0,-0.671875
0.00390625,-0.67578125
0.0078125,-0.67578125
0.01171875,-0.6796875
0.015625,-0.68359375
0.01953125,-0.6875
0.0234375,-0.69140625
0.02734375,-0.6953125
0.03125,-0.69921875
0.03515625,-0.703125
0.0390625,-0.703125
0.04296875,-0.70703125
0.046875,-0.7109375
0.05078125,-0.71484375
0.0546875,-0.71875
0.05859375,-0.72265625
0.0625,-0.7265625
0.06640625,-0.73046875
0.0703125,-0.734375
0.07421875,-0.73828125
0.078125,-0.7421875
0.08203125,-0.74609375
0.0859375,-0.75
0.0859375,-0.75390625
0.08984375,-0.7578125
0.09375,-0.76171875
0.09765625,-0.765625
0.1015625,-0.76953125
0.10546875,-0.7734375
0.109375,-0.77734375
0.11328125,-0.78125
0.1171875,-0.78515625
0.1171875,-0.7890625
0.12109375,-0.79296875
0.125,-0.796875
0.12890625,-0.80078125
0.1328125,-0.8046875
0.13671875,-0.80859375
0.140625,-0.8125
0.140625,-0.81640625
0.14453125,-0.8203125
0.1484375,-0.82421875
0.15234375,-0.828125
0.15625,-0.83203125
0.15625,-0.8359375
0.16015625,-0.83984375
0.1640625,-0.84375
0.16796875,-0.84765625
0.171875,-0.8515625
0.171875,-0.85546875
0.17578125,-0.859375
0.1796875,-0.86328125
0.18359375,-0.8671875
0.18359375,-0.87109375
0.1875,-0.875
0.19140625,-0.87890625
0.19140625,-0.8828125
0.1953125,-0.88671875
0.1953125,-0.890625
0.1953125,-0.89453125
0.1953125,-0.8984375
0.19921875,-0.8984375
0.203125,-0.8984375
0.203125,-0.89453125
0.203125,-0.890625
0.203125,-0.88671875
0.203125,-0.8828125
0.19921875,-0.87890625
0.19921875,-0.875
0.19921875,-0.87109375
0.1953125,-0.8671875
0.1953125,-0.86328125
0.1953125,-0.859375
0.1953125,-0.85546875
0.19140625,-0.8515625
0.19140625,-0.84765625
0.19140625,-0.84375
0.1875,-0.83984375
0.1875,-0.8359375
0.18359375,-0.83203125
0.18359375,-0.828125
0.18359375,-0.82421875
0.1796875,-0.8203125
0.1796875,-0.81640625
0.1796875,-0.8125
0.17578125,-0.80859375
0.171875,-0.8046875
0.171875,-0.80078125
0.16796875,-0.796875
0.16796875,-0.79296875
0.1640625,-0.7890625
0.1640625,-0.78515625
0.1640625,-0.78125
0.16015625,-0.77734375
0.15625,-0.7734375
0.15625,-0.76953125
0.15234375,-0.765625
0.1484375,-0.76171875
0.14453125,-0.7578125
0.14453125,-0.75390625
0.140625,-0.75
0.13671875,-0.74609375
0.1328125,-0.7421875
0.12890625,-0.73828125
0.125,-0.734375
0.125,-0.73046875
0.12109375,-0.7265625
0.1171875,-0.72265625
0.11328125,-0.71875
0.109375,-0.71484375
0.10546875,-0.7109375
0.1015625,-0.70703125
0.09765625,-0.703125
0.09375,-0.69921875
0.08984375,-0.69921875
0.0859375,-0.6953125
0.08203125,-0.69140625
0.078125,-0.6875
0.078125,-0.68359375
0.07421875,-0.68359375
0.0703125,-0.6796875
0.06640625,-0.67578125
0.0625,-0.671875
0.05859375,-0.671875
0.0546875,-0.66796875
0.05078125,-0.6640625
0.046875,-0.6640625
0.04296875,-0.66015625
0.0390625,-0.65625
0.03515625,-0.65625
0.03125,-0.65234375
0.02734375,-0.6484375
0.0234375,-0.6484375
0.01953125,-0.64453125
0.015625,-0.640625
0.01171875,-0.640625
0.0078125,-0.63671875
0.00390625,-0.63671875
0,-0.6328125
-0.00390625,-0.62890625
-0.0078125,-0.62890625
-0.01171875,-0.62890625
-0.015625,-0.625
-0.01953125,-0.625
-0.0234375,-0.62109375
-0.02734375,-0.6171875
-0.03125,-0.6171875
-0.03515625,-0.61328125
-0.0390625,-0.61328125
-0.04296875,-0.61328125
-0.046875,-0.609375
-0.05078125,-0.609375
-0.0546875,-0.60546875
-0.05859375,-0.60546875
-0.0625,-0.6015625
-0.06640625,-0.6015625
-0.0703125,-0.59765625
-0.07421875,-0.59765625
-0.078125,-0.59765625
-0.08203125,-0.59375
-0.0859375,-0.59375
-0.08984375,-0.58984375
-0.09375,-0.58984375
-0.09765625,-0.58984375
-0.1015625,-0.58984375
-0.10546875,-0.5859375
-0.109375,-0.5859375
-0.11328125,-0.5859375
-0.1171875,-0.5859375
-0.12109375,-0.58203125
-0.125,-0.58203125
-0.12890625,-0.58203125
-0.1328125,-0.58203125
-0.13671875,-0.578125
-0.140625,-0.578125
-0.14453125,-0.578125
-0.1484375,-0.578125
-0.15234375,-0.578125
-0.15625,-0.578125
-0.16015625,-0.57421875
-0.1640625,-0.57421875
-0.16796875,-0.57421875
-0.171875,-0.57421875
-0.17578125,-0.57421875
-0.1796875,-0.57421875
-0.18359375,-0.57421875
-0.1875,-0.57421875
-0.19140625,-0.57421875
-0.1953125,-0.57421875
-0.19921875,-0.57421875
-0.203125,-0.57421875
-0.20703125,-0.5703125
-0.2109375,-0.5703125
-0.21484375,-0.5703125
-0.21875,-0.5703125
-0.22265625,-0.5703125
-0.2265625,-0.5703125
-0.23046875,-0.5703125
-0.234375,-0.5703125
-0.23828125,-0.5703125
-0.2421875,-0.5703125
-0.24609375,-0.5703125
-0.25,-0.5703125
-0.25390625,-0.5703125
-0.2578125,-0.5703125
-0.26171875,-0.5703125
-0.265625,-0.5703125
-0.26953125,-0.5703125
-0.2734375,-0.5703125
-0.27734375,-0.5703125
-0.28125,-0.5703125
-0.28515625,-0.57421875
-0.2890625,-0.57421875
-0.29296875,-0.57421875
-0.296875,-0.57421875
-0.30078125,-0.57421875
-0.3046875,-0.57421875
-0.30859375,-0.57421875
-0.3125,-0.57421875
-0.31640625,-0.57421875
-0.3203125,-0.57421875
-0.32421875,-0.57421875
-0.328125,-0.578125
-0.33203125,-0.578125
-0.3359375,-0.578125
-0.33984375,-0.578125
-0.34375,-0.578125
-0.34765625,-0.58203125
-0.3515625,-0.58203125
-0.35546875,-0.58203125
-0.359375,-0.58203125
-0.36328125,-0.5859375
-0.3671875,-0.5859375
-0.37109375,-0.5859375
-0.375,-0.5859375
-0.37890625,-0.58984375
-0.3828125,-0.58984375
-0.38671875,-0.58984375
-0.390625,-0.59375
-0.39453125,-0.59375
-0.3984375,-0.59375
-0.40234375,-0.59765625
-0.40625,-0.59765625
-0.41015625,-0.6015625
-0.4140625,-0.6015625
-0.41796875,-0.6015625
-0.421875,-0.60546875
-0.42578125,-0.60546875
-0.4296875,-0.609375
-0.43359375,-0.609375
-0.4375,-0.61328125
-0.44140625,-0.61328125
-0.4453125,-0.6171875
-0.44921875,-0.6171875
-0.453125,-0.62109375
-0.45703125,-0.62109375
-0.4609375,-0.625
-0.46484375,-0.62890625
-0.46875,-0.62890625
-0.47265625,-0.6328125
-0.4765625,-0.6328125
-0.48046875,-0.63671875
-0.484375,-0.63671875
-0.48828125,-0.640625
-0.4921875,-0.640625
-0.49609375,-0.640625
-0.5,-0.64453125
-0.50390625,-0.6484375
-0.5078125,-0.6484375
-0.51171875,-0.65234375
-0.515625,-0.65625
-0.51953125,-0.65625
-0.5234375,-0.66015625
-0.52734375,-0.6640625
-0.53125,-0.6640625
-0.53515625,-0.66796875
-0.5390625,-0.671875
-0.54296875,-0.671875
-0.546875,-0.67578125
-0.55078125,-0.6796875
-0.5546875,-0.68359375
-0.55859375,-0.6875
-0.5625,-0.6875
-0.56640625,-0.69140625
-0.5703125,-0.6953125
-0.57421875,-0.69921875
-0.578125,-0.703125
-0.58203125,-0.70703125
-0.5859375,-0.7109375
-0.58984375,-0.71484375
-0.59375,-0.71875
-0.59765625,-0.72265625
-0.59765625,-0.7265625
-0.6015625,-0.73046875
-0.60546875,-0.734375
-0.609375,-0.73828125
-0.61328125,-0.7421875
-0.61328125,-0.74609375
-0.6171875,-0.75
-0.6171875,-0.75390625
-0.62109375,-0.7578125
-0.625,-0.76171875
-0.625,-0.765625
-0.62890625,-0.76953125
-0.62890625,-0.7734375
-0.6328125,-0.77734375
-0.63671875,-0.78125
-0.63671875,-0.78515625
-0.640625,-0.7890625
-0.640625,-0.79296875
-0.64453125,-0.796875
-0.64453125,-0.80078125
-0.6484375,-0.8046875
-0.6484375,-0.80859375
-0.65234375,-0.8125
-0.65234375,-0.81640625
-0.65234375,-0.8203125
-0.65234375,-0.82421875
-0.65625,-0.828125
-0.65625,-0.83203125
-0.65625,-0.8359375
-0.66015625,-0.83984375
-0.66015625,-0.84375
-0.66015625,-0.84765625
-0.66015625,-0.8515625
-0.6640625,-0.85546875
-0.6640625,-0.859375
-0.6640625,-0.86328125
-0.6640625,-0.8671875
-0.6640625,-0.87109375
-0.6640625,-0.875
-0.66796875,-0.87890625
-0.66796875,-0.8828125
-0.66796875,-0.88671875
-0.66796875,-0.890625
-0.66796875,-0.89453125
-0.66796875,-0.8984375
-0.6640625,-0.8984375


==> csv_contour/032024_windtunnel_sidecamera_13-20_1000frames_03_envelope.csv <==
X,Y
0.234375,-0.90625
0.23828125,-0.90625
0.23828125,-0.90234375
0.23828125,-0.8984375
0.23828125,-0.89453125
0.234375,-0.890625
0.23046875,-0.88671875
0.23046875,-0.8828125
0.2265625,-0.87890625
0.2265625,-0.875
0.22265625,-0.87109375
0.22265625,-0.8671875
0.21875,-0.86328125
0.21875,-0.859375
0.21484375,-0.85546875
0.21484375,-0.8515625
0.2109375,-0.84765625
0.20703125,-0.84375
0.20703125,-0.83984375
0.203125,-0.8359375
0.19921875,-0.83203125
0.1953125,-0.828125
0.1953125,-0.82421875
0.19140625,-0.8203125
0.1875,-0.81640625
0.18359375,-0.8125
0.18359375,-0.80859375
0.1796875,-0.8046875
0.17578125,-0.80078125
0.171875,-0.796875
0.16796875,-0.79296875
0.1640625,-0.7890625
0.1640625,-0.78515625
0.16015625,-0.78515625
0.15625,-0.78125
0.15234375,-0.77734375
0.1484375,-0.7734375
0.14453125,-0.76953125
0.140625,-0.765625
0.13671875,-0.76171875
0.1328125,-0.7578125
0.12890625,-0.75390625
0.125,-0.75
0.12109375,-0.74609375
0.1171875,-0.7421875
0.11328125,-0.7421875
0.109375,-0.73828125
0.10546875,-0.734375
0.1015625,-0.73046875
0.09765625,-0.7265625
0.09375,-0.7265625
0.08984375,-0.72265625
0.0859375,-0.71875
0.08203125,-0.71484375
0.078125,-0.7109375
0.07421875,-0.7109375
0.0703125,-0.70703125
0.06640625,-0.703125
0.0625,-0.69921875
0.05859375,-0.69921875
0.0546875,-0.6953125
0.05078125,-0.69140625
0.046875,-0.69140625
0.04296875,-0.6875
0.0390625,-0.68359375
0.03515625,-0.68359375
0.03125,-0.6796875
0.02734375,-0.6796875
0.0234375,-0.67578125
0.01953125,-0.671875
0.015625,-0.671875
0.01171875,-0.66796875
0.0078125,-0.66796875
0.00390625,-0.6640625
0,-0.66015625
-0.00390625,-0.66015625
-0.0078125,-0.66015625
-0.01171875,-0.65625
-0.015625,-0.65625
-0.01953125,-0.65234375
-0.0234375,-0.65234375
-0.02734375,-0.6484375
-0.03125,-0.6484375
-0.03515625,-0.64453125
-0.0390625,-0.64453125
-0.04296875,-0.640625
-0.046875,-0.640625
-0.05078125,-0.63671875
-0.0546875,-0.63671875
-0.05859375,-0.63671875
-0.0625,-0.6328125
-0.06640625,-0.6328125
-0.0703125,-0.62890625
-0.07421875,-0.62890625
-0.078125,-0.62890625
-0.08203125,-0.625
-0.0859375,-0.625
-0.08984375,-0.625
-0.09375,-0.62109375
-0.09765625,-0.62109375
-0.1015625,-0.62109375
-0.10546875,-0.62109375
-0.109375,-0.62109375
-0.11328125,-0.6171875
-0.1171875,-0.6171875
-0.12109375,-0.6171875
-0.125,-0.6171875
-0.12890625,-0.61328125
-0.1328125,-0.61328125
-0.13671875,-0.61328125
-0.140625,-0.61328125
-0.14453125,-0.61328125
-0.1484375,-0.61328125
-0.15234375,-0.61328125
-0.15625,-0.61328125
-0.16015625,-0.61328125
-0.1640625,-0.61328125
-0.16796875,-0.61328125
-0.171875,-0.61328125
-0.17578125,-0.61328125
-0.1796875,-0.61328125
-0.18359375,-0.61328125
-0.1875,-0.61328125
-0.19140625,-0.61328125
-0.1953125,-0.61328125
-0.19921875,-0.609375
-0.203125,-0.609375
-0.20703125,-0.609375
-0.2109375,-0.609375
-0.21484375,-0.609375
-0.21875,-0.609375
-0.22265625,-0.609375
-0.2265625,-0.609375
-0.23046875,-0.609375
-0.234375,-0.609375
-0.23828125,-0.609375
-0.2421875,-0.609375
-0.24609375,-0.609375
-0.25,-0.609375
-0.25390625,-0.609375
-0.2578125,-0.609375
-0.26171875,-0.61328125
-0.265625,-0.61328125
-0.26953125,-0.61328125
-0.2734375,-0.61328125
-0.27734375,-0.61328125
-0.28125,-0.61328125
-0.28515625,-0.61328125
-0.2890625,-0.61328125
-0.29296875,-0.61328125
-0.296875,-0.6171875
-0.30078125,-0.6171875
-0.3046875,-0.6171875
-0.30859375,-0.6171875
-0.3125,-0.6171875
-0.31640625,-0.62109375
-0.3203125,-0.62109375
-0.32421875,-0.62109375
-0.328125,-0.62109375
-0.33203125,-0.625
-0.3359375,-0.625
-0.33984375,-0.625
-0.34375,-0.625
-0.34765625,-0.62890625
-0.3515625,-0.62890625
-0.35546875,-0.62890625
-0.359375,-0.62890625
-0.36328125,-0.6328125
-0.3671875,-0.6328125
-0.37109375,-0.6328125
-0.375,-0.63671875
-0.37890625,-0.63671875
-0.3828125,-0.63671875
-0.38671875,-0.640625
-0.390625,-0.640625
-0.39453125,-0.640625
-0.3984375,-0.640625
-0.40234375,-0.64453125
-0.40625,-0.64453125
-0.41015625,-0.6484375
-0.4140625,-0.6484375
-0.41796875,-0.65234375
-0.421875,-0.65234375
-0.42578125,-0.65625
-0.4296875,-0.65625
-0.43359375,-0.65625
-0.4375,-0.66015625
-0.44140625,-0.66015625
-0.4453125,-0.6640625
-0.44921875,-0.6640625
-0.453125,-0.66796875
-0.45703125,-0.671875
-0.4609375,-0.671875
-0.46484375,-0.671875
-0.46875,-0.67578125
-0.47265625,-0.67578125
-0.4765625,-0.6796875
-0.48046875,-0.68359375
-0.484375,-0.68359375
-0.48828125,-0.6875
-0.4921875,-0.69140625
-0.49609375,-0.69140625
-0.5,-0.6953125
-0.50390625,-0.69921875
-0.5078125,-0.69921875
-0.51171875,-0.703125
-0.515625,-0.70703125
-0.51953125,-0.7109375
-0.5234375,-0.71484375
-0.52734375,-0.71484375
-0.52734375,-0.71875
-0.53125,-0.72265625
-0.53515625,-0.72265625
-0.5390625,-0.7265625
-0.54296875,-0.7265625
-0.54296875,-0.73046875
-0.546875,-0.734375
-0.55078125,-0.73828125
-0.5546875,-0.7421875
-0.55859375,-0.74609375
-0.5625,-0.75
-0.56640625,-0.75390625
-0.5703125,-0.7578125
-0.57421875,-0.76171875
-0.578125,-0.765625
-0.58203125,-0.76953125
-0.58203125,-0.7734375
-0.5859375,-0.77734375
-0.58984375,-0.78125
-0.59375,-0.78515625
-0.59765625,-0.7890625
-0.59765625,-0.79296875
-0.6015625,-0.796875
-0.6015625,-0.80078125
-0.60546875,-0.8046875
-0.609375,-0.80859375
-0.609375,-0.8125
-0.61328125,-0.81640625
-0.61328125,-0.8203125
-0.6171875,-0.82421875
-0.6171875,-0.828125
-0.62109375,-0.83203125
-0.62109375,-0.8359375
-0.625,-0.83984375
-0.625,-0.84375
-0.625,-0.84765625
-0.62890625,-0.8515625
-0.62890625,-0.85546875
-0.6328125,-0.859375
-0.6328125,-0.86328125
-0.63671875,-0.8671875
-0.63671875,-0.87109375
-0.63671875,-0.875
-0.640625,-0.87890625
-0.640625,-0.8828125
-0.640625,-0.88671875
-0.640625,-0.890625
-0.64453125,-0.89453125
-0.64453125,-0.8984375
-0.64453125,-0.90234375
-0.64453125,-0.90625
-0.640625,-0.90625
-0.640625,-0.90234375
-0.640625,-0.8984375
-0.640625,-0.89453125
-0.63671875,-0.890625
-0.6328125,-0.88671875
-0.62890625,-0.8828125
-0.62890625,-0.87890625
-0.625,-0.875
-0.62109375,-0.87109375
-0.62109375,-0.8671875
-0.6171875,-0.86328125
-0.61328125,-0.859375
-0.61328125,-0.85546875
-0.609375,-0.8515625
-0.60546875,-0.84765625
-0.6015625,-0.84375
-0.6015625,-0.83984375
-0.59765625,-0.8359375
-0.59375,-0.83203125
-0.59375,-0.828125
-0.58984375,-0.82421875
-0.5859375,-0.8203125
-0.58203125,-0.81640625
-0.58203125,-0.8125
-0.578125,-0.80859375
-0.57421875,-0.8046875
-0.5703125,-0.80078125
-0.56640625,-0.796875
-0.5625,-0.79296875
-0.55859375,-0.7890625
-0.5546875,-0.78515625
-0.5546875,-0.78125
-0.55078125,-0.77734375
-0.546875,-0.7734375
-0.54296875,-0.76953125
-0.5390625,-0.765625
-0.53515625,-0.76171875
-0.53125,-0.7578125
-0.52734375,-0.75390625
-0.5234375,-0.75
-0.51953125,-0.74609375
-0.515625,-0.7421875
-0.51171875,-0.73828125
-0.5078125,-0.734375
-0.50390625,-0.73046875
-0.5,-0.7265625
-0.49609375,-0.7265625
-0.4921875,-0.72265625
-0.48828125,-0.71875
-0.484375,-0.71484375
-0.48046875,-0.71484375
-0.4765625,-0.7109375
-0.47265625,-0.70703125
-0.46875,-0.70703125
-0.46484375,-0.703125
-0.4609375,-0.703125
-0.45703125,-0.69921875
-0.453125,-0.6953125
-0.44921875,-0.6953125
-0.4453125,-0.69140625
-0.44140625,-0.69140625
-0.4375,-0.6875
-0.43359375,-0.6875
-0.4296875,-0.68359375
-0.42578125,-0.68359375
-0.421875,-0.6796875
-0.41796875,-0.67578125
-0.4140625,-0.67578125
-0.41015625,-0.671875
-0.40625,-0.671875
-0.40234375,-0.671875
-0.3984375,-0.66796875
-0.39453125,-0.66796875
-0.390625,-0.6640625
-0.38671875,-0.6640625
-0.3828125,-0.66015625
-0.37890625,-0.66015625
-0.375,-0.65625
-0.37109375,-0.65625
-0.3671875,-0.65625
-0.36328125,-0.65625
-0.359375,-0.65234375
-0.35546875,-0.65234375
-0.3515625,-0.6484375
-0.34765625,-0.6484375
-0.34375,-0.64453125
-0.33984375,-0.64453125
-0.3359375,-0.64453125
-0.33203125,-0.640625
-0.328125,-0.640625
-0.32421875,-0.640625
-0.3203125,-0.640625
-0.31640625,-0.640625
-0.3125,-0.63671875
-0.30859375,-0.63671875
-0.3046875,-0.63671875
-0.30078125,-0.63671875
-0.296875,-0.63671875
-0.29296875,-0.63671875
-0.2890625,-0.6328125
-0.28515625,-0.6328125
-0.28125,-0.6328125
-0.27734375,-0.6328125
-0.2734375,-0.6328125
-0.26953125,-0.62890625
-0.265625,-0.62890625
-0.26171875,-0.62890625
-0.2578125,-0.62890625
-0.25390625,-0.62890625
-0.25,-0.62890625
-0.24609375,-0.62890625
-0.2421875,-0.62890625
-0.23828125,-0.62890625
-0.234375,-0.62890625
-0.23046875,-0.62890625
-0.2265625,-0.62890625
-0.22265625,-0.62890625
-0.21875,-0.62890625
-0.21484375,-0.62890625
-0.2109375,-0.62890625
-0.20703125,-0.62890625
-0.203125,-0.62890625
-0.19921875,-0.62890625
-0.1953125,-0.62890625
-0.19140625,-0.62890625
-0.1875,-0.62890625
-0.18359375,-0.62890625
-0.1796875,-0.62890625
-0.17578125,-0.62890625
-0.171875,-0.62890625
-0.16796875,-0.62890625
-0.1640625,-0.62890625
-0.16015625,-0.62890625
-0.15625,-0.62890625
-0.15234375,-0.62890625
-0.1484375,-0.62890625
-0.14453125,-0.6328125
-0.140625,-0.6328125
-0.13671875,-0.6328125
-0.1328125,-0.6328125
-0.12890625,-0.6328125
-0.125,-0.6328125
-0.12109375,-0.63671875
-0.1171875,-0.63671875
-0.11328125,-0.640625
-0.109375,-0.640625
-0.10546875,-0.640625
-0.1015625,-0.640625
-0.09765625,-0.64453125
-0.09375,-0.64453125
-0.08984375,-0.64453125
-0.0859375,-0.6484375
-0.08203125,-0.6484375
-0.078125,-0.65234375
-0.07421875,-0.65234375
-0.0703125,-0.65234375
-0.06640625,-0.65625
-0.0625,-0.65625
-0.05859375,-0.66015625
-0.0546875,-0.66015625
-0.05078125,-0.6640625
-0.046875,-0.6640625
-0.04296875,-0.66796875
-0.0390625,-0.66796875
-0.03515625,-0.671875
-0.03125,-0.671875
-0.02734375,-0.671875
-0.0234375,-0.67578125
-0.01953125,-0.6796875
-0.015625,-0.6796875
-0.01171875,-0.68359375
-0.0078125,-0.68359375
-0.00390625,-0.6875
0,-0.6875
0.00390625,-0.69140625
0.0078125,-0.6953125
0.01171875,-0.69921875
0.015625,-0.69921875
0.01953125,-0.703125
0.0234375,-0.703125
0.02734375,-0.70703125
0.03125,-0.7109375
0.03515625,-0.7109375
0.0390625,-0.71484375
0.04296875,-0.71875
0.046875,-0.72265625
0.05078125,-0.72265625
0.0546875,-0.7265625
0.05859375,-0.73046875
0.0625,-0.734375
0.06640625,-0.734375
0.0703125,-0.73828125
0.07421875,-0.7421875
0.078125,-0.74609375
0.08203125,-0.75
0.0859375,-0.75390625
0.08984375,-0.75390625
0.09375,-0.7578125
0.09765625,-0.76171875
0.1015625,-0.765625
0.10546875,-0.76953125
0.109375,-0.7734375
0.11328125,-0.77734375
0.1171875,-0.78125
0.12109375,-0.78125
0.125,-0.78515625
0.125,-0.7890625
0.12890625,-0.79296875
0.1328125,-0.796875
0.13671875,-0.80078125
0.140625,-0.8046875
0.14453125,-0.80859375
0.1484375,-0.8125
0.15234375,-0.81640625
0.15625,-0.8203125
0.16015625,-0.82421875
0.1640625,-0.82421875
0.16796875,-0.828125
0.16796875,-0.83203125
0.171875,-0.8359375
0.17578125,-0.83984375
0.1796875,-0.84375
0.18359375,-0.84765625
0.1875,-0.8515625
0.19140625,-0.85546875
0.1953125,-0.859375
0.19921875,-0.86328125
0.203125,-0.8671875
0.20703125,-0.87109375
0.2109375,-0.875
0.21484375,-0.87890625
0.21875,-0.8828125
0.22265625,-0.88671875
0.22265625,-0.890625
0.2265625,-0.89453125
0.23046875,-0.8984375
0.23046875,-0.90234375
0.23046875,-0.90625
0.234375,-0.90625


==> csv_contour/032124_windtunnel_sidecamera_10-20_1000frames_01_envelope.csv <==
X,Y
-0.53125,-0.89453125
-0.52734375,-0.88671875
-0.5234375,-0.87890625
-0.51953125,-0.875
-0.515625,-0.8671875
-0.51171875,-0.86328125
-0.5078125,-0.85546875
-0.50390625,-0.8515625
-0.5,-0.84375
-0.49609375,-0.83984375
-0.4921875,-0.8359375
-0.48828125,-0.828125
-0.484375,-0.82421875
-0.48046875,-0.8203125
-0.4765625,-0.8125
-0.47265625,-0.80859375
-0.46875,-0.8046875
-0.46484375,-0.80078125
-0.4609375,-0.79296875
-0.45703125,-0.7890625
-0.453125,-0.78515625
-0.44921875,-0.78125
-0.4453125,-0.77734375
-0.44140625,-0.7734375
-0.4375,-0.76953125
-0.43359375,-0.765625
-0.4296875,-0.76171875
-0.42578125,-0.7578125
-0.421875,-0.75390625
-0.41796875,-0.75
-0.4140625,-0.74609375
-0.41015625,-0.7421875
-0.40625,-0.73828125
-0.40234375,-0.734375
-0.3984375,-0.73046875
-0.390625,-0.7265625
-0.38671875,-0.72265625
-0.3828125,-0.71875
-0.375,-0.71484375
-0.37109375,-0.7109375
-0.3671875,-0.70703125
-0.359375,-0.703125
-0.35546875,-0.69921875
-0.3515625,-0.6953125
-0.34375,-0.69140625
-0.33984375,-0.6875
-0.33203125,-0.68359375
-0.328125,-0.6796875
-0.3203125,-0.67578125
-0.31640625,-0.671875
-0.30859375,-0.66796875
-0.3046875,-0.6640625
-0.296875,-0.66015625
-0.2890625,-0.65625
-0.28125,-0.65234375
-0.27734375,-0.6484375
-0.26953125,-0.64453125
-0.26171875,-0.640625
-0.25390625,-0.63671875
-0.24609375,-0.6328125
-0.23828125,-0.62890625
-0.234375,-0.62890625
-0.2265625,-0.625
-0.21875,-0.62109375
-0.21484375,-0.62109375
-0.20703125,-0.6171875
-0.19921875,-0.61328125
-0.1953125,-0.61328125
-0.1875,-0.609375
-0.18359375,-0.609375
-0.17578125,-0.60546875
-0.171875,-0.60546875
-0.16796875,-0.60546875
-0.16015625,-0.6015625
-0.15625,-0.6015625
-0.15234375,-0.6015625
-0.14453125,-0.59765625
-0.140625,-0.59765625
-0.13671875,-0.59765625
-0.12890625,-0.59375
-0.125,-0.59375
-0.12109375,-0.59375
-0.1171875,-0.59375
-0.109375,-0.58984375
-0.10546875,-0.58984375
-0.1015625,-0.58984375
-0.09765625,-0.58984375
-0.08984375,-0.5859375
-0.0859375,-0.5859375
-0.08203125,-0.5859375
-0.078125,-0.5859375
-0.07421875,-0.5859375
-0.0703125,-0.5859375
-0.06640625,-0.5859375
-0.0625,-0.5859375
-0.05859375,-0.5859375
-0.05078125,-0.58203125
-0.046875,-0.58203125
-0.04296875,-0.58203125
-0.0390625,-0.58203125
-0.03515625,-0.58203125
-0.03125,-0.58203125
-0.02734375,-0.58203125
-0.0234375,-0.58203125
-0.01953125,-0.58203125
-0.01171875,-0.578125
-0.0078125,-0.578125
-0.00390625,-0.578125
0,-0.578125
0.00390625,-0.578125
0.0078125,-0.578125
0.01171875,-0.578125
0.015625,-0.578125
0.01953125,-0.578125
0.0234375,-0.578125
0.02734375,-0.578125
0.03125,-0.578125
0.03515625,-0.578125
0.0390625,-0.578125
0.04296875,-0.578125
0.046875,-0.578125
0.05078125,-0.578125
0.0546875,-0.578125
0.05859375,-0.578125
0.0625,-0.578125
0.06640625,-0.578125
0.0703125,-0.578125
0.07421875,-0.578125
0.08203125,-0.58203125
0.0859375,-0.58203125
0.08984375,-0.58203125
0.09375,-0.58203125
0.09765625,-0.58203125
0.10546875,-0.5859375
0.109375,-0.5859375
0.11328125,-0.5859375
0.1171875,-0.5859375
0.12109375,-0.5859375
0.125,-0.5859375
0.1328125,-0.58984375
0.13671875,-0.58984375
0.140625,-0.58984375
0.14453125,-0.58984375
0.15234375,-0.59375
0.15625,-0.59375
0.16015625,-0.59375
0.16796875,-0.59765625
0.171875,-0.59765625
0.17578125,-0.59765625
0.18359375,-0.6015625
0.1875,-0.6015625
0.19140625,-0.6015625
0.19921875,-0.60546875
0.203125,-0.60546875
0.2109375,-0.609375
0.21484375,-0.609375
0.22265625,-0.61328125
0.2265625,-0.61328125
0.234375,-0.6171875
0.2421875,-0.62109375
0.24609375,-0.62109375
0.25390625,-0.625
0.26171875,-0.62890625
0.265625,-0.62890625
0.2734375,-0.6328125
0.28125,-0.63671875
0.2890625,-0.640625
0.296875,-0.64453125
0.3046875,-0.6484375
0.3125,-0.65234375
0.3203125,-0.65625
0.328125,-0.66015625
0.33203125,-0.6640625
0.33984375,-0.66796875
0.34765625,-0.671875
0.3515625,-0.67578125
0.359375,-0.6796875
0.36328125,-0.68359375
0.37109375,-0.6875
0.37890625,-0.69140625
0.3828125,-0.6953125
0.38671875,-0.69921875
0.390625,-0.703125
0.3984375,-0.70703125
0.40234375,-0.7109375
0.40625,-0.71484375
0.4140625,-0.71875
0.41796875,-0.72265625
0.42578125,-0.7265625
0.4296875,-0.73046875
0.43359375,-0.734375
0.4375,-0.73828125
0.44140625,-0.7421875
0.44921875,-0.74609375
0.453125,-0.75
0.45703125,-0.75390625
0.4609375,-0.7578125
0.46484375,-0.76171875
0.46875,-0.765625
0.47265625,-0.76953125
0.4765625,-0.7734375
0.48046875,-0.77734375
0.484375,-0.78125
0.48828125,-0.78515625
0.4921875,-0.7890625
0.49609375,-0.79296875
0.5,-0.796875
0.50390625,-0.80078125
0.5078125,-0.8046875
0.51171875,-0.80859375
0.515625,-0.8125
0.51953125,-0.81640625
0.5234375,-0.8203125
0.52734375,-0.82421875
0.53125,-0.828125
0.53515625,-0.83203125
0.5390625,-0.8359375
0.54296875,-0.84375
0.546875,-0.84765625
0.55078125,-0.8515625
0.5546875,-0.85546875
0.55859375,-0.859375
0.5625,-0.86328125
0.56640625,-0.87109375
0.5703125,-0.875
0.57421875,-0.87890625
0.578125,-0.8828125
0.58203125,-0.88671875
0.5859375,-0.89453125
0.58984375,-0.89453125
0.58984375,-0.890625
0.5859375,-0.8828125
0.58203125,-0.875
0.578125,-0.8671875
0.57421875,-0.86328125
0.5703125,-0.85546875
0.56640625,-0.84765625
0.5625,-0.84375
0.55859375,-0.8359375
0.5546875,-0.83203125
0.55078125,-0.82421875
0.546875,-0.8203125
0.54296875,-0.81640625
0.5390625,-0.80859375
0.53515625,-0.8046875
0.53125,-0.80078125
0.52734375,-0.796875
0.5234375,-0.7890625
0.51953125,-0.78515625
0.515625,-0.78125
0.51171875,-0.77734375
0.5078125,-0.7734375
0.50390625,-0.76953125
0.5,-0.765625
0.49609375,-0.76171875
0.4921875,-0.7578125
0.48828125,-0.75390625
0.484375,-0.75
0.48046875,-0.74609375
0.4765625,-0.7421875
0.47265625,-0.73828125
0.46875,-0.734375
0.46484375,-0.73046875
0.45703125,-0.7265625
0.453125,-0.72265625
0.44921875,-0.71875
0.4453125,-0.71484375
0.4375,-0.7109375
0.43359375,-0.70703125
0.4296875,-0.703125
0.42578125,-0.69921875
0.41796875,-0.6953125
0.4140625,-0.69140625
0.40625,-0.6875
0.40234375,-0.68359375
0.39453125,-0.6796875
0.390625,-0.67578125
0.38671875,-0.671875
0.37890625,-0.66796875
0.375,-0.6640625
0.3671875,-0.66015625
0.36328125,-0.65625
0.35546875,-0.65234375
0.34765625,-0.6484375
0.34375,-0.64453125
0.3359375,-0.640625
0.328125,-0.63671875
0.3203125,-0.6328125
0.31640625,-0.62890625
0.30859375,-0.625
0.30078125,-0.62109375
0.29296875,-0.6171875
0.28515625,-0.61328125
0.28125,-0.61328125
0.2734375,-0.609375
0.265625,-0.60546875
0.2578125,-0.6015625
0.25390625,-0.6015625
0.24609375,-0.59765625
0.23828125,-0.59375
0.234375,-0.59375
0.2265625,-0.58984375
0.22265625,-0.58984375
0.21484375,-0.5859375
0.2109375,-0.5859375
0.203125,-0.58203125
0.19921875,-0.58203125
0.1953125,-0.58203125
0.1875,-0.578125
0.18359375,-0.578125
0.17578125,-0.57421875
0.171875,-0.57421875
0.16796875,-0.57421875
0.1640625,-0.57421875
0.15625,-0.5703125
0.15234375,-0.5703125
0.1484375,-0.5703125
0.14453125,-0.5703125
0.13671875,-0.56640625
0.1328125,-0.56640625
0.12890625,-0.56640625
0.125,-0.56640625
0.12109375,-0.56640625
0.1171875,-0.56640625
0.109375,-0.5625
0.10546875,-0.5625
0.1015625,-0.5625
0.09765625,-0.5625
0.09375,-0.5625
0.08984375,-0.5625
0.0859375,-0.5625
0.078125,-0.55859375
0.07421875,-0.55859375
0.0703125,-0.55859375
0.06640625,-0.55859375
0.0625,-0.55859375
0.05859375,-0.55859375
0.0546875,-0.55859375
0.05078125,-0.55859375
0.046875,-0.55859375
0.04296875,-0.55859375
0.0390625,-0.55859375
0.03515625,-0.55859375
0.03125,-0.55859375
0.02734375,-0.55859375
0.0234375,-0.55859375
0.01953125,-0.55859375
0.015625,-0.55859375
0.01171875,-0.55859375
0.0078125,-0.55859375
0.00390625,-0.55859375
0,-0.55859375
-0.00390625,-0.55859375
-0.0078125,-0.55859375
-0.01171875,-0.55859375
-0.015625,-0.55859375
-0.01953125,-0.55859375
-0.0234375,-0.55859375
-0.02734375,-0.55859375
-0.03125,-0.55859375
-0.03515625,-0.55859375
-0.0390625,-0.55859375
-0.04296875,-0.55859375
-0.046875,-0.55859375
-0.05078125,-0.55859375
-0.05859375,-0.5625
-0.0625,-0.5625
-0.06640625,-0.5625
-0.0703125,-0.5625
-0.07421875,-0.5625
-0.078125,-0.5625
-0.08203125,-0.5625
-0.0859375,-0.5625
-0.08984375,-0.5625
-0.09765625,-0.56640625
-0.1015625,-0.56640625
-0.10546875,-0.56640625
-0.109375,-0.56640625
-0.11328125,-0.56640625
-0.12109375,-0.5703125
-0.125,-0.5703125
-0.12890625,-0.5703125
-0.1328125,-0.5703125
-0.140625,-0.57421875
-0.14453125,-0.57421875
-0.1484375,-0.57421875
-0.15625,-0.578125
-0.16015625,-0.578125
-0.1640625,-0.578125
-0.171875,-0.58203125
-0.17578125,-0.58203125
-0.18359375,-0.5859375
-0.1875,-0.5859375
-0.1953125,-0.58984375
-0.19921875,-0.58984375
-0.20703125,-0.59375
-0.2109375,-0.59375
-0.21875,-0.59765625
-0.2265625,-0.6015625
-0.23046875,-0.6015625
-0.234375,-0.6015625
-0.2421875,-0.60546875
-0.25,-0.609375
-0.2578125,-0.61328125
-0.265625,-0.6171875
-0.2734375,-0.62109375
-0.28125,-0.625
-0.2890625,-0.62890625
-0.296875,-0.6328125
-0.3046875,-0.63671875
-0.3125,-0.640625
-0.31640625,-0.64453125
-0.32421875,-0.6484375
-0.33203125,-0.65234375
-0.3359375,-0.65625
-0.34375,-0.66015625
-0.34765625,-0.6640625
-0.3515625,-0.66796875
-0.359375,-0.671875
-0.36328125,-0.67578125
-0.3671875,-0.6796875
-0.375,-0.68359375
-0.37890625,-0.6875
-0.3828125,-0.69140625
-0.390625,-0.6953125
-0.39453125,-0.69921875
-0.3984375,-0.703125
-0.40625,-0.70703125
-0.41015625,-0.7109375
-0.4140625,-0.71484375
-0.41796875,-0.71875
-0.421875,-0.72265625
-0.42578125,-0.7265625
-0.4296875,-0.73046875
-0.43359375,-0.734375
-0.4375,-0.73828125
-0.44140625,-0.7421875
-0.4453125,-0.74609375
-0.44921875,-0.75
-0.453125,-0.75390625
-0.45703125,-0.7578125
-0.4609375,-0.76171875
-0.46484375,-0.765625
-0.46875,-0.7734375
-0.47265625,-0.77734375
-0.4765625,-0.78125
-0.48046875,-0.78515625
-0.484375,-0.7890625
-0.48828125,-0.796875
-0.4921875,-0.80078125
-0.49609375,-0.80859375
-0.5,-0.81640625
-0.50390625,-0.8203125
-0.5078125,-0.828125
-0.51171875,-0.8359375
-0.515625,-0.83984375
-0.515625,-0.84375
-0.51953125,-0.8515625
-0.5234375,-0.859375
-0.52734375,-0.8671875
-0.52734375,-0.87109375
-0.53125,-0.87890625
-0.53125,-0.8828125
-0.53125,-0.88671875
-0.53125,-0.890625
-0.53125,-0.89453125


==> csv_contour/032124_windtunnel_sidecamera_10-20_1000frames_02_envelope.csv <==
X,Y
-0.50390625,-0.89453125
-0.5,-0.89453125
-0.5,-0.890625
-0.5,-0.88671875
-0.49609375,-0.8828125
-0.4921875,-0.87890625
-0.4921875,-0.875
-0.48828125,-0.87109375
-0.484375,-0.8671875
-0.484375,-0.86328125
-0.48046875,-0.859375
-0.48046875,-0.85546875
-0.4765625,-0.8515625
-0.47265625,-0.84765625
-0.47265625,-0.84375
-0.46875,-0.83984375
-0.46875,-0.8359375
-0.46484375,-0.83203125
-0.4609375,-0.828125
-0.4609375,-0.82421875
-0.45703125,-0.8203125
-0.453125,-0.81640625
-0.453125,-0.8125
-0.44921875,-0.80859375
-0.4453125,-0.8046875
-0.44140625,-0.80078125
-0.44140625,-0.796875
-0.4375,-0.79296875
-0.43359375,-0.7890625
-0.43359375,-0.78515625
-0.4296875,-0.78125
-0.42578125,-0.77734375
-0.421875,-0.7734375
-0.41796875,-0.76953125
-0.4140625,-0.765625
-0.41015625,-0.76171875
-0.41015625,-0.7578125
-0.40625,-0.75390625
-0.40234375,-0.75
-0.3984375,-0.74609375
-0.39453125,-0.7421875
-0.390625,-0.73828125
-0.38671875,-0.734375
-0.3828125,-0.73046875
-0.37890625,-0.7265625
-0.375,-0.72265625
-0.37109375,-0.71875
-0.3671875,-0.71484375
-0.36328125,-0.7109375
-0.359375,-0.70703125
-0.35546875,-0.703125
-0.3515625,-0.69921875
-0.34765625,-0.6953125
-0.34375,-0.69140625
-0.33984375,-0.6875
-0.3359375,-0.68359375
-0.33203125,-0.6796875
-0.328125,-0.6796875
-0.32421875,-0.67578125
-0.3203125,-0.671875
-0.31640625,-0.66796875
-0.3125,-0.6640625
-0.30859375,-0.66015625
-0.3046875,-0.66015625
-0.30078125,-0.65625
-0.296875,-0.65234375
-0.29296875,-0.6484375
-0.2890625,-0.6484375
-0.28515625,-0.64453125
-0.28125,-0.640625
-0.27734375,-0.63671875
-0.2734375,-0.63671875
-0.26953125,-0.6328125
-0.265625,-0.62890625
-0.26171875,-0.62890625
-0.2578125,-0.625
-0.25390625,-0.62109375
-0.25,-0.62109375
-0.24609375,-0.6171875
-0.2421875,-0.61328125
-0.23828125,-0.61328125
-0.234375,-0.609375
-0.23046875,-0.609375
-0.2265625,-0.60546875
-0.22265625,-0.6015625
-0.21875,-0.6015625
-0.21484375,-0.59765625
-0.2109375,-0.59765625
-0.20703125,-0.59375
-0.203125,-0.58984375
-0.19921875,-0.58984375
-0.1953125,-0.5859375
-0.19140625,-0.5859375
-0.1875,-0.58203125
-0.18359375,-0.58203125
-0.1796875,-0.578125
-0.17578125,-0.578125
-0.171875,-0.57421875
-0.16796875,-0.57421875
-0.1640625,-0.5703125
-0.16015625,-0.5703125
-0.15625,-0.56640625
-0.15234375,-0.56640625
-0.1484375,-0.5625
-0.14453125,-0.5625
-0.140625,-0.5625
-0.13671875,-0.55859375
-0.1328125,-0.55859375
-0.12890625,-0.5546875
-0.125,-0.5546875
-0.12109375,-0.5546875
-0.1171875,-0.55078125
-0.11328125,-0.55078125
-0.109375,-0.55078125
-0.10546875,-0.546875
-0.1015625,-0.546875
-0.09765625,-0.546875
-0.09375,-0.54296875
-0.08984375,-0.54296875
-0.0859375,-0.54296875
-0.08203125,-0.54296875
-0.078125,-0.5390625
-0.07421875,-0.5390625
-0.0703125,-0.5390625
-0.06640625,-0.5390625
-0.0625,-0.5390625
-0.05859375,-0.53515625
-0.0546875,-0.53515625
-0.05078125,-0.53515625
-0.046875,-0.53515625
-0.04296875,-0.53515625
-0.0390625,-0.53125
-0.03515625,-0.53125
-0.03125,-0.53125
-0.02734375,-0.53125
-0.0234375,-0.53125
-0.01953125,-0.53125
-0.015625,-0.53125
-0.01171875,-0.53125
-0.0078125,-0.53125
-0.00390625,-0.52734375
0,-0.52734375
0.00390625,-0.52734375
0.0078125,-0.52734375
0.01171875,-0.52734375
0.015625,-0.52734375
0.01953125,-0.52734375
0.0234375,-0.52734375
0.02734375,-0.52734375
0.03125,-0.52734375
0.03515625,-0.52734375
0.0390625,-0.5234375
0.04296875,-0.5234375
0.046875,-0.5234375
0.05078125,-0.5234375
0.0546875,-0.5234375
0.05859375,-0.5234375
0.0625,-0.5234375
0.06640625,-0.5234375
0.0703125,-0.5234375
0.07421875,-0.5234375
0.078125,-0.52734375
0.08203125,-0.52734375
0.0859375,-0.52734375
0.08984375,-0.52734375
0.09375,-0.52734375
0.09765625,-0.52734375
0.1015625,-0.52734375
0.10546875,-0.53125
0.109375,-0.53125
0.11328125,-0.53125
0.1171875,-0.53125
0.12109375,-0.53125
0.125,-0.53125
0.12890625,-0.53515625
0.1328125,-0.53515625
0.13671875,-0.53515625
0.140625,-0.53515625
0.14453125,-0.53515625
0.1484375,-0.5390625
0.15234375,-0.5390625
0.15625,-0.5390625
0.16015625,-0.5390625
0.1640625,-0.5390625
0.16796875,-0.54296875
0.171875,-0.54296875
0.17578125,-0.54296875
0.1796875,-0.546875
0.18359375,-0.546875
0.1875,-0.546875
0.19140625,-0.55078125
0.1953125,-0.55078125
0.19921875,-0.55078125
0.203125,-0.5546875
0.20703125,-0.5546875
0.2109375,-0.5546875
0.21484375,-0.55859375
0.21875,-0.55859375
0.22265625,-0.55859375
0.2265625,-0.5625
0.23046875,-0.5625
0.234375,-0.56640625
0.23828125,-0.56640625
0.2421875,-0.5703125
0.24609375,-0.5703125
0.25,-0.57421875
0.25390625,-0.57421875
0.2578125,-0.57421875
0.26171875,-0.578125
0.265625,-0.578125
0.26953125,-0.58203125
0.2734375,-0.58203125
0.27734375,-0.5859375
0.28125,-0.5859375
0.28515625,-0.58984375
0.2890625,-0.58984375
0.29296875,-0.59375
0.296875,-0.59765625
0.30078125,-0.59765625
0.3046875,-0.6015625
0.30859375,-0.6015625
0.3125,-0.60546875
0.31640625,-0.60546875
0.3203125,-0.609375
0.32421875,-0.61328125
0.328125,-0.61328125
0.33203125,-0.6171875
0.3359375,-0.62109375
0.33984375,-0.62109375
0.34375,-0.625
0.34765625,-0.625
0.3515625,-0.62890625
0.35546875,-0.6328125
0.359375,-0.63671875
0.36328125,-0.63671875
0.3671875,-0.640625
0.37109375,-0.64453125
0.375,-0.6484375
0.37890625,-0.6484375
0.3828125,-0.65234375
0.38671875,-0.65625
0.390625,-0.66015625
0.39453125,-0.6640625
0.3984375,-0.6640625
0.40234375,-0.66796875
0.40625,-0.671875
0.41015625,-0.67578125
0.4140625,-0.6796875
0.41796875,-0.68359375
0.421875,-0.68359375
0.42578125,-0.6875
0.4296875,-0.69140625
0.43359375,-0.6953125
0.4375,-0.69921875
0.44140625,-0.703125
0.4453125,-0.70703125
0.44921875,-0.7109375
0.453125,-0.71484375
0.45703125,-0.71875
0.4609375,-0.72265625
0.46484375,-0.7265625
0.46875,-0.73046875
0.47265625,-0.734375
0.4765625,-0.73828125
0.48046875,-0.7421875
0.484375,-0.74609375
0.48828125,-0.75
0.4921875,-0.75390625
0.49609375,-0.7578125
0.5,-0.76171875
0.50390625,-0.765625
0.5078125,-0.76953125
0.51171875,-0.7734375
0.515625,-0.77734375
0.51953125,-0.78125
0.51953125,-0.78515625
0.5234375,-0.7890625
0.52734375,-0.79296875
0.53125,-0.796875
0.53515625,-0.80078125
0.53515625,-0.8046875
0.5390625,-0.80859375
0.54296875,-0.8125
0.546875,-0.81640625
0.546875,-0.8203125
0.55078125,-0.82421875
0.5546875,-0.828125
0.55859375,-0.83203125
0.5625,-0.8359375
0.5625,-0.83984375
0.56640625,-0.84375
0.5703125,-0.84765625
0.57421875,-0.8515625
0.57421875,-0.85546875
0.578125,-0.859375
0.58203125,-0.86328125
0.58203125,-0.8671875
0.5859375,-0.87109375
0.58984375,-0.875
0.59375,-0.87890625
0.59375,-0.8828125
0.59765625,-0.88671875
0.6015625,-0.890625
0.6015625,-0.89453125
0.60546875,-0.89453125
0.60546875,-0.890625
0.60546875,-0.88671875
0.6015625,-0.8828125
0.6015625,-0.87890625
0.6015625,-0.875
0.59765625,-0.87109375
0.59765625,-0.8671875
0.59765625,-0.86328125
0.59765625,-0.859375
0.59375,-0.85546875
0.59375,-0.8515625
0.58984375,-0.84765625
0.58984375,-0.84375
0.58984375,-0.83984375
0.5859375,-0.8359375
0.5859375,-0.83203125
0.58203125,-0.828125
0.58203125,-0.82421875
0.578125,-0.8203125
0.578125,-0.81640625
0.57421875,-0.8125
0.57421875,-0.80859375
0.5703125,-0.8046875
0.5703125,-0.80078125
0.56640625,-0.796875
0.56640625,-0.79296875
0.5625,-0.7890625
0.5625,-0.78515625
0.55859375,-0.78125
0.55859375,-0.77734375
0.5546875,-0.7734375
0.55078125,-0.76953125
0.55078125,-0.765625
0.546875,-0.76171875
0.54296875,-0.7578125
0.54296875,-0.75390625
0.5390625,-0.75
0.53515625,-0.74609375
0.53515625,-0.7421875
0.53125,-0.73828125
0.52734375,-0.734375
0.5234375,-0.73046875
0.51953125,-0.7265625
0.51953125,-0.72265625
0.515625,-0.71875
0.51171875,-0.71484375
0.5078125,-0.7109375
0.50390625,-0.70703125
0.5,-0.703125
0.49609375,-0.69921875
0.49609375,-0.6953125
0.4921875,-0.69140625
0.48828125,-0.6875
0.484375,-0.68359375
0.48046875,-0.6796875
0.4765625,-0.67578125
0.47265625,-0.671875
0.46875,-0.66796875
0.46484375,-0.6640625
0.4609375,-0.66015625
0.45703125,-0.66015625
0.453125,-0.65625
0.44921875,-0.65234375
0.4453125,-0.6484375
0.44140625,-0.64453125
0.4375,-0.640625
0.43359375,-0.63671875
0.4296875,-0.63671875
0.42578125,-0.6328125
0.421875,-0.62890625
0.41796875,-0.625
0.4140625,-0.62109375
0.41015625,-0.62109375
0.40625,-0.6171875
0.40234375,-0.61328125
0.3984375,-0.61328125
0.39453125,-0.609375
0.390625,-0.60546875
0.38671875,-0.6015625
0.3828125,-0.6015625
0.37890625,-0.59765625
0.375,-0.59765625
0.37109375,-0.59375
0.3671875,-0.58984375
0.36328125,-0.58984375
0.359375,-0.5859375
0.35546875,-0.58203125
0.3515625,-0.58203125
0.34765625,-0.578125
0.34375,-0.578125
0.33984375,-0.57421875
0.3359375,-0.5703125
0.33203125,-0.5703125
0.328125,-0.56640625
0.32421875,-0.56640625
0.3203125,-0.5625
0.31640625,-0.5625
0.3125,-0.55859375
0.30859375,-0.55859375
0.3046875,-0.5546875
0.30078125,-0.5546875
0.296875,-0.55078125
0.29296875,-0.55078125
0.2890625,-0.546875
0.28515625,-0.546875
0.28125,-0.546875
0.27734375,-0.54296875
0.2734375,-0.54296875
0.26953125,-0.5390625
0.265625,-0.5390625
0.26171875,-0.53515625
0.2578125,-0.53515625
0.25390625,-0.53515625
0.25,-0.53125
0.24609375,-0.53125
0.2421875,-0.53125
0.23828125,-0.52734375
0.234375,-0.52734375
0.23046875,-0.5234375
0.2265625,-0.5234375
0.22265625,-0.5234375
0.21875,-0.5234375
0.21484375,-0.51953125
0.2109375,-0.51953125
0.20703125,-0.51953125
0.203125,-0.51953125
0.19921875,-0.515625
0.1953125,-0.515625
0.19140625,-0.515625
0.1875,-0.515625
0.18359375,-0.515625
0.1796875,-0.51171875
0.17578125,-0.51171875
0.171875,-0.51171875
0.16796875,-0.51171875
0.1640625,-0.51171875
0.16015625,-0.5078125
0.15625,-0.5078125
0.15234375,-0.5078125
0.1484375,-0.5078125
0.14453125,-0.5078125
0.140625,-0.5078125
0.13671875,-0.5078125
0.1328125,-0.5078125
0.12890625,-0.50390625
0.125,-0.50390625
0.12109375,-0.50390625
0.1171875,-0.50390625
0.11328125,-0.50390625
0.109375,-0.50390625
0.10546875,-0.50390625
0.1015625,-0.50390625
0.09765625,-0.50390625
0.09375,-0.5
0.08984375,-0.5
0.0859375,-0.5
0.08203125,-0.5
0.078125,-0.5
0.07421875,-0.5
0.0703125,-0.5
0.06640625,-0.5
0.0625,-0.5
0.05859375,-0.5
0.0546875,-0.5
0.05078125,-0.5
0.046875,-0.5
0.04296875,-0.5
0.0390625,-0.5
0.03515625,-0.5
0.03125,-0.5
0.02734375,-0.5
0.0234375,-0.5
0.01953125,-0.5
0.015625,-0.5
0.01171875,-0.5
0.0078125,-0.5
0.00390625,-0.5
0,-0.5
-0.00390625,-0.5
-0.0078125,-0.50390625
-0.01171875,-0.50390625
-0.015625,-0.50390625
-0.01953125,-0.50390625
-0.0234375,-0.50390625
-0.02734375,-0.50390625
-0.03125,-0.50390625
-0.03515625,-0.50390625
-0.0390625,-0.5078125
-0.04296875,-0.5078125
-0.046875,-0.5078125
-0.05078125,-0.5078125
-0.0546875,-0.5078125
-0.05859375,-0.5078125
-0.0625,-0.5078125
-0.06640625,-0.5078125
-0.0703125,-0.5078125
-0.07421875,-0.5078125
-0.078125,-0.51171875
-0.08203125,-0.51171875
-0.0859375,-0.51171875
-0.08984375,-0.51171875
-0.09375,-0.51171875
-0.09765625,-0.51171875
-0.1015625,-0.515625
-0.10546875,-0.515625
-0.109375,-0.515625
-0.11328125,-0.515625
-0.1171875,-0.515625
-0.12109375,-0.51953125
-0.125,-0.51953125
-0.12890625,-0.51953125
-0.1328125,-0.51953125
-0.13671875,-0.5234375
-0.140625,-0.5234375
-0.14453125,-0.5234375
-0.1484375,-0.52734375
-0.15234375,-0.52734375
-0.15625,-0.52734375
-0.16015625,-0.52734375
-0.1640625,-0.53125
-0.16796875,-0.53125
-0.171875,-0.53125
-0.17578125,-0.53515625
-0.1796875,-0.53515625
-0.18359375,-0.53515625
-0.1875,-0.5390625
-0.19140625,-0.5390625
-0.1953125,-0.54296875
-0.19921875,-0.54296875
-0.203125,-0.54296875
-0.20703125,-0.546875
-0.2109375,-0.546875
-0.21484375,-0.55078125
-0.21875,-0.55078125
-0.22265625,-0.5546875
-0.2265625,-0.5546875
-0.23046875,-0.5546875
-0.234375,-0.55859375
-0.23828125,-0.55859375
-0.2421875,-0.5625
-0.24609375,-0.5625
-0.25,-0.56640625
-0.25390625,-0.56640625
-0.2578125,-0.5703125
-0.26171875,-0.5703125
-0.265625,-0.57421875
-0.26953125,-0.57421875
-0.2734375,-0.578125
-0.27734375,-0.578125
-0.28125,-0.58203125
-0.28515625,-0.58203125
-0.2890625,-0.5859375
-0.29296875,-0.58984375
-0.296875,-0.58984375
-0.30078125,-0.59375
-0.3046875,-0.59765625
-0.30859375,-0.59765625
-0.3125,-0.6015625
-0.31640625,-0.60546875
-0.3203125,-0.60546875
-0.32421875,-0.609375
-0.328125,-0.61328125
-0.33203125,-0.6171875
-0.3359375,-0.6171875
-0.33984375,-0.62109375
-0.34375,-0.625
-0.34765625,-0.62890625
-0.3515625,-0.6328125
-0.35546875,-0.6328125
-0.359375,-0.63671875
-0.36328125,-0.640625
-0.3671875,-0.64453125
-0.37109375,-0.6484375
-0.375,-0.65234375
-0.37890625,-0.65625
-0.3828125,-0.66015625
-0.38671875,-0.6640625
-0.390625,-0.66796875
-0.39453125,-0.671875
-0.3984375,-0.67578125
-0.40234375,-0.6796875
-0.40625,-0.68359375
-0.41015625,-0.6875
-0.4140625,-0.69140625
-0.4140625,-0.6953125
-0.41796875,-0.69921875
-0.421875,-0.703125
-0.42578125,-0.70703125
-0.4296875,-0.7109375
-0.4296875,-0.71484375
-0.43359375,-0.71875
-0.4375,-0.72265625
-0.4375,-0.7265625
-0.44140625,-0.73046875
-0.4453125,-0.734375
-0.4453125,-0.73828125
-0.44921875,-0.7421875
-0.453125,-0.74609375
-0.453125,-0.75
-0.45703125,-0.75390625
-0.45703125,-0.7578125
-0.4609375,-0.76171875
-0.46484375,-0.765625
-0.46484375,-0.76953125
-0.46875,-0.7734375
-0.46875,-0.77734375
-0.47265625,-0.78125
-0.47265625,-0.78515625
-0.4765625,-0.7890625
-0.4765625,-0.79296875
-0.48046875,-0.796875
-0.48046875,-0.80078125
-0.48046875,-0.8046875
-0.484375,-0.80859375
-0.484375,-0.8125
-0.48828125,-0.81640625
-0.48828125,-0.8203125
-0.48828125,-0.82421875
-0.4921875,-0.828125
-0.4921875,-0.83203125
-0.4921875,-0.8359375
-0.4921875,-0.83984375
-0.49609375,-0.84375
-0.49609375,-0.84765625
-0.49609375,-0.8515625
-0.49609375,-0.85546875
-0.5,-0.859375
-0.5,-0.86328125
-0.5,-0.8671875
-0.5,-0.87109375
-0.5,-0.875
-0.5,-0.87890625
-0.50390625,-0.8828125
-0.50390625,-0.88671875
-0.5078125,-0.890625
-0.5078125,-0.89453125
-0.50390625,-0.89453125


==> csv_contour/032124_windtunnel_sidecamera_10-20_1000frames_03_envelope.csv <==
X,Y
0.58203125,-0.890625
0.5859375,-0.890625
0.5859375,-0.88671875
0.5859375,-0.8828125
0.58203125,-0.87890625
0.58203125,-0.875
0.578125,-0.87109375
0.578125,-0.8671875
0.57421875,-0.86328125
0.57421875,-0.859375
0.5703125,-0.85546875
0.5703125,-0.8515625
0.56640625,-0.84765625
0.5625,-0.84375
0.5625,-0.83984375
0.55859375,-0.8359375
0.55859375,-0.83203125
0.5546875,-0.828125
0.55078125,-0.82421875
0.55078125,-0.8203125
0.546875,-0.81640625
0.546875,-0.8125
0.54296875,-0.80859375
0.5390625,-0.8046875
0.53515625,-0.80078125
0.53125,-0.796875
0.53125,-0.79296875
0.52734375,-0.7890625
0.52734375,-0.78515625
0.5234375,-0.78125
0.51953125,-0.77734375
0.515625,-0.7734375
0.51171875,-0.76953125
0.5078125,-0.765625
0.5078125,-0.76171875
0.50390625,-0.7578125
0.5,-0.75390625
0.49609375,-0.75
0.4921875,-0.74609375
0.48828125,-0.7421875
0.484375,-0.73828125
0.48046875,-0.734375
0.4765625,-0.73046875
0.4765625,-0.7265625
0.47265625,-0.7265625
0.46875,-0.72265625
0.46484375,-0.71875
0.4609375,-0.71484375
0.45703125,-0.7109375
0.453125,-0.70703125
0.44921875,-0.703125
0.4453125,-0.69921875
0.44140625,-0.6953125
0.4375,-0.6953125
0.43359375,-0.69140625
0.4296875,-0.6875
0.42578125,-0.68359375
0.421875,-0.6796875
0.41796875,-0.67578125
0.4140625,-0.67578125
0.41015625,-0.671875
0.40625,-0.66796875
0.40234375,-0.6640625
0.3984375,-0.6640625
0.39453125,-0.66015625
0.390625,-0.65625
0.38671875,-0.65625
0.3828125,-0.65234375
0.37890625,-0.6484375
0.375,-0.64453125
0.37109375,-0.640625
0.3671875,-0.640625
0.36328125,-0.63671875
0.359375,-0.6328125
0.35546875,-0.6328125
0.3515625,-0.62890625
0.34765625,-0.62890625
0.34375,-0.625
0.33984375,-0.62109375
0.3359375,-0.6171875
0.33203125,-0.6171875
0.328125,-0.61328125
0.32421875,-0.61328125
0.3203125,-0.609375
0.31640625,-0.609375
0.3125,-0.60546875
0.30859375,-0.60546875
0.3046875,-0.6015625
0.30078125,-0.6015625
0.296875,-0.59765625
0.29296875,-0.59375
0.2890625,-0.59375
0.28515625,-0.59375
0.28125,-0.58984375
0.27734375,-0.5859375
0.2734375,-0.5859375
0.26953125,-0.5859375
0.265625,-0.58203125
0.26171875,-0.58203125
0.2578125,-0.578125
0.25390625,-0.578125
0.25,-0.57421875
0.24609375,-0.57421875
0.2421875,-0.57421875
0.23828125,-0.5703125
0.234375,-0.5703125
0.23046875,-0.56640625
0.2265625,-0.56640625
0.22265625,-0.5625
0.21875,-0.5625
0.21484375,-0.55859375
0.2109375,-0.55859375
0.20703125,-0.55859375
0.203125,-0.55859375
0.19921875,-0.5546875
0.1953125,-0.5546875
0.19140625,-0.5546875
0.1875,-0.55078125
0.18359375,-0.55078125
0.1796875,-0.55078125
0.17578125,-0.546875
0.171875,-0.546875
0.16796875,-0.546875
0.1640625,-0.546875
0.16015625,-0.54296875
0.15625,-0.54296875
0.15234375,-0.54296875
0.1484375,-0.54296875
0.14453125,-0.54296875
0.140625,-0.5390625
0.13671875,-0.5390625
0.1328125,-0.5390625
0.12890625,-0.5390625
0.125,-0.53515625
0.12109375,-0.53515625
0.1171875,-0.53515625
0.11328125,-0.53515625
0.109375,-0.53125
0.10546875,-0.53125
0.1015625,-0.53125
0.09765625,-0.53125
0.09375,-0.53125
0.08984375,-0.53125
0.0859375,-0.53125
0.08203125,-0.52734375
0.078125,-0.52734375
0.07421875,-0.52734375
0.0703125,-0.52734375
0.06640625,-0.5234375
0.0625,-0.5234375
0.05859375,-0.5234375
0.0546875,-0.5234375
0.05078125,-0.5234375
0.046875,-0.5234375
0.04296875,-0.5234375
0.0390625,-0.51953125
0.03515625,-0.51953125
0.03125,-0.51953125
0.02734375,-0.51953125
0.0234375,-0.51953125
0.01953125,-0.51953125
0.015625,-0.51953125
0.01171875,-0.51953125
0.0078125,-0.51953125
0.00390625,-0.51953125
0,-0.51953125
-0.00390625,-0.51953125
-0.0078125,-0.51953125
-0.01171875,-0.51953125
-0.015625,-0.51953125
-0.01953125,-0.51953125
-0.0234375,-0.51953125
-0.02734375,-0.51953125
-0.03125,-0.51953125
-0.03515625,-0.51953125
-0.0390625,-0.51953125
-0.04296875,-0.51953125
-0.046875,-0.51953125
-0.05078125,-0.51953125
-0.0546875,-0.51953125
-0.05859375,-0.51953125
-0.0625,-0.51953125
-0.06640625,-0.5234375
-0.0703125,-0.5234375
-0.07421875,-0.5234375
-0.078125,-0.5234375
-0.08203125,-0.5234375
-0.0859375,-0.5234375
-0.08984375,-0.5234375
-0.09375,-0.5234375
-0.09765625,-0.5234375
-0.1015625,-0.5234375
-0.10546875,-0.52734375
-0.109375,-0.52734375
-0.11328125,-0.52734375
-0.1171875,-0.53125
-0.12109375,-0.53125
-0.125,-0.53125
-0.12890625,-0.53125
-0.1328125,-0.53125
-0.13671875,-0.53125
-0.140625,-0.53515625
-0.14453125,-0.53515625
-0.1484375,-0.53515625
-0.15234375,-0.53515625
-0.15625,-0.5390625
-0.16015625,-0.5390625
-0.1640625,-0.54296875
-0.16796875,-0.54296875
-0.171875,-0.54296875
-0.17578125,-0.54296875
-0.1796875,-0.546875
-0.18359375,-0.546875
-0.1875,-0.546875
-0.19140625,-0.55078125
-0.1953125,-0.55078125
-0.19921875,-0.5546875
-0.203125,-0.5546875
-0.20703125,-0.5546875
-0.2109375,-0.55859375
-0.21484375,-0.55859375
-0.21875,-0.55859375
-0.22265625,-0.5625
-0.2265625,-0.5625
-0.23046875,-0.5625
-0.234375,-0.56640625
-0.23828125,-0.56640625
-0.2421875,-0.5703125
-0.24609375,-0.5703125
-0.25,-0.57421875
-0.25390625,-0.57421875
-0.2578125,-0.57421875
-0.26171875,-0.578125
-0.265625,-0.58203125
-0.26953125,-0.58203125
-0.2734375,-0.58203125
-0.27734375,-0.5859375
-0.28125,-0.5859375
-0.28515625,-0.58984375
-0.2890625,-0.58984375
-0.29296875,-0.59375
-0.296875,-0.59765625
-0.30078125,-0.59765625
-0.3046875,-0.6015625
-0.30859375,-0.6015625
-0.3125,-0.60546875
-0.31640625,-0.60546875
-0.3203125,-0.609375
-0.32421875,-0.609375
-0.328125,-0.61328125
-0.33203125,-0.61328125
-0.3359375,-0.6171875
-0.33984375,-0.6171875
-0.34375,-0.62109375
-0.34765625,-0.625
-0.3515625,-0.625
-0.35546875,-0.62890625
-0.359375,-0.62890625
-0.36328125,-0.6328125
-0.3671875,-0.63671875
-0.37109375,-0.63671875
-0.375,-0.640625
-0.37890625,-0.640625
-0.3828125,-0.64453125
-0.38671875,-0.64453125
-0.38671875,-0.6484375
-0.390625,-0.65234375
-0.39453125,-0.65234375
-0.3984375,-0.65625
-0.40234375,-0.65625
-0.40625,-0.66015625
-0.41015625,-0.6640625
-0.4140625,-0.66796875
-0.41796875,-0.671875
-0.421875,-0.67578125
-0.42578125,-0.67578125
-0.4296875,-0.6796875
-0.43359375,-0.68359375
-0.4375,-0.6875
-0.44140625,-0.69140625
-0.4453125,-0.6953125
-0.44921875,-0.69921875
-0.453125,-0.703125
-0.45703125,-0.70703125
-0.4609375,-0.7109375
-0.46484375,-0.71484375
-0.46484375,-0.71875
-0.46875,-0.72265625
-0.47265625,-0.7265625
-0.4765625,-0.73046875
-0.48046875,-0.734375
-0.48046875,-0.73828125
-0.484375,-0.7421875
-0.48828125,-0.74609375
-0.4921875,-0.75
-0.49609375,-0.75390625
-0.49609375,-0.7578125
-0.5,-0.76171875
-0.5,-0.765625
-0.50390625,-0.76953125
-0.5078125,-0.7734375
-0.5078125,-0.77734375
-0.51171875,-0.78125
-0.515625,-0.78515625
-0.515625,-0.7890625
-0.51953125,-0.79296875
-0.5234375,-0.796875
-0.5234375,-0.80078125
-0.52734375,-0.8046875
-0.52734375,-0.80859375
-0.53125,-0.8125
-0.53125,-0.81640625
-0.53515625,-0.8203125
-0.53515625,-0.82421875
-0.5390625,-0.828125
-0.5390625,-0.83203125
-0.54296875,-0.8359375
-0.54296875,-0.83984375
-0.54296875,-0.84375
-0.546875,-0.84765625
-0.546875,-0.8515625
-0.55078125,-0.85546875
-0.55078125,-0.859375
-0.5546875,-0.86328125
-0.5546875,-0.8671875
-0.5546875,-0.87109375
-0.5546875,-0.875
-0.55859375,-0.87890625
-0.55859375,-0.8828125
-0.55859375,-0.88671875
-0.55859375,-0.890625
-0.5546875,-0.890625
-0.5546875,-0.88671875
-0.5546875,-0.8828125
-0.55078125,-0.87890625
-0.546875,-0.875
-0.546875,-0.87109375
-0.54296875,-0.8671875
-0.5390625,-0.86328125
-0.5390625,-0.859375
-0.53515625,-0.85546875
-0.53125,-0.8515625
-0.52734375,-0.84765625
-0.52734375,-0.84375
-0.5234375,-0.83984375
-0.51953125,-0.8359375
-0.515625,-0.83203125
-0.515625,-0.828125
-0.51171875,-0.82421875
-0.5078125,-0.8203125
-0.5078125,-0.81640625
-0.50390625,-0.8125
-0.5,-0.80859375
-0.49609375,-0.8046875
-0.49609375,-0.80078125
-0.4921875,-0.796875
-0.48828125,-0.79296875
-0.484375,-0.7890625
-0.48046875,-0.78515625
-0.48046875,-0.78125
-0.4765625,-0.77734375
-0.47265625,-0.7734375
-0.46875,-0.76953125
-0.46484375,-0.765625
-0.4609375,-0.76171875
-0.4609375,-0.7578125
-0.45703125,-0.75390625
-0.453125,-0.75
-0.44921875,-0.74609375
-0.4453125,-0.7421875
-0.44140625,-0.73828125
-0.44140625,-0.734375
-0.4375,-0.73046875
-0.43359375,-0.7265625
-0.4296875,-0.72265625
-0.42578125,-0.71875
-0.421875,-0.71484375
-0.41796875,-0.7109375
-0.4140625,-0.70703125
-0.41015625,-0.703125
-0.40625,-0.69921875
-0.40234375,-0.6953125
-0.3984375,-0.69140625
-0.39453125,-0.6875
-0.390625,-0.68359375
-0.38671875,-0.68359375
-0.3828125,-0.6796875
-0.37890625,-0.67578125
-0.375,-0.671875
-0.37109375,-0.671875
-0.3671875,-0.66796875
-0.36328125,-0.6640625
-0.359375,-0.66015625
-0.35546875,-0.65625
-0.3515625,-0.65625
-0.34765625,-0.65234375
-0.34375,-0.6484375
-0.33984375,-0.64453125
-0.3359375,-0.64453125
-0.33203125,-0.640625
-0.328125,-0.640625
-0.32421875,-0.63671875
-0.3203125,-0.6328125
-0.31640625,-0.62890625
-0.3125,-0.62890625
-0.30859375,-0.625
-0.3046875,-0.625
-0.30078125,-0.62109375
-0.296875,-0.6171875
-0.29296875,-0.6171875
-0.2890625,-0.61328125
-0.28515625,-0.61328125
-0.28125,-0.609375
-0.27734375,-0.609375
-0.2734375,-0.60546875
-0.26953125,-0.6015625
-0.265625,-0.6015625
-0.26171875,-0.6015625
-0.2578125,-0.59765625
-0.25390625,-0.59375
-0.25,-0.59375
-0.24609375,-0.58984375
-0.2421875,-0.58984375
-0.23828125,-0.5859375
-0.234375,-0.5859375
-0.23046875,-0.5859375
-0.2265625,-0.5859375
-0.22265625,-0.58203125
-0.21875,-0.58203125
-0.21484375,-0.578125
-0.2109375,-0.578125
-0.20703125,-0.578125
-0.203125,-0.57421875
-0.19921875,-0.57421875
-0.1953125,-0.57421875
-0.19140625,-0.57421875
-0.1875,-0.5703125
-0.18359375,-0.5703125
-0.1796875,-0.5703125
-0.17578125,-0.56640625
-0.171875,-0.56640625
-0.16796875,-0.56640625
-0.1640625,-0.56640625
-0.16015625,-0.5625
-0.15625,-0.5625
-0.15234375,-0.5625
-0.1484375,-0.55859375
-0.14453125,-0.55859375
-0.140625,-0.55859375
-0.13671875,-0.55859375
-0.1328125,-0.55859375
-0.12890625,-0.55859375
-0.125,-0.5546875
-0.12109375,-0.5546875
-0.1171875,-0.5546875
-0.11328125,-0.5546875
-0.109375,-0.5546875
-0.10546875,-0.55078125
-0.1015625,-0.55078125
-0.09765625,-0.55078125
-0.09375,-0.55078125
-0.08984375,-0.55078125
-0.0859375,-0.546875
-0.08203125,-0.546875
-0.078125,-0.546875
-0.07421875,-0.546875
-0.0703125,-0.546875
-0.06640625,-0.546875
-0.0625,-0.546875
-0.05859375,-0.546875
-0.0546875,-0.546875
-0.05078125,-0.546875
-0.046875,-0.54296875
-0.04296875,-0.54296875
-0.0390625,-0.54296875
-0.03515625,-0.54296875
-0.03125,-0.54296875
-0.02734375,-0.54296875
-0.0234375,-0.54296875
-0.01953125,-0.54296875
-0.015625,-0.54296875
-0.01171875,-0.54296875
-0.0078125,-0.54296875
-0.00390625,-0.54296875
0,-0.54296875
0.00390625,-0.54296875
0.0078125,-0.54296875
0.01171875,-0.54296875
0.015625,-0.54296875
0.01953125,-0.54296875
0.0234375,-0.54296875
0.02734375,-0.54296875
0.03125,-0.54296875
0.03515625,-0.54296875
0.0390625,-0.54296875
0.04296875,-0.54296875
0.046875,-0.54296875
0.05078125,-0.54296875
0.0546875,-0.54296875
0.05859375,-0.546875
0.0625,-0.546875
0.06640625,-0.546875
0.0703125,-0.546875
0.07421875,-0.546875
0.078125,-0.546875
0.08203125,-0.546875
0.0859375,-0.55078125
0.08984375,-0.55078125
0.09375,-0.55078125
0.09765625,-0.55078125
0.1015625,-0.55078125
0.10546875,-0.55078125
0.109375,-0.5546875
0.11328125,-0.5546875
0.1171875,-0.5546875
0.12109375,-0.5546875
0.125,-0.5546875
0.12890625,-0.5546875
0.1328125,-0.55859375
0.13671875,-0.55859375
0.140625,-0.55859375
0.14453125,-0.55859375
0.1484375,-0.55859375
0.15234375,-0.55859375
0.15625,-0.55859375
0.16015625,-0.5625
0.1640625,-0.5625
0.16796875,-0.5625
0.171875,-0.56640625
0.17578125,-0.56640625
0.1796875,-0.56640625
0.18359375,-0.56640625
0.1875,-0.5703125
0.19140625,-0.5703125
0.1953125,-0.57421875
0.19921875,-0.57421875
0.203125,-0.57421875
0.20703125,-0.578125
0.2109375,-0.578125
0.21484375,-0.578125
0.21875,-0.58203125
0.22265625,-0.58203125
0.2265625,-0.5859375
0.23046875,-0.5859375
0.234375,-0.58984375
0.23828125,-0.58984375
0.2421875,-0.59375
0.24609375,-0.59375
0.25,-0.59765625
0.25390625,-0.59765625
0.2578125,-0.6015625
0.26171875,-0.6015625
0.265625,-0.60546875
0.26953125,-0.60546875
0.2734375,-0.609375
0.27734375,-0.609375
0.28125,-0.61328125
0.28515625,-0.61328125
0.2890625,-0.6171875
0.29296875,-0.6171875
0.296875,-0.62109375
0.30078125,-0.625
0.3046875,-0.625
0.30859375,-0.62890625
0.3125,-0.62890625
0.31640625,-0.6328125
0.3203125,-0.63671875
0.32421875,-0.63671875
0.328125,-0.640625
0.33203125,-0.64453125
0.3359375,-0.64453125
0.33984375,-0.6484375
0.34375,-0.65234375
0.34765625,-0.65625
0.3515625,-0.65625
0.35546875,-0.66015625
0.359375,-0.66015625
0.36328125,-0.6640625
0.3671875,-0.66796875
0.37109375,-0.671875
0.375,-0.671875
0.37890625,-0.67578125
0.3828125,-0.6796875
0.38671875,-0.68359375
0.390625,-0.68359375
0.39453125,-0.6875
0.3984375,-0.69140625
0.40234375,-0.6953125
0.40625,-0.69921875
0.41015625,-0.703125
0.4140625,-0.70703125
0.41796875,-0.7109375
0.421875,-0.7109375
0.42578125,-0.71484375
0.4296875,-0.71875
0.43359375,-0.72265625
0.4375,-0.7265625
0.44140625,-0.73046875
0.4453125,-0.734375
0.44921875,-0.73828125
0.453125,-0.7421875
0.45703125,-0.74609375
0.4609375,-0.75
0.46484375,-0.75390625
0.46875,-0.7578125
0.47265625,-0.76171875
0.4765625,-0.765625
0.48046875,-0.76953125
0.484375,-0.7734375
0.48828125,-0.77734375
0.4921875,-0.78125
0.49609375,-0.78515625
0.5,-0.7890625
0.50390625,-0.79296875
0.5078125,-0.796875
0.5078125,-0.80078125
0.51171875,-0.8046875
0.515625,-0.80859375
0.51953125,-0.8125
0.5234375,-0.81640625
0.52734375,-0.8203125
0.53125,-0.82421875
0.53125,-0.828125
0.53515625,-0.83203125
0.5390625,-0.8359375
0.54296875,-0.83984375
0.546875,-0.84375
0.55078125,-0.84765625
0.5546875,-0.8515625
0.55859375,-0.85546875
0.55859375,-0.859375
0.5625,-0.86328125
0.56640625,-0.8671875
0.5703125,-0.87109375
0.57421875,-0.875
0.57421875,-0.87890625
0.578125,-0.8828125
0.578125,-0.88671875
0.578125,-0.890625
0.58203125,-0.890625


==> csv_contour/032124_windtunnel_sidecamera_14-5_1000frames_01_envelope.csv <==
X,Y
-0.421875,-0.90625
-0.41796875,-0.90625
-0.4140625,-0.90625
-0.41015625,-0.90625
-0.41015625,-0.90234375
-0.41015625,-0.8984375
-0.41015625,-0.89453125
-0.40625,-0.890625
-0.40234375,-0.88671875
-0.3984375,-0.8828125
-0.39453125,-0.87890625
-0.390625,-0.875
-0.390625,-0.87109375
-0.38671875,-0.8671875
-0.3828125,-0.86328125
-0.37890625,-0.859375
-0.375,-0.85546875
-0.375,-0.8515625
-0.37109375,-0.84765625
-0.3671875,-0.84375
-0.36328125,-0.83984375
-0.359375,-0.8359375
-0.35546875,-0.83203125
-0.35546875,-0.828125
-0.3515625,-0.82421875
-0.34765625,-0.8203125
-0.34375,-0.81640625
-0.33984375,-0.8125
-0.3359375,-0.80859375
-0.33203125,-0.8046875
-0.33203125,-0.80078125
-0.328125,-0.796875
-0.32421875,-0.79296875
-0.3203125,-0.7890625
-0.31640625,-0.78515625
-0.3125,-0.78125
-0.30859375,-0.77734375
-0.3046875,-0.7734375
-0.3046875,-0.76953125
-0.30078125,-0.765625
-0.296875,-0.76171875
-0.29296875,-0.7578125
-0.2890625,-0.75390625
-0.28515625,-0.75
-0.28125,-0.74609375
-0.27734375,-0.7421875
-0.2734375,-0.73828125
-0.26953125,-0.734375
-0.265625,-0.73046875
-0.26171875,-0.7265625
-0.2578125,-0.7265625
-0.25390625,-0.72265625
-0.25,-0.71875
-0.24609375,-0.71484375
-0.2421875,-0.7109375
-0.23828125,-0.7109375
-0.234375,-0.70703125
-0.23046875,-0.703125
-0.2265625,-0.703125
-0.22265625,-0.69921875
-0.21875,-0.6953125
-0.21484375,-0.69140625
-0.2109375,-0.69140625
-0.20703125,-0.6875
-0.203125,-0.68359375
-0.19921875,-0.68359375
-0.1953125,-0.6796875
-0.19140625,-0.67578125
-0.1875,-0.671875
-0.18359375,-0.671875
-0.1796875,-0.66796875
-0.17578125,-0.6640625
-0.171875,-0.6640625
-0.16796875,-0.66015625
-0.1640625,-0.66015625
-0.16015625,-0.65625
-0.15625,-0.65625
-0.15234375,-0.65234375
-0.1484375,-0.65234375
-0.14453125,-0.6484375
-0.140625,-0.6484375
-0.13671875,-0.64453125
-0.1328125,-0.64453125
-0.12890625,-0.640625
-0.125,-0.640625
-0.12109375,-0.640625
-0.1171875,-0.640625
-0.11328125,-0.63671875
-0.109375,-0.63671875
-0.10546875,-0.6328125
-0.1015625,-0.6328125
-0.09765625,-0.62890625
-0.09375,-0.62890625
-0.08984375,-0.62890625
-0.0859375,-0.62890625
-0.08203125,-0.625
-0.078125,-0.625
-0.07421875,-0.625
-0.0703125,-0.625
-0.06640625,-0.62109375
-0.0625,-0.62109375
-0.05859375,-0.62109375
-0.0546875,-0.6171875
-0.05078125,-0.6171875
-0.046875,-0.6171875
-0.04296875,-0.6171875
-0.0390625,-0.6171875
-0.03515625,-0.61328125
-0.03125,-0.61328125
-0.02734375,-0.61328125
-0.0234375,-0.61328125
-0.01953125,-0.61328125
-0.015625,-0.61328125
-0.01171875,-0.61328125
-0.0078125,-0.609375
-0.00390625,-0.609375
0,-0.609375
0.00390625,-0.609375
0.0078125,-0.609375
0.01171875,-0.609375
0.015625,-0.609375
0.01953125,-0.609375
0.0234375,-0.609375
0.02734375,-0.609375
0.03125,-0.609375
0.03515625,-0.609375
0.0390625,-0.609375
0.04296875,-0.609375
0.046875,-0.61328125
0.05078125,-0.61328125
0.0546875,-0.61328125
0.05859375,-0.61328125
0.0625,-0.61328125
0.06640625,-0.61328125
0.0703125,-0.61328125
0.07421875,-0.61328125
0.078125,-0.61328125
0.08203125,-0.6171875
0.0859375,-0.6171875
0.08984375,-0.62109375
0.09375,-0.62109375
0.09765625,-0.62109375
0.1015625,-0.625
0.10546875,-0.625
0.109375,-0.62890625
0.11328125,-0.62890625
0.1171875,-0.6328125
0.12109375,-0.6328125
0.125,-0.63671875
0.12890625,-0.640625
0.1328125,-0.640625
0.13671875,-0.640625
0.140625,-0.64453125
0.14453125,-0.6484375
0.1484375,-0.65234375
0.15234375,-0.65234375
0.15625,-0.65625
0.16015625,-0.65625
0.1640625,-0.66015625
0.16796875,-0.6640625
0.171875,-0.6640625
0.17578125,-0.66796875
0.1796875,-0.671875
0.18359375,-0.671875
0.1875,-0.67578125
0.19140625,-0.6796875
0.1953125,-0.6796875
0.19921875,-0.68359375
0.203125,-0.6875
0.20703125,-0.6875
0.2109375,-0.69140625
0.21484375,-0.6953125
0.21875,-0.69921875
0.22265625,-0.69921875
0.2265625,-0.703125
0.23046875,-0.70703125
0.234375,-0.7109375
0.23828125,-0.71484375
0.2421875,-0.71875
0.24609375,-0.71875
0.25,-0.72265625
0.25390625,-0.7265625
0.2578125,-0.73046875
0.26171875,-0.73046875
0.265625,-0.734375
0.26953125,-0.73828125
0.2734375,-0.7421875
0.27734375,-0.74609375
0.28125,-0.74609375
0.28515625,-0.75
0.2890625,-0.75390625
0.29296875,-0.7578125
0.296875,-0.76171875
0.30078125,-0.765625
0.3046875,-0.765625
0.30859375,-0.76953125
0.3125,-0.7734375
0.31640625,-0.77734375
0.3203125,-0.78125
0.32421875,-0.78515625
0.328125,-0.7890625
0.33203125,-0.79296875
0.3359375,-0.796875
0.33984375,-0.80078125
0.34375,-0.8046875
0.34765625,-0.80859375
0.3515625,-0.8125
0.35546875,-0.81640625
0.359375,-0.8203125
0.36328125,-0.8203125
0.3671875,-0.82421875
0.37109375,-0.828125
0.375,-0.83203125
0.37890625,-0.8359375
0.3828125,-0.83984375
0.38671875,-0.84375
0.390625,-0.84765625
0.39453125,-0.8515625
0.3984375,-0.85546875
0.40234375,-0.859375
0.40625,-0.86328125
0.41015625,-0.8671875
0.4140625,-0.87109375
0.41796875,-0.87109375
0.421875,-0.875
0.42578125,-0.87890625
0.4296875,-0.8828125
0.43359375,-0.88671875
0.4375,-0.890625
0.44140625,-0.89453125
0.44140625,-0.8984375
0.44140625,-0.90234375
0.44140625,-0.90625
0.4453125,-0.90625
0.44921875,-0.90625
0.453125,-0.90625
0.45703125,-0.90625
0.45703125,-0.90234375
0.45703125,-0.8984375
0.45703125,-0.89453125
0.453125,-0.890625
0.453125,-0.88671875
0.453125,-0.8828125
0.44921875,-0.87890625
0.44921875,-0.875
0.44921875,-0.87109375
0.44921875,-0.8671875
0.44921875,-0.86328125
0.44921875,-0.859375
0.4453125,-0.85546875
0.4453125,-0.8515625
0.44140625,-0.84765625
0.44140625,-0.84375
0.44140625,-0.83984375
0.4375,-0.8359375
0.4375,-0.83203125
0.4375,-0.828125
0.43359375,-0.82421875
0.43359375,-0.8203125
0.4296875,-0.81640625
0.4296875,-0.8125
0.4296875,-0.80859375
0.42578125,-0.8046875
0.421875,-0.80078125
0.421875,-0.796875
0.41796875,-0.79296875
0.41796875,-0.7890625
0.41796875,-0.78515625
0.4140625,-0.78125
0.41015625,-0.77734375
0.41015625,-0.7734375
0.40625,-0.76953125
0.40625,-0.765625
0.40234375,-0.76171875
0.3984375,-0.7578125
0.3984375,-0.75390625
0.39453125,-0.75
0.390625,-0.74609375
0.38671875,-0.7421875
0.3828125,-0.73828125
0.37890625,-0.734375
0.37890625,-0.73046875
0.375,-0.7265625
0.37109375,-0.72265625
0.3671875,-0.71875
0.36328125,-0.71484375
0.359375,-0.7109375
0.35546875,-0.70703125
0.3515625,-0.703125
0.34765625,-0.69921875
0.34375,-0.6953125
0.33984375,-0.6953125
0.3359375,-0.69140625
0.3359375,-0.6875
0.33203125,-0.68359375
0.328125,-0.68359375
0.32421875,-0.6796875
0.3203125,-0.67578125
0.31640625,-0.671875
0.3125,-0.66796875
0.30859375,-0.6640625
0.3046875,-0.66015625
0.30078125,-0.65625
0.296875,-0.65625
0.29296875,-0.65234375
0.2890625,-0.6484375
0.28515625,-0.64453125
0.28125,-0.640625
0.27734375,-0.640625
0.2734375,-0.63671875
0.26953125,-0.6328125
0.265625,-0.62890625
0.26171875,-0.62890625
0.2578125,-0.625
0.25390625,-0.62109375
0.25,-0.62109375
0.24609375,-0.6171875
0.2421875,-0.61328125
0.23828125,-0.61328125
0.234375,-0.609375
0.23046875,-0.609375
0.2265625,-0.60546875
0.22265625,-0.6015625
0.21875,-0.6015625
0.21484375,-0.6015625
0.2109375,-0.59765625
0.20703125,-0.59375
0.203125,-0.59375
0.19921875,-0.58984375
0.1953125,-0.58984375
0.19140625,-0.5859375
0.1875,-0.5859375
0.18359375,-0.5859375
0.1796875,-0.5859375
0.17578125,-0.58203125
0.171875,-0.58203125
0.16796875,-0.58203125
0.1640625,-0.578125
0.16015625,-0.578125
0.15625,-0.578125
0.15234375,-0.57421875
0.1484375,-0.57421875
0.14453125,-0.57421875
0.140625,-0.57421875
0.13671875,-0.57421875
0.1328125,-0.5703125
0.12890625,-0.5703125
0.125,-0.5703125
0.12109375,-0.5703125
0.1171875,-0.5703125
0.11328125,-0.5703125
0.109375,-0.56640625
0.10546875,-0.56640625
0.1015625,-0.56640625
0.09765625,-0.56640625
0.09375,-0.56640625
0.08984375,-0.56640625
0.0859375,-0.56640625
0.08203125,-0.56640625
0.078125,-0.5625
0.07421875,-0.5625
0.0703125,-0.5625
0.06640625,-0.5625
0.0625,-0.5625
0.05859375,-0.56640625
0.0546875,-0.56640625
0.05078125,-0.56640625
0.046875,-0.56640625
0.04296875,-0.56640625
0.0390625,-0.56640625
0.03515625,-0.56640625
0.03125,-0.56640625
0.02734375,-0.5625
0.0234375,-0.5625
0.01953125,-0.5625
0.015625,-0.55859375
0.01171875,-0.55859375
0.0078125,-0.55859375
0.00390625,-0.55859375
0,-0.55859375
-0.00390625,-0.55859375
-0.0078125,-0.55859375
-0.01171875,-0.55859375
-0.015625,-0.55859375
-0.01953125,-0.55859375
-0.0234375,-0.55859375
-0.02734375,-0.5546875
-0.03125,-0.5546875
-0.03515625,-0.5546875
-0.0390625,-0.5546875
-0.04296875,-0.5546875
-0.046875,-0.5546875
-0.05078125,-0.5546875
-0.0546875,-0.5546875
-0.05859375,-0.5546875
-0.0625,-0.5546875
-0.06640625,-0.5546875
-0.0703125,-0.5546875
-0.07421875,-0.5546875
-0.078125,-0.5546875
-0.08203125,-0.5546875
-0.0859375,-0.5546875
-0.08984375,-0.55859375
-0.09375,-0.55859375
-0.09765625,-0.55859375
-0.1015625,-0.55859375
-0.10546875,-0.55859375
-0.109375,-0.55859375
-0.11328125,-0.55859375
-0.1171875,-0.5625
-0.12109375,-0.5625
-0.125,-0.5625
-0.12890625,-0.56640625
-0.1328125,-0.56640625
-0.13671875,-0.56640625
-0.140625,-0.56640625
-0.14453125,-0.5703125
-0.1484375,-0.5703125
-0.15234375,-0.5703125
-0.15625,-0.57421875
-0.16015625,-0.57421875
-0.1640625,-0.57421875
-0.16796875,-0.57421875
-0.171875,-0.578125
-0.17578125,-0.578125
-0.1796875,-0.58203125
-0.18359375,-0.58203125
-0.1875,-0.58203125
-0.19140625,-0.5859375
-0.1953125,-0.5859375
-0.19921875,-0.58984375
-0.203125,-0.58984375
-0.20703125,-0.59375
-0.2109375,-0.59375
-0.21484375,-0.59765625
-0.21875,-0.59765625
-0.22265625,-0.6015625
-0.2265625,-0.6015625
-0.23046875,-0.6015625
-0.234375,-0.6015625
-0.23828125,-0.60546875
-0.2421875,-0.609375
-0.24609375,-0.609375
-0.25,-0.61328125
-0.25390625,-0.61328125
-0.2578125,-0.6171875
-0.26171875,-0.6171875
-0.265625,-0.62109375
-0.26953125,-0.625
-0.2734375,-0.62890625
-0.27734375,-0.62890625
-0.28125,-0.6328125
-0.28515625,-0.63671875
-0.2890625,-0.640625
-0.29296875,-0.640625
-0.296875,-0.64453125
-0.30078125,-0.6484375
-0.3046875,-0.65234375
-0.30859375,-0.65625
-0.3125,-0.65625
-0.31640625,-0.66015625
-0.3203125,-0.6640625
-0.3203125,-0.66796875
-0.32421875,-0.671875
-0.328125,-0.67578125
-0.33203125,-0.6796875
-0.3359375,-0.68359375
-0.33984375,-0.6875
-0.34375,-0.69140625
-0.34765625,-0.69140625
-0.34765625,-0.6953125
-0.3515625,-0.69921875
-0.35546875,-0.69921875
-0.359375,-0.703125
-0.359375,-0.70703125
-0.36328125,-0.7109375
-0.3671875,-0.71484375
-0.37109375,-0.71875
-0.375,-0.72265625
-0.37890625,-0.7265625
-0.37890625,-0.73046875
-0.3828125,-0.734375
-0.38671875,-0.73828125
-0.38671875,-0.7421875
-0.390625,-0.74609375
-0.390625,-0.75
-0.39453125,-0.75390625
-0.39453125,-0.7578125
-0.3984375,-0.76171875
-0.3984375,-0.765625
-0.40234375,-0.76953125
-0.40234375,-0.7734375
-0.40234375,-0.77734375
-0.40625,-0.78125
-0.41015625,-0.78515625
-0.41015625,-0.7890625
-0.4140625,-0.79296875
-0.4140625,-0.796875
-0.4140625,-0.80078125
-0.4140625,-0.8046875
-0.41796875,-0.80859375
-0.41796875,-0.8125
-0.41796875,-0.81640625
-0.41796875,-0.8203125
-0.41796875,-0.82421875
-0.421875,-0.828125
-0.421875,-0.83203125
-0.421875,-0.8359375
-0.421875,-0.83984375
-0.421875,-0.84375
-0.421875,-0.84765625
-0.421875,-0.8515625
-0.421875,-0.85546875
-0.421875,-0.859375
-0.421875,-0.86328125
-0.421875,-0.8671875
-0.421875,-0.87109375
-0.421875,-0.875
-0.421875,-0.87890625
-0.421875,-0.8828125
-0.421875,-0.88671875
-0.421875,-0.890625
-0.421875,-0.89453125
-0.421875,-0.8984375
-0.421875,-0.90234375
-0.421875,-0.90625


==> csv_contour/032124_windtunnel_sidecamera_14-5_1000frames_02_envelope.csv <==
X,Y
-0.390625,-0.89453125
-0.390625,-0.890625
-0.38671875,-0.8828125
-0.37890625,-0.87890625
-0.375,-0.875
-0.37109375,-0.87109375
-0.3671875,-0.8671875
-0.36328125,-0.86328125
-0.359375,-0.85546875
-0.35546875,-0.8515625
-0.3515625,-0.84765625
-0.34765625,-0.84375
-0.34375,-0.8359375
-0.33984375,-0.83203125
-0.3359375,-0.828125
-0.33203125,-0.8203125
-0.328125,-0.81640625
-0.32421875,-0.8125
-0.3203125,-0.8046875
-0.31640625,-0.80078125
-0.3125,-0.796875
-0.30859375,-0.7890625
-0.3046875,-0.78515625
-0.30078125,-0.78125
-0.296875,-0.77734375
-0.29296875,-0.7734375
-0.2890625,-0.765625
-0.28515625,-0.76171875
-0.28125,-0.75390625
-0.27734375,-0.75
-0.2734375,-0.74609375
-0.26953125,-0.73828125
-0.265625,-0.734375
-0.26171875,-0.73046875
-0.2578125,-0.72265625
-0.25390625,-0.71875
-0.25,-0.7109375
-0.24609375,-0.70703125
-0.2421875,-0.703125
-0.23828125,-0.69921875
-0.234375,-0.6953125
-0.23046875,-0.69140625
-0.2265625,-0.6875
-0.22265625,-0.68359375
-0.21875,-0.6796875
-0.21484375,-0.67578125
-0.2109375,-0.671875
-0.20703125,-0.66796875
-0.203125,-0.6640625
-0.1953125,-0.66015625
-0.19140625,-0.65625
-0.1875,-0.65234375
-0.1796875,-0.6484375
-0.171875,-0.64453125
-0.16796875,-0.640625
-0.16015625,-0.63671875
-0.15234375,-0.6328125
-0.14453125,-0.62890625
-0.140625,-0.62890625
-0.1328125,-0.625
-0.125,-0.62109375
-0.1171875,-0.6171875
-0.109375,-0.61328125
-0.1015625,-0.609375
-0.09375,-0.60546875
-0.08984375,-0.60546875
-0.08203125,-0.6015625
-0.07421875,-0.59765625
-0.0703125,-0.59765625
-0.0625,-0.59375
-0.05859375,-0.59375
-0.05078125,-0.58984375
-0.046875,-0.58984375
-0.0390625,-0.5859375
-0.03515625,-0.5859375
-0.03125,-0.5859375
-0.02734375,-0.5859375
-0.0234375,-0.5859375
-0.015625,-0.58203125
-0.01171875,-0.58203125
-0.0078125,-0.58203125
-0.00390625,-0.58203125
0,-0.58203125
0.0078125,-0.578125
0.01171875,-0.578125
0.015625,-0.578125
0.01953125,-0.578125
0.0234375,-0.578125
0.02734375,-0.578125
0.03125,-0.578125
0.03515625,-0.578125
0.0390625,-0.578125
0.04296875,-0.578125
0.046875,-0.578125
0.05078125,-0.578125
0.0546875,-0.578125
0.05859375,-0.578125
0.0625,-0.578125
0.06640625,-0.578125
0.0703125,-0.578125
0.07421875,-0.578125
0.078125,-0.578125
0.08203125,-0.578125
0.0859375,-0.578125
0.08984375,-0.578125
0.09375,-0.578125
0.09765625,-0.578125
0.1015625,-0.578125
0.10546875,-0.578125
0.109375,-0.578125
0.11328125,-0.578125
0.1171875,-0.578125
0.12109375,-0.578125
0.125,-0.578125
0.12890625,-0.578125
0.1328125,-0.578125
0.13671875,-0.578125
0.140625,-0.578125
0.14453125,-0.578125
0.1484375,-0.578125
0.15234375,-0.578125
0.15625,-0.578125
0.16015625,-0.578125
0.16796875,-0.58203125
0.171875,-0.58203125
0.17578125,-0.58203125
0.18359375,-0.5859375
0.1875,-0.5859375
0.19140625,-0.5859375
0.19921875,-0.58984375
0.203125,-0.58984375
0.2109375,-0.59375
0.21484375,-0.59375
0.21875,-0.59375
0.2265625,-0.59765625
0.23046875,-0.59765625
0.23828125,-0.6015625
0.2421875,-0.6015625
0.25,-0.60546875
0.25390625,-0.60546875
0.26171875,-0.609375
0.26953125,-0.61328125
0.2734375,-0.61328125
0.28125,-0.6171875
0.2890625,-0.62109375
0.296875,-0.625
0.30078125,-0.625
0.30859375,-0.62890625
0.3125,-0.6328125
0.3203125,-0.63671875
0.32421875,-0.640625
0.33203125,-0.64453125
0.33984375,-0.6484375
0.34765625,-0.65234375
0.3515625,-0.65625
0.359375,-0.66015625
0.36328125,-0.6640625
0.3671875,-0.66796875
0.375,-0.671875
0.37890625,-0.67578125
0.38671875,-0.6796875
0.390625,-0.68359375
0.39453125,-0.6875
0.40234375,-0.69140625
0.40625,-0.6953125
0.41015625,-0.69921875
0.4140625,-0.703125
0.421875,-0.70703125
0.42578125,-0.7109375
0.4296875,-0.71484375
0.43359375,-0.71875
0.4375,-0.72265625
0.44140625,-0.7265625
0.4453125,-0.73046875
0.44921875,-0.734375
0.453125,-0.7421875
0.45703125,-0.74609375
0.4609375,-0.75
0.46484375,-0.75390625
0.46875,-0.7578125
0.47265625,-0.76171875
0.4765625,-0.765625
0.48046875,-0.76953125
0.484375,-0.7734375
0.48828125,-0.77734375
0.4921875,-0.78125
0.49609375,-0.78515625
0.5,-0.7890625
0.50390625,-0.79296875
0.5078125,-0.796875
0.51171875,-0.80078125
0.515625,-0.8046875
0.51953125,-0.80859375
0.5234375,-0.8125
0.53125,-0.81640625
0.53515625,-0.8203125
0.5390625,-0.82421875
0.54296875,-0.828125
0.546875,-0.83203125
0.55078125,-0.8359375
0.5546875,-0.83984375
0.55859375,-0.84375
0.5625,-0.84765625
0.56640625,-0.8515625
0.5703125,-0.85546875
0.57421875,-0.859375
0.578125,-0.86328125
0.58203125,-0.8671875
0.58984375,-0.87109375
0.59375,-0.875
0.59765625,-0.87890625
0.6015625,-0.8828125
0.609375,-0.89453125
0.609375,-0.890625
0.609375,-0.88671875
0.609375,-0.8828125
0.609375,-0.87890625
0.609375,-0.875
0.609375,-0.87109375
0.609375,-0.8671875
0.609375,-0.86328125
0.60546875,-0.85546875
0.60546875,-0.8515625
0.6015625,-0.84375
0.59765625,-0.8359375
0.59765625,-0.83203125
0.59375,-0.82421875
0.58984375,-0.81640625
0.5859375,-0.8125
0.58203125,-0.8046875
0.578125,-0.796875
0.57421875,-0.7890625
0.5703125,-0.78515625
0.56640625,-0.77734375
0.5625,-0.7734375
0.55859375,-0.765625
0.5546875,-0.76171875
0.55078125,-0.75390625
0.546875,-0.75
0.54296875,-0.74609375
0.5390625,-0.7421875
0.53515625,-0.734375
0.53125,-0.73046875
0.52734375,-0.7265625
0.5234375,-0.72265625
0.51953125,-0.71875
0.515625,-0.71484375
0.51171875,-0.7109375
0.5078125,-0.70703125
0.50390625,-0.703125
0.5,-0.6953125
0.49609375,-0.69140625
0.4921875,-0.6875
0.48828125,-0.68359375
0.484375,-0.6796875
0.4765625,-0.671875
0.47265625,-0.66796875
0.46484375,-0.6640625
0.4609375,-0.66015625
0.45703125,-0.65625
0.453125,-0.65234375
0.44921875,-0.6484375
0.44140625,-0.64453125
0.4375,-0.640625
0.43359375,-0.63671875
0.42578125,-0.6328125
0.421875,-0.62890625
0.41796875,-0.625
0.41015625,-0.62109375
0.40625,-0.6171875
0.3984375,-0.61328125
0.39453125,-0.609375
0.38671875,-0.60546875
0.3828125,-0.6015625
0.375,-0.59765625
0.37109375,-0.59375
0.3671875,-0.58984375
0.36328125,-0.5859375
0.35546875,-0.58203125
0.3515625,-0.578125
0.34765625,-0.57421875
0.33984375,-0.5703125
0.3359375,-0.56640625
0.33203125,-0.5625
0.32421875,-0.55859375
0.3203125,-0.5546875
0.3125,-0.55078125
0.30859375,-0.546875
0.30078125,-0.54296875
0.29296875,-0.5390625
0.28515625,-0.53515625
0.27734375,-0.53125
0.2734375,-0.52734375
0.265625,-0.5234375
0.26171875,-0.5234375
0.25390625,-0.51953125
0.24609375,-0.515625
0.2421875,-0.515625
0.234375,-0.51171875
0.23046875,-0.51171875
0.22265625,-0.5078125
0.21875,-0.5078125
0.2109375,-0.50390625
0.20703125,-0.50390625
0.203125,-0.50390625
0.1953125,-0.5
0.19140625,-0.5
0.1875,-0.5
0.1796875,-0.49609375
0.17578125,-0.49609375
0.171875,-0.49609375
0.1640625,-0.4921875
0.16015625,-0.4921875
0.15625,-0.4921875
0.15234375,-0.4921875
0.1484375,-0.4921875
0.140625,-0.48828125
0.13671875,-0.48828125
0.1328125,-0.48828125
0.12890625,-0.48828125
0.125,-0.48828125
0.1171875,-0.484375
0.11328125,-0.484375
0.109375,-0.484375
0.10546875,-0.484375
0.1015625,-0.484375
0.09765625,-0.484375
0.09375,-0.484375
0.08984375,-0.484375
0.0859375,-0.484375
0.08203125,-0.484375
0.078125,-0.484375
0.0703125,-0.48828125
0.06640625,-0.48828125
0.0625,-0.48828125
0.05859375,-0.48828125
0.0546875,-0.48828125
0.046875,-0.4921875
0.04296875,-0.4921875
0.0390625,-0.4921875
0.03515625,-0.4921875
0.02734375,-0.49609375
0.0234375,-0.49609375
0.01953125,-0.49609375
0.01171875,-0.5
0.0078125,-0.5
0.00390625,-0.5
-0.00390625,-0.50390625
-0.0078125,-0.50390625
-0.015625,-0.5078125
-0.01953125,-0.5078125
-0.02734375,-0.51171875
-0.03125,-0.51171875
-0.0390625,-0.515625
-0.046875,-0.51953125
-0.0546875,-0.5234375
-0.0625,-0.52734375
-0.06640625,-0.52734375
-0.07421875,-0.53125
-0.08203125,-0.53515625
-0.0859375,-0.5390625
-0.09375,-0.54296875
-0.1015625,-0.546875
-0.10546875,-0.546875
-0.11328125,-0.55078125
-0.12109375,-0.5546875
-0.12890625,-0.55859375
-0.13671875,-0.5625
-0.14453125,-0.56640625
-0.15234375,-0.5703125
-0.16015625,-0.57421875
-0.16796875,-0.578125
-0.17578125,-0.58203125
-0.18359375,-0.5859375
-0.19140625,-0.58984375
-0.19921875,-0.59375
-0.20703125,-0.59765625
-0.21484375,-0.6015625
-0.22265625,-0.60546875
-0.2265625,-0.609375
-0.234375,-0.61328125
-0.2421875,-0.6171875
-0.24609375,-0.62109375
-0.25390625,-0.625
-0.2578125,-0.62890625
-0.265625,-0.6328125
-0.26953125,-0.63671875
-0.2734375,-0.640625
-0.27734375,-0.64453125
-0.28515625,-0.6484375
-0.2890625,-0.65234375
-0.29296875,-0.65625
-0.296875,-0.66015625
-0.30078125,-0.6640625
-0.3046875,-0.66796875
-0.30859375,-0.671875
-0.3125,-0.67578125
-0.31640625,-0.6796875
-0.3203125,-0.68359375
-0.32421875,-0.6875
-0.328125,-0.69140625
-0.33203125,-0.6953125
-0.3359375,-0.69921875
-0.33984375,-0.70703125
-0.34375,-0.7109375
-0.34765625,-0.71875
-0.3515625,-0.72265625
-0.35546875,-0.73046875
-0.359375,-0.73828125
-0.36328125,-0.74609375
-0.3671875,-0.75
-0.3671875,-0.75390625
-0.37109375,-0.76171875
-0.375,-0.76953125
-0.375,-0.7734375
-0.37890625,-0.78125
-0.3828125,-0.7890625
-0.3828125,-0.79296875
-0.38671875,-0.80078125
-0.38671875,-0.8046875
-0.38671875,-0.80859375
-0.390625,-0.81640625
-0.390625,-0.8203125
-0.390625,-0.82421875
-0.390625,-0.828125
-0.390625,-0.83203125
-0.390625,-0.8359375
-0.39453125,-0.84375
-0.39453125,-0.84765625
-0.39453125,-0.8515625
-0.39453125,-0.85546875
-0.39453125,-0.859375
-0.39453125,-0.86328125
-0.39453125,-0.8671875
-0.39453125,-0.87109375
-0.39453125,-0.875
-0.39453125,-0.87890625
-0.39453125,-0.8828125
-0.39453125,-0.88671875
-0.39453125,-0.890625
-0.390625,-0.89453125


==> csv_contour/Sim_envelope.csv <==
X,Y
0.534968796875,-8.59375e-08
0.5350033671875,-1.640625e-07
0.5350281015625,-9.375e-08
0.5350461015625,-8.59375e-08
0.5350524765625,-9.375e-08
0.5350595703125,-8.59375e-08
0.5350641015625,-8.59375e-08
0.535083171875,-8.59375e-08
0.5350917578125,-9.375e-08
0.535106125,-9.375e-08
0.5351365234375,-9.375e-08
0.535163578125,-8.59375e-08
0.535170671875,-9.375e-08
0.53518140625,-8.59375e-08
0.5351988671875,-9.375e-08
0.5352088828125,-8.59375e-08
0.535222890625,-1.09375e-07
0.5352758203125,-8.59375e-08
0.535301265625,-1.875e-07
0.5353383984375,-9.375e-08
0.5353394765625,-9.375e-08
0.535368265625,-1.796875e-07
0.53539878125,-8.59375e-08
0.5353989609375,-8.59375e-08
0.535407546875,-9.375e-08
0.5354236953125,-9.375e-08
0.53544246875,-8.59375e-08
0.535442828125,-8.59375e-08
0.5354513515625,-8.59375e-08
0.5354611875,-7.8125e-08
0.535501359375,-7.8125e-08
0.5355079140625,-1.015625e-07
0.535518109375,-9.375e-08
0.53554796875,-8.59375e-08
0.5355488671875,-8.59375e-08
0.535565078125,-8.59375e-08
0.5355703203125,-8.59375e-08
0.5355719296875,-8.59375e-08
0.535585046875,-8.59375e-08
0.5355928515625,-8.59375e-08
0.535598875,-8.59375e-08
0.5356112734375,-8.59375e-08
0.535614375,-8.59375e-08
0.53561871875,-8.59375e-08
0.5356338046875,-9.375e-08
0.535661640625,-8.59375e-08
0.5356658125,-9.375e-08
0.5356839921875,-1.015625e-07
0.5356971015625,-1.09375e-07
0.535727859375,-1.796875e-07
0.535770953125,-8.59375e-08
0.53577315625,-8.59375e-08
0.5357740546875,-8.59375e-08
0.5357840625,-8.59375e-08
0.535790625,-7.8125e-08
0.5358113671875,-8.59375e-08
0.5358142265625,-8.59375e-08
0.5358276953125,-9.375e-08
0.535840453125,-9.375e-08
0.5358444453125,-9.375e-08
0.53585684375,-8.59375e-08
0.5358698984375,-9.375e-08
0.5358855703125,-8.59375e-08
0.5358997578125,-8.59375e-08
0.5359165078125,-8.59375e-08
0.5359219296875,-8.59375e-08
0.5359248515625,-8.59375e-08
0.535934328125,-8.59375e-08
0.5359345078125,-8.59375e-08
0.535947921875,-1.015625e-07
0.535956140625,-9.375e-08
0.53597140625,-9.375e-08
0.5359939921875,-8.59375e-08
0.53599834375,-8.59375e-08
0.5360043671875,-8.59375e-08
0.5360059765625,-8.59375e-08
0.536008890625,-8.59375e-08
0.53600996875,-8.59375e-08
0.536025046875,-9.375e-08
0.536038875,-8.59375e-08
0.5360479921875,-8.59375e-08
0.5360503828125,-8.59375e-08
0.5360616484375,-8.59375e-08
0.536066890625,-8.59375e-08
0.5360689140625,-8.59375e-08
0.53609221875,-8.59375e-08
0.5361130859375,-1.015625e-07
0.536124046875,-1.40625e-07
0.536148609375,-9.375e-08
0.5361664296875,-1.015625e-07
0.53618878125,-8.59375e-08
0.5362024296875,-1.015625e-07
0.5362098828125,-8.59375e-08
0.53622353125,-8.59375e-08
0.536226984375,-8.59375e-08
0.5362275234375,-8.59375e-08
0.5362391484375,-8.59375e-08
0.53626990625,-2.1875e-07
0.53629809375,-9.375e-08
0.5363037578125,-8.59375e-08
0.5363342734375,-1.015625e-07
0.53635596875,-1.015625e-07
0.5363690234375,-8.59375e-08
0.536398171875,-8.59375e-08
0.53640759375,-8.59375e-08
0.5364156328125,-8.59375e-08
0.5364314296875,-9.375e-08
0.5364610546875,-1.015625e-07
0.5364716015625,-7.8125e-08
0.5364905625,-8.59375e-08
0.5365005703125,-8.59375e-08
0.5365147578125,-8.59375e-08
0.536527453125,-6.25e-08
0.5365405703125,-6.25e-08
0.5366067890625,-1.015625e-07
0.5366277109375,-8.59375e-08
0.536661921875,-8.59375e-08
0.536688625,-9.375e-08
0.53670465625,-9.375e-08
0.5367161015625,-9.375e-08
0.536748109375,-1.015625e-07
0.53676396875,-8.59375e-08
0.5367779765625,-1.09375e-07
0.53681540625,-8.59375e-08
0.5368727421875,-8.59375e-08
0.5368872890625,-9.375e-08
0.536995890625,-1.328125e-07
0.537026765625,-8.59375e-08
0.5370488203125,-8.59375e-08
0.5370597265625,-8.59375e-08
0.537085890625,-9.375e-08
0.53711975,-9.375e-08
0.53716540625,-7.8125e-09
0.5372736484375,-7.8125e-08
0.537280203125,-7.03125e-08
0.53732675,-8.59375e-08
0.5373680625,-1.015625e-07
0.5374040625,-9.375e-08
0.5374343984375,-8.59375e-08
0.537564453125,-9.375e-08
0.537621796875,-6.25e-08
0.5376318125,-8.59375e-08
0.5376805078125,-8.59375e-08
0.5379475390625,-8.59375e-08
0.5379657734375,-9.375e-08
0.5380610859375,-8.59375e-08
0.5380883828125,-6.25e-08
0.5382013359375,-8.59375e-08
0.5383417578125,-9.375e-08
0.5390427734375,-8.59375e-08
0.539164125,-8.59375e-08
0.5393858515625,-8.59375e-08
0.5395078671875,-8.59375e-08
0.5395824921875,-7.8125e-08
0.539847671875,-7.03125e-08
0.5400263046875,-8.59375e-08
0.54045265625,-7.03125e-08
0.54063546875,-8.59375e-08
0.540701328125,-8.59375e-08
0.54074096875,-7.8125e-08
0.540927234375,-8.59375e-08
0.5409885625,-6.25e-08
0.54112625,-8.59375e-08
0.541236640625,-8.59375e-08
0.5414005546875,-8.59375e-08
0.541645046875,-8.59375e-08
0.54025078125,0.0027635703125
0.5389047265625,0.005490921875
0.53868228125,0.0062428046875
0.5380414140625,0.006597015625
0.5350404375,0.0111470859375
0.53490078125,0.01270734375
0.53303646875,0.0188115
0.53208625,0.02134225
0.531739890625,0.02324265625
0.5306361328125,0.025345734375
0.5287402265625,0.026242171875
0.5271614765625,0.031550625
0.5266649140625,0.032263171875
0.525097671875,0.0360327421875
0.5228335859375,0.0402170625
0.5230155,0.042032703125
0.52280390625,0.0433121328125
0.5214604140625,0.0462001640625
0.5212385078125,0.0472992578125
0.520102921875,0.0500079453125
0.51863515625,0.05206509375
0.5181121796875,0.05281790625
0.5171492109375,0.05705540625
0.5164613125,0.0583408984375
0.5146746640625,0.059976
0.513827921875,0.063485953125
0.511734125,0.0682856796875
0.5102572421875,0.0716920703125
0.5088284609375,0.075400609375
0.507380546875,0.078120765625
0.5061545390625,0.0810590078125
0.50481778125,0.0837728359375
0.5034880625,0.086402734375
0.5020510546875,0.089170890625
0.4999113984375,0.0917329140625
0.4987508984375,0.09466228125
0.4967079765625,0.097419578125
0.4957979296875,0.1003446328125
0.493261546875,0.1030969140625
0.492324203125,0.1061915546875
0.489718703125,0.110369796875
0.487088265625,0.112733046875
0.4868385234375,0.1133267421875
0.485792578125,0.1146726953125
0.4851979609375,0.11562784375
0.4845109296875,0.1182641171875
0.4822008046875,0.1206855859375
0.4807378046875,0.123674140625
0.4795798359375,0.1251423203125
0.4791201640625,0.12563825
0.4774710859375,0.1283467734375
0.477212609375,0.12857178125
0.4758781796875,0.1306408359375
0.4755307734375,0.1311311015625
0.473899484375,0.1331224765625
0.4730043671875,0.1344859921875
0.47222965625,0.1359655859375
0.4715766328125,0.1365323515625
0.470248046875,0.138151375
0.469595046875,0.13921715625
0.468101828125,0.1413838125
0.4671726796875,0.142820703125
0.464215546875,0.1470838359375
0.4630912265625,0.1482594453125
0.46136209375,0.1506982421875
0.461002140625,0.151431859375
0.458902296875,0.1537344296875
0.4585359375,0.1541911953125
0.4578516484375,0.1553949453125
0.4562671171875,0.157310578125
0.4552539296875,0.1586656875
0.454442859375,0.1595082265625
0.4539808359375,0.1602567890625
0.453592296875,0.1607871640625
0.452329546875,0.162412328125
0.4512685234375,0.1635386328125
0.449728578125,0.1654442265625
0.4492558203125,0.1658172578125
0.445905984375,0.169748109375
0.4409801328125,0.173821609375
0.4392075546875,0.177777796875
0.435998109375,0.1805320703125
0.4328325390625,0.1800630078125
0.4301540546875,0.1881621015625
0.425774125,0.19301484375
0.42307675,0.1960181015625
0.41856709375,0.20077840625
0.4143545,0.2041223828125
0.4139963359375,0.2052655703125
0.4103214453125,0.2090569921875
0.4085916015625,0.2104616640625
0.4081377421875,0.2111085625
0.4060442734375,0.212985234375
0.405902203125,0.2131802578125
0.4035306015625,0.215612234375
0.401505171875,0.2171762734375
0.4006107734375,0.218537734375
0.3988718125,0.2195841484375
0.3969387734375,0.2213678359375
0.3957984453125,0.22303928125
0.3935805546875,0.2247884609375
0.392097171875,0.2264415
0.3901191953125,0.22810653125
0.387909140625,0.229782578125
0.3872344765625,0.230537875
0.385236296875,0.2322103515625
0.3837132734375,0.2333816015625
0.382972390625,0.233948125
0.3793400546875,0.236943140625
0.376360921875,0.2385066875
0.3748949765625,0.240166109375
0.3727816953125,0.2420615859375
0.36755228125,0.246074078125
0.365687640625,0.2471638046875
0.36025759375,0.2513611328125
0.3589921015625,0.25240284375
0.3562203359375,0.2546188203125
0.3522969453125,0.2567617265625
0.351726890625,0.257566421875
0.348463984375,0.2602846953125
0.34524509375,0.2621039765625
0.344224453125,0.263371703125
0.3418912578125,0.26449853125
0.3394868984375,0.26661309375
0.336756046875,0.26846196875
0.333866953125,0.27027165625
0.3311170078125,0.2720226015625
0.32822790625,0.273729203125
0.3254475859375,0.2753920859375
0.3219203671875,0.2774056484375
0.3187735390625,0.279030859375
0.313683984375,0.28185721875
0.311838265625,0.28190034375
0.3088069296875,0.28293159375
0.3066104921875,0.285802125
0.3005951015625,0.288956078125
0.2983481015625,0.2897532578125
0.29350265625,0.2911776328125
0.2892135078125,0.2921395859375
0.2881108203125,0.2931538515625
0.2841346875,0.2967342421875
0.2803421015625,0.296450140625
0.27887671875,0.2970797734375
0.2767133984375,0.299987640625
0.27252134375,0.30369225
0.2685239296875,0.30385253125
0.267029109375,0.304824234375
0.2634440625,0.3085388828125
0.2625632890625,0.308926640625
0.2603746953125,0.3100092734375
0.2590806484375,0.310544015625
0.2579236015625,0.311083671875
0.2554197578125,0.3120715625
0.2537439140625,0.312751296875
0.2500506640625,0.3140824765625
0.247534078125,0.314283546875
0.2445091015625,0.31548175
0.2434546328125,0.3161051875
0.238925171875,0.3182668125
0.2364280546875,0.31904765625
0.2325003125,0.3203979140625
0.2293705625,0.32191303125
0.2223476328125,0.324235734375
0.221814484375,0.32458421875
0.219560203125,0.3258105546875
0.2160646640625,0.326642453125
0.215493125,0.3267551328125
0.2110187734375,0.3289246875
0.2067674375,0.3305053984375
0.2048627734375,0.33058240625
0.20234746875,0.3320166484375
0.20087209375,0.3319082265625
0.1977126875,0.33346778125
0.1961136171875,0.3332726953125
0.192626609375,0.334901421875
0.187437578125,0.3362862734375
0.182236,0.3374736015625
0.176538375,0.3388081171875
0.17452584375,0.3385179609375
0.1676717109375,0.3407323359375
0.1654761875,0.3403337265625
0.1636088203125,0.3394756015625
0.1602560546875,0.34000396875
0.157848265625,0.3414955703125
0.1539299765625,0.3426050859375
0.15136975,0.3429557421875
0.147588609375,0.34198221875
0.1446202109375,0.3433750859375
0.143310171875,0.3455235390625
0.1409491328125,0.3448101875
0.134606125,0.3470114765625
0.1305954296875,0.34655175
0.1284723125,0.3470744453125
0.125621046875,0.3462693671875
0.1189957421875,0.3494465078125
0.1126294609375,0.35036471875
0.1114756796875,0.35107746875
0.1107337109375,0.351219359375
0.1056909296875,0.3521518984375
0.10498715625,0.351989421875
0.1036680234375,0.3518296484375
0.101303703125,0.352466375
0.1007298125,0.35284078125
0.100338546875,0.353078875
0.0969177578125,0.35377675
0.0951391484375,0.3538726875
0.0912523359375,0.35468640625
0.08955921875,0.35484596875
0.0853267890625,0.355543046875
0.084867859375,0.355521796875
0.0812147890625,0.3560008671875
0.079962046875,0.3561376953125
0.0764335703125,0.356678484375
0.0761778203125,0.356674640625
0.0748797890625,0.3566898984375
0.07323796875,0.356481046875
0.068820375,0.3574310546875
0.06812625,0.357414875
0.065390671875,0.3571692734375
0.0587404453125,0.3581939375
0.05812034375,0.3582039765625
0.0574158515625,0.35815015625
0.054855265625,0.357326328125
0.04987978125,0.3585831484375
0.0481359140625,0.3587952890625
0.0467191015625,0.3582744921875
0.042058671875,0.358946625
0.036550953125,0.359281390625
0.0324034765625,0.358854203125
0.029730109375,0.35806065625
0.0276722890625,0.3581622265625
0.02380275,0.35941428125
0.0221685703125,0.358564734375
0.0172833125,0.3596861328125
0.012744203125,0.359574671875
0.0084135546875,0.359052390625
0.0070764140625,0.359365046875
0.0039886796875,0.3588792109375
0.001962140625,0.3589942734375
0.000497859375,0.3589802109375
-0.0016012578125,0.358862875
-0.004226421875,0.3594098359375
-0.007171546875,0.36009803125
-0.0096719296875,0.36037478125
-0.0111704140625,0.359738078125
-0.0132655234375,0.3595948828125
-0.016628109375,0.358986375
-0.018559515625,0.3590479765625
-0.0209698515625,0.360304890625
-0.02350334375,0.35969215625
-0.0260453828125,0.360543015625
-0.0293199296875,0.359314921875
-0.031298625,0.3595304453125
-0.0346943125,0.360282484375
-0.0382988203125,0.3595165
-0.042429203125,0.3604830234375
-0.048534453125,0.3600580078125
-0.0533975234375,0.3601976953125
-0.0580830625,0.3596250078125
-0.0603216875,0.3601056328125
-0.0643061875,0.3595032109375
-0.0682106484375,0.3585115390625
-0.07036378125,0.35908234375
-0.0741385546875,0.3590230078125
-0.0766969609375,0.3587897421875
-0.0808589921875,0.3585407734375
-0.0834716015625,0.35917234375
-0.0881838828125,0.3581644296875
-0.091163015625,0.3577122109375
-0.0953228671875,0.3568249921875
-0.0982310703125,0.3574249765625
-0.1028116484375,0.3564483828125
-0.1056558203125,0.35779371875
-0.1090134921875,0.356246890625
-0.113555328125,0.357164859375
-0.1187176171875,0.3566412890625
-0.121615078125,0.3563508359375
-0.1237263828125,0.3560624453125
-0.1296719296875,0.3552736015625
-0.1329983203125,0.3546965703125
-0.136913703125,0.354024234375
-0.139119953125,0.35359603125
-0.1416878125,0.3530118203125
-0.1443591875,0.3523172734375
-0.151372296875,0.34797540625
-0.15544228125,0.3469249921875
-0.1618165703125,0.3450366875
-0.1690339609375,0.343487140625
-0.1714843203125,0.3419749453125
-0.175790953125,0.34161296875
-0.1819267734375,0.3384658671875
-0.1831940546875,0.3390104140625
-0.183240625,0.33902159375
-0.1861608359375,0.338800671875
-0.1895687109375,0.3378984921875
-0.19247509375,0.338229296875
-0.1958607734375,0.3360669921875
-0.2000011640625,0.335847828125
-0.2039994765625,0.33468296875
-0.2057093203125,0.3328600546875
-0.20734259375,0.332121375
-0.2080421875,0.3315650546875
-0.2089098359375,0.3311023984375
-0.214088140625,0.3313616484375
-0.2177648671875,0.3301290859375
-0.22121803125,0.3288411796875
-0.226962953125,0.3267934296875
-0.227790953125,0.3246265390625
-0.23543415625,0.323474828125
-0.239028484375,0.32207975
-0.243505390625,0.3200991484375
-0.2457231015625,0.3192408984375
-0.2489530703125,0.3165617578125
-0.250339328125,0.3160545859375
-0.2526478203125,0.31608590625
-0.25714725,0.31394559375
-0.259812625,0.3125593984375
-0.263014046875,0.310974984375
-0.26544421875,0.30889490625
-0.2691067421875,0.3077079375
-0.270683078125,0.305132421875
-0.2749495234375,0.3031726484375
-0.2792761640625,0.2995942265625
-0.2830289296875,0.2989633671875
-0.2843276875,0.2977838203125
-0.2888535234375,0.2961768828125
-0.289067984375,0.2962080859375
-0.291515796875,0.2936814453125
-0.299182296875,0.29026490625
-0.3045757734375,0.2881076015625
-0.3049140859375,0.288115265625
-0.308103890625,0.28510346875
-0.31120234375,0.284770609375
-0.3116516484375,0.2846214453125
-0.3129824140625,0.283952953125
-0.3138591640625,0.2831875703125
-0.316447046875,0.2819073203125
-0.31904709375,0.2805724453125
-0.320848078125,0.279645953125
-0.322660890625,0.2784973046875
-0.3248715078125,0.2773283125
-0.3278144609375,0.2757208671875
-0.330521640625,0.27398234375
-0.331311640625,0.273601796875
-0.331480625,0.2735009453125
-0.33357846875,0.272362859375
-0.3354618515625,0.27127590625
-0.337230625,0.2701325703125
-0.338284015625,0.269352796875
-0.340648140625,0.2679783125
-0.34221884375,0.2674570703125
-0.3445198515625,0.2651895
-0.3465958828125,0.2647197578125
-0.3482282421875,0.263889046875
-0.3513258125,0.2610321953125
-0.3543604296875,0.260004875
-0.3575194453125,0.257238953125
-0.36160671875,0.2554375859375
-0.3624798359375,0.254019203125
-0.3649494921875,0.2521288984375
-0.3674545859375,0.251525671875
-0.37160334375,0.2479660546875
-0.3750863359375,0.2462319609375
-0.378617015625,0.2431803203125
-0.3802326328125,0.2425329375
-0.3805123828125,0.242265
-0.382374140625,0.241146859375
-0.3837856640625,0.2398375859375
-0.3853932890625,0.2389296875
-0.3878853046875,0.2372639296875
-0.390225796875,0.2355730234375
-0.3922614140625,0.2334565390625
-0.394735421875,0.2321298125
-0.3970459140625,0.2298963359375
-0.39906790625,0.22849728125
-0.39936584375,0.2281973515625
-0.4011704609375,0.2266711015625
-0.40160975,0.2264510703125
-0.4038987734375,0.2245653125
-0.4061292109375,0.222528828125
-0.4083203671875,0.2205353828125
-0.410550625,0.218598109375
-0.4127203203125,0.2165663125
-0.4149269453125,0.2143711875
-0.41730928125,0.21200484375
-0.4195859140625,0.2097072578125
-0.4220693984375,0.20678996875
-0.4228910234375,0.206282984375
-0.4248578828125,0.204360421875
-0.4273193515625,0.2015272265625
-0.431621078125,0.1967434765625
-0.4338569921875,0.1941781796875
-0.4377514453125,0.19224003125
-0.441616984375,0.1885261796875
-0.444237765625,0.1858451953125
-0.448194984375,0.1819807109375
-0.4521840234375,0.1777756328125
-0.4541130625,0.17564834375
-0.4556421015625,0.1738714609375
-0.457097859375,0.1722463515625
-0.45852246875,0.1704959296875
-0.459846703125,0.1688937109375
-0.4612540625,0.167101828125
-0.462579546875,0.165434390625
-0.463933796875,0.1635734609375
-0.4666180625,0.1597906640625
-0.4679650390625,0.1577632265625
-0.4704552265625,0.1540947734375
-0.47256615625,0.1507928828125
-0.4746471015625,0.1473646171875
-0.4750038125,0.1455928203125
-0.4772253359375,0.143119234375
-0.478244515625,0.1417193125
-0.480152640625,0.1384349140625
-0.4807201640625,0.1371811484375
-0.4818868671875,0.135899234375
-0.4835464921875,0.1332471796875
-0.4842438984375,0.1317515078125
-0.48525,0.1306016328125
-0.486962375,0.128033875
-0.4874029453125,0.126901328125
-0.4885345390625,0.12526153125
-0.4901230625,0.1225455
-0.4904499375,0.1222815859375
-0.49176415625,0.1198454921875
-0.49189675,0.11960234375
-0.4933399296875,0.1170762578125
-0.4935482109375,0.1168292734375
-0.4952447734375,0.114105546875
-0.4968833359375,0.111329546875
-0.4991888984375,0.1071604375
-0.50134384375,0.10297621875
-0.5035084453125,0.0987776953125
-0.50628459375,0.0933421875
-0.5062700546875,0.0908747265625
-0.5101546640625,0.0849954765625
-0.5109346484375,0.0816818515625
-0.5138392421875,0.075514984375
-0.5154932109375,0.072770015625
-0.5158996015625,0.0709460625
-0.5178706640625,0.06759871875
-0.5198671796875,0.062314734375
-0.5202506171875,0.0610851796875
-0.521179734375,0.0594388984375
-0.52193028125,0.0572032109375
-0.5232701328125,0.05380140625
-0.524072109375,0.0518142734375
-0.5241434609375,0.051254359375
-0.5263245703125,0.044936234375
-0.52653121875,0.0422583828125
-0.5277141328125,0.0403329453125
-0.5276846328125,0.0400856640625
-0.5288891796875,0.0349160390625
-0.5310037734375,0.0316564453125
-0.5311934921875,0.0308873359375
-0.5319648984375,0.02670978125
-0.5322504609375,0.0232173203125
-0.5337818828125,0.019766890625
-0.535879015625,0.015881390625
-0.5367090078125,0.013027796875
-0.5374984765625,0.0093189609375
-0.5391671640625,0.0054048671875
-0.53912353125,0.0044241875
-0.5414989609375,-1.5625e-07
-0.5413851171875,-1.40625e-07
-0.54128975,-1.484375e-07
-0.5412599453125,-1.5625e-07
-0.541205765625,-1.40625e-07
-0.5411369765625,-1.328125e-07
-0.5410258203125,-1.5625e-07
-0.5408983203125,-1.25e-07
-0.54085921875,-1.328125e-07
-0.5408417578125,-1.484375e-07
-0.5407362578125,-1.25e-07
-0.54071003125,-1.328125e-07
-0.54069584375,-1.40625e-07
-0.5406663984375,-1.40625e-07
-0.540653109375,-1.40625e-07
-0.540642203125,-1.5625e-07
-0.5405349140625,-1.484375e-07
-0.5404908671875,-1.40625e-07
-0.5404788828125,-1.484375e-07
-0.5404637421875,-1.40625e-07
-0.5404623125,-1.40625e-07
-0.5403631953125,-1.71875e-07
-0.540332078125,-1.875e-07
-0.5403007890625,-1.328125e-07
-0.5402122109375,-1.40625e-07
-0.5401973125,-1.5625e-07
-0.5401781796875,-1.484375e-07
-0.5401585703125,-1.40625e-07
-0.5401480234375,-1.328125e-07
-0.54013615625,-1.25e-07
-0.5400479453125,-1.328125e-07
-0.540013734375,-1.640625e-07
-0.539988640625,-1.328125e-07
-0.539978265625,-1.328125e-07
-0.53995228125,-1.40625e-07
-0.539935890625,-1.328125e-07
-0.5399296875,-1.328125e-07
-0.5399144296875,-1.640625e-07
-0.5399044140625,-1.484375e-07
-0.5398860546875,-1.484375e-07
-0.5398803984375,-1.328125e-07
-0.539848390625,-1.40625e-07
-0.5398471328125,-1.40625e-07
-0.5398305625,-1.328125e-07
-0.5398051171875,-1.5625e-07
-0.539780375,-1.484375e-07
-0.5397561796875,-1.484375e-07
-0.5397134453125,-1.40625e-07
-0.539707421875,-1.5625e-07
-0.5396843515625,-1.40625e-07
-0.5396808984375,-1.40625e-07
-0.53964721875,-1.25e-07
-0.5396233828125,-1.484375e-07
-0.539621234375,-1.484375e-07
-0.5396097265625,-1.40625e-07
-0.539585765625,-1.640625e-07
-0.5395824921875,-1.71875e-07
-0.539569375,-1.640625e-07
-0.5395413671875,-1.484375e-07
-0.539517703125,-1.328125e-07
-0.539506796875,-1.328125e-07
-0.5394896875,-1.328125e-07
-0.5394731796875,-1.328125e-07
-0.5394547578125,-1.5625e-07
-0.5394303828125,-1.484375e-07
-0.5393885390625,-1.640625e-07
-0.539340734375,-1.328125e-07
-0.539336203125,-1.484375e-07
-0.53932309375,-1.484375e-07
-0.5392997890625,-1.640625e-07
-0.5392496015625,-1.484375e-07
-0.539241609375,-1.875e-07
-0.5392219453125,-1.40625e-07
-0.539193390625,-1.484375e-07
-0.5391899375,-1.40625e-07
-0.539135515625,-1.484375e-07
-0.5391124453125,-1.328125e-07
-0.5391035078125,-1.40625e-07
-0.5390922421875,-1.5625e-07
-0.5390728125,-1.71875e-07
-0.5390573125,-1.328125e-07
-0.539047125,-1.25e-07
-0.5390340703125,-1.40625e-07
-0.539020421875,-1.71875e-07
-0.539013328125,-1.640625e-07
-0.5390047421875,-1.484375e-07
-0.5389976484375,-1.40625e-07
-0.5389780390625,-1.40625e-07
-0.5389448984375,-1.328125e-07
-0.5389350625,-1.40625e-07
-0.538927078125,-1.484375e-07
-0.5388912578125,-1.40625e-07
-0.5388758203125,-1.328125e-07
-0.5388594296875,-1.640625e-07
-0.5388283125,-1.171875e-07
-0.53882246875,-1.171875e-07
-0.5388079296875,-1.484375e-07
-0.5387908203125,-1.640625e-07
-0.53878265625,-1.640625e-07
-0.5387593515625,-1.40625e-07
-0.5387457578125,-1.5625e-07
-0.5387204296875,-1.328125e-07
-0.538693546875,-1.484375e-07
-0.53867459375,-1.5625e-07
-0.5386593359375,-1.40625e-07
-0.5386564140625,-1.40625e-07
-0.5386300703125,-1.25e-07
-0.5386223828125,-1.40625e-07
-0.5385911484375,-1.5625e-07
-0.5385692734375,-1.640625e-07
-0.5385374453125,-1.484375e-07
-0.538507640625,-1.171875e-07
-0.538491609375,-1.40625e-07
-0.538485046875,-1.640625e-07
-0.53847253125,-1.71875e-07
-0.5384526875,-1.484375e-07
-0.5384319453125,-1.484375e-07
-0.538410484375,-1.40625e-07
-0.5383806796875,-2.421875e-07
-0.5383530234375,-2.265625e-07
-0.53833175,-1.5625e-07
-0.538307546875,-1.640625e-07
-0.5382964609375,-1.484375e-07
-0.538269875,-1.484375e-07
-0.538268625,-1.484375e-07
-0.5382540859375,-1.328125e-07
-0.5382373359375,-1.328125e-07
-0.538229703125,-1.40625e-07
-0.5382134921875,-1.484375e-07
-0.538179875,-1.640625e-07
-0.5381649140625,-1.640625e-07
-0.5381465546875,-1.328125e-07
-0.5381259921875,-1.5625e-07
-0.53810328125,-2.109375e-07
-0.5380674609375,-1.5625e-07
-0.5380427265625,-1.875e-07
-0.5380175703125,-1.484375e-07
-0.5380037421875,-1.328125e-07
-0.5379946796875,-1.40625e-07
-0.5379703046875,-1.484375e-07
-0.537960828125,-1.640625e-07
-0.5379564765625,-1.5625e-07
-0.5379095703125,-1.640625e-07
-0.5379053359375,-1.640625e-07
-0.5378786328125,-1.640625e-07
-0.5378446015625,-1.484375e-07
-0.5378249921875,-1.640625e-07
-0.5378235,-1.640625e-07
-0.5378062109375,-1.484375e-07
-0.537796796875,-1.40625e-07
-0.537785109375,-1.40625e-07
-0.5377651484375,-1.71875e-07
-0.537741125,-1.5625e-07
-0.5377249140625,-1.484375e-07
-0.5377156171875,-1.40625e-07
-0.537680921875,-1.25e-07
-0.53767234375,-1.5625e-07
-0.5376614296875,-1.484375e-07
-0.537618875,-3.125e-07
-0.5375679140625,-1.484375e-07
-0.5375599296875,-1.484375e-07
-0.5375357265625,-1.40625e-07
-0.5375055703125,-1.09375e-07
-0.5374926328125,-1.484375e-07
-0.5374875703125,-1.484375e-07
-0.537476421875,-1.5625e-07
-0.5374611640625,-1.484375e-07
-0.53744971875,-1.484375e-07
-0.5374206328125,-1.40625e-07
-0.5374089453125,-1.484375e-07
-0.5373896953125,-1.5625e-07
-0.537381828125,-1.484375e-07
-0.537355484375,-1.875e-07
-0.537338015625,-1.5625e-07
-0.537316203125,-1.328125e-07
-0.5372652421875,-1.484375e-07
-0.5371870390625,-1.484375e-07
-0.537159921875,-1.484375e-07
-0.5371577734375,-1.484375e-07
-0.5371548515625,-1.40625e-07
-0.5371299375,-1.40625e-07
-0.53712540625,-1.40625e-07
-0.5371075234375,-1.484375e-07
-0.53708809375,-1.5625e-07
-0.537074625,-1.40625e-07
-0.5370335,-1.484375e-07
-0.5369969609375,-2.578125e-07
-0.536969125,-1.640625e-07
-0.53694528125,-1.484375e-07
-0.5369056484375,-1.328125e-07
-0.53685725,-1.5625e-07
-0.5368077734375,-2.34375e-07
-0.5367486484375,-1.328125e-07
-0.536732671875,-1.40625e-07
-0.53672975,-1.25e-07
-0.536552609375,-1.328125e-07
-0.5365398515625,-1.25e-07
-0.5364810859375,-1.5625e-07
-0.5363996015625,-1.875e-07
-0.5363757578125,-1.5625e-07
-0.53636121875,-1.484375e-07
-0.5363366640625,-1.40625e-07
-0.5362777109375,-1.484375e-07
-0.536225140625,-1.5625e-07
-0.5362149453125,-1.484375e-07
-0.5362060703125,-1.484375e-07
-0.5361815078125,-1.484375e-07
-0.5360831015625,-1.40625e-07
-0.5360654609375,-1.40625e-07
-0.53603178125,-1.5625e-07
-0.5360090703125,-1.40625e-07
-0.535742046875,-1.484375e-07
-0.53563546875,-1.40625e-07
-0.5355201328125,-1.484375e-07
-0.5354868203125,-1.328125e-07
-0.5352676484375,-1.953125e-07
-0.53431415625,-1.40625e-07
-0.5334510234375,0.0078354140625
-0.532924953125,0.00850628125
-0.5311509375,0.0130792890625
-0.530304015625,0.0149256640625
-0.5294986953125,0.0166329296875
-0.528397140625,0.01881975
-0.527820703125,0.0194429375
-0.52694940625,0.02166340625
-0.52605265625,0.02385946875
-0.5255493515625,0.024444109375
-0.5255087578125,0.0245209140625
-0.5245246875,0.0264163203125
-0.5244533984375,0.0265791328125
-0.5232275703125,0.0286788671875
-0.5219410078125,0.0304046328125
-0.5211175703125,0.0326625
-0.518948796875,0.0360190234375
-0.518713,0.0363881796875
-0.516745625,0.0402204921875
-0.5157844453125,0.0427089765625
-0.5132628046875,0.0453887265625
-0.511675,0.0476915234375
-0.5097068515625,0.051544765625
-0.509367046875,0.0526597890625
-0.5069476328125,0.057599765625
-0.5042142265625,0.059803390625
-0.502623859375,0.0618845234375
-0.5021256796875,0.063745109375
-0.4992985703125,0.0671101015625
-0.498601734375,0.0686326640625
-0.49631434375,0.071512625
-0.4949313671875,0.074118703125
-0.493514921875,0.0757717578125
-0.4908319140625,0.0792875
-0.489373625,0.0822773125
-0.4877441796875,0.0839670234375
-0.4867464609375,0.0861205703125
-0.484776671875,0.0878410234375
-0.483219265625,0.0901671328125
-0.4816210859375,0.092105703125
-0.4804744140625,0.093798921875
-0.479211296875,0.0951833671875
-0.4776687890625,0.0972697578125
-0.4770908984375,0.0983968828125
-0.4748173671875,0.100771953125
-0.4739466015625,0.1019080625
-0.471824375,0.1042815859375
-0.4695604765625,0.1069589375
-0.467946859375,0.10835125
-0.4649915390625,0.111513625
-0.46369221875,0.11355021875
-0.4619007109375,0.1150477578125
-0.4601515859375,0.1174223125
-0.4580999296875,0.1189493125
-0.457333234375,0.1202358828125
-0.457207890625,0.123365921875
-0.4548019140625,0.126029703125
-0.453331265625,0.12654071875
-0.45180040625,0.127167734375
-0.449522671875,0.1281414609375
-0.4488123671875,0.1323787421875
-0.4449284375,0.1354068359375
-0.4422736171875,0.1393500546875
-0.4397115703125,0.1415226328125
-0.4365534453125,0.1450309453125
-0.43432065625,0.146322203125
-0.4322639140625,0.1488010703125
-0.4268335078125,0.1528911015625
-0.426633953125,0.1545386875
-0.4237526953125,0.16315225
-0.4193712734375,0.16178959375
-0.4183271796875,0.1648217421875
-0.4122945078125,0.1678833515625
-0.4070849140625,0.170642125
-0.4031586328125,0.1723860078125
-0.40017640625,0.1752834140625
-0.3986979140625,0.177558765625
-0.3955870859375,0.179435578125
-0.391955640625,0.18255696875
-0.3899773359375,0.18548865625
-0.387067671875,0.189430203125
-0.384471234375,0.190127703125
-0.3819473984375,0.1905205078125
-0.3770941484375,0.1968151484375
-0.37327134375,0.198783296875
-0.369051484375,0.202871875
-0.364175859375,0.207702875
-0.361125796875,0.2098179609375
-0.3558186875,0.2135684921875
-0.35376853125,0.2150960703125
-0.350806296875,0.2157310859375
-0.348430875,0.218921453125
-0.34514796875,0.2206250390625
-0.3439232421875,0.22233978125
-0.3385592109375,0.22430471875
-0.3370856640625,0.2259952421875
-0.3348397578125,0.2280911953125
-0.330956578125,0.229391578125
-0.3302440625,0.230256515625
-0.3290188046875,0.23199734375
-0.3268172734375,0.233352078125
-0.3248429609375,0.233685671875
-0.323270796875,0.2343264375
-0.317815453125,0.2378275546875
-0.31365215625,0.240374015625
-0.311393171875,0.24167
-0.3065719296875,0.2452626640625
-0.30301615625,0.2464226484375
-0.3004246640625,0.25078546875
-0.294277546875,0.2523704140625
-0.289716453125,0.2550306328125
-0.2860007890625,0.259021546875
-0.2813138046875,0.261980203125
-0.2789789453125,0.2631811171875
-0.2754364609375,0.26367771875
-0.2735936640625,0.26377553125
-0.270993765625,0.264652375
-0.2656868671875,0.26798284375
-0.2638675234375,0.2686311875
-0.2594138984375,0.2709820859375
-0.2589576875,0.27106234375
-0.2543236328125,0.2735444921875
-0.2534599921875,0.273813875
-0.2483744453125,0.2762310234375
-0.2454107734375,0.2780020859375
-0.2428294453125,0.2813034375
-0.2380540546875,0.28113225
-0.235734296875,0.2842030546875
-0.2283995859375,0.2876010546875
-0.223982171875,0.28971228125
-0.2211147109375,0.29083553125
-0.2168870234375,0.2927971484375
-0.2134849609375,0.2942400546875
-0.20840434375,0.294802875
-0.20375609375,0.296913359375
-0.2023656640625,0.2989503125
-0.197114421875,0.29969209375
-0.1951935703125,0.300540359375
-0.1898080859375,0.302901984375
-0.1878075625,0.30359903125
-0.1832635390625,0.3056189140625
-0.1812130078125,0.3063001328125
-0.1808664765625,0.306944015625
-0.1744912890625,0.308929953125
-0.1707750859375,0.3102186640625
-0.170286703125,0.310378640625
-0.168744921875,0.31075465625
-0.1672100546875,0.311710984375
-0.166552484375,0.3120264375
-0.1622516640625,0.313379171875
-0.1608346875,0.31434575
-0.15372425,0.31637921875
-0.15187034375,0.3166379921875
-0.148819890625,0.3169313984375
-0.145148796875,0.319479765625
-0.1404083359375,0.3207777421875
-0.136737796875,0.32184553125
-0.1325797734375,0.3224754296875
-0.129774171875,0.3224011328125
-0.1267484609375,0.3249490546875
-0.1221009375,0.326092484375
-0.1195179765625,0.3270685078125
-0.1172387734375,0.3269682265625
-0.115645703125,0.3264313671875
-0.1087730234375,0.3282071953125
-0.1037116796875,0.3295907109375
-0.0988120546875,0.3306901484375
-0.095774703125,0.33156165625
-0.0932104765625,0.3330877109375
-0.0911963046875,0.33349934375
-0.0890870078125,0.33306375
-0.0843430859375,0.3340430546875
-0.0816306015625,0.3352172109375
-0.079695921875,0.3350031640625
-0.0765146953125,0.3359977890625
-0.0746586015625,0.335908953125
-0.07109246875,0.3367299765625
-0.069341328125,0.336773125
-0.064227421875,0.337633578125
-0.063155859375,0.3378359375
-0.0589976484375,0.3383622734375
-0.058541078125,0.338443640625
-0.0570471484375,0.3387318515625
-0.0557252890625,0.338820546875
-0.0543830546875,0.3389229453125
-0.051766078125,0.3391130234375
-0.0507761796875,0.3393998125
-0.0500433046875,0.339686484375
-0.0457399453125,0.3399114609375
-0.045029265625,0.33971828125
-0.04244284375,0.3398090625
-0.04018675,0.3400105859375
-0.04008125,0.3399931484375
-0.0374529921875,0.3399621875
-0.0373560390625,0.3399510078125
-0.0329155234375,0.3403614453125
-0.0303220078125,0.3408372421875
-0.0289363046875,0.34106609375
-0.02479209375,0.341068953125
-0.0227697421875,0.340528546875
-0.0226937109375,0.340513078125
-0.020587140625,0.341281828125
-0.0174970390625,0.34078878125
-0.012962296875,0.3414103125
-0.0115052890625,0.341667859375
-0.007810015625,0.3407715546875
-0.006568734375,0.340611484375
-0.00229775,0.3416562109375
-0.001270203125,0.341274859375
0.000912765625,0.3407226484375
0.0028347109375,0.3414460703125
0.006958359375,0.3407751640625
0.0085574375,0.3412518515625
0.01307853125,0.340569796875
0.014681609375,0.3407271484375
0.0176371015625,0.3405601953125
0.0215419296875,0.3398671484375
0.0269139453125,0.339939265625
0.0274501875,0.3395651015625
0.028977953125,0.3398790390625
0.0324755078125,0.3394596875
0.0350633828125,0.338823796875
0.03946115625,0.3391649140625
0.0410043828125,0.3389171640625
0.0438369140625,0.3385453828125
0.048102625,0.3376961015625
0.05420115625,0.33751490625
0.0577747421875,0.336909859375
0.0586125703125,0.336628765625
0.0624102578125,0.336604296875
0.0639105625,0.3362859765625
0.0651152734375,0.336557359375
0.0688813125,0.335327265625
0.071668,0.33517640625
0.076296421875,0.3343898046875
0.078827359375,0.333907484375
0.081317734375,0.33364528125
0.08562946875,0.3327701953125
0.08606603125,0.3327015078125
0.089261625,0.33248665625
0.0905591171875,0.3319068515625
0.092784828125,0.3314350546875
0.09497834375,0.330968859375
0.0963333203125,0.3310972421875
0.0978472578125,0.3309581015625
0.1010792421875,0.330405203125
0.1022599453125,0.3295311953125
0.1032687578125,0.329102578125
0.1079562890625,0.328863203125
0.1104803203125,0.3284583671875
0.1128837578125,0.3268370625
0.1140415390625,0.3269318359375
0.1194805,0.3260121953125
0.1213797109375,0.3254051796875
0.1240230625,0.3239496640625
0.1310438203125,0.32286
0.1343731171875,0.322567078125
0.13552434375,0.3218317890625
0.1361373515625,0.3215148125
0.1387170390625,0.3207378125
0.1414064140625,0.3194525234375
0.1420814375,0.3196551484375
0.1492830078125,0.3182841875
0.149675,0.318217875
0.1506854453125,0.31791103125
0.152540265625,0.316728890625
0.154978078125,0.315867546875
0.1573454921875,0.314896078125
0.15950590625,0.3143687265625
0.1619293515625,0.3139738125
0.1660122578125,0.3123692578125
0.16839821875,0.3117158125
0.171736609375,0.3110137265625
0.172416,0.310588390625
0.173246546875,0.3098640703125
0.175018609375,0.30997365625
0.1785772890625,0.308641640625
0.179064765625,0.308336046875
0.1816044453125,0.307078
0.185789765625,0.30604875
0.18644078125,0.305799484375
0.187039765625,0.305717734375
0.18913925,0.3051013046875
0.1912083515625,0.3042386796875
0.1939217265625,0.3024263984375
0.198530140625,0.301301359375
0.1995305859375,0.3005089765625
0.2013801328125,0.2995331015625
0.20347434375,0.29852890625
0.2056414765625,0.298302171875
0.207498671875,0.2973561015625
0.2108659921875,0.2969773671875
0.2135282578125,0.2944923046875
0.21506221875,0.2947573984375
0.2186618125,0.2938454765625
0.2209095390625,0.29287296875
0.223413375,0.29051896875
0.225002078125,0.2894888515625
0.2273432890625,0.2898593515625
0.230131078125,0.289277078125
0.2313050625,0.2887152109375
0.2345323125,0.286661359375
0.2364755234375,0.2859631796875
0.2392849609375,0.2835204609375
0.2396533046875,0.2830041640625
0.242696296875,0.2819100625
0.2456030390625,0.2801393828125
0.2504817578125,0.2782103125
0.2520610078125,0.27717
0.2525885078125,0.277083125
0.255895796875,0.27557915625
0.2584853203125,0.2743833359375
0.2621896875,0.27216828125
0.2629874921875,0.2721075390625
0.268313109375,0.2691721015625
0.2700460859375,0.2683670546875
0.27230196875,0.26674634375
0.2746293828125,0.26577753125
0.279800234375,0.2626662578125
0.282001734375,0.261818765625
0.2850048828125,0.2602186171875
0.29029578125,0.2583064140625
0.2906445,0.257733703125
0.2953138359375,0.25526815625
0.2974966171875,0.25330478125
0.300367,0.25139284375
0.30523040625,0.24813203125
0.3075812734375,0.2474442890625
0.3108561953125,0.245068953125
0.3148025,0.2426647578125
0.3170847890625,0.241473125
0.32034659375,0.239940765625
0.32148728125,0.2393058984375
0.3228180390625,0.237850140625
0.324358375,0.236846640625
0.328005078125,0.2346842265625
0.328840734375,0.2340090390625
0.3293838828125,0.233705640625
0.33322721875,0.2310029453125
0.33543509375,0.2298684140625
0.3373803203125,0.228298875
0.3403678515625,0.226022046875
0.342371640625,0.2257662890625
0.345949234375,0.222165328125
0.34688290625,0.222022546875
0.34794065625,0.221828859375
0.3513306953125,0.21811759375
0.3524292109375,0.2181287734375
0.3575390859375,0.2148079453125
0.3613126015625,0.210700109375
0.3628532890625,0.2103935
0.3694167421875,0.2055778671875
0.3716564453125,0.20258340625
0.374257625,0.20243828125
0.37722075,0.19969709375
0.378650484375,0.1984582265625
0.3838300390625,0.194195390625
0.385279234375,0.192049921875
0.388905015625,0.188959296875
0.3922250546875,0.1862769453125
0.39524475,0.1837370703125
0.3973968046875,0.181898640625
0.3999615625,0.180585328125
0.4012365078125,0.178321984375
0.40447321875,0.17538403125
0.405932578125,0.174657328125
0.4074428984375,0.1735465078125
0.4092969921875,0.1713835
0.410623046875,0.169303015625
0.411988375,0.1683021015625
0.415941390625,0.1646098203125
0.4209527109375,0.161043109375
0.42256525,0.1609382890625
0.4255605625,0.159248765625
0.4268496953125,0.15602578125
0.4303390703125,0.1539483984375
0.4371135234375,0.153667046875
0.438802984375,0.151327
0.442270546875,0.14881734375
0.44302615625,0.1469264296875
0.44399746875,0.1392865625
0.4507803046875,0.137431859375
0.4510156796875,0.1326628046875
0.450922015625,0.1318769765625
0.4508712578125,0.1312165234375
0.4507439453125,0.1297395859375
0.45187625,0.128235890625
0.4545719921875,0.12668671875
0.4563195078125,0.12444321875
0.4571316875,0.1224793203125
0.4582678359375,0.1189384921875
0.459198234375,0.1178252734375
0.4616327578125,0.1155161328125
0.46443275,0.112184859375
0.4654675703125,0.111026359375
0.4687681171875,0.107544578125
0.469220875,0.1066755
0.4718911328125,0.104189546875
0.47295215625,0.1023095390625
0.4747022109375,0.1006231953125
0.476182875,0.0984076796875
0.477282640625,0.0969490703125
0.4792604140625,0.094516859375
0.4801115078125,0.0930940546875
0.4827716015625,0.09009825
0.4849975078125,0.0857608359375
0.486861046875,0.084803796875
0.487509515625,0.0841650703125
0.4886947890625,0.0805779140625
0.49079025,0.079367421875
0.493942203125,0.0752990390625
0.494530109375,0.07388521875
0.4956223984375,0.07208065625
0.496292171875,0.0683102421875
0.500064375,0.065942328125
0.5033602109375,0.0609073359375
0.50418603125,0.0557140234375
0.508032265625,0.052395875
0.510873375,0.049116875
0.511729,0.048577546875
0.513988734375,0.0451659765625
0.5144425625,0.04403965625
0.5146679296875,0.0432854453125
0.5153926640625,0.04019584375
0.5155865546875,0.0373549921875
0.5189858671875,0.03155453125
0.521454390625,0.0270645859375
0.5221390703125,0.0253780234375
0.52427696875,0.021463109375
0.526586171875,0.02011815625
0.5275496875,0.0187127265625
0.52771759375,0.018412375
0.528284015625,0.016320625
0.5286083203125,0.0151162109375
0.5291671171875,0.0135369375
0.5298365390625,0.01088978125
0.5305453515625,0.0094924296875
0.5315261484375,0.005617796875
0.53298628125,-1.09375e-07
0.5331794609375,-9.375e-08
0.5333254921875,-8.59375e-08
0.5334244375,-8.59375e-08
0.533493578125,-8.59375e-08
0.533545078125,-9.375e-08
0.53354721875,-8.59375e-08
0.5336011015625,-8.59375e-08
0.533610703125,-7.8125e-08
0.5336378203125,-8.59375e-08
0.5336583828125,-8.59375e-08
0.5337382578125,-8.59375e-08
0.5337440390625,-9.375e-08
0.53376990625,-8.59375e-08
0.5338002421875,-8.59375e-08
0.53381753125,-8.59375e-08
0.533828796875,-6.25e-08
0.5338723046875,-8.59375e-08
0.5338755859375,-8.59375e-08
0.5338915625,-8.59375e-08
0.5339279765625,-8.59375e-08
0.533946515625,-7.8125e-08
0.5339497890625,-7.8125e-08
0.533958671875,-8.59375e-08
0.5339983671875,-9.375e-08
0.5340459921875,-8.59375e-08
0.5340715078125,-8.59375e-08
0.5340794921875,-9.375e-08
0.5340869453125,-7.8125e-08
0.5341058359375,-8.59375e-08
0.5341225859375,-8.59375e-08
0.534147140625,-8.59375e-08
0.5341573359375,-8.59375e-08
0.534206984375,-8.59375e-08
0.5342168203125,-9.375e-08
0.5342332109375,-9.375e-08
0.5342590234375,-8.59375e-08
0.5342826875,-7.8125e-08
0.5343163046875,-8.59375e-08
0.534327984375,-8.59375e-08
0.53432959375,-8.59375e-08
0.5343413984375,-8.59375e-08
0.53434634375,-8.59375e-08
0.5343541484375,-9.375e-08
0.5344248984375,-8.59375e-08
0.5344307421875,-8.59375e-08
0.5344436171875,-8.59375e-08
0.534448203125,-7.8125e-08
0.534495828125,-1.875e-07
0.5345420234375,-1.171875e-07
0.5345748046875,-9.375e-08
0.534592453125,-1.09375e-07
0.5346031796875,-9.375e-08
0.5346248125,-8.59375e-08
0.5346391796875,-8.59375e-08
0.5346546171875,-8.59375e-08
0.53467703125,-9.375e-08
0.534690140625,-1.015625e-07
0.5347241171875,-9.375e-08
0.5347308515625,-9.375e-08
0.5347488515625,-8.59375e-08
0.5347576171875,-9.375e-08
0.534759046875,-8.59375e-08
0.5348209140625,-8.59375e-08
0.5348221640625,-8.59375e-08
0.5348309296875,-8.59375e-08
0.534847078125,-1.015625e-07
0.5348539921875,-8.59375e-08
0.5348961953125,-8.59375e-08
0.5349103828125,-8.59375e-08
0.534920390625,-8.59375e-08
0.534937859375,-8.59375e-08
0.53494584375,-8.59375e-08
0.534952578125,-7.8125e-08
0.53496515625,-8.59375e-08
0.534968796875,-8.59375e-08


==> csv_contour/Sim_envelope2.csv <==
X,Y
0.5360319609375,-9.375e-08
0.5362320546875,-1.171875e-07
0.536305546875,-1.015625e-07
0.53643453125,-8.59375e-08
0.5365849765625,-1.09375e-07
0.53685015625,-2.578125e-07
0.5375277421875,-4.375e-07
0.53798175,-8.59375e-08
0.5380268671875,-8.59375e-08
0.538250984375,-1.484375e-07
0.5385040078125,-8.59375e-08
0.5386309609375,-8.59375e-08
0.538636984375,-8.59375e-08
0.5387828359375,-1.25e-07
0.538929640625,-8.59375e-08
0.5389822109375,-8.59375e-08
0.5390378828125,-8.59375e-08
0.539085328125,-8.59375e-08
0.539200484375,-9.375e-08
0.5393981953125,-8.59375e-08
0.5394702578125,-8.59375e-08
0.53950315625,-8.59375e-08
0.53952825,-8.59375e-08
0.5396113984375,-8.59375e-08
0.5396299375,-8.59375e-08
0.5397895,-8.59375e-08
0.540013375,-1.5625e-07
0.5402080390625,-8.59375e-08
0.5402727734375,-8.59375e-08
0.540305140625,-8.59375e-08
0.5404310234375,-9.375e-08
0.540703359375,-8.59375e-08
0.5411148046875,-8.59375e-08
0.5334883359375,0.018142859375
0.5286257890625,0.028017640625
0.52609575,0.0335774453125
0.5226158515625,0.0401808984375
0.51932675,0.0468354140625
0.5183855859375,0.0486446796875
0.5169273046875,0.051428390625
0.5111649609375,0.0623853828125
0.502953828125,0.0768366953125
0.4997607734375,0.0821760703125
0.4971852890625,0.086429703125
0.4930006875,0.09331303125
0.4902169140625,0.0975506171875
0.4873392890625,0.10193128125
0.483443734375,0.107531796875
0.4798513984375,0.1124797421875
0.4762570859375,0.1176630390625
0.4717838203125,0.1235940234375
0.4675346640625,0.1291386328125
0.4628045546875,0.134950921875
0.4605828515625,0.137644828125
0.459092203125,0.13939565625
0.4575660546875,0.141104671875
0.454574375,0.1444791875
0.4529978359375,0.1461671875
0.4477335234375,0.151457859375
0.44369590625,0.1552426796875
0.4382387421875,0.1604969375
0.4283681796875,0.169427125
0.4267300078125,0.170970859375
0.4225113984375,0.1750036953125
0.4211240703125,0.1763259609375
0.41308721875,0.1841709296875
0.40320065625,0.193435328125
0.3968714765625,0.1993146875
0.3929555390625,0.2027691875
0.39015159375,0.2051433203125
0.3881357890625,0.20678809375
0.38602646875,0.208457734375
0.3828046953125,0.2109257421875
0.378537328125,0.2142458828125
0.372160671875,0.2189322265625
0.3631865078125,0.225263265625
0.3545965234375,0.2312978984375
0.3496364921875,0.234578953125
0.3468963828125,0.236432046875
0.34237909375,0.2393046015625
0.3364668515625,0.2429570078125
0.330575671875,0.2463752890625
0.324651421875,0.2498023828125
0.3219372890625,0.2513852734375
0.3188632109375,0.2530664765625
0.3148216015625,0.25535440625
0.307775734375,0.2590149921875
0.3006025546875,0.262677578125
0.288008421875,0.2688022265625
0.27531278125,0.2746957578125
0.2683573359375,0.277865828125
0.2639650078125,0.2797371484375
0.25927728125,0.2817513359375
0.25398859375,0.2841247890625
0.2429349453125,0.288537296875
0.233232453125,0.2922391875
0.2272758203125,0.294456453125
0.2149181484375,0.29885971875
0.2091312109375,0.30101921875
0.2012553515625,0.3037896484375
0.193304,0.3063600625
0.1873444453125,0.308248875
0.17883740625,0.310754328125
0.1744607265625,0.3118982578125
0.1698728828125,0.313009265625
0.1650561875,0.3142016796875
0.1599395546875,0.3153623046875
0.154748890625,0.316422015625
0.148188890625,0.3177275078125
0.1426291484375,0.3188236640625
0.13650059375,0.3198765234375
0.1272350390625,0.3214353359375
0.087635453125,0.3290463984375
0.0834990703125,0.32987809375
0.080387875,0.330515296875
0.0767720859375,0.3311285078125
0.0735763046875,0.331630828125
0.07057096875,0.3320496640625
0.066887875,0.332452296875
0.06362734375,0.332775890625
0.05966103125,0.3330851171875
0.0537431328125,0.33346584375
0.04468165625,0.33387365625
0.0345347890625,0.3341760078125
0.0227391875,0.3342628203125
0.015635671875,0.33451315625
-0.0028341640625,0.334656890625
-0.0178786640625,0.334724453125
-0.034084953125,0.3347159296875
-0.040099078125,0.334516765625
-0.052020734375,0.3343380390625
-0.0552725390625,0.3342655
-0.06282553125,0.334066421875
-0.0668695078125,0.333834109375
-0.072925828125,0.3334992265625
-0.076497421875,0.33320665625
-0.079867828125,0.3329130078125
-0.0831108984375,0.3325316328125
-0.0864303671875,0.33209490625
-0.092889421875,0.3311866796875
-0.110086328125,0.328323421875
-0.1201395234375,0.3269652734375
-0.13505578125,0.325089453125
-0.15288478125,0.3226825625
-0.157125578125,0.322017671875
-0.1656517265625,0.3207542265625
-0.1762635234375,0.319223078125
-0.1825237578125,0.3181768984375
-0.19018134375,0.316703140625
-0.196655671875,0.315428015625
-0.202104453125,0.314285484375
-0.207024828125,0.3131991015625
-0.21693521875,0.310735375
-0.2212478671875,0.309614453125
-0.225354046875,0.3084371953125
-0.230498328125,0.3069733671875
-0.2344184375,0.3058293125
-0.243093921875,0.3031478203125
-0.2520096875,0.300164703125
-0.2559094453125,0.2989245078125
-0.26710584375,0.2949943828125
-0.281848578125,0.2891825703125
-0.293791890625,0.2851164375
-0.30002465625,0.282648203125
-0.311233640625,0.2783901953125
-0.315276890625,0.276749640625
-0.3184868671875,0.275462359375
-0.32167628125,0.274041828125
-0.32471090625,0.2727338046875
-0.3278420859375,0.2712486953125
-0.3316065078125,0.2694654765625
-0.34495296875,0.26200046875
-0.3717108359375,0.2491567890625
-0.3781591640625,0.24603846875
-0.3811210390625,0.2445042109375
-0.3864348515625,0.2416756015625
-0.3906028828125,0.239300671875
-0.396132234375,0.2361384296875
-0.40170234375,0.232853578125
-0.41540059375,0.224407765625
-0.45069771875,0.204880578125
-0.452361734375,0.2039104140625
-0.45382040625,0.2029697890625
-0.455419484375,0.201864328125
-0.456926140625,0.20082484375
-0.4587031015625,0.199488328125
-0.4606066953125,0.19799003125
-0.4904597421875,0.174579515625
-0.492469546875,0.1731801015625
-0.501933578125,0.1657720234375
-0.5133488203125,0.1576146015625
-0.5165045859375,0.1552362734375
-0.5205758203125,0.1519794453125
-0.522566203125,0.1502656796875
-0.524387359375,0.1487261953125
-0.5263078203125,0.14697421875
-0.52998709375,0.1435158984375
-0.53192234375,0.14157515625
-0.5338852421875,0.13953803125
-0.5418025234375,0.1312721484375
-0.5805466796875,0.098433796875
-0.5839183359375,0.0954990078125
-0.5854861171875,0.0940532265625
-0.58682328125,0.0926677578125
-0.5881556875,0.091280046875
-0.5894215078125,0.08981134375
-0.590618609375,0.0883407890625
-0.631188390625,0.03594275
-0.6536489140625,0.013576484375
-0.66700375,-1.5625e-07
-0.666536984375,-1.5625e-07
-0.665801046875,-1.5625e-07
-0.6654872890625,-1.5625e-07
-0.66537684375,-1.5625e-07
-0.6653710625,-1.5625e-07
-0.665111484375,-1.5625e-07
-0.6650649296875,-1.5625e-07
-0.66504234375,-1.5625e-07
-0.66473984375,-1.5625e-07
-0.6647098671875,-1.5625e-07
-0.6646738046875,-1.5625e-07
-0.6646494296875,-1.5625e-07
-0.6645506640625,-1.5625e-07
-0.664514484375,-1.5625e-07
-0.6644937421875,-1.5625e-07
-0.664359328125,-1.5625e-07
-0.6643213046875,-1.5625e-07
-0.6642479921875,-1.5625e-07
-0.6642014375,-1.5625e-07
-0.6641970859375,-1.5625e-07
-0.6641957734375,-1.5625e-07
-0.664078828125,-1.5625e-07
-0.664044796875,-1.5625e-07
-0.663806375,-1.5625e-07
-0.663694140625,-1.5625e-07
-0.6636930078125,-1.5625e-07
-0.663689015625,-1.5625e-07
-0.66367721875,-1.5625e-07
-0.6636509921875,-1.5625e-07
-0.663647171875,-1.5625e-07
-0.6635000078125,-1.5625e-07
-0.663476046875,-1.5625e-07
-0.66347259375,-1.5625e-07
-0.6634318203125,-1.5625e-07
-0.66343146875,-1.5625e-07
-0.663416921875,-1.5625e-07
-0.6633425390625,-1.5625e-07
-0.663341046875,-1.5625e-07
-0.6632839453125,-1.5625e-07
-0.663267734375,-1.5625e-07
-0.6632663046875,-1.5625e-07
-0.663197875,-1.5625e-07
-0.663115859375,-1.5625e-07
-0.663095828125,-1.5625e-07
-0.6630030859375,-1.5625e-07
-0.662985984375,-1.5625e-07
-0.6629055703125,-1.5625e-07
-0.662888109375,-1.5625e-07
-0.6628324375,-1.5625e-07
-0.662777546875,-1.5625e-07
-0.6627733671875,-1.5625e-07
-0.66275209375,-1.5625e-07
-0.6627280703125,-1.5625e-07
-0.6626960625,-1.5625e-07
-0.6626647734375,-1.5625e-07
-0.6626563671875,-1.5625e-07
-0.662616015625,-1.5625e-07
-0.6626011171875,-1.5625e-07
-0.6625970625,-1.5625e-07
-0.6625848984375,-1.5625e-07
-0.66257453125,-1.5625e-07
-0.662542703125,-1.5625e-07
-0.662541984375,-1.5625e-07
-0.6625286953125,-1.5625e-07
-0.6625083125,-1.5625e-07
-0.662482140625,-1.5625e-07
-0.6624453671875,-1.5625e-07
-0.66243046875,-1.5625e-07
-0.662424625,-1.5625e-07
-0.6623988125,-1.5625e-07
-0.6623975625,-1.5625e-07
-0.662392078125,-1.5625e-07
-0.6623893359375,-1.5625e-07
-0.662378609375,-1.5625e-07
-0.6623578671875,-1.5625e-07
-0.662340046875,-1.5625e-07
-0.66232096875,-1.5625e-07
-0.6623031484375,-1.5625e-07
-0.66229534375,-1.5625e-07
-0.6622951640625,-1.5625e-07
-0.6622762109375,-1.5625e-07
-0.6622520078125,-1.5625e-07
-0.6621941953125,-1.5625e-07
-0.662172375,-1.5625e-07
-0.662170171875,-1.5625e-07
-0.6621685,-1.5625e-07
-0.6621497890625,-1.5625e-07
-0.662136671875,-1.5625e-07
-0.6620933984375,-1.5625e-07
-0.6620750390625,-1.5625e-07
-0.66203028125,-1.5625e-07
-0.66202575,-1.5625e-07
-0.66196846875,-1.5625e-07
-0.6619535078125,-1.5625e-07
-0.6619480859375,-1.5625e-07
-0.6619316953125,-1.5625e-07
-0.6619226328125,-1.5625e-07
-0.661918046875,-1.5625e-07
-0.6619153046875,-1.5625e-07
-0.6618669609375,-1.5625e-07
-0.661849140625,-1.5625e-07
-0.6618463984375,-1.5625e-07
-0.6618174921875,-1.5625e-07
-0.6618087265625,-1.5625e-07
-0.661805984375,-1.5625e-07
-0.6618023515625,-1.5625e-07
-0.6617985390625,-1.5625e-07
-0.661759796875,-1.5625e-07
-0.661747453125,-1.5625e-07
-0.6617350546875,-1.5625e-07
-0.661717234375,-1.5625e-07
-0.6617130625,-1.5625e-07
-0.6616925,-1.5625e-07
-0.6616672265625,-1.5625e-07
-0.6616244921875,-1.5625e-07
-0.661622109375,-1.5625e-07
-0.661582109375,-1.5625e-07
-0.661576453125,-1.5625e-07
-0.6615486171875,-1.5625e-07
-0.6615328203125,-1.5625e-07
-0.6615304375,-1.5625e-07
-0.66152078125,-1.5625e-07
-0.6615060546875,-1.5625e-07
-0.661497296875,-1.5625e-07
-0.661465109375,-1.5625e-07
-0.6614529453125,-1.5625e-07
-0.661440375,-1.5625e-07
-0.6614360234375,-1.5625e-07
-0.6614298203125,-1.5625e-07
-0.661407828125,-1.5625e-07
-0.661380171875,-1.5625e-07
-0.661365984375,-1.5625e-07
-0.6613632421875,-1.5625e-07
-0.6613619921875,-1.5625e-07
-0.6613545390625,-1.5625e-07
-0.661328140625,-1.5625e-07
-0.661311265625,-1.5625e-07
-0.661294875,-1.5625e-07
-0.6612715703125,-1.5625e-07
-0.6612446875,-1.5625e-07
-0.661231578125,-1.5625e-07
-0.661219359375,-1.5625e-07
-0.6612079140625,-1.5625e-07
-0.6611966484375,-1.5625e-07
-0.661170421875,-1.5625e-07
-0.6611615390625,-1.5625e-07
-0.6611573671875,-1.5625e-07
-0.66115278125,-1.5625e-07
-0.6611326328125,-1.5625e-07
-0.661115703125,-1.5625e-07
-0.6610782109375,-1.5625e-07
-0.6610751171875,-1.5625e-07
-0.6610631328125,-1.5625e-07
-0.661057296875,-1.5625e-07
-0.66102021875,-1.5625e-07
-0.6610074609375,-1.5625e-07
-0.6610007265625,-1.5625e-07
-0.660978734375,-1.5625e-07
-0.660976890625,-1.5625e-07
-0.660956203125,-1.5625e-07
-0.6609534609375,-1.5625e-07
-0.660907984375,-1.5625e-07
-0.660876515625,-1.5625e-07
-0.6608763359375,-1.5625e-07
-0.66087484375,-1.5625e-07
-0.660867390625,-1.5625e-07
-0.6608348515625,-1.5625e-07
-0.660819765625,-1.5625e-07
-0.6608135703125,-1.5625e-07
-0.6607879375,-1.5625e-07
-0.6607871640625,-1.5625e-07
-0.6607839453125,-1.5625e-07
-0.6607797109375,-1.5625e-07
-0.6607695234375,-1.5625e-07
-0.6607646328125,-1.5625e-07
-0.660758796875,-1.5625e-07
-0.660756109375,-1.5625e-07
-0.6607533671875,-1.5625e-07
-0.6607411484375,-1.5625e-07
-0.66072809375,-1.5625e-07
-0.660668078125,-1.5625e-07
-0.66066765625,-1.5625e-07
-0.6606413125,-1.5625e-07
-0.660630765625,-1.5625e-07
-0.6606298671875,-1.5625e-07
-0.660605671875,-1.5625e-07
-0.660603109375,-1.5625e-07
-0.66060275,-1.5625e-07
-0.6605858203125,-1.5625e-07
-0.66056728125,-1.5625e-07
-0.660563109375,-1.5625e-07
-0.660539984375,-1.5625e-07
-0.6605368828125,-1.5625e-07
-0.66051978125,-1.5625e-07
-0.6604928984375,-1.5625e-07
-0.660453796875,-1.5625e-07
-0.660439375,-1.5625e-07
-0.660428640625,-1.5625e-07
-0.66040521875,-1.5625e-07
-0.660387578125,-1.5625e-07
-0.66037953125,-1.5625e-07
-0.6603648046875,-1.5625e-07
-0.6603522890625,-1.5625e-07
-0.660350796875,-1.5625e-07
-0.660342453125,-1.5625e-07
-0.66033190625,-1.5625e-07
-0.6603100859375,-1.5625e-07
-0.6602918515625,-1.5625e-07
-0.6602902421875,-1.5625e-07
-0.6602760546875,-1.5625e-07
-0.660267890625,-1.5625e-07
-0.66022640625,-1.5625e-07
-0.660224203125,-1.5625e-07
-0.66016453125,-1.5625e-07
-0.6601474296875,-1.5625e-07
-0.6601152421875,-1.5625e-07
-0.6600972421875,-1.5625e-07
-0.6600923515625,-1.5625e-07
-0.6600821640625,-1.5625e-07
-0.66006815625,-1.5625e-07
-0.660000328125,-1.5625e-07
-0.659999015625,-1.5625e-07
-0.6599959140625,-1.5625e-07
-0.65996134375,-1.5625e-07
-0.65995228125,-1.5625e-07
-0.659946796875,-1.5625e-07
-0.659919140625,-1.5625e-07
-0.6599106171875,-1.5625e-07
-0.6599013203125,-1.5625e-07
-0.6598917265625,-1.5625e-07
-0.6598686015625,-1.5625e-07
-0.6598533359375,-1.5625e-07
-0.65978240625,-1.5625e-07
-0.6597638125,-1.5625e-07
-0.6597201796875,-1.5625e-07
-0.659699796875,-1.5625e-07
-0.659695265625,-1.5625e-07
-0.65969234375,-1.5625e-07
-0.65968596875,-1.5625e-07
-0.6596812578125,-1.5625e-07
-0.65966796875,-1.5625e-07
-0.6596356015625,-1.5625e-07
-0.6595941171875,-1.5625e-07
-0.659583390625,-1.5625e-07
-0.6595799296875,-1.5625e-07
-0.6595562734375,-1.5625e-07
-0.6595555546875,-1.5625e-07
-0.659540296875,-1.5625e-07
-0.6595355234375,-1.5625e-07
-0.659516453125,-1.5625e-07
-0.6595159140625,-1.5625e-07
-0.6594948203125,-1.5625e-07
-0.6594320546875,-1.5625e-07
-0.659430203125,-1.5625e-07
-0.659429671875,-1.5625e-07
-0.6594220390625,-1.5625e-07
-0.6594021953125,-1.5625e-07
-0.6593996875,-1.5625e-07
-0.6593352578125,-1.5625e-07
-0.659326375,-1.5625e-07
-0.659317609375,-1.5625e-07
-0.65929234375,-1.5625e-07
-0.65924978125,-1.5625e-07
-0.6592428671875,-1.5625e-07
-0.6592130625,-1.5625e-07
-0.659130453125,-1.5625e-07
-0.659120796875,-1.5625e-07
-0.6591020859375,-1.5625e-07
-0.6590853359375,-1.5625e-07
-0.6590787734375,-1.5625e-07
-0.6590676875,-1.5625e-07
-0.65904134375,-1.5625e-07
-0.6590151171875,-1.5625e-07
-0.6590038515625,-1.5625e-07
-0.65899640625,-1.5625e-07
-0.658995328125,-1.5625e-07
-0.658993125,-1.5625e-07
-0.65897059375,-1.5625e-07
-0.6589614765625,-1.5625e-07
-0.6589005625,-1.5625e-07
-0.6588978203125,-1.5625e-07
-0.658887625,-1.5625e-07
-0.6588125234375,-1.5625e-07
-0.6587893984375,-1.5625e-07
-0.658782484375,-1.5625e-07
-0.6587755703125,-1.5625e-07
-0.6587666875,-1.5625e-07
-0.6587511875,-1.5625e-07
-0.65874809375,-1.5625e-07
-0.6586886015625,-1.5625e-07
-0.6586555234375,-1.5625e-07
-0.658625125,-1.5625e-07
-0.6585747578125,-1.5625e-07
-0.6585735078125,-1.5625e-07
-0.6585329140625,-1.5625e-07
-0.6585220078125,-1.5625e-07
-0.658431234375,-1.71875e-07
-0.6583335390625,-1.5625e-07
-0.6582866328125,-1.5625e-07
-0.658250984375,-1.5625e-07
-0.6582444296875,-1.5625e-07
-0.65820896875,-1.5625e-07
-0.6581766015625,-1.5625e-07
-0.65815109375,-1.5625e-07
-0.658115265625,-1.5625e-07
-0.6581032890625,-1.5625e-07
-0.6580685390625,-1.5625e-07
-0.6580514296875,-1.5625e-07
-0.6579433671875,-1.5625e-07
-0.6578848359375,-1.5625e-07
-0.6578227890625,-1.5625e-07
-0.65780753125,-1.5625e-07
-0.6577980546875,-1.5625e-07
-0.6577734921875,-1.5625e-07
-0.657727125,-1.5625e-07
-0.6577121640625,-1.5625e-07
-0.657671453125,-1.5625e-07
-0.65762871875,-1.5625e-07
-0.65761196875,-1.5625e-07
-0.65754503125,-1.5625e-07
-0.6574280859375,-1.5625e-07
-0.65740603125,-1.5625e-07
-0.6572690625,-1.5625e-07
-0.6571806640625,-1.5625e-07
-0.6571524765625,-1.5625e-07
-0.6570484609375,-1.484375e-07
-0.6569900546875,-1.5625e-07
-0.65689528125,-1.5625e-07
-0.6568366875,-1.5625e-07
-0.6567779765625,-1.5625e-07
-0.6566377265625,-1.5625e-07
-0.656389234375,-1.5625e-07
-0.6559001171875,-1.5625e-07
-0.65582025,-1.5625e-07
-0.6557358515625,-1.5625e-07
-0.6556782109375,-1.5625e-07
-0.6556645625,-1.5625e-07
-0.6556447109375,-1.5625e-07
-0.65554178125,-1.40625e-07
-0.6554586328125,-1.5625e-07
-0.65545225,-1.5625e-07
-0.65538990625,-1.484375e-07
-0.65526765625,-1.5625e-07
-0.655221640625,-1.5625e-07
-0.6552180078125,-1.5625e-07
-0.6550266171875,-1.5625e-07
-0.6549731484375,-1.5625e-07
-0.6549278515625,-1.5625e-07
-0.654623921875,-1.5625e-07
-0.654519859375,-1.5625e-07
-0.65444671875,-1.5625e-07
-0.6543572578125,-1.5625e-07
-0.654246625,-1.5625e-07
-0.654151859375,-1.5625e-07
-0.6541278984375,-1.5625e-07
-0.6540458203125,-1.5625e-07
-0.6540451015625,-1.5625e-07
-0.653915765625,-1.5625e-07
-0.6538366640625,-1.5625e-07
-0.653823375,-1.5625e-07
-0.6537993515625,-1.5625e-07
-0.653792796875,-1.5625e-07
-0.65373659375,-1.5625e-07
-0.65361875,-1.5625e-07
-0.6536121953125,-1.5625e-07
-0.65358853125,-1.5625e-07
-0.6535558125,-1.5625e-07
-0.6535044921875,-1.5625e-07
-0.6534153828125,-1.5625e-07
-0.653399171875,-1.5625e-07
-0.6533356875,-1.5625e-07
-0.65330803125,-1.5625e-07
-0.6532893203125,-1.5625e-07
-0.65323090625,-1.5625e-07
-0.6532156484375,-1.5625e-07
-0.6532118359375,-1.5625e-07
-0.65305846875,-1.5625e-07
-0.653053046875,-1.5625e-07
-0.6530106640625,-1.5625e-07
-0.6528791171875,-1.5625e-07
-0.6528624296875,-1.5625e-07
-0.65284240625,-1.5625e-07
-0.6528151015625,-1.5625e-07
-0.6527987109375,-1.5625e-07
-0.6527343359375,-1.5625e-07
-0.65272015625,-1.5625e-07
-0.6527118125,-1.5625e-07
-0.652689578125,-1.5625e-07
-0.6526615625,-1.5625e-07
-0.6526150078125,-1.5625e-07
-0.6525913515625,-1.5625e-07
-0.652578828125,-1.5625e-07
-0.652569890625,-1.5625e-07
-0.652487515625,-1.5625e-07
-0.652474046875,-1.5625e-07
-0.6524595,-1.5625e-07
-0.6524522265625,-1.5625e-07
-0.6524376875,-1.5625e-07
-0.65236890625,-1.5625e-07
-0.65231871875,-1.5625e-07
-0.6522857578125,-1.5625e-07
-0.6522519609375,-1.5625e-07
-0.6522390234375,-1.5625e-07
-0.6521670234375,-1.5625e-07
-0.65212059375,-1.5625e-07
-0.6521193359375,-1.5625e-07
-0.6520656953125,-1.5625e-07
-0.65199965625,-1.5625e-07
-0.6519647265625,-1.5625e-07
-0.65193909375,-1.5625e-07
-0.6518148203125,-1.5625e-07
-0.65178590625,-1.5625e-07
-0.6515716328125,-1.5625e-07
-0.650762734375,-1.5625e-07
-0.6505422578125,-1.5625e-07
-0.6502826796875,-1.5625e-07
-0.650061546875,-1.5625e-07
-0.649798515625,-1.5625e-07
-0.649578390625,-1.5625e-07
-0.5861666171875,0.0692451328125
-0.584196625,0.0713429296875
-0.534017625,0.1183991015625
-0.5196307265625,0.1304173046875
-0.5151947109375,0.133906765625
-0.4934530859375,0.152327734375
-0.458498296875,0.17694978125
-0.4521389296875,0.1814504296875
-0.4124589296875,0.2080545
-0.4016112109375,0.2139879296875
-0.398857984375,0.2154181484375
-0.3945955625,0.217888671875
-0.3845134375,0.223676609375
-0.372478453125,0.2299118203125
-0.3552115234375,0.2386423515625
-0.33674096875,0.2476054453125
-0.3293145625,0.251104203125
-0.3166656796875,0.2566309296875
-0.311140328125,0.25906571875
-0.2953000078125,0.265959171875
-0.2817110703125,0.27103271875
-0.27818915625,0.272304984375
-0.2651722734375,0.2773964375
-0.2491704375,0.2831406328125
-0.2410375625,0.285909859375
-0.2307162421875,0.28925478125
-0.2178041484375,0.2930802109375
-0.2050579453125,0.2969170234375
-0.1970120078125,0.29904553125
-0.18905303125,0.3010965859375
-0.1792584921875,0.3038718984375
-0.165923296875,0.307376234375
-0.15859459375,0.30906909375
-0.1436046640625,0.312251953125
-0.125416953125,0.3154788046875
-0.10973871875,0.3176625078125
-0.0968577265625,0.3192161328125
-0.092703703125,0.3196304765625
-0.0826941640625,0.320693078125
-0.067700421875,0.32203653125
-0.0580086640625,0.32275459375
-0.0523095859375,0.32318821875
-0.04448465625,0.3235864375
-0.0347352421875,0.3241061875
-0.0297592109375,0.324309203125
-0.0207926875,0.3246554140625
-0.01689640625,0.3247173125
-0.000849828125,0.3249982890625
0.011059453125,0.3251639921875
0.02444503125,0.325054078125
0.03556415625,0.3244780625
0.0512998671875,0.3233813046875
0.066595203125,0.3220785234375
0.08107290625,0.320626203125
0.0945048671875,0.31906065625
0.100257421875,0.3183495703125
0.10672046875,0.3174051953125
0.119450484375,0.315139921875
0.1293687109375,0.31309575
0.144787921875,0.3092173671875
0.161458046875,0.304283859375
0.1696342265625,0.30160090625
0.1798986015625,0.2980732890625
0.186444046875,0.2956277421875
0.1925469375,0.293270765625
0.19981215625,0.2905136640625
0.2109711171875,0.286062953125
0.220196484375,0.28215778125
0.2372015,0.2745551171875
0.24416403125,0.271458
0.25023928125,0.2686194453125
0.2596365546875,0.2640126015625
0.2652706796875,0.261057703125
0.275540140625,0.25556790625
0.28848809375,0.2485806484375
0.295436265625,0.2447297265625
0.308118609375,0.2370629296875
0.3184226484375,0.23087303125
0.3254073828125,0.22644603125
0.3297020234375,0.2236737578125
0.3374460078125,0.218502359375
0.3519197109375,0.207985046875
0.3795425,0.1878784296875
0.3965038671875,0.1746359296875
0.4055949765625,0.166571078125
0.421268671875,0.1520440859375
0.4495126640625,0.1260216953125
0.4540232109375,0.12160746875
0.470749171875,0.1033920078125
0.4774670625,0.09521178125
0.48764378125,0.0817363046875
0.4906671015625,0.077598296875
0.5013121953125,0.0615592578125
0.506598890625,0.05355215625
0.520344140625,0.0298710234375
0.5256384609375,0.0190805390625
0.5316225859375,0.0055962109375
0.53410184375,-8.59375e-08
0.534104046875,-8.59375e-08
0.5342313671875,-8.59375e-08
0.5343432421875,-7.8125e-08
0.534567359375,-5.46875e-08
0.5347002734375,-1.171875e-07
0.5350322734375,-2.03125e-07
0.5353529453125,-1.71875e-07
0.53552865625,-1.171875e-07
0.535641609375,-1.015625e-07
0.535676,-1.015625e-07
0.5357365625,-1.015625e-07
0.535895765625,-1.09375e-07
0.5360319609375,-9.375e-08


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.4765678844987824,-0.08589999969646933
-0.47656788630186664,-0.08589990564638526
-0.47656788630186664,-0.07810003197666099
-0.47656788608852424,-0.07809999913832463
-0.47656788550437706,-0.07809996889789306
-0.47646788953630076,-0.07420012614291763
-0.47646788630186665,-0.07419987381559542
-0.47646788630186665,-0.07030009435359771
-0.4764678844987838,-0.07030000030356827
-0.4764678790473068,-0.07029990569068391
-0.47616789594175113,-0.06640012531846032
-0.4761678798647471,-0.06639987447614373
-0.47596788807014107,-0.06250003448132474
-0.47596788569850046,-0.06249999381385854
-0.4759678841302413,-0.06249997176883218
-0.4756678863018637,-0.058599999999923304
-0.47536790561010417,-0.05470025100704911
-0.47536787984889356,-0.05469974833403629
-0.4752678870105441,-0.05080002763840949
-0.47526788638762935,-0.05080000771323788
-0.47526788449098145,-0.050799964687713486
-0.47506788952715395,-0.046900062893075654
-0.47506788388151017,-0.046899937070711196
-0.47496788814877194,-0.0443000480195173
-0.4749678857476388,-0.044299998248093865
-0.47496788275280327,-0.04429995386213791
-0.47486789594175116,-0.04300012531846032
-0.47486787986474716,-0.04299987447614372
-0.47466789922050734,-0.03910025191346758
-0.4746678863018666,-0.03909974775544916
-0.4746678863018666,-0.03520002732821555
-0.4746678861882083,-0.035200006857719277
-0.47466788544752847,-0.03519996582646094
-0.4745678863806686,-0.031200003152063824
-0.47446788953630065,-0.02730012614291253
-0.47446788630186665,-0.027299873815595423
-0.47446788630186665,-0.023400061338042583
-0.47446788558030595,-0.023400003439490093
-0.47446788298528164,-0.023399935326565795
-0.47426788630186534,-0.019499999999948784
-0.4738678863018654,-0.011699999999948786
-0.47366788630186535,-0.0077999999999487845
-0.47346788630186537,-0.003899999999948785
-0.4732678880694559,-3.446796500477448e-08
-0.4732678857002624,6.1594400507435415e-09
-0.47326788412921456,2.824451497720035e-08
-0.47296790561010416,0.003899748992950883
-0.47296787984889355,0.0039002516659637026
-0.4728678895040014,0.007799875116759035
-0.4728678831846772,0.007799998881530982
-0.4728678703043904,0.007800124780378481
-0.47236788630185855,0.011700000000127164
-0.47186788630185855,0.015600000000127163
-0.471367901592142,0.019499880735916648
-0.4713678739292307,0.01950011960219992
-0.47106789821417855,0.022399884847703312
-0.47106788368294944,0.022399999013718863
-0.4710678634836378,0.022400114091243217
-0.47086802763785784,0.023399293320143105
-0.47086784939267007,0.023400719729358983
-0.47066789275588444,0.02729987414667869
-0.47066788307167784,0.027300125977374908
-0.4705678869887314,0.03119997321228618
-0.4705678863507931,0.031199993731604977
-0.4705678846508018,0.031200033021322772
-0.4703678922805795,0.03519988042576898
-0.4703678832330376,0.03520011968434797
-0.47026788701054417,0.03909997236159051
-0.4702678863876294,0.03909999228676212
-0.4702678844909815,0.039100035312286514
-0.47006789275588445,0.042999874146678684
-0.47006788307167785,0.0430001259773749
-0.4697678895363008,0.05469987385708237
-0.46976788630186667,0.05470012618440458
-0.46976788630186667,0.06249996802333902
-0.46976788608852427,0.06250000086167537
-0.4697678855043771,0.06250003110210695
-0.46966788953630073,0.06639987385708238
-0.4696678863018666,0.06640012618440458
-0.4696678863018666,0.07029996802333902
-0.4696678860885242,0.07030000086167537
-0.46966788550437705,0.07030003110210695
-0.46956788953630074,0.07419987385708238
-0.46956788630186663,0.07420012618440458
-0.46956788630186663,0.08199996802333902
-0.46956788608852423,0.08200000086167537
-0.46956788550437706,0.08200003110210695
-0.46946788701117453,0.08589997233700501
-0.4694678863858544,0.08589999233591716
-0.46946788449224114,0.08590003528772332
-0.46926788662421753,0.08979999371418439
-0.46926788598755287,0.08980000628630162
-0.4690678922805795,0.09379988042576895
-0.46906788323303755,0.09380011968434794
-0.46896788701117453,0.097699972337005
-0.4689678863858544,0.09769999233591715
-0.46896788449224114,0.09770003528772331
-0.4687678880656758,0.10159996560574774
-0.4687678857099783,0.10160000601214723
-0.4687678841235543,0.10160002831809949
-0.4684678910553317,0.10549993820499236
-0.46846788560684716,0.10549999901238946
-0.4684678783045649,0.10550006237901771
-0.4679679021398226,0.1093998764640076
-0.4679678735944481,0.10940012389738218
-0.46756788992984993,0.11329996462721374
-0.46756788597232657,0.11330000064726906
-0.4675678817519503,0.11330003457942964
-0.4670679704257813,0.117099360658314
-0.46706788630186663,0.11710064485253575
-0.46706788630186663,0.11719990564640229
-0.4670678844987838,0.11719999969643173
-0.4670678790473068,0.11720009430931609
-0.46676789594175117,0.12109987468153968
-0.46676787986474716,0.12110012552385627
-0.46656788807014105,0.12499996551867518
-0.46656788569850066,0.12500000618613766
-0.46656788413024064,0.12500002823117629
-0.46626789594175116,0.12889987468153968
-0.46626787986474716,0.1289001255238563
-0.46606789428127704,0.13279984440152343
-0.4660678813505061,0.132800000045264
-0.4660678588849312,0.13280015275158677
-0.4653678970272324,0.13669994024448004
-0.46536788550558655,0.13670000017569728
-0.4653678727251082,0.13670005883273376
-0.4644678863409146,0.14059999983090604
-0.46446788626179375,0.1406000001693159
-0.46356790500749206,0.14449991893795663
-0.4635678648652659,0.14450008038350276
-0.4631679563330346,0.14599973737937005
-0.46316783086652813,0.1460002660848247
-0.4626678894528555,0.1483999848704535
-0.4626678833271223,0.1484000145019802
-0.46186789256007527,0.15229996949133465
-0.4618678856847457,0.15230000196339502
-0.4618678797596642,0.1523000283496578
-0.4609678923717712,0.1561999736971941
-0.4609678803762626,0.15620002633612926
-0.460067892164162,0.1601999739454652
-0.46006788724565023,0.1601999952647132
-0.4600678786542746,0.1602000305904913
-0.45926800946566493,0.1633995073449301
-0.45926781448562076,0.1634005027137922
-0.4591678999318851,0.1640999045899417
-0.45916789976410394,0.16409990561993137
-0.4591678585130532,0.16410009010267979
-0.4591678576500601,0.1641000931185218
-0.45796788630182245,0.1680000000002941
-0.45676789520121114,0.17189997107728086
-0.45676788513480393,0.17190000309151576
-0.4567678777759287,0.1719000255779762
-0.45546788630181534,0.17580000000031623
-0.45536788630181535,0.17610000000031623
-0.4541681110636154,0.1796993257149162
-0.4541677607362397,0.17970069958001073
-0.4534679298632983,0.18359975730068395
-0.4534678549459528,0.18360024457619153
-0.4529679021398226,0.18749987646400773
-0.45296787359444807,0.18750012389738233
-0.45256788933591063,0.19139997041812223
-0.45256788642546775,0.19139999719973305
-0.4525678821647784,0.19140003226935234
-0.4520678996863135,0.19529989560137828
-0.45206787730008463,0.19529999970852144
-0.45206784797071004,0.19530009578918311
-0.45206784772986564,0.19530009643019514
-0.45146792603590685,0.1967999006650921
-0.45146784873602797,0.1968001001757511
-0.4505679446788668,0.19919984432818078
-0.4505678812524593,0.19919999751940107
-0.4505678073978674,0.19920014653625073
-0.4484679078263868,0.20309996002614322
-0.4484678640433519,0.20310003957095477
-0.44756789127711244,0.2046999911553805
-0.44626793597659864,0.2069999121141986
-0.44626783843971374,0.20700008888710741
-0.44416792403631744,0.2108999299219864
-0.4441678851607406,0.21089999940403237
-0.444167844148434,0.21090006744577902
-0.4436680350229524,0.2116997620465496
-0.443667751376906,0.2117002460398903
-0.44196790682583303,0.2147999625741998
-0.4419678861520711,0.21479999951000964
-0.44196786430700574,0.21480003699163178
-0.4397684284282651,0.21849908824224104
-0.43976793812237824,0.21850002370957047
-0.43976755086116076,0.21850100632227984
-0.4396679239673283,0.21879988700377748
-0.4396678277603677,0.2188001037783744
-0.43746792006742913,0.22269994014312913
-0.43746788530270714,0.22269999980914204
-0.43746784944480754,0.22270005758944744
-0.43586801943405196,0.22519979198125298
-0.435867763768229,0.22520021443413138
-0.43506791718598814,0.22659994595305305
-0.43506788601077895,0.2265999989425401
-0.4350678523008571,0.22660005304186798
-0.432567934949434,0.23049992411008802
-0.43256788522475165,0.23049999864027618
-0.43256783191308906,0.23050007251870352
-0.4319679640040136,0.2312998963974708
-0.43196781135168083,0.23130010561194433
-0.42976791381477975,0.23439996123212303
-0.4297678580448688,0.23440003823038538
-0.4280679864277825,0.23669986453585506
-0.42806779086901725,0.23670013881172788
-0.42696790900927745,0.2382999669713495
-0.4269678862697372,0.2382999994768301
-0.42696786228296424,0.23830003259741056
-0.4241679415868367,0.2420999249707265
-0.42416794039623007,0.24209992652408244
-0.4241678213082408,0.24210006497719855
-0.4241678208688009,0.24210006543347998
-0.42406897945918726,0.24219890684309361
-0.42406829539110813,0.242199665912754
-0.42406769369538494,0.2422004918050853
-0.42406718085523737,0.24220137562116867
-0.42206812612592076,0.24609953234333598
-0.4220676976348772,0.2461004905343582
-0.420567966573777,0.2499997912932189
-0.42056781558953843,0.25000021213714696
-0.4202678982596508,0.25089996412680987
-0.4202678852026302,0.25090000231733167
-0.4202678741620518,0.25090003310876346
-0.4191678996276868,0.2538999636570317
-0.41916787240594516,0.2539000361295817
-0.417667951412982,0.25779983071128576
-0.41766788014996287,0.2577999973927158
-0.41766779718421315,0.2578001576699577
-0.41636791331256434,0.2600999522121057
-0.4163678852045715,0.2601000006719158
-0.41636785781125885,0.26010004558525934
-0.41536796418218047,0.2616998753917847
-0.4153678828768925,0.2616999972311146
-0.41536779394866996,0.2617001146457003
-0.4124679693828973,0.26529989686528016
-0.41246788310329663,0.26529999826160816
-0.41246779325145677,0.2653000930508241
-0.41216822860780555,0.2655996576944753
-0.41216757923270053,0.26560037424090394
-0.4089679629437603,0.26949990659304984
-0.4089678842417787,0.2694999978482109
-0.4089678007147113,0.2695000855875696
-0.40846828438318594,0.26999960191909494
-0.4084675361991572,0.27000044087042735
-0.4057679134111399,0.27339996586274545
-0.4057678891852674,0.2733999958207104
-0.40576785463911524,0.2734000369402466
-0.4045680745621729,0.27479978036334596
-0.4045677112635277,0.2748002303139407
-0.4026679020650441,0.2772999792593138
-0.40266789173944223,0.2772999926973917
-0.4026678643405478,0.27730002745199933
-0.4006679132726161,0.279799966286914
-0.40066785962744883,0.2798000339496049
-0.3995679415195813,0.2811999297232546
-0.39956783236884885,0.2812000712689665
-0.3967680639955218,0.28489976519086296
-0.39676772296088414,0.28490024501177663
-0.3965679099720257,0.2851999644950643
-0.39656788598306025,0.28519999981125116
-0.3965678614298611,0.2852000346434724
-0.39376794498472495,0.2890999182634835
-0.3937679443440821,0.28909991911836463
-0.3937678154337766,0.2891000708685043
-0.39286813458385617,0.2899997517184247
-0.3928676563396792,0.29000026534135853
-0.3902679756397914,0.29299989691815215
-0.39026788431294085,0.2929999965763061
-0.39026778527760886,0.2930000932535989
-0.38896790177951507,0.29419998571337774
-0.38896787088485757,0.29420001435420234
-0.38606791671294505,0.29689997168667265
-0.38606785541644384,0.2969000277973259
-0.3850679045938903,0.2977999835376241
-0.3850678680917243,0.2978000165551173
-0.3817679259545882,0.30079996395251374
-0.3817678850471246,0.3008000003355844
-0.3817678460286901,0.30080003356144885
-0.38116801926691435,0.301299889196262
-0.381167757313548,0.301300115411048
-0.37736808991321924,0.3046998178218685
-0.3773676930826618,0.30470019321820485
-0.3772679843471168,0.3047999019537499
-0.37726792942449283,0.30479995356875206
-0.3733682789320434,0.3085996174362894
-0.3733675385822493,0.3086004237836414
-0.3701679677340494,0.312499900754885
-0.3701678074850806,0.3125001013362109
-0.3694679120484691,0.3133999668975686
-0.3694678854338528,0.3134000005212485
-0.3694678600622814,0.31340003148786444
-0.3669679924845583,0.31639987258113217
-0.36696778447160683,0.316400130924963
-0.365567915731435,0.3181999621623267
-0.3655678561404777,0.3182000372585404
-0.3638679508097542,0.32029992031414
-0.36386788365393385,0.32029999982619384
-0.3638678165536191,0.3203000729190236
-0.3616679060654458,0.3225999793384776
-0.3616678844407266,0.32260000168480163
-0.3616678678549778,0.32260001844730307
-0.3600679922602535,0.32419989404202737
-0.36006788252932603,0.32419999728747656
-0.3600677691034065,0.3242000917210212
-0.35776791259381424,0.32599997942418035
-0.3577679094578762,0.325999981625528
-0.3550680172251756,0.32809989817124885
-0.3550677588819988,0.3281001061836916
-0.3538679159028236,0.3290999753330043
-0.35386788354227877,0.32910000187363503
-0.353867858590081,0.329100021720535
-0.35016835415166836,0.33199963330739896
-0.35016746597560716,0.3320004203266737
-0.34996797188841916,0.3321999144138617
-0.3499678841491137,0.33219999794087934
-0.34996779289389773,0.332200076642909
-0.3460680082859012,0.33539989991100877
-0.34606788393958543,0.3353999954379664
-0.34606775186354166,0.3354000840245074
-0.3452684810558593,0.33589962827930886
-0.34526735025589905,0.3359004522892498
-0.3420679155381957,0.338599975332312
-0.342067857257441,0.338600024895682
-0.34066801759541415,0.3397998874631335
-0.34066775904120505,0.33980011708024743
-0.3381680371632946,0.3420998612079251
-0.33816774134863,0.3421001449536509
-0.3364679039380646,0.34379998236421627
-0.3364678914288206,0.3437999947473198
-0.3364678629511681,0.3438000222897311
-0.33426796908934925,0.34589992097601274
-0.3342678053734456,0.3459000809288353
-0.3303679857207147,0.3497999005815662
-0.330367789762395,0.3498001022186617
-0.32866795024774065,0.3515999322930017
-0.32866788586570234,0.35159999792881325
-0.32866781654623894,0.3516000634146495
-0.32646805963121245,0.3535998424283099
-0.3264677206630425,0.35360016563923835
-0.3245679772612375,0.35549990904104334
-0.32456797702666723,0.35549990926366287
-0.3245677790968912,0.35550006964396863
-0.32456777804843606,0.3555000703652726
-0.3225682020390314,0.35679979477138557
-0.3225675871654958,0.3568002287518366
-0.3191679967359081,0.3593999155509331
-0.3191678830033429,0.35939999753860397
-0.3191677682435716,0.3594000708355432
-0.31866837337305753,0.35969970775785165
-0.31866743607654413,0.3597003463276636
-0.314767910088758,0.36269998170288376
-0.31476786229282494,0.36270001800728136
-0.31396791372504546,0.3632999794331159
-0.3139678830965338,0.3633000020729252
-0.31396786145377426,0.36330001763464664
-0.31086796384016957,0.3654999449733339
-0.31086780984009077,0.3655000565157301
-0.30856806764969685,0.3671998659608039
-0.30856771128150073,0.36720014220452335
-0.3069678863014973,0.3685000000007761
-0.3037682804257478,0.3710996797748225
-0.30376752722039524,0.3711003590818856
-0.3030679985427028,0.3717998877595781
-0.3030677777376192,0.3718001158022594
-0.3000679547628262,0.37499992697537193
-0.3000678193394881,0.3750000744030266
-0.2991679298476353,0.37599995161619637
-0.29916788514729287,0.3759999999813022
-0.2991678408246103,0.3760000454776706
-0.29626805194010497,0.3788998343621759
-0.2962677287291765,0.3789001733303458
-0.29526792683559017,0.37999995541329074
-0.29526788344133403,0.3800000019884491
-0.2952678461058658,0.38000004019641503
-0.29246792649727327,0.3827999598050076
-0.2924678882893325,0.3827999971404514
-0.2924678417141495,0.38280004053473066
-0.2913679291706689,0.38379996102880404
-0.29136788366624977,0.3838000014284936
-0.2913678439428921,0.3838000350979061
-0.2878679307263914,0.3866999631915782
-0.28786788881958963,0.3866999970938582
-0.2878678371248923,0.38670003688323085
-0.2874680062964272,0.3869999100045797
-0.28746788334229134,0.38699999649513744
-0.2874677567409325,0.38700007449811574
-0.28346802487394,0.3892999203216364
-0.2834677503888609,0.3893000841371797
-0.2813679360547301,0.3905999692011654
-0.28136788522345285,0.3905999998383355
-0.2813678358907961,0.3906000280067387
-0.27956807804189115,0.3915998934783525
-0.2795676994958475,0.391600114958109
-0.2756679154111963,0.39399998208712517
-0.27566785731668914,0.3940000181162902
-0.2748679187479523,0.3944999797217507
-0.27486788916325644,0.39449999789390466
-0.2748678501519918,0.3945000209908257
-0.27176805940608295,0.3962998994884502
-0.27176771742577094,0.3963001074671553
-0.26846797464251987,0.3983999437837696
-0.2684677991761334,0.39840005808435736
-0.267867943453214,0.39879996189963696
-0.2678678844248365,0.3988000000729274
-0.26786782853830143,0.3988000340662635
-0.26396801550337123,0.4010999238048121
-0.26396775948090034,0.4011000800980036
-0.2620679132062229,0.40229998300832615
-0.26206790082351206,0.4022999907174496
-0.26006793372037157,0.4034999715494632
-0.2600678392032991,0.40350002898429266
-0.25616790985024973,0.4058999855092461
-0.2561678625911903,0.405900014226972
-0.25566794064137294,0.4061999673968624
-0.25566783238567153,0.4062000333017371
-0.25226793351768456,0.40829997083784664
-0.2522678394169152,0.4083000296943529
-0.24926794684934464,0.41019996165381434
-0.2492678841478777,0.4102000000971486
-0.24926782531263242,0.4102000338834963
-0.24836838411718998,0.41069972343651995
-0.24836742369863174,0.4107003321259126
-0.24446796958945205,0.413499940204298
-0.2444678042770248,0.41350006151913143
-0.24366791250077718,0.4140999803513172
-0.24366788557018895,0.41410000027066735
-0.24366786020577252,0.41410001852032535
-0.24056788989171357,0.4162999974528833
-0.23816796228583476,0.4179999461785395
-0.23816788575943307,0.41799999823917505
-0.23816780601890114,0.4180000481703455
-0.2366679355705541,0.41889997043935373
-0.23666788551169246,0.41889999968543556
-0.23666783617898574,0.41890002698984086
-0.23276808775891833,0.4209998915237233
-0.23276769010135986,0.42100011772087026
-0.23126793218536484,0.4218999724704673
-0.23126788709892518,0.4218999988600187
-0.2312678381445968,0.4219000260857835
-0.22886796067014392,0.4231999597177788
-0.228867812635694,0.42320004155586094
-0.22496793853333563,0.4253999705366785
-0.2249678885982422,0.4253999979086303
-0.22496782997036505,0.4254000281663689
-0.22416805341973495,0.42579991644168397
-0.22416772247414432,0.42580008984160117
-0.22106792548154408,0.4274999785149626
-0.22106784673749302,0.4275000207719006
-0.21706921227294157,0.4295993038657901
-0.2170683596571224,0.4295998077578565
-0.2170675619877147,0.4296003947710299
-0.21706682733868923,0.42960105896359163
-0.21696796620855577,0.42969992009372515
-0.21696788035698855,0.42969999156128696
-0.21696778343173315,0.42970004602149736
-0.21316835458021904,0.43139979050770105
-0.21316744233466703,0.43140025703421847
-0.20936799835104072,0.4335999351300021
-0.2093678826734937,0.4335999867774888
-0.20936775700444835,0.43360000000099996
-0.20926948376231574,0.43360000000099996
-0.20926843001435144,0.4336000565625594
-0.20926738837561673,0.433600225597256
-0.20926637081618707,0.43360050516261395
-0.20536799322044247,0.4348999643611955
-0.20536778022593663,0.4349000380792425
-0.20146793889647388,0.4362999811205881
-0.20146788781067587,0.4362999988069794
-0.2014678311612614,0.4363000169670787
-0.1995961123211366,0.43687593045634787
-0.19959566384213115,0.43687608033232117
-0.1978679529220241,0.43749997594235984
-0.19786782486496357,0.4375000190456291
-0.1978677723947139,0.4375000379697717
-0.19756799322044247,0.43759996436119547
-0.19756778022593663,0.43760003807924247
-0.19366799451156197,0.4389999611561975
-0.193667886013354,0.4389999972667209
-0.19366777442169628,0.43900002868799914
-0.18976791656291878,0.4399999922415318
-0.1897678834253347,0.44000000051455196
-0.18976785870139912,0.4400000063701342
-0.18586817055697327,0.44089993440346326
-0.18586760642866382,0.44090008231639616
-0.18416799019560748,0.44139996944376564
-0.18416778310409862,0.4414000328363847
-0.18345544096831728,0.4416266871523151
-0.18345453944522871,0.44162702334547294
-0.1834536750492892,0.44162744594383824
-0.18345285603845307,0.441627950910143
-0.18345209023709094,0.4416285334202221
-0.18345138496123978,0.4416291879091009
-0.18345074694870983,0.4416299081241592
-0.18345018229471527,0.4416306871848661
-0.18344969639364392,0.44163151764851216
-0.18344929388752226,0.4416323915813132
-0.18344897862166826,0.44163330063420486
-0.18344875360795518,0.4416342361226054
-0.1834486209960379,0.4416351891093828
-0.18344858205281642,0.4416361504902356
-0.1834486371503324,0.44163711108066983
-0.18344878576221507,0.4416380617037428
-0.1834490264687098,0.44163899327773454
-0.18344935697024164,0.44163989690290906
-0.18344977410938415,0.44164076394653795
-0.18345027390102375,0.44164158612537224
-0.1834508515704312,0.44164235558477616
-0.18345150159887677,0.44164306497376576
-0.18345221777635293,0.44164370751523624
-0.18345299326090142,0.4416442770707064
-0.18345382064397753,0.44164476819896253
-0.183454692021227,0.44164517620804056
-0.1834555990679999,0.4416454972000503
-0.18345653311887977,0.441645728108414
-0.1834574852504679,0.44164586672716266
-0.18345844636663272,0.4416459117320104
-0.18345940728540902,0.44164586269300604
-0.18346035882671735,0.44164572007864084
-0.1834612919000653,0.44164548525137254
-0.18426776941306675,0.44140003557350255
-0.18426777069730074,0.4414000352172249
-0.18426780399072695,0.44140002859064126
-0.18426777385514573,0.4414000439678725
-0.18426777268768904,0.44140004445840425
-0.18196797158121386,0.44229996663050325
-0.18196788589842902,0.4422999983334051
-0.18196779861254608,0.44230002698206805
-0.1780679424998283,0.4434999827090581
-0.17806788543147992,0.4434999995249672
-0.1780678300306201,0.4435000144293007
-0.1741679320705973,0.44449998826520404
-0.17416784064641322,0.4445000121755559
-0.17116817720074498,0.44529992242773403
-0.17116760068574843,0.4453000952060935
-0.17026799322044248,0.4455999643611955
-0.17026778022593664,0.4456000380792425
-0.16636799451156198,0.4469999611561975
-0.166367886013354,0.4469999972667209
-0.16636777442169629,0.44700002868799915
-0.1624679150221191,0.44799999263660867
-0.1584680454245676,0.4489999602201056
-0.15846772859089114,0.449000045061033
-0.15776799566968977,0.4491999687528048
-0.15776788693011032,0.44919999712067216
-0.1577677732516156,0.449200021197752
-0.15456792638902014,0.44979999248448865
-0.15456788516008285,0.44979999986179897
-0.15456784707727664,0.4498000060354102
-0.1506679177772636,0.45039999515848916
-0.15066788446775992,0.45040000006262343
-0.1506678565221072,0.45040000381879786
-0.14676788630099386,0.4509000000009919
-0.14286791857021705,0.451399995863912
-0.14286788350060842,0.4514000001246002
-0.14286785671898614,0.4514000030350443
-0.138968010198249,0.4517999872935814
-0.1389677627648744,0.4518000158389559
-0.13506791857021705,0.45229999586391195
-0.13506788350060842,0.45230000012460014
-0.13506785671898613,0.45230000303504425
-0.13116799475033683,0.45269998887798263
-0.1311677781245615,0.4527000135230459
-0.12796797197847007,0.45309998929130735
-0.12796780082456657,0.45310001221191015
-0.1272679213529264,0.453199994993573
-0.12726785118066078,0.45320000450359865
-0.12336794867987319,0.45369999200369965
-0.12336788531328019,0.45369999930597804
-0.12336782450584742,0.4537000047544659
-0.11946788630094339,0.45400000000099705
-0.11556788630094339,0.454300000000997
-0.1116679146189629,0.45459999782268784
-0.11166789231302265,0.454599999409111
-0.11166785190661285,0.45460000176480925
-0.10776801182472295,0.45479999356388046
-0.10776776098240637,0.45480000964088446
-0.10386794943513485,0.45509999514452076
-0.10386788546808004,0.4550999992380529
-0.10386782379353003,0.4551000016037525
-0.09996801227824159,0.4551999967708112
-0.09996776044754536,0.4552000064550178
-0.09606791859663535,0.4553999983448081
-0.09606788619930558,0.4553999997928649
-0.09606785406640385,0.45540000080686194
-0.09206801543293447,0.45549999677269865
-0.09206775729804582,0.4555000066165306
-0.08816792158858487,0.45569999819137474
-0.0881678786367968,0.4557000000849873
-0.08816785863786335,0.4557000007103081
-0.08426788630089233,0.45580000000099963
-0.08036788630089232,0.4559000000009997
-0.06866791740297125,0.45619999920351045
-0.06866788716255072,0.45619999978765746
-0.06866785432420358,0.456200000001
-0.06476801248527127,0.456200000001
-0.06476776015794906,0.4562000032354341
-0.060867886300892314,0.45630000000099963
-0.05696788630089231,0.4564000000009996
-0.05306788630089231,0.45650000000099966
-0.04916791740297125,0.45659999920351046
-0.0491678871625507,0.4565999997876575
-0.049167854324203564,0.456600000001
-0.037468009331660716,0.456600000001
-0.03746776330853094,0.4566000030758087
-0.033467920474400004,0.456699999146662
-0.03346787944315629,0.45669999988734156
-0.033467858972652385,0.456700000001
-0.01006801248527126,0.456700000001
-0.010067760157949059,0.4567000032354341
-0.006167917402971258,0.45679999920351044
-0.00616788716255071,0.45679999978765745
-0.0061678543242035646,0.45680000000099996
0.05243208172247234,0.45680000000099996
0.05243211456080868,0.45679999978765756
0.05243214480124026,0.4567999992035104
0.05633198755621569,0.4567000032354341
0.056332239883537895,0.456700000001
0.07193208172247233,0.456700000001
0.07193211456080868,0.4566999997876576
0.07193214480124026,0.4566999992035104
0.07583198755621569,0.4566000032354341
0.07583223988353789,0.456600000001
0.08753208637091776,0.456600000001
0.08753210684141405,0.4565999998873417
0.08753214787267234,0.45659999914666183
0.09153199070679756,0.45650000307580874
0.09153223672992734,0.456500000001
0.09543208172247232,0.456500000001
0.09543211456080868,0.4564999997876576
0.09543214480124025,0.4564999992035104
0.09933198755621568,0.45640000323543406
0.09933223988353788,0.45640000000099995
0.10323208172247232,0.45640000000099995
0.10323211456080868,0.45639999978765755
0.10323214480124025,0.4563999992035104
0.12273208603613832,0.4559000007103079
0.12273210603505047,0.45590000008498777
0.12273214898685662,0.4558999981913745
0.12663198784581195,0.4557000064550178
0.12663223967650816,0.4556999967708112
0.13053208598692767,0.4556000007115697
0.1305321061334386,0.4556000000814328
0.13053214893769569,0.4555999981938956
0.1344321136991845,0.45540000000099873
0.13833211369918452,0.4552000000009987
0.1422321136991845,0.4550000000009987
0.1461320792178084,0.4548000017692744
0.146132119885271,0.454799999397634
0.1461321419303096,0.45479999782937397
0.15003208228721687,0.4545000024173042
0.15003211409401176,0.4544999997657308
0.15003214462753262,0.4544999968288617
0.1539321012720443,0.4541000012755785
0.15393212612958623,0.4540999987579597
0.15793203861602337,0.453700007509316
0.15793211410520983,0.4536999987896588
0.1579321876313176,0.45369998801201017
0.16163133094153903,0.453100126934677
0.16163211625963142,0.45310003178573316
0.16163290668202385,0.453100000001
0.16183198917763944,0.453100000001
0.1618322351662208,0.4530999750608471
0.16183223607246439,0.45309997489879905
0.16573199447685336,0.4523000244568731
0.16573223348997,0.45229997850009657
0.16963211369930997,0.45160000000098427
0.17353211369931,0.4509000000009843
0.17743211369930997,0.45020000000098426
0.18133205394361337,0.44950001072636575
0.1813321138748306,0.4494999992047199
0.1813321725318666,0.44949998642424166
0.18263193713766865,0.44920004074597963
0.18263229164090952,0.44919996578144594
0.18523205380202942,0.44870001151969213
0.18523217373473835,0.44869998922539456
0.18913202513565475,0.44800001589702493
0.18913211266226096,0.447999998529927
0.18913220153744972,0.4479999774783871
0.1930321136993817,0.4470000000009687
0.19693204448258034,0.44600001774886644
0.19693211583434547,0.44599999834539356
0.19693217940054916,0.44599997909605343
0.1991317525456614,0.44530011491351773
0.19913248261926245,0.4452999131962911
0.20083205981603341,0.4449000126794038
0.20083211632916398,0.44489999870963864
0.20083216421382907,0.44489998575330436
0.20473208730946799,0.44380000744427794
0.20473211056800314,0.4438000007440805
0.20473214297816186,0.44379999099211437
0.2086320415373456,0.44260002220467326
0.20863211586510566,0.44259999808051004
0.20863218189306118,0.44259997442834503
0.21183206155141662,0.44140001955646174
0.211832111491045,0.4414000001817842
0.21183216683638373,0.4413999772279807
0.21253200337368125,0.44110004728342456
0.21253222514543843,0.441099955422555
0.2165320533247065,0.43950002415084777
0.21653211550241552,0.4394999983217852
0.2165321706335966,0.4394999737236568
0.2204320820794586,0.43770001459479735
0.2204321070492793,0.4377000028552522
0.22043215131577773,0.43769998119279585
0.2208315257707927,0.43750029396528833
0.22083273549277815,0.4374997868146646
0.22433201969181216,0.4363000322321387
0.22433211295769526,0.43629999813589404
0.22433220481482458,0.4362999602839947
0.2282319156338019,0.434600086337261
0.22823231536262473,0.4345999224381901
0.23083196750279203,0.43360005623043346
0.23083211279163585,0.4335999949753295
0.23083225049293424,0.4335999263429352
0.232132051588013,0.43290003344558514
0.23213211236622672,0.43289999958640013
0.23213217458649146,0.4328999625320307
0.2360318549894837,0.43050015920711243
0.2360323817339537,0.43049985704922916
0.23753203876720036,0.4297000399648309
0.23753211376555688,0.42969999828806155
0.23753218493890646,0.42969995547632106
0.2399320940119163,0.4282000123056899
0.24373199795058753,0.42580007310552354
0.24373199840427345,0.4258000728010133
0.24373221023095973,0.4257999034611815
0.24373221038643175,0.42579990331411577
0.2438312964604899,0.42570081724005765
0.24383215560909433,0.42570005306007264
0.24383309800458564,0.425699394274742
0.24773209330142504,0.42330001255361005
0.24773213415873804,0.42329998754749826
0.25003196905781333,0.4219000880437134
0.25003226128391565,0.42189991698470736
0.2516320702276585,0.42100002445385193
0.2516321161482815,0.4209999980073973
0.25163215351961293,0.4209999754962636
0.2555320666015658,0.41860002898429266
0.2555321611204076,0.4185999715484016
0.2565320818884858,0.41800001908755463
0.25653214521950085,0.41799998043681086
0.2594320699149376,0.4162000271775743
0.2594321174845233,0.41619999695716214
0.2594321523644899,0.4161999738085469
0.26253206746296837,0.41410003132248085
0.262532107860668,0.41410000328238383
0.2625321637053637,0.4140999624965773
0.26333189511268845,0.4135001639410837
0.2633323410439568,0.4134998484379862
0.26723186819932276,0.41090016366774224
0.26723236856167915,0.41089985133133927
0.26843207728577595,0.41020002124228283
0.26843211438448783,0.4101999991733521
0.2684321485152008,0.410199978079954
0.27113206692143815,0.40850002945380454
0.2711321095420216,0.4085000019454169
0.27113216277473645,0.40849996579701064
0.2744315269923879,0.40620040891804154
0.2744327533487154,0.406199680176327
0.27503197689642805,0.40590006840247067
0.2750321111716221,0.40589999596552356
0.27503224109636404,0.40589991506971473
0.278931993274199,0.40330008028449144
0.27893223643336523,0.4032999232922843
0.28053171708763947,0.40230024788336294
0.28053253202657075,0.40229979083739936
0.2829320285322721,0.4011000425845487
0.28293202953983637,0.40110004205616107
0.2829321906855918,0.4010999452906338
0.2829321910242002,0.40109994505973184
0.2867295531129962,0.39840181936506097
0.28673040805900074,0.398401275852646
0.28673131433836596,0.3984008230876647
0.28673226235245697,0.39840046586546607
0.28673324206061596,0.3984002079694809
0.2867342430865052,0.3984000521311511
0.28673525482800544,0.39840000000099995
0.28683198722268005,0.39840000000099995
0.28683198838582724,0.3983999999711066
0.2868321090034063,0.39839998756529216
0.28683211071387615,0.3983999872091988
0.28683222338022135,0.39839993811242846
0.2868322238991776,0.39839993783702055
0.2907320249542842,0.3962000500623451
0.29073211095940904,0.3961999991716836
0.29073219952089013,0.39619994164241473
0.2932317959437861,0.3945002160748455
0.29323244733192766,0.39449980935384077
0.2946320590485032,0.3937000312300833
0.29463211383096,0.3936999989896018
0.2946321661556486,0.3936999663752165
0.29853203825571323,0.39120004836235456
0.29853211146807607,0.3911999995282908
0.2985321866421204,0.39119994529400975
0.29933165075669604,0.390600347208078
0.2993326141346629,0.3905997094256876
0.3024320549942257,0.38880003408787694
0.30243211421464966,0.38879999860081654
0.3024321694724012,0.38879996339998907
0.30563200828020654,0.3867000691823668
0.3056320082975105,0.3867000691703659
0.30563220300866945,0.3866999106918781
0.30633195793996537,0.38600015576058216
0.3063322762711191,0.38599985136411086
0.30983207228674253,0.3828000378641122
0.3098321147945472,0.382799998100731
0.30983215188965957,0.38279996181088793
0.3102320755100273,0.38240003819052026
0.31023211179984983,0.3824000010954291
0.3102321515632532,0.38239995858760095
0.3134320953473867,0.3789000200737049
0.31343211405224713,0.37889999938687324
0.31343213115404117,0.37889998005305253
0.3141320626036905,0.37810005839631045
0.3141321657102579,0.37809994241774686
0.3169319460548115,0.37500018560770537
0.31693229055407274,0.3749998231464748
0.3180320653728857,0.3739000483276618
0.3180321112904871,0.3739000011168598
0.3180321608611864,0.373899947180002
0.3205316760264869,0.3711004901948654
0.32053261264654764,0.3710995723321048
0.32193208411957325,0.36990002535522576
0.32503210520682185,0.3672000073978544
0.32583199624608966,0.3665001027727419
0.3258322343525445,0.3664999010036228
0.3297320849091223,0.3633000236238667
0.3297321421296629,0.36329997594470803
0.33363189286784,0.3600001868585581
0.333632345123265,0.35999982643315126
0.3344320238849788,0.35940006736186597
0.3344321123437061,0.35939999780986676
0.3344321967574195,0.3593999249809601
0.33753186293886867,0.3566002264944898
0.3375323794014349,0.35659979123517765
0.33893203764411406,0.3555000597587869
0.3389321795244055,0.35549992911271494
0.34153198969864823,0.3527001335404536
0.3415322425586258,0.35269987114192175
0.3426320426575119,0.35160007104303564
0.3426321119558348,0.35159999885638726
0.3426321789212826,0.35159992313258404
0.34543208543792187,0.34830003330940207
0.34593208970968886,0.34770002878886636
0.34913180663132043,0.3438003742404735
0.34913245600607223,0.3437996576944753
0.3493320258132423,0.3436000878873053
0.34933211120014346,0.34359999807558034
0.3493321924238663,0.3435999035002964
0.35243159079310654,0.33980064098316315
0.35243213865327705,0.3398000241068933
0.35243273624501115,0.33979945527368566
0.35323202206769444,0.33910008017883786
0.3532321118416538,0.3390999976181807
0.3532321967565807,0.3390999114068516
0.35623180714053276,0.3359003269973027
0.3562324487071409,0.33589970221644233
0.3571320896529466,0.33510002137572614
0.3571321110539439,0.33510000210072766
0.35713213960564233,0.33509997566495453
0.3604319004741362,0.33200020030364213
0.36043233844415057,0.3319998127137874
0.3610320547855938,0.33150004909591807
0.36103211332837,0.3314999987442593
0.36103216904939067,0.33149994772613245
0.36463150811949724,0.3281005719376984
0.3646321356119732,0.32810002752183587
0.3646328067728241,0.32809953795207464
0.3649320190805931,0.3279000630802288
0.36493202010128123,0.32790006236516955
0.3649321945957118,0.32789992122226364
0.36493219485591216,0.32789992098032167
0.36873209019132597,0.32420002289057653
0.36873213690108264,0.3241999767994649
0.36883202581324226,0.32410008788730527
0.3688321112001434,0.3240999980755803
0.3688321924238663,0.3240999035002964
0.37193207110767057,0.32030005221047175
0.3719321118348423,0.32030000086768357
0.3719321544042249,0.3202999440321993
0.3727320881488842,0.31920003513329276
0.3727321172562346,0.31919999435894386
0.37273213435228597,0.31919996956555596
0.3746320928333182,0.3164000307514032
0.3746321347981768,0.3163999694081484
0.3766320942045058,0.3135000282689714
0.37663213339214474,0.3134999718688704
0.3773320990753512,0.31250002089286116
0.380031608450541,0.308600729805279
0.38003214436237603,0.30860002559063887
0.38003274135116544,0.30859937234938206
0.3805319667071133,0.3081001469934342
0.38053226676691904,0.30809985934447387
0.3842320759419362,0.3047000346971609
0.3842321123326924,0.3047000005509596
0.38423215092648977,0.3046999627740578
0.38443160461693493,0.3045005090836126
0.38443269143405706,0.30449957040348236
0.3883320718733041,0.30160003110250383
0.38833215585314407,0.3015999693437742
0.38943207610985153,0.30080002733889605
0.38943211462063093,0.300799998771178
0.3894321490868505,0.3007999721966369
0.3922319996697124,0.29860008959581674
0.3922322303194643,0.29859991380360756
0.3945320672457843,0.2969000343363276
0.394532115513274,0.2968999977767055
0.394532156362509,0.29689996533729573
0.39613200111551927,0.29560009147547484
0.3961322289304618,0.29559991188318413
0.3995319838481366,0.2930000992990799
0.39953211066065364,0.2929999954744251
0.3995322287968955,0.29299988490365203
0.40003196670711333,0.2925001469934342
0.40003226676691905,0.29249985934447387
0.40373200508974333,0.28910009980458135
0.4037320055094858,0.289100099395009
0.40373219473965194,0.28909987832997075
0.40373219592525933,0.2890998766626139
0.403931651651208,0.2888006930736908
0.4039321412209692,0.2888000219128399
0.40393268563683177,0.2887993944203639
0.4073320171606617,0.2852001022186617
0.4073322131189814,0.2851999005815662
0.40793208665230246,0.2846000270482451
0.40793211485364844,0.28459999840512945
0.4079321385801846,0.2845999735653421
0.4111317521828919,0.2812003841124656
0.4111325141933396,0.2811996567205689
0.41183199738644527,0.28060009969790695
0.4118321106171546,0.2805999963604347
0.4118322165304285,0.280599886887062
0.4148317612906184,0.27730038765085313
0.4148325052630714,0.2772996519445041
0.4157320450398492,0.2765000610318128
0.41573211161950513,0.2764999995876922
0.41573217842986476,0.2764999331130156
0.4187320575910876,0.27340005797975186
0.41873217075141717,0.27339994294913034
0.41963211369984044,0.2725000000007071
0.42353208420774724,0.2686000294928003
0.42353214268791683,0.2685999700130421
0.42643205572267323,0.2656000599770872
0.42643217268509304,0.26559994101545453
0.42743208310605657,0.264600030594491
0.42743211249836505,0.2646000006808518
0.4274321440842906,0.26459996736555796
0.4301320251211576,0.26170009514077475
0.43013211014944613,0.26169999883575074
0.43013219252606205,0.2616998948990951
0.4313320930486857,0.2601000275355969
0.43303205381953763,0.2578000810152388
0.43303205510217707,0.25780007920347103
0.4330321587717505,0.2577999120393715
0.4330321595273606,0.25779991063714836
0.4350318570385681,0.2539005004902938
0.43503242569857453,0.2538995320026411
0.43523202876886524,0.25360012739720494
0.4352321096646254,0.25359999747254297
0.43523218210161857,0.25359986319726563
0.4370321023540875,0.25000002269232785
0.4370321248114441,0.2499999771928033
0.43893182296748234,0.24610059676725107
0.4389324819206537,0.2460994476695222
0.4391321136999654,0.24580000000055469
0.44153182200955804,0.2422004375361657
0.44153245034237915,0.24219959602966706
0.44303206993829025,0.24040005251457372
0.44303215818657293,0.24039994809952372
0.4448320889220003,0.23830002890819182
0.44483211621735114,0.23829999656054432
0.4448321349494756,0.2382999736916439
0.4469320430504608,0.23570008747137647
0.44693218632884557,0.23569991416643363
0.44803209250555337,0.23440002504850627
0.4480321345584229,0.2343999746724357
0.450831811603808,0.23100036683161096
0.45083244972589337,0.23099966397465413
0.45133204271719224,0.23050007098335532
0.4513320438825246,0.230500069769494
0.4513321707720026,0.23049992039501885
0.4513321726846021,0.23049991784338322
0.45413202502214,0.22660012351609823
0.4541321100450252,0.22659999701992933
0.4541321862329506,0.22659986702342333
0.45473200453591023,0.22550020013466407
0.45473223201163016,0.22549980513428503
0.4564320870581622,0.22270004388117345
0.45643213942077737,0.2226999555737016
0.4586314673661866,0.21890111639526746
0.4586319273981056,0.2189003958768362
0.4586324482063475,0.21889971798676297
0.45863302586338683,0.2188990878371607
0.45873203617372915,0.2188000775268184
0.45873210717238344,0.21879999282540244
0.45873216749137646,0.2187999064446718
0.45873216755726093,0.21879990633569735
0.4610320681003127,0.21480007930430287
0.46103216076559933,0.21479992155783365
0.4625320353986577,0.2123001305027363
0.4625321959981068,0.21229987198122383
0.46343207551648263,0.21090005939708364
0.4634321123791404,0.21090000020531877
0.46343214881400996,0.21089993775293592
0.46563189120955406,0.20700039441538043
0.465632371461656,0.206999627678113
0.4665320563519749,0.20570008283654115
0.46653211142482676,0.20569999970113442
0.46653216452901614,0.20569991189687092
0.46803204389911207,0.2031001209887046
0.4680321869055515,0.20309988104147852
0.4704320816457941,0.19920005208858432
0.47043211095191395,0.19919999914488923
0.47043213813158036,0.19919994395159482
0.47213206823897746,0.19530010429344843
0.4721320685156914,0.195300103616326
0.4721321392344456,0.19529988935142747
0.4730321137001077,0.19140000000022483
0.4739320762841817,0.1875001621359044
0.47393215657436666,0.1874998392217562
0.4743321037929223,0.18600003715217256
0.4743321230256447,0.18599996269807792
0.47493204979446774,0.18360025562278576
0.4749321911886773,0.18359974816238267
0.4761319505901406,0.17970053010762685
0.47613233532362587,0.17969949156984327
0.47783201025797106,0.17580023730869865
0.47783222947177945,0.1757997684569441
0.4782320915386027,0.17500004432329733
0.4782321141318577,0.17499999797604662
0.4782321332671554,0.17499995667323787
0.47963210040056414,0.17190002944926144
0.4796321266117369,0.171899970379471
0.48133209824669243,0.16800003545221992
0.48133211426048034,0.16799999791219175
0.48133212726716973,0.1679999660826015
0.4821320807660665,0.16600008233535968
0.48213214811197874,0.16599991827206914
0.4829320545594519,0.16410014045932045
0.4829321094494908,0.16409999791018706
0.48293215491671165,0.1640998538686335
0.4840321042215778,0.16020003360592636
0.4840321124478978,0.16020000362751122
0.4840321230969511,0.16019996241285214
0.48503209103580885,0.1562000906574212
0.4850321380813393,0.15619990978967055
0.48603208538876164,0.1525001047522079
0.4860321039261632,0.15250000064714855
0.48603211370013333,0.15249988975229348
0.48603211370013333,0.15230159746144906
0.48603217026169276,0.15230054371348475
0.48603233929638934,0.15229950207475004
0.4860326188617473,0.15229848451532038
0.4873320780603288,0.14840010691957578
0.4873321517783758,0.14839989392506994
0.48873207264533153,0.144500114367122
0.48873215756531113,0.14449988668181094
0.4899321043158177,0.14140002424300235
0.4899321228277231,0.14139997565994206
0.49023206090536914,0.1406001407862192
0.4902321707699138,0.14059986089260723
0.4918320823823267,0.13670007633735073
0.4918321119441345,0.13670000069369104
0.49183214019139654,0.1366999205263726
0.49313210357341464,0.13280003038031837
0.4931321132839903,0.1328000006042216
0.49313212322838823,0.13279996869302563
0.49383210303201974,0.13050003505252206
0.49383212462879494,0.1304999650284354
0.4943320951133225,0.1289000594779472
0.4943321120668577,0.12890000271213822
0.49433212993631537,0.12889993667901622
0.495332113700102,0.12500000000024838
0.4963320844721269,0.12110011398935142
0.4963321456446138,0.12109988674243496
0.4974320015856598,0.11720039749690796
0.49743225871584623,0.11719961329161344
0.49773209544463,0.11640004868152355
0.4977321324686946,0.11639995151473698
0.49893210209302996,0.11330002998520385
0.4989321147640781,0.11329999660558007
0.49893212336311105,0.11329997308187893
0.5003321105544681,0.10940000876309877
0.5003321168622185,0.10939999124363184
0.5016317080650562,0.10580112329731188
0.5016321781444708,0.1058000325150659
0.5016327761745474,0.10579900628868168
0.5018319945372208,0.10550017874467145
0.5018320986944002,0.10550000691747383
0.5018321057060317,0.10549999406816629
0.5018321483465792,0.10549989606082452
0.5031320668783046,0.10160014046564837
0.5031321100269136,0.10159999674873309
0.5031321430124367,0.10159985710262216
0.5039320894897783,0.09770011802558137
0.503932140791833,0.09769988260274823
0.5048321055513155,0.09380003531165756
0.5048321116548657,0.0938000079448432
0.5055319957425042,0.0904005729371581
0.5055322986790225,0.09039944506349497
0.5057320668783046,0.08980014046564838
0.5057321100269137,0.0897999967487331
0.5057321430124367,0.08979985710262217
0.5065320554480219,0.08590028397914427
0.5065320771587388,0.0859001299038607
0.506532117689824,0.08589991760856393
0.5065321256806177,0.08589984425374164
0.5068321040979605,0.08200012482828453
0.5068321264738341,0.08199987545646759
0.507232111086083,0.07810002548704102
0.5072321124676658,0.07810001128882536
0.507232116535961,0.07809996313427825
0.5075321137001304,0.0742000000000767
0.5078321050662469,0.07030011224056269
0.5078321054991747,0.07030010421653717
0.5078321027629341,0.07029989443180919
0.5078321023777261,0.07029988960647982
0.5074321137001281,0.06639999999989797
0.5070321264738341,0.0625001245435324
0.5070321040979605,0.06249987517171545
0.5067321165312414,0.05860003680436596
0.5067321124790862,0.058599988833712466
0.5067321110798048,0.05859997445174544
0.5063321137001281,0.05469999999989797
0.5059321179438303,0.05080004137599493
0.5055321739085437,0.047200541875638574
0.5055321137001333,0.0471994547886454
0.5055321137001333,0.04690012575908375
0.5055321104912783,0.04690000019037045
0.5055321008663906,0.04689987487095708
0.505132113700128,0.04299999999989797
0.5047321521719765,0.03910037510042079
0.5047321040348923,0.039099623055591025
0.5046321143869978,0.035200026787704675
0.5046321137490599,0.03520000626839975
0.5046321120490684,0.035199966978676944
0.5044321140144447,0.031200006286202273
0.5042321201541501,0.027300125853305383
0.5042321104699445,0.027299874022629424
0.5041321169345674,0.02340012614291979
0.5041321137001332,0.023399873815597588
0.5041321137001332,0.01560012618440241
0.5041321169345674,0.015599873857080209
0.5042321129026435,0.01170003110211092
0.5042321134867908,0.011700000861679903
0.5042321137001332,0.011699968023341153
0.5042321137001332,0.007800031976656709
0.5042321134867909,0.0077999991383287575
0.5042321129026435,0.007799968897886707
0.5041321169345674,0.0039001261429197896
0.5041321137001332,0.0038998738155975876
0.5041321137001332,3.197625146665364e-08
0.5041321134868015,-8.608616494232547e-10
0.5041321129026333,-3.110251209339375e-08
0.5039321145455725,-0.007799967027882407
0.5039321133835788,-0.0078000029497662954
0.5039321121625023,-0.007800029983828307
0.503532113700132,-0.015600000000051214
0.503332113700132,-0.019500000000051216
0.5031321137001319,-0.023400000000051217
0.5029321137001319,-0.027300000000051217
0.5027321140224864,-0.031199993714139403
0.5027321133858217,-0.031200006286256632
0.5025321140144446,-0.03519999371379773
0.5023321169185588,-0.03909993724072446
0.5023321088803834,-0.03910006265678895
0.5020321233400173,-0.04299987468154617
0.5020321072630134,-0.043000125523862766
0.5018321165614951,-0.0468999442034709
0.5018321095729269,-0.04690005571732437
0.5016321170459135,-0.04959995483200569
0.5015321267417358,-0.05079984350081115
0.5015321056571037,-0.0508001568391007
0.5013321266187741,-0.05469974808652917
0.5013321137001333,-0.054700252244547595
0.5013321137001333,-0.058599968023343295
0.501332113486791,-0.05860000086167125
0.5013321129026436,-0.05860003110211328
0.5012321169345674,-0.06249987385708021
0.5012321137001332,-0.06250012618440241
0.5012321137001332,-0.06639996802334329
0.5012321134867909,-0.06640000086167124
0.5012321129026435,-0.0664000311021133
0.5011321145461564,-0.07029996700511017
0.5011321133817866,-0.07030000299529175
0.5011321121636689,-0.0703000299610796
0.5009321168606516,-0.07419993836991648
0.5009321130570978,-0.07419999792940954
0.5009321071981697,-0.0742000633941958
0.5005321264738342,-0.07809987545646759
0.5005321040979606,-0.07810012482828453
0.5002321137001303,-0.0820000000000767
0.49993211370013035,-0.0859000000000767
0.4996321144219275,-0.08979999061671437
0.49963211299627625,-0.0898000093847989
0.4993321144039842,-0.09379999061536048
0.49903211370012684,-0.09770000000012184
0.4987321233400178,-0.10159987468153968
0.4987321072630138,-0.10160012552385626
0.4983321201541512,-0.10939987414667868
0.4983321104699446,-0.1094001259773749
0.49823211440944115,-0.113299972337005
0.498232113784121,-0.11329999233591716
0.49823211189050776,-0.11330003528772331
0.49803213955439196,-0.11719949584198157
0.49803213955439196,-0.11720050415801843
0.498232113700132,-0.12109999999994879
0.49843210726301385,-0.12499987447614373
0.49843212334001785,-0.12500012531846033
0.4987321115285083,-0.12889997176883652
0.4987321130967662,-0.12889999381384498
0.49873211546840823,-0.1289000344813343
0.4989321072418716,-0.1327998740638701
0.4989321072962732,-0.13279987618692715
0.49893209476984796,-0.1328001227722403
0.49893209456278664,-0.1328001243928299
0.4983321244845116,-0.1366999299016182
0.49833211302529895,-0.1366999978563129
0.49833209842334103,-0.1367000712918037
0.4977321459204427,-0.13949984963866238
0.49773208619201187,-0.1395001512947582
0.49753211875730974,-0.1405999721856202
0.4975321133105958,-0.14060000119484048
0.4975321082698681,-0.1406000264726447
0.4967321381560065,-0.14449988077772002
0.4967320921992299,-0.14450011979083666
0.4960321244254991,-0.14839994024448006
0.49603211290385324,-0.1484000001756973
0.4960321001233749,-0.14840005883273377
0.49513213337268275,-0.1522999147523997
0.49513211255704526,-0.15229999815861683
0.49513208753516674,-0.1523000850362918
0.4939323070098836,-0.15619937174346205
0.4939320056366593,-0.15620064838092698
0.493832138178062,-0.15679985313251055
0.49383210926590854,-0.15679999921080712
0.49383207175017757,-0.1568001426299935
0.4928321623815858,-0.1601998344832056
0.49283207084848596,-0.16020016712155094
0.49183214238712636,-0.16409988812085335
0.49183211096586804,-0.16409999971244235
0.4918320748553231,-0.16410010821071677
0.49043216298068254,-0.16799986271864428
0.4904321101502226,-0.1679999972176696
0.4904320479496224,-0.16800013150125806
0.48993220666639103,-0.16899981406772077
0.4899320286658687,-0.16900018969203498
0.488632178339886,-0.1718998558038426
0.4886320537217972,-0.1719001461973915
0.48703212350703967,-0.17579997609586298
0.4870321133979089,-0.17580000037315527
0.48703210358156235,-0.1758000232729213
0.4860321230593095,-0.1780999784741029
0.4860321226140975,-0.17809997936949337
0.4853322926790142,-0.17969959090562435
0.4853319724936648,-0.17970042361956787
0.48403222386319716,-0.18359966951097087
0.48403202717448585,-0.1836003374501515
0.4830321230213465,-0.18749996364739477
0.48303210382560124,-0.18750003620675176
0.4821321319139131,-0.19079993321627498
0.4821321122530796,-0.19080000150764304
0.48213209239870064,-0.19080006390446044
0.4819322238631972,-0.19139966951097084
0.48193202717448586,-0.19140033745015148
0.480932156095079,-0.1952998346598382
0.4809321078112982,-0.1952999990514336
0.48093204927581407,-0.19530015703447545
0.4793321568684983,-0.1991998947773074
0.479332112078579,-0.19919999715077716
0.4793320600453934,-0.19920010243202224
0.47823212963081213,-0.201299969587132
0.47823210965185,-0.20130000709000143
0.47823210099009206,-0.2013000228783334
0.47723212809895893,-0.20309997408237299
0.4772321155385803,-0.20309999637368806
0.47723209657563925,-0.20310002903745852
0.47493228678069105,-0.20699970651584898
0.4749319613253758,-0.20700030474975123
0.474332152991253,-0.20819992141799695
0.474332112219663,-0.20819999944746612
0.4743320690237232,-0.2082000753917162
0.47273216727212825,-0.2108999095975326
0.4727320620699489,-0.21090009152649858
0.47053276725176685,-0.21479884143145772
0.47053236910153584,-0.2147996275114894
0.4705320428399011,-0.21480044604601417
0.4705317910810319,-0.21480129047652902
0.47043214203194733,-0.21519988667286727
0.47043214166751285,-0.21519988799629944
0.4704321034445363,-0.2151999961926452
0.47043205535400046,-0.2152001000057382
0.4704320551839278,-0.21520010031376557
0.468332152600404,-0.21879993331409206
0.468332075850317,-0.2188000672888244
0.46653217890925763,-0.22199988407292987
0.46653211037927744,-0.2219999985510377
0.46653203671469173,-0.22200010777993867
0.4660323100158352,-0.2226997251583378
0.4660319366836561,-0.22270028765205852
0.4636321659730456,-0.2265999150568006
0.46363211207719085,-0.22659999878785178
0.4636320546584156,-0.22660008051176064
0.4625321615874297,-0.22809993469946868
0.46253206689321696,-0.2281000660806708
0.4608321618884987,-0.23049993196968485
0.46083211208364766,-0.23049999981626904
0.46083206156345136,-0.23050006398628367
0.4586322387278597,-0.23319984655723702
0.4586319949410571,-0.23320015834576827
0.45773215208662404,-0.2343999488183458
0.45773211191288293,-0.2344000009574529
0.45773207393254955,-0.23440004772146258
0.4547324503423792,-0.23799959602966705
0.4547318220095581,-0.2380004375361657
0.45453217078977576,-0.2382999143658391
0.45453211191230186,-0.2382999988021127
0.4545320497109833,-0.23830008050282805
0.4514321997825157,-0.24219989170315834
0.4514320306946355,-0.2422001106743305
0.45083239046331247,-0.24299963098276114
0.45083187265658375,-0.2430003932818629
0.4489325274969826,-0.24609932485805436
0.44893214205586723,-0.24610001438945053
0.448931813143832,-0.24610073260618162
0.4473321478595319,-0.24999991673666302
0.44733211336574996,-0.24999999662366487
0.44733207213815235,-0.25000008312419814
0.446932260283041,-0.2507997068344209
0.4469319869428145,-0.250800302267654
0.4456321284762338,-0.25389996476488486
0.4456320991978492,-0.25390003534951483
0.4440321540580211,-0.25779990162784555
0.44403205759410325,-0.257800089769935
0.4430321388771167,-0.25939995971711344
0.4430320877499997,-0.2594000397905022
0.44153220113219105,-0.2616998659378087
0.4415320860582489,-0.2617000304372769
0.44153203774666655,-0.2617000917774658
0.43913214538266065,-0.26459996171730626
0.43913211505747163,-0.2645999976161097
0.4391320786557909,-0.26460003893854206
0.43823228336417547,-0.2655998114847814
0.4382319539681607,-0.26560019700312076
0.4352321949050753,-0.2692998998475927
0.4352321101043508,-0.2692999990089977
0.435232023708612,-0.2693000899919355
0.43503245600607227,-0.2694996576944753
0.43503180663096724,-0.26950037424090395
0.43183219028062536,-0.27339990666788305
0.43183210857296767,-0.27339998841008484
0.4318319908191891,-0.27340000000099995
0.4313419577001333,-0.27340000000099995
0.43134099281940386,-0.2734000474025506
0.43134003723100334,-0.27340018915069964
0.4313391001377704,-0.273400423880335
0.4313381905644251,-0.2734007493308819
0.43133731727065594,-0.2734011623680737
0.43133648866675944,-0.27340165901413643
0.431335712732644,-0.273402234486097
0.43133499694097927,-0.2734028832418459
0.43133434818523037,-0.27340359903351064
0.4313337727132698,-0.2734043749676261
0.43133327606720706,-0.2734052035715226
0.4313328630300152,-0.2734060768652917
0.4313325375794683,-0.27340698643863703
0.431332302849833,-0.27340792353187
0.43133216110168393,-0.2734088791202705
0.4313321137001333,-0.27340984400099994
0.4313321137001333,-0.2740998758688903
0.4313321016479666,-0.27409999580615685
0.43133203420714483,-0.2741000942142777
0.4286321432475878,-0.27729996498116016
0.42743214360420567,-0.278699965112272
0.42743210979424207,-0.2787000038199618
0.42743208627761553,-0.2787000298074746
0.42513225989460235,-0.2811998410933585
0.4251319746136479,-0.28120016516556645
0.42353214303975506,-0.2830999651595642
0.4217321300417349,-0.2851999809351627
0.42173209716389254,-0.28520001889893665
0.4196321290607469,-0.28759998244538887
0.41963209842239857,-0.28760001762852855
0.41833213999965907,-0.28909996965476636
0.418332116145569,-0.28909999672922093
0.41833208360683893,-0.2891000324085559
0.4157321490775469,-0.2918999619016395
0.415732078726596,-0.2919000384712776
0.41473215423385684,-0.2929999554132907
0.4147321108396007,-0.29300000198844905
0.4147320735041325,-0.293000040196415
0.41183211369984046,-0.2959000000007071
0.41083233800731306,-0.2968997756932345
0.41083190429920674,-0.29690023828419004
0.407932166872563,-0.3001999394938191
0.40793211102823257,-0.3002000009816887
0.407932058540406,-0.3002000551601416
0.40733240322971453,-0.30079971047083304
0.4073318492142754,-0.3008003125745621
0.4040321905715166,-0.3046999091523679
0.4040321087926409,-0.3046999887940952
0.40403199287772085,-0.304700000001
0.40393706104453364,-0.304700000001
0.40393604410605116,-0.30470005266952144
0.4039350380494554,-0.30470021011149917
0.4039340536401899,-0.30470047064220424
0.4039331014120582,-0.30470083147379284
0.403932191554505,-0.3047012887451382
0.4039313338035833,-0.3047018375631468
0.4039305373377719,-0.304702472055118
0.4039298106797601,-0.3047031854315853
0.4039291616052494,-0.3047039700589681
0.40103226464443315,-0.30859979700627266
0.4010319733806199,-0.3086002104795729
0.4000321337520204,-0.31009996992247224
0.40003211198605937,-0.3101000020575267
0.40003209434602277,-0.31010002732376846
0.3983321371029186,-0.31249996696109206
0.39833208975660095,-0.31250003265059884
0.3961321845515263,-0.31549990338479145
0.3961321842856723,-0.31549990372940667
0.39613212591427405,-0.3154999689575026
0.3961321276254606,-0.31549988093800646
0.39533212812936197,-0.31639987800127306
0.3953321276302044,-0.31639988147582965
0.39533210261305063,-0.3163999950552952
0.39533210256408335,-0.31639999514218187
0.39533203544274903,-0.3164000907795789
0.3953320337758793,-0.316400092815634
0.39223217405905025,-0.3199999299061452
0.39223211130564595,-0.3200000000701738
0.39223204947965995,-0.3200000642208876
0.391932221506185,-0.3202998921943625
0.3919321114040575,-0.32029999567895656
0.391931992454354,-0.3203000943027619
0.3883321705402121,-0.323099955791539
0.3883321135427213,-0.32309999879959017
0.3883320538811013,-0.32310004112611057
0.3867322031164227,-0.32419993852682716
0.38673211172412497,-0.3241999984358369
0.3867320199719844,-0.3242000529773633
0.3844321790057061,-0.325499963088738
0.3844321134918164,-0.32549999881202213
0.3844320459290747,-0.3255000330172948
0.38053213690887316,-0.32739998869380327
0.3805321179700616,-0.3273999977978001
0.37903214431774157,-0.32809998571241533
0.3766321600737919,-0.32919997874604323
0.37663211121507495,-0.3292000005297341
0.37663206880681094,-0.3292000184184439
0.37273216992707126,-0.3307999769332089
0.37273211488251,-0.33079999872549426
0.3727320549177173,-0.3308000207474425
0.36933230501606024,-0.33199993247743925
0.36933192532748116,-0.33200007534973797
0.3688321803086972,-0.3321999733572515
0.3688321143856855,-0.33219999861826455
0.36883204457800545,-0.33220002304143004
0.3649321965319498,-0.3334999723901153
0.3649321127741569,-0.3334999986680564
0.3649320296174776,-0.3335000215604313
0.3571322075505985,-0.3354999759365541
0.3571321134814721,-0.33549999809311437
0.3571320180598503,-0.3355000166339338
0.35483246681898684,-0.3358999385888666
0.3548317659808182,-0.3359000869306096
0.3532321384947471,-0.33629999380212733
0.35323212610796983,-0.3362999968305689
0.3493321426282461,-0.33719999332507494
0.3493321144998605,-0.3371999996377812
0.3493320837733805,-0.3372000061396368
0.34543217364818696,-0.3379999877037791
0.34543211341854607,-0.3379999992801641
0.34543205336116717,-0.3380000092837758
0.3415321319877339,-0.33859999718738093
0.3375321396660231,-0.33919999610597723
0.3375321137815355,-0.3391999998475697
0.3375320875533119,-0.33920000335303657
0.3336321760781384,-0.3396999920036998
0.33363211271154775,-0.33969999930597794
0.3336320519041136,-0.339700004754466
0.3323326699032232,-0.339799957216073
0.3323315658898151,-0.33980010534896415
0.32973215778799575,-0.34029999152239093
0.32973211569401534,-0.3402999992199117
0.3297320672504309,-0.34030000714696595
0.3258321136992854,-0.34090000000098836
0.32193247458471175,-0.3414999444801536
0.32193175791864964,-0.34150008210421484
0.31803217307494624,-0.3423999862989156
0.31803211278294496,-0.342399999428477
0.3180320544921981,-0.34240001062790176
0.31413226596147603,-0.3430999726718776
0.3141319623710831,-0.3431000321009117
0.3108321662019243,-0.34379998886406654
0.3108321142121489,-0.34379999930113186
0.31083206013329023,-0.3438000089286543
0.31023217413303456,-0.3438999899286969
0.3102320533956315,-0.34390001082472144
0.30633211369930996,-0.3446000000009843
0.30243223348997067,-0.34529997850009647
0.302431994476854,-0.345300024456873
0.29853214465768346,-0.346099993650549
0.2985321113497295,-0.34610000026037957
0.29853208491273553,-0.34610000516780537
0.29463214296420626,-0.3467999947483106
0.2946321155707009,-0.3467999994944688
0.2946320824056385,-0.3468000048153956
0.2907323980966496,-0.3473999562475477
0.2907318323432219,-0.34740006029157516
0.2893321786254673,-0.3476999860882369
0.2893321098596289,-0.3476999998562461
0.2893320518342487,-0.34770000989939426
0.2868323259595626,-0.34809996603934407
0.28683190312390466,-0.34810004319593957
0.2829321481223202,-0.3488999929398543
0.2829321149050073,-0.34889999950689254
0.28293207782792307,-0.348900006278477
0.27893213479196255,-0.3495999963097701
0.2789320926229142,-0.34960000378392714
0.27503214296420625,-0.3502999947483106
0.2750321155707009,-0.35029999949446883
0.2750320824056385,-0.3503000048153956
0.271132305389484,-0.35089997051018856
0.27113192331948166,-0.3509000370192843
0.26753222991719977,-0.35159997740306137
0.2675322294075649,-0.3515999774894921
0.2675319956185405,-0.35159999999834923
0.26753199550816636,-0.351600000001
0.26723299013235735,-0.351600000001
0.267232117152334,-0.3516000387859652
0.2672312510513232,-0.3516001548352383
0.26333214296420626,-0.3522999947483106
0.2633321155707009,-0.35229999949446883
0.2633320824056385,-0.3523000048153956
0.25943223506611374,-0.3528999813291686
0.25943199283600143,-0.3529000216943986
0.25553214296420623,-0.3535999947483106
0.2555321155707009,-0.35359999949446885
0.25553208240563846,-0.3536000048153956
0.25163223506611376,-0.35419998132916863
0.25163199283600146,-0.3542000216943986
0.24773215447501346,-0.35489999268226824
0.24773207280617435,-0.3549000066323037
0.244032211514022,-0.3554999841391392
0.24403221137996844,-0.3554999841581165
0.24403201447638245,-0.35550000000099996
0.24383286650157762,-0.35550000000099996
0.24383211589085363,-0.35550002865996966
0.24383136965065583,-0.3555001144700083
0.23993211369928535,-0.3561000000009884
0.23603214517553023,-0.35669999515848916
0.23603211186602654,-0.3567000000626234
0.23603208392037384,-0.35670000381879785
0.23213211369926048,-0.3572000000009919
0.2282321136992605,-0.3577000000009919
0.22433214596848366,-0.358199995863912
0.22433211089887503,-0.3582000001246002
0.22433208411725275,-0.3582000030350443
0.22043236073451516,-0.358599974664043
0.22043186825574534,-0.358600037761533
0.21653224604937624,-0.35919997963943595
0.2165319819520444,-0.3592000239550326
0.2154322065967585,-0.3593999831105391
0.21543211354309055,-0.35939999819153673
0.21543201967998632,-0.359400009727124
0.21253223330133336,-0.35969998762836397
0.21253199443505008,-0.35970001529127527
0.20863214596848367,-0.360199995863912
0.20863211089887504,-0.3602000001246002
0.20863208411725276,-0.3602000030350443
0.20473211369923533,-0.36060000000099474
0.20083223759651564,-0.3609999872935814
0.20083199016314104,-0.3610000158389559
0.19693214596848366,-0.36149999586391196
0.19693211089887502,-0.36150000012460015
0.19693208411725274,-0.36150000303504426
0.19303223759651564,-0.3618999872935814
0.19303199016314104,-0.3619000158389559
0.18913214596848366,-0.362399995863912
0.18913211089887502,-0.36240000012460016
0.18913208411725274,-0.36240000303504427
0.18523223759651564,-0.3627999872935814
0.18523199016314104,-0.36280001583895594
0.18133226961560028,-0.36329998001171754
0.18133211282462663,-0.3632999950428995
0.18133195706398242,-0.363300000001
0.18123275855166904,-0.363300000001
0.1812314743574473,-0.36330008412491466
0.18061380789431494,-0.3633813560279584
0.18061321316761247,-0.3633814528821478
0.17743216333682882,-0.36399999034924463
0.17743206416360224,-0.36400001016215544
0.17353211369933427,-0.3648000000009796
0.16963223172471023,-0.365599975790646
0.16963199630187706,-0.36560002709270073
0.16573214353081603,-0.36649999311679177
0.16573211095285226,-0.3665000004216567
0.1657320864289143,-0.3665000056154778
0.1623321648345012,-0.36719998947315113
0.16183260207701997,-0.3672999023254425
0.1618316376687469,-0.36730014647193443
0.1579321762881885,-0.36849998074287543
0.15793211418162242,-0.3684999989517127
0.15793204944605635,-0.36850001606430005
0.15393225663267585,-0.36949996426764514
0.15393197189950425,-0.36950003999580616
0.1500324364928121,-0.37059990895666806
0.1500317978511845,-0.3706001128039007
0.14863274737425328,-0.371099773688519
0.14863151671340583,-0.3711003104337054
0.14613214213986525,-0.37239998521194656
0.14613211389009706,-0.3723999996688807
0.14613208459470314,-0.37240001418019375
0.14223244454647294,-0.37429983881907514
0.14223179581110043,-0.37430018543584354
0.141032166243963,-0.374999969350007
0.1410321139511596,-0.3749999989941094
0.14103205907010144,-0.37500002832729107
0.13833218181727605,-0.376399964680608
0.13833204614078498,-0.37640003637870795
0.13443222293467105,-0.37849994118200003
0.1344320059816198,-0.3785000615540166
0.13373214617353946,-0.3788999814443483
0.13373211445654296,-0.3788999992500105
0.13373207976388837,-0.37890001802923123
0.13053213807340647,-0.38059998705229975
0.13053208939879288,-0.38060001308593444
0.12663214382266222,-0.382699983780774
0.12663211900596794,-0.3826999969219231
0.12663207761759668,-0.38270001804188636
0.12643215267681351,-0.3827999805122779
0.12643210809533328,-0.3828000023117947
0.12643207960136205,-0.38280001566764404
0.1227321213710838,-0.3844999964761503
0.12273210603407363,-0.38450000353882124
0.11883213367524748,-0.38629999078135635
0.11883205356649523,-0.3863000240541322
0.11783224075551454,-0.3866999491785245
0.11783211279993265,-0.3866999962786941
0.11783198145966116,-0.38670003648089174
0.11493214094560708,-0.38749999248476874
0.11493208649680015,-0.38750000767349196
0.1071321172162229,-0.3896999990090394
0.10393213327851954,-0.39059999449433647
0.10393209414320344,-0.3906000055884486
0.10323214568569478,-0.39079999086202244
0.09933222545003731,-0.39189996848155334
0.0993320027230695,-0.3919000341475275
0.0954321421969572,-0.39309999123248507
0.09543211213626947,-0.39310000028295755
0.09543208652281368,-0.3931000076661548
0.09153214730505965,-0.3941999905224444
0.09153211732664451,-0.39419999874876444
0.09153207611198526,-0.3942000093978178
0.09033227282324793,-0.39449996022000217
0.09033195598915776,-0.39450004506103303
0.08753220929816928,-0.3952999726870297
0.08753201867185635,-0.3953000292402084
0.08363214219695721,-0.3964999912324851
0.08363211213626948,-0.39650000028295757
0.08363208652281369,-0.39650000766615484
0.07973214090175197,-0.39759999232850557
0.07683221946092342,-0.3983999708253711
0.07683200861390743,-0.3984000315266118
0.07583215270429286,-0.3986999882994962
0.0758320745062589,-0.3987000110554395
0.07193214192147715,-0.39979999204089073
0.07193211383652105,-0.39979999978196124
0.07193208511167458,-0.39980000733114995
0.06803222768848473,-0.40079997077299356
0.06803200044156828,-0.4008000319454805
0.064132164401991,-0.401899985700233
0.06413211595071909,-0.40189999880781097
0.06413206000633914,-0.40190001263462594
0.062432150179134824,-0.40229999141749756
0.0602321296436279,-0.4027999963772767
0.060232097766001746,-0.4028000036779028
0.05633214248376982,-0.4036999933584179
0.0563321147903004,-0.4036999995743966
0.05633208362776654,-0.4037000061695063
0.05243211369933426,-0.40450000000097963
0.048532144020469556,-0.4052999937812595
0.04853211262739126,-0.405300000015403
0.04853208427247672,-0.4053000052827236
0.044632124635142024,-0.4059999980381427
0.04463210276792253,-0.40600000198850933
0.04353242918647562,-0.40619994263968145
0.0435318026140364,-0.40620007777230505
0.040732142464421806,-0.4068999928097087
0.040732084978166626,-0.4069000073653828
0.036832227688484515,-0.40789997077299356
0.03683200044156808,-0.40790003194548047
0.03293229710230106,-0.4089999482719404
0.032931932435918056,-0.4090000587891211
0.029232236538307484,-0.41019996016131915
0.02923223532568813,-0.41019996051972996
0.029232112624314046,-0.41019998654304923
0.029231984257979952,-0.410200000001
0.02893371116058238,-0.410200000001
0.02893265741261808,-0.4102000565625594
0.028931615773883382,-0.410200225597256
0.028930598214453714,-0.41020050516261397
0.025032113699449545,-0.41150000000094866
0.02113227193941621,-0.41279994725429314
0.021131957337347462,-0.4128000580783015
0.017632364657133543,-0.4140999067880953
0.017632165638802124,-0.41409996849945735
0.0176320120883444,-0.4141000244759015
0.01763198091091864,-0.41410003319808447
0.017232480468530927,-0.4141999083086814
0.017231755043095116,-0.41420011955306685
0.013332113699449543,-0.41550000000094867
0.009432113699449544,-0.4168000000009487
0.005832239988031079,-0.41799995790475486
0.005832110751532566,-0.41799998606113065
0.00583198101195875,-0.41800000000099996
0.005533475392209529,-0.41800000000099996
0.005532574583341613,-0.4180000413034435
0.0055316813335162425,-0.418000164864189
0.005530803138345054,-0.41800036964638954
0.00163214172041609,-0.41909999209760024
0.001632114239950137,-0.4190999996733098
0.0016320849093122048,-0.41910000738303776
-0.0022678863006183082,-0.42010000000096864
-0.00616779969272543,-0.4210999777938166
-0.0061679724908349455,-0.42110002377758027
-0.007033627020559846,-0.4213388250271596
-0.007034596362689722,-0.4213391474165698
-0.008467853717888468,-0.4218999872512128
-0.008467919061090921,-0.42190001228615204
-0.010067847573359427,-0.42249998547825274
-0.010067924904257147,-0.4225000148485293
-0.013967886300507706,-0.42400000000093335
-0.01786744276291413,-0.42549982940955117
-0.017868311343491514,-0.4255002125224304
-0.018467788768896678,-0.4257999512351331
-0.01846788781145674,-0.42579999804335755
-0.01846798721313704,-0.42580003975439346
-0.02176784922073354,-0.4270999853937496
-0.025667523506260424,-0.4285998604646844
-0.025668236963409575,-0.42860016770928117
-0.027967850110906987,-0.4296999826928669
-0.027967883997508367,-0.42969999856145813
-0.027967925519974426,-0.42970001715945116
-0.029567796122945567,-0.430399960548251
-0.029567975671042412,-0.43040004124887477
-0.03346786744409757,-0.4321999912979771
-0.03346790511991936,-0.43220000878332804
-0.036467626933210186,-0.4335998789628638
-0.03646779992683566,-0.43359994758893466
-0.0364678434467212,-0.43359996736003525
-0.036468031125943906,-0.4336000289660352
-0.03746783131207067,-0.43379998900326067
-0.03746788841034468,-0.4337999997478753
-0.0374679397163229,-0.4338000082187743
-0.041367886300714626,-0.4344000000009884
-0.04526776493388582,-0.43499998132916856
-0.04526800716399817,-0.43500002169439855
-0.04916776651002996,-0.43569997850009656
-0.0491680055231466,-0.4357000244568731
-0.053067768275289515,-0.43649997579064603
-0.053068003698122666,-0.43650002709270075
-0.05696779910868198,-0.43739997987975293
-0.05696797311239089,-0.4374000217039119
-0.05736785425372624,-0.4374999919892457
-0.05736791829302928,-0.43750000822758867
-0.06086785531525361,-0.4383999920333035
-0.0608678889977434,-0.43840000046148664
-0.06086791481511113,-0.43840000658123657
-0.06476788630064183,-0.4393000000009744
-0.06866788630064183,-0.44020000000097437
-0.0725677991086819,-0.4410999798797528
-0.07256797311239081,-0.44110002170391177
-0.07376751953146904,-0.44139990830868137
-0.07376824495690486,-0.4414001195530668
-0.07646767416372019,-0.44229992928867196
-0.07646809500764823,-0.4423000802729105
-0.08036766428671697,-0.4437999146110138
-0.0803681039308538,-0.4438000960143226
-0.08376784635727766,-0.4452999823789214
-0.08376788756642031,-0.445300000124454
-0.08376792570758557,-0.44530001576376455
-0.08426779276812796,-0.4454999625879816
-0.08426788665732488,-0.44549999793246514
-0.08426798292024426,-0.4455000297300855
-0.0881678578030428,-0.44669999123248505
-0.08816788786373053,-0.44670000028295753
-0.08816791347718632,-0.4467000076661548
-0.09206785530238663,-0.44779999125787795
-0.09606780209895127,-0.44889997684550587
-0.09606788665062113,-0.4488999984913319
-0.09606797194028825,-0.44890001712890415
-0.0975677968676157,-0.4491999821143696
-0.09756788917942773,-0.44919999880419886
-0.09756797417058975,-0.4492000109847231
-0.09996782807154123,-0.4494999927223421
-0.09996788663064915,-0.44949999933418305
-0.09996794454976415,-0.44950000448168737
-0.10386788630078998,-0.449800000000997
-0.10776785798277047,-0.45009999782268784
-0.10776788028871072,-0.450099999409111
-0.10776792069512052,-0.45010000176480924
-0.11166788630081548,-0.4503000000009987
-0.11556788630081548,-0.4505000000009987
-0.11946788630081548,-0.4507000000009987
-0.12336788630081548,-0.4509000000009987
-0.1272678510623096,-0.45109999819389585
-0.1272678938665484,-0.4511000000814323
-0.12726791401308063,-0.4511000007115699
-0.1311677603234918,-0.4511999967708112
-0.13116801215418802,-0.4512000064550178
-0.1350678510623096,-0.45139999819389587
-0.1350678938665484,-0.45140000008143233
-0.13506791401308063,-0.45140000071156994
-0.1389677603234918,-0.4514999967708112
-0.13896801215418803,-0.4515000064550178
-0.1428678510623096,-0.45169999819389584
-0.1428678938665484,-0.4517000000814323
-0.14286791401308063,-0.4517000007115699
-0.14676788630084103,-0.4518000000009996
-0.15066788630084105,-0.45190000000099967
-0.15456788630084103,-0.45200000000099966
-0.1584678551814648,-0.4520999992030669
-0.15846788547378196,-0.4520999997881099
-0.15846791826022913,-0.452100000001
-0.1624677601164621,-0.452100000001
-0.1624680124437843,-0.4521000032354341
-0.1663678551814648,-0.4521999992030669
-0.16636788547378195,-0.4521999997881099
-0.16636791826022912,-0.45220000000099997
-0.1741678543415064,-0.45220000000099997
-0.17416788712794276,-0.45219999978811
-0.17416791742027093,-0.45219999920306686
-0.1780677601579491,-0.4521000032354341
-0.1780680124852713,-0.452100000001
-0.1819678543415064,-0.452100000001
-0.18196788712794276,-0.45209999978811
-0.18196791742027094,-0.45209999920306687
-0.18586788630089235,-0.45200000000099966
-0.18976788630089234,-0.45190000000099967
-0.19366788630089232,-0.4518000000009996
-0.19756788630089234,-0.45170000000099964
-0.20146785858866104,-0.4516000007115697
-0.20146787873517197,-0.4516000000814328
-0.20146792153942905,-0.45159999819389557
-0.2053678863009179,-0.4514000000009987
-0.20926785181954177,-0.4512000017692744
-0.20926789248700436,-0.451199999397634
-0.20926791453204296,-0.451199997829374
-0.21316788630094338,-0.45090000000099706
-0.21706786030003544,-0.45060000200106687
-0.21706788210927624,-0.4506000002071514
-0.21706791642210138,-0.45059999698888153
-0.2210678738706385,-0.4502000012440278
-0.22496788630104794,-0.4498000000009866
-0.22886784492535264,-0.4494000042446477
-0.23066773649156747,-0.4492000166464544
-0.23066788405097022,-0.44919999565958946
-0.23066803436824562,-0.4491999647468901
-0.23276780838068317,-0.4487000185534526
-0.23276788676224916,-0.44869999853798287
-0.23276796206461425,-0.4486999766891239
-0.23666788630116078,-0.4475000000009558
-0.2405678662400824,-0.4463000061735953
-0.2405679063883792,-0.4462999939139199
-0.24386785457980462,-0.4453000096134879
-0.24386788487209923,-0.44530000021081956
-0.243867919098405,-0.4452999890685413
-0.2444677567302524,-0.44510004319125884
-0.24446788567078181,-0.4450999961976885
-0.24446800957045245,-0.4450999431074464
-0.2483677909152788,-0.4433000440252189
-0.2483679826050982,-0.44329995802232336
-0.25226774841274335,-0.4416000601061703
-0.25226802596180486,-0.4415999441367018
-0.2527677919004406,-0.4414000377612475
-0.2527678842695326,-0.4413999985815921
-0.2527679783782905,-0.44139995396240617
-0.25616755891841714,-0.4397001636923428
-0.2561682249362802,-0.4396998610737317
-0.26006774719347414,-0.4381000570707803
-0.26006802708708615,-0.43809994720623563
-0.2616677855994632,-0.4375000377640943
-0.26166788552864717,-0.4374999977791823
-0.2616679831816518,-0.43749995366681993
-0.26396782547805353,-0.4364000290902799
-0.2639679475172701,-0.43639997174737666
-0.2678678538229895,-0.4346000149908908
-0.2678678813563269,-0.4346000020396533
-0.2678679230720959,-0.4345999816155034
-0.26986781840024426,-0.43360003395142926
-0.26986788693748426,-0.43359999835108326
-0.26986795083869203,-0.43359996263715134
-0.27176783863661685,-0.4325000275962475
-0.2717679342718999,-0.4324999729405653
-0.27566767208733545,-0.4303001208395503
-0.2756681062824655,-0.4302998900103186
-0.2768678640303331,-0.4297000111363849
-0.27686788831547987,-0.4296999988398521
-0.27956785224315095,-0.42830001766068126
-0.27956792008023595,-0.4282999818122446
-0.2834677550078637,-0.42620007069736815
-0.2834680196758876,-0.4261999333136076
-0.28426788630131383,-0.42580000000089446
-0.2874678520792516,-0.4242000171119256
-0.2874678879189923,-0.4241999988424384
-0.2874679182552863,-0.42419998279490984
-0.2913677550078637,-0.4221000706973681
-0.2913680196758876,-0.42209993331360757
-0.2917678357010182,-0.42190002530104226
-0.29176793718904315,-0.4218999752839974
-0.2952678398127444,-0.4202000225810568
-0.2952678865233246,-0.4201999992837525
-0.2952679313443071,-0.4201999757469755
-0.2991677550078637,-0.41810007069736815
-0.2991680196758876,-0.4180999333136076
-0.2993678486483964,-0.41800001882735316
-0.299367891191868,-0.4179999970988194
-0.29936791833945764,-0.4179999826829794
-0.3030678286324515,-0.416000031173253
-0.30306788365726595,-0.4160000004762109
-0.30306794434937206,-0.41599996442305665
-0.3061678495996533,-0.41410002249546496
-0.3069678573200205,-0.4136000181142081
-0.30696791541119633,-0.4135999820871252
-0.31086780275096554,-0.4112000514164979
-0.31086797085989787,-0.41119995026055356
-0.31256787788386575,-0.4102000049523372
-0.3147678493361694,-0.40890002184393676
-0.31476788307219106,-0.4089000015098978
-0.31476792543007337,-0.408899974918363
-0.3186678490860351,-0.40640002385684904
-0.3186679230823066,-0.40639997548024187
-0.31896764080105605,-0.40620016366774225
-0.31896814116341243,-0.4061998513313393
-0.3225678399294786,-0.40410002705113407
-0.3225678867665194,-0.4040999990404307
-0.3225679307042432,-0.404099971456161
-0.3253675881106512,-0.40230019169489867
-0.32536819750800566,-0.4022998302517905
-0.32646779083206295,-0.401700052075032
-0.32646788445550845,-0.40169999829064956
-0.3264679773636674,-0.401699939292668
-0.3303677991761334,-0.3991000580843574
-0.3303679746425199,-0.3990999437837696
-0.33146757505015967,-0.39840019806981697
-0.33146821150492,-0.39839982578467725
-0.3342678633334638,-0.39690001230510025
-0.3342678848900292,-0.3969000006096554
-0.3342679103282504,-0.39689998644723934
-0.3381678071522465,-0.3947000446490877
-0.33816788426186084,-0.39469999925475996
-0.3381679630343824,-0.3946999488455247
-0.3384674666505766,-0.3945002797680619
-0.33846833234745727,-0.39449976458765235
-0.34206783574363314,-0.3926000266841151
-0.3420678867478282,-0.3925999990031326
-0.34206793482062997,-0.39259997146012293
-0.34546699221385063,-0.390600525934699
-0.3454679088596699,-0.3906000496149027
-0.3454688703738479,-0.390599671976727
-0.34606778560944756,-0.3904000335648605
-0.3460679798402951,-0.39039994963375124
-0.3499678429699698,-0.3883000233331571
-0.34996788386311606,-0.3883000007834708
-0.3499679307971834,-0.3882999736329747
-0.3526678005170651,-0.3867000508360078
-0.35266780494583216,-0.3867000480888368
-0.35266795906602183,-0.38669993924198626
-0.3526679626807251,-0.3866999363514197
-0.35386786221548133,-0.3857000200724562
-0.35386788475512115,-0.38570000104483937
-0.35386791124530304,-0.38569997808046297
-0.35716782579468576,-0.38280005317342963
-0.35716788728255533,-0.3827999973290992
-0.3571679414610082,-0.3827999448412726
-0.35776785953140616,-0.38220002677087467
-0.35776791265678715,-0.3821999728218935
-0.3609678335903945,-0.37890005435911095
-0.36096793984271364,-0.37889994645956726
-0.36166788630157376,-0.3782000000007071
-0.3648678287942718,-0.375000057508009
-0.3648678845047713,-0.3749999999254076
-0.3648679406285406,-0.3749999379127483
-0.3655677785323008,-0.3742001231655938
-0.36556799810548884,-0.37419988048617797
-0.3684675972714634,-0.37110030896392937
-0.36846820077444,-0.3710997169751294
-0.3694677978025268,-0.37020007964985124
-0.36946797670106457,-0.3701999225154332
-0.37296781357798403,-0.3672000623352165
-0.3729678869932243,-0.36719999688728566
-0.37296795217485895,-0.3671999341274219
-0.3733676481983143,-0.36680023810396656
-0.3733681401185553,-0.36679977872436736
-0.37726782228131855,-0.3634000558132404
-0.37726788646146614,-0.3633999978822035
-0.3772679452529778,-0.36339994104930307
-0.3773677433326005,-0.3633001429696804
-0.3773680350204247,-0.3632998630228192
-0.38116763427957356,-0.35980023212623474
-0.38116815385285524,-0.3597997859596898
-0.38166783965804696,-0.35940003731553644
-0.3816678864145051,-0.3593999989706259
-0.3816679305295364,-0.3593999609760368
-0.38506785000172666,-0.35640003202998655
-0.3860678060581151,-0.3555000722197703
-0.38606795293073537,-0.35549991499109884
-0.3889675196082656,-0.3518004678508017
-0.38896830662754034,-0.3517995796747405
-0.38916780039751436,-0.35160008590476655
-0.3891678008184935,-0.3516000854624766
-0.38916795292340073,-0.3515998999781239
-0.38916795407871513,-0.35159989833503014
-0.3917677641135996,-0.34770018328270347
-0.39176801656591786,-0.34769982236753033
-0.39286785500481114,-0.34620004267813037
-0.39286791805559035,-0.34619995766203515
-0.39466783449512116,-0.3438000690759941
-0.3946679393118933,-0.3437999318445946
-0.39676787014258635,-0.3411000207765607
-0.397767644405629,-0.3398003144654491
-0.3977681527201126,-0.33979970602163156
-0.4006678665535534,-0.3366000217916279
-0.4006678800430143,-0.336600006726786
-0.4006679114173249,-0.33659997069900205
-0.4012677345423548,-0.33590017705313374
-0.401268046274234,-0.3358998303327347
-0.4045677919488176,-0.33240010007181275
-0.4045678821702796,-0.3323999988606005
-0.40456796989818367,-0.3323998885385773
-0.40486758505550574,-0.332000401662148
-0.40486822685039686,-0.33199963107281666
-0.4084677528151742,-0.3281001446109745
-0.4084680254611291,-0.3280998608411518
-0.41246782086881345,-0.3241000654334674
-0.412467821308228,-0.3241000649772124
-0.4124679403962186,-0.3240999265240968
-0.41246794158684835,-0.32409992497071066
-0.41526778974009754,-0.32030013104844385
-0.4152678818945454,-0.3202999969108894
-0.41526796463870713,-0.32029985756963775
-0.4163678735545678,-0.31830002317716405
-0.41636788090756144,-0.31830000963626115
-0.41736786460816794,-0.3164000412182747
-0.41736790838503157,-0.3163999589886602
-0.4194678690957817,-0.31250003195440995
-0.41946788514329675,-0.3125000016181417
-0.41946790341279677,-0.3124999657783759
-0.42026784835310615,-0.3109000758977571
-0.4202679255531487,-0.31089992476862127
-0.4214678118027473,-0.3086001427902241
-0.4214679654319365,-0.3085998597242298
-0.4236677774768145,-0.3047001929174005
-0.42366800369354635,-0.3046998121735993
-0.42416786602261736,-0.30390003244708563
-0.4241678841947713,-0.3039000028623898
-0.42416790729169235,-0.3038999638511251
-0.4259678619926499,-0.3008000418661427
-0.4280678545364855,-0.2971000559678257
-0.4280678852214339,-0.297100000218324
-0.4280679153951247,-0.2970999418137201
-0.42816777631118524,-0.2969002199815989
-0.428168007140417,-0.2968997857864688
-0.4303678638700532,-0.29300003976575
-0.4303678858870286,-0.29299999987547254
-0.43036790728140056,-0.29299995935239587
-0.43196787183172775,-0.28990002803613707
-0.431967900411199,-0.2898999717815715
-0.43236784473989404,-0.2891000831241814
-0.4323678859674683,-0.289099996623698
-0.43236792046127165,-0.2890999167366475
-0.43396782364249925,-0.28520015273240507
-0.4339679540470816,-0.2851998494552925
-0.43576783528716,-0.28120011336622946
-0.4357678832999284,-0.28119999904057236
-0.43576792567639255,-0.2811998818765846
-0.4358678098001826,-0.2809002295052146
-0.43586797398458194,-0.2808997745303484
-0.4372677765241841,-0.27730028228565706
-0.4372680132259897,-0.27729972499795297
-0.43906775934224185,-0.2734002750794067
-0.43906802993691524,-0.2733997332494476
-0.4397678863017471,-0.27210000000047413
-0.44116788630174714,-0.26950000000047414
-0.4432678690957817,-0.26560003195440995
-0.44326788514329674,-0.2656000016181417
-0.44326790341279676,-0.2655999657783759
-0.44366785808259285,-0.26480005643878374
-0.44366791524211296,-0.26479994392851564
-0.4452678495508476,-0.26170007120534233
-0.4452678848123569,-0.26170000006809424
-0.44526791860043147,-0.26169992590350094
-0.4469678344484945,-0.2578001189579445
-0.4469678833445293,-0.2577999981894956
-0.44696792518064155,-0.25779987688403355
-0.44756784065342137,-0.2559001445535642
-0.4475679363795169,-0.2558998569211692
-0.4482678711767085,-0.2539000432149076
-0.4482678851314235,-0.25390000212232106
-0.4482679004669267,-0.25389995396370524
-0.44946785264379874,-0.25000010938887113
-0.4494679224939746,-0.2499998914238384
-0.4507678098001825,-0.2461002295052148
-0.45076797398458185,-0.24609977453034865
-0.45146782564040416,-0.24430015598680543
-0.4514679522307153,-0.24429984616622505
-0.45236779235110175,-0.24220021921865675
-0.4523679907585084,-0.2421997855892292
-0.4542678707095265,-0.23830003200556052
-0.4553678490484989,-0.236000077893632
-0.4553679249160795,-0.23599992277181034
-0.45616787495581895,-0.23440002269233165
-0.45616789741317876,-0.2343999771928006
-0.45806784686777824,-0.23050008094388583
-0.4580678851459324,-0.2304999985797204
-0.45806791943247455,-0.2304999171736728
-0.45926781734576505,-0.22750017239044668
-0.4592679617094255,-0.22749983033320487
-0.45966783791741983,-0.2266001088652175
-0.45966788393233887,-0.2265999981895367
-0.4596679237118209,-0.2265998877702995
-0.46096786807072176,-0.222700054693597
-0.46096788566465724,-0.22269999977587102
-0.4609679019445981,-0.2226999445395452
-0.46206785739229916,-0.2188001024976958
-0.4620679174220441,-0.21879989815229584
-0.463167645398518,-0.21520078841110857
-0.46316791830187126,-0.21520001278519696
-0.4631682549821153,-0.2151992626397389
-0.4633678340054504,-0.21480010459306864
-0.46336783498921563,-0.21480010250282738
-0.4633679176007909,-0.21479988895917218
-0.4633679178444971,-0.21479988816717585
-0.4644678547823454,-0.21090011175116816
-0.46446792044839397,-0.21089988902393667
-0.46566788630182243,-0.2070000000002941
-0.46686787796644724,-0.20310002709026362
-0.46686788199290563,-0.2031000137310662
-0.46706785305796433,-0.2024001163537981
-0.4670679223974228,-0.20239988449437285
-0.4680678404368774,-0.19920014676811826
-0.4680678814132128,-0.19919999965257654
-0.4680679136129532,-0.19919984783832106
-0.4687678588849366,-0.19530015275155665
-0.4687678813504989,-0.19530000004532658
-0.4687678942812787,-0.1952998444014916
-0.46896788630186537,-0.1914000000000512
-0.4691678844947625,-0.1875000352385571
-0.46916788638229895,-0.18749999243431828
-0.46916788701243656,-0.18749997228778606
-0.46926787984889357,-0.18360025166596372
-0.4692679056101042,-0.1835997489929509
-0.4695678766996937,-0.17970012482828673
-0.4695678990755673,-0.1796998754564698
-0.4699678863018614,-0.17580000000010204
-0.47036788630186144,-0.17190000000010203
-0.4707678835803115,-0.16800002653521373
-0.4707678862470784,-0.1679999990684522
-0.4707678883829981,-0.16799997433275263
-0.47106787826566987,-0.16430009911313356
-0.4710678842801023,-0.16430000015350446
-0.47106788630186663,-0.16429990032651556
-0.47106788630186663,-0.1641001261844046
-0.47106788953630074,-0.16409987385708238
-0.4711678862210435,-0.16020000315211427
-0.47126788622306337,-0.15620000315214191
-0.4713678863018663,-0.15230000000002564
-0.4714678766366257,-0.14840037694440897
-0.4714679247737099,-0.1483996248995792
-0.4718678831297291,-0.1445000309283924
-0.47186788606659624,-0.14450000039489164
-0.4718678887181714,-0.1444999685880768
-0.4721678863018637,-0.1406000000000767
-0.4724678863018637,-0.13670000000007668
-0.4727678841302416,-0.13280002823116346
-0.4727678856984995,-0.132800006186155
-0.47276788807014153,-0.13279996551866569
-0.47296788630186537,-0.1289000000000512
-0.47316788630186535,-0.1250000000000512
-0.4733678863018654,-0.12110000000005121
-0.473567873450728,-0.1172002505972298
-0.4735679119036056,-0.11719975038309625
-0.4739678735944481,-0.11330012389738219
-0.4739679021398226,-0.1132998764640076
-0.474467882184357,-0.10940003211663914
-0.474467886390424,-0.10939999750565871
-0.47446788935162015,-0.1093999702649547
-0.47486777560500726,-0.10550107929443023
-0.4748679445763264,-0.10550001254156936
-0.4748682293951029,-0.10549897072045353
-0.47496784513075746,-0.10520012351348987
-0.4749679007007567,-0.10519987041004526
-0.47536788165345734,-0.10160004183573913
-0.4753678860243696,-0.10159999917669629
-0.47536788946936964,-0.10159995882249968
-0.4756678863018637,-0.0977000000000767
-0.47596788474426144,-0.09380002024890628
-0.47596788478271385,-0.09380001876069387
-0.47626788559803,-0.08980000938452531
-0.4762678870236608,-0.08979999061671437
-0.47656787904730835,-0.08590009430929631
-0.4765678844987824,-0.08589999969646933


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.4880536516567097,-0.14840012208014364
-0.48805362720552947,-0.1483998809143751
-0.4880536270466583,-0.1483998800258976
-0.48725365779222163,-0.14450002991051897
-0.4872536510516867,-0.1444999980750915
-0.48725364524277265,-0.1444999722061589
-0.486353683563305,-0.140600138261799
-0.48635362382863356,-0.1405998608595201
-0.48595369026749385,-0.13860019305382126
-0.4859536209512165,-0.13859980553179763
-0.48565366939550303,-0.13670011234561202
-0.4856536490849241,-0.13670000083853165
-0.4856536233323087,-0.13669988953470957
-0.48465369322046564,-0.1328001620985216
-0.48465364588332954,-0.13280000092996352
-0.48465358849548246,-0.13279984604431125
-0.48305367700572654,-0.12890006178803137
-0.4830536505675638,-0.12889999980216815
-0.4830536232102545,-0.12889994026221818
-0.4820538042696882,-0.12680032048702883
-0.4820535229994703,-0.12679966916691085
-0.48135366177560585,-0.12500002601983065
-0.4813536534035228,-0.12500000485493482
-0.4797536688389364,-0.12110004188148672
-0.4797536530805453,-0.12110000447367153
-0.47975363089301754,-0.12109995457920551
-0.4781540214455077,-0.11760080891277788
-0.4781536902557467,-0.11759998648116798
-0.4781534359384027,-0.11759913712664877
-0.4780536874571339,-0.1172001432015734
-0.47805364724994226,-0.11720000100580091
-0.47805359880045384,-0.11719986257354893
-0.47655369067993797,-0.11330010146020761
-0.4765536149286159,-0.11329989768585025
-0.4751536627959634,-0.10940003103060408
-0.47515365228547923,-0.1094000023687416
-0.47515363875367284,-0.10939996702538365
-0.47425367665645596,-0.10710006388805163
-0.4742536275676302,-0.10709993576227324
-0.4736537143887087,-0.105500167285149
-0.47365359515909194,-0.10549983050698405
-0.47235387201181245,-0.10160066106514559
-0.47235352855290325,-0.10159931413584579
-0.4716536729247907,-0.09770011849350461
-0.4716536333509554,-0.09769988101251982
-0.47105365441515523,-0.09380001792981928
-0.4710536489656677,-0.09379998205964528
-0.4704536698817886,-0.08980012150045069
-0.4704536545791926,-0.08980003462174045
-0.4704536001180784,-0.08979979384947435
-0.4703537073604728,-0.08940022281905181
-0.4703536066216406,-0.0893997748245548
-0.46965367012405207,-0.08590009233661226
-0.46965364958969624,-0.08589999915795014
-0.46965362644806136,-0.08589991062374466
-0.4674536829748915,-0.07810011103705121
-0.4674536230017432,-0.07809988824550403
-0.4664536588431445,-0.07420002802696907
-0.4664536514419681,-0.07419999986531324
-0.466453643852661,-0.07419997233096147
-0.4653537467840076,-0.07030033726937192
-0.4653535812401666,-0.07029965671925036
-0.46455367563310407,-0.06640011688482063
-0.4645536305773493,-0.0663998825577596
-0.4631536570445077,-0.058600030017642746
-0.46315365197117336,-0.05860000274433952
-0.4631536449196556,-0.058599967437469334
-0.462553658131276,-0.055700031293634315
-0.4625536453894836,-0.05569996866376998
-0.46235367963688534,-0.054700139900778676
-0.4623535917023487,-0.054699870098664595
-0.4605537836172404,-0.05080028591426353
-0.46055353861481474,-0.050799706090887256
-0.4590536632043593,-0.046900030023703174
-0.45905363970966306,-0.04689997013219081
-0.4586536703951748,-0.04590004684596996
-0.4586536503337766,-0.04589999817453727
-0.45865363191630204,-0.04589995596349195
-0.4573537587577994,-0.043000238917601616
-0.4573535576668448,-0.04299975562616563
-0.4558537456936504,-0.039100244495860054
-0.4558535710210473,-0.03909975076234018
-0.4547536769165976,-0.03570007807585932
-0.454753650019166,-0.03569999952494307
-0.4547536215526158,-0.03569992473957255
-0.45455381135202594,-0.03520039923809785
-0.454553528099091,-0.03519958814112395
-0.4533536746011519,-0.031200076481327037
-0.45335362998080764,-0.031199923148936062
-0.45225367454486437,-0.027300081148773622
-0.4522536501477314,-0.02730000009759708
-0.4522536232934904,-0.027299920988000565
-0.45085367231989343,-0.023400057561551856
-0.4508536711159981,-0.02340005433695475
-0.45085365021197227,-0.023400004143588
-0.45085362202356044,-0.023399944966756275
-0.4487536677674382,-0.019500029919672167
-0.4487536357568429,-0.01949996996666982
-0.44695368217883863,-0.016100057652661648
-0.4469536502478515,-0.016099999261358165
-0.4469536187808822,-0.01609994520667707
-0.44665381698637296,-0.015600275549161777
-0.4466535050222654,-0.015599714062592097
-0.44465366938903617,-0.011700034577794952
-0.44465363336956276,-0.01169996571134945
-0.44305381461947074,-0.008700305554926818
-0.4430535110124503,-0.008699683550203877
-0.4426541752170397,-0.007801178010530129
-0.44265386321775113,-0.0078003829621188505
-0.44265362272995357,-0.007799563443265154
-0.44265345563704145,-0.007798725872079481
-0.44085365165669815,0.003900000000152057
-0.4402536607812387,0.007799940690638514
-0.4402536508948599,0.007800000032350499
-0.44025363963197023,0.007800058620706519
-0.4394536959968477,0.011699783841929056
-0.43945361724213317,0.011700217959063524
-0.43915365913802323,0.013599952618426194
-0.43915365159978464,0.013599997462332002
-0.43915364176123983,0.013600049477448577
-0.438753694009734,0.015599788234978039
-0.4387536188185811,0.01560021344791302
-0.4381536563346856,0.01949996959323327
-0.4381536512512483,0.019500001289643885
-0.4381536464581718,0.019500028963371913
-0.4374537376815219,0.02339952071899273
-0.437453614310101,0.02340048550595202
-0.43715365403015566,0.02729996914524121
-0.4371536514155124,0.027300000504420645
-0.4371536485527717,0.027300030263446618
-0.43675365432038377,0.03119997402922936
-0.4367536516478477,0.031199998767070667
-0.4367536482666744,0.031200027120345083
-0.43625366491364437,0.03519989394458514
-0.43625364075176853,0.03520010632322774
-0.43585365165670453,0.03910000000010203
-0.4354536552286556,0.04299996517357938
-0.4354536483375136,0.043000034851607354
-0.4352536552493699,0.04509996227711644
-0.43525364747204776,0.045100037662013676
-0.43505365615989633,0.04689995947137573
-0.43505364749615566,0.04690004056545295
-0.4346536516567045,0.05080000000010203
-0.43425368937427977,0.05469963225374345
-0.4342536421809641,0.05470036955409412
-0.4341536523514929,0.058599972903468904
-0.43415365174079107,0.058599992437986
-0.43415364988132854,0.05860003461995912
-0.433953657984191,0.06249987661414126
-0.4339536484898515,0.06250012350748231
-0.43385365235211093,0.06639997287936684
-0.43385365173905094,0.06639999248617769
-0.4338536498825636,0.06640003459587673
-0.4336536594796769,0.0702998474521664
-0.43365364680242485,0.07030000004437725
-0.43365362477730596,0.07030014975676731
-0.4329536621476415,0.07419994155061199
-0.4329536509309642,0.07419999990441668
-0.43295363831539163,0.07420005781249231
-0.43205365710907234,0.07809997637320937
-0.4320536459671236,0.07810002357126161
-0.43135366666200536,0.08099993783532276
-0.431353651793116,0.08099999604205445
-0.4313536321723726,0.08100006494793732
-0.4310537077578781,0.08199981299625234
-0.43105360316438557,0.0820001891201905
-0.4290536588767067,0.08979997184213803
-0.429053644606409,0.08980002820132624
-0.42805365804525014,0.09379997444596155
-0.4280536511820041,0.09380000127566038
-0.4280536450822282,0.09380002410656622
-0.4274536593049593,0.0959999719565523
-0.42745365373057775,0.0959999919213973
-0.42695366682671415,0.09769994842212887
-0.4269536370617925,0.09770005174575404
-0.42585365917158086,0.10159997335650436
-0.42585365193314134,0.10159999846777346
-0.42585364306010737,0.10160002793910822
-0.4246536621295738,0.10549996596334234
-0.4234540996302168,0.1092985814173818
-0.4234538516213059,0.10929953322244772
-0.42345370177800823,0.10930050532752925
-0.42345365165670973,0.1093014876356066
-0.42345365165670973,0.10939986993151378
-0.42345363799103264,0.10939999712071967
-0.4234536103992671,0.10940012377249027
-0.4221536871392398,0.11329989355257228
-0.42215361865853607,0.11330010724421498
-0.42095378824828034,0.11719955607754608
-0.42095355832582965,0.11720045498814215
-0.4201536784688344,0.12109986929099409
-0.4201536284683721,0.1211001314006676
-0.41955379851058355,0.12449916782813585
-0.41955368844027613,0.12450000322081382
-0.4195536516567097,0.1245008450303934
-0.4195536516567097,0.1249998928327851
-0.4195536516451661,0.12499989335250397
-0.4195536328734975,0.12500010445213486
-0.4195536326319371,0.12500010599525077
-0.418853651656694,0.12890000000017665
-0.4181536723840132,0.13279988451939861
-0.4181536489069726,0.13279999921050942
-0.4181536197658041,0.13280011306789466
-0.41705366699274804,0.13669994562691168
-0.4170536510319993,0.13669999978024872
-0.41705363378299753,0.1367000536212989
-0.41575365165665845,0.14060000000031622
-0.41565365165665846,0.14090000000031622
-0.41445365165665843,0.1445000000003162
-0.41315368713923994,0.14839989355257177
-0.4131536186585362,0.14840010724421446
-0.4119536603815745,0.1522999716443399
-0.4119536505125261,0.15230000303091398
-0.41195364329793116,0.15230002507649798
-0.41175365165665845,0.15290000000031623
-0.4106537331382363,0.15619975555558271
-0.4106535833344998,0.1562002484445349
-0.40955366140904126,0.16019996453711155
-0.4095536511541933,0.16020000074572713
-0.4095536410921005,0.1602000343351305
-0.4083536889249804,0.1640998788782708
-0.40835358990483955,0.16410011115362547
-0.4078538168724608,0.1649997026119072
-0.40785350779084856,0.16500030828421008
-0.4064536907464502,0.16799991623649219
-0.40645365046237636,0.16799999841422517
-0.4064536058160797,0.16800008126319768
-0.40425366765988213,0.17189997163100249
-0.40425365124309315,0.17190000027986604
-0.40425363512965823,0.17190002754536282
-0.4039536732448479,0.17239996402004673
-0.40395363038196347,0.17240003616734093
-0.40195367383430275,0.17579996229836428
-0.40195362879900703,0.17580003729442867
-0.4000536737101658,0.17889996401832747
-0.39955397481966126,0.17969948293956445
-0.39955339613727586,0.1797005536256598
-0.39775372018491884,0.18359985152243327
-0.39775358819793316,0.1836001507147964
-0.39615440795370427,0.18739820379484004
-0.3961540795493537,0.18739910708641777
-0.3961538426202482,0.18740003856357307
-0.3961536995162627,0.18740098898786842
-0.39615365165670974,0.1874019489329476
-0.39615365165670974,0.18749988194997946
-0.3961536403794115,0.18749999752716043
-0.39615360667462846,0.18750010964402025
-0.3945536516566349,0.19140000000037954
-0.3929537152242037,0.19529984505443068
-0.39295364638732067,0.1952999975497601
-0.3929535673374301,0.19530014454760697
-0.3922537026599804,0.19649991256609206
-0.3922536024982811,0.1965000884854306
-0.39075367718079335,0.19919995405690863
-0.39075365234563136,0.19919999763531943
-0.39075362285887477,0.1992000467967648
-0.38835365165656144,0.2031000000005241
-0.3859536800717592,0.20699995382582775
-0.38595362376194764,0.20700004649154718
-0.3844536711527015,0.20949996750695743
-0.38445365078375404,0.2095000008587328
-0.3844536318085514,0.20950003087520672
-0.3835538023444195,0.21089976559718965
-0.3835535147446932,0.21090024270792834
-0.3813539248063495,0.21479951578044673
-0.3813534359165362,0.21480051238311426
-0.3805536738961601,0.21669994718150737
-0.3805536494870619,0.21670000328078343
-0.3805536286858228,0.21670004823908845
-0.37955366503746496,0.21879997190064
-0.3795536552966452,0.21879999202101438
-0.3795536334542905,0.2188000354949591
-0.3775537209735482,0.22269986483240659
-0.37755358662799865,0.22270013728305946
-0.37665368211300976,0.2245999357035915
-0.37665365231512976,0.22459999628514202
-0.3766536156312813,0.22460006550103587
-0.3755536700793202,0.22659996650460149
-0.37555364940324626,0.22660000340219205
-0.37555363430553185,0.2266000294218354
-0.3732537052246781,0.23049990916763097
-0.3732536497201593,0.23049999875096824
-0.37325359036836625,0.23050008580400141
-0.37275370203746366,0.23119992946726506
-0.3727536025505838,0.23120007142740295
-0.3705537151189477,0.23439990769160088
-0.3705535903538137,0.2344000937576684
-0.3688537024653229,0.23699992229300723
-0.36885364974138535,0.23699999963888774
-0.3688535955448622,0.237000072945742
-0.36785374882967586,0.23829987367548425
-0.36785355870744185,0.2383001294653736
-0.3650541001353381,0.24219937533366095
-0.3650536778422017,0.24220001580962655
-0.36505330775487066,0.2422006878039144
-0.36485367646072026,0.24259995039221516
-0.36485362742430216,0.24260004989048095
-0.36315412878911524,0.24609901766880704
-0.36315370973298167,0.24610002050986193
-0.363153406092924,0.24610106410985227
-0.36225365819514027,0.24999997166691504
-0.36225365154228567,0.24999999972324233
-0.362253644374306,0.2500000284015009
-0.36125366360866923,0.25389995338748433
-0.36125365154656236,0.25389999855282386
-0.3612536374370235,0.25390004739910105
-0.36095372739484494,0.2548997475396963
-0.3609535898109287,0.2549002562183549
-0.3602536620707132,0.2577999568563905
-0.36025365200869747,0.25779999692261013
-0.36025363877597977,0.25780004566818104
-0.35915367458462477,0.26169991871025783
-0.35915365005840677,0.2617000001813163
-0.359153623342976,0.26170007887414665
-0.35775366135335235,0.2655999729880982
-0.3577536535301737,0.26559999438027654
-0.3577536391085936,0.2656000322667721
-0.35705373762032966,0.2673997789508794
-0.3570535766549052,0.267400225005576
-0.35635365165665844,0.26950000000031626
-0.3550536778471064,0.27339992142897224
-0.3550536494533946,0.27340000197512515
-0.3550536212151906,0.27340007420140006
-0.3534537754545079,0.2772996982430641
-0.35345354851433436,0.2773003094272885
-0.3531536633800504,0.27819996483014053
-0.35315365057902276,0.27820000227190766
-0.35315363975490743,0.2782000324596384
-0.3520536636942668,0.2811999671704766
-0.35205365148472256,0.2811999997371433
-0.3520536386017156,0.28120003263767795
-0.3504537085358316,0.285199857802388
-0.3504535993180452,0.28520014393150367
-0.34925369621827884,0.2884998774558612
-0.34925361042209946,0.2885001237039932
-0.34905367784710645,0.2890999214289723
-0.3490536494533947,0.2891000019751252
-0.3490536212151906,0.2891000742014001
-0.3474536922140861,0.2929999011415922
-0.3474536132979766,0.293000099732892
-0.34595366320435866,0.29689996997629853
-0.345953639709664,0.29690002986780695
-0.34535369061172994,0.2983999026126421
-0.3453536148273809,0.2984000982117248
-0.34445366851115855,0.3007999550549844
-0.34295373035448523,0.3046997953859695
-0.3429535823307557,0.3047002079780245
-0.3416537179713004,0.3085998010563904
-0.3416535940461912,0.3086002016369549
-0.34145369583330204,0.30929984538206695
-0.3414536126556518,0.30930015600435506
-0.34065367293411714,0.3124999148904937
-0.3406536319299564,0.3125000854827118
-0.3397536581951404,0.31639997166691425
-0.33975365154228565,0.31639999972324234
-0.33975364437430594,0.3164000284015011
-0.33875365884314457,0.32029997197303034
-0.33875365144196806,0.32030000013468685
-0.338753643852661,0.32030002766903853
-0.3376536668787326,0.32419994603114827
-0.3376536512787631,0.324199998977388
-0.3376536336501798,0.32420005401975216
-0.3375536608618006,0.32449997238488976
-0.337553652002578,0.3244999984376313
-0.33755364122991366,0.3245000288743797
-0.3362536547568106,0.3280999914152803
-0.33625364857272905,0.32810000859126315
-0.3348536889883955,0.33199989600476376
-0.33485361671565356,0.332000104823331
-0.33355367784710643,0.33589992142897224
-0.33355364945339466,0.33590000197512515
-0.3335536212151906,0.33590007420140006
-0.3319536631532389,0.3397999719774074
-0.33195363980914266,0.3398000278768321
-0.33025366501893627,0.3437999685596707
-0.3302536385172457,0.3438000315349138
-0.329753663342615,0.3449999719540274
-0.3297536498300525,0.34500000381758444
-0.32975364103403404,0.3450000239012325
-0.328553708314316,0.34769987252059814
-0.3285535987072358,0.3477001290645398
-0.3269536887093483,0.3515999096843906
-0.3269536009443591,0.35160008298412787
-0.32585381788080914,0.3533997279972097
-0.32585350374363875,0.35340028237974536
-0.3247537179331939,0.35549987347241263
-0.3247537177194049,0.3554998738527295
-0.32475355771064535,0.35550010736730653
-0.32195368408025643,0.35869996294489387
-0.3219536196124676,0.3587000373853192
-0.3213537191840175,0.35939992121851094
-0.3213535858383884,0.3594000802164369
-0.3181537267959698,0.36329990842438453
-0.3181536496370069,0.36329999789041123
-0.31815356774755665,0.3633000839095673
-0.31805399692985514,0.3633996547272688
-0.3180533429950849,0.36340037835976724
-0.314953684214867,0.36719996009035694
-0.3149536507018379,0.3672000002871776
-0.3149536179938614,0.36720003787108463
-0.31415375394599354,0.3680998849249359
-0.31415355308975873,0.36810011828070327
-0.3116539816987936,0.37109960394986147
-0.31165336568497237,0.3711004289579089
-0.31025367751807414,0.37319996120825627
-0.31025364970604463,0.37320000206544396
-0.3102536260039047,0.3732000355195919
-0.3089536882373618,0.37499994935018977
-0.3089536157345287,0.3750000511203431
-0.3063537120156879,0.37869991410484727
-0.3063535775374061,0.37870007411971784
-0.3061543893412197,0.37889926231590426
-0.3061536954536818,0.37890003525282173
-0.3061530886531948,0.37890087828577634
-0.3036536990698967,0.3827999260357213
-0.3036536511932648,0.38279999781269575
-0.30365359802229214,0.38280007151289014
-0.30245367121823363,0.3843999739183016
-0.30245365228822074,0.38439999880621395
-0.3006537415782074,0.38669988510063397
-0.30065364899642244,0.38669999630237123
-0.30065354777512476,0.3867001038819992
-0.29845367509009235,0.3888999765670316
-0.2984536533750452,0.38889999798584374
-0.2984536256460096,0.38890002456609235
-0.29665391133601177,0.39059975474775693
-0.2966534108162265,0.39060026377806
-0.2945537137419228,0.3928999320022974
-0.29455364939671297,0.3928999998300501
-0.29455358567156437,0.39290006210409834
-0.29285391090740986,0.3944997559997731
-0.2928534110875129,0.3945002624395128
-0.29065368347804826,0.3968999652862015
-0.2892538367134619,0.39839980172530265
-0.2892534780256439,0.3984002083576411
-0.28675375575759404,0.4013998750793009
-0.28675355182291357,0.4014001283580811
-0.28605376535134047,0.40229985382153216
-0.2860535436532375,0.4023001504337296
-0.2832537492317424,0.40619986409224074
-0.28325355885070463,0.4062001392093106
-0.2828536883220281,0.40679994500232525
-0.2828536157478321,0.4068000554958335
-0.2806536782560671,0.4101999588921976
-0.2806536531156751,0.4101999968944814
-0.2806536213950999,0.41020004272259103
-0.27895373058099704,0.41259988857779506
-0.2789535759158735,0.4126001136115572
-0.27795368657313896,0.41409994762565894
-0.2779536499013028,0.4141000011084841
-0.2779536152397479,0.414100048974866
-0.2750537375106364,0.41799988454160214
-0.27505364903734386,0.41799999639808444
-0.2750535518910176,0.4180001051588312
-0.2713536755193401,0.42189997484789665
-0.2713536474118535,0.4219000040515772
-0.2713536312863135,0.4219000203708104
-0.27115367440277954,0.4220999772543444
-0.27115362860880765,0.4221000224418004
-0.26735369775211937,0.4257999551180495
-0.26735360616318327,0.4258000454939407
-0.26725365165641685,0.4259000000007071
-0.2634536516564169,0.4297000000007071
-0.26335368517048735,0.42979996648663665
-0.2633536525243092,0.42979999849773587
-0.2633536156044759,0.429800033279423
-0.2594537215001127,0.4333999355296044
-0.2594537210166122,0.4333999359585871
-0.25945357340095954,0.4334000521379792
-0.25945357225904947,0.43340005293230877
-0.2591536924130313,0.4335999728296541
-0.2591536490637734,0.4336000010978063
-0.2591536122278237,0.4336000240959912
-0.25555368940096357,0.43579997693462796
-0.2555536134949614,0.43580002237125304
-0.25265369413418726,0.4374999750999827
-0.25265360943454335,0.437500025333866
-0.25165368300273255,0.43809998119295246
-0.24775368012361607,0.4403999832123934
-0.2477536481005164,0.4404000018033933
-0.2477536262462213,0.44040001411752644
-0.24595385083234794,0.44139988934745605
-0.2459534579238911,0.4414001199303972
-0.2438537034827811,0.44269996791775096
-0.2438536532089353,0.4426999981680432
-0.2438535962628822,0.4427000304671964
-0.23985372058933419,0.44489996208764787
-0.23985358335029414,0.44490003903281783
-0.23915367996446274,0.44529998382472147
-0.23595371348272068,0.4470999652234488
-0.23595365170243057,0.44709999878904955
-0.23595358734192684,0.44710003133346815
-0.2320542367228405,0.4489997149684076
-0.2320531101541508,0.4490003610022411
-0.23175377316984686,0.4491999189917771
-0.23175377183274068,0.4491999198258723
-0.23175351616893589,0.44920004884733483
-0.23175351387788612,0.44920004975416616
-0.22815373377657128,0.4504999703463077
-0.22815364947495473,0.4504999990753853
-0.22815356935040831,0.4505000232153548
-0.22035376121590813,0.4526999690994446
-0.22035354285543363,0.4527000334780543
-0.21905365165600385,0.4531000000009558
-0.2164537350247799,0.45389997434902474
-0.2164536498504684,0.4538999988803132
-0.21645356807944885,0.4539000192878557
-0.2125537093349665,0.45479998669042854
-0.21255365182799205,0.45479999922032593
-0.21255359307173777,0.45480001051608787
-0.2086536516558864,0.4555000000009843
-0.2047537936798247,0.45619997450950817
-0.20475351045754211,0.45620002972695195
-0.200956459075893,0.45699940896519387
-0.2009555600806821,0.4569996439392593
-0.20095468784923906,0.45699996427893896
-0.2009538504669686,0.45700036701475033
-0.20095305569623093,0.4570008484134158
-0.20095231090438614,0.45700140401246964
-0.20095162299550037,0.45700202866162354
-0.20085374292097877,0.45709990873614514
-0.2008537429006389,0.4570999087554251
-0.20085364480266757,0.4570999878371074
-0.20085364407475298,0.4570999882021739
-0.20085352725027422,0.4571000318819175
-0.20085352662523284,0.457100032060129
-0.19695370872392884,0.45809998536815566
-0.19695365113330926,0.4580999993879457
-0.1969535943074447,0.4581000117647675
-0.1930537403833735,0.45889998180047437
-0.1930536507457906,0.4588999984409435
-0.19305356245278968,0.45890001143727993
-0.18915365165583692,0.45940000000099185
-0.1852536516558369,0.45990000000099185
-0.18135368425985487,0.4603999958209895
-0.18135361908105413,0.4604000044029895
-0.17765524089445864,0.460899785239016
-0.1776542008821228,0.46089998440121915
-0.17765318894912577,0.4609002963032091
-0.17765221727766278,0.46090071719014153
-0.17745376516490904,0.4609999432465184
-0.17745364651216056,0.4609999877106741
-0.17745352727940447,0.4610000186297207
-0.1774535262514063,0.4610000188116567
-0.1734536775403541,0.46159999611831454
-0.17345365088164102,0.46159999996938716
-0.17345362645054627,0.4616000032324394
-0.1695536516558369,0.4621000000009919
-0.16565368329239147,0.4625999959450233
-0.16565364891035902,0.4626000001221763
-0.16565362265380393,0.4626000029755597
-0.16175365165581176,0.4630000000009948
-0.15785368197772143,0.46339999689105527
-0.1578536520428591,0.46339999977034235
-0.15785362085965562,0.4634000023699302
-0.15395365165578642,0.46370000000099704
-0.1500536516557864,0.46400000000099706
-0.14615367933337306,0.4642999978719519
-0.14615365772057995,0.4642999994094625
-0.14615361785041922,0.46430000173460595
-0.14225377471856573,0.46449999369008566
-0.14225352879422629,0.4645000094518863
-0.13835374409931747,0.46479999288995616
-0.13835365139154676,0.4647999982319856
-0.1383535591352525,0.46480000000099997
-0.13725399589579432,0.46480000000099997
-0.13725330829051488,0.4648000245270879
-0.13445367678313597,0.4649999982061864
-0.13445367287692286,0.46499999846471285
-0.13055365165465663,0.4652000000010554
-0.12665365165576095,0.4654000000009987
-0.12275368625158124,0.4655999982268541
-0.12275364414190044,0.4656000000833407
-0.12275362453506813,0.4656000006964014
-0.11885376899354315,0.46569999699233794
-0.11885353442583227,0.46570000586249516
-0.1148536840045101,0.4658999983835612
-0.1148536455604716,0.4659000000471623
-0.11485362536805543,0.4659000006750427
-0.11095365165573536,0.46600000000099967
-0.10705365165573537,0.46610000000099966
-0.10315365165573535,0.46620000000099965
-0.09925365165573537,0.46630000000099964
-0.09535365165573535,0.4664000000009996
-0.09145365165573537,0.46650000000099967
-0.08755368214803153,0.4665999992191459
-0.08755365250050126,0.46659999979184025
-0.08755362030597409,0.466600000001
-0.08365377536616171,0.466600000001
-0.08365352798593147,0.4666000031720203
-0.07975365165573538,0.46670000000099965
-0.07585368214803154,0.4667999992191459
-0.07585365250050127,0.4667999997918402
-0.0758536203059741,0.46680000000099997
-0.07195377536616172,0.46680000000099997
-0.07195352798593148,0.46680000317202025
-0.06805368214803154,0.4668999992191459
-0.06805365250050127,0.4668999997918402
-0.0680536203059741,0.46690000000099996
-0.06415377536616172,0.46690000000099996
-0.06415352798593148,0.46690000317202024
-0.060253682148031444,0.4669999992191459
-0.060253652500501326,0.46699999979184026
-0.0602536203059741,0.467000000001
0.029646316994565314,0.467000000001
0.029646349189068836,0.4669999997918404
0.029646378836614383,0.46699999921914587
0.033546224674511994,0.46690000317202024
0.033546472054742246,0.46690000000099996
0.045246316994565314,0.46690000000099996
0.04524634918906886,0.4668999997918404
0.04524637883661434,0.4668999992191458
0.049146224674512,0.46680000317202025
0.04914647205474225,0.46680000000099997
0.06084631699456531,0.46680000000099997
0.06084634918906886,0.4667999997918404
0.06084637883661433,0.46679999921914583
0.06474622467451199,0.46670000317202026
0.06474647205474224,0.466700000001
0.07654631699456532,0.466700000001
0.07654634918906883,0.4666999997918404
0.07654637883661441,0.46669999921914584
0.080446224674512,0.4666000031720203
0.08044647205474224,0.466600000001
0.08824631699456532,0.466600000001
0.08824634918906883,0.4665999997918404
0.08824637883661442,0.46659999921914586
0.09214622467451199,0.4665000031720203
0.09214647205474223,0.466500000001
0.09604631699456533,0.466500000001
0.09604634918906883,0.4664999997918404
0.09604637883661442,0.46649999921914587
0.09994634834431589,0.4664000000009996
0.1038463483443159,0.46630000000099964
0.10774634834431589,0.46620000000099965
0.11164632122365711,0.4661000006964012
0.11164634083046795,0.4661000000833412
0.111646382940167,0.46609999822685383
0.11554631462436962,0.465900001730228
0.11554635423856642,0.46589999942071597
0.1155463761071865,0.4658999978653955
0.11944631743079792,0.4656000023789639
0.11944634896605047,0.4655999997492525
0.11944637854913984,0.46559999690307197
0.12334624535310572,0.4652000105642036
0.12334634754961174,0.46519999786166694
0.12334645051616126,0.4651999805397092
0.1254462389680704,0.46480002083458366
0.12544645817239716,0.4647999816963293
0.12724628884872533,0.4645000099169413
0.12724640795946657,0.4644999908294462
0.13114633041447168,0.4639000027594454
0.1311463662846457,0.46389999730995785
0.13514612552633162,0.46330003342370496
0.1351465724794619,0.46329997701278247
0.13904634834439228,0.46290000000099474
0.14294631934239635,0.4625000029755585
0.14294634559892225,0.4625000001221783
0.14294637998098225,0.46249999594502206
0.14684631914938676,0.46200000374394457
0.14684634654710613,0.46200000006141784
0.14684637920358096,0.4619999952534286
0.1507463233426814,0.4614000038474131
0.15074633707871343,0.46140000166040707
0.15364632090429095,0.4609000047320464
0.15364633981522588,0.4609000013590583
0.15364638411560175,0.4608999928467575
0.15464632503544068,0.46070000466278976
0.1585462314597477,0.4599000239773372
0.15854646578653067,0.4598999789216395
0.16244634834446692,0.45920000000098427
0.16634634834446693,0.4585000000009843
0.17024630827595244,0.4578000071927689
0.17024634448962922,0.457800000377047
0.17024639190160099,0.4577999905832262
0.17394534020590918,0.45700021797688933
0.1739463541848843,0.4570000546496962
0.17394737977868988,0.457000000001
0.17414622841914967,0.457000000001
0.17414634562736325,0.45699998831825855
0.174146463530541,0.456999964559123
0.17804612924538935,0.4558000674160927
0.17804657039741106,0.4557999430643347
0.18194634834453866,0.45480000000096865
0.18584629618151985,0.45380001337610165
0.18584634864763253,0.4537999992974487
0.185846399401097,0.45379998446201714
0.18814621325194508,0.45310004111610686
0.18814634708549138,0.4530999960655709
0.18814647754834857,0.45309994347431604
0.18974594727004584,0.4524001754710735
0.18974676365844315,0.45239986156300316
0.1936458009635274,0.4511001824613084
0.1936469135657662,0.451099884058154
0.19754632505855488,0.4503000047775819
0.1975463716536657,0.4502999953391447
0.2015462007660066,0.44950002951667656
0.20154634805529573,0.449499995250141
0.20154649023025387,0.4494999527057329
0.20244623640374876,0.4492000373145679
0.202446450906208,0.4491999418827294
0.20544617326039458,0.447500099215357
0.20544652741276082,0.447499908171139
0.2093462253071616,0.4455000630970873
0.20934634730947738,0.4454999960497086
0.20934646247248798,0.44549992391573673
0.2096461899173599,0.4453001056191554
0.20964651081491242,0.44529990071356945
0.21324627285375888,0.44310004613427445
0.2132464246689084,0.44309995525914164
0.2161463271059523,0.44140001245121935
0.2161463694555027,0.44139998733443875
0.2171463250994767,0.44080001394805435
0.2171463714319765,0.4407999857933673
0.22104632670369473,0.4384000133184638
0.2210463323603152,0.43840000979626526
0.22244632421052077,0.43750001551574663
0.22244634409519976,0.43750000256500066
0.22244637617213597,0.43749998107827426
0.22494631173705523,0.43580002489412917
0.22494638517947807,0.43579997544441
0.22824634834484497,0.43360000000083204
0.22884631445045914,0.43320002259708923
0.22884634635037868,0.43320000093928857
0.22884638320185668,0.4331999749752859
0.23274630152217488,0.43040003361710877
0.23274639556575305,0.4303999669461967
0.23374631668558954,0.4297000221623112
0.23374637964514663,0.4296999773350973
0.2366461969142839,0.42760010965744616
0.2366465039088872,0.42759989629147055
0.23934629318146045,0.42580003677642175
0.2393463467389688,0.4257999999986697
0.239346402431326,0.42579995943597326
0.24054613404343034,0.42490016072689496
0.24054657123183656,0.4248998514095043
0.24444634834484497,0.42230000000083207
0.2450463074265702,0.4219000272796819
0.24504634800012082,0.4218999996292787
0.24504638817365795,0.4218999710344236
0.2483460742846934,0.4195001993173069
0.2483466357099777,0.41949982039762457
0.25074625893607927,0.4180000558813111
0.2507463440276168,0.4179999918659797
0.25074641925765256,0.4179999243460677
0.25074641957854277,0.4179999240182594
0.2522461043723147,0.416400260238236
0.2522466108632929,0.41639975848387634
0.2547462524777613,0.4141000881985655
0.2547463454195182,0.4140999979406493
0.25474643450039774,0.4140999015373958
0.2561462811522519,0.4125000767924195
0.2561464171464306,0.4124999246467579
0.25824632746896303,0.4102000228649368
0.25824634504186655,0.41020000336866685
0.25824637166153974,0.4101999730026096
0.26014632055882275,0.4080000321741765
0.2601463755601222,0.40799996734256366
0.2616462497783392,0.4062001182807033
0.26164645063457403,0.4061998849249359
0.2640463240070778,0.40350002738086926
0.2640463456906311,0.4035000026107004
0.26404637417231724,0.4034999690079297
0.2650459574753448,0.4023004690442966
0.2650467952087013,0.40229958395519055
0.26794631634969557,0.39960002978943726
0.26794634901179304,0.3995999988228014
0.26794637833897256,0.3995999700067319
0.26914614780396556,0.39840020054173886
0.26914656031610223,0.3983998115819495
0.27184633513391965,0.39600001174388966
0.2718463615989087,0.39599998830608213
0.2735463099114362,0.3945000339126755
0.273546387136487,0.3944999664989697
0.2757463359791868,0.39260001068027434
0.2780463371063918,0.3906000097734105
0.2796463215772244,0.38920002342251137
0.27964637528474534,0.38919997677678997
0.28254623802271284,0.3867000951061284
0.2825463438680383,0.386699998140744
0.2825464476099502,0.38669989080926076
0.2835463192600846,0.38560003199411286
0.2860463322363,0.38280001804244684
0.28604636427243263,0.38279998179792735
0.28744632438460394,0.3812000273840173
0.287446350936273,0.38119999657352405
0.28744636878675733,0.38119997525542576
0.2893462705959518,0.3789000941179798
0.28934642844992237,0.37889990788004707
0.2913463208145666,0.3766000316607062
0.29134635018342603,0.3765999972874657
0.29134637274635006,0.37659996996828143
0.2926462516505946,0.3750001190092112
0.2926464487714717,0.37499988412400975
0.2952463086767201,0.3720000457718001
0.29524638858472346,0.3719999547310178
0.2960458165836463,0.3711005982322296
0.2960463712055298,0.3711000239853005
0.2960469713920745,0.37109949754339416
0.29914618441286256,0.3686001322040489
0.2991465178878528,0.36859987507440656
0.3010462539366669,0.36720006956475415
0.30104644441549766,0.3671999327513755
0.3030462830670449,0.3658000456952924
0.3030464143682541,0.3657999553904205
0.3067462524148213,0.36330006481841565
0.3067464303095923,0.36329991803611217
0.3069457918672293,0.3631005564784751
0.3069463690801029,0.36310002441780626
0.30694698762611095,0.36309954102966746
0.31084614708085084,0.36030014449805936
0.31084655675800066,0.3602998660209464
0.3122462955485521,0.35940003394130615
0.3122463465596041,0.3594000002028467
0.31224640057060715,0.35939996239828403
0.3147461788834738,0.35760012201302005
0.3147465229250661,0.35759988543256194
0.31794621966357295,0.35550008444791686
0.3179463448113259,0.35549999648521863
0.31794646574751145,0.3554998993699846
0.3186462695628012,0.3549000675283077
0.3186464285607271,0.3548999341826786
0.32254551118607194,0.35170068690034445
0.3225463813010183,0.35170005081260086
0.32254731691728106,0.35169951571462266
0.32274625168698245,0.351600048329772
0.32274625513750915,0.35160004650680954
0.3227463400939159,0.3515999941407465
0.32274642919308927,0.35159992766294274
0.32654629816930075,0.3482000448947535
0.32654634825121237,0.3481999988104794
0.3265463954228358,0.34819995292286865
0.32704619094519977,0.3477001574005047
0.32704651283426445,0.3476998500252003
0.330446303291127,0.3446000410792374
0.330446393914199,0.3445999594947524
0.33134632608222087,0.34380001978984404
0.3343463009092663,0.3411000426928629
0.3343463483259729,0.34109999886905684
0.3343463929303473,0.34109995541535715
0.3356460644916019,0.33980028385410255
0.3356466547905747,0.3397997407006077
0.33824632338303184,0.33760002112237475
0.3382463472147719,0.33760000067834117
0.3382463736804336,0.33759997733216096
0.3401462569774023,0.3359000817506626
0.3401464417596887,0.3358999205982237
0.3421463401195864,0.3342000069923107
0.3421463565859163,0.3341999930276264
0.3447461767950879,0.3320001451583273
0.34474652646510734,0.33199986298524853
0.34604627013320294,0.33100006016363653
0.34604634936493034,0.33099999659580814
0.3460464192631072,0.3309999357311717
0.34924624953979927,0.3281000895429195
0.3492464495862222,0.32809991322251836
0.34994631559442135,0.3275000280726333
0.34994635251478656,0.32749999584967315
0.3499463758118705,0.32749997482274135
0.3535463096527449,0.3242000354686064
0.3535463480523542,0.32419999949254186
0.3535463853610124,0.324199962984692
0.3538462426522879,0.32390010569341654
0.3538463441079789,0.32389999774993444
0.353846440798182,0.3238998811323395
0.356646283285695,0.3203000836483942
0.3566463480306473,0.32029999652260255
0.3566464044716758,0.32029991325951757
0.3577463220612647,0.318600040621062
0.3577463472986658,0.31860000074687717
0.357746373561781,0.318599957326212
0.3590462591442052,0.3164001509559557
0.3590464429705589,0.3163998523848739
0.3615462791228816,0.3125001079872504
0.36154634528880236,0.31249999846703974
0.3615464057879201,0.3124998851149764
0.3616461911974776,0.31230031429586125
0.36164652793344265,0.31229969796565477
0.36384573116351204,0.3086010379878109
0.36384616856926855,0.3086003673390061
0.3638466600613494,0.3085997352558235
0.3638472022568221,0.30859914608888234
0.36554633105428364,0.3069000172914208
0.3655463431946066,0.3069000050274305
0.36554637019702846,0.30689997710810346
0.36764607495190293,0.3047002864125207
0.3676466442808509,0.30469973694661734
0.3694462723355592,0.3031000675646544
0.3694464257612048,0.3030999340535716
0.37214631475866033,0.3008000286112947
0.37214634843001926,0.3007999993928403
0.37214638052466664,0.30079997050267815
0.3733462119707814,0.2997001250104064
0.3733464894098187,0.29969988030934797
0.3766462729839524,0.2969000639434163
0.3766463472230822,0.29689999829092234
0.3766464179944965,0.29689993035120793
0.37724624800951106,0.29630010033619336
0.3772464515868606,0.29629990265837947
0.3807462257851705,0.29300011555711586
0.3807463432662431,0.29299999677642063
0.3807464542428612,0.29299986762838715
0.3811461537356103,0.29250024326245067
0.3811465582376406,0.29249976979587405
0.3842463040041455,0.2891000486326107
0.38424634927474854,0.2890999976001512
0.3842463884841516,0.28909995094174856
0.38514631815419514,0.28800003690058423
0.3851463778009466,0.28799996251132864
0.38734623347687236,0.28520014619651407
0.38734646875880463,0.28519985833740946
0.3890462752490509,0.2832000859959433
0.38904634592692494,0.28319999879232516
0.38904641336751583,0.28319990711142157
0.39044606935603904,0.2812003985563884
0.3904466659997646,0.28119963152118127
0.392946269602365,0.2783000913421648
0.3929463447854843,0.27829999959016893
0.3929464185710896,0.27829989967774477
0.3936460649122832,0.277300404904611
0.3936466716585708,0.27729962616939174
0.3968462818213275,0.27360007691870436
0.3968463426326251,0.2735999935151512
0.39684639247721243,0.27359991163561836
0.3968463934810484,0.2735999097287198
0.396945830962171,0.2734010347664746
0.39694640602761017,0.27340003803615937
0.3969470956379513,0.27339911683631235
0.40024608904489795,0.2695003064462845
0.4002466321983928,0.26949971614731166
0.4007462509210001,0.2690000974247044
0.40074634531977527,0.2689999974757551
0.4007464341073253,0.268999892003712
0.40344612534932345,0.2656002808100847
0.4034465915640686,0.2655997365133811
0.40464629395324364,0.26430005892510816
0.4046463480840876,0.2642999982920963
0.40464639802647506,0.264299938490315
0.40674627952830517,0.2617000852023349
0.40674634541509685,0.26169999973051256
0.40674640993900946,0.26169990760972395
0.408546307415188,0.25900006139545617
0.40854634900308956,0.2589999968981962
0.4085463840226944,0.2589999388390061
0.40924627749749987,0.25780012145362524
0.4092463441538686,0.2577999991314494
0.4092464049780804,0.2577998700779252
0.41094633980799533,0.25390001958576736
0.41094635696904774,0.2538999804530271
0.4124463309190457,0.25050003949969835
0.41244634875338093,0.25049999807557444
0.4124463636613087,0.2504999617101463
0.4126463325556943,0.25000003947418253
0.41264636448190206,0.2499999606672058
0.41424607106524075,0.2461006758703178
0.4142463730249425,0.24610001237800286
0.4142467242033506,0.2460993735701764
0.41634630122651517,0.24260007853156876
0.4163463457889557,0.2426000009611411
0.41634639022894077,0.24259991623293506
0.4165459681176875,0.24220076045544153
0.41654638018101997,0.24220001958576673
0.4165468556704554,0.24219931773545372
0.4194462465335662,0.23830013691954613
0.41944645493273874,0.23829986676604017
0.42024632855418775,0.23730002473922893
0.42024634895193375,0.2372999988960399
0.42024636674050947,0.23729997575209286
0.42244633013556865,0.2344000240040603
0.42244636625346293,0.23439997577162522
0.4241461120934895,0.2321003196351186
0.4241466100797502,0.23209970087527856
0.42554625943398,0.2305001016133017
0.42554634547764253,0.23049999754103737
0.4255464252604496,0.23049988924248366
0.42804585597325534,0.22690070901604337
0.4280463779064266,0.22690002470806686
0.42804695872724885,0.22689938961845557
0.42834626412516047,0.22660008422054395
0.4283462642589703,0.22660008407996038
0.4283464141333667,0.22659990128439422
0.4283464145691798,0.22659990066446845
0.43094632801540245,0.2227000304951345
0.43094634940360593,0.22269999787879285
0.43094636652049234,0.2226999709199634
0.43194622248338993,0.2211002013793273
0.43194648395891944,0.22109980505572166
0.4335463306913806,0.2188000253778087
0.4335463470936046,0.21880000147440168
0.43354636637779065,0.2187999725595377
0.4358463207311414,0.2153000420218301
0.4358463488396631,0.2152999982611695
0.4358463733220406,0.2152999583723597
0.43614623018830523,0.2148001969285853
0.43614647573514065,0.21479980891552714
0.4387463280154024,0.2109000304951345
0.4387463494036059,0.21089999787879285
0.4387463665204923,0.2108999709199634
0.43974629897695383,0.20930007898962502
0.43974639922871567,0.20929992197904493
0.4412463291210129,0.20700002947752247
0.4412463671372808,0.20699997024630418
0.4436457737245149,0.203200909816517
0.44364639506011233,0.20320003734326764
0.4436471092503728,0.20319923909533166
0.44374625650292293,0.20310009184278147
0.44374625655148814,0.20310009179152907
0.44374641813684307,0.20309989107689125
0.4437464186826388,0.2030998902740292
0.4462462792908342,0.1992001077252444
0.446246344981316,0.1991999990078371
0.44624640592709974,0.1991998848366171
0.4475462829653595,0.19660013076009772
0.44754641765559444,0.19659987128111578
0.44824629199648847,0.19530010464802677
0.44824638320229454,0.1952998867148863
0.44944634834524605,0.19140000000029408
0.4506463370320461,0.18750003676819388
0.45064635907081124,0.18749996305668104
0.45154633620178924,0.18440004182775682
0.45154634700577223,0.1844000033192948
0.4515463597706992,0.18439995429848757
0.45174623160081756,0.18360046697801385
0.45174651097631896,0.183599546956594
0.45314613740178566,0.17970058762850818
0.4531466332432196,0.1796994444492793
0.4551463371110777,0.17580002190695593
0.4551463593551785,0.17579997798045963
0.4554463351870808,0.17520002631665507
0.4554463611814093,0.1751999735257341
0.4570463011895815,0.17190009725887906
0.45704639766719646,0.1718999038225245
0.4590463099579131,0.16800007485562696
0.4590463478384613,0.16799999770521
0.45904638074984117,0.16799992438958647
0.4593463302782608,0.16730004215660735
0.45934636560759734,0.16729995750836255
0.46064632937953165,0.1641000466851396
0.4606463483262768,0.16409999861344746
0.4606463649348544,0.16409995378638825
0.46204630809540115,0.1602001121248652
0.4620463913504522,0.1601998889035185
0.46324632730943144,0.15710005434282204
0.4632463482902543,0.15709999813549386
0.46324636622338483,0.1570999463658784
0.46354634834523895,0.15620000000031622
0.4648463134042336,0.1523001048233321
0.46484638567697556,0.15229989600476485
0.46624634686442534,0.14840000412544055
0.46714632035510945,0.1459000777506768
0.4671463479642249,0.14589999673161685
0.46714637022416733,0.14589992342407032
0.4675462907347718,0.1445002016369547
0.46754641465988095,0.1444998010563902
0.4688463134042336,0.1406001048233321
0.46884638567697556,0.14059989600476486
0.47024632512856135,0.13670006467534745
0.4702463477031175,0.1366999988565019
0.4702463676145203,0.13669993496649338
0.47104633413623076,0.13400004795572085
0.4710463467754384,0.13400000361627104
0.4710463614223756,0.1339999476917819
0.4713463211896958,0.13280010862250077
0.47134634605179,0.13279999836241327
0.4713463651950783,0.13279989047645407
0.4719463483452786,0.12890000000015203
0.47254634359771985,0.12500003085928432
0.47254634840570625,0.12499999820282885
0.4725463520882357,0.1249999708050893
0.4730463329179155,0.12110012033358661
0.47304636679260736,0.12109988009251495
0.4736463300395359,0.11720011898748017
0.4736463696133712,0.11719988150649538
0.4743463367611783,0.11330006454014133
0.47434636080525894,0.11329993562359109
0.4749463329797446,0.11020007938874833
0.4749463470898046,0.11019999931732977
0.47494635831577514,0.11019992023618273
0.4750463164713312,0.10940025499173416
0.4750463937437007,0.10939974706608765
0.47574634315651376,0.10550002890898665
0.47574634792161735,0.10550000139863877
0.47574635303166746,0.10549996953862446
0.476346329771491,0.10160012072977172
0.4763463452186099,0.10160000007741322
0.4763463546214165,0.10159987761556327
0.4765463483452889,0.0977000000000512
0.4767463480292591,0.09380000616263336
0.4769463467278519,0.08980003234879004
0.47694634839145256,0.08979999390476187
0.47694634901933297,0.0897999737123457
0.4770463451832972,0.08590012331773861
0.4770463451922626,0.0859000004607906
0.47704633885497844,0.08589987662590862
0.4767463577961765,0.08200012286148342
0.4767463420343759,0.08199987693714397
0.47654635007451823,0.07810003371992064
0.4765463477650062,0.07809999410572384
0.4765463462096857,0.07809997223710376
0.4762463483452873,0.0741999999999233
0.47594635300555926,0.07030006058345932
0.47594634766389715,0.07030000096824635
0.47594634050478235,0.07029993884397495
0.475446355100018,0.06640005268681272
0.47544634749882086,0.06639999816277438
0.475446339650195,0.0663999495683623
0.474946353037731,0.06350002721607093
0.47494634978546213,0.06350000897698
0.474946341146392,0.06349996400540985
0.4747463670832062,0.0625000936894809
0.4747463314658886,0.062499905957530695
0.47404636961337115,0.05860011849350466
0.47404633003953583,0.058599881012519874
0.4734463853654957,0.05470024063125907
0.4734463235050857,0.05469975780795476
0.4730463513352491,0.0508000291520481
0.47304634843211313,0.05080000244545231
0.4730463443085068,0.050799968513025484
0.4725463638727294,0.04690012111396143
0.4725463358870113,0.04689987853172878
0.4721463513352491,0.0430000291520481
0.47214634843211317,0.04300000244545231
0.4721463443085068,0.04299996851302548
0.47164634834528213,0.03909999999987284
0.4711463586866513,0.035200080662552306
0.4711463393646738,0.035199919174396875
0.4710463530523103,0.03430004236312481
0.47104634289063996,0.03429995772639605
0.4706463488477461,0.031200003893968466
0.47014634834528213,0.027299999999872836
0.46964635599724763,0.023400059685203808
0.4696463476734083,0.023400000609341394
0.4696463376263205,0.02339994027993681
0.46894636961337116,0.01950011849350462
0.46894633003953584,0.01949988101251983
0.46834635747095016,0.01560005931671302
0.46834634758081256,0.015599999953003712
0.46834633632204636,0.015599941386584586
0.46807975425443366,0.014300353806972418
0.46807963575015166,0.014299641757854937
0.4677463483452821,0.011699999999872836
0.46724636543044173,0.007800133264117579
0.4672463349764649,0.007799866311696276
0.4671463529929057,0.006800046476104717
0.46714634754881934,0.006799996887897398
0.4671463423983386,0.006799956884531726
0.4667463546464249,0.0039000456831575444
0.46674634248099733,0.0038999542584513495
0.4662463638727294,1.2111396141811063e-07
0.46624633588701125,-1.2146827122990445e-07
0.4658463513323604,-0.00389997087611654
0.4658463484385597,-0.0038999974982892914
0.4658463443049061,-0.003900031515059616
0.46534635204695646,-0.007799971127067296
0.4653463484959276,-0.007799997559920312
0.46534634354835996,-0.007800031180123088
0.4647463483452786,-0.011700000000152058
0.46414638536549574,-0.01559975936874092
0.4641463235050857,-0.015600242192045227
0.46334636589344036,-0.02339982890558685
0.4633463369045459,-0.023400171611197212
0.4632463563465039,-0.024899879981828008
0.463246343337774,-0.024900120180411555
0.4631463515610099,-0.027299922822748415
0.4631463463653186,-0.027300077218905185
0.46304634842452697,-0.031199996909779832
0.4629463513598147,-0.03519987941903314
0.4629463483452902,-0.035200120618670026
0.4629463483452902,-0.03909993986454303
0.46294634763787634,-0.039099996627943764
0.4629463450937296,-0.03910006340545764
0.46274634834528894,-0.04300000000005121
0.46254634834528896,-0.04690000000005121
0.4623463483452889,-0.050800000000051214
0.4621463736926542,-0.054699505726428704
0.4621463736926542,-0.05470049427357129
0.4623463483452889,-0.05859999999994878
0.4625463420343759,-0.062499876937144025
0.46254635779617653,-0.06250012286148347
0.462846346209686,-0.06639997223710703
0.4628463477650056,-0.06639999410571511
0.46284635007451835,-0.06640003371992223
0.4630463445563614,-0.07029992611586183
0.46304635326644317,-0.0703000738172611
0.4632463400306711,-0.07329987528068029
0.46324634813022225,-0.07330013579565013
0.4632463483452902,-0.07330013845798707
0.4632463483452902,-0.07419950637164373
0.4632463987096262,-0.07420049105222465
0.46364634524736287,-0.07809996979515732
0.46364634809354155,-0.07809999937822672
0.46364635072325466,-0.07810003091349897
0.46394634834528725,-0.0819999999999233
0.46424634358402667,-0.08589993810353574
0.46424634759730116,-0.08590000081645545
0.46424634991661945,-0.08590006128182788
0.4643463468276601,-0.08979994081241251
0.4643463475687479,-0.08979999625506249
0.4643463467719652,-0.08980006293301494
0.46424635135981474,-0.09379987941903313
0.4642463483452902,-0.09380012061867002
0.4642463483452902,-0.1015998928327851
0.4642463483337466,-0.10159989335250395
0.46424632956207795,-0.10160010445213512
0.46424632932051774,-0.10160010599525006
0.463546358836222,-0.10549994155061199
0.4635463476195447,-0.10549999990441668
0.46354633500397213,-0.1055000578124923
0.4632463483452646,-0.10680000000022487
0.4626463749058345,-0.10939988490442225
0.46264632460960026,-0.10940011571159033
0.4618463544221554,-0.11329997037538389
0.4618463478648513,-0.11330000135466142
0.46184634186572593,-0.11330002807822571
0.4609463613212272,-0.1171999437710536
0.46094634783452704,-0.11719999918063313
0.4609463324989736,-0.11720005618253368
0.4598463706256029,-0.12109992100630251
0.45984634707117567,-0.12109999938962887
0.45984632067472375,-0.1211000774777594
0.4593463568046062,-0.1224999763140884
0.4593463565278303,-0.12249997697877618
0.45844634982965893,-0.12499999587692832
0.4570464620889769,-0.1288996831427611
0.4570462569569215,-0.12890032401344553
0.45594637058502835,-0.13279992115015782
0.4559463471620229,-0.13279999910490486
0.45594632062445384,-0.1328000776185152
0.45544639093703265,-0.1341998807432946
0.4554463448692516,-0.1341999997759288
0.455446294036298,-0.13420011314396146
0.4542465162098174,-0.13669965028246261
0.45424620909039953,-0.13670036206290148
0.4527463802244945,-0.14059991711425468
0.45274631799660986,-0.14060008345904723
0.4515463956169495,-0.1438998700031133
0.4515463448998013,-0.14389999793424452
0.45154628624408105,-0.14390012420265455
0.45124655670005553,-0.14449958329070547
0.4512461810984304,-0.14450043484202124
0.44974654980975315,-0.14839947619258212
0.4497462089532274,-0.1484005436291711
0.44874643636509737,-0.1522996567228783
0.4487462857386499,-0.1523003488085137
0.4480463491017058,-0.15619999578577368
0.44754635815162663,-0.15899994508460472
0.44754633917439895,-0.15900005502543024
0.4473463532826353,-0.16019997037601263
0.44734634303956095,-0.1602000295605809
0.4471130793113399,-0.16149964176066942
0.4471129778770946,-0.1615003620649585
0.44684636121240334,-0.1640998745456984
0.44684633524471346,-0.16409999939125527
0.4468462992294112,-0.1641001125529741
0.44684629850412527,-0.16410011434170466
0.44514638427781006,-0.1679999175667807
0.445146383197904,-0.16799991992333102
0.44514630150058226,-0.1680000749339704
0.44514630123643084,-0.16800007537446185
0.44364652396668425,-0.17039971900605638
0.4436461924100809,-0.17040029237876753
0.4428463619836077,-0.17189997442840474
0.4428463477619752,-0.1719000007125585
0.44284633455041245,-0.1719000244548187
0.440646382770719,-0.1757999389733662
0.4406463470502089,-0.17580000020127828
0.4406463109102518,-0.1758000582325757
0.4397465071755185,-0.1771997529310497
0.4397462048334244,-0.17720025627144992
0.43834638363102185,-0.17969993699002595
0.4383463470428027,-0.17970000009204548
0.4383463097755719,-0.17970006016905374
0.43584634834513214,-0.1836000000005397
0.4333463717334231,-0.18749996351480575
0.433346324305278,-0.1875000360603212
0.4319463483451223,-0.18960000000055469
0.4307466542267342,-0.19139954117813687
0.4307460967157912,-0.19140049067776468
0.4287463792036196,-0.1952999398264994
0.42874634544155804,-0.19530000345057852
0.42874631649860173,-0.19530005459459354
0.42804636865314044,-0.1964999651868128
0.42804634859759233,-0.19649999891727207
0.42804632630735023,-0.1965000350017227
0.42634638330699287,-0.19919994447287856
0.4263463487569603,-0.1991999977264574
0.4263463091425477,-0.19920005524054699
0.42414636650152,-0.20229997441654046
0.4241463486096754,-0.20229999928364745
0.4241463290808475,-0.20230002568625702
0.4235464086573027,-0.20309991958431675
0.4235462897209498,-0.20310008165565313
0.4207463994423728,-0.20699992882938545
0.4207463462841053,-0.20700000010338016
0.4207462931155665,-0.20700006627603054
0.420246491729564,-0.20759982793923357
0.4202462130968116,-0.20760017852832788
0.41774645793878473,-0.21089985533692326
0.4177462442678416,-0.21090014868238466
0.41634637788778317,-0.21289995779675397
0.4163463192546698,-0.21290004251737005
0.41504641285970345,-0.21479990571001306
0.41504628608074084,-0.21480009579191084
0.4124463650045921,-0.21879997437060125
0.4124463318483629,-0.21880002573549967
0.40994635696815523,-0.2226999865486236
0.40994633976670725,-0.2227000134809216
0.40854636797095734,-0.22489996915995725
0.40744642322950925,-0.2265998842701039
0.4074463456631537,-0.22659999695345504
0.4074462601586238,-0.226600107084168
0.40464639185500967,-0.22999994716712807
0.4046463055888337,-0.2300000534459215
0.4042464108103979,-0.23049992191896618
0.40424634678520427,-0.23049999863622678
0.4042462796260813,-0.23050007264641895
0.4007463721278669,-0.23419997485881697
0.40074634663495934,-0.23420000142420933
0.40074632543789546,-0.23420002290780897
0.4005464381227237,-0.23439991022298073
0.40054626096011464,-0.2344000921090975
0.3968463483450157,-0.23830000000068827
0.3931469179455434,-0.24219939961094283
0.39314637602911423,-0.2422000220936354
0.39314588927830707,-0.2422006886007775
0.39294636243255693,-0.2424999788694028
0.3929463568574281,-0.2424999871374815
0.3904467435572475,-0.24609943089509476
0.3904460384823996,-0.24610061972601743
0.3890463682413919,-0.2488999602080329
0.3890463466859666,-0.24890000234318976
0.38904632840368586,-0.24890003655986304
0.38844645467472483,-0.24999980506295832
0.3884462510936749,-0.25000019962196746
0.38654638366453253,-0.2538999275028386
0.3865463142422726,-0.25390007307811674
0.385146384181398,-0.2568999232085623
0.3851463472607834,-0.25689999882979037
0.38514630692368024,-0.25690007455915714
0.38464639539101264,-0.2577999153179587
0.38464634741966247,-0.2577999977251264
0.3846462937988378,-0.2578000818199815
0.3820464144097442,-0.26169990090362194
0.38204634460325276,-0.26170000021299167
0.38204627444452754,-0.2617000903235113
0.3811463602208599,-0.2627999854857717
0.3811463602111633,-0.26279998549646194
0.3788463670620951,-0.26559997721468204
0.3788463293509143,-0.2656000225561864
0.37724636584813453,-0.2674999792157373
0.37554635533630326,-0.2694999917756464
0.3755463413719166,-0.26950000824162607
0.3733466500318543,-0.27209964346169974
0.37334608249605283,-0.27210038400476644
0.3724463816197915,-0.2733999519371439
0.3724463501405201,-0.2733999962503964
0.37244631021030494,-0.2734000495758211
0.36944638376186956,-0.27729995395878704
0.3694463454271723,-0.277300002571646
0.3694463132999594,-0.2773000414175754
0.3661465315283421,-0.28119978351130503
0.36614617816938216,-0.28120022689987745
0.36554643137748366,-0.2819998892890754
0.3655462591014678,-0.282000105769271
0.3628464026015502,-0.2851999356950993
0.3628463787092792,-0.2851999624352262
0.36164636880016543,-0.2865999761363125
0.3616463275783289,-0.2866000235991971
0.3594463998784905,-0.28909994143992257
0.3594463459363961,-0.28910000077563386
0.35944629475112616,-0.2891000535945783
0.3577465976807925,-0.290799750664912
0.35774611786948973,-0.2908002668670885
0.35584644776025737,-0.29299988488830486
0.3558463441916026,-0.29299999743597116
0.35584623608976107,-0.2930001010304216
0.3538463740255389,-0.29479997688822157
0.35384632283053163,-0.29480002329652505
0.3515463997370708,-0.296899953077511
0.3515463476413087,-0.2968999992834175
0.35154629438455737,-0.29690004384357144
0.34994653035758316,-0.298199852115488
0.3499461737300609,-0.2982001565520314
0.34704635520165583,-0.30079999385336015
0.347046341499978,-0.30080000616122643
0.3460463817934287,-0.3016999698971207
0.3460463494716842,-0.30169999844565487
0.34604631233820843,-0.30170003000636997
0.3424466846562442,-0.3046997197413401
0.3424460387883402,-0.30470030955736427
0.3421463717144769,-0.3049999766312275
0.342146324657603,-0.3050000230479017
0.3384470811474155,-0.30859928700375977
0.3384463898756274,-0.308600034525857
0.33844578120274194,-0.30860085071412524
0.33824640876608525,-0.30889990936911027
0.3382463461260271,-0.3088999988837593
0.3382462802717465,-0.30890008450544143
0.33534652357628375,-0.3124997824722228
0.3353461859885297,-0.3125002272997852
0.33434638638227443,-0.31389994674854266
0.3343463479884001,-0.31389999898739257
0.33434630709352836,-0.31390005156505313
0.3323465338945624,-0.3163997680637606
0.3323461774096897,-0.31640024290880153
0.3304464044030827,-0.31909992033924306
0.33044634791083694,-0.3190999972701775
0.3304462847670433,-0.31910007629425846
0.32944644613216445,-0.320299882656113
0.32944634443503573,-0.32029999712353113
0.3294462369875071,-0.3203001036783713
0.3265463833085517,-0.32299996744843323
0.32654635065663307,-0.32299999725054696
0.32654630937392864,-0.3230000334044842
0.3251464340725912,-0.3241999265199163
0.3251464314554752,-0.32419992865900593
0.3251462527090389,-0.32420005513077543
0.32514625128865726,-0.3242000559947889
0.3225465157168865,-0.32569990344004124
0.3225461849719252,-0.32570010318372905
0.3187472581608071,-0.32809942538022474
0.31874638568755775,-0.32810004671582216
0.3187455874396218,-0.32810076090608264
0.3186464326737172,-0.32819991567198725
0.3186463396031272,-0.32819999222576696
0.3186462454000318,-0.32820005542724795
0.3186462452294587,-0.3282000555245066
0.31474671026870377,-0.33029980511875917
0.3147460043024938,-0.3303002249516001
0.31214637798176365,-0.3319999806228468
0.3121463442838985,-0.3320000023047558
0.312146322159431,-0.3320000161149337
0.31084634834481434,-0.33280000000085164
0.3069464102962325,-0.33519996187690204
0.30694628697511245,-0.33520003905429846
0.30584637058588215,-0.33589998584744496
0.3058463466786945,-0.3359000008782439
0.30584632741595474,-0.33590001270765923
0.3030464665268458,-0.3375999282474754
0.3030462322667339,-0.33760007511019813
0.29964638226970863,-0.3397999780494497
0.2996463489613474,-0.3397999992083514
0.2996463128875624,-0.33980002127520287
0.2991463948358396,-0.34009997210623655
0.2991463021701201,-0.3401000284160481
0.2952464499421975,-0.3424999374793851
0.295246248323881,-0.34250006501445873
0.2932464009207006,-0.343799965826526
0.29324634710437947,-0.34379999982062404
0.2932462949102977,-0.34380003093662487
0.29134646051868746,-0.3448999350580834
0.29134623795547937,-0.3449000679327501
0.28744649773826714,-0.34729990806641914
0.2874462023909285,-0.347300097303443
0.2868464376217196,-0.3476999404829157
0.28684634653515934,-0.3476999983241571
0.286846254747225,-0.34770005105408375
0.2835466339043147,-0.34949984424112573
0.2835460739208528,-0.34950017463428185
0.28024645268913473,-0.35159993359992064
0.2802463479510461,-0.351599996539754
0.28024623650230585,-0.35160005592211024
0.279646392385008,-0.35189997798075917
0.27964630453145223,-0.3519000224692459
0.2757465428653836,-0.353899900246717
0.2757461585404554,-0.353900108460486
0.27294644550036357,-0.35549994448339556
0.2729463466669379,-0.35549999795877835
0.27294624698883885,-0.35550004607175817
0.27184638252868004,-0.35599998446273945
0.27184631392304426,-0.35600001500522377
0.26794634834468983,-0.35770000000091673
0.264046462333549,-0.3593999503134653
0.26404646186101466,-0.3593999505051101
0.26404634574551855,-0.35939998746359914
0.2640462241511171,-0.359400000001
0.26394862663657725,-0.359400000001
0.26394773298596347,-0.3594000414646126
0.2639468470141359,-0.35940016549917003
0.2639459763339,-0.35940037103889233
0.26394512842666656,-0.3594006563176581
0.2639443105781671,-0.35940101888417963
0.26014641603360555,-0.36129996615646043
0.2601463457725981,-0.3612999999202157
0.26014628081366215,-0.3613000287016035
0.2561463617617427,-0.36299999429866925
0.2561463349449121,-0.3630000057436786
0.2554466090214273,-0.36329988828231496
0.2554460946781677,-0.36330012683417934
0.25224640541758653,-0.3648999714644699
0.25224634731472273,-0.3648999995617737
0.25224629053579095,-0.3649000251996675
0.24834658100035825,-0.3665998985869074
0.24834612134084147,-0.36660011350284244
0.24714638055188706,-0.3671999838973197
0.24714631590083863,-0.3672000156220311
0.24444638381319883,-0.36849998292348723
0.24444631260233943,-0.36850001649738634
0.24054672861490894,-0.37029982449158505
0.24054598470848554,-0.3703002077930402
0.239146558574268,-0.37109987986973586
0.23914614440393792,-0.3711001305230127
0.23664635155014094,-0.3726999979494428
0.23304642755350058,-0.37499994939530235
0.23304627013682583,-0.3750000521395115
0.2327463849344173,-0.3751999756077838
0.23274634791764498,-0.3751999998012999
0.23274631110763905,-0.37520002291603644
0.22884644994219705,-0.37759993747938536
0.22884624832388054,-0.377600065014459
0.22684644413620111,-0.37889993773645064
0.22684625405430334,-0.37890006451541325
0.224946372334853,-0.3801999835866161
0.22494632415884003,-0.38020001612483534
0.2210463849344173,-0.3827999756077838
0.221046347917645,-0.3827999998012999
0.22104631110763906,-0.38280002291603643
0.21826112761167904,-0.3845139819904734
0.2182601803978782,-0.38451464631765625
0.21714645912803165,-0.3853999119424061
0.21714634595501106,-0.38539999660666
0.21714622801933628,-0.3854000744880524
0.21504637196976562,-0.38669998537588185
0.2132464042070506,-0.38779996586281257
0.21324634860944705,-0.3877999988116042
0.21324628997858855,-0.38780003142882125
0.21227167182415604,-0.38832482581966954
0.21227103904387498,-0.3883251982706848
0.20934640034622734,-0.3901999666666128
0.2093463473075938,-0.3901999997156038
0.20934629535698007,-0.3902000302796147
0.2086464181684002,-0.39059996010166037
0.20864627919577794,-0.3906000410580922
0.20544639179231025,-0.39249997420390115
0.20544634469196732,-0.3925000015067635
0.20544630734322367,-0.3925000221638754
0.2017475874370873,-0.39449933022124645
0.20174678984495406,-0.3944998125156284
0.20174604249716066,-0.3945003695006889
0.20174535236444072,-0.39450099598126376
0.20154642937425185,-0.3946999189714527
0.20154634043521633,-0.3946999925603045
0.20154625013003663,-0.3947000539576382
0.20154624816841765,-0.39470005509787126
0.19754666585567976,-0.39689982536987706
0.19754604482318375,-0.3969001979497416
0.19524644691287105,-0.39839993571733684
0.19524625137355142,-0.3984000666685965
0.19364669306531504,-0.39949976300550905
0.19364602542428735,-0.39950026593541554
0.19024641762369884,-0.40229994294766486
0.19024641752778335,-0.40229994302370525
0.19024627126890833,-0.40230004624639537
0.1897463966480118,-0.4025999710189333
0.18974634757059927,-0.4025999996916193
0.18974629920509997,-0.40260002646069976
0.1858464729980203,-0.40469993287989653
0.18584622571401377,-0.40470007074939096
0.1832463800454467,-0.4061999817120258
0.18324634611050766,-0.4062000009483284
0.18324631824580562,-0.4062000162080121
0.18194643189686377,-0.40689995501128845
0.1819462656934808,-0.40690004662468165
0.17804639537482386,-0.40909997347110355
0.17804630161455196,-0.40910002705521453
0.17614641116696905,-0.41019996363013095
0.17614634988316732,-0.41019999788987643
0.1761462813100163,-0.41020003351825507
0.174146370591724,-0.4111999888774012
0.17414632598425428,-0.41120001089446323
0.17024648344000576,-0.413099934185251
0.17024621536408657,-0.4131000699907109
0.16834641303528627,-0.4140999659532374
0.1683463500705826,-0.41409999788401297
0.16834627941905325,-0.4141000310174533
0.16634639038651697,-0.41499998108209457
0.16634630648554719,-0.4150000193205212
0.16244641455793468,-0.41679996944095776
0.1624462826008721,-0.4168000315579499
0.15994646148822805,-0.41799994569201904
0.15994634812026692,-0.41799999652494135
0.15994622908756095,-0.41800004259275086
0.15854635572184633,-0.4184999973662204
0.1585463409716767,-0.4185000026476417
0.15464634834462812,-0.4199000000009412
0.15074637266396695,-0.42129999127092216
0.14904639147471807,-0.4218999847785565
0.14904630536007096,-0.4219000156316893
0.1468464325186816,-0.4226999693921945
0.14684634696476337,-0.42269999871665725
0.14684626302622675,-0.4227000240651082
0.14294645790448868,-0.4237999690994446
0.14294623954401417,-0.42380003347805434
0.13904634834458435,-0.4250000000009558
0.13514640970623845,-0.4261999811204469
0.13514634881732443,-0.4261999989722844
0.13514628535095674,-0.4262000157493642
0.13114659895537903,-0.4271999373482587
0.1311461014441691,-0.4272000759703144
0.12724634834458437,-0.4284000000009558
0.12334645558850524,-0.42959996700282627
0.12334624189686254,-0.42960003548353
0.1230464070840406,-0.42969998042113733
0.1230463469167405,-0.4296999996227259
0.12304628989611385,-0.42970001623664245
0.119446476454858,-0.43069996441476904
0.11944622126326027,-0.43070003910290167
0.11554645558850524,-0.4318999670028263
0.11554624189686254,-0.43190003548353
0.11164661739863406,-0.43319991031627275
0.1116460850213864,-0.4332001053302385
0.11064645242820047,-0.4335999583675129
0.11064645071951736,-0.4335999590053584
0.11064634679594375,-0.4335999897914255
0.1106462375566847,-0.43360001144858007
0.11064623699461959,-0.43360001151993677
0.1077463827412404,-0.43389999644270016
0.10774634266651294,-0.4339000002983168
0.10774631953089073,-0.4339000022174183
0.10384637610718324,-0.43419999786539576
0.10384635423857516,-0.43419999942071535
0.10384631462436804,-0.4342000017302281
0.09994634834434146,-0.4344000000009987
0.09604638294016178,-0.4345999982268541
0.09604634083048098,-0.43460000008334065
0.09604632122364867,-0.43460000069640137
0.09214634834431588,-0.4347000000009996
0.0882463483443159,-0.43480000000099966
0.08434634834431588,-0.43490000000099965
0.0804463483443159,-0.43500000000099964
0.07654635143457243,-0.4350999999217623
0.07254638184782138,-0.435199999163412
0.072546341621031,-0.4351999998895699
0.07254632155186842,-0.43520000000099995
0.06864647205474224,-0.43520000000099995
0.068646224674512,-0.43520000317202023
0.06474637883661206,-0.4352999992191459
0.0647463491890818,-0.43529999979184025
0.06474631699455463,-0.435300000001
0.060846472054742244,-0.435300000001
0.06084622467451199,-0.4353000031720203
0.056946378836611966,-0.4353999992191459
0.05694634918908185,-0.43539999979184024
0.05694631699455462,-0.435400000001
0.04914647205474225,-0.435400000001
0.049146224674512,-0.43540000317202027
0.04524637883661197,-0.4354999992191459
0.04524634918908185,-0.43549999979184023
0.04524631699455463,-0.435500000001
-0.013353620305984791,-0.435500000001
-0.013353652500488315,-0.4354999997918404
-0.013353682148033863,-0.43549999921914584
-0.017253527985931473,-0.43540000317202027
-0.01725377536616172,-0.435400000001
-0.03285362030598479,-0.435400000001
-0.03285365250048834,-0.4353999997918404
-0.032853682148033816,-0.43539999921914585
-0.036753527985931476,-0.4353000031720203
-0.03675377536616173,-0.435300000001
-0.044553620305984795,-0.435300000001
-0.044553652500488344,-0.4352999997918404
-0.04455368214803382,-0.43529999921914586
-0.04845352798593148,-0.43520000317202023
-0.04845377536616173,-0.43520000000099995
-0.052453620305984786,-0.43520000000099995
-0.052453652500488335,-0.4351999997918404
-0.05245368214803381,-0.4351999992191458
-0.06025352798593147,-0.43500000317202026
-0.06025377536616172,-0.435000000001
-0.0641536203059848,-0.435000000001
-0.06415365250048831,-0.4349999997918404
-0.0641536821480339,-0.43499999921914584
-0.06805365165573536,-0.43490000000099965
-0.07195362453507659,-0.4348000006964012
-0.07195364414188743,-0.4348000000833412
-0.07195368625158648,-0.43479999822685383
-0.07585365165576094,-0.4346000000009987
-0.079753528269851,-0.43440000632848125
-0.07975377516319206,-0.43439999683414177
-0.08365362453507658,-0.4343000006964012
-0.08365364414188742,-0.4343000000833412
-0.08365368625158646,-0.43429999822685383
-0.08755361793578909,-0.434100001730228
-0.08755365754998588,-0.434099999420716
-0.08755367941860596,-0.4340999978653955
-0.09145359454884674,-0.4338000043938386
-0.0914536513323715,-0.4337999993472588
-0.09145370874341255,-0.43379999286504495
-0.09305352528440075,-0.43360001579742136
-0.09305377138154167,-0.4335999583412686
-0.09305377192805958,-0.43359995816719793
-0.09535326980029309,-0.4328001328203342
-0.09535404328233896,-0.432799899583948
-0.09925362362874067,-0.4318000071874347
-0.0992536517903965,-0.4317999997862583
-0.09925367932474827,-0.43179999219695125
-0.10315361720305524,-0.4307000097184544
-0.10315365551527406,-0.43069999860497404
-0.10315368191293972,-0.4306999905456633
-0.10635353483639337,-0.42970003650708405
-0.10635364930346687,-0.42969999752335153
-0.10635376539084146,-0.42969995125746013
-0.10705328268433809,-0.42940015813167587
-0.10705403248531885,-0.4293998730578511
-0.110953545208282,-0.42810003548353
-0.1109537588999247,-0.42809996700282626
-0.11485360137048253,-0.4269000154734239
-0.11485365407554333,-0.42689999862530265
-0.11485369866676003,-0.4268999833197207
-0.11795356450649176,-0.42580003092497715
-0.11795364965871155,-0.4257999988596465
-0.11795373746862678,-0.42579996186202007
-0.1188533270646097,-0.42540014426380546
-0.11885398597420853,-0.4253998799892937
-0.12275362793969781,-0.42400000851450265
-0.12275364789508211,-0.42400000123317716
-0.1227536788657726,-0.42399998953566265
-0.1266536216320076,-0.4225000115486492
-0.1266536815235174,-0.42249998805395395
-0.1281535542683523,-0.42190003895602
-0.12815374986743502,-0.421899963171671
-0.1305535940870839,-0.42100002158930266
-0.13055364837431072,-0.42100000043880664
-0.1305537109573262,-0.42099997415166834
-0.13445362261592714,-0.41930001265945765
-0.13445365742394086,-0.41929999721401845
-0.13445367458130184,-0.41929998935707763
-0.1372535073140731,-0.4180000670168624
-0.13725364880332372,-0.41799999556359446
-0.137253786231743,-0.4179999143618914
-0.1383534353360484,-0.41730013765915164
-0.1383538749806485,-0.4172998740229776
-0.1422535396358339,-0.41510006319184733
-0.1422536497373196,-0.4150999971552115
-0.14225375638780485,-0.41509992519258954
-0.14365363683880256,-0.41410001058473406
-0.14615362939665882,-0.4123000160277482
-0.14615363031873815,-0.41230001528856475
-0.14905358905503474,-0.41020004533275795
-0.14905371497585712,-0.4101999556771175
-0.15005363117350437,-0.4095000143387644
-0.15005367221308413,-0.4094999857691878
-0.15395358205656556,-0.4068000481852391
-0.15395372209047747,-0.40679995304469
-0.15485325768302868,-0.4062002626496559
-0.15485406944756364,-0.4061997771788113
-0.15785360592712827,-0.4046000243897101
-0.15785365153902017,-0.40459999943050673
-0.1578536961451598,-0.404599973763793
-0.16175357575446211,-0.40230004476343517
-0.16175365148931983,-0.4022999982148528
-0.16175372343015698,-0.4022999503112143
-0.16565358205656555,-0.39960004818523914
-0.16565372209047746,-0.39959995304469004
-0.16745365165626444,-0.39840000000083203
-0.169553626718418,-0.39700001662606305
-0.1732531288639078,-0.394500353238911
-0.17325421598904048,-0.39449971783445276
-0.1734535625775994,-0.3944000445401732
-0.17345356536353326,-0.3944000430745759
-0.1734537298788687,-0.39439994322020727
-0.17345373211516768,-0.39439994166812814
-0.17745362002507994,-0.39150002293344177
-0.1774536829120494,-0.39149997655899527
-0.1786535905472775,-0.3906000458325742
-0.1786536532858012,-0.3905999972081672
-0.178653707508053,-0.39059995242339157
-0.18135363080874015,-0.38830001775984324
-0.1813536726044206,-0.3882999823602876
-0.18325319516238056,-0.38670038441674237
-0.18325415203389153,-0.3866996747553745
-0.18525362602631099,-0.3854000166603019
-0.1852536773912094,-0.3853999835040727
-0.18915354192976191,-0.3829000703383339
-0.18915354273257912,-0.38290006979256863
-0.18915374344721889,-0.38289990820721587
-0.18915374349851014,-0.3828999081586138
-0.18925275737661132,-0.38280089428051256
-0.1892533751715942,-0.38280032794893126
-0.1892540397710555,-0.38279981735157825
-0.18925474616310956,-0.3827993663389766
-0.1930536276099943,-0.38060001392235915
-0.19305363665218062,-0.38060000861765964
-0.19585346061157305,-0.3789001159922528
-0.19585384786657248,-0.37889989297703214
-0.1969534567186681,-0.3783001063304346
-0.19695385127767723,-0.3782999027493847
-0.2008535500065378,-0.37640004952250383
-0.20085365097171234,-0.376399997372805
-0.2008537476777148,-0.3763999415529937
-0.2031533087558827,-0.37500020872280454
-0.20315401070545702,-0.3749998204762444
-0.20475351681223228,-0.3742000674228568
-0.20475378854017176,-0.3741999368236573
-0.20865356265681076,-0.3724000410775163
-0.20865364902632055,-0.3723999990661346
-0.2086537386569908,-0.37239995082651156
-0.21095322262022362,-0.37110024249946694
-0.21095410316224059,-0.37109980246698426
-0.21255335196622313,-0.37040013111524195
-0.2125539595360532,-0.3703998894799136
-0.21645357692085168,-0.3690000268289602
-0.21645364982446968,-0.36899999929605737
-0.2164537257684714,-0.36899996769552806
-0.2203532563113177,-0.36730017233069767
-0.22035406079604125,-0.3672998636209436
-0.22065362572011626,-0.36720000864625196
-0.22065364674732033,-0.3672000015045663
-0.22065368219522014,-0.36719998897290673
-0.22425364307099005,-0.3659000031011009
-0.2242536602469729,-0.3658999969170193
-0.22815358344084846,-0.3645000244884486
-0.22815365088026723,-0.3644999991297204
-0.22815371864372774,-0.3644999712919374
-0.23095362898587093,-0.36330000971673315
-0.23095364874929625,-0.36330000112686006
-0.23095367694472668,-0.3632999885060908
-0.23205319051170847,-0.36280020961200815
-0.2320541322097541,-0.36279983981637265
-0.23595362534750866,-0.3615000087704544
-0.23595365181118258,-0.3614999997799221
-0.23595367755086022,-0.3614999907053674
-0.23985362464380824,-0.3601000096976425
-0.23985364603598744,-0.36010000187446345
-0.23985368392247963,-0.3600999874528847
-0.2416536273758035,-0.35940000944325873
-0.24165364607831583,-0.35940000205357375
-0.2438533542384974,-0.3585001216717582
-0.24385395650912445,-0.3584998983832492
-0.24775365165602597,-0.3572000000009487
-0.2516536203841679,-0.3559000104249014
-0.25165365227574915,-0.35589999955175866
-0.2516536819459776,-0.3558999889864212
-0.25275355384036324,-0.355500035570281
-0.2527536516405235,-0.3554999975990147
-0.25275374524058564,-0.35549995655098154
-0.25555345312018846,-0.35420009217830883
-0.2555538541670128,-0.35419991691952063
-0.2594536123229156,-0.3526000161376118
-0.2594536911298923,-0.35259998421140404
-0.2619534966958591,-0.3516000619850173
-0.2619536484666868,-0.3515999951002899
-0.2619537972078648,-0.3515999168284918
-0.2633531983847,-0.35080025901315737
-0.2633541302227007,-0.35079979139496664
-0.2672536226159272,-0.34910001265945767
-0.2672536805275974,-0.34909998696218025
-0.27035350393592217,-0.34770006671325937
-0.2703536489569357,-0.3476999952631901
-0.2703537892271951,-0.3476999140190009
-0.27115313459207036,-0.3472003231659539
-0.27115420528136963,-0.34719974448156604
-0.2750535031781424,-0.3454000685292093
-0.27505380237050553,-0.3453999365422236
-0.2788535433869153,-0.34380004558794586
-0.27885354542902024,-0.34380004466896924
-0.27885364412869307,-0.34379999133847416
-0.27885373568019484,-0.3437999159769291
-0.2789525080945335,-0.34370114356259046
-0.2789533036707459,-0.34370043150880414
-0.2789541730323305,-0.3436998116922672
-0.27895510553917463,-0.34369929169891156
-0.28285337382905196,-0.34180013535256104
-0.2828539375735618,-0.34179988270144923
-0.286753507501075,-0.34020005914144386
-0.2867536479486057,-0.3401999961510671
-0.2867537883685111,-0.340199921879551
-0.2874532040398981,-0.33980025578161555
-0.2874541239742251,-0.33979979336174104
-0.2906535495561409,-0.3384000446696529
-0.2906537547603138,-0.3383999577017561
-0.2945536164038735,-0.33680001446337265
-0.2945536471937789,-0.3368000015466422
-0.2945536906989616,-0.3367999824316332
-0.2965535445806993,-0.33590004818485125
-0.29655375987209265,-0.3358999544362922
-0.29845357153013513,-0.3351000337381691
-0.2984537323768252,-0.33509996771263084
-0.30245362090516287,-0.33350001230129583
-0.3061519076259216,-0.3320007070401824
-0.30615278430023873,-0.33200039987155194
-0.30615368644497915,-0.3320001784098326
-0.30615460570224023,-0.33200004470675204
-0.3061555335555808,-0.332000000001
-0.30635353364756907,-0.332000000001
-0.30635364916671975,-0.33199998872855685
-0.3063537612997303,-0.3319999550189186
-0.3102536516560893,-0.3304000000009252
-0.3141535693952265,-0.3288000337489714
-0.3141537345247543,-0.32879996777422227
-0.3159536205685037,-0.328100012090542
-0.31595368282646347,-0.32809998812649727
-0.31805362173604956,-0.32730001139903586
-0.3180536542821438,-0.3272999987526095
-0.3180536785936184,-0.32729998894963114
-0.32195359202968976,-0.32570002446303775
-0.3219537116038573,-0.3256999763373326
-0.3257519440069374,-0.3242006740729589
-0.3257528021493177,-0.324200381129084
-0.3257536839973447,-0.3242001700165172
-0.3257545817663611,-0.32420004259888924
-0.3257554875311641,-0.32420000000099997
-0.32585353044453114,-0.32420000000099997
-0.3258536492781953,-0.3241999882376519
-0.32585375673811917,-0.3241999434182999
-0.3297535712230306,-0.3221000433110399
-0.32975373289475296,-0.32209995822104515
-0.33325360289343464,-0.32030002507886596
-0.33325370070069427,-0.32029997547862576
-0.3336535560326932,-0.3201000478126263
-0.33365365180630185,-0.32009999724341476
-0.33365374145346705,-0.32009994474101583
-0.3375535778987291,-0.31770004539008534
-0.33755372621639285,-0.31769995594257605
-0.3397536434133775,-0.3164000048716306
-0.33975365990872736,-0.31639999514644396
-0.3414536295927147,-0.3154000129793926
-0.34145363493063274,-0.31540000980120747
-0.3453534685139256,-0.3130001127038105
-0.3453538396374993,-0.31299989556681634
-0.3462536160101001,-0.31250001980426045
-0.34925360781251164,-0.3108000248456225
-0.3492536949718816,-0.31079997424560185
-0.3529533496213645,-0.3086001795891524
-0.35295396595157097,-0.30859984285318737
-0.35315360716188804,-0.3085000222480289
-0.35315369637739413,-0.3084999782136251
-0.3570536516561477,-0.306600000000899
-0.36095346824036023,-0.3047000893573083
-0.3609538386843709,-0.30469991847577704
-0.36485362558077394,-0.30300001136708854
-0.3648536775956455,-0.30299998832812547
-0.3688536312836453,-0.30120000916852563
-0.3688536720708103,-0.3011999909277163
-0.3697534853153847,-0.3008000739301277
-0.3697538206663031,-0.3007999323968397
-0.3727535476699169,-0.29960004159539416
-0.3727536494432562,-0.2995999981199832
-0.3727537524117719,-0.2995999483313484
-0.376653209173852,-0.29760022691489707
-0.3766541151169515,-0.29759981976614563
-0.37845361231243757,-0.2969000153012344
-0.37845365373876283,-0.29689999877235496
-0.37845368825757714,-0.2968999843145734
-0.3805536193649677,-0.2960000138399774
-0.3805536551015917,-0.29599999821534767
-0.380553680036916,-0.29599998690208307
-0.3844535895123228,-0.2942000286826646
-0.3844537142004576,-0.29419997220342864
-0.38715360212711236,-0.29300002201380426
-0.38715365030958854,-0.2929999999480065
-0.387153701203623,-0.29299997522716137
-0.3883535765486233,-0.2924000375546613
-0.38835365183366016,-0.29239999826001617
-0.38835372313643024,-0.29239995784586426
-0.3922535446390671,-0.29010006311354
-0.3922537602625658,-0.2900999396640017
-0.3940535669736685,-0.28910004704672243
-0.3940536493808362,-0.28909999907537226
-0.3940537334756913,-0.2890999454545476
-0.3961536272150683,-0.28770001629496283
-0.3961536486644096,-0.28770000180603017
-0.3997535620582369,-0.28520006222167793
-0.39975372857224845,-0.2851999230848755
-0.400053036310729,-0.28490061534639494
-0.4000536767447381,-0.28490003006199277
-0.40005436715276854,-0.2848995046570986
-0.40395362248553973,-0.2822000201959493
-0.4039536805269233,-0.2821999793789335
-0.4053534516029496,-0.28120014289605755
-0.40535385872553303,-0.28119986747650033
-0.40785359683239925,-0.279600035088106
-0.4078536513011334,-0.27959999918338696
-0.40785370437661955,-0.2795999621080776
-0.41105364009767387,-0.2773000083085698
-0.411053663239367,-0.27729999172718806
-0.41175363110197744,-0.2768000146824663
-0.41175363814906163,-0.2768000095929165
-0.41565357755299953,-0.27390005510326143
-0.41565372680101226,-0.27389994632601283
-0.41635360854501113,-0.2734000307945851
-0.41635365318273043,-0.2733999981645039
-0.41635369157565066,-0.2733999688138151
-0.41955364344335383,-0.27090000641717205
-0.4195536598831419,-0.27089999360215294
-0.42135361369361823,-0.2695000295273381
-0.42135368991140876,-0.26949997085405797
-0.42345363108552625,-0.26790001567377797
-0.4234536386999947,-0.2679000098075163
-0.4263534938805996,-0.2656001251332602
-0.42635381451515053,-0.2655998815580069
-0.4274536261855972,-0.2648000185249547
-0.4274536499936818,-0.2648000009712725
-0.4274536781356472,-0.26479997963207896
-0.4313535537121275,-0.2618000753424788
-0.431353555681639,-0.2618000737455657
-0.43135363973620516,-0.26179999424755357
-0.43135365165670975,-0.26179987734209037
-0.43135365165670975,-0.26170384963307114
-0.431353695069854,-0.2617029352612598
-0.4313538249187156,-0.26170202911569557
-0.431354040035095,-0.2617011393486172
-0.4313543384836737,-0.2617002739649125
-0.4313547175794263,-0.2616994407501018
-0.4313551739117758,-0.2616986472002942
-0.43135570337527784,-0.26169790045474817
-0.43135630120655544,-0.2616972072316427
-0.43505356427153463,-0.257800092109097
-0.4350537414341437,-0.2577999102229802
-0.43525355334146326,-0.2576000983156607
-0.4352537251660141,-0.25759988174618714
-0.4375536181635814,-0.25390005388053544
-0.43755368585496796,-0.25389994656551423
-0.4391536463909667,-0.2514000082280161
-0.43915365693878866,-0.2513999917837265
-0.4400536430461889,-0.2500000133944372
-0.44005364474348413,-0.25000001043686876
-0.44255332650237605,-0.24610050724105356
-0.4425540373741656,-0.24609953713941507
-0.4430535706124336,-0.24550009725349337
-0.4430537352235681,-0.24549990490705534
-0.44595327850923105,-0.24220042461647343
-0.4459540718230411,-0.24219962185074717
-0.44695361637756226,-0.24130003175167808
-0.4469536872457676,-0.24129996859834138
-0.4503534770794026,-0.23830015403925175
-0.4503538334579182,-0.23829985455951394
-0.45085361144443037,-0.23790003217030417
-0.450853652080275,-0.23789999894429106
-0.45085368971710926,-0.23789996681959383
-0.4547535652970984,-0.23450007528832112
-0.45475369473123844,-0.23449995692447131
-0.4548534622254621,-0.23440018943024762
-0.45485385127581857,-0.23439982139387602
-0.4586535251973098,-0.2310001131483313
-0.45865378201485735,-0.23099989136867874
-0.4592535270552011,-0.23050010383505898
-0.45925364847634326,-0.23049999553406117
-0.4592537607263701,-0.23049988101530505
-0.46255350995340344,-0.22690015458581408
-0.4625537999404653,-0.2268998517166587
-0.46285357337782285,-0.22660007827930115
-0.46285371470321957,-0.22659990893313153
-0.4655536281830155,-0.22270003390675966
-0.4655536513317004,-0.22269999985154462
-0.465553673987205,-0.2226999652639678
-0.4664535842273741,-0.2213001048903714
-0.46645372177316846,-0.22129989688786858
-0.46815363778902974,-0.21880002039395482
-0.4681536656280908,-0.21879997967830175
-0.47035362104523254,-0.21560004452609577
-0.47035365263109896,-0.21559999746277567
-0.47035367888592855,-0.21559995643353677
-0.47085357645193104,-0.2148001203279327
-0.47085373036617234,-0.21479988193610888
-0.4734536272634936,-0.21090003659012704
-0.47345365145700974,-0.21089999957335473
-0.47345367457174625,-0.2108999627633488
-0.47425365165656136,-0.20960000000052412
-0.4758536402474536,-0.2070000185403243
-0.47585366314919375,-0.2069999815123764
-0.47815359285820597,-0.20330009458918277
-0.4781536196903069,-0.20330004911652721
-0.47815374542024847,-0.20329981247092252
-0.47825346160546034,-0.20310038010049872
-0.47825387436786615,-0.2030996380946538
-0.4806536008158504,-0.1992000826166795
-0.48065360083625963,-0.1992000825819702
-0.4806536882775777,-0.19919991098575304
-0.4806536888637478,-0.1991999096402483
-0.4820536423775959,-0.19580002253518866
-0.4820536607075897,-0.1957999773729927
-0.4822536138409525,-0.1953000945395857
-0.48225361407705974,-0.19530009391118172
-0.4822536428314145,-0.1952999997142415
-0.48225366477874165,-0.19529989764821443
-0.48275365165670164,-0.19140000000012716
-0.483253647600733,-0.18750003163668175
-0.483253651777886,-0.1874999972546493
-0.4832536546312694,-0.1874999709980942
-0.48365362681650526,-0.1836002421920452
-0.48365368867691527,-0.1835997593687409
-0.4842536333509553,-0.17970011898748006
-0.4842536729247906,-0.1796998815064953
-0.484953651656694,-0.17580000000017668
-0.48565364916405,-0.17190001388776494
-0.4859536473116799,-0.17020002462192335
-0.4859536561292636,-0.17019997540104398
-0.486353640228373,-0.16800006285594196
-0.486353651065906,-0.16799999841335544
-0.48635365959282373,-0.1679999380983743
-0.4868536476007331,-0.16410003163668174
-0.48685365177788603,-0.1640999972546493
-0.48685365463126945,-0.1640999709980942
-0.4872536490435643,-0.16020002547821888
-0.4872536491002142,-0.16020002436095215
-0.4876536504380684,-0.15620001218646387
-0.4876536529062985,-0.15619998781656141
-0.48805363907458593,-0.1523001226757579
-0.4880536485107644,-0.1522999998134144
-0.4880536516567097,-0.15229987670650286
-0.4880536516567097,-0.14840012208014364


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.47941393702005375,-0.10940003527337967
-0.4794139389128968,-0.10939999233904522
-0.47941393953796363,-0.10939997234823515
-0.4795139323785927,-0.1055002515637023
-0.4795139581293355,-0.10549974909494507
-0.47981393882894074,-0.1016000000000767
-0.48011393665151686,-0.09770002830658743
-0.4801139382372951,-0.09770000600971562
-0.4801139405920364,-0.09769996561971889
-0.48031393850672366,-0.09380000628331728
-0.48051393717983054,-0.08980003298228828
-0.48051393887601,-0.08979999378539792
-0.4805139395161866,-0.08979997319754071
-0.4806139380317782,-0.08590003108946816
-0.4806139386156879,-0.08590000086133194
-0.4806139388289437,-0.08589996803633244
-0.4806139388289437,-0.08200003196366544
-0.480613938615688,-0.08199999913867671
-0.4806139380317781,-0.0819999689105295
-0.4805139388289434,-0.07809999999997437
-0.48041393882894334,-0.07419999999997437
-0.48031394043104464,-0.07030006248192508
-0.4803139380663079,-0.07030000083247367
-0.4803139339744369,-0.07029993689137304
-0.4800139388289408,-0.0663999999999233
-0.47941393882894073,-0.058599999999923304
-0.47911396781280635,-0.05470037679017591
-0.4791139388289437,-0.05469962209662689
-0.4791139388289437,-0.05420007206857639
-0.479113937779603,-0.054200000435700786
-0.4791139345731597,-0.05419992765164203
-0.4789139410011851,-0.05080003692807482
-0.47891393693440854,-0.050799963056538236
-0.47851394528033897,-0.043000125802182
-0.47851393560006744,-0.04299987407381438
-0.4784139420620635,-0.03910012609166063
-0.4784139388289437,-0.039099873866868834
-0.4784139388289437,-0.01950003196366543
-0.478413938615688,-0.019499999138676716
-0.47841393803177806,-0.01949996891052948
-0.4783139420620635,-0.015600126091660626
-0.4783139388289437,-0.015599873866868827
-0.4783139388289437,-0.00780003196366543
-0.478313938615688,-0.007799999138676716
-0.4783139380317781,-0.007799968910529482
-0.4782139420620635,-0.003900126091660626
-0.4782139388289437,-0.0038998738668688275
-0.4782139388289437,-3.196325755444361e-08
-0.47821393861569866,8.605081666268353e-10
-0.47821393803176765,3.1089878249938e-08
-0.478013939537412,0.0077999723697496645
-0.47801393891444993,0.007799992296035982
-0.47801393701895173,0.00780003529487031
-0.4778139388289424,0.011700000000051215
-0.4776139405953832,0.01559996555445584
-0.477613938228693,0.015600006140128643
-0.47761393665652907,0.015600028241428638
-0.4773139484649111,0.019499874732461734
-0.4773139323944398,0.019500125472851345
-0.47711394212631547,0.02339993570127656
-0.4771139377716348,0.023400003308082253
-0.47711393260481616,0.02340006068529499
-0.4767139388289385,0.02730000000010203
-0.47631395255743275,0.03119986614728271
-0.4763139287655794,0.03120013417822852
-0.47601394150770215,0.03519996428325856
-0.4760139382114364,0.03520000432295243
-0.47601393561947336,0.03520003129238698
-0.47561394503050264,0.039099939534851615
-0.4756139383727647,0.03909999739575581
-0.4756139292024911,0.039100062572018354
-0.4752139388289321,0.04170000000015206
-0.4750139388289321,0.043000000000152055
-0.4744139388289321,0.046900000000152056
-0.4738139388289321,0.05080000000015206
-0.47321397657413306,0.054699754656345856
-0.47321391350228204,0.05470024693500241
-0.47281393882893846,0.05860000000010203
-0.4724139388289385,0.06250000000010203
-0.472013951597454,0.06639987550707602
-0.4720139292306726,0.06640012477756349
-0.47171393882894075,0.0703000000000767
-0.4714139441022069,0.07419993144761733
-0.4714139378470661,0.07420000018832047
-0.4714139297803228,0.07420006786472329
-0.4712139979828241,0.07569955634596348
-0.47121392019592756,0.0757004471924092
-0.47111394071694773,0.07809995468792473
-0.4711139381938336,0.07810000425387119
-0.47111393567922677,0.07810004094635829
-0.4708139484649111,0.08199987473246179
-0.4708139323944398,0.0820001254728514
-0.4704139454417861,0.08979987104959934
-0.4704139356019541,0.08980012907959774
-0.47031393963447804,0.09379996777863968
-0.47031393862089355,0.09379999989846913
-0.47031393717342457,0.09380003228264894
-0.470113945280339,0.09769987419781796
-0.4701139356000675,0.09770012592618557
-0.47001394206206354,0.10159987390833937
-0.4700139388289437,0.10160012613313117
-0.4700139388289437,0.10549987386686882
-0.47001394206206354,0.10550012609166062
-0.4701139380317782,0.10939996891053184
-0.4701139386156879,0.10939999913866806
-0.4701139388289437,0.10940003196366756
-0.4701139388289437,0.11329987386686882
-0.47011394206206353,0.11330012609166062
-0.4703139380317782,0.12109996891053185
-0.4703139386156879,0.12109999913866806
-0.4703139388289437,0.12110003196366756
-0.4703139388289437,0.12499987386686882
-0.4703139420620635,0.1250001260916606
-0.47041393803133497,0.12889996889324482
-0.47041393861614017,0.12889999917325082
-0.4704139388289437,0.12890003194637567
-0.4704139388289437,0.13279990566769106
-0.4704139370252874,0.13279999973062392
-0.4704139315786396,0.13280009425399247
-0.4701139435699746,0.13669993836663685
-0.4701139381620413,0.136699998740368
-0.47011393081747804,0.13670006248949626
-0.4696139388289356,0.14060000000012718
-0.4691139388289356,0.14450000000012717
-0.46861394264518885,0.14839997023335172
-0.4686139388905441,0.14839999816762375
-0.46861393398839984,0.14840003146361183
-0.4680139470131517,0.15229994680272477
-0.4680139386448791,0.1522999974998662
-0.46801392779668793,0.15230005516137818
-0.46731412991509486,0.15579904456934335
-0.46731398671700924,0.15580000474195232
-0.4673139388289437,0.1558009743521131
-0.4673139388289437,0.15619989243687957
-0.46731392038116254,0.15620010541597928
-0.4666139562975335,0.16019990017957395
-0.46661392341982544,0.16020010015934533
-0.46601394810794555,0.1640999396865645
-0.46601393810840525,0.16409999971950132
-0.46601392653671664,0.16410005992470847
-0.46521395082308437,0.16799994152866574
-0.46521393820388957,0.16799999946734115
-0.46521392390953553,0.16800005818581804
-0.46421395325137804,0.17189994375263237
-0.46421393835311114,0.17189999913094253
-0.4642139215440245,0.1719000561761378
-0.4634140426163984,0.1744996626909226
-0.4634138594724786,0.17450034387812927
-0.4631139388289181,0.17580000000022486
-0.4622140487638714,0.17969952361542701
-0.4622138766576565,0.17970048493610363
-0.461713954660464,0.18359987651420576
-0.4617139261266886,0.18360012384703853
-0.4613139388289385,0.18750000000010203
-0.4609139388289385,0.19140000000010202
-0.46051395263998424,0.19529986534240548
-0.4605138961111719,0.19530012813507305
-0.46051389604976967,0.19530012833768443
-0.4595139388288924,0.19830000000031622
-0.4592139653094373,0.19919992055868152
-0.45921393707367014,0.1992000006933776
-0.459213907523856,0.19920007630634842
-0.4576139589796657,0.20309995088281216
-0.45761393823517793,0.20309999993345892
-0.45761391665454204,0.20310004804475656
-0.4558140458614411,0.20699976809647525
-0.45581384397114627,0.20700023714468616
-0.4556139544449016,0.2074999609602979
-0.455613939245034,0.20749999803786512
-0.45561392106143217,0.207500040273237
-0.4541139494813669,0.21089997585471829
-0.4541139403553436,0.21089999624351924
-0.45231397294673736,0.2147999260783249
-0.45231393842446976,0.2147999977358838
-0.45231389896063734,0.21480007309215005
-0.451713990665028,0.21589990496743386
-0.4517138890958568,0.21590009615087805
-0.4502139930952161,0.21879989508545
-0.4502138870965154,0.21880010618784665
-0.4483139685960681,0.22269993889929116
-0.4483139363381054,0.2227000028537993
-0.44831390760941164,0.22270005619541683
-0.44781397978632576,0.2235999262769715
-0.44781389914098163,0.223600074415179
-0.44621394805302866,0.22659998270509082
-0.4441139935104312,0.23049989844891403
-0.4441139368695932,0.23049999797734758
-0.44411387444833783,0.23050009657121162
-0.44391399198851156,0.23079992026095103
-0.44391388723221126,0.2308000807603952
-0.4416140277584952,0.23439986080621167
-0.4416138546210008,0.2344001421011778
-0.4400139725866484,0.23709994303414741
-0.44001393706503544,0.2371000011781531
-0.4400139031719016,0.23710005348586594
-0.43921408940199813,0.2382997741407212
-0.4392138009364051,0.23830023381805582
-0.43691417143339417,0.24219960558403078
-0.4369137438578538,0.24220041431378955
-0.43611396651382806,0.24389994116984437
-0.4361139119237195,0.24390005919170993
-0.43511434702134527,0.24609910197693322
-0.43511398554079633,0.24610001582895535
-0.43511371701811785,0.24610096118035923
-0.43421394549542225,0.24999997111204025
-0.43421393871227837,0.2499999997178217
-0.4342139314039255,0.2500000289576973
-0.4332139388289124,0.25390000000024837
-0.43221396987938876,0.2577998789033907
-0.4322138841666859,0.2578001122017073
-0.43031398393587195,0.26169990741232535
-0.43031398340994903,0.2616999084368157
-0.4303138795810978,0.2617000829104455
-0.43031387900336154,0.2617000837561355
-0.42831396326936716,0.2644999657837277
-0.42751400611591756,0.26559990748073614
-0.4275138737093506,0.2656000940619468
-0.42481398795680053,0.2694999290378525
-0.42481389095307004,0.26950007181411334
-0.4244139530424856,0.27009997867999
-0.42441393851789366,0.27010000022293135
-0.4244139243822634,0.2701000207281598
-0.42211396711167964,0.27339995942073647
-0.42211390973567126,0.2734000400035749
-0.42051395676368586,0.2755999753400548
-0.4205139375969033,0.2756000013539019
-0.42051392141232213,0.2756000227759207
-0.4192141326930884,0.2772997464856878
-0.4192137617992686,0.2773002655448154
-0.4166140062345161,0.2811998988919442
-0.4166140047385771,0.2811999010200455
-0.416613932865865,0.2811999887767723
-0.4166138190568653,0.2811999999717509
-0.41661381786735485,0.281200000001
-0.4165191687181311,0.281200000001
-0.4165182088331295,0.28120004693096123
-0.41651725810409657,0.2812001872731984
-0.41651632559966584,0.28120041968904164
-0.41651542021463334,0.2812007419615668
-0.41651455058511383,0.28120115101674203
-0.4165137250061641,0.28120164295274946
-0.4165129513526599,0.28120221307720344
-0.4165122370041803,0.2812028559519091
-0.4165115887746167,0.28120356544473535
-0.4165110128471782,0.28120433478810675
-0.4138139722643538,0.2851999504663651
-0.41381393986879644,0.2851999972247971
-0.41381390125225304,0.28520005010258764
-0.41261413254699136,0.2867997417096032
-0.4126137624587185,0.2868002704346426
-0.4111140154041348,0.28909988258500435
-0.4111139348770725,0.2890999986916049
-0.4111138502771494,0.2891001070004449
-0.40871399088875704,0.2919999370947523
-0.40871388781979195,0.2920000637617905
-0.4079140242953016,0.2929998931674035
-0.40791393509382246,0.29299999852539954
-0.4079138430716292,0.29300009575772873
-0.40481417050256874,0.29609976832678914
-0.4048137230786197,0.2961002465721746
-0.4041139931335314,0.2968999379379898
-0.40411393703260096,0.2968999999254142
-0.40411388134470505,0.29690005748465287
-0.3970142060466891,0.30399973278266884
-0.39701369289244864,0.3040002869262809
-0.3964139595302539,0.3046999758488415
-0.3931163493027948,0.3084972243032117
-0.39311573007580713,0.3084980155906487
-0.3931151947712847,0.30849886590055603
-0.39311474897072246,0.3084997663669513
-0.3931143973223785,0.3085007076008821
-0.39311414349280793,0.30850167978832255
-0.3931139901286322,0.3085026727925017
-0.3931139388289437,0.30850367625959746
-0.3931139388289437,0.3085998870394219
-0.3931139388211695,0.30859988737798233
-0.3931139288548911,0.3085999957224594
-0.3931139285489667,0.30859999736687765
-0.3931138794709334,0.3086000964570497
-0.3907139547120241,0.31249997419027736
-0.39071394076512744,0.3124999965443182
-0.39071392011262307,0.31250002869865556
-0.3892139541000988,0.3147999765845262
-0.3892139409431805,0.3147999965101057
-0.3892139206813988,0.31480002639673954
-0.38811413246787657,0.31639971834368097
-0.3881137651999214,0.31640029441470197
-0.3858139894568625,0.32029991415293235
-0.38581398911103504,0.32029991471308666
-0.38581387567684816,0.3203000757368148
-0.385813874771371,0.3203000768694493
-0.38531402523735314,0.3208998963102708
-0.38531385529668966,0.32090010602205377
-0.38271402893236045,0.3241998856383177
-0.38271393518412883,0.324199997643876
-0.382713836344657,0.32420010248470094
-0.38141397164542945,0.3254999671839285
-0.38141390539862435,0.3255000321925847
-0.37871400569015373,0.32809993561555645
-0.3787138731936276,0.32810006563573035
-0.37751396941000914,0.32929996941934875
-0.37751393950851597,0.3292999987997229
-0.3775139062067644,0.3293000303728091
-0.3746140673918816,0.331999880303907
-0.37461381461946947,0.3320001242098885
-0.3736139675440788,0.3329999712852792
-0.37361393913073254,0.3329999992334091
-0.37361390862432087,0.33300002825637137
-0.370514269888648,0.33589969029942013
-0.3705136376470993,0.33590033882995507
-0.3697140129935042,0.3367999165652496
-0.36971393742971825,0.33679999778627767
-0.36971385694281317,0.3368000767686806
-0.36651429379667083,0.339799667218189
-0.36651361842270314,0.33980036617893633
-0.36581398009540045,0.3405999528387109
-0.3658139378275802,0.34059999992099516
-0.3658138956561501,0.34060004456586934
-0.3627140856569893,0.3437998484359708
-0.3627137986330857,0.3438001577207204
-0.36191398680142756,0.34469994603133586
-0.36191393814188966,0.3446999991815094
-0.3619138876812073,0.3447000511481506
-0.3589141218054824,0.34769981702387553
-0.35891376572181016,0.34770019234164323
-0.35801398235701964,0.34869995163585493
-0.35801393767483897,0.34869999998131
-0.358013893370164,0.348700045459194
-0.35411396754407876,0.3525999712852792
-0.3541139391307325,0.3525999992334091
-0.35411390862432085,0.3526000282563714
-0.3510140357255516,0.35549990935522
-0.35101393783185286,0.35549999610368754
-0.35101383128666164,0.3555000806572116
-0.3502140010539085,0.35609995333177646
-0.3502138773487206,0.35610004764766306
-0.34621442981595024,0.3591996194855601
-0.34621349959041126,0.3592004392389467
-0.34601405813659836,0.3593998806927596
-0.3460139357889287,0.3593999949247589
-0.34601380345297267,0.3594001024471782
-0.34231401006794865,0.362199946089899
-0.34231386857975227,0.36220005519627935
-0.34091395829491716,0.36329998470579267
-0.34091394264999314,0.3632999968714132
-0.3384139616460821,0.36519998265947085
-0.338413916111995,0.3652000174750684
-0.33581412043697084,0.3671998603020101
-0.3358137639192016,0.36720014800101486
-0.3345141216704412,0.36829984528842746
-0.33451376373051367,0.368300163425636
-0.3315144220189813,0.3710995490230662
-0.33151352029074066,0.37110051154704954
-0.33061397449687746,0.37219995640621567
-0.3306139021718071,0.37220004276702934
-0.3282139832973048,0.3749999481206154
-0.32821389508488086,0.3750000524932375
-0.3267139607003615,0.37679997375466073
-0.3267139165946707,0.3768000259403551
-0.32491397074047423,0.37889996277025106
-0.324913907289572,0.37890003754723545
-0.32281397036700554,0.38139996245505264
-0.32161401570990406,0.3827999103058681
-0.3216139361013816,0.3827999987915494
-0.32161385444788543,0.3828000812562592
-0.3189140056901537,0.38539993561555647
-0.3189138731936276,0.38540006563573037
-0.31761404171623997,0.3866998971131179
-0.3176138148380011,0.3867000763026772
-0.3150139577313349,0.388299988368318
-0.31501391997825157,0.3883000117185536
-0.31131490088697933,0.3905994019644796
-0.3113139792255575,0.39060005090886213
-0.31131313782800435,0.3906008010013536
-0.311114012247783,0.3907999265815749
-0.3111139337707226,0.39079999285640554
-0.3111138491377115,0.39080005289540043
-0.3072139979270184,0.3930999651478605
-0.3072138802216572,0.39310003567456253
-0.3049139884644163,0.39449996978766566
-0.30491388955280413,0.3945000307981415
-0.303313967801179,0.39549998189290725
-0.29941398522245893,0.39789997145069994
-0.29941393908954617,0.39789999914070123
-0.2994138906318202,0.3979000267767681
-0.29851418607040264,0.3983998626442223
-0.29851369988436655,0.39840015133211587
-0.2955139599184762,0.4002999866438465
-0.29551395745785614,0.40029998818480206
-0.2922145706179755,0.40229961709811973
-0.29221395491444585,0.402300022543454
-0.29221337129334946,0.40230047294679694
-0.2916140675988139,0.4027998926922432
-0.2916139352351097,0.40279999556300805
-0.2916137969473884,0.4028000886765263
-0.2876139919747498,0.4052999667844254
-0.2876138861096209,0.4053000338915391
-0.2862143671556186,0.4061997246476835
-0.2862135412110492,0.4062003180947963
-0.2837139914027948,0.4081999579413998
-0.28371393779551585,0.40819999963710835
-0.2837138845336172,0.40820003878289074
-0.28091397304643956,0.4101999755594462
-0.2809139048207606,0.41020002473373335
-0.2798139809648279,0.4109999693562298
-0.27981389701911225,0.4110000310898644
-0.27591451632811126,0.41389957057804466
-0.2759134299526052,0.4139005088767527
-0.275714043702612,0.41409989512674594
-0.27571393595625265,0.41409999656574664
-0.2757138219959597,0.4141000915722851
-0.27201405486645797,0.4169999090521648
-0.2720138255675314,0.41700009438497865
-0.2708140166162793,0.41799993517768874
-0.2708139360446834,0.41799999955801703
-0.27081385760712456,0.418000057156614
-0.2681139671634389,0.41989998006142987
-0.26811391063472945,0.4199000201392391
-0.26531397304643956,0.4218999755594462
-0.2653139048207606,0.42190002473373334
-0.2642139794372891,0.4226999704671672
-0.26421393847704006,0.4226999996219908
-0.2642138971088925,0.4227000278139027
-0.26031407084860997,0.4252999119874244
-0.26031380971471463,0.425300092224964
-0.2596141108223013,0.4257998771481164
-0.2596137722687545,0.4258001301256356
-0.2564140111099147,0.42829994353097917
-0.25641393906507315,0.4282999976839369
-0.25641386122012655,0.42830005173974667
-0.254314092287861,0.4296998976945904
-0.25431378931074206,0.4297001079858792
-0.2525139646494129,0.4309999813523947
-0.2525139127683574,0.43100001831336393
-0.2488140142950845,0.4335999469702584
-0.24881385685497018,0.43360004098183874
-0.24881385661040345,0.4336000411098882
-0.2486139764292961,0.43369998120044184
-0.24861393218080752,0.4337000028540849
-0.24861390722110596,0.4337000145888726
-0.24471398650062087,0.4354999779983273
-0.24471389069737118,0.43550002098108404
-0.24081396666735855,0.4371999878659613
-0.24011397282709215,0.43749998543002433
-0.24011390493788967,0.4375000148279901
-0.2369140151919682,0.43889996659183084
-0.2369139383037733,0.43889999868979884
-0.23691386038044873,0.43890002816170176
-0.2330139703053367,0.4402999887014855
-0.23301390742876446,0.4403000115140975
-0.23001424741581109,0.4413998868521804
-0.23001363847905282,0.4414001334894903
-0.22911399592564166,0.44179997462433973
-0.22911393909507827,0.4417999990228885
-0.22911387993105295,0.44180002265372176
-0.22521400124266397,0.4432999759954098
-0.225213935237269,0.44330000035756484
-0.22521387856366892,0.4433000195869408
-0.22121420401347713,0.44459991381575314
-0.22121367894921917,0.44460010106502146
-0.21941397052419673,0.4452999876747524
-0.21731398669561566,0.44609998176576077
-0.2173139399958439,0.4460999990015691
-0.21731388887128758,0.4461000166532728
-0.21341396439551863,0.44739999147852916
-0.21341394191821894,0.4473999988344065
-0.21341390991696513,0.44740000889673204
-0.20951397194300272,0.4485999898117974
-0.20751403833110807,0.44919997015008206
-0.20751393711229946,0.44919999820057166
-0.2075138383643854,0.44920002115124474
-0.20561397497956824,0.4495999923901536
-0.20561393844844666,0.44959999979489723
-0.20561390279333805,0.4496000064687657
-0.20171396852475737,0.45029999467081866
-0.20171393980966518,0.4502999996432436
-0.20171390799264688,0.45030000474490356
-0.19781397029154918,0.4508999951604571
-0.19781393699558078,0.45090000006259856
-0.19781390906128765,0.45090000381724615
-0.1939139388280709,0.4514000000009919
-0.19001393882807094,0.4519000000009919
-0.1822139634332416,0.45289999684648286
-0.18221391423910518,0.4529000032795207
-0.18071409781327286,0.45309997880296493
-0.18071378061824347,0.45310002636929714
-0.17831398385709796,0.45349999249615475
-0.17831394004334095,0.45349999938126645
-0.17831389226634925,0.4535000059704434
-0.17441393882807094,0.4540000000009919
-0.17051397108418143,0.4544999958655931
-0.17051393602882187,0.4545000001245501
-0.17051390925808665,0.4545000030338111
-0.16661397000938963,0.4548999968029082
-0.16661394337304197,0.4548999993634685
-0.16661390299998452,0.45490000268809977
-0.1626139482089379,0.45519999929742827
-0.16261392944847958,0.4552000007225002
-0.1587139388280204,0.45550000000099705
-0.15481393882802044,0.455800000000997
-0.15091406360550738,0.45609999040272886
-0.15091381433501988,0.4561000127695103
-0.1470139697437661,0.4564999968301517
-0.14701393922267247,0.45649999976582545
-0.14701390742879258,0.45650000241632227
-0.14311398771892128,0.4567999962401585
-0.14311388997704527,0.456800004248908
-0.1408141232279704,0.4569999839662189
-0.14081375516160707,0.45700002295929987
-0.13921399710503707,0.4571999927163711
-0.13921393835507087,0.45719999934889116
-0.1392138806744864,0.4572000044743458
-0.13531393882802042,0.45750000000099705
-0.1314139670476334,0.45779999783025754
-0.13141394501158488,0.4577999993978781
-0.13141390436062264,0.45780000176855623
-0.127514064300795,0.4579999935664961
-0.12751381356040542,0.4580000096369674
-0.1236140019365554,0.45829999514649433
-0.1236139379954983,0.45829999923836273
-0.12361387634600302,0.4583000016031013
-0.11971406475412931,0.45839999677212373
-0.1197138130257617,0.45840000645239526
-0.11581397410132341,0.45859999819211006
-0.11581393116698896,0.4586000000849531
-0.11581391117617888,0.45860000071001994
-0.11191406475412931,0.45869999677212375
-0.1119138130257617,0.4587000064523953
-0.1080139741013234,0.45889999819211
-0.10801393116698896,0.4589000000849531
-0.10801391117617888,0.4589000007100199
-0.10411393882796936,0.45900000000099966
-0.10021394197872924,0.45909999992021094
-0.09621397298759306,0.45919999914700904
-0.09621393197301742,0.4591999998873878
-0.09621391151083329,0.459200000001
-0.09231406496107492,0.459200000001
-0.09231381273628311,0.4592000032341198
-0.08451396991741189,0.45939999920383445
-0.08451393968927567,0.45939999978774415
-0.08451390686427618,0.45940000000099995
-0.07671406496107491,0.45940000000099995
-0.07671381273628311,0.4594000032341198
-0.07281396991741189,0.4594999992038345
-0.07281393968927567,0.4594999997877442
-0.07281390686427618,0.459500000001
-0.06891406496107491,0.459500000001
-0.06891381273628311,0.4595000032341198
-0.06501396991741189,0.4595999992038345
-0.06501393968927567,0.4595999997877442
-0.06501390686427617,0.459600000001
-0.029813970791609166,0.459600000001
-0.029813937966620453,0.4595999997877443
-0.029813907738473217,0.4595999992038344
-0.025914064919604362,0.4595000032341198
-0.025913812694812563,0.459500000001
0.028785935038925094,0.459500000001
0.028786187263716893,0.4595000032341198
0.03268603008258812,0.4595999992038345
0.032686060310724324,0.4595999997877442
0.03268609313572384,0.459600000001
0.059985935038925096,0.459600000001
0.05998618726371689,0.4596000032341198
0.06388603008258811,0.4596999992038345
0.06388606031072433,0.4596999997877442
0.06388609313572383,0.459700000001
0.11858602920839083,0.459700000001
0.11858606203337956,0.4596999997877443
0.11858609226152676,0.45969999920383436
0.12248593508039562,0.4596000032341198
0.12248618730518743,0.459600000001
0.13028602922568272,0.459600000001
0.13028606199879678,0.45959999978819654
0.1302860922788138,0.4595999992033911
0.13418593508039567,0.4595000032341198
0.13418618730518747,0.459500000001
0.1380860292256827,0.459500000001
0.13808606199879675,0.45949999978819656
0.13808609227881377,0.45949999920339113
0.14198593508039564,0.4594000032341198
0.14198618730518744,0.45940000000099995
0.14588599985063191,0.45940000000099995
0.14588605775056665,0.4593999992793243
0.14588612581091728,0.4593999966861879
0.14978593222165565,0.45920000661384236
0.14978619025165404,0.45919999677401035
0.15378605802122647,0.4591000000797711
0.15768603347110832,0.45900000071128105
0.15768605360943644,0.45900000008140013
0.15768609639629919,0.4589999981946299
0.16158593536987423,0.4588000064523952
0.16158618709824185,0.4587999967721237
0.16548603347110935,0.458700000711281
0.16548605360943647,0.4587000000814001
0.16548609639629921,0.45869999819462987
0.1693860611721075,0.4585000000009987
0.1732860267047448,0.45830000176855573
0.1732860673556843,0.4582999993978789
0.17328608939174914,0.4582999978302573
0.17718606117213295,0.45800000000099705
0.18108599953869314,0.4577000047420309
0.1810860599124243,0.45769999933409755
0.18108612366155255,0.4576999919895343
0.18498594953328695,0.4572000143136709
0.18498606156254335,0.45719999733797284
0.18498617022133398,0.45719997576785154
0.18588548895738174,0.45700012715984095
0.18588664443649153,0.4569999416745615
0.1888860264624973,0.4567000034719609
0.1888860624134878,0.4566999996192347
0.18888609450549826,0.45669999572749
0.19668606117218346,0.45570000000099187
0.20058603140540796,0.4552000038172451
0.20058605933968,0.45520000006260036
0.20058609263566807,0.4551999951604561
0.20838600797478105,0.45400000818520797
0.20838605867192248,0.4539999998169354
0.20838611633343446,0.4539999889687442
0.21238600374841343,0.4532000114857484
0.21238606108418745,0.45319999930712895
0.21238611792055834,0.45319998581390525
0.21278556871717172,0.45310012311475195
0.2127865636815767,0.4530999282139358
0.2162860349873769,0.45260000374167864
0.21628608731529433,0.45259999597897516
0.2201860303367621,0.4520000047449032
0.22018606215376865,0.45199999964324516
0.2201860908688729,0.45199999467081814
0.2240859434299424,0.45130002113421586
0.22408606036710102,0.45129999719741376
0.2240861764542047,0.4512999674855612
0.22798602604469514,0.45020000990875625
0.22798606510719702,0.4501999985776363
0.22798609202182527,0.45019999036049485
0.23118594206500864,0.449200037222
0.23118605877374113,0.4491999974748319
0.2311861771345081,0.44919995030289434
0.2318860070954033,0.4489000231767964
0.2318860594966028,0.4488999999735771
0.23188611542364937,0.4488999735708491
0.23578600652258755,0.44700002662521254
0.23578606337058244,0.446999998055628
0.23578611197845692,0.44699997213956594
0.23888589741190222,0.4453000898050959
0.23888622822301678,0.44529991647563777
0.2396859841720532,0.44490003850111964
0.23968606218208763,0.444899997774656
0.2396861336461594,0.44489995726002324
0.24358602906808052,0.44260001893427486
0.24558599525784056,0.4414000395496956
0.24558612769815039,0.4413999614860484
0.24748601357380615,0.44030002755803715
0.24748605973278365,0.44030000014094506
0.24748610857274084,0.44029996961613366
0.2513859384722385,0.43780007865491716
0.25138618614857394,0.43779992501525555
0.2518860244874727,0.4375000220119163
0.25188609804766077,0.4374999783096281
0.2552860088417528,0.43550003078369165
0.25528606305254536,0.4354999979879293
0.2552861097323883,0.43549996818580555
0.2581858982507539,0.4336001067427384
0.25818622819089243,0.43359989978986446
0.2591860374720113,0.43300001422119316
0.2591860847118725,0.4329999855151334
0.26308601409362753,0.4306000289725149
0.26308610857406267,0.4305999715599623
0.26458587552625995,0.429700111388644
0.2645862515383117,0.4296998968860823
0.26698602142661965,0.42840002152991546
0.2669860616747896,0.42839999924815
0.26698609941242185,0.4283999774491505
0.270885767807159,0.4261001730112286
0.27088636579797554,0.42609984768815845
0.2714860213938367,0.42580001989022787
0.2714860619900882,0.4257999991313023
0.2714860992262434,0.4257999792443098
0.27478603735348767,0.4240000129930856
0.2785858836734686,0.42190009809246726
0.2785862425627311,0.4218999093057806
0.27878603872128627,0.42180001122650307
0.27878608350802014,0.4217999885467834
0.28268603261121106,0.41980001464771116
0.28268608954028784,0.419799984982656
0.2860860016971003,0.4180000314878729
0.28608606329082337,0.41799999779290176
0.2860861163657921,0.41799996688492463
0.2865860126539373,0.4177000291120376
0.28658605751067473,0.41770000149151315
0.2865861114899116,0.417699966455965
0.29048583072502265,0.41510015363255764
0.29048629989690816,0.41509985957477674
0.2921859903335285,0.4141000416708824
0.2921860606926699,0.4140999986853432
0.2921861288298665,0.41409995387088516
0.29438601882961263,0.4126000288710583
0.29438610381403624,0.41259997157321526
0.29798595954841794,0.4102000677502941
0.2979859611908033,0.41020006659547786
0.29798614659978795,0.41019991455237864
0.29798614704193505,0.41019991413153545
0.298285309041539,0.4099007521319315
0.29828609711523785,0.4099000446556728
0.298286956657697,0.40989942597193096
0.30218598575929184,0.4074000483427035
0.3021860589419065,0.4073999995284823
0.3021861340854025,0.40739994531624035
0.30378568021615276,0.40620028571817773
0.3037864679381953,0.4061997524043905
0.306085983817813,0.40480004708636225
0.3060860605904997,0.4047999983963955
0.3060861345388387,0.4047999475963843
0.3095854329217359,0.4023004487514578
0.3095860767715637,0.40230002590929903
0.3095867517237824,0.40229965472525503
0.3099859244249397,0.4021000683746764
0.3099860586455721,0.4020999959671634
0.309986188517521,0.4020999151042254
0.31388601466094124,0.3995000310086119
0.31388606223140975,0.39949999850827966
0.31388610486110796,0.3994999679626022
0.3153857668486,0.3984002158384413
0.31538637067748043,0.3983998065602891
0.31778601723085986,0.396900027464427
0.3177860601561081,0.39690000000326847
0.3177861046110354,0.3968999702144839
0.32128601918080374,0.3945000287952143
0.32128605878532285,0.3945000010309323
0.3212861039377601,0.3944999679269722
0.321685625180805,0.39420032699468843
0.3216865306082088,0.39419972315419916
0.32558598896633684,0.39190004258402117
0.3255860623870995,0.3918999975813283
0.3255861284383631,0.3918999539768965
0.327485965035533,0.3906000657788328
0.32748615883989257,0.39059993651709907
0.3294860371902316,0.3893000155893787
0.3294860849721126,0.3892999841344976
0.3333859463483845,0.38670007655031635
0.333385947560992,0.3867000756918359
0.33338615499004837,0.38669990103912477
0.3333861562593543,0.38669989977430097
0.33708597207658275,0.38280009391289804
0.3370861527086492,0.38279990846482126
0.33738595341022415,0.38250010776324633
0.3373860568527692,0.38249999770585674
0.3373861554364997,0.3824998788044873
0.3401860388265967,0.37890002873150547
0.3401860628988149,0.3788999973044944
0.34018608080986235,0.3788999732228646
0.34128602988871576,0.37740004266079175
0.34128609291387496,0.37739995767924184
0.3430860611728563,0.3750000000006
0.34518603946844295,0.3722000289398178
0.34518608244939786,0.37219997074535544
0.3459857411374859,0.37110044004923426
0.3459864277750514,0.3710995979207798
0.34908600835838904,0.3677000579261515
0.34908605890892125,0.36770000067773345
0.3490861113820781,0.3676999372390735
0.34948572072039935,0.367200425566172
0.34948644653875743,0.36719961463471307
0.35298593825415286,0.36370012291931764
0.3529860555520871,0.3636999970262916
0.3529861663349975,0.36369985978441177
0.35328555675078044,0.36330067256336784
0.35328608791644023,0.3633000238729899
0.3532866723752161,0.3632994227539468
0.3568860346529868,0.3599000250471634
0.3568860629250397,0.35989999794639416
0.3568860850653547,0.3598999761081158
0.35738600925079167,0.3594000519226788
0.3573861138638072,0.3593999488594001
0.3607860348275909,0.35610002557102177
0.36078608713338617,0.35609997404008437
0.3613860234318559,0.3555000377416146
0.36138606065462997,0.3554999997023503
0.36138609733525423,0.3554999605507185
0.36468591669471384,0.35190015761312615
0.36468621236072657,0.3518998488127439
0.36498598887038913,0.3516000723030814
0.3649860595861164,0.3515999985853085
0.3649861272422582,0.3515999219185822
0.368286015572307,0.3477000538921609
0.36828605825294697,0.34770000195824946
0.3682861055408154,0.3476999408433212
0.3685858208506519,0.3473003204302059
0.368586326742959,0.34729970016339223
0.37168602174864196,0.3438000445118147
0.3716860577528041,0.3438000028584412
0.3716861010593018,0.34379995014254394
0.37248606117283717,0.3428000000006247
0.37488572072039933,0.33980042556617196
0.3748864465387574,0.33979961463471303
0.37638604191723596,0.3383000192562345
0.3763860625629727,0.3382999983806822
0.3763860785404509,0.338299981877903
0.37868598875172527,0.3359000755704863
0.37868613518493677,0.3358999259885337
0.38028606117276337,0.3343000000007071
0.3825860611727634,0.3320000000007071
0.3880860611727634,0.3265000000007071
0.3903859830422136,0.32420007813125684
0.39038612437006687,0.32419990915461083
0.3919859608606546,0.32190014419939095
0.3919861665678402,0.32189985947395483
0.3931859648916869,0.3203001283754926
0.393186057573751,0.3202999960183199
0.3931861393428442,0.32029986142654765
0.3953860314053189,0.3164000527703425
0.39538605968493445,0.3164000011634109
0.39538608903990563,0.3163999442665374
0.3958859146495,0.31540029304734857
0.3958862268650337,0.3153997173492511
0.3975860405090862,0.31250003525057346
0.39758608124844125,0.3124999644120802
0.3997859990343484,0.3086001101552447
0.39978599930962133,0.3086001096365429
0.39978604838645293,0.3085999970159556
0.3997860487424017,0.3085999953061807
0.3997860611431737,0.3085998747376394
0.39978606117305626,0.3085998735749134
0.39978606117305626,0.30850350456375986
0.39978610815268817,0.3085025441721366
0.3997862486429892,0.30850159295101026
0.3997864813024588,0.30850065998331144
0.3997868039095002,0.3084997541776741
0.39978721338363377,0.3084988841833696
0.3997877058149114,0.3084980583077176
0.39978827650125187,0.30849728443676155
0.40288574646677316,0.3047003857693484
0.4028864132078507,0.3046996479656198
0.4037860334383389,0.3038000277351316
0.403786056493945,0.3038000043089655
0.4037860922674876,0.30379996668493214
0.40658603102146573,0.3008000323056698
0.4076860445239383,0.29960001816306314
0.4076860779140244,0.2995999819201463
0.41018593265538433,0.2969001387994776
0.41018619492968983,0.2968998662437807
0.41158602507515013,0.2955000360983203
0.4115860605510505,0.29549999987848774
0.4115860959680472,0.29549996217974767
0.41388602461557783,0.2930000397367796
0.41388606078507006,0.29299999954571776
0.4138860958975614,0.29299995876501506
0.4154860465909255,0.2911000173166453
0.4154860758342282,0.29109998275193005
0.417186003947883,0.2891000673241008
0.41718606006579534,0.289099998848241
0.4171861132956503,0.2890999289240627
0.41938597884473666,0.28610011226621773
0.4193861466440769,0.28609989010903086
0.4200860346790082,0.28520003406411926
0.420086087065103,0.28519996547760446
0.42308564158845274,0.28120055944647143
0.4230865556577259,0.2811995055157446
0.4232859870471643,0.28100007412630623
0.42328607571497884,0.28099997771619
0.4232861354935196,0.28099990517768514
0.4261858393918767,0.2773002829625397
0.4261863030117596,0.27729973397781293
0.42718601803749445,0.27620004744950466
0.42718606378561724,0.27619999578960575
0.42718609876854496,0.276199954231937
0.4294859394539109,0.27340014818018715
0.4294861885725596,0.2733998566759389
0.4310860317283127,0.2716000331257167
0.43108609001577813,0.2715999663505278
0.4328860285012808,0.26950003811744144
0.43288609423157215,0.2694999622192148
0.43498602606239967,0.26710004012684047
0.4349860595439369,0.2671000010149502
0.43498609561964086,0.26709995694212013
0.4361860273991353,0.265600042217752
0.4361860954083961,0.2655999581571638
0.43888598582508054,0.2623000920923272
0.43888605735771163,0.2623000002171902
0.4388861285312972,0.26229989896294137
0.43928603666225974,0.2617000367664976
0.4392860850192132,0.26169996280028823
0.4417860023690775,0.25780009173449986
0.4417860049862441,0.2578000874455519
0.44178610085281844,0.2577999044254902
0.4417861032577447,0.2577998989969478
0.4427859819947628,0.2554001900281043
0.4427861482295884,0.2553998134505101
0.44348603632938455,0.2539000532366613
0.44348606098798327,0.2538999987070589
0.4434860830495776,0.2538999466761765
0.4450860260040226,0.25000008572471677
0.44508609794999354,0.2499999149535396
0.44668595276749695,0.24630025068806297
0.44668618331717136,0.246299755712006
0.446785908860215,0.24610030462591878
0.44678623418328517,0.24609970663510225
0.4490858425820987,0.24220037065450536
0.44908631128523135,0.2421996498432754
0.45058594449931255,0.2401001633435617
0.45058618441085024,0.24009984155175093
0.4519860295418564,0.23830004066902868
0.4519860623689317,0.23829999753830416
0.45198608955594494,0.2382999602642763
0.4544855878221447,0.23480066269159663
0.45448608684287384,0.2348000217464449
0.4544866370287745,0.23479942414469596
0.4548859813612033,0.23440007981226718
0.45488612545423884,0.2343999071497153
0.45758602380512187,0.23050005397621767
0.45758605972853367,0.2305000005782809
0.4575860962466484,0.23049994300569582
0.45838599046621237,0.22920011489890438
0.45838613500304726,0.22919988708384115
0.46008597643092775,0.22660012960590636
0.4600860571239586,0.22659999728151325
0.4600861288323456,0.22659986112063685
0.4619859193192901,0.22270029117375065
0.461986221867081,0.22269971878572228
0.46238601163069537,0.2220000866993972
0.46238605981062253,0.22199999826526884
0.4623861031676089,0.22199991041184378
0.46388605049844994,0.21880002277271615
0.46388607196373693,0.2187999772830029
0.4657858178249248,0.21480051231208122
0.4657863617722562,0.21479951904156694
0.4662859910898439,0.21400011213342654
0.4662860575145744,0.21399999921147525
0.4662861192380798,0.21399987999918074
0.4677860114754648,0.21090010270858497
0.46778611323866465,0.21089989847230517
0.46978580461578284,0.20700050028692474
0.46978637304472065,0.20699953219280623
0.47018598437224113,0.20640011520152557
0.4701860581403765,0.20639999750378923
0.4701861242976858,0.20639987746419688
0.47188605127871525,0.2031000192069044
0.4718860527073932,0.20310001604868552
0.4738860497189428,0.19920002233576026
0.47388607239855934,0.19919997754922997
0.4740860014320391,0.19880011948227042
0.47408605845602225,0.1987999972467948
0.47408610718245864,0.1987998761287118
0.47538602274389613,0.1953001034633032
0.475386080661071,0.1952998914240068
0.47608606117304053,0.19140000000017665
0.4767860396808896,0.18750011974216044
0.47678608561899216,0.18749988082616412
0.4775860035377189,0.18360028097237116
0.4775861350764875,0.18359972286226386
0.47798605126986987,0.18210003713707998
0.47798607049477887,0.18209996271323292
0.4785858886383268,0.17970069013904108
0.47858633118132343,0.17969934185504588
0.48018604049776575,0.17580005039621777
0.4801860807273189,0.17579994915910285
0.48168589065092543,0.17190044335772578
0.48168627360813104,0.17189957513008647
0.4818860284008699,0.17150006554460892
0.48188606105874826,0.1714999977219322
0.48188608924419113,0.1714999345008906
0.4833860319017783,0.16800006829985384
0.4833860602847044,0.1679999992093926
0.4833860861400602,0.16799993044923464
0.48478603345337307,0.16410007721929157
0.4847860601502513,0.1640999987592245
0.48478608347362706,0.16409992194814238
0.4857860506625249,0.160600036787
0.4857860594285237,0.16060000517752135
0.4857860717745891,0.16059995759399207
0.4858859785018003,0.16020033068514716
0.48588616652876543,0.1601996758287457
0.4871860492103585,0.1562000368084591
0.487186072555104,0.15619996300849537
0.4883860611730121,0.1523000000002941
0.4895858216743842,0.14840077837083473
0.48958609240236184,0.14840001251266396
0.48958642537627056,0.14839927159380759
0.48968603041577163,0.14820006151480541
0.48968606074553833,0.14819999867434067
0.4896860880650473,0.1481999378124777
0.49128604130929654,0.14450004593515134
0.4912860604270137,0.14450000046127642
0.4912860793927571,0.14449995262896362
0.49278597098917876,0.14060023447826722
0.4927861632043054,0.14059977042990165
0.4935860478523693,0.13880002997175792
0.49358607409280936,0.13879996985411475
0.4944860208340544,0.136700094124543
0.49448605928286404,0.13669999898951055
0.494486093469597,0.1366999031105402
0.4957860147432597,0.132800139289552
0.49578605689131944,0.13279999902729064
0.49578609071047247,0.13279985600519753
0.4965860611730359,0.12890000000020094
0.4973860546260207,0.12500003191690012
0.49748605572232507,0.12450002725375534
0.49748606677826085,0.12449997277482278
0.49818606045513847,0.1211000034871315
0.498986048905213,0.11720005980583711
0.4989860604096774,0.11719999995834698
0.49898607047050914,0.11719993956663269
0.4995860425088121,0.11330012131766368
0.49958608285764017,0.11329987918597885
0.5002860539734861,0.10940004011198019
0.5002860607588995,0.10940000041954617
0.5008860556955984,0.10550003560353084
0.5008860661286304,0.10549996431993595
0.5013859364569632,0.10190089795594029
0.5013861017506414,0.10190000949599656
0.5013863478572784,0.10189913994749603
0.5014860188076984,0.10160012709623578
0.5014860479117447,0.10159999333842759
0.5014860610840084,0.10159987074494384
0.5014860611730563,0.10159986744049573
0.5014860611730563,0.097700126133129
0.5014860644061762,0.0976998739083372
0.5015860603758908,0.09380003108946568
0.5015860609598005,0.09380000086133215
0.5015860611730563,0.0937999680363367
0.5015860611730563,0.08590008209117526
0.5015860597969919,0.0858999996247592
0.5015860557404268,0.08589991851052559
0.501386082967103,0.08290032691066697
0.5013860611730563,0.08289967236360342
0.5013860611730563,0.08200009253730894
0.5013860595049522,0.08200000385582402
0.5013860537850817,0.0819999039562922
0.5010860708090235,0.07810012526753389
0.5010860547385522,0.07809987452714427
0.5008860643901749,0.07420006273378833
0.5008860563552646,0.07419993736867034
0.5005860640077321,0.0703000368507463
0.5005860599410895,0.07029998871576094
0.5005860585600697,0.07029997452332934
0.5001860611730511,0.06639999999989797
0.499786061173051,0.06249999999989797
0.4993860739415666,0.05860012449292396
0.49938605157478516,0.05859987522243649
0.4990860708090236,0.054700125267538265
0.49908605473855233,0.054699874527148654
0.4988860740864476,0.050800251811105125
0.49888606117305623,0.05079974785794571
0.49888606117305623,0.03520002731710171
0.49888606105944416,0.03520000685493963
0.49888606031906507,0.035199965840340595
0.4987860642466156,0.031200122942360166
0.49878606117305624,0.03119987701919915
0.49878606117305624,0.007800126133131172
0.49878606440617607,0.007799873908339373
0.49898605794417994,1.2592618560452646e-07
0.49898606762445147,-1.2580218201308348e-07
0.49918605936322225,-0.0038999647082092605
0.49918606125834025,-0.0039000076978067027
0.4991860618816036,-0.0039000276333301235
0.4992860603758908,-0.007799968910531858
0.4992860609598005,-0.007799999138668053
0.4992860611730563,-0.007800031963667567
0.4992860611730563,-0.017549747857945712
0.49928607408644765,-0.017550251811105127
0.4995860593629073,-0.023399964702069034
0.4995860612587837,-0.023400007710091097
0.49958606188144594,-0.023400027627185835
0.4996860611730559,-0.02729999999997437
0.49978605810547416,-0.031199880364285695
0.49978606714933976,-0.031200119525644623
0.49998605952266256,-0.03519996699210169
0.49998606122196243,-0.03520000626583745
0.4999860618596419,-0.035200026776828736
0.50008605794418,-0.039099874073818715
0.5000860676244516,-0.03910012580218634
0.500286061173055,-0.04299999999994878
0.500486059635884,-0.046899970025114875
0.5004860608568857,-0.0468999970579183
0.5004860620180688,-0.046900032955474895
0.5005860579441801,-0.05079987407381871
0.5005860676244517,-0.05080012580218633
0.5009860611730549,-0.05859999999994878
0.501186061173055,-0.062499999999948784
0.5013860579947348,-0.06639993802270493
0.5013860603160598,-0.06639999809374435
0.5013860611730563,-0.06640006398648027
0.5013860611730563,-0.06749964901850489
0.50138608617945,-0.06750035008947677
0.5015860571998224,-0.07029994437468998
0.50158606049249,-0.07029999921149659
0.5015860626235418,-0.0703000565689237
0.5016860579441801,-0.07419987407381876
0.5016860676244517,-0.07420012580218636
0.5020860596372164,-0.08199997005109877
0.5020860608548385,-0.08199999700591214
0.5020860620187358,-0.08200003298149189
0.502186061173056,-0.08589999999997437
0.5022860610922673,-0.0897999968492145
0.5023860610942839,-0.09379999684909097
0.5027860603758908,-0.10939996891053431
0.5027860609598005,-0.10939999913866784
0.5027860611730562,-0.1094000319636633
0.5027860611730562,-0.11329987386687099
0.5027860644061761,-0.11330012609166279
0.5030860611730559,-0.12499999999997437
0.5031860579441801,-0.12889987407381873
0.5031860676244517,-0.12890012580218635
0.5033860539833801,-0.13279985980128936
0.503386053988559,-0.13279986002933325
0.5033860366449421,-0.13280013596328213
0.5033860360178646,-0.13280014015044295
0.5026860825479935,-0.1366998809111531
0.5026860577548845,-0.13670000186039225
0.5026860290290428,-0.13670011396527695
0.5015861011516102,-0.14059985825799282
0.5015860254542205,-0.1406001428754663
0.5013860884963627,-0.1413998907068972
0.5013860363591037,-0.14140010989047264
0.5006860716388618,-0.14449995365154406
0.5006860713384782,-0.14449995471317154
0.4997860808375283,-0.14839991478737466
0.49978606003043274,-0.14839999815936492
0.4997860350187219,-0.14840008500173713
0.49858608075368677,-0.1522999363631013
0.49858605942448725,-0.15230000248601264
0.4985860392552496,-0.15230005977601402
0.497486111470806,-0.15529986282449634
0.49748601497010153,-0.15530013860902644
0.49718607287088945,-0.15619996490666282
0.49718604973930597,-0.15620003518092862
0.4958860850986826,-0.16019992638284658
0.49588603840847306,-0.16020007398504582
0.4946860946343629,-0.16409989125090388
0.4946860939091041,-0.16409989342759762
0.494686009414506,-0.1641000986930595
0.49468600835645504,-0.16410010083193932
0.4935862079897333,-0.16619971971386266
0.49358593266640205,-0.16620028914018423
0.4927860887166469,-0.16799993802713326
0.492786060835219,-0.1679999985003658
0.492786029675133,-0.16800006142119187
0.4907860776083392,-0.17189996795143977
0.4907860606093114,-0.17190000051030688
0.49078604415984584,-0.1719000309333667
0.4896860756714218,-0.1738999736395923
0.48968606966278183,-0.17389998440792817
0.4885861372370604,-0.17579986861698862
0.4885859891971308,-0.17580013366982794
0.4864863024223347,-0.17969955196587797
0.48648586742546895,-0.17970047053005295
0.48578607824821557,-0.181399958531954
0.48578606037686795,-0.18140000083443883
0.48578604306305695,-0.18140003984221525
0.4847863223887364,-0.18359942532572032
0.4847858755294288,-0.18360060334193967
0.4835860781322374,-0.18749994488281174
0.4835860599795281,-0.18750000150917398
0.4835860423003123,-0.18750005257424646
0.48218607291163523,-0.19139996729984685
0.48218604897370043,-0.19140003253179677
0.4818860919094837,-0.1921999180363748
0.48188603189957546,-0.19220008249816353
0.4807860926929699,-0.19529991117132467
0.4807860923909247,-0.19529991197344576
0.48078601698237594,-0.19530008201474533
0.48078601637398005,-0.1953000831985365
0.4786861034804099,-0.1991999214294524
0.4786860600647116,-0.19919999866910337
0.4786860129477438,-0.19920007578292503
0.4779860733452248,-0.20029998087259776
0.47618607738804625,-0.20309997477697422
0.4761860606087736,-0.203100000531624
0.4761860447780913,-0.20310002420239795
0.47408609340563723,-0.20619995241887776
0.47408606254470687,-0.2061999968488237
0.4740860246721988,-0.20620004866814334
0.4734863324934071,-0.20699963823986559
0.4734858241755707,-0.20700038512119706
0.471086074751326,-0.21089997793559473
0.4710860711601375,-0.21089998370301247
0.4701860665572519,-0.21229999162487828
0.4701860558041842,-0.21230000838915522
0.4685861871174899,-0.21479980321211498
0.46858594471005033,-0.2148002025446251
0.4662860796603569,-0.21879996784843983
0.46628606051993576,-0.2188000005629469
0.46628604216337166,-0.2188000308910205
0.46388607907913587,-0.2226999709029037
0.4623860797039701,-0.22509997035081916
0.4623860622521095,-0.22509999783722776
0.4623860404450376,-0.22510003109233076
0.4613861247236682,-0.2265999046743849
0.4613860592434547,-0.22659999810578982
0.46138598877718523,-0.22660008928859543
0.4583867382657188,-0.230299164919404
0.45838611039314675,-0.23030003172117097
0.45838558037872673,-0.23030096158889515
0.45828611077204423,-0.23049990080226027
0.4582861092416681,-0.2304999036979443
0.4582860537118042,-0.23049999363995902
0.4582859879498907,-0.2305000815800081
0.4582859877183028,-0.2305000818499654
0.4547861056985475,-0.23439995038626413
0.45478606018965984,-0.2343999997344075
0.4547860143754446,-0.2344000467980259
0.45448621236072656,-0.2346998488127439
0.45448591669471383,-0.23470015761312615
0.45118617196087824,-0.23829987914094686
0.45118595447265053,-0.23830012448417667
0.45058608521407045,-0.2389999719525201
0.4505860570848872,-0.23900000427554197
0.45058604033463606,-0.23900002299450457
0.44768632748304593,-0.2421997061410867
0.4476858193745953,-0.24220031433833938
0.4466862116461048,-0.2434998043853771
0.4466859206949918,-0.24350020291307217
0.4448863740442081,-0.24609954807531523
0.44488580057975063,-0.24610048395924825
0.4427861080359471,-0.24999991296916912
0.44278601606773627,-0.25000008795561546
0.4407860745812073,-0.25389997385434704
0.4407860605660953,-0.2539000007864589
0.44078604762100554,-0.25390002496455794
0.4388861402726816,-0.25739985429041784
0.43888598702688975,-0.25740014829256913
0.43868612309879346,-0.25779987614876165
0.4386859731383725,-0.25780010729262864
0.43548613778380774,-0.2616999066310044
0.43548605911380545,-0.2616999978490853
0.4354859756206771,-0.2617000855527934
0.4349860983842802,-0.2621999627891903
0.43498605980618543,-0.262200000550722
0.4349860234301945,-0.2622000346830689
0.43128621417764407,-0.2655998594016287
0.43128591423976437,-0.2656001469337061
0.4310860819417791,-0.26579997923169135
0.4310860653029743,-0.26579999567300994
0.4310860355273676,-0.2658000243309549
0.42718912869040615,-0.2694970897916619
0.42718844045998333,-0.2694978124865916
0.42718782897052876,-0.26949860117520136
0.42718730051182896,-0.2694994477450324
0.42718686051961535,-0.26950034348825913
0.42718651351965214,-0.2695012791912579
0.4271862630811844,-0.2695022452293783
0.42718611178022475,-0.26950323166594287
0.42718606117305624,-0.26950422835445526
0.42718606117305624,-0.2695998847731467
0.42718605082023214,-0.269599995627492
0.4271859770192809,-0.2696000754533516
0.4271859754056017,-0.2696000769712388
0.42328625895659444,-0.27309982250239917
0.42328587325772665,-0.27310018791574386
0.4229862002757734,-0.2733998608976971
0.4229859277406051,-0.27340014455221306
0.4193861475739073,-0.27729990639946905
0.41938614617763026,-0.27729990783565633
0.4193860561289039,-0.2772999871781622
0.419385932216107,-0.27730000000099997
0.4192906249542001,-0.27730000000099997
0.419289676824399,-0.2773000457858767
0.4192887375177698,-0.27730018271443896
0.41928781577537727,-0.27730040951244733
0.41928692017483565,-0.27730072406934925
0.4192860590504864,-0.2773011234579193
0.4192852404158402,-0.27730160396149967
0.419284471889004,-0.27730216110858685
0.419283760621788,-0.2773027897144429
0.4192831132331521,-0.27730348392934395
0.41598608506749385,-0.28119997176148553
0.41598603749115065,-0.28120002841864883
0.41548607948492217,-0.281799978026123
0.41548604298879493,-0.28180002208124755
0.41268608202286794,-0.2851999746827303
0.4126860399870911,-0.2852000250383251
0.41158613377225706,-0.28649991420131077
0.4115859905520919,-0.28650008743583305
0.40948610214417913,-0.2890999492742013
0.4094860611264462,-0.28909999870331166
0.40948601691197806,-0.28910004917935955
0.4076860707684214,-0.291099989338867
0.4076860516082954,-0.291100010690409
0.4059861453388066,-0.2929999059327787
0.40598605965869766,-0.29299999688598244
0.4059859669265004,-0.29300008567912955
0.4037860841484975,-0.29499997911367765
0.4037860614325975,-0.29499999950414135
0.4037860372762333,-0.295000020638623
0.4015862268128755,-0.2968998569478866
0.4015859020568353,-0.296900150276862
0.3997860919600553,-0.29859997092382085
0.3997860622809199,-0.29859999847468793
0.39978602799504487,-0.2986000291971021
0.39728629668908627,-0.3007997927463457
0.39728583933684514,-0.30080022183662536
0.3958860949279022,-0.3021999662455683
0.3958860602058871,-0.30220000030025235
0.39588602680886564,-0.30220003181913196
0.3931860792529951,-0.30469998325975284
0.3919860949575834,-0.30579996903128526
0.3888862467037524,-0.3085998324243317
0.38888588439039307,-0.3086001767830774
0.3880861142110083,-0.3093999469624622
0.3880860595971283,-0.30939999993603245
0.3880860058488901,-0.30940004900185447
0.3845862841835293,-0.3124998024768883
0.38458585051961613,-0.31250021065385436
0.38418613347513764,-0.31289992769833286
0.38418605975736475,-0.31289999841406013
0.38418598309063845,-0.31290006607020193
0.3802861680493844,-0.3161999095666476
0.3802860596188246,-0.31619999614440747
0.3802859437858082,-0.31620007825870056
0.37998636031088834,-0.31639980057531386
0.37998577738518224,-0.31640022072439117
0.37638614645856366,-0.31919993366731664
0.37638605762654753,-0.3191999996801992
0.3763859727328848,-0.31920005722653727
0.37468610258860685,-0.3202999732022465
0.3746860619335507,-0.3202999989338812
0.3746860176625572,-0.32030002571132
0.37248612344403986,-0.3215999632040803
0.37248606290720737,-0.321599997785392
0.3724859945075102,-0.3216000341880706
0.36858608350802013,-0.3235999885467834
0.36858603872128626,-0.32360001122650306
0.36738611169026975,-0.3241999747420113
0.3673860597995859,-0.32419999994696075
0.36738601067349913,-0.3242000224448975
0.36468616952506916,-0.32539995184419973
0.3646860603168525,-0.3253999972623312
0.36468594850213354,-0.32540003755769503
0.36078611624968626,-0.3266999816418441
0.36078606012943526,-0.32669999961564566
0.36078600614628953,-0.3267000155211271
0.35688611811570564,-0.3277999839400097
0.3568860610192433,-0.32779999930538867
0.3568860034986107,-0.3278000133102829
0.35558640505018535,-0.32809992064453497
0.3555857238629787,-0.3281001037884548
0.3529861459376285,-0.3288999739193318
0.3529860598085904,-0.32889999873027737
0.3529859757183322,-0.3289000197211165
0.34908609008977465,-0.32979999332770665
0.34908606197245673,-0.32979999963792905
0.34908603125846305,-0.3298000061371425
0.34518606117225725,-0.3306000000009796
0.3412861516373121,-0.33139998144404526
0.3412860602443131,-0.3313999984103927
0.3412859702222334,-0.33140001166124183
0.337386102292617,-0.3318999947291414
0.3373860199687332,-0.33190000457915314
0.3364861475595694,-0.3319999904023936
0.3364859749678237,-0.3320000111241351
0.33338606514248437,-0.3323999994886949
0.3294860611721753,-0.3329000000009929
0.3255860934282901,-0.33339999586559355
0.32558605837293886,-0.33340000012454957
0.3255860316021942,-0.33340000303381156
0.3138860611721583,-0.33460000000099477
0.30998609184880854,-0.3349999968546717
0.3099860620454855,-0.3349999997227759
0.3099860295332889,-0.3350000024347543
0.3073864335682371,-0.3351999713551429
0.30738569201909305,-0.33520005679377535
0.3060860926356611,-0.33539999516045715
0.30608605933969435,-0.33540000006259835
0.30608603140539864,-0.33540000381724633
0.3021862170251677,-0.33589998001984
0.30218606029790523,-0.33589999504491413
0.30218590460055245,-0.33590000000099995
0.3015868023967717,-0.33590000000099995
0.3015860632661763,-0.3359000278001274
0.30158532831183815,-0.3359001110404384
0.2982861936146083,-0.3363999799339581
0.29828592932516396,-0.3364000236658428
0.2943860611722329,-0.3371000000009843
0.290486090425236,-0.33779999475044525
0.29048606304286445,-0.3377999994946745
0.2904860298912779,-0.3378000048134392
0.2865860611722083,-0.33840000000098835
0.28268606117220835,-0.3390000000009884
0.2787860873152936,-0.3395999959789753
0.2787860349873769,-0.33960000374167865
0.27738647493937507,-0.33979994089139315
0.27738565390797454,-0.3398000939850451
0.2747861205237403,-0.3403999863044838
0.2747860602562411,-0.34039999942870947
0.2747860019891801,-0.3404000106235835
0.2708860611722329,-0.3411000000009843
0.2669860611722329,-0.34180000000098426
0.26308606117223293,-0.3425000000009843
0.25918609903105966,-0.34319999320581024
0.25568616707130376,-0.3437999818468486
0.25568595373769204,-0.343800000001
0.2552869372491514,-0.343800000001
0.2552860646238538,-0.3438000387702053
0.2552851988747735,-0.3438001547723231
0.2513860611722329,-0.34450000000098424
0.24748618091421673,-0.3451999785088333
0.2474859419982204,-0.34520002444693587
0.24358612109675462,-0.345999987708775
0.24358606089158202,-0.3459999992804571
0.24358600085860652,-0.346000009280004
0.23968618248972012,-0.3465999813367558
0.23968594035803528,-0.34660002168558385
0.2357862059774904,-0.347299974010297
0.23578591720873476,-0.34730003030908957
0.2338861317969135,-0.34769998513263095
0.2338860608162453,-0.34769999899183623
0.23388598996753457,-0.34770001068168943
0.23188632120951486,-0.3479999609953924
0.23188580358919747,-0.3480000528385303
0.22798612109675462,-0.348799987708775
0.22798606089158202,-0.34879999928045713
0.2279860008586065,-0.34880000928000404
0.2201861824897201,-0.34999998133675575
0.22018594035803526,-0.3500000216855838
0.2162861219851833,-0.3506999890858393
0.21628606070431092,-0.3506999992923761
0.21628600024096295,-0.35070000781268684
0.2123862448749661,-0.3511999764493531
0.21238587848580032,-0.3512000304487231
0.20998611058706676,-0.3515999917651787
0.20998606125710972,-0.3515999994714592
0.2099860113033924,-0.35160000623459076
0.208386076572802,-0.35179999807591456
0.20838604577772107,-0.3518000019746409
0.20058618386218957,-0.3527999842715039
0.2005859389163658,-0.3528000188095795
0.19668606117220833,-0.35340000000098837
0.1927860926356617,-0.35399999516045705
0.1927860593396933,-0.3540000000625985
0.19278603140540018,-0.3540000038172461
0.18498624487496607,-0.35499997644935305
0.18498587848580028,-0.3550000304487231
0.18198612703567216,-0.35549998902374447
0.18198606154894054,-0.3554999990267762
0.18198599430454668,-0.3555000074307294
0.1810861435805036,-0.35559999084451205
0.18108597892985087,-0.3556000105448807
0.17872679958260687,-0.355902469435553
0.17872559207976899,-0.3559027017022682
0.17718607389868724,-0.3562999967167409
0.17328617511503974,-0.35729997078488274
0.17328594796051083,-0.35730003193250054
0.1693861184548179,-0.35839998384436267
0.16938606033666423,-0.3583999994802284
0.16938600384193447,-0.35840001323105436
0.16548881097746548,-0.35929936543054725
0.16548792920594402,-0.3592996126499945
0.1654870742359473,-0.3592999407731054
0.16548625347265264,-0.3593003469578974
0.16548547402496172,-0.35930082768627003
0.16548474264392818,-0.35930137879447627
0.1654840656642845,-0.359301995509186
0.1653861445967117,-0.3593999165767588
0.1653860554835293,-0.35939999005868706
0.16538594780647345,-0.3594000358007064
0.16158613563794036,-0.3605999764855063
0.16158598708938324,-0.3606000246952784
0.15768606117237247,-0.3619000000009487
0.1537861500601233,-0.36319997037169843
0.15378606207915782,-0.36319999784859747
0.1537859688450448,-0.3632000230827837
0.15338642779242107,-0.3632999083459396
0.1533857026617538,-0.36330011950448826
0.14978616804818543,-0.3644999643756777
0.14978595514022755,-0.36450003806377024
0.14588611205743346,-0.3658999817345168
0.14588601049115765,-0.3659000188254005
0.14238655982171045,-0.3671998147883381
0.142385585395382,-0.3672002378894552
0.14198608385516268,-0.36739998865956486
0.14198603837412668,-0.367400011107796
0.13808608542065434,-0.36929998818769283
0.1380860367962622,-0.3693000115475353
0.13428615973009214,-0.37109995331572104
0.1342860598493179,-0.37109999024446905
0.1342860591485729,-0.3710999904349361
0.134285951190008,-0.37110000000099996
0.13418864516810655,-0.37110000000099996
0.13418763616811105,-0.37110005186946177
0.1341866378053671,-0.37110020692803064
0.13418566060498446,-0.3711004635420217
0.1341847148689714,-0.37110081900611536
0.13418381056762715,-0.37110126957287737
0.1302860694987489,-0.3732999953040395
0.13028605285552,-0.37330000471385333
0.12728609734375962,-0.37499997950385083
0.12638608915751587,-0.3754999844536664
0.12638603328641446,-0.3755000157315102
0.12248617608101202,-0.3776999351807115
0.12248594804325802,-0.37770006787844507
0.12048615777515105,-0.3788999420393093
0.1204859659223492,-0.3789000601588925
0.11858608542698511,-0.3800999846822803
0.11858603674120617,-0.38010001503554347
0.11468608471187168,-0.3824999855151339
0.11468603747201264,-0.38250001422119234
0.1141861412415362,-0.3827999519594782
0.11418606215200962,-0.38279999739460635
0.1141859757645337,-0.38280004270487933
0.11078610607523467,-0.38449997754952886
0.11078601650120205,-0.3845000229092542
0.1068860835080204,-0.3864999885467833
0.1068860387212865,-0.38650001122650296
0.10648614927055906,-0.3866999559518666
0.10648614714464405,-0.3866999569621461
0.10648596941273877,-0.38670002879144655
0.10648596723294215,-0.3867000295247698
0.10298608939022774,-0.38779999113248004
0.09908617051606941,-0.38899996635673456
0.09908595264001423,-0.38900003617840145
0.09518612521987163,-0.3902999786517823
0.09518606233754318,-0.39029999865813664
0.09518599458765968,-0.39030001816041743
0.09408627360194884,-0.39059994206561127
0.09408585154688656,-0.3906000673805692
0.0912860904458083,-0.3914999905916301
0.09128603178358026,-0.3915000090436543
0.08738609428739212,-0.39269998981171217
0.08338606117179297,-0.393900000001123
0.08138612913763942,-0.39449997961136907
0.08138599350817288,-0.39450002136859075
0.07948609641352555,-0.39509998887216363
0.07948606326350394,-0.3950999990673975
0.07948602341772593,-0.3951000106496963
0.07168609366588403,-0.3972999908361132
0.07168602874243468,-0.3973000093885631
0.06788617360918622,-0.3983999674534508
0.0678860581577694,-0.3983999893989163
0.06788594529520298,-0.39840000000099995
0.06778754078965826,-0.39840000000099995
0.0677865633278686,-0.39840004866970896
0.06778559553514468,-0.3984001941944045
0.0677846469849057,-0.3984004351355541
0.06388611734818284,-0.39959998271608427
0.06388606030302083,-0.39959999952516123
0.06388600492467879,-0.39960001442343684
0.05998628757373995,-0.4005999419493186
0.05998583778243403,-0.40060006873631465
0.05608612349006143,-0.40179998082627544
0.05608606214934996,-0.4017999988140534
0.05608599669577593,-0.40180001612010086
0.05408612009722998,-0.40229998526973737
0.054086002433715426,-0.40230001545849214
0.05218609286392017,-0.40279999166106983
0.04048609098094764,-0.40579999235772635
0.03888630208343165,-0.4061999397731869
0.03888582360475585,-0.4062000723041367
0.03658607556631456,-0.40689999562018403
0.0365860467918613,-0.4069000044257216
0.0326861705164791,-0.40809996635660845
0.03268595264001406,-0.40810003617840146
0.028786089288704027,-0.40939999062883814
0.028786032945163804,-0.40940000903365553
0.026286080667163505,-0.4101999937626156
0.02628600240553796,-0.4102000156721065
0.024786241349343575,-0.41059995195375837
0.02478588294507253,-0.41060005484011824
0.020886170516479147,-0.4117999663566084
0.0208859526400141,-0.41180003617840144
0.016986109289879345,-0.4130999839617797
0.01698601322277309,-0.4131000165352933
0.01408610638353219,-0.4140999844108937
0.014086065047732462,-0.4140999982165391
0.014086011308063976,-0.41410001496024174
0.01308617720180349,-0.41439996519211986
0.01308608372125206,-0.4143999834664144
0.013086129279218078,-0.41439989988964365
0.009186133848463882,-0.41589989386777515
0.009186052707627353,-0.415899989281045
0.009185940897188731,-0.41590004315302875
0.009185940104293737,-0.4159000434612849
0.005286274034578727,-0.4172999235888749
0.005285852045670515,-0.4173000861119462
0.0035861567765946567,-0.41799996063450684
0.0035861559876241406,-0.4179999609401503
0.0035859602727625222,-0.4180000229326831
0.0013860771112819488,-0.4184999963784742
0.0013860452453953486,-0.41850000367640955
-0.0025138227887253326,-0.4193999732227451
-0.0025140541846260514,-0.4194000295796688
-0.006413909062034417,-0.4203999923687479
-0.006413940731526595,-0.42040000027866475
-0.006413966902915594,-0.4204000064798659
-0.010313802747733128,-0.42129996859790075
-0.01031407396165514,-0.421300035253306
-0.012613914539312411,-0.42189999366486874
-0.012613963179466208,-0.42190000608891143
-0.014213683309028008,-0.4222999361213019
-0.014214190563230212,-0.42230007745805753
-0.01811388269839898,-0.4234999827304171
-0.018113939603166308,-0.4234999994987376
-0.018113995122531392,-0.42350001443554197
-0.019088492207194475,-0.4237498854828915
-0.019089372782923334,-0.4237501557797731
-0.02201389225029293,-0.42479998328088014
-0.022013985234378742,-0.4248000171886349
-0.024713435701729475,-0.4257998136580241
-0.02471441871024789,-0.4258002399422702
-0.02591389392476518,-0.4263999775495288
-0.02591398349879781,-0.42640002290925416
-0.029813586408149042,-0.42839981927302406
-0.02981427558174452,-0.42840020846781474
-0.0319137966816184,-0.4296999120058319
-0.03191394110085289,-0.4296999947583463
-0.03191409199945355,-0.4297000680773209
-0.03371390396506208,-0.43049998450648025
-0.03371394370093003,-0.43050000179914516
-0.03371396932336043,-0.430500012512021
-0.03761390008591618,-0.4320999841069157
-0.037613900983251146,-0.4320999844205049
-0.041313828571883045,-0.433599955302669
-0.041313829396852325,-0.4335999556141107
-0.041313940406156636,-0.43359998857859244
-0.041314058671454976,-0.43360000000099996
-0.04161306275084853,-0.43360000000099996
-0.04161393537614615,-0.4336000387702053
-0.04161480112522642,-0.4336001547723231
-0.04551387791290318,-0.4342999890675472
-0.04551393950034833,-0.43429999932381264
-0.04551399965633487,-0.4343000077995199
-0.04941381613781025,-0.4347999842715039
-0.04941406108363401,-0.4348000188095795
-0.06111381751028001,-0.4365999813367558
-0.06111405964196484,-0.4366000216855839
-0.06501373990015505,-0.4372999642960283
-0.06501413612148209,-0.4373000438440329
-0.0659135890848479,-0.4374999222803364
-0.06591428199233694,-0.437500102950362
-0.06891390564141263,-0.43839999004508473
-0.06891397194297122,-0.4384000101902855
-0.07281391034169156,-0.4395999912360456
-0.07281394039017527,-0.4396000002828438
-0.07281396599322243,-0.4396000076630407
-0.0767137169844886,-0.44069993742980806
-0.0767141574976824,-0.44070007289096697
-0.07881287567786853,-0.44139964561769574
-0.07881391201330137,-0.44140005768214496
-0.07881489506474394,-0.4414005843681054
-0.08061384860131295,-0.4424999448626753
-0.08061402784778877,-0.442500057065191
-0.08451382899307783,-0.4449999295942225
-0.08451393983954572,-0.44499999657114975
-0.08451405624663355,-0.445000058710463
-0.08511384444525331,-0.4452999528097728
-0.08511384823625531,-0.4452999546047055
-0.08511403675339839,-0.4453000296258778
-0.08511403887514349,-0.4453000303183781
-0.08841388885556346,-0.44629998485789935
-0.08841393713437286,-0.4462999989301839
-0.0884139912666577,-0.44630001344685644
-0.09621386615046815,-0.4482999813657822
-0.0962140112122945,-0.4483000197422231
-0.0995137904699701,-0.449199959539771
-0.09951394137169337,-0.4491999956691038
-0.09951408946026521,-0.4492000215199132
-0.10021390379012605,-0.4492999949956076
-0.10021397393387758,-0.4493000045017689
-0.10411387647428529,-0.44979999200694937
-0.10411393981512886,-0.4497999993062604
-0.10411400059785222,-0.44980000475253434
-0.1119139105213563,-0.45039999782357315
-0.1119139328182281,-0.4503999994093514
-0.11191397320822484,-0.4504000017640927
-0.11971393882789252,-0.4508000000009987
-0.12361390355456406,-0.45099999819211006
-0.12361394648889851,-0.4510000000849531
-0.12361396647970858,-0.45100000071001994
-0.12751381290175814,-0.4510999967721237
-0.12751406463012577,-0.45110000645239523
-0.13141390360370592,-0.4512999981946301
-0.13141394639055054,-0.4513000000813996
-0.1314139665288991,-0.4513000007112812
-0.13531381290175815,-0.4513999967721237
-0.13531406463012577,-0.45140000645239525
-0.13921390360370595,-0.45159999819463015
-0.13921394639055057,-0.4516000000813996
-0.13921396652889914,-0.4516000007112812
-0.14311393882791806,-0.45170000000099964
-0.14701393882791808,-0.4518000000009996
-0.1509139388279181,-0.45190000000099967
-0.15481390772118858,-0.45199999920339123
-0.15481393800119458,-0.45199999978819644
-0.15481397077431944,-0.452000000001
-0.1744139068815702,-0.452000000001
-0.17441393965468427,-0.45199999978819655
-0.1744139699347013,-0.4519999992033911
-0.1783138127362831,-0.45190000323411983
-0.1783140649610749,-0.451900000001
-0.1822139068815702,-0.451900000001
-0.18221393965468424,-0.45189999978819656
-0.18221396993470126,-0.45189999920339113
-0.1861139388279694,-0.4518000000009996
-0.19001381273628315,-0.4517000032341198
-0.19001406496107495,-0.45170000000099997
-0.19391390688157017,-0.45170000000099997
-0.19391393965468423,-0.4516999997881965
-0.19391396993470125,-0.4516999992033911
-0.1978139111269968,-0.451600000711281
-0.19781393126532393,-0.4516000000814001
-0.19781397405218668,-0.45159999819462987
-0.20171381302576172,-0.45140000645239525
-0.20171406475412934,-0.4513999967721237
-0.20561391112699678,-0.45130000071128096
-0.2056139312653239,-0.4513000000814001
-0.20561397405218665,-0.45129999819462985
-0.21341393882799495,-0.4509000000009987
-0.2173139043606323,-0.45070000176855574
-0.2173139450115718,-0.4506999993978789
-0.21731396704763664,-0.4506999978302573
-0.22121391283767755,-0.4504000020002542
-0.22121393463805578,-0.4504000002070677
-0.22121396893694098,-0.4503999969901053
-0.22521390411838477,-0.4500000034719609
-0.22521394006937526,-0.4499999996192347
-0.22521397216138572,-0.44999999572749
-0.2291138993939011,-0.44950000505665466
-0.2291139783017995,-0.44949999526414447
-0.23161384132956153,-0.44920001170081303
-0.23161384278043906,-0.4492000114972593
-0.23161403219613913,-0.449199973309648
-0.23161403288652355,-0.44919997312716003
-0.23301389104948678,-0.4488000136520277
-0.2330139863215014,-0.44879998538764393
-0.2369138837107555,-0.44760001696018115
-0.23691394033711774,-0.4475999988074718
-0.23691399140219022,-0.44759998112825605
-0.2408139346223917,-0.4462000015107478
-0.2433138691935434,-0.4453000250694468
-0.24331394033789766,-0.44529999824193356
-0.24331400497011627,-0.4452999716544426
-0.24471388475129074,-0.44470002317679636
-0.24471393715249024,-0.44469999997357706
-0.2447139930795368,-0.44469997357084906
-0.24861392299798113,-0.4428000077131455
-0.2486139546862984,-0.44279999234535306
-0.25151390806138313,-0.4414000148539328
-0.2515139693861456,-0.44139998472201714
-0.25251390462023465,-0.4409000171049726
-0.2525139404454113,-0.44089999884290954
-0.2525139707693812,-0.44089998280190024
-0.256413894404336,-0.43880002392153994
-0.25641398275259847,-0.43879997517416996
-0.2587138910594667,-0.43750002700072266
-0.2587139394995887,-0.4374999989041494
-0.25871398439467724,-0.43749997152197084
-0.26031390917841957,-0.43650001853213183
-0.26031393666517244,-0.43650000108005266
-0.2603139699202716,-0.4364999792729833
-0.26421388258482276,-0.4339000374966158
-0.2642139371911739,-0.4338999999986271
-0.2642139939741787,-0.43389995864157377
-0.26461369424189846,-0.433600183440784
-0.2646141943314937,-0.43359983209886377
-0.2674206028776983,-0.43175562076850077
-0.26742151663229075,-0.43175508830658693
-0.2681138589838873,-0.4314000409467938
-0.2681139405156725,-0.4313999972396949
-0.26811401311853617,-0.4313999548961673
-0.27091374404141083,-0.429700118264422
-0.2709141388812859,-0.4296998908811343
-0.2720137400733496,-0.4291001084127359
-0.2720141423591904,-0.429099900844864
-0.27591383550325344,-0.42720005033878206
-0.27591393751559234,-0.4271999976574162
-0.2759140370298114,-0.4271999402261209
-0.2782137942453976,-0.4258000880079379
-0.2782140863527571,-0.42579991701843983
-0.2798138597179693,-0.42490004450050795
-0.2798140187463086,-0.42489995696817
-0.2837139083223281,-0.42280001642723647
-0.28371396944941785,-0.42279998378976286
-0.2854139117660138,-0.4219000143280356
-0.28541396571039296,-0.421899985337985
-0.2876138701521618,-0.42070003746065654
-0.28761400809156157,-0.4206999636377301
-0.29161387555701124,-0.418600033218369
-0.2916139407509767,-0.41859999777428175
-0.29161399773286983,-0.41859996465821053
-0.2926138957799292,-0.41800002582997486
-0.29261398213828543,-0.4179999746123381
-0.29551389991986754,-0.41630002280934175
-0.29551397731236945,-0.4162999764829118
-0.2991138986279173,-0.4141000245678548
-0.2991139361852239,-0.4141000011192975
-0.29911398038342957,-0.41409997229754464
-0.2994137900162994,-0.41390009920896476
-0.29941409114756173,-0.41389990626602463
-0.30331391629026727,-0.4115000138705135
-0.3033139165900337,-0.41150001366397143
-0.305413904656425,-0.41020002115497173
-0.30541393652741317,-0.4102000010633619
-0.3054139743573964,-0.41019997631490007
-0.30721371296866534,-0.40900015057405403
-0.307214172646,-0.408999862108461
-0.31111382971553314,-0.4067000643495057
-0.3111140495616866,-0.40669993848239794
-0.3120136356159537,-0.4062001684522495
-0.3120142531494176,-0.406199853317749
-0.3150138534240487,-0.4048000398562545
-0.3150139372111042,-0.40479999878328
-0.3150140216825477,-0.40479995326265356
-0.31891390878678355,-0.40260001694744363
-0.3189139413286153,-0.402599998288584
-0.31891396581342824,-0.40259998380987544
-0.319413614778989,-0.402300194430539
-0.3194142768354427,-0.40229983099736855
-0.32281388309449355,-0.40060002786784316
-0.32281393999133096,-0.4005999985128908
-0.322813991598299,-0.40059997023325544
-0.32671376844871364,-0.3984000961125087
-0.3267141128933807,-0.3983999107367972
-0.3306138708120907,-0.3964000348810484
-0.33061393865343763,-0.39639999874865256
-0.3306140041653135,-0.39639996120709964
-0.3338133841831369,-0.3945003293215171
-0.3338145317185797,-0.3944997459051011
-0.33451381578097567,-0.39420005273550285
-0.3345139374763645,-0.3941999966138611
-0.33451405517541744,-0.3941999343692399
-0.3384138545585352,-0.3920000475377376
-0.3384140240167559,-0.3919999541302369
-0.34101393882841785,-0.39060000000088047
-0.3423139388284178,-0.3899000000008805
-0.346213900266856,-0.38780002076479836
-0.34821378759506866,-0.3867000831791889
-0.34821393480902707,-0.38669999535034677
-0.3482140775925612,-0.386699895927787
-0.3502138894782812,-0.3852000370134969
-0.35021394286488844,-0.3851999959176793
-0.3502139819627394,-0.38519996430353604
-0.35311390056080944,-0.3828000316706505
-0.3531139364450216,-0.38280000135778736
-0.3531139777506627,-0.38279996497089824
-0.35411392029206923,-0.3819000166836324
-0.3541139386318488,-0.38190000000880064
-0.35411395713179716,-0.3818999828415081
-0.35731377898756306,-0.3789001498517276
-0.35731410518115647,-0.37889985741284904
-0.3580139054367086,-0.3783000286223759
-0.35801394308009943,-0.3782999957683812
-0.35801396683341913,-0.37829997432967083
-0.36161389937867283,-0.3750000361631882
-0.3616139385302771,-0.37499999948258994
-0.361613976569566,-0.37499996225979193
-0.3619138448197129,-0.374700094009645
-0.3619140353431043,-0.3746999085659622
-0.36571391390033087,-0.3711000236170107
-0.3657139402529443,-0.3710999983000489
-0.3657139615492806,-0.3710999772800773
-0.36581354252243176,-0.37100039630692616
-0.36581437757096297,-0.3709996512568262
-0.3697138942815005,-0.3679000354099887
-0.3697139365761135,-0.36790000098549297
-0.3697139834310902,-0.36789996097357563
-0.37051379008126234,-0.367200130154675
-0.3705140926824841,-0.3671998759250425
-0.37361377168615967,-0.3647001347930461
-0.37361411169174497,-0.364699872627915
-0.37551389991838474,-0.3633000286714435
-0.375513937713589,-0.3633000002452842
-0.37551397737656705,-0.363299969162382
-0.3775139226182023,-0.3617000129690738
-0.377513955093514,-0.3616999871009965
-0.3804138791737511,-0.35940004731322217
-0.3804139373197451,-0.3593999997132875
-0.3804139961411432,-0.3593999484194658
-0.38141370277579406,-0.35850021244828
-0.3814141880889536,-0.35849980321626623
-0.3852138323108358,-0.35550008409372774
-0.38521392730865356,-0.3554999904833698
-0.3852139994308366,-0.3554998787964504
-0.3853134221713134,-0.3553010333154967
-0.3853139953433187,-0.35530003706904256
-0.3853146807733381,-0.3552991144538283
-0.38841382380448636,-0.35160013728761913
-0.38841393332810403,-0.35159999645653417
-0.38841403287580606,-0.35159984717413173
-0.3892138681221001,-0.3503001148989039
-0.389214012658935,-0.3502998870838407
-0.3909139259872756,-0.34770001964049624
-0.39311391644758337,-0.34430003458966824
-0.3931139380207738,-0.3443000006291334
-0.393113960519773,-0.3442999638488948
-0.3934137187472927,-0.34380036680302867
-0.3934141899109187,-0.3437996536803589
-0.39631367434004383,-0.3398003648126001
-0.3963142355521309,-0.3397996608881618
-0.3970138877532642,-0.33900005837258096
-0.3970139908179354,-0.338999942441144
-0.3998136141058299,-0.33590035951526087
-0.39981429729554163,-0.33589967412171706
-0.4009139128678676,-0.3349000236014207
-0.4009139644501492,-0.3348999760322094
-0.4040138193626847,-0.33200011175919236
-0.40401406194349043,-0.33199989227522547
-0.40481390990210714,-0.33130002531143576
-0.4084138848595072,-0.32810004797327547
-0.40841393800945314,-0.32809999931394596
-0.40841398997609435,-0.3280999488532636
-0.40871364941642363,-0.32780028941293426
-0.4087142512754945,-0.3277997356226131
-0.4126138607465417,-0.3245000660701886
-0.41261393741322094,-0.32449999841408883
-0.4126140111310411,-0.3244999276983168
-0.4129138679896431,-0.3242000708397148
-0.4129139968475615,-0.32419991915124635
-0.4129139974879686,-0.32419991829668
-0.41571385961815205,-0.3203001103296388
-0.415713935850931,-0.3202999977124065
-0.4157140052544135,-0.32029988191053793
-0.41661389810979976,-0.3187000723898512
-0.4166139390344109,-0.31869999667152615
-0.41661397334805705,-0.31869992782389883
-0.41771387992738324,-0.31640012315803506
-0.41771400112429,-0.3163998785243162
-0.4197137640654006,-0.3125003407891505
-0.4197141395513983,-0.3124996738262943
-0.42051388248679256,-0.3112000915562787
-0.42051393601733683,-0.3112000001535696
-0.42051398757689823,-0.31119990250432716
-0.42181370451251626,-0.308600468633091
-0.4218142215853483,-0.30859955890030183
-0.4243133647998747,-0.3047008954856407
-0.42431398348361654,-0.30470003594318157
-0.42431469095987523,-0.3046992478694827
-0.4244138734224775,-0.3046000654068804
-0.4244138738617147,-0.3046000649508095
-0.4244139929013147,-0.30459992655395346
-0.42441399409146113,-0.3045999250011978
-0.42721391553768784,-0.3008000316098903
-0.4272139373927284,-0.3008000014483938
-0.4272139622127372,-0.3007999659875201
-0.42831384343487305,-0.29920013875532253
-0.4283140389141752,-0.2991998645908987
-0.4300139139523333,-0.2969000336569201
-0.43001393825686896,-0.29690000018230395
-0.43001396281102483,-0.29689996511728356
-0.43221388876115374,-0.2937000728261871
-0.4322139901963312,-0.2936999280859781
-0.4327138623555701,-0.2930001070630436
-0.43271393629666316,-0.29299999746388766
-0.43271400308826424,-0.2929998860860126
-0.43491389842152106,-0.2891000716316028
-0.43491393851960203,-0.2890999976869887
-0.434913973591532,-0.28909992757816855
-0.43611390449177007,-0.28660007153600603
-0.43611397431509613,-0.28659992902793135
-0.436813926650575,-0.2852000243569735
-0.43681393087127046,-0.28520001579746984
-0.4387139276938807,-0.2812000234424635
-0.4387139500877021,-0.2811999766166532
-0.44001391051956695,-0.27850005879662604
-0.44001393712703296,-0.27850000160654065
-0.4400139647591827,-0.2784999377676265
-0.44051392846966253,-0.2773000248624749
-0.44211393882899946,-0.2734000000000611
-0.4437139077912828,-0.26950007565449563
-0.44371393658246894,-0.2695000020138314
-0.4437139655322459,-0.2694999198902558
-0.44391389678681753,-0.26890012612654085
-0.4439139842631832,-0.26889987505601765
-0.4451139275986644,-0.2656000308834442
-0.445113938370902,-0.26560000063218625
-0.4451139494569838,-0.26559996811604203
-0.4464139300225985,-0.26170002641919793
-0.4464139382114956,-0.26170000138099236
-0.4464139474606789,-0.26169997194701106
-0.4476139051845522,-0.2578001093444228
-0.4476139750063452,-0.2577998914679578
-0.4478139174233075,-0.257200064217071
-0.4478139375896047,-0.2572000008240672
-0.44781395694141807,-0.257199933587728
-0.4487139289584243,-0.2539000361920386
-0.44871394814636834,-0.2538999636621702
-0.44971390961281404,-0.25000011394303207
-0.4497139707604442,-0.24999988678845486
-0.45081384443631556,-0.24610033466491096
-0.4508140566089945,-0.24609967283336698
-0.45171383991607805,-0.24360027475813462
-0.45171405386111546,-0.2435997315918044
-0.4523138449163545,-0.24220021912958017
-0.4523140432431405,-0.24219978567635314
-0.45421388492619075,-0.23830011064272352
-0.45421399548191066,-0.23829989074095034
-0.455613826197157,-0.2356002172186896
-0.45561406211736166,-0.23559978864869668
-0.4563138931512048,-0.23440007830496568
-0.45631393611216825,-0.23440000143778197
-0.45631397964845105,-0.23439991621282089
-0.4582139083342962,-0.2305000625945071
-0.4582139382943838,-0.2304999988208489
-0.4582139654251947,-0.2304999365783719
-0.4595138121231311,-0.22740030214483128
-0.4595140853522888,-0.22739970695354586
-0.4599138731051632,-0.22660013144779717
-0.459913935280452,-0.22659999721885504
-0.4599139880894784,-0.22659986277439892
-0.46131392935127563,-0.2227000264022496
-0.46131393860353204,-0.22270000015852684
-0.4613139477701385,-0.22269997317657803
-0.4626139388288924,-0.2188000000003162
-0.4634138812249082,-0.21640017281226898
-0.4634140027894537,-0.21639982943882136
-0.4640139266295879,-0.21480003253179678
-0.4640139505675227,-0.21479996729984685
-0.46541393882888493,-0.21090000000033787
-0.4668139293512756,-0.20700002640224957
-0.466813938603532,-0.20700000015852682
-0.46681394777013846,-0.206999973176578
-0.46731388122490813,-0.20550017281226896
-0.4673140027894537,-0.20549982943882134
-0.4682139266295879,-0.2031000325317968
-0.4682139505675227,-0.20309996729984686
-0.4696138999999253,-0.19920010816672531
-0.46961393609577573,-0.1991999997126039
-0.46961396750428586,-0.19919988816629175
-0.4706139010320648,-0.19530014740795396
-0.4706139343218909,-0.1952999985921419
-0.47061395811225154,-0.19529984959026297
-0.47111392768331667,-0.1914000869359547
-0.4711139370706365,-0.19140000170333457
-0.471113943793765,-0.19139991063324557
-0.4712139152350174,-0.18960042469070176
-0.4712139989818753,-0.18959957892954948
-0.4715139319110979,-0.18750004842499174
-0.47151393837171135,-0.18749999974867088
-0.47151394380004585,-0.18749995153180513
-0.47191392612668864,-0.18360012384703853
-0.47191395466046404,-0.18359987651420576
-0.47241387665765655,-0.17970048493610363
-0.47241404876387144,-0.17969952361542701
-0.4733139388289181,-0.17580000000022486
-0.4742139322894008,-0.17190002833813328
-0.474213938212071,-0.17190000196260874
-0.4742139450846108,-0.17189996950372463
-0.4750139322818064,-0.16800003191739626
-0.47521393153474434,-0.16700003647106612
-0.4752139402135951,-0.16699999130391824
-0.47521394365272446,-0.1669999720221573
-0.4757139299635709,-0.16410005141924777
-0.47571393796589473,-0.1641000018732223
-0.47571394571595355,-0.16409994628138733
-0.476213936855294,-0.16020001539453138
-0.4767139353671365,-0.15620002769451716
-0.4767139388296976,-0.15619999865657327
-0.47671394154034863,-0.1561999735638533
-0.4771139388289385,-0.15230000000010202
-0.4775139356580954,-0.14840003091582238
-0.47751393859376917,-0.14840000039472875
-0.477513941244266,-0.14839996860084886
-0.47781393882894074,-0.14450000000007668
-0.47811393882894077,-0.1406000000000767
-0.47841393665820126,-0.13670002821968966
-0.4784139382258218,-0.13670000618364114
-0.47841394059649994,-0.1366999655326789
-0.4786139370225739,-0.1328000352242378
-0.47861393890934334,-0.13279999243739318
-0.47861393953922493,-0.1327999722990446
-0.47871393882894336,-0.12890000000002563
-0.47881393882894335,-0.12500000000002565
-0.47891393882894334,-0.12110000000002563
-0.47901393506255635,-0.11720014688911909
-0.47901394697956096,-0.1171998532889178
-0.47911393666875896,-0.1154000388833544
-0.4792139379738836,-0.11330001795628619
-0.4792139397496816,-0.11329998204563811
-0.47941393702005375,-0.10940003527337967


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.48933189599532334,-0.16020003332876404
-0.4901318978687801,-0.15620002481605869
-0.4901319079173909,-0.15619997520868445
-0.4909318963125973,-0.1523000317820532
-0.49093190289824507,-0.15229999861432233
-0.49093190832093064,-0.15229996941874827
-0.49163190202661694,-0.14840000448706742
-0.4921318999919519,-0.14560001590420127
-0.4921319057219614,-0.14559998410514857
-0.4923319007574196,-0.14450001141012853
-0.4930319028319683,-0.14060000000010986
-0.49373189143428126,-0.13670006350150887
-0.49373190209202256,-0.13669999951156794
-0.49373191098899294,-0.13669993637530048
-0.4942318882034565,-0.1328001141024849
-0.494231888352788,-0.13280011268712663
-0.49423189698513703,-0.13279988716042088
-0.4942318969084387,-0.13279988449107533
-0.49403190956856624,-0.12890013136356143
-0.49403189946035586,-0.12889986850695803
-0.4939319035723356,-0.12500002887416642
-0.49393190291963707,-0.12500000799964153
-0.4939319009431156,-0.12499996316727402
-0.4937319095685662,-0.12110013136356146
-0.49373189946035584,-0.12109986850695809
-0.4933319028319717,-0.10549999999997436
-0.49323190357233554,-0.10160002887416636
-0.49323190291963703,-0.10160000799964151
-0.4932319009431156,-0.10159996316727404
-0.493031904673006,-0.09770003590013616
-0.49303190221416926,-0.09769999372462913
-0.4930319005582862,-0.09769997044204598
-0.4929319330971335,-0.09640039344706113
-0.492931902831972,-0.09639960539053509
-0.492931902831972,-0.0859000984846818
-0.49293190094994477,-0.0859000003168595
-0.49293189525978603,-0.08589990156154403
-0.49263191289391983,-0.0820001308052834
-0.4926318961130161,-0.08199986898033389
-0.492431904673006,-0.07810003590013617
-0.49243190221416927,-0.07809999372462914
-0.49243190055828623,-0.07809997044204599
-0.4921319330971335,-0.07420039344706089
-0.492131902831972,-0.07419960539053486
-0.492131902831972,-0.07370011188293848
-0.4921319004478064,-0.07370000241854299
-0.4921318927949217,-0.07369988624671849
-0.4918319079054537,-0.07030005749941443
-0.4918318984048242,-0.07029994244703966
-0.4915319053636875,-0.06640003291226285
-0.49153190256394697,-0.06639999933803703
-0.4915318995337442,-0.06639996784222778
-0.49073190283196677,-0.05859999999989797
-0.4903319126476273,-0.054700095702587846
-0.49033190119900627,-0.05470000149475597
-0.49033188561469077,-0.05469990407505819
-0.4896319028319563,-0.050799999999823334
-0.4889319113481229,-0.04690004744703729
-0.488231958389288,-0.04320029366019816
-0.4882318919121635,-0.04320000193162706
-0.4882318917747836,-0.04320000145225285
-0.4882318504699306,-0.043199895386389776
-0.4882318495594019,-0.0431998934546236
-0.4881325645706576,-0.043001323477135096
-0.4881321688332743,-0.043000427637688875
-0.4881318601828409,-0.042999498190918015
-0.48813164142339327,-0.04299854358068654
-0.4876653046220629,-0.0404003814018462
-0.48766519662943303,-0.04039961452519399
-0.4875319161649438,-0.039100129996423746
-0.487531892809387,-0.03909986970635679
-0.48723190492481877,-0.03520002720696919
-0.48723190303534936,-0.03520000423976319
-0.4872318996947339,-0.035199968627568606
-0.4868319041294233,-0.031200012974462482
-0.486431902831958,-0.02729999999981169
-0.4860319295546323,-0.023400260545887064
-0.4860318894181718,-0.02339973843087059
-0.48583190467766685,-0.01950003599102277
-0.4858319022021888,-0.019499993543014623
-0.4858319005652663,-0.0194999705327871
-0.48553190283196906,-0.015599999999923302
-0.4852319028319691,-0.011699999999923303
-0.48493192298558246,-0.0078002619968971865
-0.48493189609646836,-0.007799737315344289
-0.4847319028319717,2.5632574248333985e-14
-0.48463190283197166,0.0039000000000256325
-0.4845319052455249,0.007799905871448494
-0.48453190119116235,0.007799998034638893
-0.4845318932777366,0.007800095542403926
-0.4843319100983902,0.009799927335867945
-0.48433190182470665,0.009799999672351803
-0.4843318914119037,0.009800072327178007
-0.4840319261440514,0.011699852356909379
-0.4840318838244155,0.011700148259005064
-0.4835319067729758,0.015599969260234391
-0.4835319029923493,0.015599997402147079
-0.4835318977248906,0.01560003319610597
-0.4829319224720288,0.01949987233970752
-0.48293188640711754,0.01950012811392898
-0.4824319109786786,0.023399936455752775
-0.482431902116649,0.023399999351252917
-0.4824318914199531,0.023400063581337418
-0.4817319028319563,0.027300000000176666
-0.4810319070130396,0.0311999767055696
-0.48103190690558056,0.031199977166862125
-0.4804319377189876,0.03449980812150478
-0.4804318752513085,0.03450019306471597
-0.4803319136798737,0.03519992406475913
-0.48033190198557957,0.03519999802032988
-0.48033188705537117,0.03520007691103082
-0.479531909270553,0.039099968612019316
-0.4795319023866945,0.03910000113891917
-0.47953189589855766,0.03910003004490953
-0.4786319095972504,0.04299997068390755
-0.4786319031219157,0.042999998012242455
-0.4786318948623187,0.043000031081774005
-0.477631933718236,0.04689987954369658
-0.4776318748699238,0.046900121168989256
-0.4767319178448419,0.05079993494434435
-0.47673190169803353,0.05080000098478004
-0.4767318848297652,0.05080006300786408
-0.47653194986487013,0.05149983538499642
-0.4765318613092432,0.051500166091038316
-0.4757320493701516,0.05469941384740497
-0.47573182600023595,0.05470059928760547
-0.4752319193633619,0.058599871055223074
-0.4752318895681848,0.05860012932197682
-0.4748319161649438,0.06249987000357623
-0.47483189280938704,0.0625001302936432
-0.47453190283196905,0.0664000000000767
-0.47423190779355795,0.07029993549942162
-0.47423190210652294,0.07029999896914259
-0.4742318944845247,0.07030006511015337
-0.47373190676670446,0.07419996930915088
-0.4737319030060447,0.0741999973044738
-0.47373189771739216,0.07420003324484571
-0.47313192247202884,0.07809987233970753
-0.47313188640711756,0.07810012811392898
-0.4726319862478674,0.08199934935608016
-0.47263190283197204,0.08200065596942692
-0.47263190283197204,0.08259984612479786
-0.47263189829410945,0.08259999759846154
-0.47263188406022777,0.08260015486695106
-0.47223192994558627,0.08589977631274305
-0.47223188555035817,0.08590022466101828
-0.4719319035853701,0.08979999020586349
-0.4719319020972995,0.08980000979567135
-0.47163191190901405,0.09379987897281065
-0.47163189661618093,0.09380012120795231
-0.471431904673006,0.09769996409986383
-0.47143190221416925,0.09770000627537086
-0.4714319005582862,0.09770002955795401
-0.4711319028319691,0.1016000000000767
-0.47098194321864506,0.10354947497328866
-0.47098191632953096,0.10355052640478785
-0.47103190283197166,0.10549999999997436
-0.4711319011440174,0.10939993416975437
-0.471131901987856,0.10939999999998701
-0.471131901144017,0.10940006583025878
-0.47103190283197166,0.11330000000002563
-0.4709819095851768,0.11524973662502686
-0.4709819095851768,0.11525026337497316
-0.47103190283197166,0.11719999999997437
-0.4711318994603559,0.12109986850695809
-0.47113190956856627,0.12110013136356146
-0.4713319009431159,0.12499996316727918
-0.4713319029196366,0.12500000799962852
-0.4713319035723358,0.12500002887417486
-0.47143190283197167,0.12889999999997434
-0.47153189987864197,0.13279988482011626
-0.4715318853806887,0.13280011343416628
-0.47093190778559096,0.1366999678015534
-0.47093190245840266,0.13670000102510227
-0.470931897266157,0.13670003100963005
-0.4702319028319563,0.14060000000017667
-0.4695319028319563,0.14450000000017665
-0.46883195116568604,0.14839973071225399
-0.46883186889715467,0.1484002714786013
-0.4687319183453446,0.1491998758930815
-0.46873189996588305,0.14919999858262006
-0.4687318750844441,0.14920012288202106
-0.46803192519321,0.15229990097177154
-0.46803188243175714,0.15230009945114878
-0.4672319126356456,0.15619995220719277
-0.46723189212235233,0.15620004759842107
-0.46633192425162423,0.16019990480165686
-0.466331883224119,0.160200095588385
-0.4655319099996904,0.16409996505747426
-0.46553190212998863,0.16410000211335654
-0.465531895229798,0.16410003258086092
-0.4648319297891693,0.16709988446926957
-0.4648319002950583,0.16709999886841814
-0.46483186519021,0.16710011292544832
-0.4645319789442109,0.16799977166344565
-0.4645318374946776,0.16800023165054587
-0.4634319106011391,0.1718999724549097
-0.4634319036075909,0.1718999967317592
-0.4634318934286487,0.1719000305609512
-0.4622319384735397,0.1757998841650555
-0.46223186993243354,0.17580011664395667
-0.4611320278209021,0.17969955685756822
-0.4611318179796021,0.17970045254606618
-0.46083191528907924,0.18129993356218765
-0.4608318912500192,0.18130006659631473
-0.46043194216986455,0.18359977380720433
-0.4604318736365407,0.18360022772442816
-0.45993191936336186,0.1874998710552231
-0.45993188956818476,0.18750012932197682
-0.4595319059988553,0.19139996912293944
-0.45953190296098556,0.1913999970771201
-0.4595318985137495,0.19140003368220004
-0.4590319168189374,0.19529989090173422
-0.4590319166483258,0.19529989203892514
-0.4590318709458261,0.1953001034611442
-0.4590318703143655,0.19530010568237177
-0.4578319431029255,0.19919986911955154
-0.4578318992260564,0.1991999992729525
-0.4578318491105216,0.1992001253502563
-0.45693191632287716,0.20129996852142654
-0.456931888922416,0.20130003129671328
-0.45613196315286664,0.20309986427819937
-0.4561318464589749,0.20310013740937755
-0.454531918017434,0.2069999629856336
-0.4545318870717125,0.2070000367741442
-0.453031932144054,0.21049993160534738
-0.4530319027126284,0.21049999762117705
-0.4530318686110111,0.2105000684421581
-0.4528320236724539,0.2108997583192725
-0.45283179486080405,0.21090024769877047
-0.45113192170590644,0.21479995670118268
-0.4511318843567566,0.2148000434712989
-0.4502819894540696,0.21679979618350356
-0.45028182507195724,0.2168002073602208
-0.44953194976513333,0.21879987484508448
-0.44953190042654134,0.21879999667660616
-0.44953184212163017,0.21880012142091992
-0.44913211968460326,0.21959956629497362
-0.449131727786781,0.21960045220026359
-0.44793191367030927,0.22269997200114905
-0.4479319072832282,0.22269998821893805
-0.4463319384868046,0.22659991309152205
-0.44633190248295207,0.22659999647582116
-0.44633185945028747,0.22660008676360524
-0.4452319575279273,0.22879989060832553
-0.4452318507551497,0.228800110663471
-0.44443196410439983,0.2304998697963146
-0.44443189903114333,0.23049999858669643
-0.4444318277097638,0.23050012207387147
-0.44203192312598905,0.23439996702250537
-0.4420318820428562,0.23440003266890183
-0.4413319609606832,0.2354999086551735
-0.44133184664075076,0.23550009255052645
-0.4396319121918549,0.23829998458400214
-0.4374319284848358,0.24189995802286682
-0.4374319039997148,0.2418999972404265
-0.4374318739038246,0.24190004339252394
-0.43723240838465416,0.2421992416712795
-0.4372319382439333,0.24220001932474725
-0.4372315386503911,0.24220083547559995
-0.43553213415881187,0.24609946930922305
-0.4355317325805346,0.24610055331732203
-0.4343319333513637,0.24999990081212756
-0.4343318743221163,0.2500000997846352
-0.4335319198358939,0.2527999404864135
-0.43353188654619274,0.25280005971465813
-0.43323191385085014,0.2538999595975809
-0.43323190225424546,0.2539000007926413
-0.43323189078725305,0.25390003914548714
-0.43203193749475294,0.25779988734611253
-0.43203189951679594,0.25780000139792897
-0.4320318590189863,0.2578001067943499
-0.4304319657962352,0.2616998465248056
-0.43043189873312165,0.26169999605318106
-0.4304318196594725,0.2617001455521397
-0.4296319248999475,0.26309996138130853
-0.4296318810989189,0.2631000388092844
-0.4282319296567424,0.26559995209888526
-0.4282319003072485,0.2656000032194961
-0.4282318761832349,0.26560004330448084
-0.42583252460228216,0.26949898962352914
-0.4258319646882803,0.26950002887243946
-0.42583152767059884,0.269501125484282
-0.4257319364495833,0.26979989914732855
-0.4257319350643419,0.2697999030331367
-0.4257318550545102,0.26980009034449476
-0.4257318532187272,0.2698000940042906
-0.42383191657434127,0.27339997396207444
-0.4238319009297037,0.2734000031974325
-0.4238318903385384,0.27340002248843964
-0.42183195291951503,0.27699990984268175
-0.42183190184650504,0.2769999975780088
-0.421831844758748,0.2770000871101389
-0.4216321710827358,0.2772995976241572
-0.4216316735589584,0.27730042579299174
-0.4195319766236457,0.2811998629585724
-0.4195318332248099,0.28120013921456033
-0.41753192069207185,0.2851999642800365
-0.4175319016226898,0.28520000168895226
-0.41753188487255033,0.2852000333534639
-0.41543198865200825,0.2890998406201849
-0.41543189765175487,0.2890999962278956
-0.415431795205547,0.28910014606476264
-0.4140319286576411,0.2909999649512063
-0.4125320126423518,0.29299985358644876
-0.41253189696257325,0.2929999968947481
-0.4125317744791409,0.2930001283532453
-0.41013190283167916,0.2954000000007071
-0.4047319405250718,0.3007999623073145
-0.404731902704057,0.30079999935150975
-0.40473186333875766,0.30080003633419605
-0.402232060298581,0.30309985513115856
-0.4022317515322585,0.30310015130012774
-0.40063198011573103,0.30469992271665525
-0.4006318272091001,0.3047000789112247
-0.3983320807231529,0.30709981437482176
-0.39833173444663483,0.3071001942911467
-0.39703195730036,0.30859993715223305
-0.39703184938758,0.3086000637225235
-0.3944320824789977,0.3116997858058332
-0.39443173509710333,0.311700223646825
-0.3938319216266312,0.31249997494078785
-0.39383188373271844,0.3125000248293699
-0.3908320048767265,0.31639986734215936
-0.39083189776210236,0.31639999758347576
-0.39083178556760645,0.3164001172647798
-0.3905323551667744,0.3166995476656118
-0.39053151009491754,0.31670050494798463
-0.3877319671951703,0.3202999172476596
-0.3877319000362327,0.32030000005156
-0.3877318332368208,0.3203000759223721
-0.3866319405928048,0.3214999588067532
-0.3866319022906565,0.321499999689144
-0.38663186342233946,0.3215000394100468
-0.38393198469796186,0.3241999181344244
-0.3839319020403482,0.3241999971482207
-0.38393181286047706,0.3242000749767142
-0.3827319580491046,0.3251999539861912
-0.3827319009929588,0.3252000001959062
-0.38273184640914354,0.32520004195593916
-0.3788320356758993,0.32809990121912075
-0.3788317732384332,0.32810010301073134
-0.3749319442129729,0.3311999671078921
-0.3749319058527038,0.3311999969605108
-0.374931856646902,0.3312000335896511
-0.37383214752079746,0.3319998220449999
-0.37383166903741605,0.33200019204600084
-0.3710319597939574,0.3342999532102704
-0.37103190515946444,0.3342999967909489
-0.3710318401369228,0.3343000455969087
-0.36883229444061555,0.33589971519422307
-0.36883153974248806,0.3359003203735254
-0.36713196555199346,0.3373999446592559
-0.36713190010694047,0.3374000005365109
-0.36713183862202775,0.337400049711415
-0.3640326579415978,0.3397994153994899
-0.3640319330636951,0.33980003235644657
-0.3640312683904063,0.33980071374714166
-0.36323196630411,0.34069992859422504
-0.3632319019743364,0.34069999831017594
-0.36323183376110085,0.34070006691283
-0.36003196139876387,0.34379994326384394
-0.3600318451724298,0.3438000576599564
-0.35933193077392905,0.34449997205845717
-0.3593318744628933,0.344500027509833
-0.35603195957005684,0.3476999449816744
-0.3560318469463458,0.3477000558860404
-0.355431929939954,0.34829997289243225
-0.35543187532185727,0.34830002670141674
-0.3520319910893719,0.35159991433882903
-0.35203190083922614,0.3515999978332601
-0.35203180683753954,0.3516000767960267
-0.3515320132248384,0.3519999116861875
-0.3515317949099209,0.35200009131912235
-0.3476322290909604,0.35529972393516596
-0.34763160062531484,0.35530030220707143
-0.3474319989708971,0.3554999038614891
-0.3474317885683228,0.35550007411750495
-0.3437320019448418,0.3578999357111142
-0.34373180522257357,0.3579000665523911
-0.34153193035998375,0.3593999812314296
-0.34153189881720863,0.35940000243952164
-0.34153187879886354,0.3594000155513789
-0.3398319117617024,0.3604999942224832
-0.3398318939132831,0.3605000057976905
-0.3358319529170883,0.3630999674452171
-0.3358318531278744,0.3631000331366003
-0.3355319444628733,0.36329997224660104
-0.335531860667497,0.3633000269389624
-0.3319319871615447,0.3655999461233208
-0.3319318195668507,0.3656000555106161
-0.3295320941383203,0.36719987246296976
-0.32953171742119275,0.3672001359684116
-0.32803192370779766,0.368299984691568
-0.32803188180209597,0.3683000150988857
-0.3241324157444975,0.371099631755623
-0.3241314388661382,0.3711004282765921
-0.3202320537734191,0.37469986066987127
-0.32023175757929806,0.37470014525308815
-0.31993192778049484,0.3749999750518914
-0.31993190466142796,0.3749999978555697
-0.31993187513953253,0.37500002615440176
-0.31633200952504276,0.37839989923475315
-0.3163317990596673,0.37840010377271893
-0.3158319310634456,0.37889997176894064
-0.3158319011662402,0.37890000120503425
-0.3158318752388953,0.37890002597038663
-0.3124319353654659,0.38209996938067314
-0.31243190537963067,0.3820999971148656
-0.31243186632902137,0.38210003194053566
-0.31163192644705556,0.3827999793372557
-0.3116319128268907,0.3827999911087956
-0.30853193350757285,0.38539997427253814
-0.3085318717579915,0.3854000252480852
-0.30693200673126275,0.38669991558230227
-0.3069319011615152,0.3866999968847256
-0.30693179029128137,0.3867000733966443
-0.30463195166689505,0.38819996815167884
-0.3046319017550831,0.3881999999014207
-0.3046318533538409,0.38820002917998186
-0.30073197893334097,0.39049995512027674
-0.30073190302042757,0.3904999981474416
-0.30073182286767774,0.3905000399827652
-0.30053232826910964,0.39059978728204925
-0.30053149886570885,0.3906002511147194
-0.2968319274422436,0.3928999847022789
-0.2942323584611066,0.394499719613399
-0.2942314787844624,0.3945003261908845
-0.2929320096210176,0.39549991785507277
-0.29293189905677247,0.3954999983798004
-0.29293178995227503,0.3955000694649877
-0.28903199843468513,0.3978999411681199
-0.2890319029913091,0.397899997065105
-0.2890318010252563,0.3979000509039759
-0.2880326539395812,0.3983996244468134
-0.28803192059790067,0.39840002929352997
-0.2880312226709551,0.3984004925309021
-0.2851319626228057,0.4004999567037
-0.28513189788177207,0.4005000021815812
-0.285131845207972,0.40050003704454595
-0.28233262393972197,0.4022995364312781
-0.282331924566102,0.4023000283212096
-0.2823312685110144,0.4023005766558584
-0.2812320237662958,0.40329989006014805
-0.2812318992884871,0.4032999961906468
-0.2812317692564581,0.4033000935033804
-0.2772326398675561,0.40609948407561186
-0.27723192809859043,0.4061000301170343
-0.27723126667096776,0.4061006361614185
-0.2771319945662187,0.4061999082661676
-0.2771319008222647,0.40619999739156565
-0.2771318021061944,0.4062000821715039
-0.27333190854302714,0.4092999953414561
-0.273331897126857,0.40930000466829525
-0.27223194211738166,0.410199967857866
-0.272231862918372,0.41020003136117184
-0.2694319616184497,0.4123999538111108
-0.2694318447230962,0.41240004704099564
-0.2673319232575916,0.4140999834654518
-0.2673319193159638,0.41409998662305486
-0.2655319115887587,0.415499993189655
-0.2655318940875938,0.41550000683203325
-0.2623319453319476,0.41799996679738183
-0.26233190445670285,0.4179999980457626
-0.2623318569328419,0.41800003278560754
-0.26163198283486894,0.4184999428555882
-0.26163182393638523,0.4185000586664517
-0.2577321310883394,0.42139983027140887
-0.25773168431455706,0.4214001820983142
-0.25713193044378074,0.4218999769906278
-0.25713190157655835,0.4219000007064143
-0.2571318757135918,0.4219000213664818
-0.25383193200711685,0.4244999770140075
-0.2538318733267372,0.4245000225633208
-0.25213203703915654,0.4257998973714708
-0.25213177207071696,0.4258001069869553
-0.2499319542459155,0.42759995793452005
-0.2499318519655224,0.4276000427282836
-0.2474319801212035,0.4296999350775116
-0.24743190126215298,0.4296999987191421
-0.247431821064449,0.42970005840588826
-0.24603203503019894,0.4306999055732097
-0.24603177368428308,0.43070009856057323
-0.24223244898428373,0.43359958320004643
-0.24223141703046336,0.4336004858019229
-0.2421319978971534,0.4336999049352328
-0.242131895106478,0.43369998821541833
-0.24213177776825484,0.43370004808474627
-0.24213177719664228,0.43370004832196746
-0.23823190283133103,0.43520000000093334
-0.23433205316222722,0.43669994218135794
-0.2343317543865915,0.43670006250398213
-0.2324319454838079,0.43749998204199625
-0.23243185986228687,0.4375000171885511
-0.23043200032434968,0.438299961003726
-0.23043190273195757,0.43829999774541456
-0.23043180184284853,0.4383000310743151
-0.22653190283126615,0.4395000000009558
-0.22263201700920596,0.440699964869282
-0.22263178950100693,0.4407000377777091
-0.22053190283128826,0.4414000000009487
-0.21873192952881074,0.4419999911017745
-0.2187319060578449,0.44199999878283713
-0.21873187264190205,0.4420000092899909
-0.2148319374102236,0.4431999893612765
-0.21083194939900998,0.4443999860306327
-0.21083185639720178,0.4444000144115275
-0.20793194926316738,0.4452999855910554
-0.20693194354170777,0.4455999877878038
-0.2069318619221035,0.44560001153943785
-0.20303193154217483,0.44669999190300747
-0.20303190447272576,0.4466999993685723
-0.20303187224023506,0.44670000784481106
-0.19913213924125497,0.44769993938301106
-0.19913166956588219,0.44770007177492005
-0.19523196816035562,0.4488999798996975
-0.19523190333457321,0.44889999890577365
-0.19523183576468886,0.4489000167676016
-0.19403198149742473,0.4491999803344176
-0.19403189939613658,0.44919999948823774
-0.19403182629352073,0.4492000141746191
-0.19133193987672392,0.44969999314069253
-0.19133190563778013,0.4496999992218873
-0.19133186273000227,0.44970000617039174
-0.18743193568549266,0.4502999949464701
-0.18743190091759843,0.4503000000653221
-0.18743187174840698,0.4503000039859524
-0.17963193651316134,0.4512999956827788
-0.1796318999081054,0.451300000130012
-0.1796318719539087,0.4513000031678835
-0.17573190283107407,0.45170000000099475
-0.17183190283107408,0.45210000000099476
-0.16793203215294886,0.45249998673721276
-0.16793177388619512,0.45250001653238986
-0.1640319680829439,0.4529999916353708
-0.1640319015156768,0.45299999930461315
-0.16403183847294492,0.4530000049516204
-0.16273229168978426,0.4530999700887866
-0.16273151735874208,0.45310005930443176
-0.16013193568549267,0.45349999494647014
-0.16013190091759844,0.45350000006532215
-0.16013187174840698,0.4535000039859524
-0.15623191890605184,0.45399999794010054
-0.15223193174977626,0.45449999638615685
-0.15223190142815313,0.45450000000178725
-0.15223187522615053,0.454500002832269
-0.14833193511348547,0.4548999966899782
-0.14833190324315254,0.4548999997554287
-0.14833187004374102,0.45490000252309765
-0.14443193229818288,0.4551999977342944
-0.14443190928796998,0.45519999937121586
-0.14443186683993972,0.4552000018466953
-0.14053203385063806,0.4553999932820441
-0.14053177202568856,0.45540001006294784
-0.13663193229818288,0.4556999977342944
-0.13663190928796998,0.45569999937121586
-0.13663186683993972,0.4557000018466953
-0.13273203385063806,0.4558999932820441
-0.13273177202568856,0.45590001006294784
-0.12883193229818288,0.4561999977342944
-0.12883190928796998,0.45619999937121586
-0.12883186683993972,0.4562000018466953
-0.12493190283102325,0.4564000000009987
-0.12103193966369287,0.45659999811214386
-0.12103189483134352,0.4566000000886646
-0.12103187395679725,0.45660000074136375
-0.11713203432401396,0.4566999966293838
-0.11713177146741059,0.4567000067375942
-0.11323194278000832,0.45689999795233277
-0.11093200018824347,0.45699999576807604
-0.11093180557022148,0.45700000607979885
-0.10933193149801736,0.45709999820931163
-0.10933187414579595,0.457100001472036
-0.10543193966369287,0.45729999811214384
-0.10543189483134352,0.45730000008866456
-0.10543187395679725,0.45730000074136373
-0.10153190283099768,0.4574000000009996
-0.09763190283099768,0.45750000000099966
-0.09373203432401396,0.45759999662938383
-0.09373177146741059,0.4576000067375942
-0.0898319365407439,0.45779999827229506
-0.08983190272496348,0.4577999997837521
-0.08983186918518439,0.457800000842145
-0.08583193850072816,0.4578999991092564
-0.08583189567300857,0.45789999988236524
-0.0858318743062452,0.45790000000099995
-0.08193203454010979,0.45790000000099995
-0.08193177116513664,0.45790000337704734
-0.07803193529481424,0.45799999916859413
-0.07803190373038504,0.4579999997783167
-0.07803186945427429,0.458000000001
-0.07413203454010979,0.458000000001
-0.07413177116513664,0.4580000033770474
-0.07023193529481424,0.4580999991685941
-0.07023190373038504,0.45809999977831667
-0.07023186945427429,0.458100000001
-0.06243203454010978,0.458100000001
-0.06243177116513664,0.45810000337704737
-0.05853193529481431,0.4581999991685941
-0.05853190373038501,0.45819999977831666
-0.058531869454274285,0.458200000001
-0.0077319362076591356,0.458200000001
-0.007731901931576413,0.4581999997783169
-0.007731870367118643,0.4581999991685938
-0.003832034496807465,0.45810000337704737
-0.0038317711218343216,0.458100000001
0.011768063792340865,0.458100000001
0.011768098068423587,0.4580999997783169
0.01176812963288136,0.4580999991685938
0.015667965503192535,0.4580000033770474
0.01566822887816568,0.458000000001
0.10166806379234085,0.458000000001
0.10166809806842361,0.4579999997783169
0.1016681296328813,0.4579999991685938
0.10556796550319253,0.45790000337704734
0.10556822887816568,0.45790000000099995
0.11726806379234085,0.45790000000099995
0.11726809806842362,0.45789999977831686
0.1172681296328813,0.45789999916859375
0.1250680971690536,0.45770000000099964
0.1289680971690536,0.45760000000099965
0.1328680971690536,0.45750000000099966
0.1367680971690536,0.4574000000009996
0.14066796714865465,0.45730000333485604
0.14066808069552433,0.45729998893572205
0.1406680509333353,0.45729987910102066
0.14456805170314233,0.4571998824663942
0.14456810484827023,0.4571999878536167
0.14456822279473464,0.45719999069543893
0.1472677181724548,0.457000028074823
0.14726847720402347,0.457000000001
0.14846803313674864,0.457000000001
0.14846809359628327,0.456999999247421
0.14846816466539592,0.4569999965396491
0.15236809716907918,0.4568000000009987
0.15626806117800526,0.4566000018466948
0.15626810362601276,0.45659999937121676
0.15626812663624204,0.45659999773429416
0.16016808737489147,0.4563000007543981
0.16016810696469932,0.45629999926632747
0.16416808737353525,0.45600000073566477
0.16806796636379367,0.455700010062944
0.168068228188694,0.4556999932820441
0.17196803005483421,0.4555000034427549
0.17196810056943576,0.4554999989011503
0.1719681605639496,0.455499993498962
0.17586796717260428,0.45510001333397176
0.17586822746267125,0.455099989978415
0.17976806438180373,0.4548000025230971
0.1797680975811953,0.45479999975542984
0.17976812945154835,0.45479999668997745
0.1836680662919674,0.45440000316788326
0.18366809424614808,0.4544000001300135
0.18366813085122802,0.45439999568277745
0.18756806608647014,0.45390000398595154
0.18756809525564105,0.45390000006532405
0.1875681300235556,0.4538999949464691
0.1914680416200372,0.4533000085470103
0.19146809455836233,0.45329999980879904
0.1914681547689345,0.45329998848103853
0.19246796285353437,0.45310002686411854
0.19246823215325579,0.453099976727872
0.1953680056014573,0.4526000157885269
0.19536818900745623,0.45259998587202277
0.19926809716918,0.4520000000009884
0.20316809716918,0.4514000000009884
0.20706803418929065,0.4508000096902021
0.2070680968761218,0.4507999992486091
0.2070681597428368,0.45079998716536773
0.21096807045373672,0.4500000054810806
0.21096812382504987,0.44999999423755893
0.2146679910316224,0.44920002294965133
0.21466799517990842,0.44920002196051245
0.2146680924514254,0.4491999922302635
0.21466819265314033,0.44919995222956494
0.21466819378710983,0.4491999516920771
0.21486722731305913,0.44910043492910245
0.2148681137447248,0.44910004282753846
0.21486903317955727,0.4490997359980692
0.21876804757122906,0.4480000139901618
0.21876809899320182,0.4479999989280981
0.21876814422289423,0.44799998470854496
0.22276806043382674,0.44670001193999187
0.2266680971700328,0.44540000000071917
0.22696803884669164,0.44530001944183284
0.2269680938236101,0.44530000038226536
0.2269681575207878,0.44529997653094416
0.23056804834828545,0.44390001898691733
0.2305680984230602,0.4438999989232507
0.23056814374953516,0.44389997969676726
0.23446803562281973,0.44220002682892523
0.2344680960728401,0.44219999953339256
0.23446815793246778,0.4421999696193981
0.2360680165595348,0.44140004030586466
0.23606817847399375,0.44139996111612484
0.2383680689657879,0.4403000134896146
0.23836808921833855,0.4403000036517359
0.23836813277021185,0.4402999817441065
0.24226800739130164,0.43830004604098355
0.24226809789311154,0.438299997361962
0.2422681814576489,0.43829994813125367
0.2435678445795785,0.4375001554408354
0.2435683583049455,0.4374998593894879
0.24616809716950205,0.43610000000088045
0.2500679911285426,0.4340000570998586
0.25006809505693733,0.4339999979550379
0.2500681980093685,0.43399993277430815
0.2506680749064897,0.433600014842894
0.2506680974017913,0.43359999967620577
0.25066811881349926,0.4335999849156783
0.2539680277030468,0.43130004841690284
0.25396809607020343,0.43129999907333355
0.25396816354336105,0.4312999469018142
0.25596793782667276,0.4297001274751648
0.2559682614481704,0.42969987895345296
0.25786809301704544,0.42830000306059773
0.25786810132528276,0.42829999694517157
0.2612677094597352,0.42580028508160356
0.2612685098277268,0.42579975240594686
0.26176806674557507,0.42550001825523787
0.26176809266073425,0.4255000024617235
0.2617681313575005,0.4254999780855003
0.2656680634886207,0.4230000215911925
0.2656680946343383,0.4230000012820656
0.26566813246147575,0.4229999757376557
0.2672679939284648,0.4219000709791007
0.2672682021106748,0.42189993156098937
0.26956807543681094,0.4204000141743789
0.269568118758079,0.42039998560850117
0.2731679910528566,0.4180000707453161
0.2731679927678466,0.41800006953944907
0.2731681863732609,0.41799991077493565
0.27316818683495153,0.4179999103354906
0.27346744203794526,0.41770065513249693
0.27346812388018366,0.41770003200564665
0.27346885892758943,0.4176994726299045
0.27736805964736966,0.4150000259777489
0.27736809184393413,0.4150000032621095
0.277368138661278,0.4149999688820624
0.2785680611204645,0.4141000270376727
0.2785681327390005,0.41409997233573276
0.2812680260295461,0.412000055331975
0.28126816926934994,0.4119999459260085
0.28366806432144887,0.4102000246369344
0.28366809845777224,0.41019999860582324
0.28366812776996625,0.41019997552053006
0.28516804221724423,0.4090000439627076
0.285168152719054,0.40899995679569107
0.2887672940624877,0.4062006246396871
0.28876812396124646,0.40620004251237496
0.2887690071825978,0.40619954499433314
0.28916799532783793,0.4060000509217131
0.28916818869240074,0.4059999319454049
0.2930680070814849,0.40310006698941925
0.2930680959213528,0.40309999786409845
0.29306818079301983,0.4030999256689008
0.29396756396431184,0.4023004739610856
0.29396869075823956,0.4022996042750608
0.2969680513107474,0.4003000305733889
0.2969680964811401,0.4002999997547661
0.2969681420114027,0.4002999672318109
0.29956799124653655,0.3984000774061361
0.2995682050344595,0.3983999253251482
0.30086809716959717,0.3975000000008222
0.3047680596473697,0.3948000259777489
0.30476809184393416,0.3948000032621095
0.30476813866127805,0.3947999688820624
0.30516792276702287,0.3945001308027539
0.30516827696316956,0.3944998767138012
0.3086680533214333,0.3921000300681346
0.30866809467675754,0.3921000010764713
0.3086681418252603,0.3920999665090758
0.3106677674331817,0.3906002473031347
0.3106684456551952,0.39059977990465605
0.31256801059049255,0.38940005468236305
0.31256809502697064,0.38939999896947475
0.31256818003407066,0.389399937852468
0.3161679507548873,0.38670010981185554
0.31616809406377605,0.3866999941316012
0.31616822552227325,0.3866998716481689
0.3164680577604031,0.3864000394100391
0.3164680966286974,0.3863999996891597
0.3164681349308681,0.38639995880674516
0.3197680703638555,0.38280002924348616
0.31976809275029594,0.38280000444011575
0.31976812705669566,0.382799965132591
0.3203680427474834,0.38210006349333864
0.320368096079636,0.38209999918298226
0.3203681473713301,0.3820999330652639
0.3227680780247897,0.3789000255273177
0.3227680994429378,0.3788999965971823
0.32276811333952826,0.37889997736302
0.32426808153585895,0.3768000218881571
0.3242681129182038,0.3767999781951568
0.3255680567755302,0.3750000559311664
0.3255681383115643,0.3749999446174934
0.3281676475945371,0.3715006051981069
0.32816863026539816,0.371499466905044
0.32856793459022254,0.3711001625802196
0.3285682668588739,0.37109984485635295
0.33206805394344924,0.3679000395218841
0.332068098312371,0.36789999801754475
0.3320681370316225,0.36789996013881965
0.33276778985937205,0.3672003073110701
0.33276842933264833,0.3671997197382537
0.33596799462807325,0.3645000865202389
0.33596820193536003,0.364499916188215
0.3374680522076507,0.3633000359703825
0.3374680982288026,0.3632999982998848
0.33746813906974904,0.36329996333819786
0.33986788530248746,0.36120018538455173
0.3398683188699448,0.36119982649620447
0.34216804321415734,0.3594000422268207
0.3421680937046028,0.35940000161530017
0.3421681515160562,0.3593999524476791
0.3437680040178289,0.3580000815086279
0.34376819225796823,0.3579999207605181
0.3467680588348837,0.35550003194642193
0.3467680983692591,0.3554999983451195
0.3467681327808328,0.355499967950721
0.347767996765136,0.3546000903648482
0.34776809465786673,0.35459999748887466
0.3477681875338925,0.35459989959608984
0.35046805385039914,0.35160004813330464
0.3504681410923583,0.35159995241786646
0.35166809716976277,0.3503000000006783
0.35406807022688597,0.34770002918879483
0.35406812433750695,0.3476999710217512
0.3555680740204073,0.34610002469332424
0.35556811999175686,0.346099975005161
0.3576679397937782,0.3438001723648519
0.35766826221005166,0.3437998349603905
0.35946805521414543,0.34200004195629674
0.3594680941842488,0.34200000207549586
0.35946813947845774,0.3419999534611139
0.3614676365552366,0.33980050667665707
0.3614686209447029,0.3397995589270547
0.3633680337435429,0.33820005341224213
0.3633680969087567,0.3381999984539035
0.3633681564302784,0.33819994320935337
0.3657677654049639,0.3359003179419464
0.36576845599095753,0.335899712943737
0.36726805432979154,0.3347000342726698
0.3672680986110497,0.3346999980654584
0.36726813677015513,0.3346999655100218
0.37036808830459156,0.3320000077219643
0.3711680239498741,0.3313000640680885
0.3711681715897363,0.3312999373312372
0.3749680131238538,0.32810007077619086
0.3749680956577577,0.3280999982013475
0.3749681747913501,0.3280999223790921
0.37506773987630565,0.3280003572941365
0.37506848779529733,0.3279996794874315
0.3789680544697647,0.3248000350365864
0.3789681391064241,0.3247999640549776
0.37966797832431015,0.32420010186821807
0.37966809450394545,0.3241999959791407
0.3796682021943034,0.32419988513008696
0.38286794202538094,0.32070016968984594
0.3828682597492476,0.32069983742119457
0.38326797990568556,0.3203001172647566
0.3832680921001159,0.320299997583524
0.38326819921480143,0.32029986734213467
0.3862680687481626,0.3164000369487652
0.3862680981417153,0.31639999801114044
0.38626812299884306,0.31639996383997937
0.38676808836127863,0.3157000123325695
0.38676810601475475,0.3156999876946152
0.38906808038771107,0.31250002334963256
0.3890681140823854,0.31249997674583374
0.39066807581617397,0.31030002936187445
0.3906681181064142,0.3102999703404368
0.39186764431379045,0.30860064154665395
0.39186812026153284,0.30860001909562507
0.39186864225845003,0.3085994347235215
0.39456803233652904,0.30580006723514325
0.39456816321448784,0.30579993395595434
0.39566796266912324,0.30470013450131894
0.39566823655625394,0.3046998705703691
0.39846796807455565,0.30210011987480323
0.39846823029831935,0.30209988462260406
0.3999680486524641,0.300800042049012
0.3999680965384081,0.3007999994884381
0.39996814361096417,0.30079995549452954
0.40236795812303255,0.2985001332537973
0.4023682411121958,0.2984998720518554
0.40416806550008894,0.29690002815150596
0.40416809430339123,0.2969000021201595
0.40416813041999605,0.29689996833379234
0.40626791612421864,0.29490017242500893
0.4062682863869474,0.2948998365858455
0.40846797179750655,0.29300010827672623
0.4084680942326771,0.29299999544549693
0.40846820689574576,0.2929998773657563
0.4101679070020103,0.29110021254110774
0.4101682988343301,0.2910997983361121
0.41216805521414546,0.28910004195629674
0.4121680941842488,0.28910000207549585
0.41216813947845776,0.2890999534611139
0.4141680715346149,0.286900028199341
0.4141681223837778,0.286899971424795
0.4156680847189741,0.28520001411157253
0.4156681096721885,0.28519998593544965
0.41806807653175243,0.28250002321844014
0.4180680966903541,0.2825000002619606
0.41806811756598666,0.28249997589605147
0.4191679898474276,0.2812001268361668
0.4191682085368555,0.28119987670139723
0.4219680188654122,0.27810008669478087
0.4219680948829409,0.27809999858523593
0.42196816748017724,0.27809990625346764
0.4225679626802776,0.2773001793200006
0.42256823935139587,0.27729982671681563
0.42576777665645943,0.27340039062626936
0.42576845446316447,0.2733996427072777
0.4258680288721305,0.27330006829831166
0.4258680293307844,0.27330006782207994
0.42586815363280356,0.27329992330707265
0.4258681548755593,0.273299921685679
0.4286680028631663,0.2695001279882123
0.42866819539096374,0.26949987499188216
0.4297680811986728,0.26810002032752517
0.42976809390210663,0.2681000039909761
0.43166807801831325,0.26560002519995835
0.43166811600958316,0.26559997456693063
0.43366807896772064,0.262900024573445
0.43366811551788226,0.2628999755365277
0.4345680315274396,0.2617000875237845
0.43456814722047726,0.26169990240186536
0.4365680393329174,0.257800112782607
0.4365680408927057,0.25780010954684074
0.43656813118294646,0.25779988078104277
0.43656813176419973,0.25779987892053874
0.43756808619485454,0.25430003841324694
0.43756809534837593,0.25430000540639347
0.43756810824022846,0.2542999557193212
0.4376680598721603,0.2539001491915939
0.4376681389159285,0.2538998519919456
0.4387680642704893,0.2500001166439573
0.4387681328115955,0.2499998841650561
0.4399678855490797,0.24610068776823232
0.43996840258782727,0.24609934844225084
0.4414679208663847,0.2429003761146618
0.4414683032586664,0.24289963934514847
0.4418678768103268,0.24220038562974258
0.441868349983843,0.24219963482480172
0.4445680581501643,0.23830005636233764
0.44456809566165467,0.23830000060382
0.44456813379413596,0.23829994048610756
0.44536795203405105,0.23700023584624555
0.4453682547984861,0.23699977231476177
0.44716808201805086,0.23440002188650155
0.4471681124348367,0.23439997819344568
0.4492680806620778,0.23140002358310113
0.44926809658243405,0.2314000005662911
0.44926811358047386,0.23139997538463392
0.44986807157568315,0.23050003839182004
0.4498681220703657,0.2304999611557662
0.45236806168036636,0.2266000553641651
0.4523680968661874,0.22659999889624255
0.45236812940636295,0.22659994358667934
0.45316807510213364,0.2252000386190806
0.4545680410512967,0.2227001002122811
0.4545681555152786,0.2226999010670218
0.4568680525396025,0.21880007567795087
0.45686809484525137,0.2188000010546927
0.4568681373721479,0.2187999195959963
0.45706799732317105,0.21840019969394997
0.45706820559654643,0.21839980483252586
0.45906802552697273,0.21480012895775857
0.45906817248549187,0.2147998731531775
0.4609680753143454,0.21160003680984515
0.4609681184090004,0.21159996283206378
0.46136808304869026,0.2109000247126065
0.463567994418699,0.20700018215034574
0.46356820724789505,0.20699982218219143
0.46486808159932247,0.20490002515296252
0.4659680395946258,0.20310009421457584
0.4659681567568811,0.20309990704480219
0.46846802353871025,0.19920011486514866
0.468468024656001,0.19920011301586937
0.46846814449495056,0.19919987372438855
0.4684681448741847,0.19919987278909676
0.4687679791101759,0.19840031482645334
0.468768235559564,0.1983996935662427
0.470168044501012,0.19530011662446495
0.4701681260017153,0.19529987506280194
0.47106809034139,0.1914000295908784
0.4710680965258867,0.19140000204935761
0.471068103702241,0.191399968155563
0.4718680659541846,0.1875001521773376
0.47186813297197977,0.18749984883631998
0.47276806228394813,0.18370014729689826
0.47276809717002793,0.1836998486832663
0.47276809717002793,0.18360166740312056
0.472768156208023,0.1836005675188933
0.47276833264356827,0.18359948027407422
0.4727686244491405,0.18359841816282474
0.4740678167320324,0.1797008413141491
0.4740681322360158,0.17970001515148634
0.4740685176123682,0.17969921917876322
0.4761680651227694,0.1758000595165895
0.47616812999730895,0.17579994091115334
0.4766680757862325,0.17490003849109093
0.4766681178906971,0.17489996114899542
0.478268087537886,0.17190001806051614
0.4782681068738049,0.1718999819789521
0.48036786789701447,0.16800042579299143
0.48036836542079187,0.16799959762415692
0.48056802446071617,0.16770010906427052
0.48056809384343724,0.1676999990069773
0.4805681587475321,0.16769988332708197
0.48246807773985423,0.16410003681531377
0.4824680970193187,0.16409999955757532
0.48246811525841293,0.1640999628714405
0.48436807397396464,0.1602000476132028
0.4843681208554794,0.16019995262933326
0.48446807195498,0.16000005043033202
0.4844680976374565,0.15999999762442516
0.48446811923582306,0.15999995067667147
0.4850243934236018,0.15875651425693074
0.4850245329906032,0.15875621525793668
0.48626809591082837,0.15620000258858505
0.48816734307160814,0.15230154788646097
0.4881678966859206,0.1523005550869766
0.4881685565776331,0.152299629515504
0.48816931467033375,0.15229878250010848
0.48836799641040934,0.15210010076003283
0.48836799665954056,0.1521001004966846
0.4883680834307286,0.15209999200012483
0.48836815999370436,0.15209987086267326
0.49016800464405963,0.14840019019249853
0.4901681974440448,0.148399813777078
0.49226807331117534,0.14450004430954982
0.49226809503214164,0.14450000300645224
0.49226812080921417,0.14449995147769054
0.494168097169927,0.14060000000043799
0.4960680229846283,0.13670015227552465
0.49606809229254106,0.13669999723055334
0.4960681505058708,0.1366998399926338
0.4961679784540079,0.13640035614822263
0.4961682415595107,0.13639965346544153
0.4976680378142144,0.13280014245415253
0.4976680930338479,0.1327999978398309
0.49766813887799877,0.13279985212642378
0.49876808907203546,0.1289000287112028
0.4987680965376003,0.12890000164175372
0.49876810501383906,0.12889996940926302
0.49976800685602846,0.1250003522247242
0.4997682121563646,0.12499965504115237
0.5000680838661151,0.12410003991190074
0.5000680987919797,0.12409999388123696
0.5000681074418036,0.12409996576089405
0.500968084956199,0.1211000407129097
0.5009681087084666,0.1210999590911281
0.502067999872809,0.117200344963005
0.5020682182679878,0.11719966265585728
0.503468010113098,0.11330024251590738
0.5034681962729555,0.11329976215317376
0.5039680815295577,0.11210003753732842
0.5050680790579279,0.1094000444571543
0.5050680921562809,0.1094000114266698
0.5050681176006522,0.10939994308629232
0.5064680854556133,0.1055000326331861
0.5064680924344177,0.10550001277173052
0.5077680464429062,0.10160015218147136
0.5077680927186736,0.10159999740733555
0.5077681283620955,0.10159984403976074
0.5078680632173999,0.101100169763239
0.5078681368224379,0.10109983147737352
0.5086680871504377,0.09770004258337484
0.5086680998063111,0.09769998666446289
0.508668103229439,0.09769997046047225
0.5094680903333814,0.09380003332875264
0.5102680922068383,0.08980002481604678
0.5102681022554492,0.08979997520867254
0.5110680964230017,0.08590000364185418
0.5117680913173257,0.08250002842751274
0.5118680675433342,0.08200014813356703
0.5118681311395931,0.08199985279866505
0.5136680877090657,0.07420004099761732
0.5136680969355236,0.07419999946682705
0.5144680632572236,0.07030016532495044
0.5144680850596266,0.07030003475534527
0.5144681023362068,0.07029989925953534
0.5146680904510716,0.06640013101967261
0.5146681072319753,0.0663998691947231
0.5149680940417597,0.06250004066752644
0.5149680962400021,0.06250000878198085
0.5151680837562922,0.05860026156787164
0.5151681238926881,0.05859973945411402
0.5155680641666286,0.05470032178319495
0.5155681503483429,0.05469968093019339
0.5156680357513278,0.05410036851228402
0.5156681851890593,0.05409963692161532
0.5164680848771533,0.050800050708226865
0.5164680996154426,0.05079998709816438
0.5164681050171269,0.05079996174549325
0.5172680718996713,0.04690012319308935
0.5172681254478846,0.04689987746273476
0.5181680971700023,0.04300000000022486
0.5190680898123111,0.03910003188355364
0.5190681041209757,0.039099968025747625
0.5195680634247514,0.03680015522837981
0.5195681356977017,0.036799845889428064
0.5199680823158928,0.035200059416663654
0.5199680965175925,0.03519999958752156
0.5199681091302497,0.035199940198989886
0.5207680922067555,0.03120002481646113
0.5207681022554491,0.031199975208672938
0.5215680971700074,0.027300000000200945
0.5223679915829648,0.023400514737033622
0.5223682547152727,0.023399498719828854
0.523467851523623,0.01990078160235069
0.5234681274061358,0.019900012220341465
0.5234684635696766,0.01989926720093843
0.5236679908125581,0.019500212715175793
0.5236680847619744,0.019500000197937448
0.523668130250982,0.019499882713119
0.5247680642704888,0.015600116643958814
0.524768132811595,0.015599884165057608
0.5259680879705168,0.011700029898561625
0.5259680975547236,0.011699998061507871
0.5259681051273237,0.011699971787907723
0.5270680698439516,0.007800096883499826
0.5270680958090888,0.00779999740516416
0.5270681164791915,0.007799903454280877
0.5273680891097627,0.006300040301424524
0.5273681055523927,0.006299959764752067
0.5278680905974206,0.0039000315486184944
0.5278680955952177,0.0039000067821468487
0.5278681040923744,0.003899961432730661
0.5285680747277521,1.2503562582267802e-07
0.528568122696655,-1.2444220570794857e-07
0.5293680844071739,-0.003899937780985507
0.5293681083907128,-0.0039000625151549896
0.5300680852583439,-0.007799933634813872
0.5300680973087136,-0.007800006239894511
0.5300681049570726,-0.0078000607388843445
0.5305680807451737,-0.011699871886073184
0.530568116810085,-0.011700127660294643
0.5311680830476911,-0.015599908204734683
0.5311681058647034,-0.015600095641385677
0.531268073332996,-0.016699737792604356
0.531268134404645,-0.016700260642249106
0.5316680893578537,-0.019499945314709662
0.5316681055697077,-0.019500054597842535
0.5322680722953131,-0.02339983831427774
0.5322681052997815,-0.023400123560648797
0.5322681078598883,-0.023400138968146373
0.5325680940482782,-0.027299959417215348
0.532568096223662,-0.027299990963591727
0.5327680909543018,-0.03119987879331279
0.5327681062470698,-0.031200121027186997
0.5330680945369214,-0.03519996489187559
0.5330680958594498,-0.0351999843088327
0.5332680938507635,-0.03909993527448372
0.53326809627562,-0.03909999802756474
0.5332680971700279,-0.039100066806106525
0.5332680971700279,-0.04299996662330437
0.5332680969473447,-0.043000000899400107
0.5332680963376217,-0.043000032463850986
0.5329680980523959,-0.054699965587660555
0.5329680968398808,-0.054700003072131693
0.5329680955649017,-0.05470003129998692
0.5327681039066222,-0.058599868636436396
0.5327680937984118,-0.058600131493039775
0.5326680980530926,-0.06249996556048938
0.532668096837743,-0.0625000031264383
0.5326680955662929,-0.06250003127285594
0.5324681039066221,-0.06639986863643638
0.5324680937984118,-0.06640013149303975
0.5323681013645026,-0.07029983641549487
0.5323680919208574,-0.07030000051623
0.5323680724369787,-0.07030016076489577
0.5317681057370754,-0.0741999443142672
0.531768096929839,-0.0741999976618244
0.5317680856772001,-0.07420005746423809
0.5312681531017037,-0.07669972034171993
0.5312680568370991,-0.07670028233057315
0.5310681010760709,-0.07809997265776991
0.5310680929702042,-0.07810002729893072
0.5304681069143001,-0.08199993666230616
0.5304680858488446,-0.08200006307525315
0.5297681198132287,-0.0858998738451136
0.5297680776806872,-0.0859001266807906
0.5291681192748513,-0.08979985631872427
0.5291680791388614,-0.08980014424939457
0.5286681026929242,-0.09379995581689267
0.5286680946163381,-0.09380001617451122
0.5286680928889429,-0.09380002782712886
0.5274681305968822,-0.1015997827255224
0.5274680986903161,-0.10159994298965201
0.5274680955162309,-0.10159995566131058
0.5274680857614413,-0.10159999460461336
0.5274680819471153,-0.10159999974763674
0.5274680291801888,-0.10160005658433861
0.5274679188104687,-0.10160017835855911
0.5273704598004393,-0.10169763736858863
0.5273697396330047,-0.10169843725959489
0.5273691070914395,-0.10169930809707926
0.5273685691165352,-0.10170024032546225
0.5273681316114158,-0.10170122371553053
0.5273677993767648,-0.10170224747668066
0.5273675760581472,-0.1017033003753229
0.5267681067898491,-0.10549993907454477
0.5267680954484878,-0.1055000057007289
0.5267680859646549,-0.10550005462629533
0.525968122696655,-0.10939987555779435
0.5259680747277522,-0.10940012503562588
0.5252681046580873,-0.11329995828090118
0.5252680968027478,-0.11330000006105476
0.5244682006099316,-0.11719949573057037
0.5244680446485792,-0.11720051208417534
0.5240681238926881,-0.12109973945411402
0.5240680837562276,-0.1211002615691305
0.5238680971700266,-0.1250000000000512
0.5236680986091943,-0.1288999719362811
0.5236680979941385,-0.12889998277088377
0.5236680935537762,-0.1289000452031883
0.5234681298930408,-0.1313995909623788
0.5234680971700278,-0.13140041034453775
0.5234680971700278,-0.13279988847084823
0.5234680872399945,-0.13280000671023806
0.5234680716263908,-0.13280009905163237
0.5234680701091411,-0.13280010553758467
0.5224681050138338,-0.13669996940928317
0.5224680965376047,-0.13670000164173707
0.5224680890720343,-0.13670002871120607
0.5213681049391949,-0.1405999724549097
0.5213680979456461,-0.14059999673176177
0.5213680877667067,-0.14060003056094417
0.5201681078097533,-0.14449996542104282
0.5201680867739873,-0.1445000346536154
0.5195681475638341,-0.1464998320207927
0.5195680525380444,-0.1465001696016668
0.519068125616695,-0.14839989190279462
0.5190680950579973,-0.14839999854309785
0.5190680591454415,-0.14840010592580774
0.5176681080519107,-0.1522999696863582
0.5176681035489052,-0.1522999819873846
0.5161681809560349,-0.15619978215656743
0.5161680233617036,-0.15620022142513515
0.5156681058526733,-0.15769997395222624
0.515668099034627,-0.15769999404772603
0.5156680857577438,-0.157700031700964
0.5147681068381484,-0.1601999731442842
0.5147680964866529,-0.16020000140477905
0.5147680874815765,-0.16020002519015947
0.5132680971699612,-0.164100000000359
0.5117681090351125,-0.16799996915096602
0.5117681023019401,-0.1679999863265907
0.5101681403492972,-0.1718998947507279
0.5101680563311564,-0.17190010618125173
0.508668113405711,-0.1757999577874097
0.5086680931553501,-0.1758000090858844
0.508668083471682,-0.17580003253377338
0.5078681330885318,-0.177699914693755
0.5078680627940125,-0.17770008594023107
0.5070683910257443,-0.1796992653609016
0.5070681261978226,-0.17970000909596687
0.5070679192542074,-0.17970077096866982
0.5061682708093305,-0.18359924756313606
0.5061681258136248,-0.1836000043815307
0.5061680379440276,-0.18360076993804136
0.5055681001201673,-0.19139996164822823
0.5055680959074274,-0.19140001152736308
0.5055680944284264,-0.19140002673066625
0.50516811056497,-0.1952998693993646
0.5051681103275498,-0.19529987124757653
0.505168058197794,-0.19530012322241544
0.5051680575798078,-0.19530012536918448
0.5039685741081436,-0.1990984896961212
0.5039683100637289,-0.19909950304178692
0.5039681505320177,-0.19910053800001037
0.5039680971700279,-0.19910158382092677
0.5039680971700279,-0.19919988274553208
0.5039680867184141,-0.19919999747463976
0.5039680863177731,-0.19919999891191867
0.5039680461152706,-0.19920010479683778
0.5020681442676431,-0.20309990332617822
0.5020680521058697,-0.203100097639229
0.5002682089341486,-0.20699975784462502
0.5002679981188255,-0.20700024762819888
0.5000681253579653,-0.2074999295303491
0.5000680963825057,-0.20749999897589413
0.5000680645861754,-0.20750006924091008
0.49846811522361534,-0.2108999616363504
0.49846809796543684,-0.21089999753790767
0.49846807665356224,-0.2109000400073497
0.4964681368065214,-0.21479992270907927
0.4964680946027209,-0.21480000168877023
0.49646805388078896,-0.21480007214900856
0.49616821104900777,-0.2152998102019774
0.49616799156980906,-0.21530019452697305
0.4942681187363478,-0.21879996027282264
0.4942680958102954,-0.2188000016329061
0.49426807531038097,-0.21880003716167212
0.4922681198182988,-0.22219996149821183
0.491968168044637,-0.2226998818759286
0.49196802948421464,-0.22270011998874983
0.4897681584338404,-0.22659989139623143
0.4897680946624723,-0.22659999829726624
0.4897680256035053,-0.22660010223820473
0.48836812862264906,-0.2285999550679994
0.488368066198523,-0.22860004526635505
0.48706815686926763,-0.23049991274757445
0.4870680953595599,-0.23049999879229616
0.48706803057461545,-0.23050008196393965
0.48446811641517135,-0.23369997631402462
0.4844681011874873,-0.23369999482994924
0.48446807304895734,-0.23370002814161894
0.4838682209584987,-0.2343998555804874
0.48386797881114535,-0.23440014890345937
0.4807683645877136,-0.23829966357164772
0.48076785877988193,-0.23830035758552182
0.48056816123765106,-0.23859990389886818
0.4805680953612063,-0.23859999805668594
0.4805680244013083,-0.23860009033393573
0.47766838780417026,-0.24219963921314158
0.4776678401838118,-0.24220038547962702
0.47666811809985693,-0.24369996860555934
0.47666809538091165,-0.24370000214759058
0.47666807696854835,-0.24370002852005418
0.4749683344497744,-0.2460996650171469
0.4749678873700683,-0.2461003528456616
0.47276815246680204,-0.24979990700115481
0.4727680889984915,-0.249799996019394
0.47276802188139644,-0.24980007528904571
0.4725690195471072,-0.24999907762333493
0.472568434353528,-0.24999971427780135
0.4725679047656972,-0.25000039788380213
0.47256743453462663,-0.2500011235994317
0.4702681138012898,-0.2538999717994376
0.47026809734048997,-0.2538999993090567
0.4702680794575541,-0.25390002834024494
0.46876828414649685,-0.2562997008379365
0.46876793115259996,-0.2563003112829274
0.4679681528651217,-0.25779989557194916
0.4679680235158154,-0.2578000926621003
0.46486820867918227,-0.2616998597146387
0.46486809354088393,-0.26169999462638827
0.4648679660653984,-0.26170012438174495
0.46096819523353183,-0.26539990696582355
0.4609680015872931,-0.2654000955831491
0.4607681220502008,-0.26559997512024136
0.4607680719508,-0.26560002453804943
0.4570682142565261,-0.269199886078424
0.4570680957216895,-0.2691999942906595
0.45706796438825914,-0.26920009958682667
0.4566686215149869,-0.26949960674178086
0.4566676270420811,-0.26950045669614253
0.4531681505730526,-0.27289994812319873
0.45316804452378173,-0.2729000526466604
0.44926817903601773,-0.2767999181344244
0.4492680963784041,-0.2767999971482207
0.44926800719853294,-0.2768000749767142
0.44866851427012916,-0.27729965241705073
0.4486677190232292,-0.2773003896061982
0.4453681238704447,-0.28069997249088524
0.44536807006146023,-0.28070002710898195
0.4448681498156884,-0.2811999473547538
0.44486804529222673,-0.28120005340402465
0.44146844168240024,-0.2846996453553166
0.44146778830102157,-0.2847003860866088
0.441068198152657,-0.28519987377206446
0.44106809223561216,-0.2851999979495992
0.4410679825117398,-0.2852001113827598
0.4375685589494109,-0.2885995514147364
0.4375676949952997,-0.28860050271876114
0.43716819347312846,-0.28909987962147515
0.4371681927157245,-0.2890998805120846
0.43716797535604834,-0.28910009397127573
0.43366813862795045,-0.29179996801866565
0.4336681002242706,-0.29179999702488435
0.4336680509406027,-0.29180003263305365
0.4319681826490982,-0.2929999396623509
0.4319680949344869,-0.29299999893971
0.43196800821044734,-0.2930000525675955
0.4297681416259994,-0.2942999737311329
0.4297680521939942,-0.29430002537168
0.42586812195965024,-0.29649998601669453
0.42586807245725433,-0.29650001412216526
0.42516827317728756,-0.29689989942500344
0.42516792526577063,-0.2969001074407151
0.42196812132198386,-0.2988999849055818
0.4219680984264374,-0.2988999990393942
0.4219680713263133,-0.29890001534527477
0.41876813397887064,-0.30079997814531895
0.4187680600010935,-0.30080002123997146
0.4180684827987706,-0.3011997796412989
0.41806773199382974,-0.3012002528148151
0.4141681342187713,-0.30389997435139393
0.41416805967618636,-0.3039000249964296
0.4129682350259493,-0.30469990809658765
0.4129679623480251,-0.3047000963019453
0.4101682210107626,-0.30669991154284704
0.41016797600262916,-0.3067000920877191
0.4076681247655055,-0.30859997902793307
0.407668102445951,-0.30859999575444375
0.40766806345818757,-0.3086000240804006
0.40626839692632166,-0.30959978588887627
0.4062678135152018,-0.3096002350287546
0.4027681435396078,-0.312499961579961
0.4027680997980007,-0.3124999969665845
0.4027680458399554,-0.31250003849805447
0.4023681472897205,-0.31279996241073066
0.4023680475116527,-0.3128000381992426
0.3984683127591817,-0.3157998341626819
0.3984678906558872,-0.3158001770125807
0.39776814316759185,-0.3163999605739766
0.397768093279114,-0.31640000232518783
0.3977680529618758,-0.3164000345381066
0.3945681162579542,-0.3188999850880454
0.39456811459301144,-0.3188999862567267
0.3927681761609089,-0.3202999385631372
0.3927680193894538,-0.32030006296570374
0.3906681295814324,-0.32199997376267353
0.3906680950678547,-0.3220000012415237
0.3906680658747016,-0.32200002374177866
0.3877682025513529,-0.3241999200560432
0.38776799388083544,-0.3242000826318347
0.3867681842335245,-0.32499993034968344
0.38676809560265507,-0.324999998153308
0.3867680045443256,-0.32500006175100343
0.38286823502594935,-0.3275999080965876
0.3828679623480251,-0.32760009630194525
0.38216810950159746,-0.3280999911922507
0.3821680848636432,-0.3281000088457268
0.37896815329864003,-0.33039995965807284
0.3789680967915127,-0.33039999913051843
0.378968038800985,-0.3304000373567348
0.37646851574260953,-0.33199973211409506
0.3764677064028942,-0.33200030703180544
0.3750682317566443,-0.33309989425385894
0.3750680936900048,-0.3330999954830863
0.3750679500168963,-0.3331000867831873
0.3711681732713969,-0.3353999551202767
0.3711680973584835,-0.33539999814744154
0.37116801720573367,-0.3354000399827652
0.3701688482776372,-0.3358996244468134
0.37016811493595664,-0.33590002929352997
0.37016741700901107,-0.3359004925309021
0.36726820987439296,-0.33799991838700494
0.36726820845101166,-0.3379999193600802
0.3672679707062042,-0.3380000551058163
0.3672679700878752,-0.33800005539543954
0.36336820231366923,-0.3396999541688114
0.36336809628570155,-0.3396999975959925
0.3633679883214707,-0.3397000362835732
0.363069207318097,-0.3397996299513644
0.36306812516905507,-0.3398000602320774
0.3630670986595457,-0.3398006102014111
0.3594681855185968,-0.3419999460097688
0.35946800101390985,-0.34200003944933444
0.35556845063090325,-0.3435998549910808
0.35556775545277003,-0.3436001708592471
0.3551681235771259,-0.3437999867970691
0.35516807061180344,-0.3438000129003351
0.35166822173502155,-0.34549993949762914
0.35166809500186963,-0.3454999968855191
0.3516679675741633,-0.34550004652229593
0.3477681228177603,-0.3468999907938252
0.34776810119046564,-0.34689999842821395
0.34776806722383174,-0.34690000998278614
0.34536812434594866,-0.34769999094208054
0.3453681075583487,-0.347699996434131
0.3437681411623882,-0.34819998625311377
0.3437681401663524,-0.34819998650696465
0.33986815621710664,-0.3493999818324026
0.33986809547835717,-0.34939999972461416
0.33986803882920846,-0.3494000149599604
0.3359681274068535,-0.35039999224774376
0.33596809687437346,-0.3503999998791763
0.33596806700399795,-0.35040000696218704
0.33206813186176504,-0.35129999199501005
0.3320681013346681,-0.35129999881725005
0.33206805801880646,-0.35130000783106413
0.3305681405792517,-0.3515999913189751
0.33056809149711375,-0.3516000006962941
0.33056805912898324,-0.35160000634102123
0.3281681288401363,-0.3519999947224957
0.32816806543473326,-0.3520000048832109
0.32426816241871603,-0.3525999899625982
0.32426809462720774,-0.35259999950204024
0.32426803394183484,-0.35260000648584555
0.3237816035913938,-0.35264989677819847
0.3237806070577288,-0.3526500486942507
0.32377963020588996,-0.3526502975281656
0.3203680971693221,-0.3537000000009558
0.31646813631450815,-0.35489998795628314
0.316468097961687,-0.3548999994232682
0.31646805676659584,-0.35490001101988167
0.31426821150988893,-0.35549996881716533
0.31426809484651286,-0.35549999776066826
0.3142679822061905,-0.35550002028857497
0.31256815650187963,-0.35579998953051223
0.31256809770570093,-0.3557999991967537
0.31256803676258027,-0.35580000774542453
0.30866813085121725,-0.3562999956827788
0.3086680942461639,-0.3563000001300117
0.30866806629195914,-0.35630000316788407
0.30476809716913,-0.3567000000009948
0.30086809716913,-0.35710000000099473
0.29696809716913,-0.35750000000099474
0.29306809716913,-0.35790000000099476
0.28916816258143185,-0.3582999932920407
0.2891680997981265,-0.3582999989203617
0.28916802879514064,-0.35830000341969565
0.2851681037305661,-0.35849999967292434
0.2851680906080037,-0.3585000003374641
0.2812680971690792,-0.3587000000009987
0.2773680971690792,-0.3589000000009987
0.27346822818869404,-0.35909999328204406
0.27346796636374454,-0.3591000100629478
0.2695681956252138,-0.3593999924274502
0.2695680968166433,-0.35939999812033435
0.26956799870212594,-0.359400000001
0.269268524553367,-0.359400000001
0.2692676712610615,-0.359400035493334
0.26566812977840326,-0.35969999728355556
0.26176809716855876,-0.360000000001039
0.2578680971691047,-0.36030000000099704
0.2539681266362392,-0.36059999773429435
0.2539681036260258,-0.3605999993712159
0.25396806117799564,-0.3606000018466953
0.250068228188694,-0.3607999932820441
0.2500679663637445,-0.3608000100629478
0.24616822746267125,-0.36109998997841497
0.24616796717260428,-0.36110001333397174
0.2422681605639378,-0.36149999349896317
0.24226810056945966,-0.3614999989011484
0.24226803005482359,-0.3615000034427554
0.23836809716907917,-0.3617000000009987
0.234468228188694,-0.3618999932820441
0.2344679663637445,-0.3619000100629478
0.23056809716910465,-0.36220000000099706
0.2266681266362388,-0.3624999977342944
0.2266681036260259,-0.36249999937121585
0.22666806117799565,-0.3625000018466953
0.22276821837698027,-0.3626999937852089
0.22276797614183863,-0.362700009078042
0.2187681069646993,-0.3629999992663275
0.21876808737489145,-0.3630000007543981
0.2148681955897119,-0.36329999243018113
0.21486809688778147,-0.36329999811760744
0.21486799866652243,-0.363300000001
0.2144685367203522,-0.363300000001
0.21446765922362487,-0.3633000375391811
0.21096814187282295,-0.3635999961692498
0.20706812663572433,-0.363899997734331
0.2070681036260259,-0.36389999937121587
0.20706806117799564,-0.3639000018466953
0.20316822818869398,-0.36409999328204407
0.20316796636374448,-0.3641000100629478
0.19926822746267125,-0.364399989978415
0.19926796717260428,-0.36440001333397176
0.19536809716912998,-0.3648000000009948
0.19146809716913,-0.3652000000009948
0.18756809716913,-0.36560000000099474
0.18366809716913,-0.36600000000099475
0.17976809716913,-0.36640000000099476
0.17586815637861514,-0.36679999392822704
0.17586803803398396,-0.36680000675929725
0.1723682430154024,-0.3671999833328495
0.17236809566707187,-0.3671999959204487
0.17236795164170218,-0.367200000001
0.17196875313845486,-0.367200000001
0.17196744652510812,-0.36720008341689536
0.16806813085121725,-0.36769999568277884
0.16806809424616131,-0.36770000013001203
0.1680680662919646,-0.36770000316788354
0.16416821036673462,-0.368099988390984
0.16416798425642973,-0.36810001411508253
0.1601681260878987,-0.36859999638614893
0.16016809576620905,-0.3686000000017872
0.16016806956420646,-0.36860000283226896
0.15626835502035769,-0.368999973554715
0.15626784097938248,-0.36900003941480336
0.15236809716918,-0.36960000000098836
0.14846809716918,-0.37020000000098835
0.14456832441772663,-0.3707999650396735
0.1445678717120063,-0.37080004509242415
0.14306813747044742,-0.37109999194073595
0.14306805693377495,-0.3711000083833659
0.14066820482230263,-0.3715999775732559
0.1406679900208323,-0.37160002472753295
0.1367680971692528,-0.3725000000009744
0.1328680971692528,-0.3734000000009744
0.1289681474788902,-0.3742999883910581
0.1289680469788439,-0.37430001211590075
0.12606814332723218,-0.3749999888593932
0.12606810328909596,-0.3749999981330189
0.12606804435255978,-0.3750000105643135
0.1250681219855006,-0.3751999950377253
0.1250680723777124,-0.3752000050864189
0.11726822036211075,-0.3767999747306449
0.11726797463175616,-0.3768000282788583
0.11336812706267681,-0.3776999931024919
0.11336809861127142,-0.3776999994894973
0.11336806562897463,-0.37770000647077534
0.10946831188224561,-0.37849995595728386
0.1094678845297751,-0.378500053160844
0.10786813895308639,-0.3788999895550162
0.10786809055584422,-0.37890000122412854
0.1078680616477005,-0.37890000772305105
0.10556816111879899,-0.3793999860988992
0.10556803340196316,-0.37940001471650275
0.1016681270626768,-0.38029999310249196
0.10166809861127142,-0.38029999948949733
0.10166806562897462,-0.3803000064707754
0.09776819275741296,-0.38109998039314696
0.09776800197068482,-0.3811000214206522
0.09376811042896521,-0.3819999970175391
0.09016861458883274,-0.3827998850188455
0.09016759430908881,-0.3828001676199797
0.08986833995630387,-0.38289991907090803
0.08986825437937734,-0.3828999429344674
0.08986797793323226,-0.3829000242173831
0.08986797629048209,-0.38290002472552953
0.08986797352806021,-0.3829000253632706
0.08596822036211076,-0.3836999747306449
0.08596797463175616,-0.38370002827885824
0.07426813647984763,-0.38639999092929866
0.07426805772102113,-0.38640000845416705
0.07286813157447718,-0.38669999262842647
0.07286806266622609,-0.3867000069015802
0.0703681255633486,-0.3871999943221557
0.07036811171532802,-0.38719999701067703
0.06958870927850731,-0.38733989013521203
0.06958750277442591,-0.3873401828916931
0.06646809716932203,-0.38830000000095577
0.06256812691456617,-0.389499990848573
0.06256809553772043,-0.3895000002953056
0.06256806880283902,-0.389500008001759
0.0586682111530614,-0.39059996785169626
0.05866809587408607,-0.39059998922349
0.058667978320123965,-0.390600000001
0.05856968098995456,-0.390600000001
0.05856863516903816,-0.3906000533629898
0.058567600210814724,-0.39060021289470104
0.058566586865149005,-0.3906004769391157
0.05476828712094625,-0.39179994001623236
0.0547679096854085,-0.3918000673028746
0.0508681242590934,-0.3931999902764236
0.05086809829701968,-0.39319999943227796
0.05086806867663998,-0.39320000949851674
0.04697512292973212,-0.3944976580808194
0.046974202790760845,-0.3944980147473716
0.04697332111161267,-0.39449845804031725
0.04697248602520665,-0.3944989838705659
0.04697170523467396,-0.3944995873876742
0.04697098594230153,-0.39450026302458774
0.04697033478309558,-0.39450100454899356
0.04696975776357801,-0.3945018051208094
0.04696926020638011,-0.39450265735527873
0.04696884670114476,-0.39450355339109067
0.046968521062189905,-0.39450448496289525
0.04696828629332399,-0.3945054434775459
0.04696814456013772,-0.3945064200933659
0.04696809717002794,-0.39450740580170685
0.04696809717002794,-0.3945998754977618
0.0469680858011714,-0.3945999927484743
0.04696798489151261,-0.394600048883659
0.046967982873498834,-0.39460004982221897
0.043068296290282984,-0.39629991320464636
0.04306790189465457,-0.3963000951347814
0.03916818156777142,-0.3981999588837758
0.039168095867743245,-0.3981999987142582
0.03916801062428528,-0.3982000346189741
0.03866843907772155,-0.39839986323759957
0.03866776592870397,-0.39840016088926905
0.03516819744227891,-0.40009995129696124
0.03516799797694198,-0.40010005086886025
0.03126812049239142,-0.4020999880404246
0.03126807372574317,-0.40210001172276044
0.030868165211825793,-0.4022999659797191
0.030868095600356846,-0.4022999995063864
0.030868028363982523,-0.4023000294889646
0.027368227111092967,-0.4037999443116315
0.02736796880911245,-0.40380005924413925
0.02346812702602503,-0.4055999862209489
0.023468101560143416,-0.4055999977772944
0.023468062426820487,-0.4056000148906055
0.022068596271534496,-0.4061997861000138
0.02206762339271162,-0.4062002653158833
0.01956813425558126,-0.4075999792326763
0.01956805974487941,-0.4076000201526004
0.015668156685617687,-0.40969996795374125
0.01566803808018151,-0.4097000328282808
0.014768355341390347,-0.4101998565720537
0.014767847662374038,-0.4102001580220645
0.011768133848308668,-0.4120999767709726
0.011768094888853655,-0.4121000009864408
0.011768061868310635,-0.41210002076628804
0.00836834125399959,-0.4140998564217651
0.008368145343527278,-0.4140999575932096
0.008368120728765829,-0.4140999718699844
0.008368089372551452,-0.41409998588396685
0.008367958227534604,-0.41410002772919585
0.008367956173951207,-0.4141000282000352
0.007869177690700254,-0.4141997838966854
0.007868114818600455,-0.41420005621291667
0.007867087043793018,-0.41420044031209075
0.003968296290283021,-0.41589991320464637
0.003967901894654602,-0.41590009513478143
6.814478223138956e-05,-0.41779997680493636
6.804979836182709e-05,-0.41780002368645114
-0.00033178945355911483,-0.4179999433124116
-0.0003317926309946292,-0.4179999448043116
-0.00033190296678668946,-0.4179999870528912
-0.0003320290893065896,-0.4180000216453005
-0.003831863243645441,-0.4185999932146158
-0.0038319423636903826,-0.41860000709663214
-0.007731902830795387,-0.4193000000009843
-0.011631056134371383,-0.41999984802983126
-0.011631893550640508,-0.42000003472878744
-0.011632712471469487,-0.42000029064124106
-0.015531886800985908,-0.4213999942467085
-0.015531887137654734,-0.42139999434863845
-0.016931556834884762,-0.42189987643103066
-0.016932239117374927,-0.4219001479671098
-0.01943187077935314,-0.42299998589838017
-0.01943190781313558,-0.4230000018928558
-0.01943193029961912,-0.42300001127026937
-0.023331828799966845,-0.4245999696293864
-0.023331976379199214,-0.42460003152175674
-0.026123810616420592,-0.42579653190913735
-0.026124744100742538,-0.42579698917750636
-0.026125626608212868,-0.4257975384205358
-0.026126449107029503,-0.42579817401713527
-0.02612720317953392,-0.4257988894624502
-0.026127881108359587,-0.4257996774344344
-0.02612847595541342,-0.42580052986878564
-0.026128981632881954,-0.42580143804147763
-0.026129392965535556,-0.4258023926580439
-0.026129705743693013,-0.4258033839487
-0.026129916766304464,-0.4258044017683294
-0.02613002387371175,-0.42580543570031165
-0.02613002596975089,-0.4258064751631283
-0.026129923032970487,-0.42580750951865703
-0.026129716116851293,-0.4258085281810448
-0.02513191828281507,-0.4296999397337861
-0.025131903710870335,-0.4296999995668224
-0.025131890203574033,-0.42970006155358886
-0.02433192869939343,-0.43359987388646926
-0.02433192866816999,-0.43359987406076117
-0.024331916717676243,-0.43359999061623045
-0.024332028613919157,-0.4336000216621739
-0.02433202960064466,-0.43360002185785484
-0.027231847531136954,-0.4340999904665604
-0.02723195832556061,-0.43410000832519946
-0.031231883730656326,-0.4346999971359638
-0.03123192192007068,-0.43470000293779615
-0.035131902830819996,-0.4353000000009884
-0.03903190283081999,-0.4359000000009884
-0.0429317761501879,-0.4364999805116604
-0.0429320289858649,-0.4365000226442019
-0.04683186363220192,-0.4371999929653393
-0.04683194197365435,-0.43720000734027037
-0.048431550057957,-0.43749993385607716
-0.048432250128252544,-0.4375000906003241
-0.050731867446130376,-0.43809999077020517
-0.050731903112939715,-0.43809999980393555
-0.050731938241830206,-0.4381000081727628
-0.058531872786065975,-0.4398999930675864
-0.058531901692043635,-0.4398999995557205
-0.05853193421895584,-0.4399000064395816
-0.06243176739085486,-0.44069997221843266
-0.06243203747407848,-0.44070003141775166
-0.06543187640679653,-0.4413999938353859
-0.06543192931835547,-0.4414000058871096
-0.06633185264314176,-0.4415999888481732
-0.06633190030743184,-0.4415999989407959
-0.06633195607470653,-0.4416000095575837
-0.07023187205283857,-0.4422999944767356
-0.07023190134191583,-0.4422999995499353
-0.07023193526188105,-0.4423000049903824
-0.07413177615018796,-0.4428999805116604
-0.07413202898586495,-0.4429000226442019
-0.07803187205283857,-0.4435999944767356
-0.07803190134191583,-0.4435999995499353
-0.07803193526188106,-0.4436000049903824
-0.08193177615018796,-0.4441999805116604
-0.08193202898586495,-0.4442000226442019
-0.08583186493234658,-0.4448999931986986
-0.08583190151258621,-0.44489999948176834
-0.0858319422891083,-0.44490000584666073
-0.08853187451888184,-0.44529999580662716
-0.08853193111895735,-0.4453000043530095
-0.08983183749283251,-0.4454999899489903
-0.08983190555032222,-0.4454999995246516
-0.08983196596913984,-0.4455000064767147
-0.09373190283087002,-0.4459000000009948
-0.09763190283087002,-0.44630000000099473
-0.10153187067320671,-0.4466999967027729
-0.10153190216899599,-0.44669999973297375
-0.10153193574324151,-0.44670000253271597
-0.10543190283089535,-0.44700000000099704
-0.10933190283089535,-0.447300000000997
-0.11323187327303089,-0.4475999977273152
-0.1132318965555838,-0.4475999993831961
-0.11323193873111773,-0.4476000018420344
-0.11713177181130593,-0.44779999328204406
-0.11713203363625545,-0.4478000100629478
-0.12103190283089535,-0.44810000000099703
-0.12493187327303087,-0.4483999977273152
-0.12493189655558379,-0.44839999938319614
-0.12493193873111771,-0.44840000184203443
-0.1327318353346187,-0.44879999653964986
-0.13273190640369073,-0.4487999992474203
-0.132731966863263,-0.44880000000099995
-0.14053186947234314,-0.44880000000099995
-0.14053190369425683,-0.4487999997787891
-0.1405319353128732,-0.448799999168131
-0.1444318739054384,-0.4487000007426806
-0.14443189493402753,-0.44870000008495436
-0.14443193961238324,-0.4486999981147751
-0.14833190283102324,-0.4485000000009987
-0.1522318715153947,-0.44830000160692834
-0.15223190484823912,-0.44829999969350354
-0.1522319320730764,-0.44829999780784496
-0.15623178180378272,-0.448000009078042
-0.15623202403892436,-0.4479999937852089
-0.16013190283102324,-0.4478000000009987
-0.16403190283102326,-0.4476000000009987
-0.16793186683994935,-0.4474000018466948
-0.16793190928795684,-0.44739999937121677
-0.16793193229818612,-0.4473999977342942
-0.1718318700437478,-0.4471000025230971
-0.17183190324313938,-0.44709999975542986
-0.17183193511349243,-0.44709999668997746
-0.17573190283107407,-0.44670000000099475
-0.1796318719539115,-0.4463000031678832
-0.17963189990809217,-0.4463000001300135
-0.1796319365131721,-0.4462999956827774
-0.18743125218705217,-0.4453000834168953
-0.1874325588003989,-0.44530000000099995
-0.18753178369031814,-0.44530000000099995
-0.18753201993262864,-0.44529997842965896
-0.1913318519185009,-0.4446000093796299
-0.191331953544489,-0.4445999895982481
-0.19523190283117298,-0.4438000000009796
-0.1991318709865388,-0.44300000653321225
-0.1991319048803201,-0.44299999935686085
-0.19913193242185392,-0.4429999931723612
-0.2030318776765392,-0.44210000580589537
-0.20303192792625188,-0.4420999939435473
-0.2059318366469311,-0.44140001597648687
-0.205931898617103,-0.44140000014622804
-0.20593197197819565,-0.44139997925687696
-0.20693183641514948,-0.44110001992579084
-0.20693190448985951,-0.441099998497769
-0.20693196616874493,-0.44109997726442607
-0.2108318642809901,-0.4397000138395175
-0.21083194149071932,-0.4396999864701479
-0.21483157535898906,-0.43830011461625357
-0.2148322372891474,-0.4382999077367132
-0.2177318759832281,-0.43750000740731154
-0.21773190129360367,-0.4375000002772653
-0.2177319309960901,-0.43749999155150865
-0.21873186395151253,-0.43720001166488187
-0.21873190595055392,-0.4371999987026025
-0.21873193814680386,-0.4371999882291101
-0.2226318486856359,-0.43590001804949946
-0.22263190022303928,-0.43590000023181463
-0.22263195846600042,-0.43589997860298363
-0.2265318708660211,-0.43440001229528336
-0.2265319346299003,-0.43439998728150575
-0.22853185986228688,-0.43360001718855107
-0.22853194548380792,-0.43359998204199623
-0.2304318731384553,-0.4328000125031974
-0.23043193236514323,-0.4327999871272214
-0.23433186935799905,-0.43110001459187397
-0.23433190945608073,-0.43109999677301203
-0.2343319292456995,-0.4310999876742307
-0.23733181715429782,-0.4297000399835515
-0.2373319892297154,-0.42969996160165286
-0.23823186921815664,-0.4293000149401234
-0.23823193655069957,-0.4292999853027481
-0.24213190283137165,-0.4276000000009167
-0.2460318412847638,-0.42590002682892525
-0.24603190173478418,-0.4258999995333926
-0.24603196359441185,-0.42589996961939813
-0.24623175138508088,-0.42580007572406364
-0.24623205669051196,-0.42579992930887944
-0.2499318111986777,-0.4241000421024249
-0.2499319952727446,-0.42409995970595926
-0.25383186618413917,-0.4224000159753513
-0.25383193922557995,-0.4223999834580949
-0.2549318260499041,-0.4219000349015839
-0.25493190334093113,-0.421899998226649
-0.25493197608056145,-0.42189996076028297
-0.2577316337469102,-0.4204001441533104
-0.2577321799991504,-0.4203998720773267
-0.2616319028313911,-0.41860000000090797
-0.26293183185037294,-0.41800003276137787
-0.2629319007542041,-0.41799999967869356
-0.2629319731732752,-0.41799996212451096
-0.26553181195271996,-0.4166000489355792
-0.26553199467484756,-0.41659995290170054
-0.269431856185321,-0.41460002392197054
-0.26943194971918133,-0.4145999765570134
-0.2704318549720802,-0.41410002393056394
-0.27043190518279775,-0.41409999816806853
-0.27043194711296903,-0.41409997556969547
-0.2733317664573152,-0.4125000752417803
-0.27333204142345957,-0.41249992892805326
-0.2772315874621573,-0.41050016172872117
-0.2772322285949185,-0.4104998603879681
-0.27793179141627367,-0.41020004775024443
-0.2779319013904249,-0.41019999751529485
-0.277932009431153,-0.41019994185558584
-0.2812317878362166,-0.4084000627255512
-0.2812320193883053,-0.4083999402281325
-0.28513177240189885,-0.40640006688782804
-0.2851319006383055,-0.4063999964350191
-0.285132024864934,-0.40639991864522723
-0.2854313705702632,-0.40620035484167444
-0.28543247499508567,-0.40619971391906123
-0.28903187938769087,-0.4044000117227586
-0.28903192615433043,-0.4043999880404272
-0.29293178825516064,-0.4024000587579502
-0.2929318905905232,-0.4023999926298366
-0.292931902831972,-0.4023998702684315
-0.292931902831972,-0.40230657427844174
-0.292931949032257,-0.40230560099462415
-0.29293208721764397,-0.4023046364633106
-0.29293231614546544,-0.40230368935829613
-0.29293263375702944,-0.40230276819666516
-0.29293303719613245,-0.4023018812621997
-0.29293352283474505,-0.40230103653088506
-0.2929340863056376,-0.40230024159918415
-0.29293472254165376,-0.4022995036157238
-0.29293542582127813,-0.4022988292170095
-0.29293618982008846,-0.4022982244677443
-0.2929370076676298,-0.4022976948062911
-0.2929378720091986,-0.402297244995766
-0.2968318540133266,-0.40050002253232236
-0.29683195116721417,-0.40049997645268676
-0.30073177428660347,-0.39860006262529196
-0.3007317762842577,-0.3986000615823212
-0.3007318929093094,-0.3985999877870057
-0.30073200352262996,-0.3985998993097563
-0.3009305158879034,-0.3984013869444828
-0.3009312323891307,-0.3984007350207579
-0.3009320070994455,-0.3984001534689718
-0.30093283313305824,-0.3983996474580801
-0.3009337031480068,-0.39839922148561496
-0.30463184967919416,-0.3968000229856421
-0.30463190231769544,-0.396799999515291
-0.3046319551283654,-0.3967999745228951
-0.30853187902518536,-0.3949000115988033
-0.30853192651681977,-0.39489998815819416
-0.3093317215157005,-0.3945000906587539
-0.3093320875818213,-0.3944999165652299
-0.3124318413543036,-0.393100027764754
-0.31243196466768075,-0.39309997304662814
-0.31633186844040834,-0.39140001499184945
-0.31633190373120984,-0.39139999930102143
-0.3163319357737587,-0.39139998449861735
-0.3180318414000746,-0.3906000289097628
-0.3180319646393702,-0.390599971906372
-0.32023183004189215,-0.3896000330870439
-0.3202319761269491,-0.38959996805156244
-0.3241318747911562,-0.38790001222357473
-0.3241318864033394,-0.3879000070793642
-0.326731763868272,-0.3867000641377052
-0.3267319004644299,-0.3866999960872217
-0.32673203338070306,-0.38669991966287814
-0.3280318439333729,-0.38590003624585056
-0.3280319022233934,-0.3858999992841809
-0.32803195978828037,-0.3858999605692336
-0.33193153765577377,-0.38320025281481507
-0.33193228846071465,-0.38319977964129887
-0.33263174184568495,-0.38280009199274434
-0.3326318997336158,-0.3827999940503967
-0.3326320483565143,-0.3827998863094391
-0.3358318940875938,-0.3803000068320333
-0.3358319115903212,-0.38029999318843977
-0.33763177204955447,-0.3789001017201472
-0.33763203682516474,-0.37889990255091455
-0.3398318579062008,-0.3773000326737974
-0.3398319056111734,-0.37729999718435014
-0.33983194328568567,-0.3772999679165035
-0.34273166206944944,-0.3750001909500701
-0.34273215457451667,-0.3749998237807394
-0.3437318562067002,-0.374300032638211
-0.34373190108378165,-0.3743000004776954
-0.34373194928265405,-0.37429996426919865
-0.3476317701731314,-0.3713001020457545
-0.3476319004144478,-0.37129999493113036
-0.34763202009575184,-0.37129988273663445
-0.3478310664209467,-0.37110083641143954
-0.3478319450144282,-0.37110005315937145
-0.3478329074200288,-0.37109937552689887
-0.3515318831479685,-0.368800012236558
-0.35153192257001437,-0.3687999878540712
-0.3541319028314961,-0.3672000000008517
-0.355431820523098,-0.3664000506521735
-0.3554319860780668,-0.3663999509067204
-0.3593318422142156,-0.3641000357495045
-0.3593319639327039,-0.36409996508587644
-0.3607318464957145,-0.36330003219272755
-0.36073190318386417,-0.3632999988428261
-0.3607319567230807,-0.36329996551023774
-0.3632316617147021,-0.3617001543156001
-0.36323215216623717,-0.3616998593504858
-0.367131679238506,-0.35950012613023147
-0.36713213244400794,-0.3594998851946
-0.3673317954959196,-0.3594000536686443
-0.3673319035321966,-0.35939999645831955
-0.36733200276103944,-0.3593999378824869
-0.37103167589259095,-0.35710014107098187
-0.37103213679598707,-0.35709987091699585
-0.3739317741495917,-0.3555000709977657
-0.3739320119506733,-0.35549990178463214
-0.373932012128485,-0.3554999016335837
-0.37493160819145754,-0.35460026517690846
-0.3749322170260072,-0.35459975831277313
-0.37883178339074636,-0.35160009187835833
-0.3788319011322931,-0.3515999956827665
-0.37883200965428476,-0.35159989591714275
-0.3827307575803645,-0.3478011158866035
-0.3827315516139886,-0.34780041812784235
-0.38273241313340256,-0.34779980564030427
-0.38273333302073975,-0.3477992849062342
-0.382931795015988,-0.3477000539086101
-0.38293179759302076,-0.3477000525436046
-0.3829318944892764,-0.34769999221355347
-0.38293199185672994,-0.3476999181939049
-0.3866314372522616,-0.34430042783044335
-0.38663241735466913,-0.34429963248430245
-0.3873318179373855,-0.34380006063950497
-0.38733190280835517,-0.3437999973760114
-0.38733198135046676,-0.3437999337504847
-0.39053187684506185,-0.3411000219269201
-0.3905319285256939,-0.34109997773256434
-0.39203152285884585,-0.3398003293104993
-0.3920323131419516,-0.3397997093642816
-0.394431831299357,-0.33810005066945276
-0.3944319036584713,-0.3380999975381579
-0.3944319691221631,-0.3380999459862453
-0.39713174266999485,-0.3359001305028268
-0.397132068109568,-0.335899876042303
-0.3983318777717599,-0.3350000187956592
-0.3983319276603419,-0.33499998090174643
-0.40223171967947985,-0.3320001408870249
-0.40223209213195926,-0.3319998674905296
-0.40623184443332283,-0.3292000408795751
-0.40623190277737736,-0.3291999988206349
-0.4062319583647817,-0.32919995636756416
-0.40763173335628367,-0.32810013315995556
-0.4076320777416717,-0.32809987406552854
-0.41013186597950574,-0.3263000265342879
-0.4101318991436663,-0.32630000220813216
-0.4101319420511606,-0.3262999694966758
-0.4128318200786317,-0.32420006436419824
-0.4128319028825321,-0.32419999720526066
-0.41283197875334415,-0.32419993040584877
-0.41403182702099744,-0.32310006949383324
-0.41403190063376666,-0.3230999992526949
-0.41403197351327,-0.3230999238820718
-0.41663183743842347,-0.3203000704242142
-0.41663195753276716,-0.3202999200529933
-0.4179318718604662,-0.3184000452663563
-0.41793193428459224,-0.3183999550680007
-0.41933188193503845,-0.3164000298530775
-0.419331901962538,-0.3164000008059813
-0.41933192349423193,-0.3163999685936645
-0.421831326249316,-0.31260087640593665
-0.42183194424606385,-0.3126000337353065
-0.4218326446376594,-0.31259925819331263
-0.42193172447241284,-0.3125001783585592
-0.4219318640328519,-0.31250002437734337
-0.42193188361920747,-0.3125000031790323
-0.42193197154820566,-0.31249988833640335
-0.42433160800453135,-0.3086004790948741
-0.42433224819970194,-0.30859955595611893
-0.42573187139674135,-0.3068000404170684
-0.4273318934736308,-0.30470001228316046
-0.4273319122279883,-0.30469998774466595
-0.4296316759240949,-0.30170029596713543
-0.4296321505987077,-0.30169972126280253
-0.4304317994559116,-0.3008001162984482
-0.4304318991954172,-0.300799997004295
-0.4304319913395359,-0.3007998721560534
-0.43313187718236595,-0.2969000370497433
-0.4331319278274016,-0.2968999625071584
-0.43353184387730204,-0.29630008843230776
-0.4335319636029128,-0.2962999128072252
-0.43583180551126904,-0.2930001396343663
-0.4358318983983353,-0.2929999964768267
-0.43583198055966754,-0.29299984940283286
-0.4374317091974008,-0.28990037516722456
-0.43743212659207836,-0.28989964198411666
-0.43793181670445885,-0.289100137804308
-0.4379318987251268,-0.2890999968402435
-0.4379319705838053,-0.2890998532045809
-0.4397318875639632,-0.28520003308090536
-0.4397319176290876,-0.2851999667067022
-0.4413318080382529,-0.28160021328608026
-0.44133200721252747,-0.2815997912391252
-0.4415318724503757,-0.28120006076342885
-0.4415319023643538,-0.28119999890383524
-0.4415319296599023,-0.2811999384537803
-0.4432317292875336,-0.2773003981315671
-0.443232109354144,-0.27729961793423474
-0.4452318847557272,-0.2736000334413058
-0.4452318998027222,-0.2736000051051393
-0.44523192248260757,-0.27359996069896503
-0.4453317437857936,-0.27340031809259296
-0.44533208349052383,-0.2733996936662068
-0.447631883061108,-0.26950003352478147
-0.4476319228559536,-0.26949996662697434
-0.44913182110222916,-0.2670001362165151
-0.44913198873320637,-0.26699986637615136
-0.4500318633215961,-0.26560006146087844
-0.4500319007939057,-0.2656000013068234
-0.45003193979676376,-0.2655999344717682
-0.4522318717482885,-0.2617000551031562
-0.45223190127807056,-0.26170000121481957
-0.45223193193074346,-0.2616999418026932
-0.45303188981505066,-0.2601000260340789
-0.453031901444309,-0.2601000024423564
-0.4541318845856955,-0.2578000381515246
-0.454131900212142,-0.25780000477493464
-0.45413192190088275,-0.25779995625388397
-0.45583189172183936,-0.25390002548815993
-0.4558319136654192,-0.2538999743938732
-0.4569318384349862,-0.25130015221126023
-0.4569319720908152,-0.25129984993939264
-0.4575317703136768,-0.2500002871231926
-0.45753205275580083,-0.24999972157028436
-0.4596318869339522,-0.24610002952514612
-0.45963191834299766,-0.2460999702707794
-0.46083171806140905,-0.24380035414382417
-0.4608321145381297,-0.24379966127043443
-0.4618318839233807,-0.2422000302540329
-0.4642316553577625,-0.23830040214587356
-0.4642321861466753,-0.23829962224739573
-0.46483184759243157,-0.237500073653054
-0.4648319031990075,-0.23749999667494326
-0.464831951149326,-0.23749992510839588
-0.4668318876083783,-0.23440002359686485
-0.4668319009766025,-0.2344000026253736
-0.4668319191831291,-0.2343999733220784
-0.4687318793512562,-0.2313000383109237
-0.46873192664655106,-0.23129996189696037
-0.4692318588329504,-0.23050007039872145
-0.46923190164087364,-0.23049999937794519
-0.4692319422185637,-0.23049992685372475
-0.4713318509990684,-0.22660009626135888
-0.4713319008380508,-0.2265999987899199
-0.4713319462145633,-0.2265998998865351
-0.47263188380085647,-0.22360004391816646
-0.47263192227124445,-0.22359995626184945
-0.47303187323711265,-0.22270006658864583
-0.473031933368099,-0.2226999338386111
-0.47483187540413563,-0.21880005942719846
-0.4748319010792296,-0.2188000018822414
-0.4748319280391811,-0.21879993698216985
-0.47643111956038764,-0.2148019581791535
-0.47643155400444087,-0.21480101368359086
-0.47643208166616374,-0.2148001179232382
-0.47643269714370423,-0.21479928006829824
-0.47643339413620983,-0.21479850869617637
-0.47653181381744475,-0.21470008901494153
-0.4765318932664335,-0.21469999247890492
-0.47653195081345967,-0.2146998859787251
-0.4765319512426541,-0.21469988502483214
-0.4781318529995308,-0.21090011835224978
-0.47813189977128406,-0.21089999901451698
-0.4781319406318869,-0.21089987715042702
-0.47933185357764185,-0.20700016007672345
-0.4793319572771486,-0.2069998416141988
-0.480431880583777,-0.20380006472218903
-0.4804319023543693,-0.20379999853441624
-0.4804319212887327,-0.2037999354014778
-0.48063180915581644,-0.2031003278666845
-0.4806320180391364,-0.20309967906593035
-0.4820318516502937,-0.1992001425777064
-0.4820318986153553,-0.19919999852635753
-0.48203193684411805,-0.19919985261414785
-0.4829318810686792,-0.19530009430771636
-0.4829318813058702,-0.19530009318364638
-0.4829319102025215,-0.19529990414642423
-0.48293191021675635,-0.19529990399784217
-0.4832319028319691,-0.19140000000007668
-0.483531892809387,-0.1875001302936433
-0.4835319161649438,-0.18749987000357632
-0.4839318845577185,-0.18360017817402283
-0.4839319273048973,-0.18359982257136026
-0.48432195021241453,-0.18077215649186062
-0.4843221402650491,-0.1807711513115631
-0.48432242932844183,-0.18077017001151247
-0.48432281453728177,-0.18076922231874368
-0.48432329207322633,-0.18076831762716303
-0.4843238572027499,-0.180767464904432
-0.48432450432406465,-0.18076667260307624
-0.4843252270226478,-0.18076594857670075
-0.48432601813482445,-0.18076530000214194
-0.48432686981877726,-0.18076473330832782
-0.4843277736322773,-0.1807642541125521
-0.4843287206163671,-0.18076386716479315
-0.484329701384165,-0.18076357630063056
-0.48433070621391183,-0.18076338440322515
-0.48433172514533707,-0.18076329337474006
-0.48433274807838855,-0.18076330411748573
-0.4843337648733485,-0.18076341652497577
-0.48433476545134235,-0.1807636294829826
-0.48433573989424444,-0.1807639408805821
-0.4843366785429906,-0.1807643476310778
-0.48433757209332245,-0.18076484570259763
-0.484338411688015,-0.18076543015805926
-0.48433918900467293,-0.1807660952041086
-0.48433989633822544,-0.1807668342485456
-0.4843405266773021,-0.18076763996566894
-0.48434107377373214,-0.1807685043688912
-0.48434153220447895,-0.18076941888990505
-0.48434189742539535,-0.1807703744636158
-0.48434216581626677,-0.18077136161799812
-0.4843423347166966,-0.1807723705679866
-0.48434240245247673,-0.18077339131246906
-0.48434236835218347,-0.1807744137334217
-0.484331913362333,-0.1808998736116274
-0.48433191334330566,-0.18089987393675375
-0.48433191391250563,-0.1808999106778148
-0.4843319238489652,-0.18089987389812398
-0.48453183027509955,-0.17970043534131752
-0.48453201245144334,-0.17969957248418808
-0.4855318723242768,-0.17580011898013762
-0.4855319361750796,-0.175799881783666
-0.4866318947339795,-0.1719000287112028
-0.48663190219954433,-0.17190000164175373
-0.4866319106757831,-0.17189996940926303
-0.4876318947327716,-0.16800003158700796
-0.48763190336801,-0.16799999699855855
-0.48763190947996804,-0.16799997119213106
-0.48823190283194645,-0.16540000000022484
-0.4885318960033341,-0.1641000295908784
-0.48853190218783077,-0.16410000204935762
-0.48853190936418506,-0.16409996815556302
-0.48933189599532334,-0.16020003332876404


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.5092079514789071,-0.11329988155540678
-0.5092079514789071,-0.11300101319264386
-0.5092079999374547,-0.11300000466763539
-0.5092081448666231,-0.11299900543469976
-0.5099079403903667,-0.10940005702687518
-0.5099079531111915,-0.10939998751620963
-0.509907958399756,-0.10939995501455801
-0.5105079471169363,-0.10550002835288619
-0.5105079500422859,-0.10550000862267267
-0.5105079562380531,-0.10549996287872418
-0.5110079385770324,-0.10160010063468568
-0.5110079497813369,-0.10159999750621665
-0.5110079565555776,-0.10159990100494731
-0.5112079498370885,-0.09770003201548641
-0.511207951138731,-0.09770000320069251
-0.5112079523829421,-0.09769996474264685
-0.5113079513925433,-0.09380000336819928
-0.5114079507119372,-0.08980003067880665
-0.5114079512164482,-0.08980000435051405
-0.511407951478907,-0.0897999649580747
-0.511407951478907,-0.08590003416928757
-0.5114079512509359,-0.08589999907924206
-0.5114079506267338,-0.08589996676523029
-0.5112079523829416,-0.07810003525733471
-0.5112079511387317,-0.07809999679932485
-0.5112079498370884,-0.07809996798451084
-0.5110079514789057,-0.07419999999994879
-0.5108079565555766,-0.07030009899503334
-0.5108079497813403,-0.07030000249382116
-0.5108079385770301,-0.07029989936529599
-0.510307956238052,-0.06640003712126645
-0.5103079500422885,-0.06639999137734495
-0.5103079471169342,-0.06639997164709975
-0.5100079918286685,-0.0644502622733731
-0.5100079244046034,-0.0644497360254881
-0.5098079514789018,-0.06249999999989797
-0.50940795641475,-0.05860004812441781
-0.5094079518846427,-0.05860000762925159
-0.5094079435593628,-0.05859994456311857
-0.5092079681915214,-0.05720011698822831
-0.5092079373987812,-0.057199882665557734
-0.5089079646485488,-0.05470010974695508
-0.508907948755406,-0.054699997328651696
-0.5089079298853314,-0.05469989473121742
-0.5081079514788867,-0.050799999999799055
-0.5073079644136141,-0.046900063056595914
-0.5073079370047264,-0.04689993727843619
-0.506407980428278,-0.04300012544715995
-0.5064079256084574,-0.042999873881456784
-0.5056079807024852,-0.03910014246484262
-0.5056079262050381,-0.039099856781322204
-0.5053079582727995,-0.03740003849863659
-0.5049079567031325,-0.035200028733164496
-0.5049079521764925,-0.035200004598855986
-0.5041079565599148,-0.031200025404946246
-0.5033079514788189,-0.02729999999946873
-0.5025079949504919,-0.023400211923874766
-0.5025079537805482,-0.023400054891254917
-0.502507923482789,-0.02339991096352566
-0.5025079149192462,-0.02339988035005139
-0.5014079609447791,-0.01980003097906821
-0.5014079517347247,-0.01980000148824169
-0.501407940762169,-0.01979996784962365
-0.501308029398581,-0.019500233758859516
-0.5013078845900515,-0.01949976284846465
-0.5003914956440658,-0.016250747494515317
-0.5003913128674518,-0.016249994277381198
-0.5003911860489767,-0.0162492296464793
-0.5003079562445697,-0.015600037172104335
-0.5003079500277209,-0.015599991275871618
-0.5003079471247298,-0.01559997169777176
-0.49970795147889546,-0.011699999999847943
-0.49910803265232806,-0.007800527627159625
-0.49910792413868355,-0.0077994668656144635
-0.498907953367686,-0.003900036831163072
-0.498907950836086,-0.003899993418741222
-0.49890794915725756,-0.003899969818518186
-0.4986079617797954,-1.3391150949122186e-07
-0.4986079446003963,1.3413098627161316e-07
-0.49840795336768606,0.0038999631688369394
-0.4984079508360861,0.003900006581258771
-0.4984079491572576,0.0039000301814818136
-0.4981079540670495,0.0077999663541876004
-0.49810795121314316,0.007800000581749143
-0.4981079480974423,0.007800032969333023
-0.4977079567873248,0.01169994824297807
-0.4977079510037442,0.01169999962021464
-0.497707944075787,0.01170005182191169
-0.4975079681915223,0.01309988301176438
-0.4975079373987821,0.013100117334434955
-0.4972079565425549,0.015599957802994504
-0.49670795551985836,0.019499968480622003
-0.4967079516290657,0.01949999744047325
-0.49670794625822684,0.019500033934497923
-0.49610797158535586,0.023399869308159547
-0.4961079346640126,0.023400131156240865
-0.49560795147889897,0.027300000000127167
-0.49510795358873777,0.03119998354338455
-0.49510794942098346,0.031200016463451257
-0.4946079558545818,0.03519996499466446
-0.49460795174788325,0.0351999961489589
-0.4946079455289797,0.035200038674604604
-0.4940079592930588,0.0390999492080906
-0.49400794267373177,0.03910005062984463
-0.4936079574073154,0.041399965911738536
-0.4936079451024872,0.0414000340076658
-0.4933079589924643,0.042999959927788045
-0.4933079442761723,0.04300004012961171
-0.49260795147889136,0.04690000000017666
-0.4912079514788914,0.05470000000017666
-0.4905079571227968,0.05859996855556057
-0.49050795149430126,0.058599998854744
-0.49050794483268145,0.05860003240045153
-0.489708166038099,0.06249895402404104
-0.48970800525617036,0.0625000054588871
-0.4897079514789071,0.06250106775548885
-0.4897079514789071,0.06279989012281365
-0.48970793343107594,0.0628001082870696
-0.4891079622866786,0.0663999351534534
-0.48910794148247577,0.0664000649768797
-0.4885079565867725,0.07029996679895145
-0.48850795101713246,0.07030000152440588
-0.48850794582345863,0.07030003150901627
-0.48780795709820984,0.0741999686925452
-0.48780795154675705,0.07419999858139825
-0.48780794480471673,0.07420003253677962
-0.48700797761171283,0.07809987260267359
-0.4870079285036945,0.07810012800484487
-0.4863079606774138,0.08199994875126611
-0.4863079412675365,0.08200005105695217
-0.4858079585433559,0.0844999646778553
-0.48580794393125737,0.08450003522247168
-0.48550804364340167,0.08589956989913126
-0.4855078955437645,0.08590043629417578
-0.4850079867002561,0.08979972527354191
-0.4850079307639462,0.08980027619951621
-0.4847079543425112,0.0937999618186504
-0.48470795081878937,0.09380000462124881
-0.48470794804797057,0.09380003345168222
-0.4843079547377806,0.09769996822603427
-0.4843079515735389,0.09769999733460025
-0.4843079470790609,0.09770003431886456
-0.4838080196734366,0.10159946808273351
-0.4838079377328857,0.10160053609484562
-0.48370795839247993,0.10549973037067226
-0.48370795839247993,0.10550026962932774
-0.483807950626734,0.1093999667652351
-0.48380795125093573,0.10939999907922893
-0.4838079514789071,0.10940003416929824
-0.4838079514789071,0.11719973045912177
-0.483807965283375,0.11720026918709778
-0.4840079514789058,0.12109999999994879
-0.48420795147890583,0.12499999999994879
-0.48440794954789035,0.12889996234514703
-0.48440795156485467,0.12890000808446064
-0.48440795223820066,0.12890002961243707
-0.48450794892317606,0.13279990032647848
-0.4845079495703449,0.1327999972267262
-0.4845079462316652,0.13280010232124276
-0.4843079550023933,0.13669993129204447
-0.4843079503529392,0.1367000034811571
-0.4843079448224657,0.13670006490035494
-0.48390795147890187,0.14060000000010203
-0.4835079651284968,0.1444998669165516
-0.48350794121831653,0.144500133387716
-0.48320795148500867,0.14839999992071787
-0.48320795147180307,0.14840000007935256
-0.48290796171186884,0.15229986695849734
-0.4829079345097956,0.1523001323512701
-0.48240797009968456,0.15619985475013606
-0.4824079369067116,0.15620014571195553
-0.4820079601275613,0.16019991350345772
-0.4820079442589341,0.16020008662767554
-0.4819079574871871,0.16139992788863952
-0.48190794348693666,0.1614000719187337
-0.4816079781025814,0.1640997603779312
-0.4816079030309412,0.16410023617895864
-0.4808079514779071,0.168
-0.48000796441263527,0.17189993694320016
-0.4800079370037522,0.17190006272133787
-0.4791079514779071,0.1758
-0.4782080630219394,0.1796995166425268
-0.47820788591663965,0.17970049170950614
-0.4780079628075416,0.18119991502774116
-0.47800793738492875,0.1812000845578701
-0.4776080279432431,0.18359954120798438
-0.47760791580479484,0.18360046375046007
-0.47730795660799313,0.18749993330888162
-0.4773079446533861,0.18750006653908
-0.4769079651275007,0.1913998669164623
-0.47690794121732044,0.1914001333876267
-0.4766079690512183,0.1952997715469548
-0.4766079416251199,0.19529999837063985
-0.4766078945681737,0.19530022194796046
-0.47560802737818497,0.19919970398891648
-0.47560784177856774,0.19920028521828245
-0.47410865261647545,0.20309817703972238
-0.4741083478154906,0.2030990928878092
-0.47410812824858867,0.2031000328195801
-0.47410799576455015,0.20310098892069295
-0.4741079514789071,0.20310195314065763
-0.4741079514789071,0.2032998718134992
-0.474107939257371,0.20329999833449
-0.47410790401318365,0.20330011702453898
-0.4741079036961028,0.20330011786444582
-0.47260803153877895,0.2069998025191779
-0.47260787948239963,0.20700020056187354
-0.47120795436357893,0.2108999919643026
-0.47120794860715265,0.21090000804108575
-0.47020798834185124,0.21369989678392973
-0.47020794959699663,0.21369999852494914
-0.47020790585171135,0.21370010038004736
-0.4697080992188829,0.21479967497226982
-0.4697078261172405,0.21480033429795883
-0.46820797756135585,0.21879993044698479
-0.46820792638123293,0.21880006991512368
-0.46680808250387673,0.22269963500204432
-0.4668078476857271,0.22270037365558434
-0.46630796923088746,0.22449993609300703
-0.46630795094429583,0.2244999988451074
-0.46630793020436645,0.2245000638237842
-0.46560798843784335,0.22659988912335363
-0.4656079494361867,0.2265999980022462
-0.46560790432427845,0.22660010817847434
-0.4639079727963665,0.23049995109544874
-0.46390795078866326,0.230500000217368
-0.46390792841584805,0.230500047567789
-0.46230796546950254,0.23379997114462664
-0.46230793713727064,0.23380002868350905
-0.46200797572681873,0.23439995150441303
-0.46200792773201055,0.2344000487438606
-0.4601079633521246,0.23829997562888947
-0.4601079393548732,0.23830002424830393
-0.4584081471496936,0.24169960865866313
-0.45840778898300427,0.24170040623994962
-0.45820806628134353,0.24219971299410153
-0.45820785372804274,0.24220029325275538
-0.45690823340015124,0.24609915423642986
-0.45690798813441985,0.24610000886174818
-0.4569078159178759,0.24610088114677942
-0.4563079566234237,0.2499999665607184
-0.45630795093764637,0.2500000019998759
-0.4563079458660427,0.2500000312717622
-0.4556079514788914,0.25390000000017665
-0.4549079713786887,0.257799889129877
-0.45490797123038973,0.2577998898651884
-0.4549079133756794,0.2578001046739171
-0.45490791281319876,0.2578001063308741
-0.4545080193795302,0.2588998132734627
-0.4545078906781157,0.25890018915817453
-0.4536079842689714,0.26169989798662335
-0.45360798397146923,0.2616998988513109
-0.453607903279832,0.2617000938837267
-0.45360790225929953,0.2617000959784762
-0.4516079642307268,0.26559997513419314
-0.45160793846334596,0.2656000247298132
-0.4506080025064558,0.2674999030479046
-0.4506079024816149,0.2675000979948205
-0.44960798126868284,0.2694999404206847
-0.4496079498881197,0.26950000124363466
-0.44960791965707786,0.26950005641168717
-0.4474079701728364,0.2733999668610243
-0.44740793230720965,0.27340003286603737
-0.44670800706936575,0.2745999047023412
-0.4467078978992368,0.2746000964436656
-0.44520798689473695,0.27729993625176536
-0.44520795159900395,0.2772999977594822
-0.44520791147456995,0.27730006334048984
-0.4428080298000877,0.2810998759917534
-0.4428080288368671,0.28109987742661857
-0.4428078485821014,0.28110010287322157
-0.442807848162256,0.2811001033170653
-0.4427087985842017,0.2811991528951196
-0.44270800469285876,0.2812000423331658
-0.4427073165462732,0.281201015892501
-0.44020796344234686,0.2851999808587832
-0.44020793959742865,0.28520001919344196
-0.43890808219463107,0.28729978884411506
-0.4389078308733216,0.2873002170903131
-0.437908043662952,0.2890998340689784
-0.4379079463203918,0.28909999529417096
-0.4379078356445715,0.2891001517832606
-0.43500805838047535,0.292899859922421
-0.4350079462498361,0.2928999970718011
-0.435007827755517,0.2929001237238043
-0.43490815236055097,0.29299979911877033
-0.4349077617322001,0.2930002114324279
-0.4314082604433873,0.2968996557256764
-0.4314076739279695,0.29690037006825015
-0.4311080285172678,0.2972998972825191
-0.4311079482598239,0.2972999990207909
-0.4311078657172604,0.2973000938021893
-0.42790802892664126,0.30079991529192907
-0.4279078758974631,0.30080008637916894
-0.42720797877815514,0.30159996880123513
-0.4272079236907234,0.3016000307658739
-0.4244080654903639,0.30469987377341484
-0.4244078416077272,0.30470012984812445
-0.4233079514786705,0.3060000000006459
-0.4211081749294899,0.30859973592240475
-0.4211077458609936,0.3086002781892712
-0.41940805847043894,0.3108998552470805
-0.41940784950227034,0.3109001483299641
-0.418307976476286,0.3124999636404868
-0.4183079499436082,0.3125000015482871
-0.41830792658047083,0.31250003379106356
-0.4155080105547627,0.3162999198259531
-0.4155080092825184,0.3162999214858199
-0.4155078820287071,0.31630006943261807
-0.4155078815591375,0.31630006992018384
-0.41540855800535664,0.3163993934739647
-0.4154079780917544,0.3164000226007098
-0.4154074512282343,0.31640069677804467
-0.4126080068100527,0.32029992293194043
-0.41260794999136324,0.3202999991325261
-0.41260789088501376,0.32030007271303407
-0.41160799641770307,0.32149994607380694
-0.41160794877586826,0.32150000171689663
-0.41160790587446566,0.32150004925318865
-0.4091080183057561,0.32419992782739493
-0.4091079513772892,0.3241999974519861
-0.40910787813097044,0.3242000681092344
-0.40770802966068986,0.3254999274030664
-0.4077079499407552,0.32549999847258393
-0.40770786781134316,0.3255000659203841
-0.404408122208446,0.32809986548630304
-0.40440778645094033,0.3281001414530029
-0.40370799108857064,0.32869996604931984
-0.40370794580134833,0.32870000409425076
-0.4037079161067368,0.32870002811682303
-0.3998084204959326,0.3317996271920776
-0.3998075278256582,0.3318004236536631
-0.3996080336490217,0.33199991783029964
-0.3996079490463852,0.33199999877479336
-0.39960786314454216,0.3320000740103401
-0.39590799713563124,0.33509996174753565
-0.3959079049668027,0.3351000372101642
-0.3949081022963183,0.3358998793465517
-0.3949078051916389,0.3359001261101721
-0.39200799994941216,0.33839995821554003
-0.3920079544993014,0.33839999644263935
-0.3920078973387433,0.3384000421095054
-0.39020814906173745,0.3397998463249544
-0.39020776142859365,0.3398001629007287
-0.3881079769131454,0.3415999781996843
-0.3855079966202116,0.34379996180397054
-0.38550795428080553,0.34379999682043527
-0.3855079012957366,0.3438000386029313
-0.38420810251319204,0.34479988382027327
-0.3842078047507661,0.3448001215752155
-0.380707998949635,0.3476999606675813
-0.3807079541692942,0.3476999968945323
-0.3807078989299105,0.3477000394122475
-0.38030813505619815,0.3479998623175317
-0.3803077740797599,0.3480001455587476
-0.3764083513803467,0.3511996718762149
-0.3764075857005536,0.35120036577876773
-0.3760080538432382,0.3515998976360831
-0.37600794990154973,0.35159999600811975
-0.3760078372733626,0.35160009136491627
-0.37250798750304326,0.3543999711811717
-0.37110797228719367,0.35549998365111035
-0.37110795556363113,0.355499996655489
-0.36860799856459114,0.3573999642153716
-0.36860795350115877,0.35739999767091846
-0.36860790031849305,0.3574000352835693
-0.3657079816852373,0.35939997916857325
-0.36570792141779906,0.3594000210432963
-0.36470800294636235,0.36009996397330196
-0.3647079004446114,0.36010003664052026
-0.36080798849682383,0.3628999734235473
-0.3608079512761922,0.3628999996603347
-0.36080791353836095,0.36290002529423265
-0.36020804201020085,0.3632999396463394
-0.36020786221455664,0.3633000622150693
-0.3569079553071591,0.3655999973323463
-0.35460810562758877,0.367199892766657
-0.3546078012549529,0.3672001126684657
-0.3530079790377285,0.368399979331384
-0.3530079236508844,0.36840002030744373
-0.34930861131559576,0.3710995184980597
-0.3493079720702097,0.3711000240597045
-0.3493073738845124,0.3711005775948089
-0.34910798800690024,0.3712999634724211
-0.34910795242456455,0.3712999983625596
-0.3491079121842071,0.37130003627246866
-0.3452081060047633,0.374899857361186
-0.34520780277693264,0.3749001487023887
-0.3451079757670512,0.3749999757122701
-0.3451079530012027,0.3749999981826839
-0.34510792483013186,0.3750000252466383
-0.3413080606848822,0.37859989654213794
-0.3413079496376179,0.37859999587584703
-0.3413078301298183,0.3786000910123166
-0.34090842885122796,0.3788996419712594
-0.34090751765828475,0.37890040971990774
-0.33730801062345556,0.38229994414169083
-0.3373079510816984,0.38229999865808145
-0.33730788852463006,0.38230005246236587
-0.33670798733991,0.38279997011629935
-0.3367079158838325,0.3828000302023445
-0.33340795692005665,0.38559999538373
-0.3321080748720375,0.38669989559089074
-0.33210794904532626,0.3866999955906305
-0.3321078156168839,0.3867000888334023
-0.32950798634082207,0.38839997720621194
-0.32950794875059736,0.3884000013616485
-0.32950791852461103,0.38840002013929736
-0.3259081285609046,0.39059989178378457
-0.32590777880218996,0.39060011511834664
-0.32560795147846183,0.39080000000083204
-0.3217079959008499,0.3933999703859067
-0.3217079486528045,0.3934000011964673
-0.32170790850387637,0.39340002626307957
-0.31990827339458505,0.3944998032743132
-0.3199076444826748,0.3945002192835378
-0.3178080257685064,0.39599994693651513
-0.3178079487903047,0.39599999992757473
-0.3178078755994536,0.3960000466956071
-0.3139082697130994,0.39839980416413273
-0.3139076479417686,0.3984002179246125
-0.31000800512864846,0.4011999614827501
-0.3100079469965357,0.40120000212221246
-0.31000790014154433,0.40120003321883757
-0.3083084440082912,0.40229968130506016
-0.30830749744017044,0.40230037148671294
-0.3061079913966329,0.40409996734051634
-0.3061079573278934,0.40409999466162755
-0.30610790389883524,0.40410003568555397
-0.30330834860834643,0.4061997021534206
-0.3033075841632264,0.40620033392378857
-0.30220803125896784,0.4071999274731145
-0.30220795030187686,0.4071999980944041
-0.30220786576326986,0.40720006593559804
-0.2983080178078303,0.41019994897824386
-0.29830788596936675,0.4102000520721685
-0.29440796438526534,0.41329998974158244
-0.29440793860401704,0.4133000103003927
-0.2934079688073834,0.4140999861376996
-0.2905079915429369,0.41639996822556136
-0.290507910803746,0.41640003099109424
-0.2884080170338182,0.41799995005389634
-0.2884079515680467,0.4179999983302896
-0.2884078820373209,0.418000046294926
-0.28660799316035684,0.4191999722129021
-0.2866079473654,0.4192000021167892
-0.28660791273613173,0.41920002384226673
-0.2827083631739936,0.4215997466497363
-0.2827075647548142,0.42160029004356975
-0.2823080104294016,0.4218999557876292
-0.28230794972817774,0.42189999999845906
-0.28230789135373263,0.42190004008398485
-0.278707997062321,0.4242999696115926
-0.2787079062136267,0.4243000308632197
-0.27650797966063634,0.42579998078571313
-0.2765079473688135,0.4258000024974347
-0.2765079268750981,0.42580001592065575
-0.2748080119649251,0.42689996086253235
-0.27480789153375595,0.4269000399639693
-0.27090881813070145,0.4294994222326723
-0.27090798409276745,0.4295000397837337
-0.2709072149658342,0.4295007365134871
-0.27070804081502275,0.4296999106642986
-0.27070784692060806,0.42970007064803056
-0.26700797854595293,0.4321999817119867
-0.26490804065625767,0.4335999405489578
-0.26490794899842407,0.4335999989921131
-0.2649078591795973,0.43360005127798273
-0.2631079879528349,0.4345999797372952
-0.2631079548182878,0.43459999780288255
-0.26310791080748414,0.434600020857751
-0.2592080125433209,0.436599968685527
-0.25920789082720586,0.4366000321103262
-0.2575080217856233,0.4374999627793994
-0.2575079504116602,0.43749999919437943
-0.25750787960448246,0.437500032670837
-0.2553079887367653,0.43849998306525384
-0.2553079139608152,0.43850001635469504
-0.2514081272626206,0.440199923376985
-0.251407778603559,0.44020008298079627
-0.24890800088259726,0.44139997628685795
-0.2489079535078696,0.4413999984223874
-0.24890789880975409,0.4414000225731536
-0.24750799588022787,0.44199998097152193
-0.24750795368610085,0.4419999985977782
-0.2475079039880755,0.4420000182663913
-0.2436081669693749,0.4434999171197377
-0.24360773983127176,0.44350009225731657
-0.2397080520818288,0.4451999561480994
-0.23970805007784618,0.44519995697231274
-0.23970784720047805,0.4452000260192219
-0.23970784490711144,0.4452000266437297
-0.23930851667960318,0.44529985870060673
-0.23930740533773803,0.4453002028531295
-0.2358080210002331,0.4465999741784885
-0.2358079529636012,0.4465999983631537
-0.2358078787474471,0.44660002237964935
-0.23190818350362372,0.4477999286085181
-0.23190772299332446,0.44780008202116905
-0.2280080582041883,0.44919996168906406
-0.22800795063321314,0.449199990147949
-0.2280078362204734,0.44920000000099997
-0.22790904673690576,0.44920000000099997
-0.22790795736722919,0.44920005656176676
-0.2279068797126556,0.4492002256358117
-0.2241080545810602,0.44999997829509497
-0.22410795075868667,0.4499999979892978
-0.22410784734140465,0.4500000133518418
-0.22020808263414773,0.4504999831861055
-0.22020782078606643,0.4505000201074488
-0.21630798988969074,0.4510999940915066
-0.21630794815365567,0.4511000001970936
-0.2163079162087099,0.4511000044096574
-0.21230796794135917,0.45159999794307626
-0.21230793502129244,0.45160000211083057
-0.20840798595994783,0.4520999955802337
-0.20840794848562819,0.45210000013307583
-0.2084079198675986,0.45210000324308813
-0.20450808387088645,0.45249998642223815
-0.20450781947108276,0.45250001692496006
-0.20060799543594426,0.4529999943653624
-0.2006079074313806,0.45300000489506465
-0.19970823639345367,0.4530999683437232
-0.199707668709729,0.45310004712904345
-0.19670799961424384,0.453599991978291
-0.19670795277716066,0.4535999993385032
-0.19670790170336633,0.45360000638235953
-0.19280795147803426,0.4541000000009919
-0.18890798595994782,0.45459999558023373
-0.18890794848562817,0.45460000013307583
-0.18890791986759858,0.45460000324308814
-0.1850079845270378,0.4549999966113508
-0.18500795189987068,0.45499999974959743
-0.18500791791207755,0.45500000258298984
-0.1811080848656231,0.4552999897404094
-0.1811078183944587,0.4553000136505897
-0.1772079514780091,0.45570000000099475
-0.17330795147800912,0.45610000000099477
-0.1694079514780091,0.4565000000009948
-0.16550798827980656,0.4568999962264514
-0.16550795869049653,0.45689999905108347
-0.16550790732759302,0.4569000031545964
-0.16410820397836462,0.45699998196525565
-0.16410770013750775,0.45700003016185514
-0.16160799644579613,0.4572999946048605
-0.16160790642397854,0.45730000462192094
-0.15770798481099665,0.4576999965822268
-0.1577079563366259,0.45769999931947675
-0.15770791317767008,0.4577000028735206
-0.1537079615062379,0.457999999248878
-0.15370794145123168,0.4580000007722857
-0.14980795147798376,0.458300000000997
-0.14590795147798377,0.45860000000099704
-0.14200798164486667,0.4588999976804676
-0.14200795808824,0.4588999993562603
-0.14200791463219287,0.4589000018905251
-0.1381079514779583,0.4591000000009987
-0.13420795147795828,0.4593000000009987
-0.1303079514779583,0.4595000000009987
-0.12640795147795827,0.4597000000009987
-0.12250798918529401,0.45989999806728915
-0.12250794328831127,0.4599000000907463
-0.12250792191805522,0.4599000007589452
-0.11860795147793271,0.46000000000099966
-0.1147080860935074,0.4600999965493182
-0.11470781699485913,0.46010000689756786
-0.11080798918529401,0.46029999806728916
-0.11080794328831127,0.4603000000907463
-0.11080792191805522,0.4603000007589452
-0.10690795147793271,0.4604000000009996
-0.10300795147793271,0.46050000000099967
-0.09130795484610636,0.4607999999146362
-0.08730798799470799,0.46089999908808027
-0.08730794414996704,0.460899999879548
-0.0873079222758006,0.46090000000099995
-0.08340808631473548,0.46090000000099995
-0.08340781668540774,0.4609000034572182
-0.07950798471267198,0.4609999991488269
-0.07950795239867815,0.46099999977302863
-0.07950791730860884,0.461000000001
-0.07560808631473548,0.461000000001
-0.07560781668540774,0.46100000345721825
-0.07170798471267198,0.4610999991488269
-0.07170795239867815,0.4610999997730286
-0.07170791730860884,0.461100000001
-0.06780798564719465,0.461100000001
-0.067807950557149,0.4610999997730288
-0.0678079182431398,0.46109999914882677
-0.06390808627040642,0.46100000345721825
-0.06390781664107868,0.461000000001
-0.04830798564719464,0.461000000001
-0.04830795055714899,0.4609999997730288
-0.04830791824313981,0.4609999991488268
-0.04440808627040642,0.4609000034572182
-0.04440781664107868,0.46090000000099995
-0.032707980680004814,0.46090000000099995
-0.032707958805860485,0.46089999987954816
-0.03270791496110113,0.46089999908808016
-0.02870808290379002,0.4608000032866474
-0.028707820010931206,0.46080000000099997
-0.01700798564719465,0.46080000000099997
-0.01700795055714901,0.46079999977302877
-0.017007918243139786,0.46079999914882674
-0.013108086270406424,0.46070000345721823
-0.013107816641078688,0.460700000001
0.00249201435338264,0.460700000001
0.0024920494416961324,0.46069999977304393
0.0024920817574365156,0.460699999148812
0.006391913729593575,0.46060000345721824
0.006392183358921311,0.460600000001
0.06499191368526452,0.460600000001
0.06499218331459226,0.46060000345721824
0.06889201528732802,0.46069999914882687
0.06889204760132185,0.4606999997730286
0.06889208269139116,0.460700000001
0.09229191705511705,0.460700000001
0.09229217994797587,0.4607000032866474
0.09629201200529272,0.4607999990880803
0.09629205585003296,0.460799999879548
0.0962920777241994,0.46080000000099997
0.10409191368526452,0.46080000000099997
0.10409218331459226,0.4608000034572182
0.10799201528732802,0.46089999914882684
0.10799204760132185,0.4608999997730286
0.10799208269139116,0.46090000000099995
0.11339182947127018,0.46090000000099995
0.11339226738297001,0.46090000912020407
0.11579199164925928,0.4609999976312995
0.11579205286640559,0.4609999995186069
0.11579210111053105,0.461000000001
0.14309199916038232,0.461000000001
0.14309204614159474,0.46099999956005994
0.14309210021738933,0.4609999980127201
0.14569184645780708,0.460900007772704
0.14569225073581846,0.46090000000099995
0.15089201437129074,0.46090000000099995
0.15089204940588166,0.4608999997735122
0.15089208177534016,0.4608999991483529
0.15479191372959358,0.4608000034572182
0.1547921833589213,0.46080000000099997
0.15869201930377047,0.46080000000099997
0.15869204122658134,0.46079999987921033
0.15869208502268312,0.46079999908848557
0.16269204515383962,0.4607000000852067
0.16659204852212436,0.4606000000009995
0.17049201890966428,0.46050000076029335
0.1704920404376192,0.4605000000869481
0.1704920861769512,0.460499998069983
0.17439201167638835,0.4603000018905246
0.17439205513241274,0.4602999993562612
0.17439207868905574,0.4602999976804673
0.1782919146105834,0.4600000103018883
0.17829218265307917,0.45999999312248924
0.18219204852214413,0.4598000000009987
0.18609204852214414,0.4596000000009987
0.18999201167638835,0.4594000018905246
0.18999205513241274,0.4593999993562612
0.18999207868905574,0.4593999976804673
0.1938920485221696,0.45910000000099704
0.1977920485221696,0.458800000000997
0.20169198263577306,0.4585000050691814
0.20169204717553454,0.45849999928807894
0.2016921153236091,0.4584999914367113
0.2055920485222201,0.4580000000009919
0.2094920002594198,0.4575000061885304
0.2094920966623,0.45749999292156857
0.21289198209652924,0.457000009769476
0.2128920475396631,0.45699999929036456
0.2128921151890041,0.4569999866676376
0.21339168794793417,0.45690007211585154
0.21339241325211983,0.4568999532407483
0.2172920210500037,0.45640000352307086
0.2172920476783809,0.45639999996654645
0.21729207673476303,0.45639999576911067
0.2212920289686095,0.45580000293403367
0.22519204852244082,0.4552000000009582
0.2290920155590247,0.454600005072253
0.2290920495715386,0.4545999996185591
0.22909208026809558,0.4545999943030155
0.23299200485004393,0.4539000078395889
0.23299204432073076,0.45390000041087003
0.23299209599687692,0.453899989736205
0.2366909497128789,0.4531002375813937
0.23669205488797362,0.453100059564738
0.2366931727225235,0.453100000001
0.23689193326464789,0.453100000001
0.23689204767739902,0.453099990147949
0.23689215524836418,0.4530999616890677
0.24079192006328293,0.45170004611448145
0.2407919211930345,0.4517000456755175
0.24079216375343718,0.4516999290554738
0.24079216472204423,0.4516999284935118
0.244691917217668,0.44930008080389716
0.24469191830737866,0.4493000800884467
0.24469215679740883,0.449299891694818
0.2446921573474281,0.449299891176079
0.24479076014906906,0.449201288374438
0.24479165734360347,0.4492004883186731
0.2447926399598175,0.44919979585016456
0.24479369516504004,0.449199220012342
0.2485919175770426,0.4474000620277093
0.24859204490056905,0.44739999736429936
0.24859217343478157,0.44739992284922064
0.2519919909099114,0.4453000355851698
0.2519921065886724,0.44529996516121845
0.2524916555411662,0.4450002357897222
0.2524924605216541,0.44499979928337746
0.25639191918816295,0.44310006300995003
0.25639204853237146,0.44309999555837576
0.25639216843131013,0.4430999245027856
0.25909161077628295,0.4414002756189139
0.2590925111992557,0.44139976866253666
0.2602919666599192,0.4408000409322049
0.26029204871600586,0.4407999981034445
0.2602921264316627,0.44079995405449157
0.26419204344942016,0.43850000299273717
0.2641920535991336,0.43849999701466563
0.2658920395279077,0.4375000052918574
0.268092044609049,0.43620000231341466
0.2719919238857951,0.4339000735046187
0.27199204493640144,0.4338999975523481
0.2719921655808641,0.43389991220717167
0.272392024440935,0.4336000180621184
0.27239206348477646,0.4335999884285677
0.2758919919953133,0.4309000436076358
0.2758921056368041,0.4308999571652166
0.2774920190992777,0.4297000220683615
0.27749207809970616,0.4296999781395294
0.27979196681838736,0.42800006039093896
0.2797921313782034,0.4279999412001156
0.2828920219712071,0.4258000188437904
0.2828920450979883,0.42580000221501774
0.2828920778267034,0.4257999780227922
0.2836919803878827,0.42520005110190773
0.2836921174759985,0.42519995000965366
0.2876918811321733,0.42230012135892686
0.28769222055269345,0.4222998853141348
0.2882920039242264,0.42190002973311286
0.28829204814692094,0.4218999995958605
0.2882920919336128,0.421899968429222
0.2898737124646132,0.4207496989521309
0.28987481154849215,0.42074899938129035
0.29159195349992184,0.419800052513395
0.29159204604848127,0.4197999988452497
0.29159214011574247,0.4197999389387689
0.29429198839792975,0.4180000400839773
0.29429204677234,0.4179999999984757
0.2942921074736004,0.4179999557876194
0.295492022867786,0.41710001924198026
0.2954920739410711,0.41709998044820157
0.2993920128472023,0.41410002744348523
0.29939205408513075,0.41409999515654794
0.2993920776215134,0.414099976124846
0.30329194247172975,0.4109000870169761
0.30329215680685445,0.4108999157797857
0.30419199192835294,0.4102000440186202
0.3041920509404806,0.41019999681530916
0.3041920997634505,0.4101999555921467
0.3071919484927813,0.4076000866933933
0.3071921507025221,0.4075999158527067
0.30889203555162487,0.4062000106828574
0.308892061527902,0.40619998936017554
0.3110920170870114,0.4044000257209041
0.3110920438498698,0.40440000347678806
0.3110920834646368,0.40439996942660283
0.3134917075876696,0.40230029831894915
0.31349241384326204,0.40229973209904935
0.3149919892547112,0.40120004346398663
0.3149920473041303,0.4011999996340116
0.3149921058258626,0.4011999528099557
0.3183919909374339,0.39840004742395574
0.31839210677482155,0.3983999533990977
0.31889197030162203,0.39800006257765735
0.31889212792133387,0.39799993892492247
0.3227919127140182,0.39500010446901146
0.3227920460481691,0.3949999948107413
0.3227921685715351,0.394999879951972
0.3232915548368312,0.3945004936866759
0.323292603125381,0.3944995758928621
0.3266919835610495,0.3919000496773509
0.3266920496799812,0.3918999974668506
0.3266921084344765,0.3918999480772575
0.3281918718180632,0.3906001531448157
0.328192231858125,0.39059985486025006
0.3305920015411243,0.38870003719454227
0.33059204699826084,0.388700000357464
0.33059209479746215,0.38869995976187366
0.33289197087442185,0.3867000675210392
0.3328921151240073,0.3866999209117791
0.33449203293475693,0.3848000185115139
0.33449206419596644,0.3847999815616928
0.3361919873491665,0.38280007196969273
0.33619204733944297,0.3827999987687202
0.3361921042423685,0.3827999240194969
0.3383919605137989,0.379800120013001
0.33839213989197575,0.37979988252606517
0.33909203125561305,0.3789000222013887
0.34209199398118045,0.3750000709048219
0.34209204781693053,0.3749999983993555
0.34209209764983095,0.37499992631019574
0.3422918865674627,0.3747002429337481
0.3422922237045088,0.37469976642511216
0.34499133535727006,0.3711009508880972
0.34499209722743246,0.3711000459245118
0.34499295589083206,0.3710992322277614
0.346292018169335,0.37000002568441276
0.3462920441403734,0.3700000033698307
0.3462920821241078,0.3699999696511405
0.3493916927312246,0.3672003213608415
0.3493924320723722,0.3671997123385406
0.3501920312075443,0.3666000129871615
0.3501920658911451,0.3665999870857971
0.35409189437708766,0.3637001146218911
0.3540920440626697,0.36369999458753033
0.3540921842361444,0.36369986428736273
0.3544914329303873,0.36330061559311977
0.35449207176908626,0.36330002744215545
0.3544927569420589,0.3632994939869675
0.35799197488467,0.36080005259938813
0.35799204788463124,0.36079999853595973
0.35799211808002523,0.36079994271829235
0.35969180433101666,0.35940020109982884
0.35969230435752164,0.3593998139391065
0.3618919843392493,0.3578000466796682
0.3618920509058428,0.35779999671474244
0.3618921068377699,0.35779995209913085
0.36469204063118754,0.3555000064831092
0.36469205642686614,0.3554999935337503
0.365792008247317,0.35460003295338144
0.3693919564154703,0.35160007675680505
0.3693920477126451,0.3515999970805123
0.36939213233317203,0.3515999161903351
0.36969173913995496,0.35130030938355217
0.3696923825297483,0.3512997173794477
0.3735918125484243,0.3480001996713372
0.37359229581486225,0.347999814531673
0.37399197999785866,0.3477000513944257
0.373992047685634,0.3476999988847395
0.3739921135232006,0.3476999442860819
0.37749195708487515,0.3447000783760752
0.3774921417310168,0.3446999237394452
0.37859203270242164,0.3438000129446594
0.37859203271407366,0.3438000129340904
0.38139201433733183,0.34150002808163293
0.3813920822309693,0.34149997134876753
0.3833919034196614,0.33980012333837917
0.3833921979951208,0.339799881996252
0.38529198764099953,0.3383000480652951
0.3852920490905776,0.33829999806394195
0.3852921052424738,0.33829994958322157
0.38799172150620465,0.3359002906821275
0.3879923985494253,0.33589973748075075
0.3891919644362268,0.33500006306564967
0.38919204814290864,0.3349999976318
0.38919212643595386,0.3349999312538093
0.3925918582445327,0.3320001678932985
0.392592246675328,0.33199984147869255
0.39309200469419814,0.3316000350635965
0.3930920489847873,0.33159999884927116
0.39309209000663087,0.3315999638353192
0.3969919801127015,0.3282000596402833
0.3969920486936576,0.32819999773693703
0.39699211151648295,0.32819993700702416
0.39709173033229345,0.32810031819121366
0.3970923927246149,0.328099710146552
0.4008920104299375,0.3249000320789119
0.4008920860012897,0.3248999672070315
0.4016919575666289,0.32420007958735975
0.40169212397153636,0.32419990508133945
0.4047919658336083,0.32030010402905534
0.4047920449909619,0.32029999910801843
0.40479212095582484,0.32029988700523115
0.40729203264505204,0.3164000247700368
0.407292047151497,0.3164000018588937
0.4072920650179807,0.3163999729015362
0.4086918967143693,0.3141002494003264
0.40869221393197513,0.31409975940557283
0.40979198194904465,0.3125000968352899
0.4097920472839879,0.3124999971010713
0.4097921053724827,0.3124998992217988
0.41199134182803243,0.3086012527778697
0.4119918469877561,0.30860044507123396
0.4119924231517981,0.3085996863806828
0.4119930655943033,0.30859898292920374
0.4126919698983328,0.3079000786251743
0.41269204682373084,0.3078999983765684
0.41269212019732704,0.3078999150531251
0.41539161380988365,0.3047005152160209
0.41539254544463133,0.30469954448902964
0.41659202604502615,0.3036000206053344
0.41659204315998266,0.30360000473304366
0.41659207560207717,0.3035999738551984
0.41949191592485113,0.3008001280263132
0.4194921855245288,0.30079987669915303
0.4204920135536751,0.2999000314729214
0.42049204743792745,0.29990000042403103
0.42049208310772507,0.299899966531425
0.423591858842669,0.29690018356212433
0.4235922471706949,0.29689982618380195
0.4243920272073453,0.29620001865173295
0.42439204786686907,0.29620000037728406
0.4243920699722065,0.29619998038982254
0.42789200427002066,0.29300004046039246
0.4278920496925724,0.2929999979704484
0.4278920893312835,0.2929999591922236
0.4282920212153541,0.29260002730815304
0.4282920482586356,0.2925999998647909
0.4282920750750143,0.29259997183926834
0.43159200733372205,0.28910004368609343
0.43159204497289333,0.2891000028415181
0.4315920905169651,0.289099951007519
0.43219202192115247,0.2884000310359671
0.43489202845527664,0.2852000237844405
0.4348920442607954,0.2852000048255059
0.4348920719820439,0.2851999706766621
0.4360919699316307,0.28370009823967857
0.4360921294411645,0.2836999036693267
0.43819201480739217,0.28120004013810324
0.4381920826366646,0.28119996020120297
0.43999202475458105,0.27910002773030046
0.43999207190374073,0.2790999719435847
0.44149203707040324,0.2773000137435896
0.4438920206972021,0.2744000336233103
0.4438920757867825,0.27439996592073873
0.4446919741017178,0.27340009302706964
0.4446921250317828,0.27339990868354
0.4477919497799049,0.2697001178551362
0.44779211691020543,0.2696998631386782
0.4477921175402732,0.2696998619658754
0.4478915206805617,0.26950105568529853
0.4478921039046455,0.26950003592076965
0.4478927972013997,0.26949908754867136
0.45109201394907306,0.26560004213744437
0.45109204450390306,0.26560000410167584
0.45109208465094797,0.26559995182985996
0.4516919375526768,0.26480014796088813
0.45169216462591455,0.2647998560328541
0.454191978701965,0.26170008657855165
0.45419198000369176,0.26170008489266633
0.45419210196837645,0.26169990450010255
0.45419210269862,0.26169990325824827
0.45559202627394557,0.25920003973088124
0.4555920711151153,0.25919996046422644
0.45639197640194307,0.2578001262122778
0.4563919767860799,0.25780012549470566
0.4563920910220031,0.25779986180768943
0.4563920912641454,0.25779986109172964
0.45759201255710447,0.25390011688961284
0.457592087196885,0.25389988397878605
0.4588920206738776,0.2500000835478082
0.4588920474311331,0.2499999985584077
0.4588920704824776,0.24999991582248685
0.4594919851806148,0.24770024281296105
0.4594921233718142,0.24769976048424433
0.45999181204822587,0.24610075671972698
0.45999207624994876,0.24610001101419582
0.4599923957486845,0.2460992872740163
0.4618917137432815,0.24220068717984355
0.46189247913229275,0.24219936844014864
0.4633920003928222,0.24000007059137218
0.4633920977932875,0.23999993020087504
0.4645920208666354,0.2383000391802988
0.46729196270055795,0.23440012396617166
0.4672920452963526,0.23439999703583225
0.46729204841089106,0.23439989226719918
0.46729204852309286,0.23132061691444245
0.4672920983523736,0.2313195942587489
0.46729224736805175,0.23131858129184305
0.46729249415833174,0.23131758761071589
0.46729283638508773,0.2313166226296424
0.4672932708060153,0.2313156954909891
0.4672937933053493,0.23131481497859813
0.4672943989328576,0.23131398943456782
0.4672950819507399,0.23131322668021861
0.4672958358879885,0.23131253394199255
0.46729665360169587,0.23131191778298912
0.4672975273447272,0.2313113840407855
0.467298448839118,0.23131093777213046
0.46729940935450065,0.23131058320503606
0.46730039979081717,0.23131032369872087
0.4673014107645345,0.23131016171178428
0.46730243269754523,0.23131009877891331
0.4673034559079122,0.23131013549634288
0.46730447070159636,0.23131027151620684
0.4673054674642994,0.23131050554983387
0.4673064367525511,0.23131083537995645
0.46730736938317824,0.23131125788171752
0.46730825652030683,0.23131176905227596
0.46730908975907487,0.23131236404872993
0.46730986120526086,0.2313130372339992
0.46731056355007516,0.2313137822302318
0.46731119013940403,0.23131459197922852
0.46731173503685197,0.23131545880931337
0.46731219307998384,0.23131637450801604
0.4673125599292345,0.23131733039987815
0.4673128321090225,0.23131831742864556
0.46731300704067824,0.2313193262430688
0.4673130830668746,0.231320347285498
0.4673920451867201,0.2343998699594748
0.4673920573968623,0.23439996830015608
0.4673921183830965,0.23439989101868733
0.4698919975382905,0.23050007953658477
0.4698921009279071,0.23049992139308143
0.4712919890708223,0.2284000891787086
0.47129204751420595,0.22839999752051696
0.47129209980007564,0.22839990770169014
0.4722920151493017,0.2266000600730832
0.472292045860372,0.22660000305071498
0.4722920803442821,0.22659993468305284
0.4741919767879593,0.22270014724603115
0.47419212480760836,0.22269985505966766
0.47519202300984065,0.2208000484754263
0.4751920730209155,0.22079995100459102
0.4761920347980554,0.21880002745031119
0.47619204209944466,0.2188000126319925
0.4780919559220101,0.2148001949498735
0.4780921490429072,0.21479980901259993
0.47909202300984066,0.21290004847542632
0.4790920730209155,0.21289995100459103
0.48009197726297526,0.2109001425204715
0.4800921240670973,0.21089985970424405
0.48219190457248806,0.20700026733708965
0.4821922076541547,0.2069997414123076
0.482992029111001,0.2057000315449324
0.4829920480158975,0.20570000033416996
0.48299206730504557,0.20569996744488314
0.4844920233816819,0.20310004357871353
0.48449207407992384,0.20309995666477698
0.4867913701521209,0.19920115028148633
0.48679185154974924,0.1992004073323177
0.4867923937136803,0.19919970749275354
0.48679299280382726,0.19919905571967983
0.4868919631366206,0.19910008538688656
0.4868920395046833,0.19909999364851308
0.4868920976992083,0.199099890077132
0.48859199602680903,0.19530011734484803
0.48859207747451944,0.19529987454393213
0.48949204852306727,0.19140000000022483
0.49039204344734566,0.18750002199501864
0.4903920536931395,0.18749997802741816
0.49079203935103316,0.18580003898137015
0.4912919338813805,0.18360050442364678
0.49129221210396323,0.18359950925755128
0.49259179506017015,0.17970076038893046
0.4925920766346515,0.179700011812995
0.49259241426989103,0.1796992867939851
0.49459200258255226,0.1758000895842957
0.49459200325245756,0.17580008821400286
0.4945920801673194,0.17579990506748266
0.49469181212305896,0.17550070920026414
0.49469238284304906,0.17549933136032383
0.49649200411123584,0.17190008882395016
0.49649204816577125,0.17189999639215722
0.49649208502480313,0.17189991102727845
0.4980920375945763,0.16800002663845623
0.49809205959711916,0.16799997342253692
0.4985920325112149,0.1668000384287072
0.4996920161335808,0.1641000795016998
0.4996920473632125,0.1640999991166522
0.49969207553524997,0.16409991896369103
0.5009920360180745,0.16020003751521725
0.5022920363005992,0.15620003760783177
0.5022920610281261,0.15619996248506315
0.5024920485230416,0.1556000000003162
0.5035920104394817,0.15230011425099618
0.5035920892123521,0.15229988665152372
0.5049920336973127,0.1484000413005617
0.5049920636928087,0.14839995882523538
0.5063912498191362,0.1446021679109183
0.5063916997808519,0.1446011242023828
0.5063922597232938,0.14460013513336892
0.5063929231093277,0.14459921225091557
0.5063936821941507,0.1445983663293565
0.5064919505984103,0.1445000979250968
0.5064920371212989,0.14449999108510056
0.5064920967398471,0.1444998743083333
0.506492098449421,0.14449987019173272
0.5079920485230263,0.140600000000359
0.509492026616946,0.13670005695616771
0.509492048759382,0.1366999973301514
0.5094920670001938,0.13669994456885992
0.5102920485230417,0.13430000000031622
0.5107919985157262,0.13280015002226225
0.5107920445571434,0.13279999667852033
0.5107920798612295,0.1327998472266855
0.5115920485230725,0.12890000000020094
0.5123920354571609,0.1250000636965197
0.5123920600102355,0.12499993600029513
0.5130920255478812,0.12110012800484053
0.5130920746558996,0.12109987260266926
0.5138920034334731,0.11720021981199773
0.5138921029453222,0.11719978231120577
0.5141920374309561,0.11600004436867065
0.5141920600005433,0.11599995572996216
0.5148920204921908,0.113300108119321
0.5148920788434209,0.11329989250079338
0.5159920148422905,0.10940011941389195
0.5159920850110394,0.10939988141432389
0.5171920394440165,0.10550002950714903
0.5171920477025215,0.10550000209560438
0.5171920574884906,0.10549996812316881
0.5180920426388371,0.10230002092193646
0.5180920544936714,0.10229997910311571
0.5182920122252236,0.10160012704268322
0.5182920451422472,0.10159999981806235
0.518292071968681,0.10159986937467068
0.5189920408267243,0.09770004287985677
0.5189920480803644,0.09770000044845101
0.5195920413243409,0.09380004679193533
0.5195920421033969,0.09380003902111678
0.5201920455902391,0.08980001955243436
0.5201920515296312,0.08979998045757852
0.5207920285709403,0.08590012968906786
0.5207920717040015,0.0858998708493125
0.521492047698621,0.08200000459357591
0.5219920456156293,0.07920001628188447
0.521992051481709,0.07919998372770133
0.522192027383093,0.07810011627008995
0.5221920722698693,0.07809988423456657
0.5229920354571602,0.07420006369652292
0.522992060010236,0.07419993600029211
0.5236920305580448,0.07030010009107203
0.5236920473827573,0.07029999467100136
0.5236920583761111,0.07029990393312424
0.5240920485230877,0.06640000000010203
0.5244920457297992,0.06250002723466482
0.5244920472061154,0.06250001206289509
0.5244920515533726,0.06249996060640323
0.5247920382625025,0.058600133387713825
0.5247920621726828,0.05859986691654941
0.525192005591151,0.05470041858648529
0.5251921247530129,0.054699586180525804
0.5258914556638092,0.050903218379059784
0.5258916991708661,0.050902189690129065
0.5258920446967821,0.050901190636354565
0.5258924887519388,0.05090023130762014
0.525893026851628,0.05089932139260896
0.5258936535613437,0.05089847008095324
0.5258943625516688,0.05089768597042415
0.5259918659280616,0.0508001825940313
0.5259919107489123,0.050800133141843236
0.5259920386633506,0.050799997341874084
0.5259920690975586,0.05079988356793812
0.5259920694911813,0.05079988165082324
0.5259920716696125,0.050799871040908606
0.5273920485230773,0.04300000000017666
0.5280920363261158,0.03910006795467605
0.5280920486691971,0.03909999358476666
0.5280920564933103,0.03909993783236885
0.5285920342228907,0.0352001115416419
0.5285920652046256,0.03519988878985737
0.5291920392598602,0.031200061754959294
0.5291920585188357,0.03119993835966684
0.5297917915585362,0.027501584614847155
0.5297920141430633,0.027500546648126983
0.5297923402109859,0.027499536401378016
0.5297927664414345,0.027498564163552917
0.529891937798084,0.027300221450254
0.529892037004442,0.02729999664014917
0.5298920706555564,0.0272998765946086
0.5298920707972775,0.02729987590106085
0.5305919802856848,0.02340038017993546
0.5305921444593042,0.02339962584890252
0.5315920172909337,0.019500121805547242
0.531592082657999,0.019499878976380842
0.5326920400844956,0.015600029918801956
0.5326920481600276,0.015600000625797033
0.5326920564174813,0.01559996921201161
0.5336920208224049,0.0117001080328096
0.5336920223726757,0.011700101405763075
0.533692038353345,0.011700006896976327
0.5336920485230929,0.011699885809570995
0.5336920485230929,0.011401433827548428
0.5336920913952106,0.011400485088600467
0.5336922196620969,0.011399544083172375
0.5336924322782016,0.011398618481745263
0.534692033093045,0.00780005554830919
0.5346920477057385,0.007800000614635449
0.5346920616656846,0.007799943048883725
0.5373919720287808,-0.0038996685245328818
0.537392146275074,-0.0039003258397901897
0.5376920409687062,-0.004899974818564083
0.5376920660581895,-0.004900072645281192
0.5383920067496901,-0.007799826938640567
0.5383920429754747,-0.007800002930507834
0.538392066488026,-0.007800175158045912
0.538792034944331,-0.011699867607020771
0.5387920654470529,-0.011700132006824442
0.5392920441206309,-0.015599965660731902
0.5392920486224076,-0.015600002706265699
0.5392920517798686,-0.015600031753511684
0.5396920457230912,-0.019499972699931478
0.5396920472183178,-0.01949998806803191
0.53969205154833,-0.019500039328041934
0.5399920431162918,-0.023399929711546117
0.5399920479918927,-0.02340000654894269
0.5399920501631176,-0.023400063960949093
0.5400920450714112,-0.02729986538439966
0.5400920554196608,-0.02730013448304793
0.54029204675198,-0.03119996546327243
0.5402920483027025,-0.031200000161457027
0.5402920493835506,-0.031200034418298255
0.5403920484388884,-0.0351999966318076
0.5404920451131475,-0.039099867012114285
0.540492045157639,-0.03909999665729924
0.5404920380702188,-0.03910013588740258
0.5401920515483298,-0.04299996067195919
0.5401920472183185,-0.04300001193195928
0.5401920457230907,-0.043000027300072914
0.5393920485230878,-0.05080000000010203
0.5389920621726828,-0.05469986691654941
0.5389920382625025,-0.054700133387713824
0.5383920515533726,-0.06249996060640437
0.5383920472061162,-0.06250001206288631
0.5383920457297988,-0.06250002723466919
0.5379920621726828,-0.0663998669165494
0.5379920382625025,-0.0664001333877138
0.53769207950696,-0.07029959720976782
0.5376920485230929,-0.07030040398023958
0.5376920485230929,-0.07049985999901119
0.5376920484994753,-0.07049986088611444
0.5376920192881015,-0.07050013479823176
0.5376920186853835,-0.07050013799951307
0.536892060323719,-0.0741999454222117
0.5368920373025171,-0.0742000547004085
0.5360920614578004,-0.07809993694340202
0.5360920340489117,-0.07810006272156586
0.5351920774724638,-0.08199987455283994
0.5351920226526432,-0.0820001261185431
0.5343920537292773,-0.0858999746199526
0.5343920434419578,-0.08590002540577488
0.5336922527949653,-0.08939897864073688
0.5336920997156297,-0.08940000506915902
0.5336920485230929,-0.0894010415863624
0.5336920485230929,-0.08979988532773042
0.5336920484720994,-0.08979988766629526
0.5336920290342758,-0.08980011121575317
0.5336920288554965,-0.08980011238635194
0.5329920671970872,-0.0937998932915471
0.5329920320506837,-0.09380010707073563
0.5323920584987611,-0.09769993515823301
0.5323920369330675,-0.09770006457308847
0.5316920658711551,-0.10159990334660002
0.5316920460782344,-0.10160000289566858
0.5316920249651269,-0.10160009187619368
0.5306920584834589,-0.1054999611546989
0.5306920379714717,-0.10550003868941207
0.5297921885558929,-0.10879948654653376
0.5297919610288437,-0.10880052496557782
0.5296920672494597,-0.1093998876418822
0.5296920457315226,-0.10940000148790172
0.529692020736033,-0.10940010836965962
0.5276922432591653,-0.11719924052944405
0.5276920772481667,-0.11720000512656903
0.5276919685284195,-0.11720077994811735
0.5272920621726829,-0.12109986691654935
0.5272920382625026,-0.12110013338771376
0.52699204852309,-0.1250000000000767
0.52669204852309,-0.12890000000007668
0.5263920584856234,-0.13279987048714328
0.5263920575795104,-0.13279987938651652
0.5263920159915645,-0.13280011624120416
0.5263920136912814,-0.13280012539465794
0.5258921008997001,-0.13459981144435076
0.5258920031960191,-0.13460019037382717
0.5253920678438291,-0.1366999188530255
0.5253920481021852,-0.13669999629586607
0.5253920229729926,-0.13670008303797657
0.5241920485230488,-0.1406000000002941
0.5229920677763852,-0.14449993742695053
0.5229920300500669,-0.1445000628084324
0.5219921801794062,-0.14789955236867905
0.5219919570169896,-0.1479004575306156
0.5218920862155152,-0.14839981153798745
0.5218920424235036,-0.1483999953089241
0.5218919826108277,-0.14840018361291293
0.5204920485230342,-0.15230000000033786
0.5190920708919319,-0.1561999376869799
0.5190920269402799,-0.15620006259032523
0.5180920628494855,-0.15909995845362904
0.5180920335043077,-0.15910004130183572
0.5176920559349547,-0.16019997961755644
0.5176920411952346,-0.16020002041349388
0.5162920596633828,-0.16409996896650972
0.516292055053445,-0.16409998155964758
0.5147920945115051,-0.1679998804302696
0.5147920447116482,-0.16800000105629428
0.5147919923509645,-0.16800011234449294
0.5141921553823712,-0.16919978628167964
0.5141919514783134,-0.16920021835096627
0.5129921102764277,-0.17189986105520913
0.5129919908114109,-0.1719001406724221
0.5113920533959472,-0.17579998812261508
0.5113920436791114,-0.17580001188996888
0.5102920642298616,-0.17849996144721814
0.5097923398916082,-0.1796993007157636
0.5097918603635812,-0.17970073382222237
0.5087921771087031,-0.1835994985162468
0.5087919698020223,-0.1836005116870351
0.5081920584987611,-0.18749993515823302
0.5081920369330675,-0.18750006457308865
0.5074920485230773,-0.19140000000017665
0.5067920722121383,-0.1952998680182653
0.5067920719536008,-0.1952998692737356
0.5067919988594461,-0.19530012415930953
0.5063920600806759,-0.19629997110623526
0.5063920366242528,-0.19630002875572924
0.5051921097231518,-0.19919985210005664
0.5051920436492866,-0.19919999896349083
0.505191970471197,-0.1992001383649873
0.5029920653390839,-0.20309997019009668
0.5029920319011986,-0.20310002991966894
0.5024920691866386,-0.20399996280587707
0.5024920494704935,-0.2039999976283427
0.5024920253308743,-0.20400003865397476
0.500692144753053,-0.20699983961701018
0.5006919580554273,-0.20700016370365268
0.4985921083923371,-0.21079989166543506
0.4985921069138735,-0.21079989419808232
0.49859204087285336,-0.2107999910627482
0.4985919607939394,-0.21080008772956768
0.4984929217999914,-0.21089912672351574
0.4984921052204239,-0.21090004478367116
0.4984914012623893,-0.21090105179892646
0.4960920734990891,-0.21479995941428914
0.4960920483054564,-0.2147999995349184
0.4960920219359893,-0.21480003988095817
0.49469206609710153,-0.2168999736392899
0.49469203063243666,-0.21690002614819157
0.4933920485229182,-0.21880000000056468
0.49079388611601177,-0.22259731428758175
0.4907933364431575,-0.22259821073417493
0.4907928790196282,-0.22259915758181636
0.49079251841661303,-0.2226001453683351
0.4907922582377407,-0.2226011642224442
0.49079210108306726,-0.22260220396238753
0.4907920485230929,-0.22260325419768986
0.4907920485230929,-0.22269986595841393
0.49079203538241223,-0.22269999597906645
0.49079197255521095,-0.22270010973169738
0.48809211723995855,-0.2265999007426175
0.48809196320392473,-0.2266000853195823
0.4868921915094957,-0.2277998570140114
0.48689191113719704,-0.22780014837715937
0.4843921510244435,-0.23049988929893322
0.48439204640902583,-0.23049999597653245
0.4843919330115293,-0.23050009901037166
0.4829920801315711,-0.23169997290747862
0.48299201712937384,-0.23170002734337175
0.4798920575984606,-0.23439999209610266
0.479892039465145,-0.23440000792615817
0.47909207135805487,-0.23509998001986207
0.475392336412601,-0.23829975101493672
0.4753917793808369,-0.2383002691426702
0.47519208505108634,-0.23849996347242075
0.4751920494687503,-0.23849999836255958
0.4751920092283929,-0.2385000362724686
0.4712921396262984,-0.24209991590517121
0.47129204185921886,-0.2420999904600499
0.4712919375678578,-0.24210005547823557
0.4710939796856298,-0.24219903441934956
0.4710930530365332,-0.2421995579425222
0.4710921840327573,-0.2422001724240094
0.4710913815705888,-0.2422008715731556
0.4710906538651051,-0.2422016482325337
0.4677920740663567,-0.24609996981287277
0.4677920232070524,-0.2461000303796107
0.4672925541040849,-0.24669939330317167
0.46729207262072453,-0.2467000171969949
0.46729163919773486,-0.24670067538712015
0.4652920844299338,-0.24999994075399187
0.46529204587221457,-0.2500000025237735
0.46529201161962885,-0.25000005438435946
0.46339213556029896,-0.2527998717349509
0.4633919653027804,-0.25280013077506797
0.4626920677688836,-0.25389996975690576
0.46269206717767336,-0.2538999705867478
0.46019210192605453,-0.25779991669166613
0.4601920995601082,-0.2577999202340424
0.4601919859964824,-0.2578000713476408
0.4601919834727991,-0.2578000743435686
0.45949212100478637,-0.2585999171641546
0.45949197779019585,-0.258600084335741
0.45689215576605435,-0.2616998721337559
0.45689204567623226,-0.2616999952419589
0.4568919248061837,-0.26170011420066175
0.45559207647118477,-0.2628999742021992
0.45559204824392485,-0.26289999988256735
0.45559201993814225,-0.26290002489702513
0.4524923217219078,-0.26559976205310026
0.45249179234233106,-0.26560025618117605
0.4516921052208963,-0.2663999433026108
0.4516920468384407,-0.26639999993156865
0.45169198938136046,-0.2664000523831274
0.4481922869222173,-0.2694997888469399
0.44819182333373125,-0.26950022518977584
0.44779207478548405,-0.269899973738023
0.44779204744843454,-0.26990000069168263
0.4477920224504923,-0.2699000246637013
0.44409215463734353,-0.27339989962208533
0.44409194523637513,-0.27340010328713193
0.4438921115164697,-0.27359993700703744
0.44389204869368365,-0.2735999977369127
0.4438919801126877,-0.2736000596402953
0.43999212085764916,-0.2769999369395597
0.43999204848746937,-0.2769999977436821
0.4399919706375348,-0.2770000584146686
0.43959217997811856,-0.2772999014092308
0.43959192021091337,-0.27730010265022426
0.4360920845472303,-0.2800999711811707
0.4346921837294286,-0.28119989376693655
0.4346919168586563,-0.28120011059859273
0.4321921966605448,-0.2832998755650064
0.4321919050608471,-0.28330012979961855
0.43009208666979426,-0.2851999654867616
0.43009205129656175,-0.2851999968674107
0.4300920058154631,-0.2852000355901599
0.4282922533419477,-0.2866998293180894
0.42829185261324715,-0.28670018084029547
0.4256921346701825,-0.28909992048004746
0.4256920479501509,-0.2890999970208914
0.4256919544204022,-0.28910007238717766
0.42439214200660363,-0.29009992809009955
0.4243919566746881,-0.2901000739894713
0.42079214062778053,-0.29299992580503575
0.4207920473054446,-0.2929999975821277
0.42079194973989453,-0.29300006585600075
0.4204920902045426,-0.2931999722129021
0.42049204440958576,-0.2932000021167892
0.4204920097803175,-0.29320002384226673
0.4165920604040151,-0.29559999268922205
0.41659203666064454,-0.29560000734397746
0.41449219922038527,-0.296899906711757
0.4144919010532123,-0.2969000983137889
0.41269208175988076,-0.2980999778426766
0.41269204621005445,-0.298100001154516
0.4126920168265849,-0.29810001981087175
0.4086921796721337,-0.3005999180324037
0.40869191983961956,-0.3006000857895174
0.4083920485226476,-0.30080000000083207
0.40479207062380673,-0.303199985266726
0.404792026273788,-0.30320001451095796
0.402492155955772,-0.304699929935751
0.4024919428298676,-0.30470007266461846
0.40089219042944924,-0.30579990243990607
0.4008919098854559,-0.3058001021545536
0.39709268642657397,-0.30859952996636136
0.3970920679532195,-0.30860002259700986
0.3970914882310239,-0.3086005602924832
0.39699212581433113,-0.30869992270917596
0.39699204700973456,-0.3086999983045737
0.39699196505269635,-0.30870007062926086
0.39309207870897983,-0.3119999744585595
0.39249208492058024,-0.3124999696692055
0.389192070887561,-0.3151999817022688
0.38919202595774294,-0.3152000180527606
0.3876922296249271,-0.31639985511901325
0.38769187398216215,-0.31640015272376815
0.3852921609385128,-0.3184999016369613
0.3852920452841003,-0.31849999717455857
0.38529192637979265,-0.31850008456127027
0.3826920485226621,-0.32030000000082215
0.38139216885552374,-0.32119991669345643
0.38139204706070806,-0.32119999609318345
0.3813919189597383,-0.32120006976548054
0.37749213078997473,-0.32329995570304554
0.377492047855315,-0.32329999847750346
0.37749196324738243,-0.32330003837471627
0.3754923441802964,-0.324199866954905
0.3754917616196103,-0.32420015100243665
0.3735921842510574,-0.32519992856483293
0.3735920482396987,-0.3251999951601312
0.37359190373919665,-0.3252000556868007
0.3696921623527905,-0.3266999562200339
0.36969204642792536,-0.3266999977476264
0.3696919323714918,-0.326700032761465
0.3657920923466643,-0.32779998764026247
0.3646924382643645,-0.32809989370768977
0.3646916680773059,-0.32810013587420006
0.3618921331214845,-0.32909996978699346
0.3618920475464995,-0.3290999987113047
0.36189196258054457,-0.3291000242409629
0.35799214024900233,-0.3301999741293466
0.357992048388131,-0.3301999982508172
0.3579919548833234,-0.3302000192089735
0.35409204852229387,-0.3310000000009796
0.35019211258182126,-0.3317999868605637
0.35019204822225214,-0.33179999923073794
0.350191984046762,-0.3318000099202934
0.3488924341534701,-0.33199994067310756
0.3488916683458403,-0.33200008773400763
0.34629211657804443,-0.33259998429580667
0.3462920494568331,-0.3325999988493293
0.3462919785956978,-0.33260001223813435
0.3422920763859496,-0.33329999512484026
0.3422920716333959,-0.3332999959302183
0.33839211532058694,-0.3338999897243115
0.3383920459199096,-0.3338999994901915
0.33839198379344027,-0.3339000066398414
0.3344920813156547,-0.334299996637563
0.3344920494557865,-0.33429999970357754
0.33449201470012,-0.33430000260269316
0.33059207868905055,-0.3345999976804677
0.3305920551324273,-0.3345999993562603
0.33059201167637775,-0.3346000018905252
0.32669218265307914,-0.3347999931224892
0.3266919146105834,-0.3348000103018883
0.3227921159854478,-0.3350999948115141
0.32279204763220065,-0.33509999918573785
0.3227919817286455,-0.3351000017136528
0.32149245131345777,-0.3351333230063499
0.32149164770114935,-0.3351333744441789
0.31889204852219494,-0.33540000000099474
0.3149921050614623,-0.33579999420209555
0.3149920490646866,-0.33579999933452886
0.3149919911909969,-0.3358000033734191
0.31329245180527143,-0.33589997627846174
0.31329164824641975,-0.33590005458405553
0.31109209030679286,-0.3361999943030956
0.3071920830036783,-0.33669999558028907
0.3071920455298159,-0.3367000001330756
0.30719201691178494,-0.3367000032430881
0.30329218091507215,-0.33709998642223815
0.3032919165152685,-0.33710001692496006
0.2993920830041298,-0.33759999558023424
0.29939204552981585,-0.3376000001330756
0.2993920169117849,-0.3376000032430881
0.2954923124966048,-0.33799997292669637
0.2954917862487198,-0.33800004035076153
0.2915921153212611,-0.3385999897242167
0.29159204591990967,-0.33859999949019154
0.2915919837934403,-0.3386000066398414
0.28769216440789935,-0.3389999881152815
0.28769193292816236,-0.3390000144502491
0.28369211051484766,-0.33949999225191346
0.28369204862953823,-0.3394999992420659
0.2836919860486456,-0.33950000480665277
0.27979214931631036,-0.3397999922476016
0.2797920481613393,-0.3397999980756743
0.27979194771690175,-0.33980000000099997
0.27969300929484403,-0.33980000000099997
0.2796920525048699,-0.3398000436053537
0.27969110364724836,-0.3398001740569092
0.275892085353028,-0.34049999321637087
0.2758920511631439,-0.3404999992631227
0.2758920088119748,-0.3405000061102607
0.27199208215681003,-0.34109999482643993
0.2719920465632771,-0.34110000006685015
0.271992016701408,-0.34110000408058316
0.2680921796783337,-0.3415999831861055
0.2680919178302524,-0.3416000201074488
0.2641921153212611,-0.34219998972421667
0.26419204591990963,-0.34219999949019153
0.2641919837934403,-0.3422000066398414
0.2602921809150721,-0.34259998642223816
0.26029191651526845,-0.34260001692496006
0.2563920830041298,-0.34309999558023424
0.25639204552981587,-0.3431000001330756
0.2563920169117849,-0.3431000032430881
0.2524921386319374,-0.3434999907589699
0.2524919585849979,-0.3435000107934586
0.24999220484899737,-0.34379998124177863
0.24999204724864205,-0.3437999953840273
0.24859207733671404,-0.3438999979418128
0.24859202004905878,-0.3439000021912363
0.24469218190980893,-0.34419998974040944
0.24469191543864452,-0.3442000136505897
0.24079204852219496,-0.3446000000009948
0.23689204852219495,-0.34500000000099473
0.23299204852219496,-0.34540000000099474
0.22909208157122363,-0.3457999966113508
0.22909204894405652,-0.3457999997495974
0.22909201495626338,-0.3458000025829898
0.22519204852216962,-0.34610000000099705
0.22129229809546117,-0.3463999808030515
0.2212918001445598,-0.3464000310481994
0.21729207812769596,-0.3468999963003074
0.21729204708596128,-0.34690000000180576
0.2172920202617318,-0.3469000028995038
0.2133922833324013,-0.3472999759178967
0.21339181502867147,-0.3473000345926289
0.2106922403299827,-0.34769997158502725
0.21069191161004547,-0.34770000796253625
0.21069182233582898,-0.3477000188488553
0.2094922811318636,-0.34779998061585243
0.2094918170458263,-0.3478000296774526
0.20559217967833357,-0.3482999831861055
0.20559191783025227,-0.34830002010744876
0.20169208215681,-0.3488999948264399
0.20169204656327583,-0.3489000000668503
0.2016920167014108,-0.3489000040805828
0.1977920485222201,-0.34940000000099186
0.19389204852222008,-0.34990000000099186
0.18609230986878678,-0.35089996649502175
0.18609178918095012,-0.3509000465494262
0.18219211353156484,-0.35159998833264927
0.1821920480220571,-0.3515999992434795
0.1821919833864998,-0.3516000083517253
0.17829217967833358,-0.3520999831861055
0.17829191783025228,-0.3521000201074488
0.17439208215681,-0.35269999482643993
0.17439204656327584,-0.3527000000668503
0.1743920167014108,-0.35270000408058283
0.17049217967833358,-0.3531999831861055
0.17049191783025228,-0.3532000201074488
0.16659204852224496,-0.3538000000009884
0.1626921555928289,-0.35439998352859087
0.16269194181364036,-0.35440001867499443
0.15869212611006459,-0.3550999864231202
0.1586919711465114,-0.355100014739224
0.15659214857592343,-0.35549998094314544
0.15659204850067582,-0.3554999980039775
0.1565919470182691,-0.35550001127920877
0.15479213661704924,-0.3556999902126777
0.15479196060483216,-0.3557000112724519
0.1508920485222201,-0.3562000000009919
0.1469920485222201,-0.3567000000009919
0.1430920485222201,-0.3572000000009919
0.13919204852222009,-0.3577000000009919
0.1352920485222201,-0.3582000000009919
0.13139204852222008,-0.3587000000009919
0.12749212358023454,-0.3591999903781696
0.12749197361042813,-0.3592000107026766
0.12609207582884707,-0.35939999610004525
0.12609205238486323,-0.3593999993238159
0.12609201724472707,-0.35940000375429104
0.12359209071979395,-0.35969999493728305
0.12359200636692978,-0.3597000054055163
0.1157921796783338,-0.3606999831861055
0.11579191783025249,-0.3607000201074488
0.11189208255640003,-0.36129999476496455
0.11189204576256359,-0.36130000017920505
0.11189201710241699,-0.3613000040291718
0.1079921796783338,-0.3617999831861055
0.10799191783025248,-0.36180002010744877
0.10409217821115861,-0.3623999800488478
0.10409191937140325,-0.362400023181909
0.1001920959593717,-0.3630999914866326
0.10019204597764178,-0.3630999999857188
0.10019200329617008,-0.36310000646185625
0.09879213577822997,-0.3632999875358477
0.09879196148739508,-0.36330001392656436
0.09629209923762594,-0.36369999188652746
0.09229206807468206,-0.3642999970681228
0.09229202897967516,-0.3643000030075376
0.08059204852224498,-0.36610000000098836
0.07669228116725306,-0.36669996420944867
0.0766918177111487,-0.36670004616320867
0.07419212213678776,-0.3671999852780809
0.07419204421655382,-0.36719999970866596
0.07419197835738311,-0.3672000100245401
0.07279236322698764,-0.367399955043168
0.07279173710678609,-0.36740006388108376
0.06889208105886974,-0.36819999332681025
0.06889204710350025,-0.3682000000688482
0.06889201721463492,-0.36820000562030336
0.061092048522269585,-0.36960000000098425
0.05719217652693773,-0.37029997702578743
0.057191921124766454,-0.37030002613380575
0.0540390127914073,-0.3709467765611615
0.054038702246963076,-0.3709468451704255
0.05339234615764615,-0.371099929507369
0.053392046456639586,-0.3710999823171385
0.053391742652621615,-0.3711
0.053293755523962705,-0.3711
0.05329262952083019,-0.37110006043996785
0.053291516457253364,-0.3711002410653207
0.05329042912409197,-0.37110053980038776
0.049392048522409145,-0.3724000000009487
0.04549207653689244,-0.3736999906627876
0.04549205045480803,-0.37369999919440744
0.04549201830421084,-0.3737000092988561
0.041592880603653494,-0.3748997439759507
0.04159206189815568,-0.37490003338525935
0.04159126985288635,-0.37490038933572134
0.04139216844871014,-0.37499994003780945
0.0413920470347991,-0.3749999969238106
0.04139192323821529,-0.3750000474057797
0.03769234929689052,-0.376399886194389
0.03769175526182242,-0.3764001319682183
0.03369255365272879,-0.3781997726923104
0.03369157005945212,-0.37820027910436477
0.032492079781717566,-0.3788999817663767
0.03249201738969147,-0.37890001844999294
0.02979231919949499,-0.38049983959973893
0.029791787916599696,-0.3805001762931586
0.02639239713729013,-0.38279976417327977
0.026391719864323784,-0.3828002629274959
0.025892084781681268,-0.3831999709936099
0.025892048356650002,-0.3831999996099279
0.025892011174973004,-0.3832000277721815
0.021992102804890515,-0.38609995963711463
0.021992047890408793,-0.38609999938450934
0.02199199237376005,-0.38610003743342375
0.021092601037646683,-0.3866996316574993
0.02109154671467716,-0.3867004349010836
0.018092184812783928,-0.38929988188272435
0.0180919163620033,-0.3893001227214478
0.016692476612832758,-0.3905996024885348
0.016691667082560927,-0.39060044247138864
0.014192065899878458,-0.3934999798433003
0.01419205034869126,-0.3934999976991772
0.01419202875661136,-0.39350002196314104
0.01329351553638159,-0.39449836998561855
0.013292834909602399,-0.39449920919574466
0.01329224396433341,-0.39450011380070676
0.013291748935985507,-0.3945010742554861
0.013291355047893772,-0.39450208042575974
0.011992092363100584,-0.39839986848013925
0.011992092126618165,-0.3983998691318111
0.011992036363823674,-0.39839999169088713
0.011991944375005234,-0.39840009189582276
0.010292137025210025,-0.39989992191034796
0.010291961794809892,-0.3999000800573145
0.007692135077767828,-0.4022999201038148
0.00769204315926068,-0.4022999908681913
0.007692043137812449,-0.402299990881834
0.007691936826612695,-0.40230003433936723
0.007691935634257273,-0.4023000347357649
0.006392108537233907,-0.40269998153484904
0.0063920476682854666,-0.40269999947114443
0.006391988355548976,-0.4027000154283513
0.002492080341950864,-0.40369999184209443
0.0024920464871380915,-0.4037000002978269
0.002492018509823253,-0.40370000692693464
-0.0014078274315279069,-0.40459997137493875
-0.0014080747946864087,-0.40460003162071934
-0.005307873785405389,-0.4055999800798781
-0.00530802885708745,-0.40560002110444937
-0.007507580692118414,-0.40619989887763963
-0.007508313894945343,-0.4062001279129563
-0.009207907975991652,-0.4067999846474432
-0.009207995241799249,-0.40680001458901816
-0.01310783722691329,-0.4080999619173895
-0.013108064826385747,-0.40810004069025996
-0.017007723927030954,-0.4094999183161325
-0.017008175034889238,-0.40950009205395643
-0.018707940348653692,-0.41019999541844776
-0.020907900011365024,-0.4110999789465853
-0.020908003377425013,-0.4111000199624245
-0.024807908341898895,-0.412599983410299
-0.024807994465742535,-0.41260001696995746
-0.02860772591137958,-0.4140999109616563
-0.028607952372159847,-0.4140999881320818
-0.028607953343644847,-0.414099988413547
-0.028608076402700664,-0.414100000001
-0.028706531472992722,-0.414100000001
-0.028707471199887865,-0.414100042060876
-0.028708403411848767,-0.41410016790415377
-0.02870932065403762,-0.41410037652447307
-0.03270779865585919,-0.415199957974974
-0.03270810296385821,-0.4152000466121082
-0.0366078345882941,-0.4163999640350115
-0.03660806749912091,-0.41640003867479203
-0.040507242277642914,-0.41769976360096606
-0.040508620117583244,-0.41770033432095616
-0.04110781802746856,-0.41799993327589874
-0.04110809689845991,-0.41800003525449625
-0.044407923269879364,-0.4187999931627192
-0.04440797975923071,-0.4188000065274856
-0.04518678551304058,-0.4189797309322109
-0.045187928848603766,-0.4189800639581438
-0.0451890272162531,-0.4189805240787681
-0.048307902734046206,-0.42049997625410324
-0.04830799997349379,-0.4205000242489114
-0.05110621412956023,-0.4218991313269447
-0.05110705234117591,-0.4218995994154578
-0.05110784438435194,-0.42190014197713727
-0.05110858366139451,-0.42190075449246206
-0.05110926401414994,-0.4219014318591994
-0.05220774444246673,-0.4230997741446359
-0.05220814501487862,-0.42310023752423
-0.05440784451264148,-0.4257998687260299
-0.05440804823759901,-0.4258001010268994
-0.05440805528916819,-0.42580010991926226
-0.05610792564563396,-0.4275999726496378
-0.0561079517577754,-0.42759999990458075
-0.056107977989808426,-0.4276000265133155
-0.058207840604182014,-0.4296998891276892
-0.05820808538836483,-0.4297000818353406
-0.06000785502530916,-0.4307999410579177
-0.06000804664052046,-0.4308000610028631
-0.06390762605728312,-0.4332997913982238
-0.06390826070942238,-0.43330023192488654
-0.0643078397094992,-0.4335999161749441
-0.06430795721119903,-0.4335999861850815
-0.06430808947817412,-0.4336000157476535
-0.06430809039649563,-0.43360001587741664
-0.06780792120832409,-0.4339999965416256
-0.06780798178531718,-0.4340000031094575
-0.07170788657756368,-0.43439999334455975
-0.07170794799672624,-0.4343999988750303
-0.07170802018587312,-0.43440000352448677
-0.07560795147785587,-0.4346000000009987
-0.07950795147785587,-0.4348000000009987
-0.08340791377052015,-0.4349999980672892
-0.08340795966750289,-0.4350000000907463
-0.08340798103775894,-0.43500000075894524
-0.08730450654344732,-0.43509991166934747
-0.08730561267393686,-0.43509999856767906
-0.0873067034978322,-0.4351002014942895
-0.08730776687871357,-0.4351005181914335
-0.08730879098548994,-0.43510094513556397
-0.08730976442403086,-0.43510147757653433
-0.08731067636393666,-0.4351021095904488
-0.09040559020903977,-0.4374981719221416
-0.09040632868194746,-0.43749880015041426
-0.09040700617537367,-0.43749949370333613
-0.09040761693372595,-0.43750024668888254
-0.09040815576835447,-0.4375010527101237
-0.09040861810163173,-0.43750190491956903
-0.09040900000584152,-0.4375027960773399
-0.09130790588024511,-0.4398998784090828
-0.09130790631613325,-0.43989987948953785
-0.09130796052454916,-0.43989998965977
-0.09130807667993407,-0.43990002885152835
-0.0913080782923919,-0.4399000292659074
-0.09520791123358122,-0.44079999071387416
-0.09520799186268995,-0.4408000086549048
-0.09800790998152487,-0.44139999110894085
-0.09800795421126451,-0.4414000002141091
-0.09800799055230416,-0.44140000710545224
-0.09910793979681329,-0.4415999978771812
-0.10300791996892404,-0.44229999434555733
-0.103007949953492,-0.44229999953922383
-0.10300798467895846,-0.44230000510886586
-0.11860791744359997,-0.4446999947649645
-0.1186079542374364,-0.444700000179205
-0.11860798289758301,-0.44470000402917176
-0.1225078935526887,-0.4451999925746981
-0.12250795166473667,-0.4451999993700163
-0.12250800955613202,-0.44520000484085553
-0.1237079032465878,-0.4452999959817268
-0.12640788723239843,-0.4454999952420655
-0.12640795333021385,-0.4454999993248493
-0.12640801406302035,-0.4455000016057468
-0.13030781686230675,-0.4455999965493182
-0.13030808596095503,-0.44560000689756785
-0.13420788237871756,-0.4457999964574531
-0.13420795513546918,-0.4457999992295251
-0.1342080170307713,-0.44580000000099995
-0.1381079173271049,-0.44580000000099995
-0.13810795236169582,-0.4457999997735122
-0.13810798473115432,-0.4457999991483529
-0.14200781668540774,-0.4457000034572182
-0.14200808631473547,-0.44570000000099996
-0.14590788592505458,-0.44570000000099996
-0.14590794782031896,-0.44569999922952575
-0.14590802057711122,-0.4456999964574524
-0.14980781299773357,-0.44550000710254867
-0.14980781494926138,-0.4455000069508059
-0.14980794503140868,-0.44549998645694777
-0.14980804995202046,-0.4454999015273008
-0.1500078487058204,-0.44530010277350085
-0.15000793770717813,-0.44529999161733924
-0.15000800079702808,-0.44529986261397975
-0.15140790757408365,-0.4414001223064679
-0.1514079396132591,-0.4413999951619919
-0.15140795791815223,-0.44139987327600994
-0.15140795810102806,-0.4413998708686672
-0.15160773675795633,-0.4375041870585656
-0.15160783495088456,-0.43750319488556405
-0.15160802663799702,-0.43750221646583454
-0.15160831009721953,-0.4375012605892812
-0.15160868278201783,-0.43750033584328507
-0.15160914134427503,-0.43749945053555755
-0.15160968166437033,-0.43749861261950523
-0.15161029888818886,-0.43749782962277856
-0.15161098747072982,-0.437497108579645
-0.1537049045955485,-0.4355029017941034
-0.15370566090058171,-0.43550224717851344
-0.1537064759637442,-0.4355016673587871
-0.1537073424150334,-0.4355011675777977
-0.15370825241978256,-0.43550075235468855
-0.1537091977495038,-0.4355004254440096
-0.1537101698562921,-0.4355001898017679
-0.15371115995011758,-0.4355000475586991
-0.15371215907830713,-0.435500000001
-0.1655079173271049,-0.435500000001
-0.16550795236169583,-0.4354999997735122
-0.16550798473115433,-0.4354999991483529
-0.16940781668540775,-0.43540000345721824
-0.16940808631473547,-0.435400000001
-0.1850079173271049,-0.435400000001
-0.18500795236169582,-0.43539999977351224
-0.18500798473115432,-0.4353999991483529
-0.18890781668540774,-0.43530000345721825
-0.18890808631473546,-0.435300000001
-0.19670791732710488,-0.435300000001
-0.1967079523616958,-0.43529999977351225
-0.1967079847311543,-0.43529999914835293
-0.20060781668540775,-0.4352000034572182
-0.20060808631473548,-0.43520000000099995
-0.20450791732710488,-0.43520000000099995
-0.2045079523616958,-0.4351999997735122
-0.2045079847311543,-0.4351999991483529
-0.20840795147793273,-0.43510000000099963
-0.21230794810971726,-0.43500000008736417
-0.21630791708608452,-0.4349000008607959
-0.21630795126352675,-0.4348999997826251
-0.21630798604108598,-0.43489999822853065
-0.22020791463220252,-0.4347000018905246
-0.2202079580882269,-0.4346999993562612
-0.2202079816448699,-0.4346999976804673
-0.22410795147798376,-0.43440000000099704
-0.22800791791208433,-0.4341000025829893
-0.2280079518998575,-0.43409999974959856
-0.22800798452704474,-0.43409999661135007
-0.23190793819870184,-0.433700001362975
-0.23190796476071762,-0.4336999986727239
-0.23290781098076727,-0.43360001405071896
-0.23290781181305095,-0.4336000139448586
-0.23290794539161164,-0.43359998591597165
-0.2329080817447954,-0.4335999416055942
-0.23580792510929696,-0.43230001182150735
-0.23580797771586487,-0.4322999878912747
-0.2397077896464014,-0.4305000746925655
-0.23970811574778653,-0.43049993083482
-0.2416078731010714,-0.429700033001858
-0.24160794982035244,-0.429699999228493
-0.24160802860054664,-0.42969996143979833
-0.2436079129222478,-0.42870001927894774
-0.24360795714858244,-0.42869999671080766
-0.24360798366697467,-0.4286999826685609
-0.24750793302889412,-0.4266000099352196
-0.24750796996728558,-0.42659999014013145
-0.24900782937488994,-0.4258000651227425
-0.24900807525272595,-0.42579993811370864
-0.25140780450672023,-0.42460007348671147
-0.2514081006735626,-0.424599931141568
-0.255307905854402,-0.4228000210581037
-0.25530799730132986,-0.42279997938055636
-0.2573078291138954,-0.42190005506490186
-0.2573079501593553,-0.42189999683716845
-0.25730806737027356,-0.42189993290557487
-0.25920790054530174,-0.42080002948845335
-0.2592080027382662,-0.42079997108504813
-0.2631078861567768,-0.41860003684896524
-0.26310801731877953,-0.418599964087936
-0.2642078548052265,-0.4180000527316921
-0.2642078567823425,-0.4180000515989275
-0.2642080361362872,-0.4179999334159916
-0.26420803817417965,-0.4179999318827719
-0.26700791805974156,-0.41580002625840184
-0.26700798510838253,-0.41579997401407826
-0.2692079181538894,-0.4141000257516411
-0.2692079533224596,-0.4140999981233645
-0.2692079819714828,-0.414099974888939
-0.2709079098152069,-0.41270003431175445
-0.2709079934917657,-0.41269996611914067
-0.2740079091572749,-0.41020003413082684
-0.27400795351431884,-0.4101999975958956
-0.2740079900577301,-0.4101999662439837
-0.27480763685925,-0.40950027529265365
-0.274808286952821,-0.4094997505455409
-0.27870791564738184,-0.40660002664445727
-0.27870794831862045,-0.40660000191698265
-0.2787079892132793,-0.40659996981298296
-0.2792074845158124,-0.40620037357095645
-0.27920845777053344,-0.4061996817601018
-0.2827078892352579,-0.4040000391251321
-0.28270795262508785,-0.40399999803291375
-0.2827080098009878,-0.4039999586890433
-0.2851071782760368,-0.4023005476858836
-0.2851079728784208,-0.4023000368228839
-0.2851088101082347,-0.40229959930695064
-0.2866079116539245,-0.4016000185856287
-0.286607990986628,-0.401599980753274
-0.2905078998554584,-0.39970002515051045
-0.29050795257313994,-0.3996999987515277
-0.2905080006116311,-0.3996999733870368
-0.2929074148062186,-0.39840029069830185
-0.2929085181701336,-0.3983997733241864
-0.2944078633488233,-0.3978000352527105
-0.2944079492184518,-0.3977999990939975
-0.2944080383367461,-0.3977999576852677
-0.2983079177160181,-0.39590001644921213
-0.29830795971737606,-0.3958999956146154
-0.29830797653457763,-0.3958999870087787
-0.3010075610912704,-0.39450020242382694
-0.30100835739829257,-0.39449983086758944
-0.3022079119749495,-0.394000016460649
-0.3022079907085723,-0.39399998290054455
-0.30610784189840035,-0.3923000477665169
-0.30610795116042294,-0.39229999715437075
-0.3061080554407758,-0.3922999429892447
-0.30920729166648825,-0.3906003618332089
-0.30920865607724346,-0.39059973577631685
-0.31000788873158813,-0.39030002353093757
-0.3100079479013527,-0.3903000004781875
-0.31000801611300527,-0.3902999718268173
-0.3139079514783067,-0.3886000000009167
-0.3178078884701549,-0.38690002746600854
-0.3178079503556782,-0.3868999995222905
-0.31780801368428235,-0.38689996889793044
-0.3182078862742328,-0.38670003260295516
-0.3182079508695029,-0.3866999991782846
-0.3182080149028042,-0.3866999637583534
-0.32170790785017805,-0.38470002493128264
-0.32170799534280936,-0.38469997548840607
-0.3251079126215978,-0.38280002171496547
-0.3251079582018608,-0.38279999573500534
-0.32510798282489506,-0.38279998119297337
-0.32560792033197566,-0.382500018688725
-0.32560794686254335,-0.3825000025201613
-0.32560798647823924,-0.3824999775650775
-0.329507916997681,-0.3800000221038969
-0.3295079488830132,-0.380000001312491
-0.32950798760842875,-0.37999997516147993
-0.3311078457856818,-0.37890007266461845
-0.3311080589115862,-0.378899929935751
-0.3334079292296022,-0.37740001451095795
-0.33340797357962093,-0.37739998526672597
-0.33700795147846185,-0.37500000000083206
-0.33730790059449445,-0.374800033923477
-0.3373080027533986,-0.37479996667212323
-0.341307924530311,-0.3722000175171301
-0.3413079481447534,-0.37220000196164493
-0.34130798114561417,-0.37219997960466494
-0.34290771088347993,-0.3711001654098822
-0.3429082008782335,-0.37109984819227637
-0.34520788882751174,-0.36970003813619395
-0.3452080146550214,-0.36969996274286276
-0.3491078897545581,-0.3674000364021104
-0.3491079494731769,-0.3674000000778854
-0.3491080125491487,-0.36739995928704083
-0.349407689144214,-0.36720017489033063
-0.3494082238162606,-0.3671998411371182
-0.3530079423558259,-0.3651000053223717
-0.353007960611636,-0.3650999946977009
-0.35610791285028426,-0.3633000224300987
-0.35610795453652133,-0.36329999774943966
-0.3561079861498524,-0.3632999783312134
-0.3569078366016554,-0.36280007179883655
-0.35690806816608056,-0.36279993118505866
-0.36080791501739984,-0.3605000215035114
-0.3608079881112948,-0.3604999787923521
-0.3627079159208894,-0.3594000205867973
-0.3627079867099849,-0.3593999788619195
-0.36470791731235935,-0.3582000205004949
-0.36470798579878594,-0.3581999797606427
-0.36860763786960665,-0.3559001849496458
-0.36860827712422034,-0.3558998371779614
-0.36940782484850204,-0.35550006331582057
-0.3694078256303884,-0.35550006289820485
-0.36940806069074905,-0.3554999118710488
-0.3694080619606739,-0.3554999109022792
-0.3725078793420418,-0.3530000581753696
-0.3725080246287623,-0.3529999431061573
-0.3743078219193951,-0.3516001007689985
-0.3743079490253651,-0.35159999538265524
-0.37430806667722816,-0.3515998848020932
-0.37640775587563974,-0.34950019560368156
-0.37640815709185915,-0.3494998149487885
-0.3784078997763921,-0.34770004653270886
-0.3784079514578815,-0.3476999987672748
-0.37840800007391934,-0.347699951405402
-0.38030769232648465,-0.34580025915283663
-0.3803082280388137,-0.34579975951358033
-0.3826078814996608,-0.3438000608519742
-0.38260795206643367,-0.3437999972703064
-0.3826080154314895,-0.3437999360478318
-0.3842078755879757,-0.3422000758913456
-0.3842080289019063,-0.342199925674347
-0.3867077375595062,-0.33980020536305106
-0.3867081766273496,-0.3397998070160807
-0.3881079246393024,-0.33860002300583547
-0.3881079566721824,-0.33859999517344247
-0.3881079724851113,-0.33859998109486156
-0.39110738436356557,-0.33590051040425273
-0.3911085863122134,-0.335899576778331
-0.392007842295439,-0.33530007278951396
-0.3920079509728459,-0.3352999963545061
-0.3920080515581058,-0.33529991788420743
-0.395907851745993,-0.33210008183260764
-0.395907899857565,-0.3321000403409762
-0.3959081338777788,-0.33209981758194473
-0.3959081340719381,-0.332099817405969
-0.3960071920556503,-0.3320007594222568
-0.39600798601440784,-0.33200004239849107
-0.39600884869590264,-0.3319994097262
-0.39980786454814404,-0.3295000571918307
-0.3998079502733563,-0.32949999833126653
-0.3998080336216048,-0.3294999361117243
-0.4016075079337047,-0.328100344980091
-0.4016084292508271,-0.32809970423698753
-0.40370789872101215,-0.3268000326602063
-0.40370795428875433,-0.32679999734765147
-0.40370799954852093,-0.3267999671107916
-0.40750735847542724,-0.3242004057397504
-0.40750859414572427,-0.3241996786672094
-0.4077078103335655,-0.3241000705732888
-0.40770781291127384,-0.3241000691862637
-0.4077080699269918,-0.32409989968712855
-0.40770807168357753,-0.3240998982888196
-0.41160792129077445,-0.32080002554426834
-0.41160798185751235,-0.320799974684964
-0.4122078593708892,-0.32030007675714994
-0.41220795066845933,-0.32029999708051227
-0.41220803528898625,-0.32029991619033504
-0.4155078676682582,-0.3170000838110631
-0.415507948558389,-0.31699999919058547
-0.4155080282350712,-0.3169999078929651
-0.4160076460130342,-0.31640036655940956
-0.416008288876443,-0.31639966260287833
-0.41990792453090636,-0.31250002694841494
-0.4199079780329974,-0.31249997266531276
-0.4233078355289031,-0.30900011936070393
-0.42330794595342375,-0.30899999824818225
-0.42330805267825544,-0.308999865067869
-0.42360750294127675,-0.30860059805050716
-0.4236084800850454,-0.30859947139427585
-0.42720785968414043,-0.3050000917951809
-0.42720786013398454,-0.30500009132256484
-0.4272080226686721,-0.30499989311961473
-0.42720802390320484,-0.3049998913638563
-0.4274075745784361,-0.3047005653510094
-0.4274083979801363,-0.30469948783720013
-0.4308078884174668,-0.3008000723355563
-0.4308079492215892,-0.3007999999653765
-0.4308080098925757,-0.30079992211544193
-0.43110779864897564,-0.3004002037735753
-0.43110811399217647,-0.300399803863656
-0.4340078918056332,-0.29690007201982893
-0.43400794927021485,-0.29690000010040035
-0.43400800667044465,-0.2968999227321679
-0.4350077116536589,-0.2955003357556679
-0.4350082168665698,-0.2954996840626706
-0.4371078561586056,-0.2930001134769137
-0.4371078585798426,-0.2930001104238167
-0.4371080175657844,-0.2929998713040912
-0.437108019087263,-0.29299986853955007
-0.43890793781217774,-0.2895000265744381
-0.4389079648425803,-0.2894999732728896
-0.4391079026354454,-0.28910009768715955
-0.4391079036810253,-0.2891000954827221
-0.43910798282365604,-0.2890998979537698
-0.43910798360565517,-0.28909989558821925
-0.44030793090026193,-0.2852000668807474
-0.4403079503576731,-0.2852000005155548
-0.4403079686436649,-0.2851999313410923
-0.44130794485498137,-0.2812000264958261
-0.4413079480910886,-0.28120001325966515
-0.4422077693383166,-0.2773007892760058
-0.44220798119615007,-0.27730000931156096
-0.44220825231280386,-0.27729924791545063
-0.4428079235755522,-0.27580006975857974
-0.4428079803757098,-0.27579993064787356
-0.443807791465763,-0.2734003840317459
-0.4438081413220255,-0.27339962980616056
-0.44580792016343407,-0.2695000610654138
-0.4458079835882333,-0.2694999393492988
-0.44670792084692,-0.26780005786066846
-0.4467079828284806,-0.2677999425260369
-0.4479079378653358,-0.2656000249584691
-0.4500078959821023,-0.26170010306573827
-0.45000794909853536,-0.26169999893398194
-0.4500079976188678,-0.2616998923402971
-0.45060793155795215,-0.2603000464824335
-0.45060797184569684,-0.2602999537120518
-0.45170792677443816,-0.2578000561467306
-0.4517079501142272,-0.2578000013777493
-0.45170797414282005,-0.25779994107401205
-0.4532078726715054,-0.2539002048994301
-0.45320803876631444,-0.2538997985677289
-0.45450774597572435,-0.25090047423832146
-0.4545082024829595,-0.2508995481929649
-0.45500793121520233,-0.2500000364749278
-0.4550079492807897,-0.2500000033403807
-0.45500797233565815,-0.24999995932957703
-0.45700772841172554,-0.24610043498124565
-0.45700821392642743,-0.24609958758275932
-0.4584078161024908,-0.2439002127346596
-0.45840809689272655,-0.24389979399740644
-0.45960782282111085,-0.24220018226552875
-0.4596080877485183,-0.2421998233545486
-0.46230792967551665,-0.23870002826399517
-0.46230797289625186,-0.23869997144387367
-0.4626078627817623,-0.23830011826319314
-0.4626080434639455,-0.2382998842772362
-0.465707830309366,-0.23440015243944906
-0.4657080782069825,-0.2343998521509486
-0.46630792678504235,-0.23370002880987883
-0.4663079555917674,-0.23369999470716943
-0.466307971181074,-0.23369997575153423
-0.46890788330207406,-0.23050008391030338
-0.46890794962542554,-0.23049999876363633
-0.46890801259583875,-0.23049991067556305
-0.4702079197719265,-0.228600046341281
-0.47020798367843564,-0.22859995400098876
-0.47160784859143023,-0.22660014698242506
-0.4716079456067157,-0.22659999780703974
-0.471608033874525,-0.22659983932878675
-0.47360774796202515,-0.22270039685816131
-0.47360818785775666,-0.22269962179412747
-0.4741079298091278,-0.22190003467193367
-0.47410794922733873,-0.22190000305862756
-0.4741079739080069,-0.2218999613723752
-0.4759079105689775,-0.2188000704562591
-0.47590794977878664,-0.2188000004531993
-0.47590798845334614,-0.218799926051358
-0.47800792618791776,-0.21460005058221468
-0.478007977312076,-0.2145999496935443
-0.4799079257753663,-0.21090005005450546
-0.47990795187954344,-0.21089999785320415
-0.47990797417579817,-0.2108999508236223
-0.48170760784855804,-0.2070007445326426
-0.4817079793277173,-0.20700001558553735
-0.4817084063362775,-0.20699931771424723
-0.48190784417569793,-0.20670016095511654
-0.4819079456681925,-0.20669999587154947
-0.48190803376642444,-0.20669982574430518
-0.48360793177905503,-0.20310004171755794
-0.4854079233999486,-0.19920006083794795
-0.4854079496845437,-0.19920000192693094
-0.48540797728471285,-0.19919993548567816
-0.4858079413844473,-0.1982000252363422
-0.4858079466071577,-0.1982000119813273
-0.48690790838277426,-0.19530011361722707
-0.48690790839078724,-0.1953001135945343
-0.4869079728211505,-0.1952998809476292
-0.4869079730423645,-0.19529987986082656
-0.48760794578092315,-0.19140003174599962
-0.4876079510964647,-0.19140000104945468
-0.48760795655016054,-0.19139996703692905
-0.4882079514788955,-0.18750000000015205
-0.4888078921510147,-0.18360038563137715
-0.4888080392119148,-0.18359961982374734
-0.48970791758337245,-0.17970014688076405
-0.4897079514789071,-0.17969984907096975
-0.4897079514789071,-0.17960149186294902
-0.48970799784258906,-0.17960050532883884
-0.48970813652492867,-0.17959952749124997
-0.48970836630340975,-0.1795985669700419
-0.49080789300438415,-0.17580020200303936
-0.4908080179802693,-0.17579980049607577
-0.4921079133952965,-0.17190011425099402
-0.492107992168167,-0.17189988665152156
-0.4935079413472456,-0.1680000282240881
-0.493507951237946,-0.16800000016944003
-0.49350796103708194,-0.16799997132563785
-0.4936079102488247,-0.16770012369040938
-0.49360799576196607,-0.16769987737016562
-0.4949079394589652,-0.1641000332861681
-0.49490795311770497,-0.16409999465013314
-0.494907960901708,-0.1640999717317596
-0.49620792959937987,-0.16020006563874392
-0.49620794999702483,-0.16020000165211457
-0.49620797035817166,-0.16019993134826382
-0.49730787701187884,-0.1562002707893287
-0.49730804028879355,-0.15619973357050287
-0.49750793979681934,-0.1556000350464255
-0.4975079517031121,-0.15559999847325764
-0.49750796175052686,-0.15559996610380303
-0.49850787456830675,-0.15230025380512946
-0.4985080410812752,-0.15229975039357727
-0.4999079114475361,-0.14840011151613605
-0.4999079940118462,-0.148399889414544
-0.5014079080642587,-0.14450011287827144
-0.5014079403862879,-0.14449999847487702
-0.5014079408842074,-0.14449999578908826
-0.5014079514367806,-0.14449988089391055
-0.501407951478907,-0.14449987906210765
-0.501407951478907,-0.14070984108390913
-0.5014080043265213,-0.1407087879859844
-0.5014081623383498,-0.1407077454696193
-0.5014084239266848,-0.14070672401004966
-0.501408786463079,-0.14070573387093196
-0.5014092463047555,-0.1407047850012139
-0.5014097988312116,-0.1407038869351669
-0.5014104384906447,-0.14070304869658565
-0.5014111588557375,-0.14070227870811666
-0.5014119526882401,-0.14070158470662725
-0.5014128120116994,-0.14070097366546522
-0.5014137281916076,-0.1407004517243906
-0.5014146920221612,-0.140700024127883
-0.5014156938187618,-0.140699695172445
-0.5014167235153273,-0.14069946816343074
-0.5014177707654354,-0.14069934538183365
-0.5029078183940294,-0.14060000887326074
-0.5029078189682028,-0.1406000088203298
-0.5029079427960905,-0.14059998783926878
-0.5029080014203218,-0.14059987811808888
-0.502908002320797,-0.14059987607309027
-0.5045079065224694,-0.13670010958151396
-0.504507948268306,-0.13670000092032875
-0.5045079868849953,-0.13669988493036367
-0.5053079514788629,-0.1341000000002941
-0.5057079137686011,-0.13280012255864454
-0.5057079494032468,-0.13279999583448046
-0.5057079765377724,-0.13279987783813216
-0.506507938412975,-0.12890006369651968
-0.5065079629660496,-0.12889993600029512
-0.507207943741092,-0.1250000431107735
-0.5072079511509221,-0.1249999997540629
-0.5078079315269011,-0.12110012968811514
-0.5078079746598156,-0.1210998708493125
-0.5092079307430745,-0.11330011552829988
-0.5092079307519722,-0.11330011547145938
-0.5092079514789071,-0.11329988155540678


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.47902970750682905,0.03519997498156664
-0.4785297368917417,0.039099746404711824
-0.47852968477042507,0.03910025491823475
-0.47822970685748245,0.04299996778648861
-0.4782297041276981,0.0430000005266324
-0.4782297011388919,0.04300003159614619
-0.47782970437951183,0.04690000000010203
-0.4774297174542641,0.05079987252126829
-0.4774296945510436,0.05080012777019429
-0.47712971424659095,0.054699871728077616
-0.4771296977906897,0.0547001284821595
-0.47692971098564096,0.058599871180610094
-0.4769297010732003,0.05860012894636539
-0.4768297043795167,0.06250000000002563
-0.47672970510554163,0.0663999716850534
-0.47672970446548435,0.06639999215528962
-0.4767297025272428,0.06640003611937513
-0.4765297043795158,0.07030000000005121
-0.47632970618489484,0.07419996479515949
-0.47632970377367956,0.07420000615383371
-0.4763297021498668,0.07420002898549131
-0.47602973405852117,0.07809961417298532
-0.4760297043795171,0.07810038696690808
-0.4760297043795171,0.07899987502453026
-0.47602970131061767,0.07899999871869805
-0.47602969183180627,0.07900012547715816
-0.4757297286629521,0.08199975716569978
-0.47572969188078346,0.08200024372533175
-0.47552970775461395,0.08589993418563717
-0.47552970330096866,0.08590000333455092
-0.47552969800340655,0.08590006216712856
-0.4751297184372667,0.08979986293699233
-0.4751296940747957,0.0898001373963226
-0.4748297050999547,0.09379999039420236
-0.4745297068621978,0.09769996772518723
-0.474529704116683,0.0977000006491429
-0.4745297011451673,0.09770003153496157
-0.47372970750114457,0.1054999695641829
-0.4737297044701634,0.1054999974468551
-0.4737297001649671,0.10550003287355326
-0.4727297082380444,0.11329996990355067
-0.4727297045502183,0.11329999735668067
-0.4727296993639921,0.11330003260098871
-0.47212974302997757,0.11719974877208354
-0.47212967844542764,0.11720025285742332
-0.47172971745426406,0.12109987252126829
-0.4717296945510436,0.1211001277701943
-0.47142970437951415,0.1250000000000767
-0.4711297241428044,0.1288997430773029
-0.4711296977744625,0.12890025759714008
-0.4710297072331843,0.13279988870698903
-0.4710297071920167,0.1327998895688001
-0.47102968228798164,0.13280010742444565
-0.4710296818482817,0.13280010983987423
-0.4702297227785565,0.13669991030478432
-0.47022970270304926,0.13669999987165474
-0.4702296795974227,0.13670008786392754
-0.4691297175050876,0.14059995346402468
-0.4691297030463896,0.14060000290551403
-0.4691296905075407,0.14060004300328394
-0.46812980814408245,0.14369967833000455
-0.4681296224042836,0.1437003279010572
-0.4679297117401747,0.1444999705574926
-0.46692970437937215,0.1484000000006916
-0.46592971914785664,0.1522999424036021
-0.46592970389227273,0.15229999911009431
-0.46592968668004225,0.15230005752344367
-0.4647297108776238,0.15619997888130352
-0.4642297914198293,0.15779972147115337
-0.4642296336044303,0.15780028310047026
-0.46362971399779496,0.16019996152701171
-0.4636297030977739,0.16020000371298274
-0.463629694677573,0.1602000343979401
-0.46252972039090806,0.16409994323247945
-0.4625297037272984,0.1640999997705584
-0.4625296857187045,0.16410005598260005
-0.4612297309543333,0.1679999202757136
-0.46122970293713866,0.16799999987627584
-0.4612296727060546,0.168000077424216
-0.46032979791804396,0.1701997713504643
-0.4603296221585735,0.17020023295951148
-0.45972971528629675,0.17189996909762878
-0.4583297043793141,0.17580000000073948
-0.45692987417231196,0.17969952700595976
-0.4569295824939831,0.17970048754225923
-0.45642975018443704,0.1816998167804435
-0.45642966547263497,0.18170018480779432
-0.45602978744042044,0.18359960546081316
-0.4560296531084006,0.18360039991477234
-0.4550297205907368,0.19139987355255014
-0.45502969137261473,0.19140012681734925
-0.4546297170298065,0.19529987665972925
-0.4546296680936707,0.195300117863204
-0.4546296678807176,0.1953001186212486
-0.45342973515326285,0.19919989998547677
-0.4534297342951826,0.19919990258117312
-0.45342965888519776,0.19920009083152526
-0.4534296574378362,0.19920009388359794
-0.4525297477035269,0.20099991335221654
-0.4525296627293157,0.20100008746564876
-0.4515297303965663,0.20309994536442258
-0.45152967902039576,0.2031000549449825
-0.44972971883895324,0.20699996867144133
-0.4497296894921244,0.20700003112841162
-0.44862972344489,0.20929996013626523
-0.4486296846176088,0.20930003952405263
-0.4478297276062396,0.21089995354679114
-0.44782968163269776,0.21090004669107043
-0.44592974094593,0.21479992494285674
-0.445929702608474,0.2148000004320751
-0.4459296635562679,0.21480007144095167
-0.4447297185008298,0.21689997528796837
-0.44362978226852273,0.21879986546471344
-0.44362963067734223,0.21880013687571978
-0.4415297250893983,0.2226999615390441
-0.44152970338241887,0.2227000010279011
-0.4415296830661545,0.22270003653746331
-0.4408297576288195,0.223899908715752
-0.4408296530563107,0.22390009238203062
-0.43932976163673493,0.22659989693726698
-0.43932970250543946,0.2265999977427104
-0.43932963717507273,0.22660009800679126
-0.43692973386432815,0.2300999570016271
-0.4369297054341551,0.2300999975560104
-0.43692967153623985,0.23010004379136964
-0.4366297228101694,0.23049997542613032
-0.43662968565016214,0.23050002434850164
-0.43362974495336054,0.23439994725434368
-0.4336297038467074,0.23439999925699037
-0.43362966091430943,0.23440005070977887
-0.43302985333361593,0.23509982622058798
-0.43302956346955174,0.2351001803651
-0.4305297243629006,0.23829997442161352
-0.43052970413740116,0.23829999996924586
-0.43052968382511303,0.23830002495927807
-0.42912971461150484,0.23999998757580224
-0.4291296941868122,0.24000001245810743
-0.4273301274995562,0.24219948285364243
-0.42732935325268157,0.2422005684913509
-0.4252297384650802,0.2455999448141341
-0.4252296710069821,0.24560005562116857
-0.42493021345369525,0.24609915154331333
-0.42492974817669354,0.24610002075504184
-0.42492937007491216,0.2461009312772877
-0.4235297235515603,0.2499999465923393
-0.4235296840092179,0.2500000529629636
-0.4220297111025465,0.25389998252030943
-0.4213297170013164,0.2556999675441322
-0.42132969198210135,0.25570003254340024
-0.4205297382118766,0.2577999111902403
-0.4205296577750016,0.25780008261735826
-0.41832975788595766,0.26169990514793606
-0.4183296351501971,0.2617000846139702
-0.4174297674216022,0.2627999229489195
-0.417429642871767,0.2628000782829369
-0.41522979608587957,0.26559988328315726
-0.4152296161506601,0.265600119368783
-0.4135297395240527,0.2678999524518402
-0.41352970210280565,0.26790000185688195
-0.41352966889887627,0.2679000436688361
-0.4122297152219701,0.2694999866557975
-0.40953001640106623,0.27279961864068564
-0.40952943105613504,0.2728004099853758
-0.40912976336149204,0.2733999115273404
-0.40912970138810667,0.2734000003664109
-0.40912963949574455,0.2734000816283209
-0.4060297254307489,0.27729997351654123
-0.40602972393957154,0.2772999752039872
-0.4056298325438375,0.27779983979495027
-0.4056295828404851,0.2778001652934115
-0.40312972343399855,0.28119997408623326
-0.4031297064462321,0.28119999688318414
-0.4031296823394248,0.28120002833760466
-0.40172980412862574,0.2829998717514891
-0.4017296088167826,0.2830001313990851
-0.40012973641952454,0.28519995594531494
-0.40012970161741424,0.2852000027263681
-0.4001296729164084,0.28520003967122454
-0.39782973124493365,0.2880999661265623
-0.3978297307663552,0.28809996666816806
-0.3970297452218377,0.2890999489474323
-0.39702970087725636,0.28910000292696264
-0.3970296640095561,0.2891000455793674
-0.3939299763187844,0.29259969297217414
-0.39392945829328785,0.29260032811530573
-0.3936297695915681,0.292999913050932
-0.3936297668579913,0.2929999165364503
-0.39362962798501283,0.2930000720652808
-0.39362962591798345,0.29300007410299056
-0.3900302151277207,0.29639951762712763
-0.39002926551231487,0.29640054858435355
-0.3896298149404738,0.2968998617991549
-0.3896296990768646,0.29689999663438205
-0.3896295764222201,0.29690012064588295
-0.38612981216753917,0.300199898371725
-0.3861295996252768,0.3002001047546545
-0.3855297312296068,0.3007999731503245
-0.38552970613856397,0.3007999978659614
-0.38552967469951044,0.300800027881651
-0.3822297308955607,0.30389997509142197
-0.38222970167098175,0.3039000021502095
-0.3822296797655959,0.3039000218794901
-0.3813301051706824,0.3046996437416355
-0.3813293436645429,0.3047003967868583
-0.3783297458685288,0.3079999543624738
-0.3783297014515769,0.3080000020352939
-0.37832966323619627,0.308000041143735
-0.3777304745493662,0.3085992298305651
-0.377729750105181,0.3086000368052186
-0.3777291165830893,0.3086009169627204
-0.3752297287975969,0.31249996190808854
-0.3752296792808655,0.3125000376482802
-0.37442970437934914,0.3137000000005547
-0.37262972462966326,0.3163999696250836
-0.3726296843496794,0.3164000305219563
-0.37052973163561553,0.31959995846719647
-0.370529704046239,0.319599999617758
-0.37052967543028803,0.31960004052924124
-0.37002977524069003,0.3202999007946784
-0.3700297020203198,0.3202999982296371
-0.3700296243127757,0.32030009184163694
-0.3666321853654906,0.3241971541635228
-0.36663154813841237,0.32419796546792334
-0.36663099720817194,0.32419883767721575
-0.36663053835005405,0.3241997616482149
-0.3666301763741711,0.32420072769512875
-0.36662991507503956,0.3242017256910924
-0.36662975719180274,0.32420274517432573
-0.3666297043795171,0.3242037754578023
-0.3666297043795171,0.32429987633109736
-0.36662969290849273,0.32429999497786266
-0.36662961138981337,0.3243000786840592
-0.3627297827208531,0.32759993371164103
-0.3627297041325186,0.3275999975087254
-0.3627296197832883,0.32760006042639234
-0.36203003500523073,0.3280997638392906
-0.36202939384168714,0.3281002620167587
-0.3588297581469776,0.33079995463416983
-0.3588297066867093,0.33079999683788425
-0.3588296450786589,0.33080004447614364
-0.3572299956719395,0.33199978153118326
-0.3572294296152079,0.33200023892594194
-0.35492974870504973,0.3339999614565143
-0.35492970291890624,0.33400000034242616
-0.3549296593761328,0.33400003562816305
-0.35253002565392677,0.3358997456582428
-0.3525294048181036,0.33590027959108726
-0.3510297568136562,0.33729995106190475
-0.35102970229512537,0.33730000051255354
-0.3510296507399562,0.33730004470010244
-0.34803025972212004,0.3397995372149659
-0.34802922078831344,0.33980053732394333
-0.3471297354156386,0.3407999655158043
-0.3471297020241307,0.3408000019372946
-0.34712967423482854,0.34080003118456487
-0.3442297340504805,0.3437999693063042
-0.3442296741920721,0.34380003018785915
-0.34312990586349235,0.3448997985164389
-0.3431295146035411,0.3449002125494746
-0.34062972168144756,0.34769998062221935
-0.34062970672400933,0.3476999972016687
-0.34062968416436823,0.3477000216594823
-0.3392298147298827,0.34919988176785965
-0.33922959787998963,0.3492001217141214
-0.3371298085694425,0.3515998809261752
-0.3371297003548931,0.3515999970321997
-0.3371295866662567,0.3516001046344583
-0.33532992568487774,0.35319980328457296
-0.33532949500699055,0.3532002093729408
-0.3330297861581215,0.35549991822180976
-0.3330297845977928,0.355499919712099
-0.33302961162324446,0.3555000636535503
-0.33302960824971034,0.35550006608976814
-0.33142994837546813,0.35659983225330966
-0.3314294706542658,0.3566001817867956
-0.32782977705871824,0.35939994347222154
-0.32782970327051697,0.35939999872884754
-0.3278296278975595,0.35940005098850697
-0.32752984971814714,0.3595999031081151
-0.32752956248577786,0.3596001018729412
-0.323629789630005,0.36239993879503457
-0.3236296204215514,0.36240006296897426
-0.32242977508245585,0.363299946973296
-0.3224296346168341,0.36330005426035367
-0.31972989364127513,0.36539985279689957
-0.31972952233301793,0.36540015604031645
-0.31762975036931285,0.3671999605806351
-0.31762970293523046,0.36720000025916866
-0.31762965757791267,0.36720003640173704
-0.31582983838905954,0.368599895770845
-0.3158295739566703,0.3686001086861741
-0.3128300555005736,0.371099707399588
-0.31282938119065734,0.37110032318927394
-0.31192973258118456,0.3719999717987467
-0.3119297052023183,0.3719999987475186
-0.31192967421521495,0.3720000282794665
-0.30872982290994805,0.3749998888781542
-0.3087295894928354,0.3750001148870959
-0.30802974346908074,0.37569996091085056
-0.3080297054997469,0.3756999980559375
-0.30802966199010984,0.3757000387564702
-0.30452987078192656,0.37889984786109493
-0.3045295449484539,0.3789001594314774
-0.30412974183718555,0.3792999625427458
-0.30412970221883406,0.37930000133658603
-0.30412966724174456,0.3793000342062816
-0.3003298566030311,0.38279985979457026
-0.3003295580408087,0.38280014633912257
-0.300229805865614,0.3828998985143173
-0.3002297013764228,0.38289999721385753
-0.30022959232738644,0.3829000890675608
-0.29632976339988804,0.38599995308685436
-0.2963297057402222,0.38599999752729164
-0.2963296405073068,0.38600004471106786
-0.2953298148058216,0.38669992270210746
-0.2953297015153874,0.3866999975713014
-0.2953295873601896,0.3867000645629779
-0.2924297269302142,0.38829998755882644
-0.29242968170174277,0.38830001221170657
-0.2885298303245845,0.3903999321840226
-0.28852970236861714,0.3903999964666349
-0.2885295718680809,0.39040005300525155
-0.2880304539972034,0.3905997001536025
-0.2880297187293122,0.39060002893156937
-0.2880290120704267,0.3906004153860204
-0.2845297742171475,0.39269995809798797
-0.2845297053655828,0.3926999979096133
-0.2845296302801544,0.3927000381088539
-0.2810297298338097,0.3944999869098312
-0.28102967877701884,0.3945000128018672
-0.28063018425117037,0.3946997600647914
-0.28062925269958666,0.39470028953896374
-0.27672973790485167,0.3971999785099477
-0.2767296999575591,0.3972000024140557
-0.27672967454429365,0.39720001790170023
-0.2747298032985032,0.39839994064917444
-0.27472960684435366,0.398400061601707
-0.27282980953768093,0.3995999335848688
-0.272829600891885,0.39960006899228995
-0.26892979826580465,0.40219993740967686
-0.2689297949344697,0.40219993952436484
-0.26892970276629513,0.4021999897843153
-0.26892959743842165,0.4022000356477526
-0.26863107697906313,0.40229954246753874
-0.26863018388497256,0.40229988813662276
-0.2686293276410253,0.4023003170311005
-0.26862851598185705,0.40230082527667577
-0.26502976483748925,0.4047999580158201
-0.2650297074676062,0.40479999662601757
-0.2650296377200015,0.40480004057591934
-0.262729943275554,0.40619985458558305
-0.2627294739165715,0.4062001584438012
-0.26112975864419563,0.40729996269355956
-0.2611297004510641,0.4073000015910909
-0.26112965183830156,0.4073000323336145
-0.2572299988098483,0.40969981881266265
-0.2572294230594694,0.40970020094340587
-0.25652974490775493,0.4101999710517733
-0.25652970399628855,0.4101999996677126
-0.25652966284570616,0.4102000272571033
-0.25332973143813264,0.4122999822433234
-0.2533297033485913,0.41230000041999615
-0.25332967780969234,0.41230001649217163
-0.2504299408600358,0.4140998532195447
-0.25042947636164925,0.41410015961302815
-0.24942976526375046,0.41479995738155734
-0.2494297039129459,0.41479999899233605
-0.24942964094470066,0.41480003903736895
-0.24552986035131663,0.41719990401791296
-0.24552955199780047,0.4172001015883463
-0.2443297043790718,0.41800000000083204
-0.24162972714363337,0.4197999848244577
-0.24162970335318795,0.41980000049880783
-0.24162968225134188,0.41980001408211504
-0.23832979480216282,0.4218999424588653
-0.238329615200445,0.42190005945324993
-0.23772970437907182,0.42230000000083207
-0.23382977791498785,0.42489995097688804
-0.23382963171441834,0.4249000503071308
-0.23252975964927275,0.425799961736847
-0.23252970497065434,0.42579999852183614
-0.23252964601726306,0.4258000359157921
-0.22992988935325614,0.42739988617056557
-0.22992952448172815,0.427400121696094
-0.22652976106402664,0.42969996165512736
-0.22652970388814817,0.42969999921108265
-0.2265296456859518,0.4297000352167054
-0.22602975480936252,0.4299999697426589
-0.22602970357073246,0.42999999967800145
-0.22602965307536907,0.4300000276259078
-0.22212983452158985,0.43209992992409657
-0.2221295763479654,0.4321000738649343
-0.21952980296629213,0.43359994312359196
-0.21952959720182152,0.4336000382784531
-0.21812973038936453,0.4340999907114735
-0.2181297027712698,0.4341000004046894
-0.21812967974322475,0.4341000082128182
-0.21422970437883335,0.4354000000009487
-0.21032970437883333,0.43670000000094866
-0.20792998528116208,0.4374999063668391
-0.20792942945967752,0.4375001099686129
-0.20642982799925969,0.43809995055278
-0.2064297029897887,0.43809999676368105
-0.20642957649816335,0.43810003606985676
-0.20252973253366405,0.4391999920598437
-0.2025297059884784,0.4391999993808204
-0.2025296743802505,0.4392000076928956
-0.1986297043787655,0.44020000000096865
-0.19473033725824657,0.44119983772417865
-0.19472909775582092,0.4412002426501555
-0.19422978319798434,0.44139996847329016
-0.19422970437864379,0.44139999847062145
-0.19422962311530226,0.4414000262920912
-0.1908297787430845,0.4424999759419263
-0.1908297036655901,0.44249999895138814
-0.19082962904942563,0.44250001931618405
-0.18692973535377222,0.44349999205865925
-0.18692970143521082,0.4435000005266556
-0.18692967612858497,0.4435000065202414
-0.1830297623568364,0.44439998662141417
-0.18302964656271442,0.44440001406433255
-0.17933081067280887,0.4452997309024176
-0.1793297264341514,0.44530006021065055
-0.1793286860271321,0.4453005091768105
-0.17912986469064188,0.4453999198450557
-0.17912970103612463,0.44539999451948864
-0.17912953528333903,0.44540005636611346
-0.17522976036110516,0.4466999813401914
-0.17522970414909883,0.44669999934877413
-0.17522964761098436,0.4467000160123944
-0.17132976303513076,0.44779998345686595
-0.17132970352308008,0.44779999946773985
-0.17132964567340225,0.44780001354836046
-0.1674297936256094,0.4486999794055434
-0.16742961552104102,0.4487000222153998
-0.16542975179129135,0.44919998814783724
-0.16542970103958843,0.4492000003139231
-0.1654296598084815,0.4492000093841873
-0.1635297766972171,0.44959998477603247
-0.16352970401416791,0.44959999896763314
-0.16352963146624147,0.4496000109378525
-0.1595297314030391,0.4501999959473329
-0.15952970357034824,0.4501999999679963
-0.1595296780633996,0.4502000033747412
-0.15562973740837943,0.45069999576641046
-0.15562970151225722,0.45070000012751366
-0.15562967409946446,0.45070000310654906
-0.15172970437861916,0.45110000000099476
-0.14782970437861914,0.4515000000009948
-0.14392970437861916,0.4519000000009948
-0.14002983119586637,0.4522999869940976
-0.14002957793106727,0.4523000162122197
-0.13612975147251738,0.4527999939633158
-0.1361297022111557,0.45279999980755237
-0.13612965921917017,0.45280000410639926
-0.1328300782848984,0.4530999660095149
-0.13282933403887945,0.45310006172428674
-0.1322297827681004,0.4531999869360832
-0.13222970382857552,0.4531999988161458
-0.1322296257079417,0.45320000806978217
-0.12832973603581121,0.4535999967541033
-0.12832970478271175,0.45359999976018506
-0.12832967222629577,0.45360000247425075
-0.12442970437859381,0.45390000000099706
-0.12052970437859381,0.45420000000099703
-0.11662973336399557,0.45449999777135075
-0.1166297105323682,0.4544999993951614
-0.1166296691736671,0.4545000018063783
-0.11272970437856832,0.4547000000009987
-0.10882970437856831,0.4549000000009987
-0.1010297404978793,0.45529999814872635
-0.10102969653382406,0.45530000008696664
-0.10102967606356214,0.45530000072702476
-0.09712982688354246,0.45539999685984583
-0.09712958198619973,0.45540000612061715
-0.0931297381518584,0.4555999983123342
-0.09312969801486173,0.4556000000491952
-0.093129676933231,0.4556000007047256
-0.08532973621362233,0.45579999918471553
-0.08532970526050702,0.45579999978262953
-0.08532967164824658,0.45580000000099996
-0.08142983353678998,0.45580000000099996
-0.08142957526270439,0.45580000331166215
-0.07752970437854274,0.4559000000009997
-0.07362973621362233,0.45599999918471557
-0.07362970526050702,0.45599999978262956
-0.07362967164824658,0.456000000001
-0.06972983353678998,0.456000000001
-0.06972957526270439,0.4560000033116622
-0.06582973621362233,0.45609999918471555
-0.06582970526050702,0.45609999978262955
-0.06582967164824657,0.456100000001
-0.06192983353678997,0.456100000001
-0.06192957526270439,0.45610000331166217
-0.05412973621362238,0.45629999918471553
-0.05412970526050699,0.45629999978262953
-0.05412967164824657,0.45630000000099996
-0.04632983353678997,0.45630000000099996
-0.046329575262704384,0.45630000331166215
-0.042429736213622386,0.4563999991847155
-0.042429705260506996,0.4563999997826295
-0.04242967164824658,0.45640000000099995
-0.011129833536789974,0.45640000000099995
-0.011129575262704389,0.45640000331166214
-0.007229736213622374,0.45649999918471557
-0.007229705260507,0.45649999978262956
-0.007229671648246572,0.456500000001
0.012270166463210025,0.456500000001
0.01227042473729561,0.4565000033116622
0.01617026378637763,0.45659999918471555
0.016170294739493,0.45659999978262955
0.01617032835175343,0.456600000001
0.05527026289121449,0.456600000001
0.055270296503459784,0.4565999997826297
0.055270327456599315,0.4565999991847153
0.05917016650567017,0.4565000033116622
0.05917042477975575,0.456500000001
0.09047026289121447,0.456500000001
0.0904702965034598,0.45649999978262973
0.09047032745659928,0.4564999991847153
0.09437016650567016,0.45640000331166214
0.09437042477975575,0.45640000000099995
0.09827026289121447,0.45640000000099995
0.0982702965034598,0.4563999997826297
0.09827032745659928,0.45639999918471524
0.10607016650567017,0.45620000331166216
0.10607042477975576,0.456200000001
0.10997026289121448,0.456200000001
0.1099702965034598,0.4561999997826297
0.10997032745659928,0.45619999918471527
0.12167029562150852,0.4559000000009997
0.1255702672561587,0.4558000007283163
0.12557028787748412,0.4558000000833283
0.12557033169053397,0.4557999981513064
0.12947016680209295,0.45560000660712385
0.12947042456784824,0.4555999966946832
0.1333702672561587,0.4555000007283163
0.13337028787748412,0.45550000008332836
0.13337033169053397,0.45549999815130643
0.1372702956215341,0.4553000000009987
0.14117029562153408,0.4551000000009987
0.1450702956215341,0.4549000000009987
0.14897029562153408,0.4547000000009987
0.15287026491239886,0.45450000157582615
0.1528702975996875,0.4544999996994586
0.1528703242972435,0.4544999978503208
0.15687022895356856,0.45420000500109636
0.15687029661162147,0.45419999902291736
0.1568703608589749,0.45419999163722713
0.16077029562161005,0.45370000000099187
0.16467017348306157,0.45320001565978013
0.1646704123540473,0.4531999610901993
0.16496967484229993,0.4531002069274484
0.1649709379505852,0.45309987510369326
0.1685701007550244,0.452400037891719
0.16857049182952097,0.4523999698151598
0.17247029562163493,0.45180000000098836
0.1763701704336404,0.4512000192606798
0.17637042125418106,0.451199983894252
0.1802702332290451,0.4507000080000387
0.18027029514248755,0.4506999992753852
0.18027035789314885,0.45069998882405027
0.18417029562165954,0.4500000000009843
0.1880702465310591,0.4493000088121177
0.1880703445282143,0.44929999021967354
0.18857026771159488,0.4492000055829974
0.1919702378711425,0.44850001189079414
0.19197029265040116,0.4484999999427926
0.19197035552807593,0.4484999846403675
0.19587029562173125,0.4475000000009687
0.1997702656232195,0.4465000076928948
0.1997702972314349,0.4464999993808229
0.19977032377663353,0.4464999920598427
0.20367023885396232,0.445400016012391
0.20367029539204126,0.44539999934878133
0.20367035160408292,0.44539998134018743
0.20397005275493676,0.4453000809565695
0.20397054228633563,0.4452999314830232
0.20757023440589714,0.4443000170053672
0.2075702945152388,0.444299999488902
0.20757035675739055,0.4442999796224182
0.2114702596864677,0.4430000119793925
0.2114703316461732,0.4429999882930271
0.21547020610178183,0.44170002909495426
0.21547037864844837,0.4416999584414233
0.21547038062653198,0.4416999574985935
0.21606989712571334,0.44140019924900287
0.21607071014885437,0.44139983670241334
0.21937020442414323,0.4401000359272995
0.21937029428072521,0.4400999984939088
0.2193703842984854,0.44009995679949576
0.22327001141006877,0.43820013846308337
0.22327058795494,0.4381998796284815
0.2249702849616367,0.4375000043904299
0.22497030629212098,0.4374999956358194
0.2271702909682788,0.4366000019046639
0.23107027036208166,0.4350000103639121
0.2310702922710393,0.43500000123659444
0.23107032390398946,0.43499998762749487
0.23427017253579277,0.4336000538510809
0.2342702938475107,0.43359999687672296
0.23427041242912247,0.43359993325392915
0.2349702713883183,0.43320001384867435
0.23497031993198164,0.4331999862875334
0.2388702515175094,0.43100002488031264
0.23887033921744866,0.43099997423990904
0.24107028701613592,0.4297000050861393
0.24107030423788967,0.4296999949326856
0.2427702523473869,0.42870002545651076
0.24277033838069542,0.42869997368781265
0.24667026582726018,0.4263000183360805
0.24746994454164536,0.42580021942607765
0.247470663522704,0.4257998101166241
0.25057021940256635,0.424200039339921
0.2505702955427327,0.42419999838547956
0.2505703683844549,0.4241999559604227
0.25437016407426044,0.42190007962185616
0.25437040432733954,0.42189989129555755
0.2544691017014061,0.421801193921491
0.25446993231231857,0.42180045051107234
0.25447083995788133,0.4217998033997444
0.2544718135294244,0.4217992605074999
0.2583702020190733,0.4199000456022863
0.25837029503134734,0.4198999978856437
0.25837038473363727,0.41989994709082135
0.26157020429567224,0.4180000542258631
0.2615702941564003,0.4179999982759689
0.26157038228185403,0.41799993810096386
0.262269937066678,0.4175002561118038
0.26227067516565694,0.41749977616741724
0.26617026154429385,0.41520002009796475
0.26617032937987567,0.415199979371043
0.26797027086914055,0.41410001512760336
0.2700702619249681,0.4128000208609202
0.27007032898699973,0.41279997861303597
0.2739692370846548,0.41030067855043656
0.2739699569586189,0.4103002580599529
0.2739707091299715,0.41029989851993093
0.27397148844945635,0.4102996023917296
0.2742701967220712,0.41020003296752466
0.27427020053262235,0.4102000316091115
0.27427038421624766,0.41019995314886165
0.2742703878051654,0.4101999513486317
0.2778702335313121,0.40830003277094307
0.2778702972295632,0.40829999800901967
0.2778703537849904,0.40829996510306166
0.2813696033133925,0.4062004153860204
0.281370309972278,0.40620002893156937
0.2813710452401692,0.4061997001536025
0.28187018705646316,0.40600004342708496
0.2818702933115823,0.40599999803715275
0.2818704008145077,0.40599994605598294
0.28577021386246004,0.4040000419288279
0.28577029734967807,0.4039999971734716
0.28577037169382613,0.4039999538143901
0.2885700961632287,0.4023001211008242
0.2885705004728406,0.4022998882640349
0.2896702717149047,0.4017000130410908
0.28967031959915657,0.4016999870900807
0.2935701916347342,0.39960005599400045
0.293570293550308,0.39959999799466006
0.29357039450881917,0.39959993407631106
0.29536985301407015,0.39840029507281033
0.295370766838769,0.3983997531730266
0.2974702386097051,0.3973000298644411
0.29747029692537663,0.39729999836231816
0.2974703493921638,0.39729996829024655
0.3013702011648146,0.3950000557063756
0.301370293586306,0.39499999845444933
0.3013703855589207,0.3949999357602019
0.30206985301103445,0.3945003161515493
0.3020707696948238,0.39449973333489313
0.30527026243822075,0.3927000186667323
0.305270300284004,0.3926999970003624
0.3052703235202559,0.39269998326190236
0.3087699638006109,0.39060019909368937
0.3087706417356543,0.39059982694403234
0.3091702385513258,0.3904000285361966
0.30917029681276204,0.3903999984772028
0.309170349657455,0.39039996951931777
0.3130702025383824,0.3882000525095638
0.31307029450544616,0.38819999802753574
0.31307038384598723,0.38819993984813916
0.3152702017899615,0.3867000639772476
0.31527029338673723,0.3866999984526439
0.3152703839511474,0.38669992725921876
0.3169702202949874,0.38530006203487993
0.31697029552570644,0.3852999975948686
0.3169703648616288,0.3852999334243239
0.3195702129486627,0.3828000794944836
0.3195702939851706,0.38279999794436387
0.3195703704988709,0.3827999136045407
0.32087020370241803,0.3813001060619863
0.32087039046049953,0.38129989654073443
0.3230702751153172,0.37890002237184245
0.323070315858132,0.3788999773840684
0.32477028582832995,0.3770000109467883
0.3247703054479874,0.3769999890831565
0.3265702714919078,0.37500002681213385
0.32657031994388863,0.3749999733626578
0.3286702781598658,0.37270001912611134
0.3286702945389174,0.37270000100090367
0.3286703136428151,0.3726999794057103
0.3300698626950431,0.3711004947745926
0.33007078917115007,0.371099565677625
0.33257023071682545,0.3689000571174306
0.3325703614980135,0.3688999440062614
0.3345702779597153,0.36720001501381494
0.33457031335342163,0.3671999850691484
0.33647011905621865,0.3656001486878456
0.3364704788117593,0.3655998595553815
0.33947025432399885,0.3633000316626645
0.3394703362573578,0.36329996749258076
0.34047028328980106,0.3625000098666261
0.34047030798529093,0.36249999017363516
0.344370265021409,0.3594000243244131
0.3443703258416874,0.35939997520522826
0.3482702659527357,0.356200024344881
0.34827029304371954,0.3562000017688914
0.34827032684566905,0.3561999726801659
0.3490701885806468,0.35550009366206037
0.34907029323946337,0.3554999967354033
0.34907039105929727,0.35549989532775234
0.35217013904222777,0.3521001717335705
0.3521704599533838,0.3520998356695133
0.3526701941358002,0.3516001014870969
0.3526702928353404,0.35159999699790573
0.35267038468904366,0.35159988794886937
0.3557699385141253,0.3477004492657021
0.35577070143331296,0.3476995941895841
0.3560701852751025,0.3474001103477946
0.3560702911985857,0.3473999976508182
0.35607039214672054,0.3473998758977519
0.35887016812869293,0.3438001639209302
0.35887042976142386,0.34379984147252696
0.3599702848465848,0.34250001273551867
0.35997030644000577,0.342499987301537
0.3622700346811378,0.33980030632281677
0.3622705801600009,0.33979971546289617
0.36387027674085604,0.3382000188820411
0.3638702937174785,0.33820000172450065
0.36387031585185325,0.3381999788515141
0.36607021824553415,0.33590008089448403
0.36607037477695953,0.33589992084593756
0.36777029562219,0.3342000000007071
0.3699701876953158,0.33200010792758133
0.3699704067685359,0.3319998953923822
0.3716702685638138,0.33040002546741476
0.37167029398899637,0.3304000011817193
0.37167032330718114,0.330399972315716
0.37397018073580124,0.3281001148870959
0.3739704141529139,0.3280998888781542
0.37557026545818356,0.3266000282794639
0.3755702964452736,0.3265999987475287
0.375570323824157,0.3265999717987401
0.37797021534144515,0.3242000802814519
0.3779702928249489,0.32419999922470216
0.37797036914610843,0.32419991177201135
0.3794702601708782,0.32240004254228766
0.37947029563205437,0.32239999902506367
0.3794703287169302,0.32239995656387543
0.3810702636658052,0.32030004194347705
0.38107029439005274,0.3203000007301524
0.38107032652495926,0.3202999556619785
0.3833702808293224,0.3170000212252835
0.38337029530397154,0.3170000002282724
0.38337031017692624,0.31699997816863773
0.38377024659837095,0.31640007353647076
0.3837703459286137,0.3163999273359012
0.38647027046963806,0.3125000363321993
0.386470320133814,0.3124999632333061
0.38727029562231496,0.31130000000055474
0.38906980772956024,0.3086007318396868
0.3890703255346487,0.3086000239469041
0.38907090293786323,0.30859936376524033
0.39117021473506863,0.3064000847395966
0.39117037845760416,0.30639991716529297
0.3928700353064241,0.304700260316473
0.3928705742405378,0.304699759375774
0.39507028271189054,0.30280001115051475
0.3963538412454127,0.3016838733718211
0.3963541986990186,0.3016835767315597
0.3974702754693234,0.3008000159550684
0.3989702814715417,0.2996000113212336
0.39897030981382475,0.29959998873088783
0.40237018286937176,0.29690008953971814
0.4023702929860051,0.29689999684230106
0.40237039733645646,0.29689989828644064
0.40286984584937613,0.296400449773521
0.40287079838520246,0.2963996103593825
0.40687016992580965,0.29330009741541196
0.4068702926177594,0.2932999959731795
0.4068704077810445,0.2932998878418526
0.4071702712235946,0.29300002439930245
0.40717031968430956,0.2929999752701954
0.4107702474974055,0.2893000494622913
0.4107703444199581,0.28929995120293905
0.4109702080182636,0.2891000876046335
0.410970293513816,0.2890999977975196
0.4109703740706679,0.2890999043916323
0.41417027128996275,0.2852000296556167
0.4141703201796305,0.285199970531785
0.4146702617057442,0.2846000407004485
0.4146702954602563,0.28459999931783736
0.4146703275418085,0.284599958259682
0.4172701081363731,0.2812002451744821
0.41727049776270003,0.2811997667616609
0.41857023860604237,0.27970006578857365
0.41857029207296903,0.2797000018980083
0.41857035008005794,0.2796999273902333
0.42037006781035374,0.277300303749839
0.42037054564757786,0.2772997142574101
0.4224702241561944,0.27490008167613406
0.42247029393200575,0.2748999983781037
0.42247035967825153,0.27489991265155195
0.4235700844066299,0.2734002880219451
0.4235705267013201,0.2733997276574518
0.426370201719543,0.27010011067168915
0.4263702916803548,0.27009999823580944
0.4263703766663731,0.27009987843446753
0.42677006184933025,0.26950035066003175
0.4267705578609811,0.2694996700873996
0.42987028579511805,0.26560001236380804
0.429870305488109,0.26559998766831816
0.43027027756420144,0.26510002257320264
0.43027029714265286,0.26509999781019256
0.43027031156474965,0.2650999791527589
0.43287020410834137,0.2617001196726775
0.43287029257070003,0.261699996528697
0.432870371666871,0.2616998713097704
0.43417028498117494,0.25950001800864064
0.4341702854113588,0.2595000171877509
0.43517024298664747,0.25780008948118355
0.43517024367446566,0.2578000882547506
0.43517033204092254,0.25779990513871187
0.4351703331758894,0.2577999023613289
0.43667028889925535,0.2539000174805774
0.436670302410513,0.2538999825452531
0.43807027295678097,0.2503000582834212
0.43807029534245845,0.25029999853523605
0.43807031499199045,0.2502999418916398
0.43817018793804124,0.2500003230534874
0.4381704248719537,0.24999968495461217
0.4397700953759262,0.24610048810117915
0.43977054574812213,0.2460995354812079
0.44187027901998654,0.24220003083345965
0.4418702924708426,0.24220000543189235
0.44187031408855215,0.24219996306809766
0.44196995954296064,0.24200067215928056
0.4419703196531417,0.24200001434305027
0.44197072769179957,0.24199938513244243
0.44457025811840845,0.23830005337149915
0.44457033381404065,0.238299947119705
0.44587028017909797,0.23650002138347173
0.4473702792635942,0.23440002290276213
0.44977012102359826,0.2310002473487373
0.449770484757445,0.23099976358164817
0.45017019872039,0.23050012112796697
0.4501702918110953,0.2304999971239738
0.4501703768361288,0.23049986802810846
0.4525702503364315,0.22660007359011666
0.45257029364256546,0.226600000435842
0.45257033634587457,0.22659992225558934
0.4536702381474299,0.22450010972534729
0.45367035577726517,0.22449989172165102
0.45467027952672323,0.22270002897262656
0.4546703113354261,0.22269997081907192
0.456770281050545,0.21880002706242244
0.45757028324913945,0.21730002320026484
0.4575703077529344,0.21729997667245315
0.45887028244841915,0.21480002533498244
0.46087028389363704,0.2109000228714889
0.4608703071172177,0.21089997701076652
0.4614702624909007,0.20970006626340057
0.4614703297246183,0.20969993423183977
0.46287027420573423,0.20700004130397343
0.4628702746902077,0.20700004023323879
0.4648702370075387,0.20310011429938285
0.4648703571322213,0.20309988723240133
0.4654702748027188,0.20200003816982257
0.46547029389008554,0.20200000244636998
0.4654703163947558,0.2019999584556904
0.46687022832240277,0.19920013460039646
0.46687029198888735,0.1991999971521426
0.46687034606447064,0.19919985948320823
0.4682702490393702,0.19530012976741656
0.46827031316145207,0.1952998631961044
0.4687702620804663,0.1914002616277935
0.4687703428069055,0.19139974048576608
0.4693702750848958,0.18810011295681908
0.4693702956224829,0.18809988475459788
0.4693702956224829,0.1875007705442309
0.46937032495687736,0.187500002243372
0.4693704127892574,0.18749923841604235
0.46997022021669194,0.1836004901377177
0.4699704187928032,0.18359951963587695
0.47097009490591246,0.17970078279475088
0.47097032622028373,0.17970001051620105
0.4709706185344863,0.17969925920208307
0.47267025265447027,0.17580009857388448
0.47267034068425245,0.17579990236638549
0.4732702797258126,0.17450003444300535
0.4732702932336484,0.17450000458724088
0.4732703124140794,0.17449996031097484
0.4743702743748292,0.17190005022192978
0.47437031741231056,0.17189995001178035
0.4760702847275231,0.1680000249945281
0.4760703062461139,0.16799997488980234
0.47717023247269724,0.16540014926333252
0.4771703635399608,0.1653998528456841
0.47777026185676263,0.16410007315928019
0.47777029314993735,0.16410000240491177
0.47777032568796496,0.16409992182993247
0.4792702804250482,0.16020003951351586
0.48076997340670374,0.15620085924225893
0.4807703331805002,0.15620001812385462
0.4807707677604828,0.15619921310361048
0.481070238097643,0.15570009587501016
0.4810703356291888,0.15569989536726156
0.48237021308837025,0.1523002158586332
0.4823703879661178,0.1522997881530462
0.4840701897424336,0.14840024290149814
0.4840704141225975,0.14839976300000698
0.4849702817960969,0.14660002765300817
0.4849702936304141,0.1466000036167422
0.48597027630305484,0.14450004057102495
0.48597031530327023,0.1444999596028252
0.48787022690841786,0.14060014104489055
0.48787036869432754,0.1405998611637423
0.48887027118369786,0.1387000464339387
0.48887031908859196,0.1386999530680181
0.4898702658292984,0.13670005958660525
0.48987029516391867,0.13669999892507495
0.4898703219308244,0.13669993964577806
0.4915702548770364,0.1328000934750564
0.4915702564893894,0.13280008956176756
0.49157031990505434,0.13279990500506517
0.49157032087135893,0.13279990152950966
0.492570284948267,0.1289000416295684
0.4925702963470506,0.12889999554384587
0.49257030396845264,0.12889996244324597
0.49277024978685724,0.1280002062604252
0.4927703500644242,0.12799979584285112
0.49357028316100826,0.125000046730661
0.49557019534691327,0.11720039107484781
0.4955704268657086,0.11719961820169236
0.49667017470847713,0.11400035175000212
0.49667044214132927,0.11399965812289714
0.4969702655654903,0.11330007013318795
0.49697029486825206,0.11329999879508107
0.4969703211165167,0.11329992898107989
0.49837028608624306,0.10940002656541374
0.4983702950647765,0.10940000110614613
0.4983703049360545,0.10939997205944767
0.4996702839682275,0.10550003496292859
0.4996702945604614,0.10550000239399021
0.4996703069601901,0.10549996220778945
0.5005702517640593,0.1025001461948921
0.5005703438887982,0.10249985520121668
0.5008702581934913,0.10160011228713715
0.5008702922185985,0.10160000161069631
0.50087032279311,0.1015998822607302
0.5026702857361468,0.09380004284090379
0.5026702982471531,0.09379998638222031
0.5026703015256867,0.09379997048407962
0.5034702858411563,0.08980004890673196
0.5034703044336012,0.08979995090957303
0.5041702356270776,0.08590033426020421
0.5041703779879279,0.08589967053834306
0.5044702849974818,0.08470004250012732
0.5044703066165673,0.08469995759437328
0.5051702881469025,0.08200002883450908
0.5051702934591364,0.08200000783412298
0.5051703041472128,0.0819999630596179
0.5069702863447537,0.0742000402036071
0.5069702953925185,0.0741999994771634
0.5077702359975617,0.07030029067146952
0.507770258219894,0.07030013296538529
0.5077702997062016,0.0702999156667875
0.5077703078853193,0.0702998405831662
0.5080702940258048,0.06640002075685289
0.5080702973049119,0.06639997925008195
0.5083702872586752,0.06270010315367072
0.5083702936898626,0.06269999674037935
0.5083702956224829,0.06269989968770655
0.5083702956224829,0.06250051536621032
0.5083703482047075,0.06249948732336155
0.5087702929403999,0.05860002615036051
0.5087702943726568,0.05860001142946918
0.5087702985203152,0.05859996232821927
0.5090702662895913,0.054700381327630256
0.5090703537773617,0.05469962199336448
0.5096702956224712,0.05080000000015206
0.510270291444213,0.046900027158830175
0.5102702942463632,0.04690000825954345
0.5102703001812008,0.046899964442063916
0.5107702795157354,0.04300012563269401
0.5107703148821633,0.04299987481215334
0.5113702765106,0.03910012422731534
0.5113703178271438,0.03909987628840717
0.5120702874804122,0.03520004536305444
0.5120702955832447,0.03519999771607202
0.5120703018222275,0.035199956601859005
0.5122702613517842,0.033800239894962024
0.5122703413859225,0.033799762030209055
0.5127702897274315,0.03120003065436233
0.5127703011371885,0.031199969275301283
0.5134702956224673,0.027300000000176666
0.5141702736148546,0.02340012261401816
0.5141703206547246,0.023399877967922735
0.5149702708415475,0.0195001208071614
0.5149703233526713,0.01949987983596404
0.5158702956224573,0.01560000000022486
0.5161702546137521,0.014300177704613925
0.516170343035057,0.014299823896284961
0.5168702727477905,0.011700084963275403
0.5168703147586263,0.011699906711402032
0.5176702914320478,0.007800020428472599
0.5176703051346577,0.0077999381709396
0.5182702956224712,0.003900000000152057
0.5194702956224713,-0.0038999999998479426
0.52007027029425,-0.00779983536640989
0.5200702857323316,-0.007799969545867893
0.5200702956224829,-0.00780009856197784
0.5200702956224829,-0.007899209423319719
0.520070326494869,-0.007899997577632307
0.5200704189228442,-0.007900780902210032
0.5206702925168083,-0.011699980330648535
0.5212702765106304,-0.015599875772883302
0.5212703178271437,-0.01560012371159282
0.5219702882403107,-0.0194999588706653
0.5219702952258924,-0.019499999736763453
0.5225702922289193,-0.02339997794177273
0.5225703022510978,-0.023400064628944037
0.5229702826155803,-0.027299873182648628
0.5229703118337024,-0.027300126447447733
0.5234702906254107,-0.03119996102277317
0.5234702963283332,-0.031200008434610814
0.5234702986907185,-0.031200030682306385
0.5238702915806658,-0.035199959581779475
0.5238702941440087,-0.03519998748571369
0.5238702989418398,-0.03520005310967843
0.5239702744697927,-0.03679966155692543
0.5239703394818305,-0.03680033625493279
0.5242702824555081,-0.03909989905312823
0.5242702942230116,-0.03910000609257423
0.5242703005318665,-0.039100095732957266
0.5244702890336554,-0.04299987151783833
0.5244703054895568,-0.043000128271920214
0.5247702925611926,-0.046899960203186694
0.5247702946944447,-0.04689999113858988
0.5249702890337179,-0.05079987151905717
0.5249703054895567,-0.050800128271920215
0.5252702904433854,-0.05469993267169346
0.5252702951136535,-0.05470000627313394
0.525270297193439,-0.05470006126727899
0.5253702948061982,-0.05859996816488837
0.5253702954041124,-0.05859999911801427
0.5253702956224828,-0.0586000327302684
0.5253702956224828,-0.06249987084172714
0.525370298933145,-0.06250012911581272
0.5254702956224826,-0.06639999999997437
0.5255702939672195,-0.07029993544471398
0.5255702947947152,-0.07029999999998701
0.5255702939672192,-0.07030006455529918
0.5254702964884449,-0.0741999662274967
0.5254702952966335,-0.07420000306588975
0.5254702940498086,-0.07420003066717523
0.5252703022286068,-0.07809987118060792
0.5252702923161662,-0.07810012894636321
0.5249702957052117,-0.0897999967735896
0.5248702964473368,-0.09379996700585518
0.5248702954094432,-0.0937999998960263
0.5248702939272576,-0.09380003305691853
0.5246703022286069,-0.09769987118060791
0.5246702923161662,-0.09770012894636321
0.5245702971930013,-0.10159993874979689
0.5245702951153388,-0.1015999936927386
0.5245702904420745,-0.10160006734534897
0.5242702986130561,-0.10549996112258703
0.5242702951849635,-0.10550000158959279
0.5239703456276622,-0.10849949994825665
0.5239702956224829,-0.10850050254680761
0.5239702956224829,-0.10939983965590729
0.5239702905453193,-0.10939999913962646
0.5239702751643157,-0.10940015957376754
0.5234703118337024,-0.11329987355255225
0.5234702826155804,-0.11330012681735135
0.5230703218275946,-0.11719974450021103
0.5230702824684729,-0.11720025650321891
0.5228703088455857,-0.12109974214951995
0.5228702956224829,-0.12110025818936083
0.5228702956224829,-0.12889996728744582
0.5228702954045757,-0.12890000084656467
0.5228702948057444,-0.12890003185281027
0.5227702981224837,-0.1327999024999834
0.5227702786285207,-0.13280009465107925
0.5227702785853283,-0.1328000949213793
0.5220703066006211,-0.13669993883617615
0.5220702948074366,-0.13670000017983414
0.5220702817257525,-0.13670006021927894
0.5211703034025088,-0.14059996628666835
0.5211702934860923,-0.14060000794978714
0.5211702890727764,-0.14060002554398124
0.5201703330101618,-0.14449985418817807
0.5201702841863006,-0.14449999504421313
0.5201702809710201,-0.14449999937951702
0.5201702282085116,-0.14450005630590348
0.5201701207172656,-0.1445001749042172
0.5200722218085918,-0.14459807381289114
0.5200715104208722,-0.14459886460046917
0.5200708863608153,-0.144599725975258
0.5200703565830342,-0.1446006483379762
0.5200699269914467,-0.14460162140968433
0.5200696023734815,-0.14460263434633483
0.5190703026770778,-0.14839997319266898
0.5190702968882714,-0.14839999470841536
0.5179703116337956,-0.15229994323274504
0.5179702949702655,-0.1522999997705541
0.5179702769616684,-0.15230005598260574
0.5166703133214299,-0.15619994690332156
0.516670295848825,-0.15619999744258606
0.5166702746388915,-0.15620005455752356
0.5161703777862146,-0.15749978637448353
0.5161702232436316,-0.15750021713671628
0.5152703326675561,-0.16019988886494266
0.5152702611711752,-0.16020011196690015
0.5140703295374619,-0.1640998897764687
0.5140702925471059,-0.16410000088154367
0.5140702525593414,-0.16410010496660443
0.5124703438066698,-0.1679998825512418
0.5124702249985915,-0.16800010593613987
0.5122708372532409,-0.16829918755416567
0.5122703372387495,-0.16830002227288518
0.5122699200689297,-0.16830090132872746
0.5107703062301311,-0.17189997454184427
0.5107702851542093,-0.171900025516614
0.5091703192069208,-0.17579994251312975
0.5091702960945634,-0.17579999692846135
0.5091702678862642,-0.1758000589396883
0.5083704061740727,-0.1774997650780952
0.5083701973161853,-0.1775002403044798
0.5074705121879548,-0.17969947061793207
0.5074701403561503,-0.17970055048986278
0.5063704288153543,-0.18359952777086694
0.5063702089416079,-0.18360048293639297
0.5056703066006212,-0.18749993883617616
0.5056702948074366,-0.18750000017983415
0.5056702817257526,-0.18750006021927895
0.5047703289341456,-0.1913998556495754
0.5047702665689452,-0.19140014526778723
0.5044703048743819,-0.192899953740604
0.5039703167435494,-0.19529989861890562
0.5039702585077619,-0.1953000964984603
0.5024703599893877,-0.19919983264623317
0.502470289912417,-0.1991999971263824
0.5024702080660665,-0.19920015668016375
0.500570313951954,-0.2025999672001544
0.5005702966182941,-0.20259999768217662
0.500570275001455,-0.20260003436865692
0.5002704682327549,-0.20309971231649038
0.5002701425307191,-0.20310029852918088
0.4982703223420455,-0.20699994789709458
0.49827029361877584,-0.2070000023396756
0.49827026806497765,-0.20700004822589982
0.4966703254596856,-0.2097999477851608
0.4966702947975548,-0.20979999998732263
0.4966702635578699,-0.2098000503875402
0.49597043934267754,-0.2108997741542711
0.49597016409678696,-0.21090023315945092
0.4937703677274894,-0.21479987217775104
0.49377022727052167,-0.21480012986897334
0.4927703153164706,-0.2166999625816704
0.4927702966169318,-0.21669999739860285
0.49277027327392664,-0.21670003911023902
0.4915703094701573,-0.2187999757668354
0.49157028190901636,-0.21880002431049875
0.4893703236998336,-0.22269995022677738
0.4893702945867258,-0.22270000049528282
0.48937026584038473,-0.2227000476516439
0.488870447848579,-0.223499756438533
0.4888701575176604,-0.22350025183846198
0.48717035633565176,-0.22659988928800712
0.4871702934803518,-0.22659999738957126
0.48717022346487404,-0.2266001049568326
0.48497032125600037,-0.22979996271519432
0.48497026932305026,-0.2298000368195262
0.4844703331471814,-0.23049994746574257
0.4844702951087552,-0.23049999930206086
0.4844702552952536,-0.23050005073460525
0.4813703837336297,-0.23439988915084176
0.48137021066074465,-0.23440011328265106
0.481070333373941,-0.2347999496650559
0.4810702926468462,-0.2348000025780503
0.48107025794554564,-0.2348000454725261
0.47817041207667993,-0.23829985945219162
0.4781701843346134,-0.23830014467457053
0.47717033144811155,-0.23959995342702292
0.4771702949476831,-0.23959999974948992
0.4771702578149085,-0.23960004468204513
0.474970575530565,-0.2421996691999057
0.4749700451481048,-0.242200353611205
0.4732703195768216,-0.2445999661824284
0.47327027111466047,-0.2446000334200853
0.47217065100387046,-0.24609951538934433
0.4721700003615677,-0.2461005234173395
0.4699703129753698,-0.2499999692383267
0.4699702938689997,-0.2500000025606354
0.46997027904303773,-0.25000002763268553
0.4693703896028894,-0.2509998433662662
0.46937020738086466,-0.2510001599381907
0.4677703126832526,-0.25389996907761253
0.46777029619286725,-0.2538999984772811
0.46777027686605965,-0.25390003180464277
0.4654703739119898,-0.25779986724850035
0.46547029238346316,-0.25779999630207334
0.4654702008915938,-0.25780012315049594
0.46247039569089154,-0.2616998699114089
0.46247029065079875,-0.26169999763029017
0.46247018062921824,-0.26170011499367885
0.4614703581157031,-0.262699937507194
0.46147023423451317,-0.2627000635808012
0.4586703145726382,-0.2655999803734575
0.4586703000769794,-0.2655999952250182
0.45757029562115076,-0.2667000000017464
0.45477029562219,-0.2695000000007071
0.45367029562219,-0.2706000000007071
0.45087029562219,-0.2734000000007071
0.4497704275178747,-0.2744998681050224
0.44977016869858033,-0.2745001366876724
0.44717041317463696,-0.2772998734057653
0.4471701824786604,-0.27730013055093744
0.4458703179665939,-0.2787999742187065
0.4458702967280377,-0.27879999839201697
0.44587027125974704,-0.27880002657791897
0.4436703209626505,-0.2811999723565698
0.4436702698730568,-0.28120002726449583
0.44197044950252795,-0.28299983706858517
0.44197014913842675,-0.2830001696134897
0.44007033614759494,-0.2851999530765582
0.44007029410319515,-0.2852000005653605
0.4400702538550006,-0.28520004385625647
0.4380704150533858,-0.287299874597952
0.4380701805708838,-0.28730012943342914
0.43647038259826,-0.28909990215263104
0.4364702936168055,-0.28909999716603707
0.4364701984922911,-0.28910008868452935
0.43417032225981406,-0.2911999756793996
0.4321703869289268,-0.29299991782463
0.4321702942295368,-0.29299999725023723
0.43217019619768554,-0.29300007326088234
0.43027032558952144,-0.29439997791952954
0.4302702653316024,-0.29440002163685786
0.42677039094847063,-0.2968999319105234
0.42677020190451054,-0.2969000702889793
0.42637031220794946,-0.29719998756140015
0.42247038318146674,-0.3000999348925403
0.42247020949306063,-0.30010006699003977
0.421570350095663,-0.30079995763246015
0.4215702417339856,-0.3008000431112785
0.41857032562976576,-0.3031999759946544
0.4185702968852898,-0.30319999863283215
0.41857026341008496,-0.3032000241597985
0.41657039553401226,-0.30469992506685306
0.41657019759816055,-0.30470007738810756
0.41467038676151696,-0.3061999280486156
0.41467020616508204,-0.3062000740341815
0.4117708462997793,-0.3085995442675355
0.41176981479588637,-0.30860052890964285
0.41077033711149463,-0.3096999543624738
0.41077029269454274,-0.30970000203529385
0.4107702544791621,-0.309700041143735
0.4079705919756039,-0.3124997036472932
0.4079700249033198,-0.3125003199411954
0.40687034745815376,-0.31379993874002804
0.40687029437915534,-0.31379999948072157
0.4068702403108806,-0.3138000575244692
0.40437033976560083,-0.31639995409156013
0.40437025206269384,-0.31640004646417047
0.40287034102472274,-0.3179999515713397
0.4028702508617549,-0.31800004902404244
0.4007703843059943,-0.3202999028708277
0.400770292787557,-0.3202999979952861
0.40077019777409495,-0.32030008697679385
0.3989703149029025,-0.3218999828622983
0.3989703135804444,-0.321899983921342
0.396370408069449,-0.324199900528126
0.3963702919232959,-0.3241999972603626
0.3963701731894896,-0.324200084761827
0.3950703319536822,-0.32509997484815517
0.39507025885478897,-0.3251000245123311
0.39117029562203764,-0.32770000000083205
0.3905702956220376,-0.32810000000083206
0.38727041423611325,-0.3302999209247816
0.3872701792925647,-0.3303000824008758
0.38487053596147947,-0.33199982976039455
0.384870065636906,-0.33200018398894215
0.38337032562976575,-0.3331999759946544
0.3833702968852898,-0.3331999986328321
0.38337026341008495,-0.3332000241597985
0.37977035209030646,-0.3358999576496323
0.37977029394546447,-0.3358999999985597
0.3797702380294196,-0.3359000383959107
0.3794705794907821,-0.3360998107550024
0.37947002520433293,-0.33610020801445395
0.3755703411735193,-0.33909996496123374
0.37557029390815994,-0.3391000004684465
0.37557024990020577,-0.33910003200611466
0.37457062850723,-0.3397997669811977
0.3745699825815252,-0.3398002590688492
0.37167033326722393,-0.34219996884620196
0.37167029819029457,-0.34219999730670136
0.3716702538208715,-0.34220003184934206
0.36957047061856674,-0.34379986667014567
0.36957012661199273,-0.3438001408425435
0.36777041171587754,-0.3452999032559728
0.3677702916205176,-0.34529999737894473
0.36777017023662795,-0.34530008133190865
0.3640711863895773,-0.34769942220567124
0.3640703307178779,-0.34770004336410687
0.36406954485122506,-0.34770075077167206
0.36387039181561337,-0.34789990380728375
0.36387039054148773,-0.34789990501439777
0.3638701828827794,-0.3479000721863883
0.3638701807438254,-0.3479000736407119
0.35997040836413086,-0.3503999277302597
0.35997029402099345,-0.35039999680992007
0.359970175677262,-0.3504000599732285
0.35757041418363333,-0.35159994072004286
0.35757017866076274,-0.3516000623801841
0.35607038278419967,-0.35239995351435105
0.35607029582095134,-0.35239999772703473
0.35607020399491784,-0.35240003994087565
0.35217034129984287,-0.3540999800900109
0.3521702968512563,-0.3540999989441137
0.35217024774626504,-0.35410001861921325
0.3485703539049041,-0.35549997733529803
0.3485702941567189,-0.3554999997209755
0.34857023751312266,-0.3555000193705075
0.3482704050608917,-0.35559996352125123
0.34827018704660473,-0.3556000389766598
0.3443703779689711,-0.35699997044042564
0.3443702958108025,-0.3569999983323045
0.34437021075196744,-0.35700002393859465
0.3404703608802884,-0.35809998159470924
0.34047029481765506,-0.3580999992715017
0.34047023005660504,-0.3581000147531225
0.33647030862454713,-0.35899999707533553
0.3346703697584738,-0.3593999835261375
0.3346702217415218,-0.3594000175914949
0.33257033631617244,-0.3598999903118162
0.33257029114808495,-0.35990000067059263
0.3325702590636236,-0.3599000075000689
0.3286702956216839,-0.3607000000009796
0.324770356983393,-0.36149998741396233
0.3247702953342769,-0.36149999926317633
0.3247702338614894,-0.36150000950254924
0.32087032783970737,-0.3620999950443618
0.3208702937451674,-0.3621000000640764
0.3208702651409045,-0.3621000039087746
0.3169703594706107,-0.36259999181522257
0.31697029461061865,-0.3625999992895982
0.3169702323701017,-0.3626000048664938
0.31307029562155964,-0.36290000000099704
0.31195645412726664,-0.3629856801159427
0.3119555704369933,-0.3629857875317621
0.3100703634127372,-0.36329998870247143
0.3100702953086273,-0.363299999100425
0.31007022750086954,-0.36330000756996317
0.3091707549240461,-0.363399948967388
0.3091698429189107,-0.3634000928630869
0.30527038825642894,-0.36419998099898065
0.30527029467148536,-0.3641999983722443
0.3052702024903384,-0.3642000119408985
0.3013702956216101,-0.3647000000009919
0.29747032865134576,-0.3651999957664104
0.2974702927552253,-0.3652000001275134
0.29747026534242477,-0.36520000310654965
0.29357032703397407,-0.36559999677921123
0.2935702965158571,-0.3655999997161032
0.29357026322390134,-0.3656000024931246
0.2896702956215596,-0.36590000000099704
0.28577042339167713,-0.3661999901725265
0.28577016814275114,-0.366200013075747
0.28187032777785725,-0.36659999670291554
0.28187029982089434,-0.36659999938914845
0.28187025916187153,-0.36660000273547366
0.2778703052274693,-0.36689999928055383
0.27787028601706504,-0.36690000073980433
0.27397039217082725,-0.36719999257413033
0.2739702952759238,-0.36719999815675797
0.27397019906163145,-0.367200000001
0.27357072665984306,-0.367200000001
0.2735698661579429,-0.3672000368121643
0.2700703794579002,-0.36749999281502505
0.27007021191695163,-0.36750000858608534
0.26617029562158495,-0.36790000000099476
0.2583702956215849,-0.3687000000009948
0.2544702956215849,-0.36910000000099474
0.25057029562158495,-0.36950000000099475
0.24667032727877697,-0.3698999967541033
0.2466702960256775,-0.36989999976018506
0.24667026346926152,-0.36990000247425076
0.24277029562155958,-0.370200000000997
0.23887029562155956,-0.37050000000099703
0.23497042778712923,-0.37079998983441476
0.23497016376920565,-0.3708000136408961
0.23207076860376086,-0.37109995107180416
0.23206982934942955,-0.3711000932554305
0.23107035210582325,-0.37129998870415176
0.23107029306140203,-0.37129999981251777
0.23107024114832594,-0.37130000838149746
0.22717029562163493,-0.3719000000009884
0.22327029562163492,-0.3725000000009884
0.21937032783970736,-0.3730999950443618
0.2193702937451674,-0.3731000000640764
0.21937026514090446,-0.3731000039087746
0.2154704024656303,-0.37359998630304053
0.21547018909487445,-0.3736000159800024
0.2114703547215704,-0.37419999113599806
0.2114702936251367,-0.37419999956071665
0.21147023808811183,-0.37420000590186375
0.20757035368433788,-0.3745999940458406
0.2075702376317341,-0.37460000662840637
0.20407043864319602,-0.3749999836556679
0.2040702941486166,-0.3749999959994783
0.20407015291264274,-0.375000000001
0.20367106616571376,-0.375000000001
0.20367029786485485,-0.37500002933539445
0.20366953403752522,-0.3750001171677745
0.19977041984879407,-0.3755999808891177
0.19977017190988589,-0.3756000222056616
0.1958703260305341,-0.3762999945429812
0.19587029662674893,-0.3762999996346631
0.19587026404662894,-0.37630000485868165
0.19197029562163492,-0.3769000000009884
0.18807041984879405,-0.37749998088911774
0.18807017190988587,-0.3775000222056616
0.18417029562165954,-0.37820000000098425
0.18027040628440336,-0.3788999801384405
0.18027040467338118,-0.378899980390631
0.18027018427758393,-0.3788999999889471
0.18027018373493572,-0.378900000001
0.18007137247703806,-0.378900000001
0.1800703017192736,-0.3789000570562547
0.18006924308782055,-0.37890022757586905
0.1763703217612527,-0.379699994349181
0.17637026942359907,-0.3797000053749457
0.17247029562168384,-0.3805000000009796
0.16857029562168382,-0.3813000000009796
0.1646703283047354,-0.3820999932967639
0.16117053071339574,-0.38279995298263725
0.1611700629910705,-0.38280005815760304
0.16077050068884308,-0.38289994873315997
0.16077011618141981,-0.3829000322082068
0.1568703938052821,-0.3835999823782828
0.15687019780620115,-0.3836000195640762
0.1528703234658803,-0.38439999443214035
0.1528703098879415,-0.38439999706822675
0.14897041823458845,-0.38509997799353546
0.14897017358940987,-0.3851000250332409
0.14507037630139474,-0.38589998345129534
0.14507021522329389,-0.3859000178672886
0.1414708030201306,-0.3866998872457693
0.1414698025004532,-0.38670016437367655
0.1411705337066014,-0.38679992063829377
0.14117022925838613,-0.38680000553522037
0.14117022775109436,-0.3868000059555363
0.14117011053855866,-0.38680002847530776
0.13727029562163492,-0.3874000000009884
0.1333702956216349,-0.3880000000009884
0.12947041984879407,-0.38859998088911774
0.12947017190988588,-0.3886000222056616
0.12557032603053409,-0.38929999454298114
0.12557029662674893,-0.38929999963466305
0.12557026404662894,-0.3893000048586816
0.12167067714485197,-0.3898999413051089
0.12166991970743365,-0.38990008771430507
0.11867074986178504,-0.39059989401162304
0.1186698531164215,-0.39060014750274125
0.11777040925398649,-0.39089996212355294
0.11777029450330474,-0.39089999736585257
0.11777017926404038,-0.39090002685274383
0.11387041444374801,-0.39179997258050353
0.11387017749810821,-0.3918000302890771
0.10607033133582967,-0.39379999084350753
0.10607029469760577,-0.3937999999526985
0.10607026052304971,-0.3938000079264778
0.1029709683953499,-0.3944998480843456
0.10296964982409303,-0.3945002421750892
0.10217054647674444,-0.39479990593034486
0.10217033652436558,-0.3947999720414391
0.102170188493572,-0.3948000267481283
0.10217016363669393,-0.39480003384328594
0.090470316019264,-0.3977999947708321
0.09047027524625764,-0.39780000531630966
0.08817044611587346,-0.3983999607416272
0.08817014641102858,-0.39840004388647005
0.086470322547088,-0.3988999920817467
0.08647026860986742,-0.3989000076196998
0.08257029562175436,-0.4000000000009625
0.07867041720123209,-0.4010999657093149
0.07867032035390208,-0.4010999828710095
0.0786703699256948,-0.4010999002412836
0.0786703707391511,-0.40109989908957977
0.08129022404052384,-0.39758053917845687
0.0812907662545229,-0.3975797322576822
0.08129122818056805,-0.39757887683878695
0.08129160551852735,-0.3975779808849813
0.0812918947557108,-0.3975770527368201
0.0812920931995704,-0.3975761010345599
0.08129219900276546,-0.3975751346377256
0.08129221118035976,-0.3975741625426358
0.08129212961899042,-0.3975731937986549
0.08129195507792325,-0.39757223742395154
0.08129168918198461,-0.39757130232154686
0.0812913344064357,-0.39757039719643544
0.08129089405392999,-0.3975695304745491
0.08129037222376843,-0.39756871022431906
0.08128977377373846,-0.39756794408156537
0.08128910427489221,-0.39756723917841436
0.08128836995968483,-0.3975666020769047
0.08128757766395575,-0.3975660387079003
0.08128673476329289,-0.3975655543158793
0.08128584910437232,-0.3975651534101125
0.08128492893191254,-0.39756483972268575
0.08128398281192321,-0.3975646161737577
0.08128301955196308,-0.39756448484437545
0.08128204811914917,-0.3975644469571021
0.08128107755668071,-0.3975645028646352
0.08128011689965478,-0.397564652046524
0.07867033134270497,-0.39809999267359064
0.07867029235407336,-0.3981000003776187
0.07867026294220913,-0.39810000576794613
0.07772481866619088,-0.3982668488754787
0.07772389453003675,-0.3982670571788754
0.0777229940407832,-0.3982673513506631
0.07772212515813505,-0.3982677287905659
0.07772129556241648,-0.39826818616227483
0.07772051258668228,-0.3982687194229392
0.07771978315189869,-0.3982693238589018
0.0777191137057668,-0.39826999412736513
0.07771851016572937,-0.3982707243036176
0.074770369632589,-0.40219990136229106
0.07477036830890779,-0.40219990303932407
0.0747702890519092,-0.4021999896412389
0.0747701763618292,-0.4022000298159442
0.07437032687789696,-0.4022999921869273
0.07437030087329216,-0.4022999985116649
0.07087030587424772,-0.4030999976575367
0.07087028537332883,-0.4031000023659849
0.06697032493616897,-0.40399999323609875
0.06697029703580155,-0.4039999994994026
0.06697026469227849,-0.40400000634547306
0.06307041642864207,-0.4047999752200651
0.06307017545744471,-0.40480002773118895
0.0591703119304478,-0.405699996237419
0.056970603134470055,-0.40619993011171024
0.05696999308107147,-0.4062000889835163
0.05527036896412823,-0.40669997842967603
0.05527022303129696,-0.4067000167395345
0.05527022220428203,-0.40670001694345725
0.051370414443748014,-0.40759997258050357
0.05137017749810822,-0.40760003028907715
0.0474703261012822,-0.4085999921856992
0.047470293672236354,-0.40860000028532567
0.047470266873172934,-0.40860000663525164
0.04357047332609821,-0.4094999589922689
0.04357011951776925,-0.4095000474135739
0.04097033989653861,-0.4101999880808283
0.04097029501272465,-0.41019999972789206
0.04097025145576386,-0.4102000101931153
0.03967041444374801,-0.4104999725805035
0.039670177498108215,-0.4105000302890771
0.03577029562173127,-0.41150000000096865
0.031870493069926606,-0.41249994937322626
0.031870100382660936,-0.4125000585726906
0.027870572268900242,-0.41369991700681885
0.02787002418309155,-0.41370009870593366
0.026770322832137858,-0.41409999010628046
0.02397030332337956,-0.4150999972503845
0.023970287924189423,-0.4151000027641935
0.020070322304456115,-0.41649999042255925
0.020070296491585312,-0.4164999995250757
0.020070267799425476,-0.4165000092750732
0.01617157573590357,-0.41779957329624723
0.01617074102790008,-0.4177998933340723
0.016169937971407436,-0.4178002860959979
0.016169172887696794,-0.4178007484903926
0.015870389332144106,-0.4179999375274277
0.01587029060179484,-0.4179999913710794
0.015870189358387837,-0.41800003542208575
0.012270295621799116,-0.4192000000009487
0.008370405060892235,-0.42049996352125096
0.008370187046605278,-0.42050003897665955
0.004470397727142112,-0.4218999633477489
0.004470294844217028,-0.421899990566308
0.0044701852807808055,-0.421900000001
0.004373606917442236,-0.421900000001
0.004372542485707796,-0.42190005638219075
0.004371489966225968,-0.4219002248947906
0.004370461137937138,-0.421900503652944
0.004369467514649168,-0.4219008895370167
0.0043685202161842344,-0.4219013782285086
0.004367629843934846,-0.42190196425838283
0.0005703288819639511,-0.4246999754935193
0.0005702952988026336,-0.42469999981663265
0.0005702617067691771,-0.4247000233175792
-0.0010287673612118197,-0.4257993558018162
-0.0010296624614521098,-0.4258000483098518
-0.0010304742576669216,-0.4258008368266399
-0.0033296886106767266,-0.4282999828625201
-0.004629625948032515,-0.42969991553786135
-0.004629627501219579,-0.429699917135614
-0.004629709737471123,-0.42969999093581607
-0.004629709766075953,-0.4296999909571365
-0.004629711330419974,-0.4296999919145394
-0.004629809897672896,-0.4297000405304717
-0.004629811968822871,-0.4297000413819583
-0.007229600253714383,-0.4306999599530704
-0.007229807590356905,-0.4307000423443998
-0.011129676186724667,-0.43229998843521733
-0.01112970462850193,-0.4322999999031545
-0.011129732656493894,-0.4323000108132382
-0.012611882869601297,-0.43286671530648513
-0.012612913497821766,-0.4328671771318007
-0.014029599219589422,-0.43359994560857706
-0.01402960233244042,-0.4335999471270507
-0.014029705094034343,-0.43359998865774757
-0.014029820634196943,-0.4336000232521558
-0.015029676654297545,-0.43379999445617595
-0.015029689750934163,-0.4337999969991506
-0.01892970437926774,-0.4345000000011507
-0.022829704378340445,-0.43520000000098424
-0.02672958176449462,-0.43589997799337094
-0.026729826410590046,-0.43590002503324093
-0.030629704378316167,-0.4367000000009796
-0.03452961064142438,-0.4374999807728992
-0.034529797733110296,-0.4375000210058084
-0.03852965770194924,-0.4383999894987972
-0.03852975124570013,-0.43840000961480197
-0.042429583571357815,-0.4391999752200651
-0.04242982454255518,-0.43920002773118894
-0.046329704378292244,-0.4401000000009744
-0.050229664469410004,-0.4409999907912323
-0.05202919697215918,-0.44139988724405593
-0.052030197490059896,-0.44140016437156837
-0.05412970437820088,-0.4421000000009487
-0.05802970437820088,-0.4434000000009487
-0.06192962053435518,-0.4446999720530001
-0.0619297877188911,-0.44470002941531006
-0.06362965934804901,-0.445299984107954
-0.06362974925564638,-0.44530001632002014
-0.0658296848539015,-0.44609999290120383
-0.06972959755898189,-0.44749996165558825
-0.0697298103067316,-0.4475000407426924
-0.07362925038742445,-0.44899982538911276
-0.07363013943840958,-0.44900021753106434
-0.07402960551798515,-0.44919995057085205
-0.0740296063398139,-0.44919995095947063
-0.07402970691889654,-0.44919999067869926
-0.07402981407993456,-0.4492000125383114
-0.07752967538371686,-0.44959999668731504
-0.07752973340954193,-0.44960000297854624
-0.08142967284356242,-0.4499999967666509
-0.08142970372936112,-0.44999999973816474
-0.08142973665335553,-0.4500000024836828
-0.08532970437844041,-0.450300000000997
-0.08922967539303865,-0.45059999777135074
-0.08922969822466602,-0.4505999993951614
-0.08922973958336712,-0.45060000180637827
-0.09312969794446131,-0.4507999996710497
-0.09712967060519144,-0.4509999983123349
-0.09712971074217248,-0.4510000000491952
-0.09712973182380322,-0.4510000007047256
-0.10882957543215173,-0.4512999966946832
-0.10882983319790702,-0.4513000066071238
-0.11272966825915491,-0.4514999981487264
-0.11272971222321015,-0.45150000008696667
-0.11272973269347207,-0.4515000007270248
-0.12442970437849148,-0.4518000000009996
-0.12832970437849148,-0.45190000000099967
-0.13222970437849146,-0.45200000000099966
-0.13612970437849148,-0.45210000000099965
-0.14002970437849147,-0.45220000000099964
-0.14392970437849148,-0.4523000000009996
-0.1478296725257092,-0.45239999918426166
-0.14782970353193944,-0.45239999978309264
-0.14782973709108196,-0.452400000001
-0.15172957522024424,-0.452400000001
-0.15172983349432984,-0.4524000033116622
-0.1556296725257092,-0.45249999918426165
-0.15562970353193945,-0.45249999978309263
-0.15562973709108197,-0.452500000001
-0.16352967166595442,-0.452500000001
-0.1635297052250818,-0.45249999978309274
-0.16352973623133618,-0.45249999918426137
-0.16742970437854277,-0.45240000000099967
-0.17132970437854278,-0.4523000000009996
-0.17522970437854277,-0.45220000000099964
-0.17912970437854278,-0.45210000000099965
-0.18302970437854277,-0.45200000000099966
-0.18692970437854278,-0.45190000000099967
-0.19082967601319295,-0.4518000007283163
-0.19082969663451838,-0.4518000000833283
-0.19082974044756823,-0.4517999981513064
-0.19472957555912718,-0.45160000660712385
-0.19472983332488247,-0.4515999966946832
-0.19862967601319295,-0.4515000007283163
-0.19862969663451838,-0.45150000008332836
-0.19862974044756823,-0.4514999981513064
-0.20252970437856832,-0.4513000000009987
-0.20642970437856833,-0.4511000000009987
-0.21032970437856832,-0.4509000000009987
-0.21422963856415422,-0.45070000337609684
-0.21422970771306812,-0.45069999892245155
-0.21422976654564557,-0.4506999936248895
-0.21812969165856977,-0.4503000013056152
-0.21812971710194567,-0.4502999987286621
-0.2221296688364914,-0.4499000035552076
-0.22212970564972015,-0.4498999996100787
-0.22212973851141596,-0.44989999562499555
-0.22602967918376415,-0.44940000323110474
-0.22752956496349722,-0.44920001858966613
-0.22752970174293083,-0.4491999964506718
-0.22752984269513457,-0.44919996542187646
-0.22992960983717262,-0.4486000236363669
-0.22992970530733045,-0.4485999977969866
-0.22992979539846156,-0.44859996966107263
-0.23382948046425353,-0.4473000746391419
-0.23382993154260115,-0.4472999359291178
-0.23772966730927045,-0.44620001045646757
-0.24082961178642137,-0.4453000268826082
-0.24082970459815023,-0.44529999800040776
-0.24082979387053988,-0.4452999664415594
-0.24162966100132116,-0.44500001626751645
-0.24552967412739782,-0.4435000116361141
-0.24552969096992436,-0.44350000503352255
-0.24942966307156272,-0.4419000169475187
-0.24942969990017635,-0.44190000145561853
-0.24942974929420317,-0.4418999795848776
-0.2505296046857778,-0.44140004531598
-0.25052980503339206,-0.4413999568632844
-0.2533296322547357,-0.44020003091127996
-0.25332977697574255,-0.4401999702176037
-0.2572296381651865,-0.43860002716552415
-0.25722970404482143,-0.4385999990381181
-0.25722976886722637,-0.43859996915868227
-0.25952963047136896,-0.43750003534800536
-0.2595297009701728,-0.4375000002114134
-0.25952977850455106,-0.43749995830525323
-0.26112953513723564,-0.43660009519936815
-0.261129877162945,-0.4365999113937249
-0.265029665420924,-0.4346000199793767
-0.2650297075782283,-0.4345999978954559
-0.26502973931735346,-0.4345999805906793
-0.2668294282486809,-0.43360015340660846
-0.2668299895760994,-0.433599864192735
-0.2689296613356305,-0.43260002049772023
-0.27282966398222774,-0.4307000196813559
-0.2728297449504928,-0.4306999806811192
-0.27492966064735536,-0.4297000208254703
-0.2749297477020768,-0.42969997833933826
-0.27672956359693246,-0.42880007039191037
-0.2767298472909246,-0.42879993404152866
-0.28062970437893614,-0.42700000000090793
-0.28322970437893613,-0.42580000000090795
-0.28452966067642804,-0.4252000201712963
-0.2845297482721354,-0.4251999802489684
-0.28852967218595715,-0.42340001448774855
-0.28852970478113354,-0.42339999954439433
-0.28852973565479106,-0.42339998486742997
-0.29162967493243486,-0.4219000142492152
-0.2916297336379719,-0.4218999853713907
-0.2924295635969325,-0.42150007039191034
-0.29242984729092464,-0.42149993404152863
-0.29632966425471974,-0.41970001851977706
-0.29992940362744563,-0.41800014202240926
-0.2999294850166655,-0.4180000961447461
-0.2999297566936012,-0.41799995986630645
-0.2999298582549566,-0.4179998974169088
-0.30022939237429486,-0.4178002080040167
-0.3002300309811925,-0.4177998157637415
-0.30412967582405837,-0.41560001610879155
-0.3041297330381633,-0.4155999840791183
-0.3068296800202508,-0.4141000135335141
-0.306829685060907,-0.4141000106965518
-0.30802966023897854,-0.4134000257492007
-0.3080297010968484,-0.4134000013566563
-0.30802975035449986,-0.413399970529404
-0.31192938145745225,-0.41090020700187035
-0.3119300421034073,-0.41089981814927173
-0.3132297043789912,-0.41020000000088047
-0.3158297043789912,-0.40880000000088046
-0.3197296751975879,-0.4067000157139438
-0.31972973335114396,-0.40669998390524015
-0.32062939389435885,-0.40620017249234297
-0.3206300262385847,-0.4061998497997386
-0.32362963973315134,-0.40480003016894084
-0.3236297023957066,-0.4047999998386289
-0.32362976868721954,-0.40479996537337287
-0.3275296775707163,-0.4027000144361054
-0.3275297020118058,-0.40270000108435505
-0.32752973306865246,-0.40269998360678866
-0.32822946155460114,-0.4023001387576752
-0.3282299545263558,-0.4022998749271987
-0.3314296693503634,-0.4007000175151949
-0.3314297060347693,-0.4006999988151354
-0.33142973708601925,-0.40069998238940385
-0.3353295967228287,-0.39860005796958337
-0.33532959690087116,-0.39860005786806585
-0.3353296952523944,-0.3985999918833785
-0.33532979242151034,-0.398599911958421
-0.33552858746070474,-0.39840111691922653
-0.33552936298917224,-0.3984004178900937
-0.33553020669009564,-0.3983998028657981
-0.335531109504626,-0.398399278449879
-0.3392296785097642,-0.39650001328507833
-0.3392296871642521,-0.3965000087775644
-0.3429295629703792,-0.3945000764379681
-0.34292984815484917,-0.3944999281129521
-0.34312968182085524,-0.39440001127994895
-0.34312968283088413,-0.3944000107685982
-0.34712968143550404,-0.3923000120462081
-0.3471296921885403,-0.3923000063301179
-0.3502295366915514,-0.39060009195850875
-0.35022987543597395,-0.3905999144723896
-0.3510296693503634,-0.3902000175151949
-0.3510297060347693,-0.3901999988151354
-0.35102973708601926,-0.39019998238940384
-0.35492970437899124,-0.38810000000088046
-0.35752961409070355,-0.3867000486176507
-0.3575296170541842,-0.3867000469432509
-0.3575297822507145,-0.3866999399690949
-0.35752978630866794,-0.3866999369780687
-0.3588296663525834,-0.3857000292519799
-0.35882970779005374,-0.38569999674426575
-0.35882973770400023,-0.3856999723887555
-0.36232951650233797,-0.38280015567013276
-0.3623298995703432,-0.38279985360738045
-0.36272958814096123,-0.3825000871794169
-0.36272970261571474,-0.38249999604960094
-0.36272980898637003,-0.38249990089920105
-0.3665296788530252,-0.37890002418342256
-0.36652970583768124,-0.3788999982592572
-0.36652972764477565,-0.3788999767351557
-0.36662965811618586,-0.37880004626374547
-0.3666297512391248,-0.3787999543423426
-0.3705296069748537,-0.37500009490752984
-0.3705298043095269,-0.3749999077573519
-0.374429666739677,-0.3714000347449056
-0.3744297052853222,-0.37139999843156274
-0.374429739369155,-0.37139996501077627
-0.37472919803466453,-0.37110050634526676
-0.3747302772425918,-0.371099570353194
-0.37832958814174267,-0.3684000871788309
-0.37832982308184365,-0.3683999162106406
-0.38002966090213897,-0.36720003069043217
-0.3800297020573135,-0.367200000983465
-0.38002974842920034,-0.3671999659620995
-0.38222942566553897,-0.36550021537038324
-0.38222999745138264,-0.3654998046192915
-0.3855297043790718,-0.36330000000083207
-0.3861296680368001,-0.3629000242290132
-0.38612970418530523,-0.3628999996746851
-0.3861297398384432,-0.3628999745428226
-0.39002947537920324,-0.3601001644109948
-0.39002994221329035,-0.36009984865178407
-0.3911296487808861,-0.3594000353814959
-0.3911297013727056,-0.3594000009392882
-0.3911297604604266,-0.3593999599427221
-0.3939296057778039,-0.3574000704303098
-0.3939298046455526,-0.35739993196286296
-0.39672961095063025,-0.3555000633987031
-0.3967297030931834,-0.3554999978105469
-0.39672979154892807,-0.35549992868004665
-0.3978296704514168,-0.35460002775982863
-0.39782969939905205,-0.35460000365188377
-0.3978297418683348,-0.35459996692208273
-0.401229644706459,-0.3516000526531496
-0.4012297049418406,-0.3515999977879946
-0.40122975928985444,-0.35159994509007686
-0.4017295539222235,-0.3511001504577078
-0.4017298610537353,-0.3510998560295359
-0.40542959320944266,-0.34770010215672376
-0.40542959363907655,-0.34770010173749966
-0.40542978732895196,-0.34769987546247916
-0.4054297885425003,-0.34769987375582806
-0.4056289981065304,-0.3474010594097828
-0.4056294953438599,-0.3474003772954772
-0.40563004792997637,-0.34739973919401845
-0.40563065198673803,-0.34739914958370943
-0.4095286944151039,-0.34390090637876564
-0.40952938959457624,-0.34390033638487805
-0.4095301328114228,-0.343899830621841
-0.40953091814947384,-0.3438993931156396
-0.40972960346470094,-0.34380005045802614
-0.40972960706717937,-0.34380004855478546
-0.40972969576479723,-0.3437999938826868
-0.4097297887876171,-0.3437999244774102
-0.4135295673715838,-0.3404001225864927
-0.4135296991713287,-0.34039999570518636
-0.4135298224105487,-0.34039985836312414
-0.41402915522079675,-0.3398006589908265
-0.4140297302996294,-0.3398000256257244
-0.4140303570324071,-0.3397994433259376
-0.4174296286017736,-0.3369000646344191
-0.4174297028086495,-0.3368999987623085
-0.41742977502710554,-0.33689992935282576
-0.41842957719104334,-0.33590012718888795
-0.4184298360258833,-0.3358998774331288
-0.42132967097494894,-0.3332000311012401
-0.4213297050753843,-0.3331999987709292
-0.4213297356940407,-0.3331999686858906
-0.422529671997078,-0.3320000323828533
-0.4225297361673642,-0.3319999670352288
-0.42522968008380135,-0.32920002519596064
-0.42522970140034594,-0.3292000027803179
-0.42522973065804576,-0.32919997109400506
-0.4262296991005514,-0.3281000058072489
-0.42912968416580144,-0.32490002230517523
-0.42912969797316114,-0.32490000688530846
-0.42912973008689803,-0.3248999700084256
-0.429729632003499,-0.32420008443905773
-0.4297296325872397,-0.3242000837267939
-0.42972976076381275,-0.3241999043921194
-0.4320296364728238,-0.32030011514640505
-0.43202970112636807,-0.3202999985539633
-0.432029759786229,-0.32029987810545046
-0.43302967682900695,-0.318100060611339
-0.43302973272839046,-0.3180999397588677
-0.4338296657065317,-0.31640008218031745
-0.4338297022969211,-0.316400000642108
-0.43382973748914144,-0.3163999139151624
-0.43682893678417223,-0.30860199574808234
-0.4368293656399624,-0.3086010340053077
-0.43682989252671117,-0.3086001222724481
-0.43683051168975157,-0.3085992705074672
-0.43683121636657307,-0.3085984880133582
-0.4369296219708077,-0.3085000824091236
-0.4369296957000276,-0.3084999938486067
-0.4369296962673084,-0.3084999928390207
-0.436929740794808,-0.30849989334705086
-0.4369297418098827,-0.30849989058832844
-0.4382296798805664,-0.3047000716124839
-0.4382297299513762,-0.3046999287642808
-0.43962969526493234,-0.30080002539080314
-0.4408296352647202,-0.2974001958254294
-0.4408297815040496,-0.29739980718886144
-0.4410296771078393,-0.2969000681793869
-0.4410297029641955,-0.2969000007027236
-0.4410297279629568,-0.2968999292498431
-0.4423297043794658,-0.29300000000031623
-0.44362967374469,-0.28910009190464375
-0.44362973677563766,-0.28909990870201424
-0.44472967440395034,-0.28600008447676933
-0.44472973585312064,-0.2859999160705718
-0.4450296848879627,-0.2852000519776597
-0.44502970340311904,-0.2852000008990032
-0.4450297218992534,-0.2851999460932775
-0.4463296926715435,-0.28120003602469257
-0.44632971635790886,-0.28119996406498704
-0.44762958796271607,-0.27730034925056535
-0.4476298459725503,-0.27729966017692037
-0.44862969053966417,-0.27490003321584705
-0.44862971774335014,-0.2748999665906099
-0.4492295680450691,-0.27340034083631265
-0.4492298651542881,-0.2733996699888587
-0.4511296964822389,-0.26950001621043324
-0.4525296739606117,-0.2666000630108185
-0.4525297356704354,-0.26659993741839944
-0.4530296927660758,-0.2656000232271187
-0.45302971575269835,-0.2655999766552796
-0.45492963171889955,-0.2617001491457087
-0.454929699444794,-0.26169999765599833
-0.454929756745926,-0.2616998429009355
-0.45622967395900116,-0.2578000912617102
-0.4562297023181485,-0.25780000043964285
-0.456229727953076,-0.25779990570588773
-0.45642969682841056,-0.25700003020454937
-0.45642970527815496,-0.2569999954953604
-0.4564297102259258,-0.25699997410887293
-0.4571296991452072,-0.2539000231806269
-0.45712970972305617,-0.25389997684477794
-0.45802967695902064,-0.25000011882226514
-0.4580297346675942,-0.24999988187662534
-0.45902970437948576,-0.2461000000002484
-0.46002961581466384,-0.2422003454030538
-0.4600298171388669,-0.2421996617221127
-0.4603297043794658,-0.2413000000003162
-0.46067330878725776,-0.2402691867769403
-0.46067366588335346,-0.24026826797217274
-0.4606741110517358,-0.2402673884581399
-0.46067464003162517,-0.24026655665281463
-0.4606752477600685,-0.24026578051754185
-0.4606759284203974,-0.2402650674808393
-0.4606766754979005,-0.24026442436729803
-0.46067748184217655,-0.240263857332263
-0.4606783397355726,-0.24026337180291935
-0.46067924096705043,-0.24026297242634792
-0.4606801769107761,-0.24026266302504726
-0.46068113860867904,-0.24026244656034787
-0.4606821168561911,-0.2402623251040688
-0.46068310229034515,-0.24026229981868802
-0.46068408547938966,-0.24026237094621603
-0.46068505701306134,-0.24026253780587958
-0.4606860075926523,-0.24026279880063758
-0.4606869281200098,-0.24026315143246646
-0.46068780978461565,-0.2402635923262692
-0.4606886441479136,-0.2402641172621791
-0.460689423224076,-0.2402647212159486
-0.46069013955643734,-0.24026539840703734
-0.4606907862888633,-0.24026614235393848
-0.46069135723137195,-0.2402669459362145
-0.4606918469193791,-0.24026780146264784
-0.46069225066600067,-0.240268700744855
-0.4606925646069116,-0.24026963517565872
-0.4606927857373321,-0.24027059581146884
-0.4606929119407867,-0.24027157345788272
-0.46069294200936145,-0.2402725587576865
-0.46069287565526507,-0.24027354228041445
-0.4606927135135836,-0.24027451461260957
-0.4606924571362015,-0.2402754664479212
-0.46032974227847817,-0.24139988250686353
-0.4603297326530278,-0.24139992670312016
-0.46032975508379553,-0.2413998877150878
-0.4603297551666768,-0.2413998875429333
-0.46172969076651255,-0.2383000301432968
-0.46172971759541587,-0.23829996968138184
-0.46342968001138013,-0.23440005590358165
-0.4634297049998686,-0.2343999966284573
-0.4634297248942687,-0.23439994614896106
-0.4642296070662596,-0.23230025544748495
-0.46422981539951286,-0.2322997502052218
-0.4650296783942298,-0.23050005846710858
-0.46502970337794913,-0.230500000273531
-0.46502972757553823,-0.23049993969053076
-0.46652966244235167,-0.2266001090368158
-0.46652970222103995,-0.22659999799404176
-0.4665297357602981,-0.2265998887410057
-0.46762969073437954,-0.2227000483783533
-0.4676297030644256,-0.2227000029320538
-0.4676297167559425,-0.2226999480191307
-0.4681296016169688,-0.22060043160282036
-0.4681298446794768,-0.22059957910028313
-0.4687296928356182,-0.21880003463185888
-0.46872970310626116,-0.21880000305918249
-0.46872971581750184,-0.218799961873531
-0.469929694184822,-0.21480003398246386
-0.46992971481318,-0.21479996609074595
-0.47112962108140366,-0.2109002707190191
-0.4711298027541825,-0.2108997343885827
-0.4721296565694085,-0.20820012908747243
-0.4721297004294691,-0.2081999999369702
-0.4721297380345168,-0.20819986538012436
-0.4724296105262264,-0.20700037541328606
-0.4724298267491467,-0.20699963289127354
-0.47372970437946577,-0.20310000000031622
-0.4750296762944939,-0.19920008425523197
-0.47502970269974754,-0.19920000012429187
-0.4750297265857486,-0.1991999133958233
-0.47602968095827325,-0.19530009134297713
-0.4760296812582705,-0.19530009007478974
-0.4760297139498327,-0.19529990668947392
-0.4764297043795119,-0.19140000000010202
-0.4768296913726147,-0.18750012681734926
-0.4768297205907368,-0.18749987355255016
-0.47732970014492754,-0.18360003302986233
-0.47732970450603074,-0.18359999713374012
-0.47732970748506615,-0.18359996972094736
-0.47772970113262037,-0.1797000316572941
-0.47772970413870214,-0.17970000040419462
-0.47772970685276783,-0.17969996784777864
-0.47802970437951414,-0.1758000000000767
-0.4783297043795141,-0.17190000000007669
-0.47862970437951413,-0.1680000000000767
-0.47892969941393565,-0.16410006455259707
-0.47892970359147596,-0.16409999928698563
-0.478929706021832,-0.16409993594973263
-0.4790297012383629,-0.16020012250502536
-0.47902971049913423,-0.16019987760768262
-0.47922970269347537,-0.15620003372085986
-0.47922970442393864,-0.15619999374136173
-0.4792297050845895,-0.1561999725021877
-0.4793297010732003,-0.15230012894636535
-0.4793297109856409,-0.15229987118061006
-0.4795297009852042,-0.14840006618912782
-0.4795297036405324,-0.1483999964964749
-0.4795297043795171,-0.1483999372078489
-0.4795297043795171,-0.14450012915827287
-0.4795297076901793,-0.14449987088418728
-0.47962970437951674,-0.14060000000002565
-0.4797297035627787,-0.1367000318528079
-0.4797297041616097,-0.13670000084657766
-0.47972970437951706,-0.13669996728743514
-0.47972970437951706,-0.13280003271256272
-0.4797297041616098,-0.13279999915343532
-0.47972970356277844,-0.13279996814718095
-0.47962970437951674,-0.12889999999997434
-0.47952970437951675,-0.12499999999997437
-0.4794297076901793,-0.12110012911581272
-0.4794297043795171,-0.12109987084172713
-0.4794297043795171,-0.11720003273026841
-0.47942970416114683,-0.11719999911802309
-0.4794297035632324,-0.11719996816488361
-0.47932970769017924,-0.11330012911581272
-0.47932970437951705,-0.11329987084172713
-0.47932970437951705,-0.10940012915827287
-0.47932970769017924,-0.10939987088418728
-0.4794297010732003,-0.10550012894636537
-0.47942971098564097,-0.10549987118061008
-0.4796296879537274,-0.1016003203029252
-0.47962974114218676,-0.10159968139025403
-0.47992969859646994,-0.09900005011979962
-0.47992970439132343,-0.09899999506097865
-0.47992970787183503,-0.09899995459990543
-0.4800296945510436,-0.0977001277701943
-0.4800297174542641,-0.09769987252126829
-0.48042970109307276,-0.09380003204288323
-0.48042970374719834,-0.09380000442664596
-0.48042970712252275,-0.09379996342662883
-0.4807296940747957,-0.08980013739632266
-0.4807297184372667,-0.08979986293699237
-0.4811296945223921,-0.08590009610701943
-0.48112970255809706,-0.08589999954975111
-0.48112970684737105,-0.08589990375370808
-0.4813297043795167,-0.07810000000002564
-0.48137969777446254,-0.0761502575971401
-0.48137972414280444,-0.07614974307730293
-0.48152970214986784,-0.07420002898547846
-0.4815297037736785,-0.0742000061538511
-0.4815297061848954,-0.07419996479515
-0.48172969608915767,-0.07030016166203433
-0.4817296992016967,-0.07029999880050941
-0.481729692061446,-0.07029983986503792
-0.481429714246591,-0.06640012827192238
-0.4814296977906897,-0.0663998715178405
-0.48122970618946576,-0.06250003529397333
-0.48122970376193086,-0.06249999366806558
-0.48122970215671174,-0.06249997110349245
-0.480929714246591,-0.05860012827192238
-0.4809296977906897,-0.0585998715178405
-0.480729724223947,-0.05470038696635722
-0.48072971431150635,-0.05469961265243076
-0.4808297035632326,-0.05080003183510527
-0.4808297041611466,-0.05080000088198988
-0.48082970437951705,-0.05079996726972946
-0.48082970437951705,-0.04300012915827286
-0.48082970769017924,-0.042999870884187275
-0.48092970437951676,-0.039100000000025635
-0.4810297012383629,-0.0352001225050254
-0.48102971049913423,-0.03519987760768265
-0.4812297040577945,-0.03120000643447643
-0.48122970470946386,-0.03119999356606387
-0.4814297025259541,-0.027300036144504856
-0.4814297044673006,-0.027299992104991608
-0.4814297051048966,-0.027299971710212426
-0.4817297010732003,-0.015600128946365387
-0.48172971098564094,-0.01559987118061009
-0.4819297025262763,-0.011700036138221459
-0.48192970446684646,-0.011699992117569984
-0.48192970510505806,-0.011699971703915079
-0.48202970356323266,-0.00780003183510527
-0.48202970416114665,-0.007800000881989886
-0.4820297043795171,-0.0077999672697294615
-0.4820297043795171,0.007799903415073549
-0.4820297025333548,0.007799999704537855
-0.4820296969545704,0.007800096524345394
-0.48172970685866084,0.011699967771169127
-0.48172970412494576,0.011700000557249176
-0.48172970114046026,0.011700031580854904
-0.48132970437951184,0.015600000000102029
-0.4809297174542641,0.01949987252126828
-0.4809296945510436,0.01950012777019428
-0.48062971165135665,0.023399905466123944
-0.4806297027512671,0.023399998288344572
-0.48062968973217324,0.023400095207811625
-0.48002974497559936,0.027299736125541738
-0.48002967781409633,0.027300265654257423
-0.4799297092317992,0.02829995147722958
-0.4799297035479727,0.02830000324914225
-0.47992969817068004,0.028300045014137163
-0.47952971312973824,0.031199936560964918
-0.47952969643635074,0.03120006354539275
-0.47902970750682905,0.03519997498156664


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.4372061246695447,0.19530011527124197
-0.43680614994872835,0.19919986879920165
-0.4368061326959365,0.19919999941716204
-0.4368061078881462,0.19920012871849116
-0.43660614665514436,0.2000999542669997
-0.4366061363078022,0.20009999865665914
-0.4366061240959582,0.20010004648615407
-0.43580617594314364,0.20309985205920866
-0.43580610206377596,0.20310014919008576
-0.4349061364922054,0.20700000000022484
-0.43400616063107744,0.21089989539844595
-0.4340061341233268,0.21089999899477693
-0.43400610244161136,0.2109001021520211
-0.43270660131891725,0.21479860552010357
-0.4327063440756206,0.21479954183189898
-0.4327061885375993,0.21480050030037307
-0.432706136492231,0.21480146991120816
-0.432706136492231,0.21509988961752166
-0.43270612596816055,0.21509999856584164
-0.43270609561908646,0.2151001007708681
-0.43270609534604204,0.2151001014941279
-0.43120616709343496,0.2187999245172251
-0.43120610725322556,0.2188000760215997
-0.42970614594440437,0.22269997542453496
-0.4288061530538517,0.2249999576760393
-0.428806135463232,0.22500000133366094
-0.42880611892669895,0.22500004014999678
-0.4281061996847207,0.22659985556023268
-0.4281061316423521,0.22659999742501621
-0.4281060538458749,0.2266001343006116
-0.42570619032783025,0.23049991251743426
-0.42570619009783134,0.2304999128728639
-0.4257060680212084,0.23050007606817255
-0.4257060678071547,0.23050007631713523
-0.4248063252863707,0.23149979022911746
-0.4248059611227702,0.23150022111836424
-0.4225061759168106,0.23439995029109587
-0.42250613593547753,0.23439999927693586
-0.4225060942105659,0.23440004756725344
-0.42090627529060104,0.23619984385221385
-0.42090600504017084,0.23620016238231067
-0.41920615209556256,0.23829998072565028
-0.41920613614821745,0.23830000020622186
-0.4192061207170993,0.23830001864370376
-0.41590633324621457,0.24219976747293118
-0.4159059558034127,0.24220024522086772
-0.41310618736292454,0.24599993096153025
-0.4131061862673813,0.24599993239085927
-0.4131060766880387,0.2460000597891095
-0.413106076283683,0.24600006020896212
-0.41300688847833605,0.2460992480143091
-0.4130061853147538,0.24610003856368526
-0.4130055791305274,0.24610090571305143
-0.41060617097248103,0.24999994396987668
-0.4106061368671636,0.24999999762885583
-0.41060609750886495,0.25000005569083816
-0.40920625964813234,0.2519998240633133
-0.40920602181238475,0.25200018157671256
-0.4080061527542056,0.25389997425216293
-0.40550620269182286,0.25779989672891973
-0.4055062013845702,0.2577998986515683
-0.40550605110232074,0.2578000853300809
-0.4055060500171242,0.257800086475521
-0.4053063682523659,0.25799976824027926
-0.4053059220879738,0.25800024790529474
-0.4021061916241018,0.2616999362541467
-0.4021060736819826,0.26170005376486716
-0.4021060714934732,0.2617000557136809
-0.4014062042053649,0.26229994196063094
-0.40140606993434186,0.26230005936288975
-0.39770632947576595,0.265599827879998
-0.39770595364182576,0.26560018285081943
-0.3975061907363228,0.2657999457563224
-0.397506136639085,0.26579999805133686
-0.3975060775834021,0.2658000513568698
-0.39360637004274973,0.26919979639231034
-0.3936059174001713,0.2692002190924739
-0.39330618357460584,0.2694999529180394
-0.39330613573786166,0.26949999936850666
-0.39330608681158324,0.2695000441610249
-0.38970616293605026,0.2726999764948319
-0.388906249820875,0.2733999008378903
-0.38890602652011336,0.27340010287757616
-0.38580616007725366,0.27629997793702554
-0.385806112594298,0.276300021725836
-0.3847063548158024,0.27729980152446837
-0.3847059315475401,0.2773002122645481
-0.3819061877860327,0.2801999468746808
-0.38190613550089675,0.28019999928932426
-0.3819060820088686,0.2802000495307718
-0.3808063548158024,0.2811998015244684
-0.3808059315475401,0.2812002122645481
-0.3780061535277835,0.2840999823564389
-0.3780061404966989,0.2840999957074667
-0.37690613649109816,0.28520000000154694
-0.37410613649193813,0.2880000000007071
-0.3730061971055212,0.28909993938712397
-0.373006137128388,0.2890999971358558
-0.37300606957498594,0.28910005735809857
-0.3702061603701206,0.29149997953369744
-0.37020611233169953,0.29150002013424464
-0.3684061936974375,0.29299995232946296
-0.36840613605017164,0.29299999878441574
-0.36840607594653846,0.2930000440337402
-0.36620615508393617,0.2945999864792691
-0.36620615436111154,0.2945999869993707
-0.36290615557171324,0.2968999867026978
-0.3629061366965018,0.296899999714648
-0.36290611686559304,0.29690001308496045
-0.3623062671469429,0.29729991289739394
-0.36230600893427906,0.2973000915805812
-0.3584062776816856,0.30009989863372516
-0.3584059992946496,0.30010010670971904
-0.3575061629394465,0.30079997943043263
-0.3575061340099883,0.30080000158959463
-0.35750611184216646,0.30080001807722073
-0.3545061665348686,0.3029999779692391
-0.3545061060903842,0.3030000215351586
-0.3521064982038931,0.30469974378808984
-0.35210580152414894,0.3047002903061278
-0.35060616271498496,0.3059999772740698
-0.35060613826152714,0.30599999814113643
-0.3506061075800401,0.30600002349163097
-0.34740673424868257,0.308599514323359
-0.34740615917816337,0.3086000235308103
-0.34740562931698,0.308600579629234
-0.34670614331661376,0.3093999922010811
-0.34670612968521886,0.30940000781583277
-0.34400615793036854,0.31249997538621654
-0.34400613639022154,0.31249999976054943
-0.3440061142766238,0.3125000240672988
-0.34280620152556224,0.31379992954761543
-0.3428060729643006,0.313800071814561
-0.34050616138626144,0.3163999718593009
-0.34050613273471986,0.31640000371159127
-0.3405061143560004,0.3164000235201415
-0.33890619015971407,0.3180999429786958
-0.3389060838180631,0.3181000579419714
-0.336906193751297,0.32029993701541404
-0.33690613445699386,0.3202999998259345
-0.3369060756407115,0.3203000576492381
-0.3350061667449114,0.32209997133999607
-0.33500610571662703,0.32210002809990557
-0.33270621658040184,0.32419992687645893
-0.3327061360240431,0.3241999969660543
-0.33270604847116997,0.32420006601629575
-0.33110616226976364,0.3253999806673506
-0.3311061314152593,0.32540000346704495
-0.3311061152333544,0.3254000151055075
-0.3273067568733373,0.3280995592034143
-0.32730615709001215,0.3281000243776119
-0.32730559835831674,0.32810053813432843
-0.3272062017012593,0.32819993479138587
-0.3272060620677015,0.32820005340877195
-0.3272060612810462,0.32820005399828683
-0.32330616836861514,0.330999977114904
-0.32330613631761307,0.3309999997076245
-0.32330610382124153,0.33100002178119486
-0.32180634568361893,0.33199986053960995
-0.32180593535799634,0.33200015085117607
-0.31940616719416054,0.33379997697405284
-0.3194061342593314,0.3338000012418526
-0.3194061071290364,0.3338000205547569
-0.3164065670587626,0.3358996986039485
-0.3164057436730257,0.33590034917307593
-0.31550619557948645,0.3366999474784442
-0.3155061375471661,0.33669999727692346
-0.3155060718085459,0.3367000497571732
-0.3116062231640374,0.33969993332987214
-0.3116062216324382,0.3396999344502303
-0.31160604002143405,0.3397000482061261
-0.31160603903955286,0.33970004872695714
-0.31140739433357056,0.33979937107994823
-0.31140658521298353,0.3397998289839803
-0.31140582729130756,0.3398003674140686
-0.3114051285530927,0.3398009806979621
-0.3077061809563078,0.3433999567380772
-0.30770609262430976,0.34340004386833545
-0.30730613649193805,0.3438000000007071
-0.3038061364919381,0.3473000000007071
-0.3034061584857453,0.34769997800689983
-0.30340613810496614,0.34769999810964597
-0.3034061120797237,0.3477000230566879
-0.29980659563841616,0.35109956636236733
-0.2998057419647018,0.3511004931597624
-0.2994062151664267,0.3515999016576062
-0.29940621369623954,0.3515999033940793
-0.2994060398853309,0.35160007720499004
-0.29940603814881495,0.3516000786752135
-0.29590652823705477,0.3543996866046216
-0.29590578175157156,0.3544003547410736
-0.29480620276209324,0.35549993373055194
-0.2948062017280472,0.35549993472266544
-0.29480606189991043,0.35550005321007877
-0.2948060596882927,0.35550005486047054
-0.2920061624447563,0.35749998146299655
-0.28930615713497165,0.3593999854741438
-0.289306141823876,0.35939999612152096
-0.2893061100043653,0.3594000176591123
-0.2881062025982112,0.36019995592988174
-0.2881060711686003,0.36020004522457594
-0.28420639426145655,0.3628998215449062
-0.28420589167770405,0.36290019585210215
-0.2837061734044197,0.3632999704707297
-0.2837061343530603,0.3633000010488771
-0.283706100289033,0.3633000266205045
-0.2803061565687914,0.36579998523832913
-0.28030613877003135,0.365799998175375
-0.280306113688101,0.3658000159634116
-0.278306350128586,0.36719985045507225
-0.2783059318125353,0.36720016158971813
-0.2764062075916055,0.3686999438693995
-0.2764061359392275,0.3686999981466176
-0.2764060605845409,0.36870005060566197
-0.2728061364917857,0.37110000000083204
-0.2725063916806621,0.3712998298749145
-0.2725058933949677,0.3713001869983873
-0.2686061774411082,0.37429996850135616
-0.26860613495106944,0.37430000042119915
-0.26860609538933056,0.374300028772551
-0.26760643574487464,0.3749997905236701
-0.2676058550784362,0.3750002328946454
-0.26470619759137154,0.37739994943566446
-0.2647061374912808,0.37739999742561453
-0.26470607003226093,0.37740004747192185
-0.2626064111397516,0.37889980382371424
-0.2626058772050181,0.37890021607314583
-0.26080618040238707,0.38039996340867166
-0.26080613737230507,0.3803999983564205
-0.2608060893962424,0.3804000353224915
-0.25760615899509665,0.3827999831233508
-0.25760613349152267,0.38280000200467695
-0.2576061165355024,0.38280001425532073
-0.25690616599624727,0.38329997892621726
-0.25690613674202434,0.38329999947040283
-0.2569061059011508,0.3833000203945886
-0.25300613649178566,0.3859000000008321
-0.2518062405536748,0.3866999306262393
-0.2518061331987031,0.3866999979906825
-0.25180602707455174,0.3867000567357008
-0.2491062031411862,0.3880999654418904
-0.24910613794719788,0.38809999788650285
-0.24910606563054405,0.3881000308890826
-0.24520616911278056,0.38979998578144104
-0.24520613457015414,0.3898000005166003
-0.2452061052820186,0.389800012484762
-0.2432062373461855,0.3905999596590952
-0.24320613462565463,0.3905999897808016
-0.24320602750145298,0.390600000001
-0.241215194492231,0.390600000001
-0.2412143066529739,0.3906000436177458
-0.24121342736409418,0.39060017404793007
-0.24121256509362443,0.39060039003543895
-0.24121172814570063,0.3906006895001945
-0.24121092458058882,0.3906010695581875
-0.2412101621370603,0.39060152654925173
-0.24120944815786305,0.3906020560723134
-0.241208789519007,0.390602653027776
-0.24120819256354445,0.39060331166663204
-0.24120766304048277,0.3906040256458293
-0.24120720604941853,0.39060478808935784
-0.2412068259914255,0.3906055916544696
-0.24120652652666993,0.3906064286023934
-0.2412063105391611,0.39060729087286317
-0.2412061801089768,0.3906081701617429
-0.241206136492231,0.390609058001
-0.241206136492231,0.39159989224586556
-0.24120612683000614,0.3915999937123489
-0.24120603769949414,0.39160004559728756
-0.2373061583119033,0.39339998993002184
-0.23730615824725576,0.3933999899558997
-0.23490638439864125,0.3944998863768704
-0.23490589586898256,0.3945001283329992
-0.23340619466477167,0.39529996897524494
-0.2334061346991934,0.3952999998442362
-0.23340607802474975,0.3953000269856311
-0.22950614579513942,0.3970999957069898
-0.229506127197897,0.39710000431586473
-0.22670640226530772,0.3983998766059954
-0.22670587924892188,0.39840014031512583
-0.22560622396586127,0.3989999522877044
-0.2256061360976519,0.3989999977369592
-0.2256060445631613,0.3990000400723008
-0.22170616252734168,0.400699988652017
-0.22170614863968136,0.40069999460225575
-0.2182600238979533,0.4021137897829383
-0.21825924318910314,0.402114154370671
-0.2179073517022776,0.40229936041636866
-0.2179065702376695,0.4022998231647049
-0.21790583904007885,0.40230036184182516
-0.21790516546024222,0.402300971032403
-0.2178062149692668,0.4023999215233783
-0.21780613056017306,0.402399990898077
-0.21780603175238258,0.4024000322010206
-0.21780603073705246,0.4024000325407935
-0.2139061364915251,0.4036000000009558
-0.21000633629058477,0.40479993852432206
-0.21000593974126538,0.40480007062925527
-0.20610622839418113,0.4061999670102599
-0.20610613576388218,0.40619999151645236
-0.2061060372420816,0.406200000001
-0.2059076814678494,0.406200000001
-0.20590666345634548,0.4062000573889887
-0.20590565834429678,0.40620022882577855
-0.20590467886770658,0.406200512139055
-0.20220622926300996,0.40749996740557
-0.20220613594333467,0.40749999793431035
-0.202206041168895,0.4075000244426569
-0.19830644699749855,0.40849992038404065
-0.19830583239031668,0.4085001013680255
-0.19440625259432542,0.4097999613000226
-0.19440602147676456,0.4098000418245064
-0.19330617817332724,0.41019998484393816
-0.19330613336405572,0.4102000006431324
-0.19330609728230064,0.41020001260392086
-0.19050622710185083,0.4110999708762083
-0.19050613627106758,0.41109999797971747
-0.19050604343648195,0.41110002147519914
-0.18660624330865075,0.4119999753508525
-0.1866060303021397,0.4120000272290045
-0.18270627148896024,0.41299996538622996
-0.18270600262282563,0.4130000387524215
-0.17890623999282942,0.41409997004005206
-0.17890613371650524,0.4140999902414794
-0.17890602982329223,0.414100000001
-0.17880725158211114,0.414100000001
-0.1788061448461086,0.41410006786755155
-0.17880505469441957,0.4141002704502337
-0.17480618436347511,0.41509998803296977
-0.17480613433647202,0.4150999999621452
-0.1748060902028,0.4151000094960836
-0.17090624509300334,0.41589997772373416
-0.1709060284676455,0.415900024929546
-0.16700616257730233,0.4167999939811637
-0.16700613829788827,0.4167999994331486
-0.16700610841855684,0.4168000057595181
-0.16310639513431155,0.4175999469460299
-0.1631058813780766,0.4176000680312094
-0.16160628565405497,0.4179999602242819
-0.1616061353014037,0.4179999948768588
-0.16160598349495697,0.418000019125542
-0.1592061506680715,0.4182999982289027
-0.15920612232032322,0.4183000018177912
-0.15530613649135816,0.4188000000009919
-0.1514061661840256,0.41929999619423963
-0.1514061339145696,0.4193000001147308
-0.15140610927134335,0.41930000279278856
-0.147506136491333,0.4197000000009948
-0.14360613649133303,0.42010000000099473
-0.139706136491333,0.42050000000099474
-0.13580616495013081,0.4208999970821437
-0.1358061368546011,0.4208999997845144
-0.1358061075874196,0.420900002224373
-0.13190625135253647,0.42119999116551793
-0.13190602189195968,0.42120001175477667
-0.12800617944014664,0.4215999955959882
-0.128006093466327,0.4216000035864121
-0.12440623064577896,0.4218999921547911
-0.12440613572922057,0.421899998073915
-0.12440604269193387,0.421900000001
-0.12410659978888733,0.421900000001
-0.12410567561142365,0.42190004727072905
-0.12020616529676581,0.4222999970465914
-0.12020614047065133,0.42229999943256546
-0.12020610361295522,0.4223000024668735
-0.11620614512668818,0.4225999993533435
-0.11620612785715247,0.42260000066516284
-0.11230625135253643,0.4228999911655179
-0.11230602189195964,0.42290001175477665
-0.10840616484015428,0.42329999709342336
-0.1084061370748111,0.4232999997647191
-0.10840610747719297,0.423300002232852
-0.10450616254825536,0.4235999979966164
-0.1045061420233501,0.4235999994563704
-0.10450610484321043,0.4236000016239767
-0.1006062519925656,0.42379999407785596
-0.10060602117890209,0.4238000088711821
-0.09670616254825536,0.4240999979966164
-0.0967061420233501,0.4240999994563704
-0.09670610484321043,0.4241000016239767
-0.09280613649128219,0.4243000000009987
-0.08890613649128218,0.4245000000009987
-0.08500616896138519,0.42469999833586525
-0.08500612943910608,0.42470000007828124
-0.08500611103699872,0.42470000065367297
-0.08110625240987077,0.4247999970287275
-0.08110602068674537,0.4248000059396929
-0.07720616896138519,0.4249999983358652
-0.07720612943910608,0.4250000000782812
-0.07720611103699872,0.42500000065367294
-0.07330613649125661,0.4251000000009996
-0.06940613649125661,0.42520000000099967
-0.05380613939158396,0.4255999999266323
-0.04980616793615637,0.4256999992148772
-0.04980613018108232,0.4256999998964167
-0.049806111345053715,0.425700000001
-0.04590638790852557,0.425700000001
-0.04590588546108783,0.42570001394712065
-0.044106200896918704,0.42579999642290783
-0.04410613313728061,0.42579999921999323
-0.044106075317782156,0.425800000001
-0.04200625260036828,0.425800000001
-0.042006020420270296,0.4258000029771788
-0.030306136491256616,0.4261000000009996
-0.026406136491256615,0.42620000000099967
-0.014706165109970887,0.42649999926718646
-0.014706137284114523,0.4264999998046919
-0.014706107067764396,0.42650000000099997
0.032193834085304567,0.42650000000099997
0.03219386430164389,0.426499999804692
0.032193892127511295,0.4264999992671864
0.03609374743780833,0.4264000029771788
0.03609397961790631,0.426400000001
0.05169383408530457,0.426400000001
0.051693864301643896,0.426399999804692
0.0516938921275113,0.4263999992671864
0.05559374743780833,0.4263000029771788
0.05559397961790631,0.426300000001
0.06339383408530458,0.426300000001
0.0633938643016439,0.426299999804692
0.0633938921275113,0.4262999992671864
0.06729386350879465,0.42620000000099967
0.07119386060845627,0.4261000000753673
0.07519386060830355,0.42600000007351196
0.07909385384155655,0.42590000024887753
0.08269373777603654,0.4258000034935763
0.08269398929007969,0.425800000001
0.08299380706065462,0.425800000001
0.0829938603591919,0.425799999336677
0.08299392301068288,0.4257999969496211
0.08689386350882022,0.4256000000009987
0.09469386350882023,0.4252000000009987
0.0985937477042834,0.4250000059396929
0.0985939794274088,0.4249999970287275
0.10249383805454519,0.4249000006536727
0.10249385645663109,0.4249000000782817
0.10249389597892845,0.42489999833586495
0.10639386350882023,0.4247000000009987
0.11029386350882023,0.4245000000009987
0.11419386350882023,0.4243000000009987
0.11809383186075006,0.42410000162397665
0.11809386904087517,0.4240999994563712
0.11809388956580609,0.42409999799661546
0.12199380664782657,0.4238000043749216
0.12199386260002157,0.42379999936147444
0.12199392090710882,0.42379999264224666
0.1297938398523414,0.42280000303388354
0.12979386278225902,0.42279999997133066
0.12979388780295878,0.42279999635688276
0.13379381044867233,0.4222000079600257
0.13379386089757053,0.4221999997804798
0.1337939186062906,0.4221999889815155
0.1352937202865254,0.4219000286454685
0.13529400758045046,0.4218999759890668
0.13769380766888115,0.42150000930766174
0.13769391946093318,0.4214999913929865
0.14549383512402078,0.4203000043678961
0.14549386441247064,0.4202999996716763
0.14549389084555445,0.42029999509441346
0.1493938365496747,0.41960000483982773
0.14939386228722698,0.4196000000594233
0.14939389152649324,0.4195999942537953
0.15329378966420512,0.4188000151486237
0.15329386261928704,0.4187999989136693
0.15329393676634065,0.4187999797920521
0.1561937418280815,0.41800003356812354
0.15619386268134003,0.41799999657591674
0.156193980420315,0.4179999532364586
0.15719361636560658,0.41760009885834204
0.15719411603124842,0.4175999158268943
0.16109376360196084,0.4163000333033235
0.16109396416344665,0.41629996903037625
0.1649938368954177,0.4151000081897698
0.1649938663534721,0.41509999892711613
0.16499388704447351,0.4150999921558193
0.16799376024016283,0.41410003442392285
0.16799386184284865,0.41409999782068
0.16799396368163297,0.4140999554798215
0.16889346392773688,0.4137001775926642
0.1688942783388578,0.41369986172435785
0.17279366221707654,0.4124000670982849
0.17279406772200637,0.4123999424024336
0.17669381247662158,0.41130001439472164
0.1766938633025374,0.4112999994146721
0.1766939138353571,0.41129998322552475
0.17999371149770357,0.41020005067140924
0.17999386050404198,0.41019999507331556
0.1799940076242914,0.41019992794335686
0.18059309668103937,0.40990038341498286
0.18059387812123673,0.4099000377550348
0.18059468865561265,0.40989976726731386
0.18449375929434086,0.40880002939485205
0.1844939683965929,0.4087999731067185
0.1883937605626977,0.4078000263974609
0.1883938632441941,0.40779999748505047
0.18839396307936523,0.40779996425777154
0.1922937371887514,0.4064000453467098
0.192293860948625,0.4063999967345282
0.19229398451026825,0.40639993950036846
0.1926933225239455,0.4062002704935298
0.1926944356549638,0.4061998038366475
0.19619369708784373,0.4050000570596602
0.196194032020426,0.404999949447547
0.20019378145375832,0.40380002461754727
0.20019386286133317,0.40379999850709214
0.20019394358843468,0.40379996920120004
0.20409377234058368,0.4023000350657581
0.20409386288228476,0.4022999979813818
0.2040939511145117,0.40229995732139157
0.207993863509207,0.400400000000899
0.21189375043853467,0.3985000550866112
0.21189375117094664,0.3985000547042775
0.21189385551545628,0.3984999886778517
0.21189395206439807,0.3984999114388706
0.21189395219267917,0.39849991131750406
0.21199295915513836,0.39840090435504477
0.21199358521003414,0.3984003342679137
0.21199426176211864,0.3983998251300675
0.21199498289956265,0.39839938139044073
0.21579379230596754,0.39630003935005914
0.21579393540779568,0.3962999619369409
0.21919380978111727,0.39450002844518245
0.21919386344829017,0.39449999910422434
0.21919391530654464,0.39449996892250083
0.2196936829749682,0.39420010832144664
0.2196940488813238,0.39419990018514467
0.22359385500677884,0.3921000045791305
0.22359387202142134,0.39209999544078505
0.22639378893408899,0.3906000399518559
0.22639386231257191,0.39059999885986507
0.22639393527047863,0.39059995433464284
0.22749366048077274,0.38990012920081935
0.2274940731116698,0.3898998817636144
0.23139383783928338,0.3877000144813708
0.231393889272924,0.3876999856877245
0.23319377631425275,0.38670004844254185
0.23319394066531404,0.38669993754122634
0.23529385228691288,0.38500000908564636
0.2379938100668196,0.3828000435465808
0.23799390918210175,0.38279995805825623
0.23799391205534354,0.3827999555003299
0.2391938335231821,0.3817000274881445
0.2421937830939746,0.37890007505517603
0.24219394572444466,0.3788999269207374
0.24309384138261503,0.37810001966903034
0.2430938610748414,0.37810000193305154
0.24309388734681184,0.3780999776080591
0.24639383682836954,0.37500002506477764
0.24639386509105363,0.37499999808165135
0.24639388764711495,0.37499997586306827
0.24699368065936447,0.3744001828508188
0.24699405649330472,0.3743998278799973
0.25069381471736246,0.3711000435179998
0.25069386396360244,0.37109999830255874
0.25069390868130265,0.37109995482888053
0.2508934986983213,0.37090036481186195
0.2508942673842558,0.37089967897204434
0.2547937638590006,0.36780007921006763
0.25479396534629006,0.3677999236231092
0.255593863509369,0.36720000000080005
0.258793863509369,0.36480000000080004
0.26079383919395777,0.36330001823735847
0.2607938670902687,0.3632999970211218
0.2607938837115291,0.36329998405172664
0.2626937753890164,0.36180006956949984
0.26269395332698237,0.36179993263759
0.26589377926028507,0.359400063187613
0.26589394920472637,0.3593999387898308
0.26659385458589546,0.35890000637471003
0.27049373595185777,0.356100091580552
0.27049399416448094,0.35609991289739396
0.27139376245823166,0.35550006736822676
0.271393763389075,0.3555000667109464
0.27139394733070765,0.3554999133602511
0.27139394779829823,0.35549991290225785
0.27439381188076134,0.35240005335037927
0.2743939160057375,0.35239994750444575
0.27519379275184025,0.351600070758343
0.2751938624538349,0.3515999979062904
0.2751939272398068,0.35159992393547973
0.27829360736470216,0.34790030572189495
0.27829414553399673,0.3478997179761865
0.27849382043121906,0.3477000430789642
0.27849386260448583,0.3476999997555871
0.27849390449673916,0.34769995432918765
0.281993755290565,0.3438001205874959
0.2819938584805667,0.3437999969825653
0.2819939537728334,0.3437998646057063
0.2821935104260705,0.34350052962585054
0.2821942871935912,0.34349952496094416
0.285493417323046,0.33980050027034336
0.2854938807281736,0.33980001780754654
0.28549437847679926,0.33979957086127655
0.28609382009717077,0.3393000361776336
0.28609386558823563,0.33929999729648647
0.28609390265584556,0.3392999640283688
0.289792925234096,0.3359008621997062
0.28979357235843484,0.33590032090382804
0.2897942670376187,0.33589984216384733
0.2897950032452188,0.33589943013289314
0.2899937776986881,0.3358000429061585
0.2899937783270388,0.33580004257516494
0.28999385940064437,0.3357999930699251
0.2899939347425446,0.33579993785335815
0.28999393601560075,0.33579993679024256
0.29389371918204554,0.332400125824624
0.29389401302495033,0.33239988038833557
0.2943938337479775,0.3320000238099139
0.2943938671744841,0.3319999966042474
0.2943938887113971,0.33199997850495516
0.2977938240171051,0.32910003368538066
0.2977939033851708,0.3290999667709669
0.2989938446692622,0.32810001570089076
0.2989938821784295,0.3280999840975288
0.30169384394277055,0.3258000166686457
0.30169388317034007,0.3257999834441949
0.3035937954053158,0.3242000573515838
0.3035939216518053,0.3241999331370323
0.3055938376706414,0.32190002971537085
0.30559386523494525,0.3218999974541777
0.3055938864115087,0.3218999718135986
0.30689380422567236,0.32030007296539703
0.3068938630064608,0.32029999747053556
0.30689391562188467,0.3202999238364479
0.3094933881321416,0.3165006947829956
0.3094938935518124,0.3165000249264902
0.30949445879209003,0.31649940471667903
0.30959370627550137,0.3164001572332677
0.30959371161974214,0.31640015133680666
0.30959385999532174,0.31639999536849145
0.3095938945110906,0.3163999510948017
0.30959391495726385,0.31639992200837064
0.31219379652899526,0.31250010047146337
0.3121939331451679,0.3124999013501689
0.31339383162712264,0.3108000451673997
0.3133938640962844,0.31079999795658675
0.31339389210431673,0.31079995506600183
0.3147932794135402,0.30860091786579363
0.31479391387436134,0.30860004125337054
0.3147946483459963,0.30859924655764803
0.31729382482072493,0.3062000371419086
0.3172939026352793,0.3061999633202674
0.3188936562601405,0.30470019429696
0.318894082526739,0.3046998190734088
0.3211936787643006,0.3028001526162927
0.3211940560652939,0.3027998573667816
0.32389383048816883,0.30080002446094833
0.32389389608128816,0.3007999749454777
0.3251938309181688,0.29980002507095416
0.32889375596195125,0.29690008429470854
0.3288938608653049,0.29689999683877
0.32889396004896276,0.29689990346122047
0.3290934986983213,0.29670036481186196
0.3290942673842558,0.29669967897204436
0.33299383305044844,0.29360002421173736
0.33299385862071046,0.2936000035257128
0.33299389761794496,0.2935999707648806
0.33369383654737844,0.29300002311108053
0.3336938696984963,0.292999994241876
0.33369388356049007,0.29299998182947734
0.33689372415403857,0.29010012629157406
0.33689400798669566,0.2900998796030296
0.33809378419472375,0.2891000660963395
0.338093862811837,0.28909999748610987
0.3380939356793025,0.28909992783088073
0.340793735461196,0.28640012804898723
0.34079399657324944,0.2863998771726098
0.3420938296727314,0.28520003123462645
0.3420938643240254,0.2851999985901003
0.34209389496430276,0.2851999685458805
0.344693834645876,0.2826000288643073
0.3446938617071958,0.2826000013107406
0.3446938927779966,0.2825999684807631
0.34599374940923483,0.2812001228778911
0.34599398207945803,0.2811998814307252
0.3485938635094761,0.2786000000007071
0.3498938007216468,0.27730006278853647
0.3498939275161189,0.27729993845585854
0.3524938315069036,0.27480003077241166
0.3524938949026359,0.2747999686075473
0.35389373013038344,0.2734001333797998
0.35389400232555124,0.2733998722899192
0.3563938445964088,0.2711000174007302
0.35639388222380786,0.271099982387219
0.35809380648746486,0.26950005366848306
0.3580939214507404,0.2694999473268321
0.36029384070968296,0.2675000207277934
0.36029385824657684,0.2675000045658869
0.36229376544675945,0.2656000931602883
0.3622939643107983,0.26559990981005244
0.3641938355674293,0.26390002500148796
0.3641938630212323,0.26390000002526837
0.3641938908751551,0.2638999738248407
0.3664937752221346,0.26170008444946885
0.36649386138088547,0.26169999746733835
0.3664939419539618,0.261699906847886
0.36809385008648965,0.2598000159405092
0.36809387700578194,0.25979998412270533
0.3697938055178283,0.2578000682261801
0.36979391026210723,0.25779992349645514
0.3719937703229863,0.25420015248774397
0.3719939626382694,0.25419985130755224
0.37219382845061705,0.25390005258903087
0.3721938635759409,0.25389999827380527
0.37219389485506144,0.25389994684955974
0.3744938314264528,0.2500000544024178
0.37449389634828895,0.24999994605128345
0.37589383569752194,0.24770004569182916
0.375893891859401,0.2476999546408756
0.37689363946557103,0.2461003584710035
0.37689411996582206,0.24609966395447538
0.3797925905072212,0.242301668072642
0.37979312002122856,0.2423010360801211
0.3797937048087763,0.2423004548545586
0.3797943400246342,0.2422999292116719
0.37979502040575075,0.24229946350665077
0.3797957403148598,0.2422990615980726
0.37999377125149614,0.2422000461297545
0.37999385831263144,0.24219999226460032
0.37999393250695845,0.24219992521748623
0.3799939332532627,0.24219992444493957
0.3835927400249818,0.23830121710891047
0.3835933220687995,0.23830064113025395
0.38359395375037564,0.23830012006902457
0.3835946299073362,0.23829965818355922
0.38359534501383513,0.23829925924858497
0.3837937668637534,0.23820004832362582
0.38379385769864394,0.23819999163692704
0.38379393487991476,0.2381999202337486
0.387193695865756,0.23440018736722015
0.38719404128835,0.23439982222183325
0.3876938273867003,0.23390003612348292
0.3876938615046041,0.23390000122710064
0.38769389945907023,0.23389996057212156
0.3907938442324773,0.2305000211432235
0.3907938825178852,0.23049997861624946
0.39159383981235213,0.22960002665997417
0.3915938626979344,0.22960000050168203
0.39159388692632036,0.22959997190050044
0.3940938026427753,0.2266000730407545
0.39409386186196316,0.22659999886561982
0.3940939180894252,0.22659992202937787
0.3954938496459647,0.22460001980574998
0.3954938771609965,0.22459998004851534
0.3967938315733758,0.22270004667657634
0.396793896026158,0.2226999537269934
0.39939341226874175,0.2190006421510089
0.3993938894894197,0.21900002183739975
0.39939441847590795,0.2189994450342753
0.3995937866893279,0.21880007682085534
0.3995937869130334,0.2188000765861521
0.3995939241271013,0.21879991018641123
0.39959392426819484,0.2187999099878232
0.40229370649744034,0.2148002326111633
0.4022940346206368,0.21479977755621213
0.40329384698419213,0.21350002148359015
0.4032938624503424,0.21350000112666323
0.4032938804076715,0.213499976876881
0.4051938462220509,0.21090002365720398
0.405193880949779,0.21089997645631667
0.40719382983007,0.20820004546792378
0.407193863496695,0.20819999881039303
0.40719389435993864,0.2081999537250484
0.4079937343941351,0.20700019367375358
0.40799400240181694,0.20699981321447344
0.41089382890972376,0.20310004653142635
0.41089386267456346,0.2030999998880939
0.410893895889691,0.20309995143041978
0.4110937693337935,0.20280014126426604
0.4110939629129088,0.20279986236520675
0.4136937778766596,0.1992001185692441
0.41369385963766864,0.19919999729658255
0.41369393306057345,0.19919987159876829
0.4149938495633529,0.1968000257474832
0.4157938119619433,0.19530009665239725
0.41579389566952496,0.1952998954809437
0.41699383253914524,0.1914001006546776
0.4169938968120925,0.1913999000931918
0.41829385214398057,0.18750003409752786
0.41829387433287124,0.1874999657269973
0.4188938536750933,0.1856000311432938
0.4188938728942026,0.1855999687187015
0.4194937360532105,0.18360042485534192
0.4194940318663568,0.1835995896310144
0.42109353633205754,0.17970079749586879
0.4210938997289534,0.1797000190501938
0.4210943352386394,0.17969927853261386
0.4227937978990987,0.17710010034602902
0.4227939317529902,0.17709990142677068
0.4236938291115084,0.1758000496866889
0.4236938621800306,0.17580000053236952
0.42369389579599886,0.17579994753515962
0.42609377722404396,0.17190014021458622
0.42609395483351054,0.17189986301469046
0.42669375107768187,0.17100016864843348
0.4266939833727955,0.17099983655074577
0.4288938400929568,0.16800003193234408
0.4288938624331075,0.16800000090322498
0.4288938865396056,0.16799996613290114
0.4305938047473644,0.16550008641560873
0.430593924249838,0.16549991496422392
0.43159379329792064,0.16410009829690822
0.43159386083880086,0.16409999819956086
0.43159392281789716,0.16409989486312643
0.43379383131398586,0.16020005707460547
0.4337938965276623,0.1601999433981675
0.4344938431350103,0.15900003492842812
0.4360938327305767,0.15620005386385202
0.4360938950241021,0.15619994656292543
0.43839384137950727,0.1523000375254993
0.4383938849138114,0.1522999620567327
0.44059385918607746,0.1484000076649886
0.44059386784807886,0.1483999923444228
0.442293844641489,0.1454000332972283
0.44279384919787534,0.14450002576166776
0.44279387799013986,0.14449997433051437
0.4449938476447391,0.14060002812463382
0.4449938789719191,0.14059997165297985
0.4461937932860655,0.1384001287437114
0.44619393786404404,0.1383998735980047
0.44719380645028767,0.13670009700139052
0.4471938611111041,0.13669999856054074
0.4471939106012163,0.13669989796875032
0.4489938201203752,0.13280009401057294
0.4489938891418844,0.13279990003487632
0.4499937838928097,0.12890031050626755
0.44999396487679455,0.12889969589908568
0.4501938333047809,0.12830009061512654
0.45019386186987675,0.12829999848780468
0.4501938857775404,0.12829990814556255
0.4509938576212641,0.12500002429020224
0.4509938691297771,0.12499997564674535
0.4518938388596216,0.12110010681741964
0.4518938907377736,0.12109989381090859
0.4528937421649222,0.11720047324502901
0.45289403505253034,0.11719954255281784
0.45409380398826404,0.11400015872419446
0.4540938810747519,0.11399992446720686
0.4540938966804349,0.11399988390280945
0.45429380943909214,0.11330018924750906
0.4542939257496961,0.11329981328038097
0.45559386350971776,0.10940000000031623
0.45689382097863007,0.10550012759357917
0.4568939098102745,0.10549987372607168
0.4579938524597842,0.10250003013649979
0.4579938622664583,0.10250000279299713
0.4579938746234818,0.102499966659024
0.45829382074823977,0.10160012828475001
0.4582938596036349,0.10159999897290324
0.4582938906860895,0.10159986751553912
0.45989385748286926,0.09380002938123785
0.4606938591344217,0.08980002187683606
0.46069386799285533,0.08979997814505601
0.4614938486321146,0.08590007252866659
0.4614938795709859,0.08589992772463349
0.46189385622183265,0.08410003279582332
0.46189386289719414,0.084100001668106
0.4618938701247181,0.08409996527161186
0.46229385900762165,0.08200002363636781
0.4622938677604918,0.08199997631749052
0.4629938437256163,0.07810011022608296
0.46299388601294683,0.07809989029710991
0.46379385221686786,0.07420005505299475
0.463793862807056,0.07419999996167079
0.463793872068338,0.07419994436937855
0.46439385028974284,0.07030008593024646
0.46439386350976897,0.07029991265423023
0.46439386350976897,0.06640011610913729
0.46439386648594777,0.06639988392903931
0.4645938635097686,0.05860000000002563
0.46469386053749656,0.05470011591863978
0.46469386944846197,0.054699884195514394
0.464893857586625,0.050800115501334626
0.4648938723799511,0.0507998846876711
0.46519386151153874,0.04690002597703171
0.465193862954578,0.04690000569222237
0.46519386513685457,0.046899968271857384
0.4653938635097677,0.04300000000005121
0.4655938609161406,0.03910005057577934
0.4655938666687405,0.03909994945648671
0.4657938590907549,0.03590007070425753
0.4657938624177543,0.03589999963180714
0.46579386350976903,0.03589992949187505
0.46579386350976903,0.035200226308671
0.4657938748110835,0.03519977397373672
0.4659938632205507,0.03120000578439172
0.46599386380638047,0.031199994216102624
0.4661938635097677,0.027300000000051217
0.4665938618434751,0.019500032492756236
0.46659386358868343,0.019499992902644783
0.4665938641618618,0.019499974568389918
0.46669386053749656,0.01560011591863979
0.466693869448462,0.015599884195514398
0.4668938618437651,0.011700032487103657
0.46689386358827534,0.011699992913951029
0.46689386416200684,0.01169997456273738
0.4669938627759555,0.007800028618739907
0.46699386331346093,0.007800000792883541
0.466993863509769,0.0077999705765334154
0.466993863509769,-0.0038998838908627107
0.4669938664859478,-0.0039001160709606895
0.467093859801419,-0.0077998553743370645
0.46709385889168403,-0.0077999996463248445
0.46709384873088267,-0.007800144094193132
0.4666938752635457,-0.011699885400728674
0.466693854674287,-0.011700114861305462
0.466393863509766,-0.015600000000076697
0.46579389019023937,-0.02339965315392412
0.46579386350976903,-0.02340034787081102
0.46579386350976903,-0.02349985180556906
0.46579385866634854,-0.02349999978670294
0.46579384419066644,-0.023500146825245295
0.4652938654700362,-0.027299985102034758
0.4652938615989265,-0.027300014904635437
0.4647938653265603,-0.0311999858290921
0.4647938617376718,-0.031200014176840384
0.4642938663211227,-0.03519997750923266
0.46379386697844893,-0.039099972944356985
0.4637938636632231,-0.03909999762375406
0.46379385900097286,-0.03910002930725174
0.4631938635097574,-0.043000000000152055
0.46259386350975734,-0.046900000000152056
0.4619938678137153,-0.0507999720244255
0.46199385885646477,-0.05080002791990832
0.4618938689841132,-0.0513999671540177
0.46189385755300677,-0.05140003276228283
0.4612939470976394,-0.054699540266803154
0.46129382767175536,-0.05470046589421547
0.4609938723799511,-0.0585998846876711
0.460993857586625,-0.05860011550133463
0.46079386513274573,-0.062499968351981045
0.4607938629651403,-0.06250000553210613
0.46079386150538454,-0.0625000260570371
0.46049387237995104,-0.0663998846876711
0.4604938575866249,-0.06640011550133462
0.4602938682871597,-0.07029990684090766
0.4602938682777286,-0.07029990697197319
0.4602938561092865,-0.0702999975345285
0.4602938357966353,-0.07030009006783486
0.4590938761943402,-0.07419995877529395
0.45909385121828605,-0.07420004134422443
0.4579939282450612,-0.07789978225416266
0.45799385645126195,-0.07789999432290791
0.4579938193386984,-0.0779000883122461
0.4579938190760879,-0.07790008886759842
0.4578941513955049,-0.07809942422876455
0.4578936599436872,-0.078100610698408
0.45659386350971776,-0.08200000000031624
0.4552938757503534,-0.08589996327840903
0.4540939124631893,-0.08939985721931594
0.4540938589114377,-0.08939999794372969
0.4540937959538765,-0.08940013511202109
0.4538940761255431,-0.08979957476868805
0.45389369657734874,-0.08980044515330218
0.4523938859695779,-0.09379994010735752
0.4523938418979406,-0.09380006020455325
0.45099387708807454,-0.09769996217489446
0.45099386346217696,-0.09769999909907451
0.45099384827724415,-0.09770003808150472
0.45019387866157046,-0.09969996212068893
0.4501938476778701,-0.09970003760096194
0.44939389647689465,-0.10159992170327843
0.4493938623400387,-0.10159999870709602
0.4493938244339885,-0.10160007619801344
0.447393909997855,-0.10549990934847381
0.44739386097035855,-0.1054999998776317
0.4473938097233111,-0.10550008516218098
0.4461940098055239,-0.10739976836534412
0.4461937314803067,-0.10740024005382467
0.4450938752551646,-0.10939997864499225
0.4450938515349611,-0.10940002122833113
0.44289390470151063,-0.11329992697853886
0.4428938625918822,-0.11329999850057461
0.44289381656144816,-0.11330007042278407
0.44229404560990826,-0.11419972685009383
0.44229370166051496,-0.11420028561659423
0.4405941954189106,-0.1171994142782492
0.440593886099476,-0.11720001067286091
0.44059362183536904,-0.11720062835362582
0.4390939130993453,-0.12109987106728723
0.4390938178748543,-0.12110013038564042
0.43839390958893465,-0.12309986834541077
0.43839382150614586,-0.12310013301162719
0.4377938743328712,-0.1249999657269973
0.43779385214398053,-0.12500003409752786
0.43649389681209255,-0.1288999000931918
0.4364938325391453,-0.1289001006546776
0.43529389167411575,-0.13279990846602335
0.4352938916218877,-0.13279990862381488
0.4352938559303158,-0.1327999972079199
0.43529381362272573,-0.13280008104871346
0.4352938133964149,-0.13280008143448346
0.4344938635096207,-0.1341000000005241
0.4328938808045876,-0.1366999718962028
0.43289386400351304,-0.13669999875748323
0.4328938446653825,-0.13670002867653952
0.4305939019631163,-0.14019994148433595
0.4305938629808415,-0.14019999885270287
0.43059382111624517,-0.14020005652503184
0.430294014359945,-0.1405997988667653
0.4302937240483789,-0.1406002091923879
0.42769388390335134,-0.1444999694099293
0.4276938629791816,-0.14450000025077925
0.4276938424349824,-0.14450002950502175
0.426693924249838,-0.14589991496422391
0.4266938047473644,-0.14590008641560873
0.42499388687334533,-0.14839996564210733
0.424993840462035,-0.14840003457190382
0.4227938635096011,-0.1517000000005547
0.4223939086359754,-0.15229993231099323
0.4223938196063008,-0.1523000684897035
0.41989389147377615,-0.15619995637644182
0.4198938360463792,-0.15620004394171041
0.4188938805681925,-0.15779997270680915
0.4188938645030554,-0.1577999980091499
0.4188938444290249,-0.15780002862141898
0.4172939434968867,-0.1601998800196264
0.41729378738197637,-0.16020012246673465
0.4149940848808559,-0.16389964388158043
0.41499367598583625,-0.16390037504810157
0.414893904010679,-0.1640999189984162
0.41489390316692204,-0.1640999206048064
0.4148938116055044,-0.16410007224787865
0.4148938108154465,-0.1641000733959853
0.4120938854707149,-0.16799996941186146
0.41209386294770634,-0.1680000002389203
0.4120938408713979,-0.1680000294302226
0.40909387959513627,-0.1718999790893627
0.4090938475460752,-0.17190002100519713
0.40719388556841857,-0.17439997097579804
0.40719384098631567,-0.1744000286665593
0.40609398468248725,-0.17579984578052266
0.40609374912562146,-0.1758001593210988
0.4032955634813902,-0.1796976321827067
0.4032950558231007,-0.17969842283933446
0.40329463280201616,-0.17969926183158944
0.4032942989699734,-0.17970014013165725
0.40329405791910766,-0.1797010482887593
0.4032939122432004,-0.1797019765308462
0.40329386350976903,-0.17970291486974796
0.40329386350976903,-0.1797998937616102
0.4032938538171316,-0.17979999797186472
0.4032938531935118,-0.1798000001555928
0.403293817765954,-0.17980009127421057
0.40329381602884834,-0.17980009496207752
0.4013941513955048,-0.18359942422876463
0.4013936599436871,-0.18360061069840808
0.4000939011925552,-0.18749988695180347
0.4000938288138601,-0.1875001140009923
0.3993938846027709,-0.18979993069457124
0.39939386196019694,-0.18980000103239447
0.39939383859083893,-0.18980006645066155
0.3987938859695777,-0.19139994010735817
0.39879384189794037,-0.1914000602045539
0.39739389290916227,-0.19529991810186428
0.3973938921443108,-0.1952999201103195
0.3973938229714945,-0.19530007459181561
0.3973938220089589,-0.19530007644911473
0.3954939423251807,-0.19879985481396928
0.3954938587477784,-0.19879999621826214
0.3954937640219867,-0.1988001326507098
0.3951939201159339,-0.1991999245254469
0.39519380848755503,-0.19920007663840567
0.3923939550893502,-0.20309987244304803
0.39239377640616296,-0.20310013065571186
0.39159390906673286,-0.20429993166485702
0.39159386295430776,-0.20429999818757702
0.3915938123832305,-0.20430006573446413
0.38949401786484555,-0.20699980154381614
0.3894937204003586,-0.20700020671390512
0.3876939255385346,-0.2095999104032065
0.38769386205693485,-0.20959999754220213
0.38769379242883506,-0.2096000840051064
0.386594096459594,-0.2108997246960276
0.38659365318418804,-0.21090029295380955
0.3837955634813901,-0.2147976321827067
0.38379505582310064,-0.21479842283933445
0.3837946328020161,-0.21479926183158943
0.3837942989699733,-0.21480014013165724
0.3837940579191076,-0.2148010482887593
0.3837939122432003,-0.2148019765308462
0.38379386350976896,-0.21480291486974795
0.38379386350976896,-0.21499987810187676
0.3837938509149496,-0.21499999667109315
0.3837937934166572,-0.21500009500989628
0.3837937919301136,-0.2150000971441467
0.3809938904731898,-0.21879996340711477
0.3809938625611722,-0.21880000050229184
0.3809938357237495,-0.21880003473287524
0.37979402890899244,-0.2202997932513214
0.3797937104689186,-0.22030021605798936
0.378093885043928,-0.22269996959915275
0.3780938414780073,-0.2227000300436389
0.37589388158598513,-0.22569997535094172
0.3758938650983721,-0.22569999751874606
0.37589384293919764,-0.22570002644822057
0.3751939237307406,-0.22659992257337966
0.3751938049792413,-0.22660007871379934
0.37229396221076166,-0.23049986726451338
0.3722938588481541,-0.23049999616003936
0.37229374664556136,-0.23050011686462185
0.3719940517283842,-0.2307998117817991
0.3719936866679995,-0.23080019894737097
0.36879390766978526,-0.23439995032036187
0.36879386287729543,-0.23439999924660965
0.3687938164267979,-0.23440004708338522
0.3680940209137142,-0.23509984259646902
0.36809371402713204,-0.2351001649467437
0.36519387542244786,-0.2382999868553608
0.3651938728468433,-0.2382999894234788
0.36419387959937727,-0.23939998230181267
0.3641938472331545,-0.23940001752905452
0.36159439489223827,-0.2421994277423489
0.3615938900051538,-0.242200020665064
0.361593437913409,-0.24220065476392727
0.3602938992503459,-0.24419994501479356
0.36029386365203103,-0.2441999980836472
0.36029382362405094,-0.24420005413094606
0.3588943529796465,-0.2460993357197807
0.35889389559717927,-0.24610001941764592
0.3588935021251893,-0.2461007417896313
0.35699390502899775,-0.24999991477655067
0.3569938237831249,-0.25000008607461527
0.3563938923899036,-0.2512999374265947
0.3563938632256266,-0.2512999981692599
0.35639383011946196,-0.25130006201082233
0.3549939956761843,-0.25389975454833813
0.35499374668730255,-0.2539002531155637
0.3531939061013856,-0.2577999077183836
0.35319380544484485,-0.25780008295020684
0.35249388836117496,-0.25879996449830667
0.3524938631687143,-0.2587999997643982
0.3524938373238386,-0.2588000345181537
0.35029393740295767,-0.2616999025956786
0.35029386079855085,-0.2616999981065287
0.3502937797728082,-0.261700088663062
0.34859387650260737,-0.2634999862432746
0.3465938674136297,-0.26559999590134625
0.3465938596103098,-0.26560000410509316
0.3446939034929006,-0.26759995791289237
0.3446938629833008,-0.2675999994745144
0.344693821421653,-0.2676000399841395
0.3426940318952423,-0.2694998400342297
0.3426937035429988,-0.2695001683864732
0.34079390349290056,-0.2714999579128924
0.3407938629833008,-0.2714999994745144
0.340793821421653,-0.2715000399841395
0.33879403189524226,-0.2733998400342297
0.33879370354299876,-0.2734001683864732
0.33689392212824726,-0.2753999382967379
0.33689386307295,-0.2753999981659629
0.3368937996792858,-0.27540005775183335
0.33479403132541535,-0.27729984816723996
0.3347937034850799,-0.2773001600251033
0.33299389951790914,-0.2790999639922741
0.33299386383952084,-0.2790999988772303
0.3329938251535972,-0.2791000350212936
0.33069401545832317,-0.28119986126480473
0.3306937180169985,-0.2812001454931848
0.32909389496429564,-0.28279996854588757
0.32909386432403953,-0.2827999985900867
0.32909382967272455,-0.28280003123463276
0.32649399657324935,-0.2851998771726098
0.3264937354611959,-0.28520012804898726
0.3251939073372869,-0.28649995617289625
0.32519386252058485,-0.28649999977942064
0.3251938177810018,-0.2865000409986515
0.32229390220045423,-0.2890999653122459
0.3222938619002566,-0.2891000006178592
0.32229382454794475,-0.28910003187833005
0.32119389637328005,-0.2899999731121466
0.3211938944957671,-0.2899999744878365
0.3174939596264099,-0.29299992206805503
0.31749395836791666,-0.29299992303269023
0.3174937540504379,-0.2930000546945282
0.31749375301625116,-0.293000055247377
0.3172945090510097,-0.29309967722999775
0.31729387834701434,-0.29310002457753115
0.3172932772247165,-0.29310042092311495
0.3133938724173032,-0.2958999936053603
0.31199388359948194,-0.29689998565071923
0.31199386577745825,-0.2968999982345832
0.31199384071951675,-0.29690001549790085
0.30949388264966377,-0.2985999869854009
0.30949384443576,-0.29860001311390727
0.3062939305473924,-0.30079995391215997
0.3062937973099114,-0.3008000472861272
0.30559389301378537,-0.3012999789262173
0.30559386375956243,-0.30129999947040287
0.3055938329186889,-0.30130002039458864
0.30169401725577333,-0.303899897503199
0.30169371407091317,-0.3039001086833135
0.30059399968086425,-0.30469990096698546
0.3005937311124844,-0.304700104026924
0.2977940007223629,-0.3068998921905909
0.2977937305505911,-0.3069001130157637
0.29579439579692773,-0.30859954755637753
0.29579388245539645,-0.3086000190962033
0.2957934068935126,-0.3086005287139322
0.29389387923106236,-0.31079998179676926
0.2938938475955153,-0.31080001803653234
0.2923939065190468,-0.3124999512565301
0.29239382120403645,-0.31250004935705805
0.289993885403941,-0.3152999744571693
0.2899938625428921,-0.315300000730872
0.2899938416775345,-0.3153000240158446
0.2889940033507692,-0.31639984617528644
0.28899373087265534,-0.31640016007963556
0.28609393114788545,-0.319899918368151
0.28609386145240556,-0.3198999985852615
0.286093788786262,-0.31990007472392123
0.2856938635094761,-0.3203000000007071
0.28179396652361405,-0.32419989698656915
0.2817938598636101,-0.32419999699690427
0.28179374875723595,-0.3242000885238741
0.278293887847217,-0.32689998122588887
0.27829383891892945,-0.3269000184436298
0.27669393795083247,-0.32809994416970245
0.27669379023059837,-0.32810005734940334
0.274393900147807,-0.32989997132724014
0.2743938262896194,-0.3299000279156123
0.27159401653407206,-0.3319998852322728
0.2715937154661679,-0.3320001211270566
0.27049388631103705,-0.3328999813448909
0.27049387046268836,-0.33289999414052474
0.27049383295295076,-0.3329000235057372
0.26659739874969723,-0.335897280585163
0.26659669852539836,-0.3358978782412054
0.26659606258130786,-0.3358985438852001
0.2665954974863991,-0.33589927064138886
0.26659500907781014,-0.33590005100275644
0.266594602400549,-0.33590087690857373
0.2665942816553812,-0.33590173982766103
0.26659405015543847,-0.3359026308465106
0.2665939102919954,-0.3359035407613589
0.266593863509769,-0.3359044601732563
0.266593863509769,-0.3359998925583532
0.2665938635040611,-0.33599989279892456
0.2665938537267513,-0.33599999563181365
0.26659378348141766,-0.33600006970936314
0.2665937820959008,-0.3360000709766477
0.26269397355891055,-0.3393999040601776
0.26269386078281853,-0.3393999961525805
0.26269374188978073,-0.3394000810805274
0.26209460979091925,-0.33979950247976837
0.26209389159378965,-0.33980003425821825
0.2620932292920727,-0.3398006342181105
0.2580938876471099,-0.3437999758630733
0.25809386509106613,-0.3437999980816392
0.25809383682836073,-0.34380002506478585
0.25479418662671366,-0.34689969646633306
0.2547935715773447,-0.346900333637432
0.2540939009644701,-0.34769995719500313
0.25409386442131243,-0.3476999979151795
0.25409382241551565,-0.3477000423788541
0.25089410095670156,-0.3509997551332561
0.25089364515011486,-0.35100026203194706
0.2503939628864844,-0.3515998807483037
0.250393859202026,-0.35159999683861276
0.25039374931190994,-0.3516001041220189
0.2469940178917955,-0.3546998592403585
0.24699371578101445,-0.35470014772916875
0.24619394023530514,-0.35549992327487806
0.24619377360429115,-0.35550006090424124
0.24309404386910496,-0.35759987782162533
0.2430936892316039,-0.3576001307091238
0.24069391427248563,-0.3593999619284626
0.24069386200214227,-0.3593999999987866
0.24069381173541043,-0.3594000345167742
0.2391939296157492,-0.3603999559298817
0.23919379818613837,-0.3604000452245759
0.23529453504257267,-0.3630995350931983
0.23529388705625623,-0.36310002821489884
0.23529328597333693,-0.36310057753684627
0.23509394022825703,-0.36329992328192623
0.2350937739904522,-0.363300060470283
0.23509377353209915,-0.3633000607962541
0.23139401668883322,-0.3657998965011635
0.23139371468037792,-0.3658001096642672
0.22949388681607807,-0.36719998282743554
0.22949386107878658,-0.367200001539101
0.22949384214472426,-0.36720001495605203
0.2274939499512437,-0.36859993949148834
0.22749377850045852,-0.36860006250735183
0.224094012102293,-0.37109989074129707
0.22409371948725265,-0.3711001152184937
0.22359390730406067,-0.37149996496504734
0.22359382015193285,-0.3715000355761335
0.21969390048166396,-0.3746999696645592
0.21969386564235077,-0.374699997640358
0.21969382274098978,-0.37470003057708445
0.21929409955432067,-0.3749998229670863
0.2192936394860599,-0.37500019202078205
0.2157938852491522,-0.377999981366703
0.21579385925891914,-0.37800000336054523
0.21579384554047737,-0.37800001470262157
0.21469394377185114,-0.3788999343314976
0.2146937847714945,-0.37890006749040955
0.21189389921173366,-0.381299969398776
0.21189386112972228,-0.38130000136065184
0.211893828722703,-0.38130002746395775
0.20999388371152863,-0.382799984051727
0.20999386709027618,-0.382799997021116
0.20999383919395398,-0.38280001823736126
0.2079938901487467,-0.38429998002126675
0.20799383657907536,-0.38430001958646826
0.20469393924583848,-0.3866999449197314
0.2046939382907172,-0.3866999455846139
0.20469378137476407,-0.38670004100923067
0.20469377913664993,-0.38670004218717763
0.20409398623441724,-0.38699993863829396
0.2040937426989682,-0.38700006505256695
0.20019389659895512,-0.38909998218334324
0.20019383012838768,-0.38910001726684035
0.1972939142076388,-0.3905999737775725
0.19729386381589653,-0.3905999990424538
0.19729381091421908,-0.3906000239077121
0.19619405825165387,-0.3910999114816054
0.19619367316252942,-0.3911000976145801
0.19229390356061807,-0.3930999794617141
0.1922938581911224,-0.39310000216151847
0.1922938279107146,-0.3931000166135289
0.18929390127301718,-0.3944999823777877
0.18929382542744583,-0.3945000169261269
0.18839400885028573,-0.3948999354048646
0.18839372052547518,-0.3949000696596401
0.1844939096119514,-0.3967999775405876
0.18449386305635573,-0.39679999957279977
0.18449381665247558,-0.39680002026327044
0.1807940942742978,-0.3983999002105906
0.18079363863475267,-0.39840011243812623
0.18059389812191798,-0.3984999826945436
0.1805938573899267,-0.3985000026273374
0.18059383441380933,-0.39850001342954433
0.17669390739286106,-0.400299979746905
0.17669381920323554,-0.4003000193137593
0.17279388913586294,-0.4019999888303064
0.17209391240231717,-0.40229997904669706
0.17209386147703648,-0.40230000016733564
0.17209381552483774,-0.4023000179950422
0.1688938991440812,-0.40349998663782594
0.16889382798771474,-0.4035000136630154
0.16499389629262118,-0.4049999873918976
0.1649938567573278,-0.4050000022468473
0.1649938370935074,-0.40500000932409397
0.16159472538991118,-0.4061996958077162
0.16159388309454756,-0.40620004161832357
0.16159307977198495,-0.4062004702432367
0.16109394754852802,-0.4064999495773108
0.1610937727133298,-0.40650003488988395
0.16109377142432124,-0.4065000354181667
0.15719388949967236,-0.4079999900045701
0.15719385906947547,-0.40800000149421844
0.1571938417065225,-0.40800000782750995
0.1532939459161004,-0.4093999704189435
0.15329378168936122,-0.4094000311703683
0.1511938927642722,-0.4101999888561165
0.151193834331716,-0.41020001134770473
0.14939389379294438,-0.4108999882238937
0.14939385823437876,-0.41090000175934205
0.14939383815661614,-0.4109000091018353
0.1454938635091069,-0.4123000000009412
0.14159401638087438,-0.41369994512389646
0.14159371270306612,-0.4137000603233582
0.14059388524004662,-0.414099991308566
0.1405938738261033,-0.41409999580586165
0.13769406901303546,-0.41519992205117534
0.13769366202706848,-0.4152000878264475
0.1337939024786023,-0.41689998301424047
0.13379386165952234,-0.4169000003530793
0.13379382565822945,-0.4169000148709292
0.1309939995352737,-0.4179999465620904
0.13099386269008054,-0.4179999952878231
0.1309937210889077,-0.41800003560599613
0.1297938899772929,-0.41829999338389984
0.12979383708106176,-0.41830000677736756
0.12589396839659292,-0.4192999731067185
0.12589375929434088,-0.41930002939485206
0.12199396633712153,-0.4203999709981704
0.12199376139367753,-0.42040003142107446
0.11809412448777029,-0.4215999196998151
0.11809360784125517,-0.42160009587638564
0.11729407227930379,-0.42189992171211743
0.11729386549579293,-0.42189998772798026
0.1172938639063125,-0.4218999883228009
0.1172937527197893,-0.42190001784790043
0.11729375185296911,-0.4219000180100129
0.11419390202559272,-0.42239999378862203
0.1141938588633898,-0.4224000003693024
0.11419382942403992,-0.42240000437084524
0.10639392090709333,-0.42339999264224865
0.10639386260004777,-0.42339999936147177
0.10639380664781493,-0.4234000043749225
0.10249397837007447,-0.42369999116551793
0.10249374890949768,-0.4237000117547767
0.09859389185769231,-0.42409999709342333
0.09859386409234913,-0.42409999976471907
0.098593834494731,-0.424100002232852
0.09469397837007447,-0.4243999911655179
0.09469374890949768,-0.42440001175477665
0.09079389185769231,-0.42479999709342336
0.09079386409234913,-0.4247999997647191
0.090793834494731,-0.424800002232852
0.08689386350884572,-0.425100000000997
0.08299397837007447,-0.4253999911655179
0.08299374890949768,-0.42540001175477665
0.07909397864679384,-0.42579998819197706
0.07909386333365301,-0.42579999704835514
0.07909374779096583,-0.425800000001
0.0787941149260636,-0.425800000001
0.07879361247862586,-0.42580001394712064
0.07519395106408064,-0.4259999951368176
0.0751937760641672,-0.42600000655934794
0.07119388920326346,-0.4262999980739157
0.07119386545544668,-0.42629999971919175
0.07119383581807257,-0.4263000014210371
0.06729389597892323,-0.4264999983358652
0.06729385645664412,-0.4265000000782812
0.06729383805453676,-0.42650000065367294
0.0633939794274088,-0.4265999970287275
0.06339374770428341,-0.4266000059396929
0.059493896001525354,-0.42679999833470617
0.05949385641141377,-0.4268000000799145
0.0594938380771589,-0.42680000065309287
0.04779389212750893,-0.42709999926718645
0.047793864301652556,-0.4270999998046919
0.04779383408530244,-0.42710000000099996
0.04389397961790631,-0.42710000000099996
0.04389374743780833,-0.42710000297717876
0.03999389212750892,-0.4271999992671865
0.039993864301652554,-0.4271999998046919
0.03999383408530244,-0.427200000001
0.03609397961790631,-0.427200000001
0.03609374743780833,-0.4272000029771788
0.03219389212750893,-0.4272999992671865
0.03219386430165255,-0.4272999998046919
0.032193834085302436,-0.427300000001
0.024393979617906306,-0.427300000001
0.024393747437808328,-0.4273000029771788
0.020493892127508937,-0.42739999926718647
0.020493864301652554,-0.4273999998046919
0.020493834085302434,-0.427400000001
-0.010806107067766533,-0.427400000001
-0.010806137284105862,-0.427399999804692
-0.010806165109973257,-0.4273999992671864
-0.014706020420270291,-0.4273000029771788
-0.01470625260036827,-0.427300000001
-0.018606107067766532,-0.427300000001
-0.01860613728410586,-0.427299999804692
-0.01860616510997327,-0.4272999992671864
-0.022506136491256615,-0.42720000000099967
-0.026406020420270293,-0.42710000297717876
-0.02640625260036827,-0.42710000000099996
-0.030306107067766534,-0.42710000000099996
-0.03030613728410586,-0.427099999804692
-0.030306165109973273,-0.4270999992671864
-0.042006020420270296,-0.4268000029771788
-0.04200625260036828,-0.426800000001
-0.04590610706776654,-0.426800000001
-0.045906137284105863,-0.426799999804692
-0.045906165109973265,-0.4267999992671864
-0.04980613359091823,-0.42670000007536735
-0.0538061335907647,-0.42660000007351195
-0.061606111059630396,-0.42640000065309264
-0.061606129393862716,-0.4264000000799149
-0.06160616898399251,-0.4263999983347059
-0.06550613649128219,-0.4262000000009987
-0.06940610248416212,-0.42600000174495356
-0.07280598045875147,-0.4258000091793711
-0.07280613443258734,-0.4257999947773894
-0.07280629110797329,-0.42579996907767137
-0.07330560014515872,-0.4257001072702343
-0.0733066818482239,-0.425699958050465
-0.0772061074771996,-0.4254000022328515
-0.07720613707479801,-0.42539999976472026
-0.07720616484016117,-0.42539999709342263
-0.08110610913041366,-0.42500000280724287
-0.08110613419605185,-0.42500000008248695
-0.08110616604350704,-0.4249999962122548
-0.08500613649135814,-0.42450000000099186
-0.08890613649135813,-0.42400000000099186
-0.09280610943550928,-0.4235000034696904
-0.0928061341149842,-0.42350000015445416
-0.09280616579848436,-0.4234999954922035
-0.09670613649138303,-0.4229000000009884
-0.1006061085156588,-0.42230000430494596
-0.10060616441113693,-0.42229999534769613
-0.1030061033013089,-0.42190000553266743
-0.10300613080382369,-0.42190000073864786
-0.10300617510234915,-0.4218999922787962
-0.10450593773799588,-0.42160003975166677
-0.10450633682397299,-0.42159996918058984
-0.10840613649138305,-0.42100000000098836
-0.11230613649138303,-0.42040000000098837
-0.11620609039291793,-0.4198000070930599
-0.11620618243403176,-0.4197999919610251
-0.12020611708299991,-0.4191000033974556
-0.12410607806828489,-0.41840001048718445
-0.12410613395120099,-0.41839999969910907
-0.12410619663236842,-0.41839998585017146
-0.12580609743875668,-0.4180000091898448
-0.12580613700128454,-0.4179999995103762
-0.12580617460379745,-0.4179999896067002
-0.12800596408168838,-0.4174000470218209
-0.12800631062173837,-0.417399959817063
-0.13190613649145583,-0.41650000000097437
-0.1358061110954814,-0.4156000058615839
-0.13580613384530643,-0.4156000004735473
-0.13580616433701692,-0.4155999928610873
-0.13970607822618034,-0.41460001494078896
-0.13970613898681417,-0.41459999849813817
-0.1397061912201634,-0.41459998289825634
-0.1413061052468338,-0.4141000097649218
-0.14130613007550144,-0.41410000180853246
-0.141306173699445,-0.4140999870590713
-0.1436058804976591,-0.4133000890423012
-0.14360639735130507,-0.4132999264251207
-0.14750608545908356,-0.41220001439472165
-0.14750613628499937,-0.4121999994146721
-0.14750618681781907,-0.41219998322552476
-0.1514061364915472,-0.4109000000009487
-0.15350608507679528,-0.41020001713919935
-0.15350613354209255,-0.4102000003371008
-0.15350618969480231,-0.41019997931079527
-0.15530583078634164,-0.4095001188863077
-0.1553064499949564,-0.4094999035383615
-0.15920610987787964,-0.40830000818976975
-0.15920613933593405,-0.4082999989271161
-0.15920616002693547,-0.40829999215581925
-0.16310607358768286,-0.4070000209689034
-0.16310613574047608,-0.40699999923524444
-0.16310619846600355,-0.406999975211168
-0.165106020777601,-0.40620004628652906
-0.16510625343520716,-0.40619995691644295
-0.16700590485884084,-0.40550008533931475
-0.16700637242836233,-0.4054999274050059
-0.17090608575431507,-0.40430001561240503
-0.17090613788049352,-0.4042999989023193
-0.17090618488734574,-0.4042999826280982
-0.17480609866612368,-0.4029000135793061
-0.17480613559030628,-0.40289999995340764
-0.1748061745727357,-0.4028999847684751
-0.17630610077755282,-0.40230001428654827
-0.17630613630576436,-0.40229999972404074
-0.17630617175816313,-0.40229998448364235
-0.17880609690502633,-0.40120001741902256
-0.17880613500828493,-0.4012000002174398
-0.17880617666410467,-0.4011999804297124
-0.18270604728118692,-0.3993000434624159
-0.18270613658067872,-0.39929999751009754
-0.1827062204987468,-0.3992999495966567
-0.1842058381949857,-0.39840017897891333
-0.18420644763679034,-0.39839984442833837
-0.18660610329068858,-0.39720001660138926
-0.18660614137436166,-0.3971999971677718
-0.18660616420957463,-0.3971999850758738
-0.19050609037140787,-0.39510002483488665
-0.19050613576508957,-0.39509999971063225
-0.19050618182700063,-0.39509997279970444
-0.19150567379773606,-0.3945002776172632
-0.19150662887190945,-0.3944997792787228
-0.1944060839774416,-0.39320002354176004
-0.19440613287668587,-0.39320000087088763
-0.19440619093521794,-0.39319997208113056
-0.19830610894487294,-0.3912000141274613
-0.19830614010002176,-0.39119999788054743
-0.19830615999883763,-0.39119998717880816
-0.1994058792489219,-0.39060014031512585
-0.19940640226530773,-0.39059987660599543
-0.20220609844966708,-0.38930001766325717
-0.2022061319487345,-0.38930000173138013
-0.20220617812103012,-0.38929997865250887
-0.20610609537047547,-0.38730002108869077
-0.20610617782592136,-0.38729997933377286
-0.2073060361426282,-0.3867000501754195
-0.20730613674792467,-0.3866999967179329
-0.2073062298811226,-0.3866999412001388
-0.2100060843759713,-0.38500003281449335
-0.21000613435741977,-0.38500000038736437
-0.21000618833759044,-0.38499996320703567
-0.21310592002401288,-0.3828001536231229
-0.21310636158399415,-0.3827998593182022
-0.2139060913629373,-0.3823000282063628
-0.21390613625500235,-0.3822999994098081
-0.2139061801427339,-0.382299969780945
-0.21780599193623063,-0.37960010007775496
-0.2178062848220106,-0.379599905608871
-0.21890585009256083,-0.3789001822548845
-0.21890643572921456,-0.3788998396950718
-0.22170604074043584,-0.3774000512962033
-0.22170613463962746,-0.3773999980564546
-0.22170622736413026,-0.377399939419269
-0.22530613649178566,-0.37500000000083206
-0.22560578177397986,-0.37480023647936933
-0.2256065118521602,-0.37479979788371237
-0.2295060972835123,-0.3727000211129843
-0.22950613293572322,-0.3727000014610376
-0.22950617808291027,-0.3726999753542414
-0.23220610968292488,-0.371100015887566
-0.23220616340922703,-0.3710999842989933
-0.23340607988939846,-0.3704000330188933
-0.23340619356583642,-0.37039996780521683
-0.23730611082174535,-0.36820001448137085
-0.23730616225538598,-0.36819998568772455
-0.23910611264304904,-0.36720001325013396
-0.2391061601790482,-0.36719998646525626
-0.24120607238282757,-0.3660000366345251
-0.24120620118929575,-0.36599996441720567
-0.24520611960538138,-0.3638000092883586
-0.24610606862775242,-0.3633000377030765
-0.246106204992557,-0.3632999634670928
-0.2491060935724444,-0.3617000228911529
-0.24910613638174267,-0.36169999946555187
-0.2491061782470815,-0.3616999753759158
-0.2530040071802761,-0.3594012557486471
-0.2530048631875355,-0.35940081058114753
-0.2530057616898073,-0.35940045899019424
-0.2530066924925409,-0.35940020496499464
-0.2530076450346993,-0.35940005138775927
-0.25300860850858675,-0.359400000001
-0.2531060254561343,-0.359400000001
-0.25310613427110823,-0.3593999894291566
-0.2531062338782425,-0.3593999487448082
-0.25690611482761566,-0.3574000114030328
-0.2569061294500816,-0.3574000036057727
-0.25690616476650785,-0.35739998420025554
-0.26030605412362134,-0.35550004603010393
-0.26030605684234814,-0.3555000444356016
-0.26030620780137936,-0.35549994287787523
-0.26030621004512405,-0.35549994115816624
-0.2608059523012644,-0.35510014735325396
-0.2608063281019639,-0.35509986243455105
-0.2647060925461078,-0.3523000315515759
-0.26470618081123376,-0.3522999689772187
-0.26570606085773757,-0.35160005294466606
-0.26570613704375223,-0.3515999972666761
-0.2657062060019168,-0.3515999424752132
-0.26860605607286636,-0.34920006655442737
-0.2686062184232541,-0.34919993531809795
-0.2705061041507448,-0.3477000255332369
-0.2705061365846849,-0.3476999994450166
-0.2705061675645089,-0.3476999735890262
-0.2725060647647822,-0.34600006096879393
-0.27250620947057974,-0.34599994053663535
-0.27520611713025256,-0.3438000157769019
-0.2752061556783176,-0.34379998401206285
-0.2764060444636703,-0.34280007669093565
-0.2764062305159965,-0.34279992577119606
-0.28020366835115906,-0.3398019485329098
-0.28020437162013556,-0.3398014458739489
-0.2802051196025147,-0.3398010125430769
-0.280205905485984,-0.3398006524868911
-0.2802067221130435,-0.33980036898463367
-0.28020756204619335,-0.33980016461832524
-0.2802084176356716,-0.3398000412492493
-0.280209281089125,-0.33980000000099997
-0.28030603318810293,-0.33980000000099997
-0.28030603366542184,-0.3397999999901113
-0.28030613241514507,-0.33979999096981717
-0.280306133402792,-0.33979999078737694
-0.2803062197933484,-0.33979993805864595
-0.284206066941213,-0.33690005171792614
-0.2842062070193118,-0.33689994962402825
-0.2856060514554538,-0.33590006074106976
-0.28560622290683857,-0.3358999412385962
-0.28810605082962365,-0.33420005825110227
-0.28810622346372006,-0.33419994372487455
-0.2915060076334028,-0.3320000833797858
-0.29150626810092767,-0.3319999210353482
-0.29200609182896137,-0.33170002679852795
-0.2920061331208676,-0.3317000013730474
-0.29200618281029306,-0.33169996912182714
-0.2959061364917857,-0.32910000000083206
-0.29740613649178566,-0.32810000000083206
-0.29980611686559616,-0.3265000130849584
-0.299806136696492,-0.3264999997146547
-0.2998061555721348,-0.3264999867024072
-0.3031060439336716,-0.32420006451103306
-0.30310613422583554,-0.3241999981786869
-0.30310622266603837,-0.3241999261371965
-0.30380611758146886,-0.32360001620968465
-0.30380612547313224,-0.32360000936976085
-0.30750608770005416,-0.32030004351778885
-0.3075061369460644,-0.32029999830255873
-0.3075061816637641,-0.320299954828881
-0.3077061145583847,-0.3201000219342605
-0.30770615812300983,-0.3200999777687724
-0.3113060932293082,-0.3164000444650768
-0.3113061803595664,-0.31639995613307875
-0.31160613649193813,-0.3161000000007071
-0.31520613649193807,-0.3125000000007071
-0.3155061139406116,-0.3122000225520335
-0.3155061587234418,-0.3121999771340176
-0.3190056430495712,-0.3086005075414274
-0.3190061547334504,-0.3086000207366274
-0.31900670278954585,-0.30859957527751386
-0.3194060561224774,-0.3083000602778152
-0.3194061365527923,-0.30829999711991524
-0.31940620986363777,-0.3082999341543119
-0.32330609082042916,-0.30480004098796065
-0.323306136246799,-0.3047999990957349
-0.32330617957020313,-0.30479995692244205
-0.32340581243361977,-0.3047003240590254
-0.32340649160294627,-0.30469971030489124
-0.327206099033851,-0.30160003055862683
-0.3272061367608027,-0.3015999991047852
-0.3272061720353902,-0.3015999684065297
-0.3281060940038173,-0.3008000377679279
-0.32810617945065246,-0.3007999627698247
-0.3311061364918859,-0.2982000000007557
-0.33260607025583644,-0.2969000574053318
-0.33260620382636125,-0.2968999438886931
-0.33500612155943293,-0.2949000124444668
-0.33500615147757823,-0.2948999876212711
-0.33730605378986306,-0.2930000683198184
-0.337306134415285,-0.29299999843879665
-0.3373062126876755,-0.29299992380496964
-0.3389061195182192,-0.291400016974426
-0.33890613477966586,-0.2914000015503398
-0.3389061546777589,-0.2913999809882585
-0.34110609061328534,-0.2891000479647536
-0.3411061356679457,-0.2890999994586184
-0.34110617957523376,-0.289099949314482
-0.34280611008026407,-0.2871000310732698
-0.3428061359362351,-0.28710000009346914
-0.34280616202447434,-0.2870999676595056
-0.3443060232765579,-0.2852001434068664
-0.34430625539834386,-0.2851998612765716
-0.3467060885156178,-0.2824000559730853
-0.34670613553096075,-0.2823999992798278
-0.34670618074752685,-0.2823999409932722
-0.34760595945831724,-0.28120023604555167
-0.347606328512013,-0.2811997759772909
-0.3506060885156178,-0.27770005597308534
-0.35060613553096076,-0.2776999992798278
-0.35060618074752686,-0.2776999409932722
-0.3509059366439994,-0.27730026646464223
-0.3509063553706119,-0.27729974893399667
-0.35430604055140863,-0.27340011005014153
-0.3543061326438115,-0.2733999972740495
-0.3543062175717584,-0.2733998783810117
-0.3545058273317905,-0.2731004637409636
-0.3545065001735449,-0.2730995776607809
-0.3576061099819988,-0.2695000307864473
-0.35760613579175987,-0.26950000026433113
-0.35760616227760117,-0.26949996776863805
-0.35840603259563314,-0.2685001298710982
-0.35840624508587693,-0.2684998740317423
-0.3609061146950026,-0.26560002528515636
-0.3609061584747341,-0.26559997487751497
-0.36230611400378154,-0.26400002570146086
-0.3623061389239956,-0.26399999678410413
-0.36230615567767255,-0.2639999767758777
-0.36420607432403096,-0.26170007525660177
-0.36420613412681513,-0.2616999996005621
-0.36420619253879105,-0.2616999187327993
-0.36620611855322865,-0.2588000260118648
-0.3662061546119074,-0.2587999741150632
-0.3669060784273002,-0.2578000829502163
-0.36690617908384304,-0.25779990771839334
-0.3687060771967773,-0.2539001284737026
-0.368706199771386,-0.253899873441926
-0.37020611324060415,-0.2509000465034898
-0.3702061364424785,-0.25089999873663643
-0.3702061571524711,-0.250899953514672
-0.3706061104026587,-0.2500000587017499
-0.3706061634115613,-0.24999994167500397
-0.37240589034185034,-0.24610053332604437
-0.37240644946088963,-0.246099502932419
-0.374106115808392,-0.24340003285109177
-0.3741061367290142,-0.24339999898384376
-0.3741061555522726,-0.2433999673259133
-0.3748058822131708,-0.24220043590723056
-0.37480643761857085,-0.2421995950373222
-0.37770612537081566,-0.23830001495671718
-0.37770614767469995,-0.23829998509037473
-0.3780061196145847,-0.23790002250386166
-0.3780061384959074,-0.2378999970002924
-0.3780061507465498,-0.23789998004427404
-0.38050602909071396,-0.23440015036244435
-0.38050624993611115,-0.23439985414392583
-0.38190610878018877,-0.23260003563011167
-0.38350610776464616,-0.2305000377052793
-0.3835061353842965,-0.23050000065644308
-0.3835061642725445,-0.2304999601416034
-0.38580612319364205,-0.22720001908089824
-0.3858061362058798,-0.2272000002052696
-0.3858061495761906,-0.22719998037436334
-0.38620608966658837,-0.2266000702387668
-0.3862061353429762,-0.22659999887742655
-0.3862061777926341,-0.2265999267859117
-0.3884061346111149,-0.22270000333496845
-0.38970603809107907,-0.22040017409460874
-0.3897062424806345,-0.2203998304188411
-0.3907060915589982,-0.21880007189345924
-0.3907061347926009,-0.2187999997493575
-0.39070617619259124,-0.21879992438051277
-0.3928060613291851,-0.21480014316795293
-0.39280621671700766,-0.21479985960690634
-0.393606095958547,-0.2134000709342125
-0.39360613576074943,-0.21339999826820652
-0.3936061713286103,-0.21339992742443734
-0.3948061079740523,-0.21090005941309983
-0.39480613561648814,-0.2108999996093888
-0.3948061615053215,-0.21089993903078902
-0.3964061177136036,-0.2070000457731014
-0.39640615576958865,-0.2069999544355394
-0.39750612210708736,-0.2044000340014515
-0.3975061358147206,-0.20440000085111268
-0.397506150119512,-0.20439996456925508
-0.39800610049042257,-0.20310009360488757
-0.3980061745575783,-0.20309990721591295
-0.399606097779852,-0.19920009436162092
-0.39960613372754544,-0.19920000079255404
-0.3996061669807087,-0.19919990091259787
-0.400806087863026,-0.19530015804506648
-0.40080613070973314,-0.19529999826226377
-0.4008061615749697,-0.19529983696227507
-0.4014061364922194,-0.19140000000015203
-0.4020061320363726,-0.187500028963156
-0.40200613654893325,-0.18749999831326974
-0.4020061400051937,-0.18749997259895465
-0.4025061076399478,-0.18360022504787235
-0.4025061765754736,-0.18359977667916574
-0.4032061167080782,-0.17970011022608284
-0.40320615899540874,-0.1796998902971098
-0.40400611421496513,-0.17580010860177236
-0.40400616142077694,-0.17579989197641452
-0.4049061265501185,-0.1719000430826013
-0.4049061363002678,-0.17189999886616922
-0.40490614456505686,-0.17189995761775842
-0.4053061106881203,-0.16980013547167522
-0.40530616640846384,-0.16979986537706157
-0.4057061284617218,-0.16800003613740092
-0.40570614393090315,-0.1679999637365748
-0.4065061364922106,-0.16410000000020095
-0.40730611920678444,-0.16020008426665308
-0.40730615537487613,-0.1601999160772435
-0.4082061270510863,-0.15620004196075413
-0.4082061451347273,-0.1561999578679318
-0.4090060673131366,-0.1523003372481865
-0.4090062310704813,-0.15229966897626385
-0.4092061268169848,-0.15160003386350138
-0.4092061348863357,-0.1516000047660786
-0.40920614625124196,-0.1515999609640791
-0.41000610361202455,-0.1484001315209488
-0.4100061732936258,-0.14839986952246562
-0.4111061364921934,-0.14450000000027144
-0.4122061258479855,-0.14060003773882673
-0.41310607034016616,-0.13730024255770487
-0.4131062159973086,-0.1372997614849293
-0.41330609375227784,-0.13670012822002156
-0.4133061325507671,-0.13669999910461564
-0.4133061636822617,-0.13669986744870144
-0.414106119278138,-0.13280008391880482
-0.4141061408683968,-0.132799914607862
-0.41410614087920306,-0.1327999144540702
-0.41430613482941636,-0.1289000324249099
-0.414306136566241,-0.12889999303840988
-0.4143061371460648,-0.12889997450049168
-0.41440613351995853,-0.12500011591863974
-0.41440614243092394,-0.12499988419551435
-0.4150061305690869,-0.11330011550133462
-0.41500614536241304,-0.1132998846876711
-0.41530613448784737,-0.10940002605702438
-0.41530613594760135,-0.10940000553211912
-0.41530613811520767,-0.10939996835197946
-0.4155061364922297,-0.1055000000000512
-0.41570613482709623,-0.1016000324701542
-0.4157061365695122,-0.1015999929478751
-0.41570613714490395,-0.10159997454576773
-0.41590613575841745,-0.09380002861873989
-0.4159061362959229,-0.09380000079288354
-0.41590613649223096,-0.09379997057653341
-0.41590613649223096,-0.0898001161091373
-0.41590613946840976,-0.08979988392903931
-0.4163061335199584,-0.07420011591863979
-0.4163061424309238,-0.07419988419551439
-0.4165061334408527,-0.07030005950190345
-0.4165061358279074,-0.07029999685044673
-0.416506136492231,-0.07029994355187391
-0.416506136492231,-0.05470034787081102
-0.41650616317270134,-0.05469965315392412
-0.4168061330043256,-0.05080004534280807
-0.41700613024749134,-0.04800008742639138
-0.4170061444276731,-0.047999912710182356
-0.4171061336449234,-0.04690003132042846
-0.4171061389042941,-0.046899968643217715
-0.41740613649222796,-0.04300000000007669
-0.41770613449400074,-0.039100025977031716
-0.41770613593704,-0.03910000569222238
-0.41770613811931656,-0.03909996827185739
-0.41790613101265556,-0.03520010685174758
-0.41790614449416236,-0.03519989330761977
-0.418206134566725,-0.031200025673449858
-0.41820613620773617,-0.031200001988792303
-0.41820613791334865,-0.031199972288230227
-0.4184061305690869,-0.02730011550133462
-0.418406145362413,-0.027299884687671094
-0.41870613649222804,-0.023400000000076696
-0.419306136492228,-0.015600000000076697
-0.41960613649222805,-0.011700000000076698
-0.41990613503273927,-0.007800018973430216
-0.419906137967262,-0.007799942473802789
-0.42020613575840476,0.0038999713807658055
-0.42020613629593584,0.0038999992081080407
-0.42020613649223093,0.0039000294229731497
-0.42020613649223093,0.007799536702343646
-0.42020618376196,0.007800460879807332
-0.4206061332115338,0.011699968013151207
-0.420606139318413,0.011700032030018175
-0.42090609290447817,0.015099506005424106
-0.4209062337488993,0.015100486283242523
-0.4210061151453836,0.01559989326566413
-0.42100613427261296,0.015600002488526648
-0.4210061473804851,0.01560010616042687
-0.4214061364922257,0.01949999999989797
-0.42180613649222576,0.02339999999989797
-0.4222061364922257,0.027299999999897972
-0.4226061262573373,0.03119990020973538
-0.42260614893460097,0.031200099538897606
-0.42310613472013364,0.03519998582315948
-0.42310613830902216,0.03520001417090777
-0.4236060933858061,0.03909966376982196
-0.42360620460866244,0.039100332067501596
-0.4244061317829218,0.04299997704201646
-0.4244061413202318,0.043000022932899985
-0.4248061015161924,0.044899833863712546
-0.4248061776693785,0.04490016470846677
-0.4253061244846433,0.04689995196952607
-0.42530613652548077,0.046900002472863606
-0.42530614595454,0.04690004612865519
-0.42690613076910877,0.054699972099677606
-0.42690613650548154,0.05470000098614794
-0.4269061413522321,0.05470002707705991
-0.4276060971166342,0.05859978062158576
-0.42760618660977656,0.05860021717591665
-0.42850612849500597,0.062499965345244074
-0.4285061439441775,0.0625000347756442
-0.4288061299928831,0.06389996966960376
-0.42880614257548466,0.06390003041616907
-0.42930613211681923,0.06639997812284225
-0.4293061409753172,0.066400021854944
-0.4301060488960099,0.07029957296832083
-0.4301062646910113,0.07030041664588578
-0.4325059160268828,0.07809928348746832
-0.4325061652396899,0.07809998848170724
-0.43250647175164775,0.07810067051859758
-0.4327060959437417,0.07849991890278521
-0.4327060968737335,0.07849992085975223
-0.43270616299465176,0.07850008446703632
-0.43270616366969805,0.0785000864736052
-0.43380612832849863,0.08199997402433437
-0.43500609615324987,0.08589986889817972
-0.43500613259443693,0.08590000149011505
-0.43500616063120545,0.08590013448848291
-0.43570613071760433,0.08979996782699085
-0.43570613632190447,0.08980000040123867
-0.43570614128636964,0.08980003196084976
-0.43630612556881176,0.09379992717713088
-0.43630614859813394,0.09380007263533525
-0.43660613210918797,0.09559997370165892
-0.4366061364431205,0.09560000068379221
-0.4366061401681186,0.0956000257311421
-0.4369061296053506,0.09769995179176573
-0.4369061438970268,0.0977000481310959
-0.43750612763080826,0.10159994240067605
-0.4375061360723013,0.10160000239724577
-0.4375061422009434,0.10160005565989597
-0.437906130760313,0.10549994411374851
-0.43790613552264857,0.10549999700231569
-0.437906139526335,0.10550005916500249
-0.4381061305690869,0.10939988449866538
-0.43810614536241305,0.10940011531232889
-0.4384061344878474,0.11329997394297561
-0.43840613594760136,0.11329999446788087
-0.4384061381152077,0.11330003164802054
-0.43860613482709626,0.1171999675298458
-0.43860613656951225,0.1172000070521249
-0.438606137144904,0.11720002545423226
-0.4387061357584175,0.12109997138126011
-0.4387061362959229,0.12109999920711645
-0.438706136492231,0.12110002942346658
-0.438706136492231,0.1327999435518856
-0.438706135827908,0.13279999685042285
-0.43870613344085213,0.13280005950191398
-0.4385061395263344,0.13669994083500817
-0.43850613552265033,0.13670000299766066
-0.4385061307603118,0.13670005588626263
-0.43810613649222574,0.14060000000010203
-0.4377061364922258,0.14450000000010202
-0.43730614220899167,0.1483999442616339
-0.43730613605237106,0.14839999775923401
-0.43730612764280286,0.14840005752135932
-0.4367061843794377,0.1522996887332332
-0.43670611033879686,0.15230031384125167
-0.43660614246039586,0.15349992838206367
-0.43660613546371563,0.15349999881817258
-0.43660612580553204,0.15350007213529174
-0.4363591413290413,0.15516721735160405
-0.4363590554211475,0.15516808088615283
-0.4363061425795405,0.15619988129748966
-0.4363061335216951,0.1562001188214455
-0.4362061372326086,0.16019997038490888
-0.4362061363041862,0.16019999981540672
-0.4362061349659429,0.160200029762643
-0.4360061424309239,0.16409988419551436
-0.4360061335199585,0.16410011591863974
-0.43590614244556714,0.16799976781990203
-0.43590614244556714,0.168000232180098
-0.43600613575800945,0.17189997136534854
-0.4360061362963393,0.17189999923895302
-0.43600613649223097,0.1719000294075431
-0.43600613649223097,0.17579997059245905
-0.4360061362963394,0.17580000076103833
-0.4360061357580094,0.17580002863465383
-0.43590614542077005,0.17969965178698943
-0.43590615433173546,0.17970034787031078
-0.4361061246671989,0.18359976941184816
-0.43610616004978375,0.1836002296860885
-0.4365061073978464,0.1874997163296998
-0.43650618337195524,0.18750028127826313
-0.4366061170016512,0.18809988305643813
-0.43660613343497223,0.18810000054250806
-0.4366061436525132,0.18810011814462566
-0.4368061250724525,0.19139981157362485
-0.43680615575242404,0.19140018778683143
-0.4372061246695434,0.1952998847287451
-0.4372061246695447,0.19530011527124197


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.4536758061678665,0.19529988370066997
-0.45367578287451277,0.19530011344661782
-0.4536757827231641,0.1953001142930258
-0.4528758390591614,0.19919983965503918
-0.4528758005078684,0.19919999861760235
-0.452875750931557,0.19920015387275064
-0.4514758139789496,0.20309997824072837
-0.4514757981381962,0.2031000216802891
-0.45047582183697454,0.20579995769358764
-0.4504758064354934,0.20579999805686172
-0.45047578808240696,0.20580004340530303
-0.4499759353665854,0.20699968992327483
-0.44997569994157394,0.20700031867904023
-0.4486758384713546,0.210899903089698
-0.4486758043824452,0.21089999825393027
-0.44867576495294287,0.21090009455209222
-0.44697586230428293,0.21479987121666505
-0.44697575399228645,0.21480013043914284
-0.44657581887544684,0.21579996823124184
-0.44657580474041647,0.21580000281997022
-0.4465757938162613,0.2158000285039117
-0.445275814972215,0.21879997968247994
-0.44527581394294274,0.21879998175949328
-0.44357581699566534,0.22269997515996162
-0.44357579504773,0.2227000247116292
-0.44267585207008225,0.2246998979952909
-0.4426757627607618,0.22470010309207572
-0.4418758445000033,0.22659990896137733
-0.4418758442283363,0.22659990956969955
-0.44187575317293026,0.22660008265127807
-0.44187575289616743,0.22660008310414365
-0.43937589207625627,0.23049986598320504
-0.43937580185326025,0.23049999655037018
-0.43937570244251034,0.23050012101328554
-0.43877588488263797,0.23119990816647
-0.43877572989572305,0.23120009387376242
-0.4361758061676426,0.23440000000063058
-0.43487582973471656,0.23599997099500114
-0.432975852149719,0.23829994433811716
-0.4329757610648258,0.23830005637915172
-0.4309758300598453,0.24079997013537732
-0.4309758068021126,0.24079999871679467
-0.43097578037043555,0.24080003009737272
-0.42977602645394414,0.24219974299994612
-0.4297756053757777,0.24220027250387785
-0.4269775984844979,0.24599756757061464
-0.426977063752594,0.24599838000436422
-0.4269766178385828,0.2459992443813081
-0.42697626573277053,0.24600015102804387
-0.42697601137563856,0.24600108979812005
-0.4269758576137446,0.2460020501855869
-0.4269758061678665,0.24600302144257047
-0.4269758061678665,0.2460998846405901
-0.42697579497092497,0.24609999776844874
-0.42697575234550644,0.24610009995444695
-0.42697575233147245,0.2461000999821268
-0.42487583201853263,0.24999995199187225
-0.42487580452956,0.2500000016234354
-0.4248757792569397,0.25000004485182165
-0.42307588498374493,0.2529998686404796
-0.42307573177170726,0.25300013391334575
-0.42257583554148104,0.253899947127753
-0.422575777492185,0.25390005325508924
-0.4204758576995171,0.2577999042986153
-0.4204758570207983,0.25779990549069
-0.4204757383337401,0.2578000834538487
-0.4204757377666518,0.2578000841864654
-0.4191760222730263,0.25939973402477384
-0.4191756104627182,0.2594002813264644
-0.41757586521596085,0.261699915118678
-0.4175757331663353,0.2617000730019455
-0.4152759109974144,0.26399989517086636
-0.41527570477210574,0.26400010815587366
-0.41377583197095985,0.26559997247709594
-0.41377580502409445,0.2656000007517397
-0.413775780434254,0.26560002573402675
-0.41137591822290404,0.2679998879453767
-0.411375698040514,0.2680001158511291
-0.40997583522091047,0.26949996887213284
-0.40997580179593546,0.26950000402611224
-0.40997578025391745,0.2695000259143633
-0.40607586989812094,0.2733999362701598
-0.40607574369866845,0.2734000649683688
-0.4035758506589659,0.27599995372965946
-0.4035758067862847,0.2759999981002031
-0.40357575782902594,0.2760000448865024
-0.4021759308896796,0.27729988418732393
-0.402175685817341,0.27730012035093976
-0.3996758320812219,0.2797999740870588
-0.3996758101929918,0.2797999956290563
-0.3996757750389933,0.2798000290540496
-0.398175990628224,0.28119982783743425
-0.39817563142718826,0.28120018202194214
-0.3957758509413144,0.2836999533613942
-0.3957757620542077,0.28370004726502873
-0.39437583522091046,0.28519996887213284
-0.39437580179593545,0.28520000402611223
-0.39437578025391745,0.2852000259143633
-0.39187580616757367,0.2877000000007071
-0.39047583989536494,0.28909996627291584
-0.39047580605337673,0.2890999994198113
-0.39047577082957396,0.289100032511668
-0.38797583511541356,0.29139997336869555
-0.3879757767681634,0.2914000261335185
-0.386175870679159,0.29299994265707796
-0.3861758059466485,0.29299999805686144
-0.38617573666335897,0.29300005295631054
-0.3840758171592334,0.2945999916261205
-0.38407579520094215,0.2946000084084687
-0.3810758315607347,0.2968999805326278
-0.38107578091034644,0.29690001964522694
-0.38017582777049785,0.2975999831984425
-0.3801758199106939,0.29759998923686903
-0.3762758213474825,0.30049998871309586
-0.3762757910333797,0.30050001135136517
-0.3758758560873396,0.3007999625608953
-0.3758757567603808,0.3008000381148377
-0.3723758704702954,0.30349995039576066
-0.372375742750987,0.3035000507339843
-0.3708758061674913,0.3047000000007809
-0.3683759412142076,0.3066998919634078
-0.3683756752793868,0.30670011304050837
-0.3661760603971349,0.30859978043881686
-0.36617556863847667,0.3086002375298041
-0.36447588175201395,0.3102999244162668
-0.3644757323608873,0.310300077321998
-0.36237582698485066,0.31249997819213166
-0.36237580126107677,0.31250000478939244
-0.3623757896956137,0.31250001647266706
-0.3605758854379883,0.31429992073029245
-0.36057572885359657,0.3143000811803835
-0.35857582695521245,0.3163999781736868
-0.35857580308609377,0.3164000029094513
-0.3585757878478531,0.31640001832042763
-0.3566758895018327,0.3182999166664481
-0.35667572499678646,0.31830008544364147
-0.3547758674143339,0.3202999355304335
-0.3547758063318637,0.3202999973864392
-0.3547757386271122,0.32030006078712425
-0.3527758342404152,0.32209997473515156
-0.3527758081877021,0.3220999977980094
-0.3527757749740771,0.3221000262032492
-0.35027587532570764,0.3241999419078795
-0.35027580476316367,0.32419999885397915
-0.3502757330027979,0.3242000522612779
-0.3488758532899862,0.3251999663418577
-0.3488758054209054,0.32519999963147045
-0.3488757577611147,0.3252000310305159
-0.344975875684891,0.32769995543835156
-0.3449757374615457,0.32770004580474904
-0.34437588529555274,0.32809994724874436
-0.3443757281474253,0.3281000543784052
-0.34107580951381955,0.3303999976684941
-0.33877584737603583,0.3319999713339699
-0.33717583322317324,0.3330999813999971
-0.3371757788481978,0.3331000182136477
-0.3332759251520618,0.33569992067773835
-0.33327580380633254,0.33569999623194696
-0.3332756783972545,0.33570006388592405
-0.33287667735346205,0.33589956440782026
-0.33287583389647213,0.33590004333885914
-0.3328750455889919,0.33590060846358033
-0.3293758446886746,0.3386999691838342
-0.32937580415820056,0.33870000090096425
-0.3293757681143601,0.3387000279064115
-0.32787644929455084,0.3397995283742716
-0.32787582891421224,0.3398000259735734
-0.32787525385704464,0.3398005753241751
-0.32547584815216274,0.34229995626676046
-0.32547580544647,0.3422999995934133
-0.32547576210487705,0.3423000413094859
-0.3238759143227402,0.3437998986052392
-0.3238757013377329,0.34380010483054785
-0.32157583142916657,0.3460999747391142
-0.3215758046773498,0.3461000010783313
-0.32157578147773475,0.34610002323820316
-0.3198759075847518,0.34769990454924593
-0.31987570768804824,0.34770009848023253
-0.31767582849160314,0.3498999776766776
-0.31767580780482024,0.34989999808125294
-0.3176757813888259,0.34990002340285825
-0.3158758694476825,0.3515999402361605
-0.31587580606551185,0.3515999978662319
-0.31587573748223285,0.351600055603133
-0.3137758175585217,0.3532999907794706
-0.3137757948059231,0.35330000925835503
-0.31107587697238576,0.3554999423079038
-0.31107572732518807,0.35550004599213675
-0.3098758251058613,0.35619998895341076
-0.3098757872817966,0.3562000111385099
-0.3059758466644136,0.35849997611799217
-0.30597576519031117,0.35850002305045975
-0.30437586901263824,0.35939996465040075
-0.30437574388426675,0.3594000363326742
-0.3019758251058613,0.36079998895341076
-0.3019757872817966,0.3608000111385099
-0.2980760246347066,0.3630998711611526
-0.2980755951353759,0.3631001406888622
-0.2977758449942504,0.3632999741162793
-0.2977758036976921,0.3633000010458613
-0.29777576860601385,0.3633000229550264
-0.2941758175205368,0.3654999930628179
-0.2913758503672914,0.3671999731651969
-0.29137580847895045,0.3671999979568972
-0.29137575811818545,0.36720002620951064
-0.29027601731522795,0.3677998848293056
-0.29027560132998587,0.3678001260546392
-0.2863760172005374,0.3701998701342997
-0.28637560243572363,0.3702001410458536
-0.2850758294416933,0.37109998388787463
-0.2850758095604973,0.3710999974714445
-0.28507577893671104,0.37110001780552726
-0.28247582451799824,0.3727999880023779
-0.2790758384857546,0.37499997908896826
-0.2790758067547319,0.3749999992458768
-0.27907577238913006,0.37500002026780804
-0.27857606297473575,0.37529984591644466
-0.2785755599321658,0.3753001704713937
-0.27467580616743575,0.3780000000008222
-0.2733759026841824,0.37889993318153603
-0.2733757113882053,0.3789000692625679
-0.27077583017926166,0.3807999824537191
-0.2707757822696836,0.38080001770286154
-0.2680758523174526,0.38279996581562514
-0.2680758049593891,0.38279999998773284
-0.268075759197119,0.3828000313143669
-0.26687584259895664,0.3835999757131418
-0.26687580257245136,0.3836000018502578
-0.26687577230516857,0.3836000208391422
-0.2629760375019104,0.3859998576411472
-0.2629755836408479,0.38600015576943375
-0.26197588244366127,0.3866999466074644
-0.2619757223009529,0.38670004048810325
-0.25907587009327865,0.3880999691400839
-0.2590758029631152,0.38810000027894387
-0.2590757433063913,0.38810002578999375
-0.2551759488143674,0.38969994147902925
-0.25517566556266347,0.389700063272988
-0.2531758880009793,0.39059996317574586
-0.25317572506796915,0.3906000384163737
-0.2512758620672553,0.391499973521975
-0.2512758042361159,0.39149999996893065
-0.25127575056434154,0.39150002281237317
-0.24737595451710503,0.3930999391394446
-0.24737566002991845,0.39310006599842867
-0.2442758311787171,0.39449998870542285
-0.24337583624322173,0.39489998663381937
-0.23947580616679928,0.3966000000011202
-0.23557602780608397,0.39829990338912435
-0.23557558991264313,0.3983001081282298
-0.23537584257087604,0.3983999817991133
-0.23537580093311467,0.3984000021592061
-0.23537577432060008,0.3984000146331688
-0.23167587132210257,0.400099970064911
-0.23167580810714838,0.40009999792388257
-0.23167573682169146,0.40010002667229266
-0.22777600029207773,0.4015999253375287
-0.22777561561737292,0.401600083366495
-0.22617594809019145,0.40229993790963686
-0.2261756664167092,0.40230006683814024
-0.22387593480666473,0.4033999384777267
-0.22387580511757718,0.40339999563106016
-0.2238756702602155,0.40340004530327106
-0.21997580616718274,0.4047000000009487
-0.2160758542051334,0.4059999839882985
-0.2160758046693868,0.4059999998961453
-0.2160757588251348,0.4060000135272491
-0.2153761620512234,0.4061998983197952
-0.21537545960835133,0.4062001299605112
-0.21217584504620393,0.40739998542131645
-0.21217580796394456,0.407399998946395
-0.2121757648343977,0.4074000137785437
-0.20827585724906278,0.40869998297365534
-0.2082758059575549,0.40869999940586305
-0.20827575436849127,0.40870001461083716
-0.2043764413326413,0.4097998208517179
-0.2043752031003416,0.40980026803066094
-0.2034758772845103,0.4101999683932527
-0.2034758036904841,0.41019999962073145
-0.20347573512102363,0.4102000260512075
-0.2004758620185733,0.41129997952210595
-0.20047580848971613,0.41129999836721376
-0.20047574670776216,0.4113000182961553
-0.1965758586550274,0.4124999838508429
-0.19657580535490204,0.4124999995563976
-0.1965757536121672,0.41250001347659626
-0.1926761995731838,0.41349989912761764
-0.1926754231879917,0.41350013517007506
-0.19097588404976293,0.41409997251297936
-0.1909758082922928,0.41409999772980527
-0.19097572387530806,0.41410002244418886
-0.18877583998290304,0.41469999077848113
-0.1887757722146406,0.41470000870673135
-0.18487588820521336,0.4156999789655588
-0.18487580519850752,0.415699998627053
-0.1848757234512336,0.41570001484741165
-0.18097583606535375,0.41639999463462085
-0.17697582586664085,0.4170999965535548
-0.17697578648231238,0.4171000035341411
-0.17307626220511435,0.41779991814799716
-0.17307536066845777,0.41780012728629967
-0.1723758936702016,0.4179999750000871
-0.172375715853857,0.4180000112901339
-0.16917583204329356,0.4183999967664544
-0.16917580491164538,0.41840000000170374
-0.16917578146626608,0.41840000253440013
-0.16527580616696858,0.41880000000099477
-0.161375835053054,0.41919999703831934
-0.16137580653569344,0.41919999978126393
-0.16137577682908022,0.4192000022577557
-0.1574758325339268,0.4194999979727675
-0.1574758119445529,0.4194999994374731
-0.15747577396234272,0.41950000165251533
-0.15357580616691774,0.4197000000009987
-0.14577580616691777,0.4201000000009987
-0.14187580616691775,0.4203000000009987
-0.13797580616691776,0.4205000000009987
-0.13407580616691775,0.4207000000009987
-0.13017583907862335,0.42089999831321895
-0.13017579910075378,0.42090000007612116
-0.13017578028448448,0.4209000006646511
-0.12627592382594913,0.42099999698410073
-0.12627568862365118,0.4210000060288585
-0.12237581203772169,0.4211999996999318
-0.11837583698386073,0.42139999846015147
-0.11837580036025426,0.42140000004497646
-0.1183757811240005,0.42140000064312505
-0.11447592382594914,0.42149999698410073
-0.11447568862365119,0.4215000060288585
-0.11057583912454107,0.4216999983108642
-0.11057579900886062,0.4217000000794414
-0.11057578033044632,0.42170000066347263
-0.10667584148611055,0.4217999990953787
-0.10667577085569308,0.4218000011780397
-0.10367584444533609,0.4218999987250516
-0.10367580615094163,0.42189999968221203
-0.10367576787779911,0.421900000001
-0.10277592401930609,0.421900000001
-0.1027756883531744,0.4219000030218642
-0.09887580616689216,0.42200000000099963
-0.09497580616689218,0.4221000000009996
-0.09107583521530156,0.42219999925616863
-0.09107580697165513,0.4221999998017445
-0.09107577630162168,0.422200000001
-0.08327592401930609,0.422200000001
-0.08327568835317439,0.4222000030218642
-0.07937583521530157,0.4222999992561686
-0.07937580697165514,0.4222999998017445
-0.0793757763016217,0.422300000001
-0.06767592401930608,0.422300000001
-0.06767568835317439,0.4223000030218642
-0.06377583521530157,0.4223999992561686
-0.06377580697165514,0.4223999998017445
-0.06377577630162169,0.422400000001
-0.04417592401930608,0.422400000001
-0.0441756883531744,0.4224000030218642
-0.040275835215301634,0.4224999992561686
-0.040275806971655115,0.42249999980174446
-0.04027577630162169,0.42250000000099996
-0.02077592401930608,0.42250000000099996
-0.020775688353174393,0.4225000030218642
-0.016875835215301633,0.4225999992561686
-0.016875806971655104,0.42259999980174445
-0.016875776301621695,0.42260000000099995
0.002624078926071069,0.42260000000099995
0.002624308704276596,0.4226000028727789
0.006624161917848796,0.42269999920311824
0.006624200234483146,0.42269999989480955
0.006624219358640615,0.422700000001
0.03782416396789928,0.422700000001
0.03782419463790904,0.42269999980174466
0.03782422288157091,0.4226999992561686
0.04172407601944131,0.4226000030218642
0.041724311685572994,0.42260000000099995
0.057324163967899286,0.42260000000099995
0.05732419463790904,0.4225999998017446
0.057324222881570915,0.42259999925616853
0.06122407601944131,0.4225000030218642
0.061224311685573,0.42250000000099996
0.06902416830940417,0.42250000000099996
0.0690241874282309,0.4224999998948465
0.06902422575019151,0.42249999920307385
0.07302419088918737,0.42240000007459894
0.07692416799672323,0.42230000066347234
0.07692418667511454,0.4223000000794419
0.07692422679081319,0.4222999983108639
0.08082419383318466,0.4221000000009987
0.08472395855353074,0.421900012066622
0.08472442942196037,0.421900000001
0.08592410923511172,0.421900000001
0.08592419301812328,0.42189999845902104
0.0859242789557076,0.42189999369562686
0.08862418084618227,0.42170000096299914
0.09252416438351806,0.42140000226635765
0.09252419442546067,0.4213999997611727
0.09252422260770492,0.4213999970497671
0.0964240775132267,0.4210000119312521
0.09642431041900534,0.42099999103285896
0.10032416438347319,0.42070000226636145
0.10032419442546067,0.4206999997611727
0.10032422260770492,0.4206999970497671
0.1081241660615103,0.41990000284937684
0.1081241915034875,0.419900000083711
0.10812422382912419,0.4198999961553683
0.11592410892361875,0.41890001088684337
0.11592419282828532,0.41889999853775495
0.11592427842787129,0.41889998264825407
0.11982384255336552,0.41810007205840916
0.11982454965847307,0.41809995552284035
0.12062408645004116,0.4180000134238943
0.120624296902951,0.41799996675272244
0.12372413458100812,0.4170000191146395
0.1237242533392725,0.416999981691465
0.1276240614287731,0.4158000407408495
0.12762432740536242,0.4157999632686742
0.13162414980442458,0.4147000121089321
0.13372414649232695,0.41410001352697406
0.13372419233563324,0.4140999998961516
0.1337242418714123,0.4140999839882945
0.1355241687707046,0.413500008355197
0.13552419398126067,0.41349999979038776
0.13552421850210006,0.413499991145536
0.13942378836749392,0.41210014555283053
0.13942461113306823,0.4120998930010491
0.14332408604967886,0.4111000276378156
0.14332430225434464,0.4110999749807468
0.14722408766104925,0.4102000245022765
0.14722419281281438,0.41019999759652853
0.14722429751889726,0.41019996543913284
0.1511241938334497,0.40890000000094867
0.15502419383344967,0.4076000000009487
0.15892409231139845,0.40630003384163244
0.1589241885853512,0.40629999146659246
0.1589242696611442,0.4062999241734034
0.15902276594386966,0.406201427890678
0.15902350531099718,0.4062007644221104
0.1590243119448289,0.406200184597869
0.15902517642819367,0.40619969518720145
0.15902608866854684,0.40619930190380815
0.16282415784490242,0.4048000132598877
0.1628242299314268,0.40479998704270076
0.16672414846919595,0.40340001628555283
0.1667241930286226,0.40339999976045343
0.166724239086351,0.40339998156458373
0.16942416013645603,0.4023000137293558
0.17062417060536192,0.40180000967932145
0.17062421711618847,0.4017999904490583
0.17452409965594842,0.40020003863787473
0.17452428884343268,0.40019996345864867
0.17842409045402974,0.3987000397622652
0.1784241925426266,0.3986999976469496
0.17842429310917887,0.39869995036309536
0.17902404160124194,0.3984000761170638
0.17902434877876908,0.3983999295712641
0.18232394494933352,0.39690011313009843
0.18232444899994826,0.3968999018599888
0.1862241338447402,0.39540002307353034
0.18622419401013196,0.39539999896208805
0.18622425193202288,0.39539997385659637
0.18822409182842434,0.39450004590321575
0.18822429692520917,0.3944999565938953
0.19012415483082315,0.3937000164231104
0.19012423298574227,0.3936999839384721
0.1940241761443406,0.3921000072580216
0.19402421155271024,0.3920999928174669
0.1977239236153501,0.39060010954882907
0.1977244704500391,0.39059990779541887
0.19802407281809611,0.3905000403393999
0.19802419324467613,0.3904999964488172
0.19802430896324905,0.3904999468641249
0.2019241047458887,0.3887000411182912
0.2019242837784161,0.3886999607941728
0.20582413876204514,0.3870000240064371
0.2058241928523176,0.38699999958257764
0.20582424820389122,0.3869999728157392
0.20642404435982917,0.3867000747377702
0.20642419144722682,0.386699994384124
0.20642433026442553,0.38669990491274264
0.209724190487336,0.38440000233313837
0.21202412309784385,0.3828000492083761
0.21202419372076667,0.3827999980888472
0.21202425988771118,0.38279994633194403
0.2136241660293118,0.38150002259189353
0.21362422128275452,0.3814999769790423
0.21672417545598782,0.37890001541439505
0.21672419365361548,0.3788999999894151
0.2167242119824357,0.3788999841206893
0.21752403042802995,0.3782001429807943
0.21752436380690415,0.3781998648939212
0.22142409129804028,0.37510008150353097
0.22142419165092866,0.37509999696079227
0.2214242861725461,0.3750999076620016
0.2215239157234157,0.37500027811113196
0.22152449467911522,0.37499974665732266
0.22532416053924376,0.37180002803826706
0.22532422659143872,0.3717999713378117
0.22612405485177403,0.3711001216100182
0.22612433758710254,0.3710998840706644
0.2292239506385206,0.36860019612597245
0.22922444978176276,0.3685998208371801
0.23122417214831786,0.3672000151805916
0.23122419136664804,0.3672000015622043
0.23122421749038177,0.3671999825695855
0.23312409005875268,0.3658000764665754
0.233124299711636,0.3657999264744796
0.2367241221470346,0.36330004978323055
0.236724266452503,0.3632999515882888
0.2370241615442882,0.36310002152709864
0.2370241919336661,0.36310000089484945
0.23702422704013082,0.36309997616030987
0.2409240021000695,0.36030013765573854
0.24092439237793872,0.3602998723652426
0.2423241429644506,0.3594000327024849
0.24232419325921334,0.35939999942706247
0.2423242430336352,0.35939996457687096
0.2448240323967546,0.357600116235425
0.24482436014708098,0.357599890857668
0.2480240943515663,0.35550006528597455
0.24802427800939264,0.355499915825155
0.2487240953543147,0.354800098480233
0.24872429525101827,0.35479990454924637
0.2521240931082496,0.3516000948012639
0.25212418981941487,0.35159999813004345
0.2521242832752655,0.3515998926710036
0.25262406704242035,0.35100015215041774
0.2526243270598301,0.35099985345212026
0.2566241029042064,0.34660010002330643
0.2566242876647891,0.3465999026945385
0.25932414793849895,0.3438000475958764
0.2593241914628239,0.34380000114054554
0.25932423845058433,0.3437999479478439
0.2605240837476766,0.3424001284345697
0.26052430857000886,0.3423998757031927
0.2629239615943713,0.33980025159346666
0.2629244441432474,0.33979976637859494
0.26442418048025973,0.33840001246405005
0.264424207236812,0.3383999875905494
0.26712401765970945,0.33590016312490356
0.2671243782817805,0.33589984629409586
0.26832417133815095,0.33490001874712044
0.26832419238949584,0.3349000009758993
0.26832421713053023,0.3348999795278614
0.27162410324311953,0.33200007961073746
0.2716242864814524,0.33199992279436924
0.2722241672816,0.3315000221275796
0.27612410898426093,0.3282000717965025
0.27612418336721867,0.3281999954175131
0.27612419383413345,0.3281998871564359
0.27612419383413345,0.3281044366181844
0.27612423968328415,0.32810351957290823
0.27612437677345003,0.3281026116739769
0.27612460373733344,0.3281017219765122
0.27612491831126207,0.3281008593540997
0.2761253173577664,0.32810003241028635
0.27612579689687183,0.3280992493927709
0.2761263521457938,0.328098518111144
0.2761269775666398,0.3280978458589975
0.2761276669216429,0.3280972393411802
0.2800241445434085,0.3250000391802896
0.28002419283513824,0.3249999997032566
0.2800242413225645,0.3249999577885104
0.28092411587595206,0.3242000692966103
0.2809241917647876,0.32419999869361665
0.2809242655619684,0.32419992349070487
0.2839241599709549,0.3210000361211193
0.2839241911931257,0.32100000209021395
0.28392422821544133,0.32099995988884417
0.28452416415906473,0.3203000346212834
0.28452419741175733,0.32029999503855733
0.28452421840838954,0.3202999690843493
0.2876238679851397,0.3164004099394056
0.28762456412239773,0.3163996297121499
0.28782408235850915,0.3162001114760385
0.2878241890911314,0.316199997160543
0.2878242895546667,0.31619987351248824
0.29062414346230536,0.31250006656310864
0.2906242454058075,0.31249993436366985
0.2917241795430438,0.31110001818900546
0.2917241909099836,0.3111000035711807
0.29362366904287573,0.30860069051514966
0.2936242238681339,0.3086000276413105
0.29362483849604926,0.30859941980472116
0.29562414604699844,0.3068000430088669
0.2956242422173762,0.30679995766511636
0.2980240412787773,0.30470013348639047
0.29802435212387485,0.3046998733686876
0.29952408168443334,0.30350008972024073
0.2995243087307005,0.30349991382807473
0.3031239896800053,0.30080015311609615
0.30312440616640124,0.30079985844569
0.30342409840363777,0.30060006362086567
0.3034241933917621,0.3005999968138058
0.3034242813070602,0.30059992822781517
0.30732395608451163,0.29740019507708576
0.3073244440874863,0.2973998212481197
0.30802413528717465,0.2969000418197709
0.308024194142258,0.29689999837349224
0.30802424871742834,0.2968999554077989
0.31122419383376404,0.2943000000007761
0.3128241652235279,0.29300002324659297
0.3128241912490641,0.29300000175209345
0.31282422399466014,0.29299997377391074
0.3151241060753319,0.29100007631245695
0.31512428349441324,0.2909999259332833
0.31742410989004877,0.28910006934558447
0.3174241917260085,0.28909999841534506
0.3174242711736075,0.2890999226609402
0.31902399500548595,0.2875001988290617
0.3190244044409592,0.28749981369441235
0.32162417261186027,0.2852000187739999
0.3216241946172148,0.2851999990646287
0.3216242137105898,0.28519998154372667
0.32302418938383026,0.2839000041328605
0.32592394151784854,0.2812002349155971
0.3259244630335134,0.28119978464097667
0.32692414724889,0.2804000372686754
0.3269241965039399,0.2803999968052896
0.32692423542278304,0.28039996316478905
0.33042328976622026,0.27730080074631613
0.3304239113839814,0.2773002966994648
0.33042457448013335,0.27729984861982604
0.33042527403046845,0.2772994599024506
0.33082410673466345,0.27710004355035306
0.33082410737244733,0.27710004321439047
0.33082418966331983,0.2770999929658619
0.33082426613642923,0.27709993692025453
0.33082426742859666,0.27709993584117926
0.33472413404084533,0.27370005212793685
0.3347241939831717,0.2736999980220917
0.3347242488926819,0.2736999449418658
0.33502389893549633,0.2734002948990513
0.335024514219872,0.27339973301235293
0.33862415953206826,0.2704000285855227
0.3386241949071603,0.27039999851930424
0.33862422569840633,0.27039997132259974
0.33962412085929233,0.2695000656778024
0.33962426819414954,0.26949993589699606
0.3425241621144545,0.26700002734500905
0.3425241883453777,0.26700000431228543
0.342524229541278,0.2669999666737664
0.3440240859504717,0.2656001006918523
0.34402430489310076,0.2655999028238574
0.34642416964229705,0.2635000211683106
0.3464242177269101,0.26349997849694634
0.3484241059558133,0.26170007909093346
0.3484241922312905,0.2616999973309863
0.3484242726505805,0.26169991288747
0.3503241636673641,0.259600033342604
0.3503241910952262,0.2596000024250745
0.35032422494036614,0.2595999626728829
0.35182411537325975,0.2578000941534105
0.35182419107427526,0.2577999982239824
0.35182426194398847,0.2577998978355203
0.35422419383396553,0.2542000000005547
0.35442414605645606,0.2539000716668189
0.3544241931371399,0.2538999980956939
0.3544242355341041,0.2538999260775873
0.3566240485649229,0.25000025752295396
0.356624355349128,0.24999975234397223
0.35812416959747934,0.2477000371631669
0.3581242173486668,0.24769996237703337
0.3591238335667951,0.24610057642802805
0.3591242140751799,0.246100014833287
0.35912463495584784,0.2460994828231861
0.3620241703370796,0.2427000275486386
0.362024193683669,0.24269999973605097
0.36202421638498106,0.2426999718117913
0.36242374665786276,0.24220055897068915
0.3624242141464617,0.24220001901671798
0.3624247221376761,0.24219951698005882
0.3659241197951906,0.23900006769318846
0.3659242693318465,0.2389999339399549
0.3667241504352912,0.23830003797444077
0.36672419334511913,0.23829999946735927
0.36672423527198494,0.23829995989927727
0.3698240742666193,0.23530011571092146
0.36982431750948136,0.23529988869263227
0.3708241642711023,0.2344000266071734
0.37082419286378676,0.234400000422478
0.3708242231636261,0.2343999716822937
0.37372397681370684,0.2316002095373882
0.37372442412269774,0.23159980514090941
0.37502407322865317,0.23050010205125482
0.3750241897481728,0.23049999637826601
0.37502429956830924,0.2304998820661097
0.3776241879775718,0.2276000065327014
0.3776241997026285,0.22759999347983367
0.3785241219454107,0.22660007987674238
0.37852419199922444,0.22659999828168695
0.37852425785687716,0.22659991390077913
0.3814241587145934,0.2227000472300574
0.38142419298639074,0.22269999988640485
0.3814242267002219,0.22269995070117013
0.38162414542142226,0.22240007261936953
0.381624243616364,0.22239992831390112
0.38412412030761306,0.21880010587850254
0.38412427029970886,0.2187998962256192
0.38552417368553915,0.21690002734484956
0.38552421357608807,0.21689997236158398
0.38702404819933883,0.21480020388903293
0.3870243503570391,0.21479980434671875
0.3894241315105882,0.2118000779047824
0.3894241921808092,0.21179999859848472
0.3894242490875992,0.2117999171201042
0.39002394087097386,0.21090037944504217
0.3900244831048118,0.2108996474517185
0.39322143519313696,0.20700336209407222
0.39322204111682735,0.20700269343443586
0.3932227096696138,0.20700208739285342
0.3932234344115231,0.20700154980714602
0.39322420836132865,0.20700108585571927
0.39322502406379867,0.20700070000768145
0.39322587366151013,0.20700039597979367
0.3932267489705371,0.20700017670066756
0.39322764155928414,0.2070000442825547
0.39322854282970515,0.207000000001
0.3933240747470693,0.207000000001
0.3933240750672858,0.20699999999270335
0.39332418788216983,0.20699998827526347
0.39332426492968314,0.20699990438907453
0.3962239236203464,0.20310036339128598
0.39622449845007424,0.20309966492285175
0.3972241375564649,0.20200006190582204
0.3972241941095946,0.20199999737611932
0.39722424417383534,0.2019999359316344
0.39942414542563665,0.19920006161115994
0.3994241918995299,0.1992000003411708
0.399424238689701,0.19919993403623784
0.4011241758074422,0.1967000265101479
0.4011241962767071,0.19669999595215187
0.4011242086148239,0.1966999770081086
0.40202413666878156,0.19530008892417441
0.4020242339759891,0.19529990215442405
0.4036241535378656,0.1914000982223499
0.40362423638760586,0.19139990273512936
0.4050241799810094,0.18820003166449278
0.4053241797325585,0.18750003290384906
0.40532420742197295,0.18749996687983828
0.4069239669863108,0.1836005529417649
0.40692449035913947,0.18359948108150506
0.40892416269506615,0.18010005449363334
0.40892419209051767,0.18010000138118512
0.4089242228147424,0.18009994203901822
0.40912373247997086,0.17970092270856133
0.40912424223966537,0.17970003139616678
0.40912484820699674,0.1796992024834306
0.4123241716315338,0.17580002705977604
0.4123242162416574,0.1757999731113333
0.4128241673218327,0.17520003181512298
0.4155241271791593,0.1719000814675475
0.41552426233685663,0.1718999200805262
0.4167241640175656,0.17050003478636577
0.41882416736985095,0.16800003150545356
0.4188241952855828,0.16799999766195217
0.41882421750910237,0.16799996974899564
0.42062394121686325,0.16570032278907884
0.42062447417278764,0.1656997009724976
0.42212408483854036,0.16410011626236137
0.42212418980045546,0.16409999622304322
0.4221242855171541,0.1640998701160381
0.42452403451849824,0.16070022569746728
0.4245243664131991,0.1606997842765188
0.4249241353894942,0.16020007305614986
0.42492419287738464,0.16019999811963662
0.4249242456456845,0.1601999232424525
0.4276241036884397,0.15620013354948176
0.42762428860359014,0.15619986969232222
0.4284241706309121,0.15510003190475458
0.42842419586655706,0.15509999657225923
0.4284242137535306,0.1550999706454061
0.4303241726769814,0.1523000311792681
0.43232400750124866,0.14930027949962996
0.43232440006693135,0.1492997348438887
0.4330241666308862,0.14840003497594675
0.4330241937454011,0.14839999941233967
0.4330242194312966,0.14839996434713026
0.4358240542022171,0.144500194487634
0.4358243433987897,0.14449981304453052
0.43622416386048485,0.1440000374674115
0.4362241948977482,0.143999997829715
0.43622422085331564,0.14399996325424025
0.43872419109980615,0.1406000037190132
0.43872419657184786,0.14059999628485909
0.4401241764027197,0.1387000236572473
0.44012419539533176,0.1386999975335228
0.4401242090137291,0.13869997831517858
0.4415241549453564,0.13670005555571096
0.44152419291374684,0.13669999957523254
0.44152422945345327,0.1366999421188884
0.44392413201942665,0.13280010044918164
0.44392413252305685,0.1328000995816848
0.44392418319094984,0.13279999450383534
0.44392422172456825,0.13279988808911158
0.4439242226028582,0.13279988492522438
0.4440241274398551,0.13240026557723658
0.44402427591176824,0.13239973884404274
0.4451241855478294,0.12890002636566644
0.44632416239861694,0.12500010216557894
0.4463242276364708,0.12499989859315022
0.4476240534813581,0.1211004210584884
0.44762437409222233,0.12109959441951226
0.4480241347256445,0.12020013299431241
0.4480241893901141,0.12019999869952638
0.44802423574723954,0.12019986028979335
0.4489240937687372,0.11720033355146776
0.4489243188441001,0.1171996749742725
0.4504241793332318,0.11330003770252998
0.4504242086656303,0.11329996242706479
0.4519241539797266,0.10950010096468765
0.45192418370440174,0.10949999837308504
0.45192419383413346,0.10949989079706729
0.45192419383413346,0.10940170712054986
0.45192423254144426,0.10940086435618489
0.45192434833745626,0.1094000286880005
0.4519245402471527,0.1093992071524266
0.45192480665463003,0.1093984066668947
0.45342418386435623,0.10550002592160658
0.4534241950079552,0.10549999641747962
0.45342420194450217,0.10549997740700418
0.4548241851326428,0.10160002424004082
0.45482419332523855,0.1016000010093552
0.4548242023324421,0.1015999745052363
0.4558241938340821,0.09860000000031623
0.45612418560592494,0.09770002468478786
0.45612419325721776,0.09770000129035022
0.4561242018991892,0.09769997378871932
0.45732418431376864,0.0938000309413359
0.4585241538149854,0.08980013339730704
0.45852423787546526,0.08979986787616691
0.45972419383408214,0.08620000000031623
0.4598241856059249,0.08590002468478787
0.45982419325721774,0.08590000129035023
0.45982420189918916,0.08589997378871933
0.46102418564459885,0.08200002661613799
0.4610241940974711,0.08199999854034934
0.46102420099315594,0.08199997461814966
0.4632241643958464,0.07420010437224703
0.4632242257259613,0.07419989635171002
0.46362418163212893,0.07290003965666515
0.4636241938668437,0.07289999857841858
0.4636242042631434,0.07289996126380975
0.4643241618992119,0.07030011861555518
0.4643242001185923,0.07029987745307772
0.4645241938341322,0.06640000000005121
0.46472418782205716,0.06250011723551309
0.46472420283749544,0.06249988295633198
0.46502419180590104,0.05860002636705978
0.4650241932706066,0.05860000577768687
0.4650241954856489,0.05859996779547569
0.4654241921428211,0.050800032980616326
0.4654241939142328,0.05079999279608119
0.46542419449601713,0.05079997418654815
0.46552419081723423,0.04690011765908264
0.465524199861992,0.04689988245678468
0.46572419073654325,0.04300006040303535
0.4657241931602168,0.04299999678764589
0.46572419383413344,0.042999942712099684
0.46572419383413344,0.02340002986523417
0.4657241936348781,0.023399999195224428
0.465724193089302,0.023399970951562536
0.4655241938341331,0.015599999999974367
0.4654241938341331,0.011699999999974368
0.4653241938341331,0.007799999999974367
0.46522419449616426,0.003900025819189086
0.46522419391381886,0.0039000071924536854
0.46522419214311495,0.003899967025112712
0.4650241938341322,-5.121475199507003e-14
0.46482419986199197,-0.0038998824567846803
0.4648241908172342,-0.003900117659082635
0.4647241968248309,-0.0077998833628108825
0.4647241909227721,-0.007799998955387303
0.4647241788929712,-0.007800116541129445
0.46422419383412533,-0.011700000000127164
0.46372419939396936,-0.015599956633343685
0.46372419329579256,-0.01560000086007764
0.46372418679908695,-0.015600042210361757
0.4636242050021146,-0.016199932992195815
0.46362418365750446,-0.01620006716582664
0.4631241970093201,-0.0194999790438433
0.4631241969586513,-0.019499979291679757
0.46252421140790007,-0.023399885770593477
0.46252417913728466,-0.023400114635484602
0.46202419736612976,-0.027299972450492763
0.46202419396537625,-0.02729999776289689
0.46202418927106176,-0.027300029660042805
0.4614242136133773,-0.03119987143499126
0.461424177699967,-0.031200129073393475
0.46092419668769663,-0.035199977171556415
0.4604241938341037,-0.03910000000029549
0.45992419735490464,-0.04299997253804837
0.45992419398989187,-0.04299999758807264
0.45992418925763956,-0.043000029747286575
0.45972419383412183,-0.04430000000015206
0.4593241982985977,-0.04689997098105878
0.45932419343052394,-0.04690000133240489
0.45932418889105625,-0.04690002754009041
0.45862421409511467,-0.05079988711747964
0.4586241763952036,-0.05080011335312093
0.45802426478274333,-0.054699538834112396
0.4580241699377535,-0.05470046597943479
0.45782419383413214,-0.058600000000051215
0.45762419383413216,-0.06250000000005121
0.45742419383413213,-0.06640000000005121
0.45722420045331574,-0.0702998709259708
0.4572242002698897,-0.07029987323272173
0.4572241592689085,-0.07030012235433279
0.457224158807439,-0.07030012418569148
0.45612425388350863,-0.07419978709780814
0.4561241440931765,-0.07420021554426076
0.4558242214164095,-0.07549988047691758
0.45582419052496104,-0.0754999997244844
0.4558241539217682,-0.07550011530255649
0.4549242460869005,-0.07809984904772992
0.45492414685665356,-0.07810015267696005
0.45372422572596127,-0.08199989635171002
0.4537241643958464,-0.08200010437224703
0.45262420023824324,-0.08589997729465823
0.45262419372002194,-0.08589999995888534
0.4526241869629338,-0.08590002257694763
0.45192421524383297,-0.08819992965399333
0.4519241922612968,-0.088200001047889
0.4519241685410623,-0.08820006744837111
0.45132430252742733,-0.08979971015139754
0.4513241048830196,-0.0898002965038596
0.450124203136285,-0.09379996899297516
0.4489241971073888,-0.09769998936206829
0.4480242209525298,-0.1005999126186495
0.44802419210147376,-0.10059999944036503
0.4480241598734293,-0.10060008490195302
0.44762420887576615,-0.10159996239611091
0.44602421280712007,-0.10549995375353109
0.4460241738596262,-0.10550004582407807
0.44432425342223386,-0.10939986329809576
0.4443241891457165,-0.10939999859857447
0.44432411757373996,-0.10940012710093273
0.4440244319129333,-0.10989960320227728
0.44402399679974425,-0.10990041869830067
0.4424242083869142,-0.1132999690755645
0.44242417951148116,-0.11330003103263293
0.44062440722308144,-0.117199537657499
0.4406240328074203,-0.11720048308030183
0.44012419383408213,-0.11870000000031623
0.4393242276364707,-0.12109989859315057
0.4393241623985068,-0.12110010216593711
0.4381242257259612,-0.12499989635171019
0.43812416439584634,-0.12500010437224718
0.43702420496861405,-0.12889996052334343
0.4370241929062585,-0.12890000187410502
0.43702418196144954,-0.12890003710229325
0.436224237835406,-0.13139986249617933
0.43622415417184074,-0.13140013881816442
0.4358242313905103,-0.1327998685528211
0.43582412671352166,-0.1328001189868017
0.4336242428400081,-0.13669991312621202
0.43362419159519305,-0.13669999953334847
0.43362413795484106,-0.1367000816700443
0.43232425529361346,-0.13859991017491557
0.4323241345179651,-0.13860009125594017
0.43102420839912137,-0.1405999775926227
0.43102417900925943,-0.14060002223761384
0.42842423963788256,-0.14449993129467914
0.4284241492714851,-0.1445000695180245
0.4259242161147701,-0.14839996524249985
0.42592417093247037,-0.14840003435279744
0.4245241938339655,-0.1505000000005547
0.42332423963788257,-0.15229993129467914
0.4233241492714851,-0.1523000695180245
0.42082445802745694,-0.15619958785870838
0.4208239749006665,-0.15620043786717008
0.4206242477795784,-0.15659989210934616
0.42062419099663345,-0.15659999859559692
0.42062412898630064,-0.15660010150124787
0.4183242071731174,-0.16019997912188255
0.41832420198172304,-0.1601999871518232
0.4157242267000229,-0.16409995070146072
0.4157241929864045,-0.16409999988638524
0.4157241587145867,-0.16410004723006638
0.41282421577127393,-0.1679999704986594
0.41282419392055353,-0.16799999939852966
0.41282417062769966,-0.16800002919553997
0.40972420280074473,-0.17189998871977355
0.4089242059506325,-0.17289998485472693
0.4089241817810076,-0.17290001519776796
0.40662421148479555,-0.17579997774516576
0.40502430789685673,-0.17779985742194676
0.4050240855215909,-0.17780014699592217
0.40362474826103706,-0.1796992475638166
0.4036242346282995,-0.17970002410673339
0.40362380216582455,-0.17970084861488886
0.4018244072230814,-0.18359953765749906
0.40182403280742024,-0.18360048308030189
0.40112421122965336,-0.1856999478136027
0.40112419417528095,-0.18569999700657855
0.40112417283328017,-0.1857000540023819
0.40042427572714895,-0.1874997894181478
0.40042412238385683,-0.1875002143509921
0.39912419383408215,-0.1914000000003162
0.39782422648981447,-0.19529990203311914
0.39782414444401154,-0.19530009054881178
0.3972242200426384,-0.19639995195132923
0.3972241917900422,-0.19640000231206378
0.3972241669982972,-0.19640004420048063
0.3955242454060603,-0.19919991505828266
0.395524192825969,-0.19919999758539317
0.3955241342122748,-0.19920008130286196
0.39332421218175706,-0.20219997498084058
0.3933241954465908,-0.2021999974814834
0.393324172954711,-0.20220002684531485
0.39262425495928605,-0.20309992141086122
0.39262413442481,-0.20310007989562812
0.38972446552482254,-0.20699963462319745
0.38972395957362616,-0.2070003904344558
0.38942426015554593,-0.20749988946458953
0.38942419117630117,-0.20749999744770797
0.3894241151540328,-0.20750010288970097
0.38682427024452587,-0.21089990007905615
0.3868241201856164,-0.21090010197519313
0.38552423084678217,-0.21269994875204057
0.38552419318462394,-0.2126999994169489
0.38552415401454393,-0.21270004918925875
0.3838244202349899,-0.21479972032870776
0.3838239899828801,-0.2148002965112245
0.38162426996831716,-0.21799988925967975
0.381624190210065,-0.2179999983018933
0.381624105920342,-0.2180001004732802
0.38092448514636323,-0.2187996670721131
0.3809239358320877,-0.21880035936031408
0.37812424251162646,-0.222699932199528
0.37812419187054236,-0.2227000000985121
0.37812414121966814,-0.22270006313772045
0.3776243879667817,-0.2232997670411841
0.37762401547366725,-0.22330024524596617
0.37522423852798914,-0.22659993854627364
0.3752241925993073,-0.226599999552282
0.37522414544683114,-0.22660005806512476
0.37372432234713027,-0.2283998457847658
0.3737240721743409,-0.2284001596788152
0.37212421920788097,-0.23049996669729395
0.372124193765877,-0.23049999946647312
0.372124167019395,-0.23050003264438748
0.3698241994997282,-0.2332999931031123
0.3698241881815034,-0.23330000690912706
0.3689242067333742,-0.23439998423461825
0.3689241810044294,-0.23440001582365613
0.3659248264753774,-0.23809921974282028
0.36592423982289496,-0.2381000296386989
0.365923744604137,-0.23810089846022897
0.3658242423665758,-0.23829990293535153
0.3658242415033805,-0.23829990456443492
0.3658241862974864,-0.23829999308429947
0.36582412017207894,-0.23830007980095005
0.3622246856842672,-0.24219946716274618
0.36222421627194346,-0.24220001765743032
0.36222379159673096,-0.2422006033564066
0.3620242288681354,-0.24249994744929987
0.3620241938319054,-0.24249999847072104
0.3620241551899557,-0.2425000515259037
0.35932464334642883,-0.24609940065060623
0.3593242196175257,-0.24610001624443584
0.35932384728535316,-0.24610066421874066
0.3581242098709412,-0.24839996926303018
0.35812419504429027,-0.24839999716561828
0.3581241753322012,-0.24840003289258597
0.35722419657576043,-0.24999999512625845
0.3550242472494807,-0.2538999053094198
0.35502414267257876,-0.253900095928165
0.35422423072125314,-0.25539993083690066
0.35422419316565407,-0.2553999984513397
0.3542241517562416,-0.25540006732491377
0.35272427493137953,-0.2577998702446931
0.35272418919863247,-0.25779999776916174
0.3527240968527305,-0.257800117186222
0.3503242234246447,-0.26069996424515895
0.35032419510183066,-0.2606999977735612
0.35032416110375547,-0.26070003636747036
0.3494242746910621,-0.2616999101593519
0.3494241915862723,-0.26169999775310193
0.3494241039924661,-0.261700080857946
0.3464242121942888,-0.26439998347630556
0.3464241983732186,-0.2643999957814931
0.34642417037526685,-0.2644000201080599
0.3450242393081153,-0.26559996102276123
0.3450241488711372,-0.2656000395678888
0.3425242289467613,-0.2677999691013396
0.34252419428485054,-0.26779999898357687
0.34252415670190794,-0.2678000300598978
0.34042435865349985,-0.26949986657527575
0.34042403534088,-0.269500140883341
0.33862422796852487,-0.2710999696587678
0.33862419220773937,-0.2711000008156899
0.33862415990720257,-0.27110002786902304
0.33582437199307436,-0.27339985365562836
0.3358240232336647,-0.2734001550917776
0.334724233872282,-0.2743999636021255
0.33472419137252585,-0.2744000013342181
0.3347241542720987,-0.2744000327804417
0.33122452496304944,-0.2772997256365111
0.33122388975955175,-0.2773003040749959
0.33082424889266854,-0.2776999449418791
0.3308241939831969,-0.27769999802206824
0.33082413404083333,-0.2777000521279473
0.3269242674285818,-0.28109993584119225
0.3269242661364455,-0.28109993692024154
0.3269241896633195,-0.28109999296586213
0.32692410737246536,-0.28110004321438053
0.3269241067346467,-0.28110004355036144
0.32672509229336255,-0.2811995507710035
0.32672422347183244,-0.28120004598976145
0.32672341357595386,-0.2812006326422439
0.32302439569479185,-0.28419983632967255
0.32302400154032956,-0.2842001748129914
0.3219242520031237,-0.2851999471195422
0.32192419104812875,-0.2852000006583063
0.3219241342376058,-0.2852000472666948
0.31902429962916695,-0.28749991609407727
0.31902409054809316,-0.2875000869781833
0.3171243021583675,-0.28909990878005765
0.31712419177807255,-0.28909999606572845
0.31712407451418123,-0.28910007755851164
0.31512423864990363,-0.29039997087029207
0.3151241493591949,-0.2904000296504942
0.31122430302832765,-0.2929999272044057
0.31122419187125056,-0.2929999968101425
0.3112240771261098,-0.2930000598508795
0.30732434004711184,-0.29499992501959643
0.30732405039280747,-0.2950000801589748
0.30392432386982854,-0.29689992733358067
0.3039241906927482,-0.29689999619217206
0.3039240566354914,-0.2969000548801338
0.3034245925387344,-0.29709984051883664
0.3034238117293548,-0.29710019595177956
0.29952436442226815,-0.2990999125195163
0.29952402703993936,-0.2991000945172927
0.29652429099454053,-0.3007999449430187
0.2965241929288558,-0.30079999740852364
0.29652409145423125,-0.30080004550282863
0.29562451205713147,-0.3011998585682063
0.2956238872204154,-0.30120016510029163
0.2917241938336076,-0.3033000000008805
0.28912442749582606,-0.30469987418276284
0.2891239678178675,-0.3047001390874917
0.28782419383365754,-0.30550000000085165
0.2839242528515151,-0.30789996368217015
0.28392413536997146,-0.30790003720501574
0.2828248239879115,-0.3085995989935993
0.2828242121119091,-0.30860002415507265
0.28282363667220367,-0.3086004974664565
0.2800242110216078,-0.31109998465448857
0.2800241764930081,-0.3111000151739385
0.27842426698926287,-0.3124999359897155
0.2784241220480948,-0.31250006554421544
0.2761242181397704,-0.31459997780833776
0.27412428118345333,-0.3163999213860575
0.2741241085215015,-0.3164000808229236
0.27222422672502816,-0.3181999688406352
0.2722241937426206,-0.3181999994759919
0.2722241595211628,-0.3182000300243031
0.26982423132567473,-0.32029996719535514
0.2698241947814943,-0.3202999984788173
0.2698241536020605,-0.320300032186139
0.26832423327931665,-0.3214999684443341
0.2683241547373402,-0.3215000319887592
0.2650242798796031,-0.32419992959963506
0.26502419403610544,-0.32419999643612035
0.2650240994292341,-0.32420006293713477
0.26442422818593087,-0.3245999770993369
0.26442415907563466,-0.32460002228163576
0.2605242159730306,-0.32709998580894606
0.2605241715333892,-0.32710001393851945
0.2589242690824174,-0.3280999529703768
0.25892411950669747,-0.3281000484749565
0.25662423129835343,-0.32959997556735476
0.25662419081962295,-0.3296000014086852
0.2566241583111564,-0.3296000213143524
0.25262431060492696,-0.33199992993809
0.2526240791886436,-0.3320000734912454
0.24872426335115796,-0.33449995543835165
0.2487241251278126,-0.3345000458047491
0.24662433721838287,-0.33589990441103557
0.2466240541318349,-0.3359001008966158
0.24482424556452778,-0.33719996263967095
0.24482419318619436,-0.3371999993730799
0.24482414026513197,-0.33720003433965035
0.24092429645733235,-0.33969993421644495
0.24092419288797656,-0.33969999679631185
0.24092408412305716,-0.33970005485615623
0.24072473144383394,-0.33979973119576784
0.2407236957965917,-0.3398003365123838
0.23702429301021158,-0.3422999329896676
0.23702409643529782,-0.3423000695711115
0.23492426138135092,-0.3437999517525021
0.2349241920079484,-0.3437999994370425
0.23492412403729987,-0.34380004265418135
0.23312434861037434,-0.34489990541508025
0.23312404290815716,-0.3449001006178527
0.22922495132021714,-0.3474994950098127
0.2292242223398231,-0.34750003477257135
0.229223550094075,-0.3475006437404726
0.22902427966837247,-0.34769991416617524
0.22902409196809329,-0.3477000660758126
0.225324282519608,-0.3500999424748301
0.22532410649386253,-0.35010005955071327
0.22312421725674936,-0.35159998403056314
0.22312419268121492,-0.3516000005655264
0.22312417110068306,-0.35160001471042374
0.22142421461810385,-0.3526999865520926
0.22142419590978324,-0.3526999985150405
0.22142417057931174,-0.35270001431121834
0.21752433615294134,-0.35509991241975397
0.21752405479106882,-0.35510009269591164
0.21692423480194348,-0.35549997268866185
0.21692419412028713,-0.35549999918481623
0.21692415114429048,-0.35550002587319535
0.21362421547718694,-0.35749998688356116
0.2136241946286288,-0.357499999362633
0.21362417102643425,-0.35750001313228374
0.21032425193164644,-0.35939996655049494
0.21032419422148568,-0.3593999986662328
0.21032413300080374,-0.3594000304172829
0.2097243992893624,-0.3596998972730036
0.20972399376416678,-0.35970011286056525
0.20582421937875317,-0.36189998559079856
0.20582421878188484,-0.36189998588763095
0.20332424046116468,-0.363299973889446
0.20332419422978507,-0.3632999990775671
0.20332414533462673,-0.36330002425037144
0.20192431840142006,-0.36399993771697475
0.2019240712094441,-0.36400006602927615
0.19802422986428916,-0.3660999805997442
0.19802415797707673,-0.3661000197219725
0.19602419383361538,-0.36720000000087627
0.1940242371861873,-0.3682999761569617
0.19402415074018006,-0.36830002430999365
0.19012430119830315,-0.3704999394361806
0.1901240881313204,-0.370500063422254
0.18912434988714952,-0.3710999063687565
0.1891240416077152,-0.37110009973509017
0.1862242208908919,-0.37299998227369857
0.18312422158196076,-0.37499998209871843
0.1831241658308134,-0.3750000175026293
0.18232422090431408,-0.37549998308169136
0.17842422102095853,-0.37789998327020496
0.17842416676281478,-0.3779000169201284
0.1768242690824187,-0.378899952970376
0.1768241195066987,-0.3789000484749557
0.17452422191484573,-0.3803999816870337
0.1745241654883786,-0.3804000179031332
0.1707250605636585,-0.38279945259243003
0.17072422940429108,-0.3828000445061678
0.17072346895547508,-0.3828007248776583
0.1706242878205455,-0.38289990601258794
0.17062428138467012,-0.3828999114969767
0.17062419079739938,-0.38289999111314266
0.17062412931418325,-0.3829000353735086
0.17062409750264446,-0.382900054341424
0.1667242316302846,-0.38509997867967827
0.16382431824283167,-0.38669993136128855
0.16382419202149515,-0.3866999959958453
0.16382406183615644,-0.38670005279986785
0.16282423143812844,-0.38709998495907905
0.16282415636286743,-0.3871000153734977
0.15892424092084423,-0.3886999806830457
0.15892414632998283,-0.38870001827151396
0.1550244129178328,-0.39019991573772556
0.15502397933443107,-0.39020009533385097
0.15412427114218477,-0.390599965641516
0.1541241171702734,-0.3906000357771049
0.15112424308456623,-0.39199997701710154
0.1511241936161109,-0.3919999993940329
0.15112414350954753,-0.3920000206466546
0.14722422855732248,-0.39359998575525973
0.14722415888170906,-0.3936000136777182
0.14492458220758916,-0.3944998480284608
0.14492382081340296,-0.39450018651098334
0.14332422896596914,-0.3952999824347002
0.1433241876224142,-0.3953000026667716
0.14332416430132472,-0.3953000136311669
0.13942420327673682,-0.3970999956425152
0.13942418440026885,-0.3971000043806468
0.13662446359762914,-0.3983998747533009
0.13662393272849122,-0.398400142421853
0.13552426212676924,-0.39899996275006505
0.13552419171771649,-0.3989999996230581
0.13552412476428027,-0.3990000318790336
0.1316242700239779,-0.4007999648360962
0.13162411829768847,-0.40080003655051977
0.12852432740865705,-0.40229993536779307
0.12852419161409073,-0.40229999574694475
0.1285240534884851,-0.40230004678260356
0.12762429369282272,-0.402599966714491
0.1276240947623588,-0.4026000355649303
0.12372419383347133,-0.4040000000009412
0.11982421167535318,-0.4053999935961631
0.11982417601817583,-0.40540000647923047
0.11762437460119195,-0.4061999342672246
0.11762401597320446,-0.40620007323752283
0.115924199318369,-0.40689999774245506
0.11202419383349757,-0.40850000000093145
0.10812451010845515,-0.41009987024710276
0.10812388806779755,-0.41010015288378604
0.107924323370663,-0.4101999352323533
0.10792419155479926,-0.4101999960285236
0.10792405771292009,-0.41020004782708086
0.10422422319186855,-0.4114999896858287
0.10422416454556203,-0.41150001051454965
0.10032434900051025,-0.41289994429995286
0.10032404076317653,-0.4129000612290598
0.09732435484065247,-0.41409993559806946
0.09732403536947397,-0.41410007042938746
0.09642424718237233,-0.4144999762903215
0.0964241940827571,-0.4144999990870962
0.09642413880286689,-0.41450002116655854
0.08862422066719051,-0.41749998968028024
0.08862419190796904,-0.4175000005355433
0.08862416863367911,-0.417500009000867
0.08722427014720985,-0.41799997274603456
0.08722419232481568,-0.41799999900249474
0.0872241168930739,-0.4180000215442551
0.08472420224928923,-0.4186999976445149
0.08472418542206725,-0.41870000237339106
0.08082422019197197,-0.4197999925664948
0.08082419396146956,-0.4197999997964213
0.08082416713331633,-0.4198000068471393
0.07692424805639178,-0.4207999860976328
0.076924193622433,-0.42079999935081613
0.07692413905621642,-0.42080001123731153
0.07302448182508058,-0.4215999409257496
0.07302391020410909,-0.4216000773544068
0.07192430082291502,-0.4218999708220052
0.07192419108069191,-0.4218999979255715
0.07192408675438944,-0.4219000184628671
0.06902422491465704,-0.42239999464213135
0.06902416278945409,-0.4224000055729584
0.06512422137321533,-0.42309999505792434
0.06512419516555008,-0.42309999959738853
0.06512416481418942,-0.4231000044654647
0.06122419383328552,-0.4237000000009884
0.05732425229727484,-0.4242999910065285
0.05732419139989134,-0.4242999995747657
0.05732413733753862,-0.4243000057954252
0.053424309549570614,-0.42469998813265275
0.05342407845423884,-0.4247000147931742
0.04952425212499656,-0.4251999925276924
0.04952419284710534,-0.4251999993583764
0.049524136150354114,-0.4252000044381398
0.045624284138929924,-0.4254999930544032
0.045624103681893124,-0.4255000087253183
0.04252430520593391,-0.4257999892229918
0.042524191677162156,-0.42579999742657076
0.04252408397039124,-0.425800000001
0.04172442942196039,-0.425800000001
0.04172395855353075,-0.425800012066622
0.03782419383318467,-0.4260000000009987
0.033924226813749785,-0.4261999983096877
0.03392418662921465,-0.4262000000810994
0.03392416801968161,-0.4262000006628837
0.026124193833159087,-0.42640000000099965
0.02222419383315909,-0.42650000000099964
0.01832419383315909,-0.4266000000009996
0.01442422288156853,-0.42669999925616864
0.014424194637922027,-0.4266999998017445
0.014424163967888608,-0.426700000001
0.0066243087401958445,-0.426700000001
0.0066240789619903175,-0.4267000028727789
0.0026242257484181183,-0.42679999920311823
0.0026241874317837668,-0.42679999989480955
0.0026241683076262978,-0.426800000001
-0.0012757763021397093,-0.426800000001
-0.0012758069706288622,-0.4267999998017579
-0.0012758352158128083,-0.4267999992561555
-0.00517568835317439,-0.4267000030218642
-0.005175924019306077,-0.426700000001
-0.012975776301632373,-0.426700000001
-0.012975806971642122,-0.42669999980174467
-0.012975835215303986,-0.4266999992561686
-0.016875806166892174,-0.4266000000009996
-0.02857578035342319,-0.4263000006628835
-0.028575798962934638,-0.4263000000810998
-0.02857583914748818,-0.4262999983096874
-0.03247580616691776,-0.4261000000009987
-0.036375698427889604,-0.42590000552607704
-0.03637591400590304,-0.42589999700547154
-0.039975678546286225,-0.4258000035460165
-0.039975933836702435,-0.425800000001
-0.040275688711661366,-0.425800000001
-0.04027580598906921,-0.42579999700402577
-0.040275923033637875,-0.42579998801466973
-0.044175689846959805,-0.4254000119312521
-0.044175922752738454,-0.42539999103285897
-0.048075748484098874,-0.4251000044381389
-0.04807580518081436,-0.4250999993583788
-0.048075864458740875,-0.42509999252769093
-0.05197579178318817,-0.42460000184506946
-0.05197582055655953,-0.4245999982022961
-0.05597570513345512,-0.42410001263018415
-0.05597590745541554,-0.42409998961243606
-0.05987577839524213,-0.423700002849377
-0.059875803837221755,-0.4237000000837109
-0.05987583616285617,-0.4236999961553685
-0.06767577870491476,-0.42270000352177123
-0.06767580375493834,-0.42270000015675857
-0.06767583591415491,-0.42269999542450587
-0.0715758061670186,-0.42210000000098835
-0.072875762640892,-0.42190000669731553
-0.07287580831768763,-0.42189999922151467
-0.07287584720119433,-0.42189999210980145
-0.07547563758879632,-0.42140003241987795
-0.0754759758379815,-0.4213999738977633
-0.08327577714792533,-0.4202000044654643
-0.08327580749927416,-0.42019999959739013
-0.08327583370695131,-0.4201999950579239
-0.08717577880299411,-0.41950000491248024
-0.08717580492698072,-0.4195000000603008
-0.0871758346052595,-0.41949999416750433
-0.09107575990218597,-0.4187000094912117
-0.09107585252699756,-0.4186999909865488
-0.09467566006922067,-0.4180000284088943
-0.09467580447533427,-0.4179999954457886
-0.09467594781825953,-0.4179999527839231
-0.09497580616718278,-0.4179000000009487
-0.0988757047600171,-0.41660003380333727
-0.09887590833280364,-0.41659996856537335
-0.10277577995559795,-0.415400008066052
-0.1027758074572031,-0.41539999942408873
-0.10277583085165846,-0.41539999177279013
-0.10667570008441292,-0.414100035361872
-0.10667579623608447,-0.41409999265889713
-0.10667580615729447,-0.41409988978429996
-0.10667580616786654,-0.41409988934516156
-0.10667580616786654,-0.4140064680265481
-0.10667585412140143,-0.41400553022589875
-0.10667599748177951,-0.4140046022079025
-0.10667623475353921,-0.41400369365316475
-0.10667656346158383,-0.41400281403926037
-0.10667698017700042,-0.4140019725418682
-0.10667748055282854,-0.41400117793905544
-0.1066780593694054,-0.4140004385197091
-0.1066787105888148,-0.4139997619970707
-0.10667942741787145,-0.4139991554282758
-0.10668020237898407,-0.41399862514073743
-0.10668102738815771,-0.4139981766661419
-0.10668189383932188,-0.41399781468274516
-0.11057580616720442,-0.4126000000009412
-0.11447578440759491,-0.41120000781208305
-0.11447582784715651,-0.4111999919713294
-0.11717576358746139,-0.41020001577121645
-0.11717580476562724,-0.4102000000558083
-0.11717584930344395,-0.41019998202750946
-0.1183753672893204,-0.4097001828667276
-0.11837626156670665,-0.40969986338109204
-0.12237577515984172,-0.4085000093031515
-0.12627574670802377,-0.40730001829607115
-0.12627580848969067,-0.40729999836722236
-0.12627586201858476,-0.40729997952210173
-0.1292752322612888,-0.4062002104331103
-0.12927640287990397,-0.4061998673981272
-0.1301757439086653,-0.40600001383618023
-0.13017580427969033,-0.4059999995387088
-0.1301758692024915,-0.4059999822217602
-0.134075806167138,-0.40490000000096243
-0.137975806167138,-0.40380000000096244
-0.14187572488886974,-0.4027000229256022
-0.14187580485264267,-0.40269999877748347
-0.1418758863554139,-0.4026999708415923
-0.1429757777013429,-0.40230001035216356
-0.14297580780581093,-0.40229999917995596
-0.1429758326623614,-0.40229998959213
-0.14577577411323886,-0.401200012593571
-0.14577583802896793,-0.4011999869294495
-0.14967567624476785,-0.3996000533024547
-0.1496759376569853,-0.39959995069227344
-0.1528757574624946,-0.39840001826520743
-0.1528758041046007,-0.3984000001698432
-0.15287585579548774,-0.39839997873167887
-0.1535757403564515,-0.39810002820555157
-0.15357587240934323,-0.3980999728246802
-0.15747551869892512,-0.39650011793664663
-0.15747610094198378,-0.39649990174268174
-0.16137575398046922,-0.3952000173965199
-0.16137580317344508,-0.3952000003421475
-0.16137586016924843,-0.3951999790001467
-0.16317577655173696,-0.39450001151806785
-0.16317583586162013,-0.39449998868878305
-0.16527562473377663,-0.39370006911843763
-0.16527599035673776,-0.3936999386044303
-0.16917578110443768,-0.39240000835519706
-0.16917580631499374,-0.3923999997903878
-0.16917583083583312,-0.39239999114553603
-0.17307578130180196,-0.3910000089269831
-0.17417577770174406,-0.3906000103520147
-0.17417580780581093,-0.39059999917995597
-0.17417583266236142,-0.39059998959213
-0.176975548934678,-0.38950010105657706
-0.176976069005241,-0.3894999145785798
-0.18097577396023215,-0.3882000104682076
-0.18097580401845512,-0.38820000045387243
-0.18097584009256137,-0.3881999878226079
-0.18487569502418238,-0.38680003989843625
-0.1848757949352116,-0.3867999920238554
-0.1848758061673745,-0.386799882500179
-0.18487580616786656,-0.38679988248093494
-0.18487580616786656,-0.38670574790647094
-0.18487585356780106,-0.38670481552069125
-0.18487599527886114,-0.3867038927487955
-0.18487622983985583,-0.38670298910553863
-0.184876554832213,-0.3867021139084386
-0.18487696690491756,-0.38670127618170386
-0.1848774618090639,-0.3867004845631834
-0.18487803444166656,-0.38669974721530187
-0.18487867889827742,-0.3866990717408962
-0.18487938853386687,-0.38669846510482225
-0.1848801560313411,-0.38669793356214
-0.18488097347698892,-0.38669748259361686
-0.1887757605566183,-0.3848000222214897
-0.18877580988433248,-0.3847999975127512
-0.18877584689068433,-0.3847999779882622
-0.19247567713599895,-0.3828000697475516
-0.19247593735781587,-0.38279993440564336
-0.19267575355591418,-0.3827000263065942
-0.1926758083125536,-0.38269999804679444
-0.192675854950468,-0.38269997248219345
-0.19657576826674647,-0.38050002138070305
-0.19657580558892418,-0.3804999998589453
-0.19657584359033323,-0.3804999769713485
-0.19917580616739064,-0.37890000000085167
-0.20047550140662945,-0.3781001875459355
-0.20047612458310302,-0.3780998367107462
-0.20437575277736658,-0.3761000273803546
-0.20437580835931882,-0.37609999795432114
-0.2043758555800606,-0.3760999713935168
-0.20627577508876857,-0.37500001799373855
-0.20627583696108198,-0.3749999815246369
-0.208275543665699,-0.3738001575018668
-0.2082760785644164,-0.37379986031007273
-0.21217574884275772,-0.37180002939810275
-0.21217580945407397,-0.3717999972347612
-0.21217585817628834,-0.3717999696623283
-0.21337574741531562,-0.3711000342728957
-0.21337580416822904,-0.3711000000317113
-0.21337586418627671,-0.37109996132159506
-0.2160757841412676,-0.3693000146849345
-0.2160758066736312,-0.36929999947521225
-0.21607582726892818,-0.3692999852297775
-0.21907575961618891,-0.36720003258669504
-0.21907580411844915,-0.3672000006082963
-0.21907585260711573,-0.3671999638810731
-0.21997540883948682,-0.36650030903367325
-0.21997623485775591,-0.36649973619139603
-0.22387580616739064,-0.36410000000085163
-0.225175752914306,-0.3633000327719807
-0.2251758067071975,-0.3632999986513142
-0.22517585659957254,-0.36329996508626594
-0.22777565944145714,-0.36150010158034585
-0.22777595672472728,-0.3614999041916376
-0.23107578597663597,-0.35940001284951384
-0.2310758052313272,-0.3594000004552245
-0.23107582693930362,-0.35939998615291047
-0.2316757374615457,-0.3590000458047491
-0.23167587568489106,-0.3589999554383516
-0.2355757618883194,-0.3565000283848719
-0.23557585076832377,-0.35649997212526846
-0.2371757062943358,-0.35550006242151094
-0.23717570706906638,-0.35550006190924854
-0.23717589035340875,-0.35549991941994924
-0.2371758915024775,-0.3554999183760168
-0.23947561115912558,-0.35330018653052736
-0.23947601178055825,-0.3532998252296745
-0.2414756915391073,-0.35160009743490783
-0.24147580279252842,-0.35159999641679585
-0.24147590705374983,-0.35159988849493534
-0.24337574017967806,-0.3495000729346988
-0.24337587370070676,-0.3494999284950373
-0.24507578315641332,-0.34770002436546565
-0.24507582935578004,-0.3476999758043181
-0.24737576699573283,-0.3453000408756718
-0.2473758044394493,-0.34530000082814144
-0.24737584440925867,-0.3452999558756898
-0.24867575553820442,-0.3438000584192139
-0.2486758577721943,-0.3437999424417093
-0.25127577095828935,-0.3409000392726033
-0.2512758067939895,-0.3408999983673289
-0.2512758385238189,-0.3408999604541929
-0.2521754663133455,-0.3398004153781048
-0.2521761920435959,-0.339799626987219
-0.25517574923430214,-0.33690005503620307
-0.25517580416128893,-0.33690000007872783
-0.25517586010949794,-0.3368999400652377
-0.2560754246875317,-0.33590042386742236
-0.25607623710254207,-0.3358996265237377
-0.25907580616752146,-0.33330000000075566
-0.2605754661704616,-0.33200029466487424
-0.2605761733104007,-0.3319997399412221
-0.2629758028121529,-0.330300002377481
-0.26607578296047085,-0.3281000164702813
-0.2660758031741437,-0.32810000193611133
-0.26607583178027067,-0.32809998079119695
-0.2668757910333797,-0.3275000113513652
-0.26687582134814597,-0.32749998871260255
-0.2707757748497187,-0.3246000232883561
-0.27077580340560836,-0.32460000167561454
-0.2707758391490753,-0.32459997361551357
-0.27127570634791437,-0.3242000798564424
-0.27127580478911634,-0.3241999965110756
-0.2712758956381096,-0.3241999105301711
-0.2751757262320329,-0.3203000799362478
-0.2751758042437572,-0.32029999799037323
-0.27517587774909225,-0.3202999127607389
-0.2783757343946972,-0.31640008747390785
-0.27837580298064274,-0.31639999955866854
-0.27837586978774637,-0.31639990457048306
-0.278575533737627,-0.31610040864566213
-0.27857612058158854,-0.3160996227038957
-0.2815757796560844,-0.3125000318145007
-0.2824758005167589,-0.31140000690726627
-0.2824758118334555,-0.3113999931031193
-0.2847755207833784,-0.30860034742495224
-0.2847761240888163,-0.3085996820794644
-0.28637567078588105,-0.3070001353823997
-0.2863759470678829,-0.30699987037242377
-0.2888757708295801,-0.30470003251166233
-0.2888758060533631,-0.30469999941982434
-0.2888758398953709,-0.30469996627290985
-0.2902755112692294,-0.30330029489905136
-0.2902761265536051,-0.30329973301235297
-0.2932757256619616,-0.30080006708872253
-0.2932758054594624,-0.3007999974483526
-0.29327587942098066,-0.3007999267473001
-0.2941757013377329,-0.29990010483054785
-0.2941759143227402,-0.2998998986052392
-0.29737572342359075,-0.29690007757319176
-0.29737580394233365,-0.2968999982652497
-0.297375881051556,-0.29689991441901636
-0.2980755098522701,-0.2961003386467716
-0.2980761341362067,-0.2960996919089615
-0.30137572882737496,-0.2930000726536217
-0.3013757294548648,-0.2930000720362871
-0.3013757977431327,-0.2929999948856255
-0.3013758611771648,-0.2929999083181132
-0.30197560187415573,-0.29200034048979484
-0.3019760390562493,-0.2919996783925573
-0.30407575394052627,-0.28910007212379396
-0.3040758055077275,-0.2890999979280257
-0.3040758519907272,-0.28909992523666733
-0.30597578515746626,-0.2860000342804088
-0.3059758274769739,-0.285999965905715
-0.3064757843362252,-0.285200034930913
-0.30647580474276914,-0.2852000016200022
-0.3064758277582443,-0.28519996245178403
-0.308775744947137,-0.2812001064711011
-0.30877587021050873,-0.2811998952032306
-0.30987578944174937,-0.2794000273702913
-0.30987580420592714,-0.27940000282747907
-0.3098758237845857,-0.27939996917100707
-0.3110757912087096,-0.27730002617879024
-0.3110758071563741,-0.2772999978405101
-0.31107581933938944,-0.27729997553885244
-0.31317579009788893,-0.27340002984449624
-0.31317580508579174,-0.27340000151132193
-0.31317582214895173,-0.27339996803806565
-0.3137757908267316,-0.2722000306825059
-0.31377582104919866,-0.2721999690928462
-0.31507578989901225,-0.2695000337893872
-0.3150758218831018,-0.26949996595054315
-0.31687574598213136,-0.26560013040264585
-0.3168758703971184,-0.2655998715417324
-0.3176757945204086,-0.26400002329515193
-0.31767580492616637,-0.2640000021854869
-0.3187757448107829,-0.2617001282922877
-0.3187758015095609,-0.2616999996638291
-0.3187758515918499,-0.26169986372821213
-0.32007578901399236,-0.25780005146178475
-0.32007580580780814,-0.25779999902584605
-0.3200758206690886,-0.2577999485867148
-0.3211757928609484,-0.25390004717921183
-0.32117580496176623,-0.2539000024564075
-0.321175818009115,-0.25389994967481033
-0.32157579815112347,-0.2522000340712742
-0.3220758027834005,-0.25000001489176293
-0.32207580960198273,-0.24999998511894375
-0.3229756378057556,-0.24610072956926118
-0.3229758351727367,-0.24610000922930045
-0.32297609035813146,-0.24609930728642634
-0.3245756357685643,-0.2422004153484964
-0.32457601622273874,-0.24219960322993428
-0.3254757054689036,-0.2405001902094006
-0.3254759156565061,-0.24049981471180645
-0.32677579434855125,-0.23830002000219155
-0.3267757946106956,-0.23830001955339933
-0.3289757936552595,-0.23440002218170244
-0.32897581880338,-0.23439997788811703
-0.32937576815785785,-0.23370006651778077
-0.32937584528079167,-0.2336999341258743
-0.33127578801944335,-0.2305000305660399
-0.33127580849815585,-0.23049999546000693
-0.33127582095517855,-0.2304999733830975
-0.3332756254506906,-0.22690032529117568
-0.3332760125822811,-0.22689969037868085
-0.33347574601387475,-0.2266000902312905
-0.33347580433711566,-0.226599998110208
-0.33347585725953477,-0.2265999051157254
-0.3355757838836951,-0.22270004138514202
-0.3355758288737608,-0.22269995884582428
-0.33717572565044335,-0.21980014593808714
-0.33717589192171127,-0.21979985707720245
-0.3377757849081953,-0.21880003543306237
-0.33777580395673007,-0.21880000302881542
-0.3377758278775324,-0.2187999605281371
-0.3399757575325101,-0.2148000884281777
-0.33997585673230574,-0.21479991266169174
-0.34107578088621127,-0.21290004366858226
-0.34107583048462337,-0.21289995578797177
-0.342175698009609,-0.2109001966516342
-0.3421759237921096,-0.21089980886088805
-0.3445757185866205,-0.20700014231980787
-0.3445758988627782,-0.20699986095793535
-0.3449757923197827,-0.20640002077242853
-0.3449758066220823,-0.20639999906447407
-0.3449758190163863,-0.20639997980976016
-0.3470757897844366,-0.20310002574568117
-0.3470758062922759,-0.20309999942059315
-0.3470758215805489,-0.20309997431247312
-0.34887578589698026,-0.2001000337850874
-0.34887580699590565,-0.2000999979271586
-0.3488758242285715,-0.20009996749099015
-0.349375791481032,-0.1992000264365613
-0.34937582050537164,-0.19919997337345693
-0.3514757474800089,-0.1953001089919876
-0.35147580278544444,-0.1952999993060821
-0.3514758530644978,-0.19529988456233377
-0.35277577327712445,-0.1921000809620221
-0.3527758405914285,-0.19209991967856066
-0.35307575633738914,-0.19140011627131925
-0.353075859178214,-0.19139988514446682
-0.3548758061677745,-0.18750000000041905
-0.35667568759138796,-0.18360025691592333
-0.3566759403186764,-0.18359975086303393
-0.3587756719758643,-0.1797002492139705
-0.358775955435469,-0.17969975951359227
-0.3605756722348727,-0.17680021578121963
-0.36057595180828345,-0.17679979194257675
-0.3612757672790895,-0.175800055555711
-0.36127580524747993,-0.17579999957523257
-0.36127584178718636,-0.1757999421188884
-0.36367578663975036,-0.1719000317334719
-0.3636758058036769,-0.17190000001903613
-0.36367582475402516,-0.17189996747448805
-0.36447575764660955,-0.1705000849124653
-0.36447585648409925,-0.17049991613988913
-0.3659757674329421,-0.1680000645584844
-0.3659758038706296,-0.16800000151117772
-0.36597584163432656,-0.1679999308406445
-0.3679757599610906,-0.16410009010345458
-0.3679757605926105,-0.16410008880217716
-0.36797583562020864,-0.16409990422941617
-0.3679758358339305,-0.16409990358544252
-0.36837571328883717,-0.16280030185699595
-0.3683759195415399,-0.16279970522863502
-0.36937579290754186,-0.16020003447702996
-0.3693758072160404,-0.16019999636367707
-0.3693758171233952,-0.16019996869865952
-0.3707757598477739,-0.1562001323432919
-0.3707758565019989,-0.15619986913144168
-0.37227353941895924,-0.15230589354734483
-0.37227391303501,-0.15230505086955495
-0.37227436915377116,-0.152304249838665
-0.3722749031903212,-0.15230349850666502
-0.3722755097765063,-0.15230280442597016
-0.3722761828149013,-0.15230217457350348
-0.3722769155401011,-0.1523016152805636
-0.3722777005867267,-0.15230113216918248
-0.37227853006346245,-0.1523007300956123
-0.37227939563237955,-0.1523004131015104
-0.3722802885927496,-0.1523001843733125
-0.3722811999685041,-0.15230004621020224
-0.37228212059846266,-0.152300000001
-0.37237569041693713,-0.152300000001
-0.37237579868461607,-0.1522999890991031
-0.37237584769938203,-0.15229989201824554
-0.3738757337265295,-0.14840018834766222
-0.3738758868033334,-0.14839981501296118
-0.37557575920940756,-0.14450010772843788
-0.37557585586431796,-0.14449989350782583
-0.3762757683551872,-0.14300008102739178
-0.37627580451251325,-0.14299999944326525
-0.3762758376084999,-0.1429999161584924
-0.3771757217402495,-0.14060022514049336
-0.37717590224800857,-0.14059977958105913
-0.37887578032223723,-0.13670005929312282
-0.37887580608035826,-0.13669999785528456
-0.3788758280074326,-0.13669994120134804
-0.3801757620913632,-0.1332001186676886
-0.38017580245558585,-0.13320000009021
-0.380175837157411,-0.1331998760419454
-0.3802757940201437,-0.13280004859101452
-0.3802758061284289,-0.1327999978128848
-0.38027581580551345,-0.13279995301657307
-0.38107580616784614,-0.12890000000020094
-0.38187580616784617,-0.12500000000020095
-0.3826757611903065,-0.1211002192657066
-0.3826758617619518,-0.12109978318319362
-0.38367561479107365,-0.11720074636961834
-0.38367583661066934,-0.11720001058494021
-0.38367611910328003,-0.11719929589553181
-0.38407578844248813,-0.11630003988231367
-0.384075806021151,-0.11629999929644272
-0.384075822156868,-0.11629996002768903
-0.38527579112594534,-0.11330003760499553
-0.385275821540364,-0.11329996252973451
-0.3868757622131656,-0.10940010713978078
-0.38687585280703485,-0.10939989400210064
-0.3879757883668882,-0.10690004045697929
-0.38857579206618287,-0.10550003290410842
-0.3885758197557058,-0.10549996687983891
-0.3917757434725401,-0.09770015282005537
-0.3917758000296999,-0.09769999949590505
-0.39177584657832726,-0.0976998383582803
-0.39187565483134296,-0.09730060534621766
-0.39187603790679326,-0.09729942065287586
-0.39327578729679813,-0.09380004717786353
-0.3932758059580431,-0.09379999898676848
-0.39327582266423566,-0.09379995286768664
-0.39467572991565425,-0.08980021786363364
-0.394675893256227,-0.08979978623785663
-0.39577577798626595,-0.08710006917321544
-0.39577580491827624,-0.08709999986542326
-0.3957758298849847,-0.08709992884880763
-0.39617561460173867,-0.08590057469854583
-0.39617607148312683,-0.08589945540574895
-0.3980757854121749,-0.08200004260401864
-0.39807582736143493,-0.08199995761309925
-0.399675775751379,-0.07880006083321112
-0.39967580567727506,-0.07879999870000275
-0.39967583257598094,-0.07879993838127163
-0.3999757949898217,-0.07810002608230986
-0.39997581750652816,-0.07809997398798478
-0.4033757617263574,-0.07030010195425883
-0.4033758303957586,-0.07029989097459541
-0.4035757955605208,-0.06940004773316548
-0.4035758157574049,-0.0693999520524072
-0.40417580172676126,-0.06640002220562556
-0.40417581071826386,-0.06639997781691466
-0.40497580033437147,-0.06250002843839016
-0.4049758062271656,-0.06249999876012331
-0.40497581107934744,-0.06249997263612421
-0.4063757270745767,-0.054700440662703805
-0.40637592770173275,-0.05469956910733992
-0.4074757774008853,-0.05080010199216262
-0.4074757965242229,-0.05079999884130921
-0.4074758061678665,-0.05079989365481341
-0.4074758061678665,-0.050701417192191366
-0.4074758539158115,-0.05070048139876018
-0.4074759966636998,-0.050699555325192665
-0.4074762329288432,-0.05069864859039455
-0.40867578739114435,-0.04690005945977437
-0.40867580494329014,-0.046900001134549105
-0.4086758220094967,-0.046899938217768646
-0.40967577886978485,-0.0430001064626448
-0.4096758360030482,-0.042999894220857954
-0.41077578412867527,-0.039100078139089306
-0.4107758046286739,-0.0391000002155468
-0.41077582273324387,-0.03909991993411207
-0.4113758000000329,-0.036200029811298384
-0.4115758061682036,-0.03519999999841394
-0.4123758011010923,-0.03120002533397044
-0.41237580344979047,-0.03120001323735748
-0.4130757860868062,-0.027300111880282762
-0.41307582900891554,-0.027299888649987877
-0.41387580616784614,-0.023400000000200944
-0.4146757835561222,-0.01950011023235515
-0.4146758314706987,-0.019499890354507936
-0.41527580616784093,-0.016900000000224857
-0.41557580616784096,-0.01560000000022486
-0.41647579997170003,-0.011700026850168615
-0.41647580575462173,-0.011700001086968233
-0.4164758119360406,-0.011699971880252935
-0.4172757770948126,-0.007800141731239351
-0.41727580178737594,-0.007799998613393226
-0.41727581720584217,-0.0077998565063549545
-0.41757579719972554,-0.0039001165858718965
-0.41757581809811867,-0.003899883680093249
-0.4179758032121746,-2.8818047514020914e-08
-0.41797580593586686,-5.052726229960238e-10
-0.41797580842987564,2.940608066456334e-08
-0.4182757971997255,0.003899883414128103
-0.41827581809811865,0.0039001163199067507
-0.4186757790945005,0.007799736034630139
-0.41867584842018324,0.007800261964283299
-0.419175743863018,0.01089961370985853
-0.4191759010677355,0.01090037959935256
-0.4193757803043607,0.011699896545853296
-0.41937580397288876,0.01170000150991298
-0.4193758222236613,0.011700104362589496
-0.41997578872893665,0.015599886646879021
-0.41997582642884773,0.015600112882520317
-0.42067580616785083,0.019499999999823336
-0.4213758012154928,0.02339997240811438
-0.4213758057816025,0.02339999877140658
-0.42137581062432816,0.023400028966924186
-0.42197578872893665,0.027299886646879
-0.42197582642884773,0.027300112882520298
-0.42267579772411407,0.031199952956146963
-0.42267580608175365,0.0312000024756117
-0.42267581236621493,0.031200044937957177
-0.4230757792880877,0.03409980512153516
-0.4230758413587965,0.03410019355002469
-0.423275804311569,0.03519998979027326
-0.42397576620108063,0.039099777327817914
-0.4239758570378949,0.03910022043667568
-0.4248757811476134,0.04299989157878906
-0.4248758338046822,0.04300010778345483
-0.4268757910427727,0.05079994101200782
-0.4268758050455016,0.05079999879343862
-0.426875818390168,0.05080006111140833
-0.4269757508177876,0.051299723249506046
-0.4269758783886549,0.05130027283395913
-0.4278757871825578,0.054699928277592354
-0.4278758263081017,0.05470007140615002
-0.4289757987804387,0.05859997380807201
-0.42897580587309203,0.05859999953675224
-0.4289758130570811,0.05860002686781059
-0.4299757567987819,0.062499807460443806
-0.42997586381199193,0.06250019022546567
-0.43097576312083435,0.06579985794464564
-0.4309758015355263,0.06580000122503583
-0.43097583054749755,0.06580014627770332
-0.43107572313332626,0.06639950179267562
-0.4310759432767409,0.06640048611314354
-0.43217577672957946,0.07029989562775298
-0.43217583805969434,0.07030010364828998
-0.43337577473223987,0.07419989783406289
-0.4333758399702038,0.07420010140684943
-0.43402574012467404,0.07614980187026028
-0.4340258811394129,0.07615019492583469
-0.43477564684057735,0.07809958574886222
-0.4347760046564867,0.07810039697700408
-0.4348757537858651,0.078299895235761
-0.4348758034279259,0.07830000118489362
-0.4348758476236371,0.07830010956149638
-0.43627579731029015,0.08199997659050798
-0.4362758151526378,0.0820000233602195
-0.43777577230438686,0.085899911954767
-0.4377758050812179,0.08590000268864614
-0.43777583216484783,0.08590008838959237
-0.43877577775519677,0.08929990339677886
-0.43877580340087763,0.08929999821646033
-0.43877582638532187,0.08930010108717726
-0.4388757213047418,0.089799575684277
-0.43887593050860774,0.08980041446899044
-0.4400757925608832,0.093799954643242
-0.4400758061757923,0.09380000178526025
-0.44007581750145747,0.09380004420087837
-0.44107575192729903,0.09769978846166058
-0.44107587039067725,0.09770020872398444
-0.44227577378235644,0.1015998947469417
-0.4422757741586584,0.10159989608296963
-0.4422758178711792,0.1016001084225743
-0.44227581796977394,0.10160010916758953
-0.4426757928192563,0.10529987652530118
-0.44267580288518726,0.10530000102557874
-0.4426758061678665,0.10530012334610453
-0.4426758061678665,0.10549976441117308
-0.4426758182334885,0.10550023527960271
-0.44287580616786526,0.10939999999994879
-0.44307580015579023,0.11329988276448691
-0.4430758151712285,0.11330011704366802
-0.44337579719972553,0.11719988341412811
-0.44337581809811866,0.11720011631990676
-0.44377579429951924,0.12109988428356284
-0.4437758209600407,0.12110011537889462
-0.4442758061678584,0.12499999999987284
-0.4447758061678584,0.1288999999998728
-0.44507573388504784,0.13123943619395048
-0.4450759473494886,0.13124055060819967
-0.44547579892075273,0.1327999717361298
-0.44547580664750663,0.13280000268564443
-0.4454758121164465,0.1328000257770659
-0.4463757977644244,0.13669996358497002
-0.44657579287321925,0.1375999401740705
-0.44657580527502294,0.13759999972006004
-0.4465758163164612,0.1376000608914854
-0.4470757780714487,0.14059983142141047
-0.44707584050995475,0.14060016741757855
-0.44787580616784617,0.14449999999979904
-0.44867580616784614,0.14839999999979905
-0.44947580033437146,0.15229997156160985
-0.44947580622716526,0.1523000012398751
-0.449475811079348,0.15230002736387904
-0.450175790087748,0.15619991041067924
-0.4501758240184928,0.1562000892530324
-0.4504757970471333,0.15769995439623474
-0.4504758064435684,0.15770000398175957
-0.450475812888547,0.15770004200417315
-0.4508758018058671,0.16019997273742395
-0.4514758016451336,0.16409997060216788
-0.4514758062254207,0.16410000171206054
-0.45147580973357454,0.1641000278124584
-0.45197580616785843,0.16799999999987283
-0.4524758023039504,0.1718999698613902
-0.452475806283305,0.17190000261535018
-0.45247580900157197,0.17190002762857667
-0.45287579429951924,0.17579988428356272
-0.4528758209600407,0.1758001153788945
-0.4533757950983239,0.17969991365750299
-0.4533758043938075,0.17969999893504005
-0.4533758106885074,0.17970008815247024
-0.45357580307067374,0.18359993960471416
-0.4535758054935685,0.18360000319684117
-0.4535758061678665,0.18360005729566065
-0.4535758061678665,0.18749988214756044
-0.45357580918873075,0.18750011781369214
-0.4536758054226211,0.19139997093541652
-0.4536758059690335,0.19139999922752227
-0.4536758061678665,0.19140002984908755
-0.4536758061678665,0.19529988370066997


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.4623002466551499,0.1679999996690223
-0.4623002379810858,0.16800006149884517
-0.4617002653679279,0.1718998834843709
-0.4617002324514571,0.17190011692968954
-0.4612002510795018,0.17579997163094072
-0.4612002475011427,0.1757999982536609
-0.4612002428291598,0.17580002998636382
-0.46060025196360477,0.17969997061247153
-0.460600247101477,0.1797000009356232
-0.46060024236250985,0.1797000283025281
-0.4599002524522074,0.1835999720884986
-0.45990024750292346,0.18359999873529287
-0.45990024149219394,0.1836000290075256
-0.45910025451170405,0.18749996553741363
-0.45910024787360265,0.18749999670823672
-0.4591002385278334,0.18750003744144325
-0.4586002638143723,0.18959993123797983
-0.45860023210880324,0.1896000690014515
-0.4582002557120079,0.19139996278703036
-0.4573002717679641,0.1952998945894498
-0.4573002043969605,0.19530009871128273
-0.45730020413332784,0.1953000993563952
-0.4556002853869304,0.19919991295107145
-0.4556002841575752,0.19919991562233924
-0.4556001971203909,0.19920007824500055
-0.4556001966392855,0.19920007902741477
-0.4547002525750957,0.20059999201615444
-0.4547002423256424,0.20060000799528072
-0.4531002806733173,0.20309994807703854
-0.45310021489673213,0.2031000523564157
-0.4508004766340987,0.20679963130065218
-0.4508000532936821,0.2068003882977415
-0.4507002939015999,0.20699990708190594
-0.450700244762851,0.20700000014634495
-0.45070019374559706,0.2070000872576443
-0.44830026596478606,0.21089996990146212
-0.4483002284681789,0.21090002981697886
-0.446900277858591,0.21309995220347422
-0.4469002463668425,0.21310000039497176
-0.4469002153050319,0.21310004552830478
-0.445700448293847,0.21479971546081672
-0.4457000682498113,0.21480029865464942
-0.44330030934969256,0.21879989682151388
-0.4433002454347539,0.2187999974034932
-0.44330017462510973,0.2188000970901
-0.44300047922209557,0.21919969096078565
-0.44300004186453706,0.2192003270560346
-0.4408002697893793,0.22269996444833104
-0.4408002244620213,0.2227000351468127
-0.43910026635484783,0.22529997107543087
-0.43910024332475767,0.22530000573745732
-0.4391002317885578,0.2253000226114679
-0.4382002892392174,0.22659993962718178
-0.43820024666238816,0.22659999911456422
-0.4382002017878586,0.22660005782947684
-0.4352003325069702,0.2303998922519355
-0.4352002444517086,0.23039999731310373
-0.4352001503555878,0.23040009708726114
-0.43510033468030584,0.23049991276254306
-0.4351001625291352,0.23050008950360648
-0.4314012079009835,0.23439898762517186
-0.4314006062506162,0.2343996878170936
-0.4314000763590955,0.23440044377137004
-0.43139962336135096,0.23440124816240382
-0.4313002991491905,0.23459989658672478
-0.43130029837713435,0.2345998980401117
-0.43130023792804467,0.23459999405674997
-0.43130016938223426,0.23460008245220673
-0.43130016809410193,0.2346000838829214
-0.42780051467899755,0.23829971749317455
-0.4278000045121168,0.23830030366324825
-0.42740030640109805,0.23879992630202174
-0.42740024578853486,0.23879999901787408
-0.4274001829916794,0.23880006847932414
-0.4242005499475084,0.2421996785887558
-0.4241999764619453,0.24220034840382954
-0.4235002671586548,0.24309997465091743
-0.4235002273804114,0.24310002507788003
-0.4211004435927165,0.24609975481249863
-0.4211000681314291,0.24610025775988426
-0.419500379219926,0.24839981057017
-0.4195001251408134,0.24840019568288096
-0.4185002651035034,0.24999997174257702
-0.4185002484708172,0.24999999793879873
-0.41850022768761314,0.25000002963253526
-0.4159003120108093,0.25389990314774097
-0.4159003109102122,0.25389990471301555
-0.4159001660057175,0.25390008141682774
-0.41590016560463267,0.2539000818382163
-0.41560096934524776,0.2541992780976012
-0.41560029063103576,0.2542000347092346
-0.4155996977871172,0.2542008603303545
-0.41330029809800783,0.25779992071330826
-0.4133002955572574,0.25779992451959227
-0.41330018730756274,0.25780006757172175
-0.41330018556140835,0.2578000696165349
-0.41170027484772165,0.2595999691694324
-0.4098003501144511,0.26169988652075893
-0.4098002444966712,0.2616999958629723
-0.4098001302555814,0.2617000996092878
-0.4078002554347454,0.2633999932069984
-0.4052002474420314,0.26560000000080514
-0.4039002713042074,0.26669997980973303
-0.40390022331287223,0.2667000198718763
-0.4005005969078266,0.2694997122054434
-0.40049992732304995,0.269500320119799
-0.40000032897743615,0.26999991846541277
-0.40000024539157575,0.2699999980383886
-0.4000001584562371,0.270000073014789
-0.3961003366659496,0.2731999267914352
-0.396100246991259,0.27319999674999407
-0.3961001501020703,0.2732000648941115
-0.395800789210795,0.27339963882162827
-0.3957997607851546,0.2734004325846979
-0.39220030410842,0.27659994963068446
-0.39220024830047273,0.2765999976451886
-0.39220018588541117,0.27660004787817416
-0.39130058035845383,0.2772997410658076
-0.3912999391129755,0.2773002877745966
-0.3883002906922034,0.2800999596339839
-0.388300243833258,0.28010000227559373
-0.38830020549243016,0.28010003549662155
-0.3870004019672059,0.28119986924873436
-0.387000098702743,0.28120013729861487
-0.3844002649941669,0.28359998379883894
-0.38440025945734224,0.28359998885775917
-0.38260027827277343,0.2851999725957035
-0.3826002168527085,0.2852000276768627
-0.3805002816847926,0.2870999690192629
-0.380500212595868,0.287100030301818
-0.3782002782065639,0.2890999732490391
-0.3782002448056512,0.28910000178713136
-0.37820021825924544,0.2891000237118173
-0.37660027353200287,0.29039997880270185
-0.37660024874503156,0.2903999986488087
-0.3766002192610546,0.29040002155096134
-0.37320032899601074,0.29299993763599486
-0.37320016727296357,0.29300006413605756
-0.3727003269053166,0.2933999364301751
-0.37270024601185864,0.2933999983145918
-0.372700162902849,0.29340005636025895
-0.36880031588381357,0.29599995437294935
-0.3688001798110723,0.2960000468222364
-0.36750034589034397,0.29689993184427904
-0.3675001507659506,0.2969000706487077
-0.36490030390061984,0.29879995874260334
-0.3649002439091607,0.29880000122481554
-0.36490019171205373,0.29880003595562943
-0.36180030668902646,0.30079996177693735
-0.3618001887763715,0.3008000391112441
-0.36090028248172673,0.30139997664100726
-0.36090021198832223,0.301400022727542
-0.35700066113260287,0.30389973481454163
-0.35699986373127074,0.3039003069694119
-0.356000262891246,0.3046999876414317
-0.3531002831606741,0.3069999716722231
-0.35310021117928064,0.3070000276295651
-0.3510008505205628,0.30859954051239774
-0.35100026788682925,0.30860002276593046
-0.35099972600956586,0.3086005504017601
-0.34920032988185634,0.310499912981009
-0.3492001672536225,0.31050008909906396
-0.34740026905558014,0.3124999759857777
-0.34740025007654246,0.3124999967835959
-0.34740022226799966,0.3125000263736184
-0.34530037426766724,0.31469986713587134
-0.3453001259165526,0.3147001377297111
-0.3438002655511114,0.3163999794772113
-0.3438002459050151,0.31640000148253167
-0.34380023032204166,0.31640001854748356
-0.3414002474421695,0.3190000000006783
-0.3402002940337885,0.32029994952642443
-0.34020024712370056,0.3202999988752327
-0.3402001975438813,0.3203000480508842
-0.3375002781013727,0.3228999704770036
-0.33750021625196536,0.3229000289630148
-0.3361003326564291,0.3241999208731556
-0.33610024437862585,0.3241999988595918
-0.3361001561414846,0.3242000693892181
-0.3336002704417308,0.32609998252103106
-0.33360022422870794,0.32610001719585696
-0.33090026986969073,0.32809998338772156
-0.3309002251136605,0.3281000167470807
-0.32970026841437905,0.32899998427154187
-0.3297002626411613,0.32899998855123236
-0.32580028044461085,0.3317999763066385
-0.3258002472616612,0.3317999996972678
-0.3258002136172653,0.33180002255064817
-0.32550053253536165,0.331999809938584
-0.32549997697872834,0.33200021036114974
-0.32190027482398864,0.33479997870372497
-0.32190024487251473,0.33480000164572266
-0.32190022192154694,0.3348000187158245
-0.32040048191366177,0.3358998280549403
-0.3204000240727992,0.33590018614183137
-0.3180002893739753,0.3378999650575179
-0.31800024396532156,0.3379000020109763
-0.31800020714776267,0.33790003062444673
-0.31550088360776746,0.33979951651484314
-0.31550027022470684,0.33980002521042574
-0.3154997022423448,0.33980058414334774
-0.3141002921275701,0.3412999521234634
-0.3141002438812043,0.34130000238986824
-0.31410020326306665,0.3413000424805873
-0.3115002818732575,0.3437999668938654
-0.31150021234367553,0.3438000323992925
-0.31020038520677823,0.3449998728333515
-0.31020011487018767,0.3450001325726612
-0.3075002834110655,0.3476999640317835
-0.3075002471577935,0.3476999995069005
-0.30750020984437687,0.3477000344653263
-0.30630039765446576,0.3487998623060782
-0.306300103352638,0.348800144090211
-0.30350033043117713,0.35159991701167187
-0.3035002447149279,0.3515999985411563
-0.3035001574145425,0.35160007365965845
-0.3024002801358755,0.35249997325129506
-0.3024002149905725,0.35250002704368694
-0.2988003434791294,0.35549991996988944
-0.2988002456298604,0.35549999718591363
-0.2988001432323235,0.3555000694739427
-0.2985002953968204,0.3556999680309448
-0.29850024395200386,0.35570000142151237
-0.298500201201318,0.3557000277452363
-0.29450030328349,0.358099966495933
-0.2945001920711085,0.3581000342780447
-0.29240027039863287,0.35939998578957727
-0.2906002788610019,0.36049998080032214
-0.29060021572493294,0.3605000187057646
-0.28670035147245193,0.36279993864953547
-0.2867001450259096,0.3628000640108825
-0.2859002822187293,0.36329997826537014
-0.28280028240709404,0.36519997857060754
-0.2828002126648027,0.3652000217365743
-0.27960049265701997,0.3671998467414385
-0.2796000121352986,0.3672001680770405
-0.27890029550761847,0.36769996566824054
-0.2789002466805342,0.36769999962407796
-0.27890019806692523,0.36770003165151444
-0.27500038761207274,0.37019991014821474
-0.2750001105497151,0.37020009477240673
-0.273700345890344,0.37109993184427903
-0.2737001507659506,0.3711000706487077
-0.2711004127647083,0.3729998791880772
-0.27110008755012716,0.3730001279143268
-0.2686002795590663,0.3749999743071754
-0.26720028697285836,0.3760999689408545
-0.26720024788395735,0.376099998981374
-0.26720020581857423,0.3761000298843104
-0.2633003111111527,0.37889995428963874
-0.26330018454582177,0.37890004676977895
-0.2594003088127331,0.38179995436617814
-0.25940018682376065,0.38180004663024175
-0.2581002474420445,0.3828000000007926
-0.2555003044428393,0.38479995615402734
-0.255500243319102,0.3848000016974616
-0.25550019152278675,0.38480003794600526
-0.25270037393123984,0.38669991416884064
-0.25270012381736023,0.38670008990965427
-0.25160032138707156,0.38749994622259154
-0.25160024480781723,0.3874999996652365
-0.2516001712776798,0.3875000468711772
-0.24770030544649005,0.3898999643057556
-0.24770024617167413,0.38989999960600624
-0.24770018827057083,0.38990003186237016
-0.24640070867823066,0.39059975164286104
-0.24639981673518963,0.3906002981824629
-0.2438002965893888,0.39239996597570964
-0.24380024947181042,0.39239999771475703
-0.24380019407425665,0.39240003296325604
-0.2404007325365302,0.3944997003836165
-0.24039980221860963,0.39450035617954077
-0.23990033771482086,0.3948999277825717
-0.2399002453104061,0.39489999804158266
-0.2399001510003884,0.3949000626878728
-0.23590026724743043,0.3974999871272955
-0.23450026184971237,0.39839999073872306
-0.23200032196664352,0.3999999523050525
-0.23200024638514866,0.39999999869063774
-0.2320001697545622,0.4000000418325287
-0.22810027613898642,0.4020999845486079
-0.22810025249707067,0.4020999970676782
-0.22810021306796815,0.4021000171878514
-0.227700309908668,0.40229996876750146
-0.22770024527034474,0.4022999998920545
-0.22770018501760478,0.402300026754158
-0.22420036184871878,0.4037999509693948
-0.22420024677793532,0.4037999967098554
-0.22420012798675396,0.4038000367563327
-0.22030024744172885,0.4050000000009558
-0.21640686750534435,0.40619796305830486
-0.21640600487373046,0.40619827543677256
-0.21640517689350852,0.40619867061060827
-0.2164043914890323,0.4061991447977201
-0.21640365617717566,0.4061996934598036
-0.21640297799539085,0.4062003113457762
-0.2164023634343551,0.406200992542034
-0.21640181837585026,0.4062017305290493
-0.21640134803647007,0.4062025182437665
-0.21640095691769354,0.40620334814720127
-0.2164006487628028,0.40620421229659326
-0.21640042652105715,0.4062051024214243
-0.21640029231946656,0.406206010002573
-0.21640024744243475,0.40620692635384864
-0.21640024744243475,0.40629988425325847
-0.2164002474141606,0.4062998853984933
-0.21640023679885362,0.4062999928798717
-0.2164001412610458,0.40630004354428495
-0.2164001406422958,0.40630004381611223
-0.21250034513663993,0.40789995992099665
-0.21250024826197522,0.40789999713864633
-0.21250014485347352,0.4079000315665728
-0.20860031198887094,0.4090999801402967
-0.2086001831873247,0.4091000207891455
-0.20520054916513167,0.4101999023845609
-0.20519995300200544,0.4102001177768488
-0.20470031160561622,0.4103999743354044
-0.20470024666417438,0.4103999992081834
-0.20470018231561155,0.41040002170966183
-0.20080029954593573,0.4116999826328871
-0.20080024722792897,0.4116999993939532
-0.20080019460640686,0.4117000149032264
-0.19690030203471542,0.4127999846029342
-0.196900246645277,0.4127999995046777
-0.19690019280304175,0.4128000126098862
-0.19300080541470682,0.41369987123796353
-0.19299970928071503,0.4137001956958713
-0.19190032591871017,0.414099971463873
-0.19190024529549998,0.41409999916609536
-0.1919001688660577,0.41410002245114774
-0.189100305176622,0.4148999835052722
-0.18910024788147722,0.41489999908458497
-0.18910018829599878,0.41490001364997303
-0.18520027444906656,0.41579999376849586
-0.18520024931190884,0.41579999941308865
-0.18520021837700562,0.415800005962955
-0.18130027644895752,0.41659999405075976
-0.181300246176741,0.4166000000614861
-0.18130021952992123,0.4166000050107748
-0.1774005585462731,0.41729994416168603
-0.1773999408027624,0.4173000766606989
-0.17460032200965087,0.41799998135897676
-0.17460024616655467,0.4179999990041186
-0.17460017283827148,0.41800001356522787
-0.17350028408211882,0.41819999333907387
-0.17350024553306498,0.41820000003215646
-0.1735002124795042,0.41820000524530077
-0.1695003024474588,0.41879999175010757
-0.16950024558339355,0.41879999959121583
-0.16950019389360785,0.41880000549309004
-0.16560048278254347,0.41919997586345564
-0.1656000136169702,0.41920003597400635
-0.16170030699488588,0.41979999083894237
-0.16170024512152675,0.41979999954559805
-0.16170018973393468,0.41980000591972316
-0.15780024744153678,0.4202000000009948
-0.15390024744153677,0.42060000000099473
-0.15000027690572398,0.42099999697902685
-0.15000024781763632,0.4209999997768668
-0.15000021751651416,0.4210000023029199
-0.14610036636054471,0.4212999908533791
-0.14610012879361062,0.42130001217001284
-0.14220029019961014,0.4216999956155514
-0.1422002500082192,0.42169999936579156
-0.14220020194287644,0.421700002936393
-0.13910032357749946,0.4218999950889979
-0.1391002458667991,0.42189999883415247
-0.13910017268371636,0.421900000001
-0.13830060760178514,0.421900000001
-0.1382998883420186,0.42190002762403495
-0.13440024744151144,0.42220000000099706
-0.13050024744151145,0.422500000000997
-0.12660027433618168,0.42279999793217626
-0.12660025333474878,0.42279999942619534
-0.12660021459239815,0.4228000016855673
-0.12270024744148597,0.4230000000009987
-0.11880024744148596,0.4232000000009987
-0.11490025342975405,0.423399999693908
-0.11090027887517034,0.4235999984293144
-0.11090024151861454,0.4236000000458565
-0.1109002218973855,0.4236000006559759
-0.10700036745523404,0.4236999969237234
-0.10700012754582026,0.4237000061494944
-0.10310028105868878,0.42389999827703956
-0.10310024014017341,0.42390000008101136
-0.10310022108795446,0.42390000067673056
-0.09920024744146037,0.42400000000099963
-0.09530024744146039,0.4241000000009996
-0.09140024744146037,0.42420000000099967
-0.08750024744146039,0.42430000000099966
-0.08360027707120654,0.42439999924126254
-0.08360024826233324,0.4243999997977567
-0.08360021697849704,0.424400000001
-0.07970036765246172,0.424400000001
-0.07970012726993149,0.4244000030823209
-0.07580027707120655,0.4244999992412625
-0.07580024826233325,0.4244999997977567
-0.07580021697849705,0.42450000000099997
-0.06800036765246172,0.42450000000099997
-0.06800012726993149,0.4245000030823209
-0.06410027707120655,0.4245999992412625
-0.06410024826233325,0.4245999997977567
-0.06410021697849705,0.42460000000099996
-0.05630036765246172,0.42460000000099996
-0.056300127269931485,0.4246000030823209
-0.05240027707120653,0.42469999924126256
-0.05240024826233325,0.42469999979775674
-0.052400216978497054,0.424700000001
-0.03670036765246173,0.424700000001
-0.03670012726993149,0.4247000030823209
-0.032800277071206536,0.42479999924126255
-0.032800248262333256,0.42479999979775673
-0.03280021697849706,0.424800000001
-0.01330036765246172,0.424800000001
-0.013300127269931489,0.4248000030823209
-0.00940027707120656,0.42489999924126254
-0.009400248262333238,0.4248999997977567
-0.00940021697849706,0.424900000001
0.03359972209563824,0.424900000001
0.03359975337944643,0.42489999979775694
0.03359978218834818,0.42489999924126226
0.037499632387061985,0.4248000030823209
0.03749987276959222,0.424800000001
0.05699972209563824,0.424800000001
0.05699975337944643,0.42479999979775696
0.05699978218834818,0.42479999924126227
0.06089963238706199,0.4247000030823209
0.060899872769592224,0.424700000001
0.07259972209563824,0.424700000001
0.07259975337944642,0.42469999979775697
0.07259978218834823,0.4246999992412623
0.07649963238706199,0.4246000030823209
0.07649987276959222,0.42460000000099996
0.08829972209563823,0.42460000000099996
0.08829975337944641,0.4245999997977569
0.08829978218834822,0.42459999924126224
0.09219963238706198,0.4245000030823209
0.09219987276959221,0.42450000000099997
0.09999972209563823,0.42450000000099997
0.09999975337944642,0.42449999979775693
0.09999978218834822,0.42449999924126225
0.10389963238706199,0.4244000030823209
0.10389987276959221,0.424400000001
0.11169972209563823,0.424400000001
0.11169975337944642,0.42439999979775694
0.11169978218834822,0.42439999924126226
0.11559963238706199,0.4243000030823209
0.11559987276959222,0.424300000001
0.11949972209563824,0.424300000001
0.11949975337944642,0.42429999979775695
0.11949978218834822,0.42429999924126227
0.12339963238706199,0.4242000030823209
0.12339987276959222,0.424200000001
0.12729972211211812,0.424200000001
0.12729975334648755,0.42419999979818795
0.12729978220482324,0.42419999924083984
0.131199632387062,0.4241000030823209
0.13119987276959225,0.42410000000099995
0.13509972650957233,0.42410000000099995
0.13509974605439853,0.4240999998924209
0.1350997850999264,0.42409999918746627
0.13909972189723627,0.4240000007675335
0.1390997523674449,0.4239999998063122
0.13909978337266485,0.42399999842079106
0.14299975255861644,0.4238000000009987
0.14689975255861645,0.4236000000009987
0.15079969130339943,0.42340000314229187
0.15079975566212364,0.42339999899716635
0.15079981041916718,0.4233999940665845
0.1546997243770585,0.42300000289141615
0.1546997498908614,0.42300000011875005
0.1546997833003422,0.4229999960597547
0.15859971388247726,0.422500004959481
0.1585997525349226,0.4224999996769759
0.15859979102600003,0.42249999376305064
0.1622996356331239,0.42190001896189544
0.16229974839115277,0.42189998877502743
0.16229985867613925,0.42189994694233107
0.16249843762622013,0.4218006574672906
0.16249932812979545,0.4218002685040108
0.1625002541028062,0.42179997377865724
0.1625012056030448,0.4217997764557072
0.1663997231710368,0.42120000452217
0.16639975349418845,0.42119999966004223
0.16639978086109336,0.42119999492107507
0.1702997525587419,0.42050000000098425
0.17419969563178886,0.4198000102186425
0.174199752725955,0.41979999924241357
0.17419980860625647,0.4197999870669437
0.17809970907886571,0.4189000100348031
0.17809974929218683,0.4189000003508415
0.17809979874799328,0.4188999874039198
0.18139964050308346,0.4180000305616225
0.1813996421270582,0.41800003007520103
0.1813998547913139,0.41799994883051567
0.18139985656215038,0.4179999479993255
0.18199915644653514,0.41770029805713316
0.18200038483164402,0.4176997892433612
0.1858996491222502,0.41640003447982576
0.18589985676914952,0.4163999679362511
0.18979972500501072,0.4152000084790631
0.18979975550375297,0.41519999888918036
0.1897997769257287,0.4151999918786663
0.1930995951772589,0.41410005246148957
0.19309974944767486,0.4140999948992332
0.19309990176536823,0.4140999253977166
0.19369934763683153,0.4138002024619849
0.19370017510012436,0.41379983748508714
0.1975994518879188,0.4123001156436278
0.19760006045663417,0.41229990526317895
0.20149972454992812,0.4111000086190885
0.2014997804578937,0.4110999910334091
0.2042996597776164,0.41020002982349824
0.20429975039651954,0.41019999860377454
0.20429984394646433,0.41019996192279207
0.20549953547562647,0.4097000904523078
0.20549997390304406,0.40969992054407006
0.2093997525589031,0.4083000000009412
0.2132996506672211,0.4069000365774424
0.21329975240890536,0.4068999973805995
0.2132998498816563,0.406899954583661
0.21479942157229764,0.40620015446136176
0.2148000945565563,0.4061998717518214
0.2171996966184059,0.4053000209786277
0.21719974936999706,0.4053000004264208
0.21719981018271758,0.4052999748828706
0.22109971111352764,0.40360001806687656
0.22109975432315584,0.4035999987340125
0.22109979137410904,0.40359998131214436
0.22379972103285853,0.40230001518015385
0.22379978385511262,0.40229998435284436
0.22499969889469618,0.4017000268330526
0.22499975474718548,0.40169999800768674
0.22499980231846547,0.40169997193146084
0.2288996623734279,0.3995000508748154
0.22889975063334778,0.3994999984852365
0.22889983856995502,0.3994999408683831
0.230499412948211,0.39840023348333203
0.23050011134255902,0.39839979721019564
0.23279971390983198,0.3971000218460849
0.23279975370199532,0.39709999885506025
0.2327997890347342,0.397099977554301
0.23669971637525355,0.3947000222678275
0.2366997521439916,0.39469999980695225
0.23669978811368114,0.39469997629779124
0.23699926676387142,0.3945003238643311
0.23700027477321303,0.3944997388937942
0.24059967116106634,0.3927000406998675
0.24059975349249887,0.3926999975169917
0.24059982886872558,0.39269995421507
0.24409944372412715,0.39060018530182905
0.24410007469622294,0.3905998389322892
0.24449967917382762,0.3904000366934869
0.24449975352119602,0.39039999787918034
0.24449982162994466,0.39039995926675775
0.24839972439751418,0.3881000166089603
0.24839978048631667,0.3880999830016698
0.2506996164983086,0.38670008282045737
0.25069975010224277,0.38669999514304937
0.25069987556584766,0.3866999000578715
0.25229975255919584,0.3854000000007761
0.25549973094041384,0.3828000175660365
0.2554997478399121,0.3828000036677178
0.2554997782434967,0.3827999779856616
0.25619970888039706,0.382200037439747
0.256199755091918,0.3821999968358797
0.25619979150609506,0.38219996327941774
0.25969972745251924,0.37890002367278924
0.2596997524380885,0.37889999976520694
0.25969977690467255,0.3788999756553069
0.26009961635823226,0.37850013620174716
0.2600998942379982,0.3784998695071449
0.26389877810391504,0.3750008975253794
0.26389945031544787,0.37500033414380524
0.26390017221977846,0.3749998360260677
0.2639009375024445,0.37499940752917843
0.2640996445217993,0.37490005401950105
0.26409974443000794,0.3748999904741934
0.2640998398961283,0.37489991490325786
0.26799941372625036,0.371100330145703
0.26800012289624964,0.3710997056302975
0.2718997279085112,0.36800001959491013
0.27189972947897945,0.36800001820710415
0.27289957678204335,0.3672001406224982
0.27289993488202946,0.36719986797389853
0.27579974222965026,0.3651000074807938
0.27579976290894964,0.3650999925489555
0.27829973819963016,0.3633000103396655
0.2782997669575684,0.3632999897162267
0.2796997433204577,0.3623000065998772
0.28359914556236143,0.3595004357933775
0.28359976792101915,0.35950002544575915
0.283600420906431,0.35949966582718523
0.2837996742012747,0.3594000391797633
0.28379967443432924,0.3594000390577414
0.28379982448245067,0.3593999494601135
0.28749970465081187,0.35680003366612995
0.2874998008841072,0.3567999669363671
0.289399672720775,0.35550005462706813
0.2893998226770928,0.35549993338877806
0.2913997410611754,0.35360001092389964
0.2913997439175159,0.35360000792307555
0.2934997085668102,0.3516000418982841
0.2934997527034326,0.35159999875920933
0.29349979366639345,0.3515999566098576
0.2952997316651307,0.34970002205563494
0.2952997529813388,0.34969999926118583
0.2952997723279278,0.34969997803553643
0.29709973010057683,0.34770002495481533
0.29709977519611824,0.3476999752079727
0.2991996089221228,0.3454001573175867
0.2991999031916909,0.34539984936828855
0.3007997025303846,0.34380005002959485
0.3007997504853702,0.3438000006051843
0.30079980067088635,0.34379994561366806
0.3030997282892237,0.34120002743641714
0.30309977639782193,0.3411999721890705
0.30429940058585986,0.3398004106363596
0.30430014940575745,0.3397996325502589
0.30699971980880647,0.3373000303252135
0.3069997516377783,0.33730000028620155
0.30699978472957196,0.3372999678304075
0.30839954113881984,0.33590021142115956
0.3083999770178155,0.3358998024771918
0.31089972353699286,0.33370002554031586
0.3127997423718815,0.33200000911574085
0.3147997038161733,0.33020004386949814
0.3147998019111106,0.3301999568178516
0.3171997258406213,0.32810002337952976
0.31719974920111044,0.3281000026247208
0.3171997816215018,0.3280999728759605
0.31869961724195417,0.32670012629687156
0.31869989275473026,0.32669987914255727
0.3215996795681741,0.32420006292407116
0.321599813558705,0.3241999267385383
0.3215998148312787,0.3241999252743059
0.32259965678079205,0.3230001149348899
0.3225998519553615,0.3229998881801094
0.32499967006187874,0.3203000928102775
0.3249997492780503,0.32029999879237925
0.32499982537556266,0.3202998980579241
0.32649973829023393,0.3182000199773843
0.326499766932923,0.31819998009875106
0.32779973906208076,0.31640001868914797
0.32779976614837564,0.3163999813786229
0.33049969485482855,0.31270007907718744
0.33049979631499565,0.3126999124893752
0.33059941838575047,0.3125006683478657
0.33059977800433826,0.3125000153624309
0.330600188351974,0.3124993930037525
0.3333991614739515,0.308600823298141
0.3333997932395668,0.308600036430032
0.33340050589467196,0.3085993219988493
0.33439972138325724,0.30770002805912255
0.3343997515920722,0.30770000037811684
0.33439978339275866,0.3076999701618495
0.33749932911067815,0.3047004097896695
0.3375002239728254,0.30469964644055497
0.3382997296870554,0.30410001715488244
0.33829977522040566,0.3040999825690767
0.34219963148171045,0.3011000931373038
0.34219975035305744,0.30109999537370613
0.3421998595862784,0.30109989297370104
0.34249933971269697,0.3008004128472825
0.3425002134250174,0.3007996415495819
0.3460997131895102,0.29800003062164304
0.3460997546712708,0.29799999764397206
0.3460997882479857,0.2979999698025696
0.3473997525592112,0.2969000000007634
0.3499995937159001,0.29470013440664206
0.3499999172075755,0.2946998727724832
0.3521996337908907,0.29300009177628505
0.3521997503247477,0.2929999956170599
0.3521998578305362,0.29299989472944327
0.35389954113881983,0.2913002114211596
0.3538999770178155,0.29129980247719184
0.35639966640003873,0.28910007582083547
0.3563997500650705,0.289099998481404
0.3563998313676461,0.2890999155631648
0.357799710340441,0.2876000452351702
0.35779979537135903,0.28759995532722565
0.36009972329442114,0.2852000305379435
0.361699728249018,0.2835000258303445
0.3616997764765322,0.28349997380561454
0.36379969437436493,0.2812000637270358
0.36379981190705735,0.2811999373558235
0.3655997316651307,0.2793000220556349
0.36559975298133884,0.2792999992611858
0.36559977232792784,0.2792999780355364
0.3673995110071986,0.2773002683919023
0.3674000140334952,0.2772997509776382
0.3694997302954294,0.27530002120436753
0.36949975552622843,0.2752999968575583
0.36949977124562544,0.275299981314354
0.37139966755724096,0.2734000850027385
0.3713998397121811,0.2733999172054442
0.3733997324106715,0.2715000191418784
0.37339974918576424,0.2715000030153132
0.3733997754067837,0.2714999771531958
0.3753996629641696,0.2695000895958099
0.37539984454225545,0.2694999128589342
0.37729972687020613,0.2677000243377177
0.37729972689994107,0.26770002430641265
0.3794997286738393,0.2656000228004391
0.3794997766049422,0.26559997736948904
0.381199721759096,0.2640000289891089
0.3835996357659781,0.2617001119275886
0.3835997477745483,0.2616999969171104
0.38359985337708397,0.2616998722981568
0.38509973381429874,0.25980002374435135
0.38509977145717894,0.25979997637833363
0.3866996932802149,0.25780007409953876
0.38669969386101005,0.2578000733426409
0.38669979900435747,0.25779991766631266
0.38889912251997016,0.2539011168886357
0.38889957288482313,0.25390039679425125
0.3889000865521286,0.2538997203991577
0.3889006593086467,0.25389909325133275
0.3890996778128276,0.2537000747471518
0.3890996791799725,0.253700073316936
0.3890997442649481,0.2536999953648202
0.38909980452491233,0.2536999084329618
0.3890998046297199,0.2536999082576105
0.39119972979424894,0.2500000401105832
0.3911997757180207,0.24999996011626263
0.39299971608713724,0.2469000628138953
0.39299975104384316,0.24690000040409443
0.3929997855233624,0.24689993407264182
0.3933994914523595,0.2461005222146478
0.39340007642289637,0.24609951420530618
0.3959993752440003,0.24220056597365014
0.3960002075991571,0.24219949440083718
0.3968997198597339,0.24120003633352965
0.39689975251424475,0.24119999928113633
0.39689978339567894,0.24119996274005606
0.39929974239080623,0.23830001228761055
0.3992997627695897,0.2382999877483327
0.40079971956380256,0.2365000395952773
0.40079975256845785,0.236499999092645
0.4007997833614304,0.2364999595728895
0.4023996485557131,0.2344001365053934
0.4023998614875686,0.23439986739235386
0.40469974678017573,0.2316000070361366
0.4055996930507705,0.23050007273332654
0.4055997510243765,0.23049999890609318
0.4055998060791044,0.23049992269431144
0.40829965124048784,0.22660014635009074
0.40829985935886104,0.22659985760127221
0.4085997086683859,0.22620005852190586
0.40859975201193927,0.22619999881217814
0.40859979237140304,0.2261999394170678
0.41089973550597664,0.2227000259514123
0.410899769784305,0.2226999741631932
0.41249975255939736,0.2203000000005547
0.4134997374380046,0.2188000226826438
0.41349976741604605,0.21879997714417218
0.4160995809580693,0.21480026400259783
0.41609994148230295,0.21479974810334973
0.41639969475298033,0.21440007707577985
0.4163997507182322,0.21439999917092897
0.41639980402231136,0.21439991812773754
0.41859956445856444,0.21090029925188053
0.4185999626522683,0.21089971575726074
0.42029972885093564,0.20860003207671066
0.4202997520143388,0.20860000017377545
0.4202997754156533,0.20859996675509163
0.42139973358592786,0.20700002759832853
0.42139977113670896,0.20699997213458712
0.4239997525593973,0.2031000000005547
0.42419970317797107,0.20280007407269401
0.42419980333809326,0.20279992687923276
0.4266996770521637,0.19920010873097138
0.42669974920907483,0.19919999829714508
0.4266998154619764,0.19919988318148862
0.4280997525594457,0.1966000000004741
0.42879969780471167,0.1953001016878373
0.42879978643056016,0.19529988991941696
0.4299997439771456,0.19140002789301439
0.42999975326746376,0.191399997017119
0.42999975965049125,0.1913999748595826
0.43109973149681285,0.18750007467716964
0.4310997748549714,0.18749992568212637
0.43199971173936563,0.18450013606747903
0.43199979748229933,0.18449986523196016
0.4322995883102176,0.1836004927482051
0.4322999702190789,0.18359952840460658
0.43409954011373975,0.17970046029950817
0.4341000133881902,0.17969956528590203
0.4358994612049832,0.17670048559124707
0.435900100228546,0.17669955299736792
0.4365996868951185,0.17580008442606032
0.43659975089230113,0.17579999815357553
0.43659980998512343,0.17579991041642218
0.43909972512956785,0.17190004279108898
0.4390997538212885,0.1718999969457195
0.43909977652495114,0.1718999589167517
0.4397996109276935,0.17070024279776483
0.4397999084785658,0.170699766121802
0.44159971310607954,0.16800005918053132
0.44159975259087725,0.16799999796138018
0.44159978751735796,0.16799994007262561
0.4436996109276934,0.16440024279776483
0.4436999084785657,0.164399766121802
0.4438996786265535,0.16410011089982046
0.4438997487200126,0.16409999899452174
0.4438998138708493,0.16409988044323764
0.4458997391949816,0.16020002606117975
0.44589974614067956,0.16020001230615008
0.44759957161762115,0.15670037252776184
0.4475999656360565,0.1566996448727915
0.44789970037455973,0.1562000869752862
0.4478997499806477,0.15620000009262983
0.44789979755639425,0.15619990763831856
0.44979973545232077,0.152300035115101
0.4497997529157287,0.15229999849755746
0.4497997678926626,0.15229996572623125
0.4514990463090582,0.1485015786778175
0.45149943059062864,0.1485008150989416
0.4514998828052635,0.1485000896839231
0.45150039919564317,0.14849940846002385
0.45150097547123047,0.14849877708733475
0.45159958977057874,0.14840016278798648
0.4515996977239779,0.1484000436797652
0.45159973902935147,0.1483999991010617
0.45159980310606973,0.14839989572999485
0.4515998040103337,0.14839989427120084
0.4515998049561075,0.14839989244943333
0.4534997308786434,0.14450004450317536
0.4534997520392364,0.14449999987780243
0.4534997723827662,0.1444999545234534
0.45519950985424706,0.14060055679476197
0.4552000650603467,0.14059947916564117
0.4554996774566443,0.14010012517181183
0.4554997480510487,0.14009999875554852
0.4554998118714124,0.14009986556002388
0.45699972974892306,0.13670005170433325
0.45699975182805735,0.13669999997910565
0.45699977293926175,0.1366999470129749
0.45849970709286764,0.13280011821359955
0.4584997080708665,0.13280011545028012
0.4584997713837793,0.13279987727746664
0.45849977175231216,0.1327998752472216
0.4590997436474494,0.12890005792882983
0.45909976219501225,0.1288999421874008
0.4593997480216778,0.12710002722740715
0.45939975250872095,0.12709999929204052
0.459399756365314,0.12709997335982956
0.4596997454293864,0.12500004991132255
0.4596997602259574,0.12499995016852741
0.4602997171361081,0.12110023025254804
0.4602997993717621,0.12109977179064216
0.46109970668186756,0.11720022365387785
0.46109980926625843,0.11719977884402284
0.46309967012990855,0.10940032147578758
0.4630998575076752,0.10939968515583269
0.463299732212718,0.10880006104070408
0.4632997512797488,0.1088000011107801
0.4632997698663737,0.10879993654183623
0.46419974315247664,0.10550003449279231
0.4641997614395242,0.10549996536828636
0.4651997311265477,0.10160008358889465
0.465199751118085,0.10159999919637758
0.4651997677197468,0.1015999155362205
0.46589973207648083,0.09770011412013042
0.4658997758577334,0.09769988642153149
0.46669974763598676,0.0938000240025465
0.4666997491884361,0.09380001622819809
0.46719974629826566,0.09110003381108464
0.4671997518484673,0.09110000256179088
0.4671997581903718,0.09109996339983419
0.4673997171361081,0.08980023025254805
0.46739979937176207,0.08979977179064216
0.46819974660932495,0.0859000290075232
0.468199752620052,0.08589999873530313
0.468199757569339,0.08589997208849237
0.46889973207648084,0.08200011412013043
0.4688997758577334,0.0819998864215315
0.4696997466093249,0.07810002900752319
0.4696997526200519,0.07809999873530313
0.46969975756933896,0.07809997208849237
0.470399744786739,0.07420004330583528
0.4703997607383541,0.07419995676935268
0.4710997318098458,0.07050010967718244
0.47109975255956527,0.07049988838324188
0.47109975255956527,0.07030012021102697
0.4710997556408862,0.07029987982849674
0.4711997517998278,0.0664000296297718
0.471199752356322,0.0664000008208985
0.47119975255956525,0.0663999695370623
0.47119975255956525,0.06250012021102697
0.4711997556408862,0.06249987982849673
0.4714997494822886,0.050800120013799285
0.4714997587080596,0.05079988010438552
0.4718997525595639,0.04300000000005121
0.4720997464271691,0.039100119581750595
0.4720997617431122,0.039099880613928065
0.47239975030377673,0.03520002932528909
0.47239975209080887,0.03520000401910531
0.4723997542301093,0.03519996658914421
0.47259975226012885,0.03120000598875297
0.47259975286665473,0.03119999401178067
0.4727997525595639,0.027300000000051217
0.472999752559564,0.023400000000051217
0.4731997464271691,0.019500119581750613
0.4731997617431122,0.019499880613928076
0.47349975048914844,0.015600026915456634
0.47349975198749605,0.0156000058518585
0.47349975424306856,0.015599967171711067
0.47369974642716905,0.011700119581750622
0.4736997617431121,0.011699880613928085
0.4739997401649152,0.007800161130489619
0.4739997497484182,0.007799905192728095
0.4739997525595653,0.007799872898402417
0.4739997525595653,0.0039001202110269706
0.4739997556408862,0.003899879828496738
0.47419975179981444,-0.0038999703697060496
0.47419975235633555,-0.003899999180136629
0.47419975255956526,-0.0039000304624201036
0.47419975255956526,-0.007799879788973029
0.4741997556408862,-0.007800120171503262
0.4742997517998278,-0.01169997037022819
0.474299752356322,-0.011699999179101512
0.47429975255956525,-0.01170003046293769
0.47429975255956525,-0.01949987978897303
0.47429975564088617,-0.019500120171503262
0.4743997517998278,-0.02339997037022819
0.474399752356322,-0.023399999179101513
0.47439975255956524,-0.023400030462937687
0.47439975255956524,-0.03119997396547378
0.4743997524512874,-0.031199993466911345
0.47439975174567023,-0.031200032555815157
0.47429975548881725,-0.03519988282993359
0.47429975255956525,-0.03520011720670229
0.47429975255956525,-0.03909987978897303
0.47429975564088617,-0.039100120171503265
0.4743997517998278,-0.042999970370228215
0.474399752356322,-0.042999999179101495
0.47439975255956524,-0.04300003046293769
0.47439975255956524,-0.050799879788973025
0.47439975564088616,-0.05080012017150326
0.4748997494870162,-0.07029988017057716
0.47489974949572794,-0.07029999955224339
0.47489974333770774,-0.07030011988418493
0.47459975487026346,-0.0741999699609615
0.47459975231493845,-0.07420000060417892
0.47459974954926926,-0.07420002935043649
0.47419975546494686,-0.07809997167258069
0.47419975264393166,-0.07809999762372885
0.47419974863697106,-0.07810003059629868
0.4736997525595571,-0.08200000000012717
0.47319975255955715,-0.08590000000012717
0.4726997556995952,-0.08979997550783005
0.4726997525288477,-0.0897999992478213
0.47269974878670934,-0.08980002515244716
0.47209975628845396,-0.09379997514081681
0.4714997570155439,-0.09769997103621048
0.47149974774186976,-0.0977000289062555
0.47109975828665535,-0.10009996563754245
0.4710997533232736,-0.10009999411166022
0.4710997445645522,-0.1001000399751644
0.47079975708948546,-0.10159997735049801
0.4699997640207189,-0.10549994412696957
0.46999975189637566,-0.10549999978505277
0.46999973837794645,-0.1055000553084397
0.46899978074947835,-0.10939989005946531
0.4689997270385809,-0.1094001105910463
0.4680997586306541,-0.11329997369206224
0.4672000050125431,-0.11709893408754372
0.46719981588662485,-0.11710000739724584
0.46719975255956525,-0.11710109540092835
0.46719975255956525,-0.1171998814300062
0.467199728818772,-0.11720011560520842
0.4671997286359001,-0.11720011662796924
0.46639977585773346,-0.1210998864215315
0.4663997320764809,-0.12110011412013043
0.46569977322603084,-0.12499988485835194
0.46569973477162946,-0.12500011562165889
0.46509975708073525,-0.12889997061247152
0.4650997522186075,-0.12890000093562318
0.46509974747964034,-0.12890002830252809
0.46439977178402037,-0.13279989289241056
0.46439977158680984,-0.13279989386128677
0.46439971414523146,-0.13280010127290506
0.4643997141379173,-0.13280010129361874
0.4632997942209392,-0.13569989016565198
0.4632997506604145,-0.13569999686713285
0.46329969908213925,-0.1357001069550881
0.462799774177286,-0.13669995676479438
0.46279973138849323,-0.13670004345664144
0.4608997833690097,-0.14059993675979215
0.4608997227020983,-0.14060006369615238
0.4593997925824098,-0.14379991461815433
0.4593997512611122,-0.14379999834670332
0.4593997053432624,-0.14380008262879554
0.4589998579510305,-0.14449981556520147
0.4589996556270511,-0.14450018901864423
0.45699985362163076,-0.1483998029292139
0.45699966091297134,-0.14840020162272338
0.4554997920339895,-0.15169991315648318
0.45549969953757574,-0.15170007953328704
0.45510004978846813,-0.15229955415694843
0.4550995080479622,-0.15230047679786748
0.4530997581569917,-0.15619998908525992
0.45149987785107765,-0.15929975724793746
0.4514996416109361,-0.15930024963462777
0.45109976921875444,-0.16019996251703664
0.4510997523537493,-0.16019999958612957
0.45109973446806,-0.16020003713542574
0.4491997789450492,-0.16409994584055304
0.44919975127713907,-0.16410000082688625
0.4491997240961035,-0.16410005159028207
0.447600033024426,-0.16699949165769737
0.44759953693753973,-0.16700053905525633
0.44719979297736767,-0.1679998989556866
0.44719975073175505,-0.1679999978501415
0.44719970235150075,-0.16800009790596732
0.4451997645436016,-0.1718999766313707
0.44519975492770186,-0.17189999512651435
0.44369989693857964,-0.17469973049275728
0.4436996260412113,-0.17470027834059518
0.4431997752141039,-0.17579995016023164
0.44319975250288884,-0.17579999861504672
0.4431997270193142,-0.17580004980373112
0.44120007863365857,-0.17969936415575952
0.4411997776218441,-0.17970001053167686
0.4411995265898557,-0.17970067790929095
0.4398999371901153,-0.18359944610851234
0.4398996380565078,-0.18360057251538672
0.43979976028649903,-0.18409996136543036
0.4397997522766849,-0.1840999997351378
0.43979974348986217,-0.18410003854635443
0.4389997571688119,-0.187499980410818
0.4389997480343833,-0.18750001960923585
0.43809975255953965,-0.19140000000022483
0.43719977668187593,-0.19529989547010093
0.4371997098679455,-0.19530009851932975
0.4358997699283467,-0.19829995991840402
0.43549979816756096,-0.19919989738210764
0.4354997497434848,-0.19919999966400606
0.43549969785866355,-0.19920009697004276
0.4332997757153917,-0.2030999589512975
0.43329972858302584,-0.2031000405759554
0.43199975729241985,-0.20529999199082716
0.4319997478423317,-0.20530000801956938
0.43099979563480756,-0.2069999267723604
0.4309997108178068,-0.20700007399701625
0.4287997692257449,-0.21089997045567138
0.42879973546741174,-0.21090002930110496
0.4280997756919081,-0.21209996034482545
0.4264997839241753,-0.21479994707249458
0.4264997218913488,-0.2148000533362955
0.42419977017885996,-0.21879996935801527
0.4241997519371021,-0.21880000053654122
0.42419973444240094,-0.21880002944067503
0.4217997801708274,-0.22269995513198207
0.4217997254538641,-0.22270004517644557
0.42029977150406506,-0.2251999684261106
0.42029975171129913,-0.22520000083445596
0.42029973327285103,-0.2252000300018491
0.4193997742583852,-0.22659996624657366
0.4193997522437539,-0.22659999985574583
0.4193997297498659,-0.22660003294765582
0.4166997768387205,-0.23049996493042152
0.41669975436708073,-0.23049999676670735
0.4166997247582883,-0.2305000370687027
0.4163997750447816,-0.23089997002004486
0.41639975128616835,-0.23090000117629095
0.416399730216205,-0.230900027929551
0.41359977239370227,-0.23439997520767958
0.4135997530299406,-0.23439999907921008
0.4135997313975925,-0.23440002500997054
0.41249982175013306,-0.2356999182296953
0.41249968525432934,-0.2357000833306455
0.4103997978375059,-0.23829994394195061
0.41039970814799437,-0.23830005674846305
0.4085998119339723,-0.2405999241330469
0.40859969475587177,-0.24060007707192474
0.40740001114108654,-0.24219965522497158
0.4073995266893925,-0.2422003670393137
0.4050002280463788,-0.24609922733421105
0.404999791883458,-0.24610001924955682
0.4049994340030456,-0.24610084948423372
0.40469979013644214,-0.24689989979517626
0.40469975083851967,-0.2468999977311937
0.4046997053324783,-0.24690009760287568
0.4031998334403326,-0.24999983284664323
0.40319967835903536,-0.2500001702249534
0.40149975981600344,-0.2538999833530857
0.4007997850312561,-0.2554999257791987
0.4007997506807184,-0.25550000074064566
0.40079971576962337,-0.25550007051430046
0.39959980067187384,-0.25779990778498707
0.3995997510473535,-0.2577999979632689
0.39959969588566824,-0.2578000884115724
0.39709977528610724,-0.26169996454688743
0.3970997291995725,-0.26170003504029193
0.3968998027853149,-0.2619999246616784
0.39689980262382746,-0.2619999248940592
0.3968996912255613,-0.26200006691021144
0.3936000647354781,-0.2655996594448477
0.39359947536700485,-0.26560036959041394
0.3929998294288445,-0.26639989750796106
0.39299974884525957,-0.2663999990506662
0.3929996661696833,-0.26640009234819967
0.3900999362846892,-0.26949980360457265
0.3900995803908451,-0.26950020660282625
0.3890997926238078,-0.270699951923271
0.38909975014969955,-0.2707000015307352
0.38909971190182663,-0.27070004391074953
0.3865999189480804,-0.2733998203007955
0.38659959577652125,-0.2734001881400149
0.38509980232560126,-0.2751999402811188
0.38509975153784065,-0.27519999921190635
0.38509969900985047,-0.2752000562276005
0.38310004824907173,-0.27729968952641815
0.3830994864328472,-0.2773003361604128
0.38119978582600617,-0.2796999579795804
0.38119975021638863,-0.27970000191871214
0.3811997194047123,-0.27970003825597245
0.3798998022728818,-0.28119994263885395
0.37989970378080873,-0.28120005815965043
0.3772998636377574,-0.2842998675609808
0.3772996464369543,-0.28430013644370006
0.37659979122707943,-0.2851999502849678
0.3765997494021068,-0.2852000025946949
0.3765997139811648,-0.28520004460664794
0.3734005215798523,-0.28889911082066555
0.373400036646814,-0.2888997210407565
0.3733996040626087,-0.2889003694229867
0.3733992268154864,-0.28890105148839396
0.3732998041506927,-0.28909989681798126
0.373299804123318,-0.28909989686952076
0.37329974394962734,-0.2890999924237417
0.37329967246704243,-0.2891000844222474
0.3695997757471857,-0.29299997555939356
0.3695997484347721,-0.29300000393699316
0.3695997327653854,-0.29300001979459406
0.3694997740881625,-0.293099978471817
0.3694997307526137,-0.2931000212482208
0.36559975255926314,-0.2969000000007162
0.3616997961730219,-0.30069995750525896
0.36169970950103686,-0.3007000430589426
0.3615997956175078,-0.30079995694247164
0.3615997100638242,-0.30080004361445667
0.35780003181440173,-0.30469971339675866
0.35779949873341094,-0.3047003093509833
0.35460032893880783,-0.3085992975381558
0.3545997890401515,-0.30860002445461265
0.35459932176290115,-0.30860080005119966
0.35389978495497676,-0.30989993983734493
0.35389975103973664,-0.3099000006817959
0.3538997174546814,-0.30990005704571916
0.35229989442960524,-0.312499769461468
0.3522996242233242,-0.31250023833898544
0.35019980467372397,-0.31639990321681455
0.3501997506922031,-0.316399998072336
0.3501996912016989,-0.3164000920371024
0.34999990847856555,-0.3166997661218024
0.3499996109276932,-0.31670024279776526
0.3478997982247207,-0.32029992171714655
0.34789975127759853,-0.32029999873821857
0.34789970075804005,-0.32030007482473755
0.3460997848928188,-0.322899953296724
0.34609975430400847,-0.32289999635647776
0.34609971550330443,-0.32290004817347934
0.3450998338034997,-0.32419989438322544
0.34509974834706136,-0.324199999175519
0.34509966142704634,-0.3242000942754239
0.342199780175098,-0.3271999714326118
0.3421997244632886,-0.32720002809669085
0.34129980691011474,-0.3280999456498647
0.3412996991066232,-0.32810005523511143
0.33829977928516103,-0.3311999723839557
0.33829972538431335,-0.3312000271756661
0.3374998051849106,-0.3319999473750689
0.33749970077549524,-0.33200005345492883
0.33439981963455867,-0.33519993076170207
0.3343997515383992,-0.335199998222564
0.33439967964492784,-0.3352000638007615
0.3336000979826787,-0.33589969775522943
0.33359943830167116,-0.3359003345329929
0.3304997785088046,-0.3391999723770122
0.3304997505724179,-0.33920000163816094
0.33049972756890367,-0.33920002499107577
0.32989989259358826,-0.3397998599663912
0.3298996185614926,-0.3398001458218217
0.326500245847705,-0.3434994631868258
0.3264997748149604,-0.3435000174733833
0.32649934815953435,-0.3435006066003491
0.3262998039935782,-0.3437999228492834
0.3262998032217406,-0.3437999239588595
0.3262996903287401,-0.3438000673988787
0.3262996899118644,-0.3438000678687335
0.3226998349037786,-0.3476999107941598
0.3226998335730573,-0.3476999121629175
0.32269974775221466,-0.34769998778020816
0.32269962965725674,-0.347700000001
0.32260393714044394,-0.347700000001
0.3226030637534971,-0.34770004075947797
0.3226021979583444,-0.3477001626806244
0.32260134728078926,-0.3477003647046569
0.3226005191152277,-0.3477006450755096
0.3225997206603732,-0.34770100135609805
0.3225989588566831,-0.347701430449503
0.3225982403260297,-0.34770192862589
0.3225975713141403,-0.3477024915549302
0.32259695763630747,-0.3477031143434416
0.31909982959050526,-0.3515999141659069
0.3190998277384636,-0.3515999161302062
0.31909966309247123,-0.3516000669623998
0.3190996595851705,-0.35160006973129615
0.31870018395885624,-0.35189967645103176
0.3186993610895481,-0.3519003708667621
0.31489984454225545,-0.3554999128589342
0.3148996629641696,-0.35550008959580987
0.314799820072302,-0.3555999324876775
0.3147996755057874,-0.35560005529556366
0.31479967469134373,-0.355600055905903
0.3108998783617389,-0.3583999096810038
0.31089962980743546,-0.35840009442520765
0.3095998407146292,-0.3593999321889047
0.3095996660367542,-0.3594000698842866
0.30699978309800086,-0.3614999753348182
0.3069997568103901,-0.3614999962059062
0.30699971660558983,-0.3615000269659816
0.304599869755572,-0.36329991210349494
0.304599638165416,-0.3633000915158
0.3030997657299285,-0.36449998946419
0.2996997657676971,-0.36719998951167243
0.2996997393883864,-0.3672000105374238
0.29919985331518284,-0.3675999193959865
0.29919965405899834,-0.36760008334709726
0.29530005033635404,-0.37089974803548864
0.29529947673530055,-0.3709002758246789
0.2950999793910871,-0.3710997731688923
0.29509954175782,-0.3711002418023766
0.29169980572972426,-0.37499993901107476
0.29169975054105873,-0.3750000001530271
0.2916996963985374,-0.3750000561614421
0.29139999965035784,-0.37529975290962164
0.29139952454192336,-0.3753002647950522
0.28829986323526074,-0.37889987147375703
0.28829964660339424,-0.3789001324455645
0.2874997946463246,-0.3798999473919017
0.2874997498742916,-0.3799000017375158
0.2874997096289688,-0.37990004788450943
0.2848997799031669,-0.38279996950175
0.28489972468678276,-0.38280003001723534
0.28359978286178233,-0.3841999673672359
0.28359975069333276,-0.3842000013570094
0.28359972267597783,-0.38420002988400165
0.2810998513174672,-0.38669990124251225
0.28109975030108136,-0.38669999641400704
0.2810996421940787,-0.38670008671622547
0.2796998088858438,-0.38779995574412435
0.2796997506373776,-0.3878000000885583
0.27969969497713737,-0.38780003986528166
0.2757998889805355,-0.3904999055552369
0.2757997502943173,-0.39049999448055234
0.27579960337876097,-0.3905000745910202
0.27560037815504107,-0.39059968720288013
0.27559976590805735,-0.3906000223669609
0.27559918028508396,-0.39060040213934416
0.271899785729333,-0.39319997669203405
0.2718997554095625,-0.39319999760858904
0.2718997154644102,-0.39320002411239346
0.26989998321146785,-0.394499850076806
0.2698995310916409,-0.39450016318739695
0.2679998140222439,-0.3958999547122158
0.26799975158656925,-0.3958999991674271
0.26799968856171325,-0.3959000410248109
0.2640998466382447,-0.39839993969370097
0.2640997495319786,-0.3983999896195409
0.2640996405358009,-0.39840000000099995
0.2640025919887988,-0.39840000000099995
0.2640016744111258,-0.3984000449985241
0.2640007656388961,-0.3984001795592823
0.2639998743930524,-0.39840040239197555
0.2639990092263471,-0.3984007113582119
0.26399817844126694,-0.3984011034930276
0.2639973900103586,-0.39840157503333967
0.2600998421402615,-0.4009999402800711
0.26009975076992375,-0.4009999982085785
0.2600996584262374,-0.40100005098948155
0.2577003155036616,-0.4022996950725434
0.25769923627859115,-0.4023003786065544
0.2561998837753327,-0.4033999037756106
0.25619974956913133,-0.4033999952074054
0.25619960926295327,-0.40340007716031145
0.252299812412397,-0.40549996777214947
0.2522997507131672,-0.405499999849857
0.2522996923914283,-0.4055000280791008
0.2508006347341157,-0.40619958831917996
0.2507997784708196,-0.4062000432218974
0.25079897375400956,-0.4062005841046668
0.2483998296343451,-0.4079999421944151
0.24839975172949422,-0.407999998159667
0.24839967068630278,-0.4080000514637461
0.24490007961459984,-0.41019979442310234
0.2448994435193509,-0.41020023178066084
0.2444997983038084,-0.4104999656923176
0.24449970723629316,-0.41050003486454784
0.2405999493279116,-0.413499848640226
0.24059956407392658,-0.4135001615595788
0.23989977824349415,-0.4140999779856638
0.23989974783992227,-0.4141000036677093
0.2398997309404059,-0.4141000175660429
0.2366998273671541,-0.41669993921931003
0.23669975145637712,-0.4166999983485433
0.23669967292324345,-0.4167000544885371
0.23479985872839043,-0.4179999273586997
0.23479963358522063,-0.4180000475601628
0.23479963264895604,-0.4180000479649207
0.23279978158150583,-0.4187999883919008
0.23279972338415936,-0.4188000112219968
0.22889977946766274,-0.42029998965141857
0.22889974796242976,-0.42030000154697245
0.2288997299860717,-0.4203000081040089
0.2249999108313072,-0.4216999431852064
0.22499959642520365,-0.4217000624544217
0.22449983445030536,-0.421899967244381
0.22449966702130583,-0.4219000201274413
0.22109984344729516,-0.4226999786154439
0.221099662114132,-0.42270002319191274
0.21719975255881363,-0.4237000000009687
0.213299995654543,-0.42469993766873043
0.2132995131447536,-0.4247000752453891
0.2097998189213358,-0.4257999791441775
0.20979975271034396,-0.42579999887901204
0.20979968463614004,-0.4258000169816371
0.20940010196567077,-0.4258999126492544
0.20939941088077266,-0.4259001138936516
0.20549986424490757,-0.42719996277227335
0.20549975179466526,-0.4271999971442318
0.20549963767346624,-0.4272000258501723
0.20149979600169546,-0.42809999022632067
0.20149970893805338,-0.4281000089488181
0.19759991570578642,-0.4288999665349242
0.19759959070292596,-0.4289000392387597
0.19430013518278114,-0.4296999072436433
0.1942993790558317,-0.4297001245019653
0.19369983097716129,-0.42989997386152207
0.19369975267426667,-0.4298999984375912
0.19369967195378435,-0.4299000206689249
0.18979983623874394,-0.4308999785445763
0.18979975157082107,-0.43089999859955685
0.18979966818753904,-0.4309000151445335
0.18589975255874192,-0.43160000000098425
0.18199986667869555,-0.4322999795179157
0.18199963898009663,-0.4323000232991683
0.17809980648106108,-0.433099988939996
0.17809969877003637,-0.4331000116941818
0.17579984192759282,-0.4335999805729739
0.17579966116816514,-0.4336000057129019
0.17419981973032278,-0.4336999958027671
0.1741996854541238,-0.43370000516288304
0.1663997794533122,-0.4342999979321763
0.1663997584518793,-0.43429999942619535
0.16639971970952866,-0.4343000016855673
0.1585997861289796,-0.4346999982794416
0.15859974535103807,-0.43470000007762455
0.15859972615820184,-0.4347000006779327
0.1546997525585909,-0.43480000000099966
0.1507997822048209,-0.4348999992408399
0.15079975334649623,-0.43489999979818783
0.150799722112116,-0.434900000001
0.14689987276959224,-0.434900000001
0.146899632387062,-0.4349000030823209
0.14299978220482087,-0.4349999992408399
0.1429997533464962,-0.4349999997981878
0.14299972211211598,-0.435000000001
0.1390998697652675,-0.435000000001
0.13909963538849882,-0.435000002930252
0.13509978509992066,-0.43509999918746645
0.13509974605441186,-0.4350999998924208
0.1350997265095636,-0.43510000000099996
0.11169987276959222,-0.43510000000099996
0.11169963238706199,-0.4351000030823209
0.10779978218833705,-0.4351999992412625
0.10779975337946375,-0.4351999997977567
0.10779972209562755,-0.43520000000099995
0.010099872769592217,-0.43520000000099995
0.010099632387061984,-0.4352000030823209
0.0061997821883370465,-0.43529999924126256
0.006199753379463737,-0.43529999979775674
0.006199722095627557,-0.435300000001
-0.07580021697850774,-0.435300000001
-0.07580024826231592,-0.43529999979775696
-0.07580027707121773,-0.4352999992412623
-0.07970012726993149,-0.4352000030823209
-0.07970036765246172,-0.43520000000099995
-0.09530021697850774,-0.43520000000099995
-0.09530024826231592,-0.4351999997977569
-0.09530027707121773,-0.43519999924126224
-0.09920012726993148,-0.4351000030823209
-0.09920036765246171,-0.43510000000099996
-0.10310021697850774,-0.43510000000099996
-0.10310024826231592,-0.43509999979775693
-0.10310027707121773,-0.43509999924126225
-0.10700012726993148,-0.4350000030823209
-0.10700036765246171,-0.435000000001
-0.11090022140690854,-0.435000000001
-0.1109002409083461,-0.43499999989272214
-0.11090027999724993,-0.43499999918710497
-0.11490024443851696,-0.43490000007607327
-0.118800247441465,-0.43480000000099955
-0.1227002474414604,-0.4347000000009996
-0.1305002474414604,-0.43450000000099964
-0.13440022104107968,-0.4344000006779325
-0.13440024023389469,-0.434400000077625
-0.13440028101185422,-0.43439999827944137
-0.13830024744148597,-0.4342000000009987
-0.14220021459240778,-0.4340000016855668
-0.14220025333473565,-0.4339999994261962
-0.1422002743361849,-0.433999997932176
-0.1461002218942224,-0.43370000196617314
-0.14610027299915415,-0.4336999981754512
-0.14750014449819945,-0.43360000735409077
-0.1475002487897706,-0.4335999975935951
-0.1475003477551837,-0.43359998395081284
-0.1499999860092223,-0.4332000418301667
-0.150000510817441,-0.4331999729880815
-0.153900219259928,-0.4328000028914162
-0.1539002447737309,-0.4328000001187501
-0.1539002781832117,-0.4327999960597547
-0.15780024744156193,-0.4323000000009919
-0.16170024744156192,-0.4318000000009919
-0.16560018937114862,-0.4313000074459167
-0.16560024699563222,-0.4312999993256502
-0.165600305399334,-0.4312999895983161
-0.16950019715471207,-0.430600009026838
-0.16950024701942565,-0.43059999951482536
-0.16950029759583288,-0.4305999887162854
-0.1734992308561802,-0.4297002287327073
-0.17350025381469453,-0.42970005735933625
-0.17350128944154605,-0.429700000001
-0.17370015291572896,-0.429700000001
-0.17370034049819433,-0.4296999849080965
-0.17370034062594347,-0.42969998489001165
-0.17740009351378905,-0.4291000249622529
-0.17740040211415867,-0.4290999801711718
-0.18130021907237545,-0.42860000363806705
-0.18130024569509565,-0.42860000005970794
-0.18130027742779856,-0.42859999538772503
-0.1852002474415868,-0.42800000000098837
-0.1891001899597954,-0.4274000088443409
-0.1891002471741143,-0.4273999993142909
-0.1891003045526134,-0.42739998828590725
-0.19300017098809344,-0.4266000156837575
-0.19300024652052064,-0.4265999988752573
-0.19300032328703182,-0.42659997907811403
-0.19590022293750445,-0.4258000067607423
-0.1959002460382981,-0.4258000002531452
-0.19590027314778916,-0.42579999228913773
-0.19689984684832812,-0.42550012017897604
-0.19690065714261915,-0.42549991595975223
-0.20080013386296616,-0.4247000232991683
-0.20080036156156508,-0.4246999795179157
-0.20470016307042568,-0.4240000151445304
-0.2047002464536558,-0.4239999985995644
-0.20470033112163002,-0.423999978544572
-0.2086002119110023,-0.4230000091113996
-0.2086002485469407,-0.42299999941152094
-0.20860028150199195,-0.42299999014140605
-0.21240013319119988,-0.42190003307347745
-0.21240024163053117,-0.4218999894531644
-0.21240033051684704,-0.42189991689291956
-0.21240033118817153,-0.42189991625467743
-0.21249834562521006,-0.4218019018176389
-0.21249899081983387,-0.42180131405843685
-0.21249968786163595,-0.42180078882543304
-0.21250043071330724,-0.4218003306678437
-0.2125012129407643,-0.42179994355392303
-0.212502027768877,-0.42179963083659233
-0.2125028681401502,-0.42179939522439963
-0.22030022114849704,-0.42000000606862725
-0.22030024470202855,-0.42000000049024194
-0.2203002762709418,-0.41999999260885107
-0.22420018711799666,-0.41900001546858057
-0.2242002500251722,-0.41899999844504654
-0.22420030410381228,-0.41899998229405466
-0.22740012579972188,-0.4180000380140829
-0.22740035784107762,-0.4179999369156415
-0.22809971813778832,-0.4176003024603783
-0.22810081144924324,-0.41759976861326203
-0.2320002006303761,-0.41600001920561774
-0.23200024737803693,-0.4159999994351082
-0.23200029323045124,-0.4159999788677091
-0.2359002173186036,-0.4142000139039465
-0.2359002411063962,-0.4142000027201311
-0.2359002832773857,-0.4141999820831426
-0.2399002107277692,-0.41220001835795084
-0.23990025377265367,-0.4121999963624088
-0.23990027713364898,-0.4121999839512912
-0.24360014695217164,-0.41020005431965734
-0.24360024197987365,-0.41019999039700267
-0.24360032711506058,-0.41019992030126556
-0.24360032767626055,-0.41019991976658843
-0.2437990647526664,-0.41000118269018254
-0.24379967498919167,-0.4100006240619087
-0.24380033208475022,-0.4100001213894587
-0.24380103092543956,-0.4099996785849239
-0.24380176607247214,-0.4099992990944687
-0.24770015564066492,-0.4082000423706874
-0.247700245408257,-0.40819999856766354
-0.24770033622749799,-0.40819994926625847
-0.2512000214388189,-0.4062001291455037
-0.2512004802606842,-0.40619988359149334
-0.25160011641231694,-0.40600006551567697
-0.2516003804538273,-0.40599993861076633
-0.2555001379781578,-0.4042000505226138
-0.2555002448128456,-0.40419999784173377
-0.2555003522434689,-0.4041999377749552
-0.25870016244211824,-0.4023000504695071
-0.2587002460778809,-0.4022999983954569
-0.2587003280985783,-0.4022999423889835
-0.2594000558243821,-0.40180013687055227
-0.25940044568733894,-0.40179987292048003
-0.26330021113237184,-0.39930002327622816
-0.26330024974791805,-0.3992999980185555
-0.2633002804208858,-0.39929997716928856
-0.26459993010490945,-0.3984002196957337
-0.2646005817589221,-0.39839980712568096
-0.2672001546580431,-0.3969000535300343
-0.26720024610204285,-0.3968999979520303
-0.2672003349742449,-0.39689993821335806
-0.2705999629022517,-0.3945002008524121
-0.27060054609608436,-0.3944998208083764
-0.2711002196739735,-0.39420001666164295
-0.2711002433267571,-0.3942000022468915
-0.2711002786453252,-0.39419997999869394
-0.2750002306082233,-0.39170001079170796
-0.2767002176189125,-0.39060001929811716
-0.27670027741070174,-0.39059998092983356
-0.2789001956952851,-0.3892000329305532
-0.27890024464388413,-0.3892000008742785
-0.2789002996383937,-0.3891999627176868
-0.2824001594476808,-0.38670006285391034
-0.2824002425825978,-0.3866999910468341
-0.28240031263893817,-0.38669991833329664
-0.2824003155973176,-0.38669991480674726
-0.28280015528754854,-0.38620011519395864
-0.282800343174442,-0.3861998877628428
-0.2857001825315899,-0.3828000761027383
-0.28570024483245626,-0.3827999998232667
-0.2857003064333084,-0.3827999174130973
-0.28670023258515137,-0.38140002080051727
-0.28670024561362095,-0.3814000023488163
-0.28670026348681543,-0.38139997640563034
-0.2884002235116525,-0.37890003519263477
-0.28840024749720045,-0.378899999221955
-0.2884002697274722,-0.3788999645468196
-0.29060004186453703,-0.3754003270560346
-0.29060047922209553,-0.3753996909607857
-0.2909002190401475,-0.37500003787004965
-0.29090025041882306,-0.37499999513985105
-0.2909002711514237,-0.37499996575399497
-0.2922501571104847,-0.3730501304797958
-0.2922503421370245,-0.3730498726524345
-0.29369983818139944,-0.37110055038586126
-0.2937007324258389,-0.37109951501701005
-0.29450024744214187,-0.3703000000007071
-0.2976000525738587,-0.3672001948689903
-0.2976004534171721,-0.36719981691179365
-0.2985002253022157,-0.3664000196806438
-0.29850026933158114,-0.36639998004269037
-0.3019002073408787,-0.363300036563625
-0.3019002473027623,-0.3632999992717584
-0.30190028553026527,-0.3632999619125837
-0.3024000206103271,-0.3628002268325219
-0.3024004892438114,-0.36279978919925476
-0.30630022202079876,-0.35940002216290684
-0.30630027254197856,-0.3593999774752146
-0.3102002001571553,-0.35590004243595336
-0.3102002471883432,-0.3558999990637634
-0.31020029204227134,-0.35589995540057756
-0.31060017853445304,-0.3555000689083959
-0.3106002459299906,-0.35549999865176246
-0.31060031040959574,-0.3554999255846306
-0.31389999547692343,-0.3516002977777888
-0.3139005232661137,-0.3515997241767353
-0.3141001741847888,-0.3514000732580601
-0.31410024634920547,-0.3513999978323007
-0.3141003134239298,-0.3513999212482565
-0.31720021333831266,-0.3477000407052834
-0.3172002806154816,-0.34769995853404223
-0.31800019882821484,-0.3467000607681257
-0.3180002970579663,-0.3466999400482595
-0.3204002134210088,-0.34380004110958323
-0.32040024355080504,-0.3438000038474544
-0.3204002827171485,-0.34379995296738175
-0.3219001595449297,-0.3418001171970068
-0.32190033895723474,-0.3417998856068508
-0.323500157136069,-0.3398001128833081
-0.32350034118474846,-0.33979988995504345
-0.32580023097713917,-0.3371000193291934
-0.32580026369697296,-0.33709998049491624
-0.3268001686906681,-0.33590009450248204
-0.3268003286454105,-0.3358999075969908
-0.32970022655957476,-0.33260002376363146
-0.329700248436843,-0.3325999985274655
-0.32970026656372836,-0.3325999770548098
-0.3302001418830131,-0.33200012667166795
-0.33020035738913495,-0.3319998771187759
-0.333600073875922,-0.3282001939864846
-0.33360043150156626,-0.3281998159412827
-0.3337002028420224,-0.3281000446008266
-0.33370024650517915,-0.3280999997469286
-0.3337002898773976,-0.3280999527157101
-0.337200179269546,-0.32420007596445893
-0.3372002444595474,-0.3242000000637478
-0.3372003098487219,-0.32419991679195054
-0.3375001595449296,-0.3238001171970068
-0.3375003389572347,-0.3237998856068508
-0.340300216008528,-0.3203000392927342
-0.3403002483604136,-0.3202999979511229
-0.34030027590632395,-0.3202999611859329
-0.3414002176269232,-0.31880004065784306
-0.3414002776929743,-0.31879995966628055
-0.3432002238683257,-0.31640003143247875
-0.34320027048612745,-0.3163999681780818
-0.34530011541533323,-0.3135001823234642
-0.3453003880648541,-0.3134998242223266
-0.3461001960468439,-0.3125000642448394
-0.34610024769592984,-0.3124999973090073
-0.34610029295742706,-0.3124999342564346
-0.3488000626818712,-0.30860026687668196
-0.34880045021254946,-0.30859974653770744
-0.3492001061150781,-0.30810017665954653
-0.3492003971233655,-0.3080998303619899
-0.3522000537346562,-0.3047002195358605
-0.3522004544666698,-0.30469979297617916
-0.35310014051433675,-0.3038001069285122
-0.3531003577618241,-0.30379989657600576
-0.35630016304220047,-0.3008000791256529
-0.35630024517236775,-0.30079999823051823
-0.3563003238247802,-0.3007999127062666
-0.3569998991196069,-0.30000039808360757
-0.3570006383201725,-0.2999996436119159
-0.36040012921024545,-0.2969001078003788
-0.3604002429824696,-0.2968999967269539
-0.3604003503299494,-0.2968998765353445
-0.36089988659999434,-0.2963004330112906
-0.36090065755047185,-0.29629961332713944
-0.3644002223353887,-0.2930000236727892
-0.364400247320958,-0.2929999997652069
-0.36440027178754203,-0.2929999756553069
-0.36490020935402606,-0.2925000380888229
-0.3649002467131778,-0.2924999998613437
-0.3649002840050669,-0.29249995989943606
-0.36800022748412514,-0.2891000218901464
-0.36800026712207856,-0.28909997786078095
-0.36880022379267896,-0.2882000266063555
-0.36880024486285823,-0.28820000253687345
-0.36880027253888475,-0.28819996988462215
-0.3713001751195683,-0.28520008678780184
-0.3713003218344854,-0.2851999149808893
-0.372700209578159,-0.28360004327383365
-0.37270024668613605,-0.28359999980036954
-0.37270028333739036,-0.2835999546593514
-0.37460004894035304,-0.2812002507398195
-0.3746004625640865,-0.28119976336656965
-0.37660018016389823,-0.27900007400677684
-0.37660024634024786,-0.27899999801796244
-0.37660030770106406,-0.2789999212005925
-0.3779000249881024,-0.27730029090215785
-0.37790049190364566,-0.27729972733210895
-0.38050024146867667,-0.27440000666342046
-0.38050025342838756,-0.274399993349325
-0.3814001836499409,-0.2734000708809325
-0.3814003126625439,-0.273399930432279
-0.38440021290155757,-0.27020003684399774
-0.3844002447485771,-0.2702000021320325
-0.38440028251182157,-0.27019995908608535
-0.3850001028669756,-0.269500168671739
-0.3850003998419414,-0.2694998383645567
-0.3883001528533583,-0.2660001003221449
-0.3883003449394155,-0.26599990250343347
-0.3887002240281786,-0.2656000234146703
-0.38870024805816816,-0.2655999990428773
-0.38870026942993474,-0.26559997675646946
-0.3922001579516299,-0.2619000946049632
-0.3922003395250501,-0.2618999079177989
-0.39240017992911225,-0.2617000675137367
-0.3924003027369984,-0.2616999229472221
-0.3924003033473377,-0.26169992213277843
-0.39520018555096653,-0.25780008620629546
-0.3952001860742266,-0.2578000854415133
-0.39520029271894747,-0.2577999044164758
-0.3961002278506669,-0.25590004136062383
-0.39610026622297395,-0.25589995826568324
-0.39700018877900395,-0.2539001303633944
-0.3970003100518895,-0.2538998714860869
-0.39890023258819884,-0.25000003049050434
-0.4000002119525605,-0.2477000742063273
-0.4000002842287045,-0.2476999264276965
-0.4008001426585395,-0.24610020956802656
-0.4008003625606662,-0.2460997959270341
-0.4030000354842142,-0.24220037574438075
-0.4030004930019115,-0.24219964530329033
-0.403900231788563,-0.2409000226114604
-0.40390024332474983,-0.2409000057374689
-0.40390026635485105,-0.24089997107542593
-0.40560018787362295,-0.23830009110553957
-0.4056003091094977,-0.23829991030276457
-0.407800199725379,-0.2351000694069371
-0.40780029639805115,-0.23509993146245745
-0.4083002135321676,-0.2344000474746945
-0.408300246250468,-0.23440000044269232
-0.40830027948522246,-0.23439995001354427
-0.4108002280642151,-0.23050003023031562
-0.4108002484713954,-0.23049999785203473
-0.41080026469805564,-0.23049997124090876
-0.4117002325512092,-0.22900002481898626
-0.4117002620258698,-0.22899997500009595
-0.41310019095615097,-0.22660009683389956
-0.4131002450203008,-0.2265999988430162
-0.41310029445935204,-0.22659989813023199
-0.41490022794454506,-0.22270004224564716
-0.41490024499066624,-0.22270000432801618
-0.41490026704148025,-0.22269995240251594
-0.4156001831267991,-0.22100015619531307
-0.4156003173411809,-0.22099984622297508
-0.4166002401204304,-0.2188000161086263
-0.4184002026996135,-0.21480009942870643
-0.41840029448469995,-0.21479990163912688
-0.41950021195217124,-0.21250007420714137
-0.41950028422870456,-0.2124999264276965
-0.4203002366334905,-0.2109000216181247
-0.42030025802774557,-0.2108999782724875
-0.42220015894955115,-0.20700018164351813
-0.42220034367647896,-0.20699982233740266
-0.42350021362577295,-0.20460006243101375
-0.4235002473191742,-0.20459999791395103
-0.4235002767028345,-0.20459993729936526
-0.4242002143040935,-0.20310007101095295
-0.4242002817625904,-0.2030999295535953
-0.4261002072336516,-0.19920008253404856
-0.4261002460397235,-0.1991999987521847
-0.4261002808799966,-0.19919991512022509
-0.4274002242894421,-0.19590005877317135
-0.4274002469460114,-0.19589999890777074
-0.427400267146956,-0.1958999408865987
-0.42760021608291715,-0.19530009407871518
-0.4276002625152246,-0.1952999020209881
-0.4276002625226281,-0.19529990197881983
-0.4282002474424231,-0.19140000000015203
-0.4294001772602672,-0.18360045618416596
-0.429400362080312,-0.18359955291240507
-0.43040012181073256,-0.17970048996376503
-0.43040042504544107,-0.17969952639216463
-0.4313002325709676,-0.17730003965742708
-0.43130024636672637,-0.17730000183303288
-0.4313002614957084,-0.17729995784034155
-0.4318002134897627,-0.17580010185817832
-0.43180028371810947,-0.17579989894650871
-0.4332002474423759,-0.17190000000033787
-0.4346002119698897,-0.16800009881654962
-0.4346002452662563,-0.16799999909599064
-0.43460027388841427,-0.16799989862387354
-0.4352002414037905,-0.16570002314826446
-0.4352002532445116,-0.16569997679181545
-0.4356002234402899,-0.16410009600870254
-0.435600223467106,-0.1641000958909285
-0.4356002550727532,-0.16409990080589926
-0.43590024594144905,-0.16020001951285232
-0.4359002459838529,-0.16020001787170796
-0.4362002467719169,-0.15620000894027503
-0.43620024813005936,-0.1561999910609179
-0.4365002382948139,-0.15230011891910997
-0.4365002596114476,-0.15229988135217587
-0.4369002444204616,-0.14840002946428923
-0.43690024721830156,-0.14840000037620157
-0.43690024974435465,-0.1483999700750794
-0.43720024744243174,-0.14450000000007668
-0.4375002382948139,-0.14060011891910998
-0.4375002596114476,-0.14059988135217588
-0.4379002415080205,-0.1367000578605901
-0.43790024643859904,-0.13670000310358443
-0.4379002505837274,-0.1366999387448193
-0.4381002427643641,-0.1328000912224032
-0.4381002457408945,-0.13279999752758298
-0.4381002451639243,-0.13279991113808295
-0.4380002474424344,-0.12889999999997434
-0.4379002481181651,-0.12500002635347188
-0.4379002475224466,-0.12500000730127434
-0.4379002457184741,-0.12499996638274077
-0.43770025974952664,-0.12110023998826576
-0.43770024744243474,-0.12109975969632175
-0.43770024744243474,-0.11720047966498191
-0.43770029638210345,-0.11719952283828126
-0.43810024443213946,-0.1133000293504296
-0.43810024719780677,-0.113300000604192
-0.43810024975313344,-0.11329996996095487
-0.43840024744243183,-0.1094000000000767
-0.4387002453672404,-0.10550002697756533
-0.43870024687856485,-0.10550000572755194
-0.4387002491227478,-0.1054999672339215
-0.4389002457184743,-0.10160003361725402
-0.4389002475224461,-0.10159999269873865
-0.4389002481181653,-0.1015999736465197
-0.4390002459031018,-0.09770006003399409
-0.43900024975048524,-0.09769993999070525
-0.4391002456704354,-0.09510004607200259
-0.43910024704873374,-0.09509999790951054
-0.4391002474424347,-0.09509995597667005
-0.4391002474424347,-0.09380011720670228
-0.4391002503716867,-0.09379988282993358
-0.4392002466285398,-0.08980003255580941
-0.43920024733415675,-0.08979999346692469
-0.4392002474424347,-0.08979997396546503
-0.4392002474424347,-0.08590003046292702
-0.43920024723919165,-0.08589999917911884
-0.43920024668269697,-0.08589997037021703
-0.43910024811816506,-0.08200002635347195
-0.4391002475224466,-0.08200000730127434
-0.43910024571847406,-0.08199996638274075
-0.4389002535909291,-0.07810011989561448
-0.4389002443651581,-0.0780998799862007
-0.4388002481181651,-0.07420002635347195
-0.4388002475224466,-0.07420000730127434
-0.4388002457184741,-0.07419996638274075
-0.43860025058372665,-0.07030006125516569
-0.4386002464386011,-0.07029999689644185
-0.43860024150801924,-0.07029994213939769
-0.43820024744242947,-0.06639999999989797
-0.4378002596114476,-0.0625001186478241
-0.43780023829481385,-0.06249988108088999
-0.4375002497487428,-0.05860002998196573
-0.4375002472080599,-0.0585999995098431
-0.4375002444262986,-0.058599970592621245
-0.4371002963821034,-0.05470047716171873
-0.4371002474424347,-0.054699520335018084
-0.4371002474424347,-0.03910024030367825
-0.4371002597495266,-0.03909976001173425
-0.43730024176927756,-0.035200110626590154
-0.43730025572705755,-0.035199889538399545
-0.4376002467718964,-0.0312000089405494
-0.4376002481300595,-0.03119999106091747
-0.4379002474424318,-0.027300000000076697
-0.4382002291917331,-0.02340023725915868
-0.43820027770244674,-0.02339976397196991
-0.4387002112303753,-0.01950028245412776
-0.4387003007255508,-0.01949972026373528
-0.43910021567318214,-0.01740016678867051
-0.4391002565999122,-0.017399895785303335
-0.43910026198255653,-0.01739986913895873
-0.4393002256951534,-0.015600195725586337
-0.4393002773870366,-0.015599805360163931
-0.4399002474424231,-0.011700000000152058
-0.4405002427811973,-0.0078000302981199475
-0.4405002475888086,-0.007799997628962288
-0.44050025103939244,-0.007799971943793965
-0.4410002474424266,-0.003900000000127164
-0.44150023245145714,-1.1692968961931885e-07
-0.44150026536792797,1.165156290029857e-07
-0.4421002474424231,0.0038999999998479426
-0.4427002155332053,0.007799792589931939
-0.4427002885974093,0.007800205774773332
-0.44300024008582367,0.009299963216845546
-0.443000255093024,0.009300036722725284
-0.4435002445028573,0.011699985889924895
-0.4443002474424353,0.015599999999901283
-0.445900235756391,0.023399943030435202
-0.4459002467046843,0.023399999982767306
-0.44590025630775787,0.023400057624523782
-0.4465002431602036,0.027299972165420863
-0.4465002518917381,0.02730002780806631
-0.44690024123499944,0.02979996120345001
-0.44690025299884795,0.029800038894821298
-0.44710024280524463,0.031199967539598375
-0.447100252306479,0.03120003242688716
-0.4477002436695796,0.03519997484755754
-0.4477002474117161,0.03520000075216999
-0.44770025058246504,0.03520002449217213
-0.448200232451457,0.03909988307031035
-0.44820026536792784,0.039100116515628974
-0.44880024744242314,0.04299999999984794
-0.4494002474424231,0.04689999999984794
-0.45060024213789795,0.054699965520433914
-0.45060024768223217,0.054700003433289325
-0.45060025134347864,0.054700031208288924
-0.4508002443322936,0.056299975118808375
-0.4508002506855653,0.05630002486393559
-0.45110024611245014,0.058599989803386536
-0.4516002324514639,0.06249988307036369
-0.4516002653679279,0.06250011651562896
-0.452200229654499,0.0663998843783413
-0.4522002681089004,0.06640011514164824
-0.45290012782089234,0.07029933353703191
-0.4529004615643024,0.07030064236544074
-0.45420021589718446,0.07419990536408691
-0.4542002809935067,0.07420009394282824
-0.4547002021628707,0.07559987321704732
-0.4547002028196713,0.07559987523740119
-0.45470023184836583,0.07559999993953467
-0.45470024744243476,0.075600135726601
-0.45470024744243476,0.07799151302573754
-0.45470029250856875,0.07799243130099727
-0.4547004272738386,0.07799334075068312
-0.4547006504430109,0.07799423263404412
-0.45470095987119924,0.07799509837915979
-0.4547013525844792,0.0779959296653252
-0.45470182480847043,0.07799671850302156
-0.4547023720046125,0.07799745731070368
-0.45470298891378524,0.07799813898766651
-0.4547036696068542,0.07799875698229024
-0.4547044075416558,0.0779993053550081
-0.4547051956258742,0.07799977883539176
-0.454706026285206,0.07800017287280564
-0.45470689153615695,0.0780004836801431
-0.45470778306277143,0.07800070827022457
-0.4547086922965578,0.07800084448450732
-0.4557001301165357,0.07809998826650512
-0.45570023962719014,0.07810001046727494
-0.4557002891030626,0.07810010846198147
-0.45570028988996836,0.07810011036340159
-0.4572002280859422,0.08199994967293373
-0.4572002473272391,0.08200000147029005
-0.45720026406814407,0.08200004987696571
-0.4585002192042629,0.08589991528532202
-0.4585002453910879,0.08589999913547348
-0.4585002694404997,0.08590008799213637
-0.4586002401696687,0.08629997090881251
-0.4586002460562634,0.08629999511196149
-0.4594002344154049,0.08979994300665044
-0.4594002459408763,0.08979999649194068
-0.45940025816434465,0.0898000612679692
-0.46010024392594057,0.0937999799056605
-0.4601002510462823,0.0938000200784902
-0.46080024240043377,0.09769997190876258
-0.46080024703074635,0.09769999864092206
-0.4608002519962465,0.09770002959969976
-0.46140022939403674,0.10159988268533583
-0.46140024440419936,0.10159999992477263
-0.4614002535410269,0.10160011892251947
-0.46160024428325785,0.1054999383960241
-0.461600246754642,0.10550000326081888
-0.4616002474424348,0.10550005844232198
-0.4616002474424348,0.12031940129621986
-0.46160032357618336,0.12032059384317517
-0.4617002435198419,0.1210999694037118
-0.4617002475267997,0.12110000237625804
-0.46170025034781664,0.12110002832742219
-0.4621002474424295,0.12499999999989797
-0.46250023521622413,0.12889988079439496
-0.46250024438547943,0.12890000018130612
-0.4625002474424348,0.12890011980586663
-0.4625002474424348,0.1292995988211813
-0.46250028170356006,0.12930039971308485
-0.4628002412848874,0.13279992816190442
-0.4628002466041349,0.13280000388711818
-0.46280024919227375,0.13280006824370824
-0.46290024590183726,0.1366999399166861
-0.4629002466720094,0.136699999999987
-0.4629002459018369,0.13670006008332702
-0.4628002505237557,0.14059987982849675
-0.46280024744243475,0.140600120211027
-0.46280024744243475,0.14449996955355288
-0.4628002472396227,0.1445000007879223
-0.4628002466822746,0.144500029646258
-0.4627002505237557,0.14839987982849676
-0.46270024744243476,0.148400120211027
-0.46270024744243476,0.16409987703819856
-0.46270024422116,0.16409999985650764
-0.46270023457286974,0.16410012226092022
-0.46250024999901196,0.16599997571256944
-0.46250024501237963,0.16600002430060168
-0.462300253610943,0.16799993831496823
-0.4623002466551499,0.1679999996690223


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.47546027378690825,0.15209988808177594
-0.47546024198225667,0.1520999990669883
-0.47546020316733384,0.15210009874895147
-0.4754602019939667,0.15210010123864778
-0.47536088015397343,0.1522987449186342
-0.475360504867836,0.1522995944621441
-0.47536021216809643,0.15230047587619133
-0.4753600047138816,0.1523013811532809
-0.47466025635767173,0.15619997913787917
-0.4746602489594407,0.15620002087855445
-0.47396025890181853,0.16019996406496667
-0.47396025196133235,0.16020000204767815
-0.4739602457111132,0.16020003364764052
-0.4731602644902969,0.16409994209911993
-0.4731602519942161,0.16409999947254075
-0.47316023783931954,0.16410005761815263
-0.4721602613540588,0.16799996591066943
-0.47216025137466267,0.16800000369381674
-0.47216024401344886,0.1680000300991727
-0.47156026694858355,0.17009994982620125
-0.47156025250205447,0.17009999841289944
-0.47156023564256416,0.1701000509119873
-0.4709603247920174,0.1718997834636276
-0.4709601906524308,0.1719002196791317
-0.46986025261313497,0.17580000000027146
-0.4687603814173934,0.17969954333062804
-0.46876016878839527,0.17970046702384815
-0.46806031753216426,0.18359963830856335
-0.46806021512046736,0.1836003655539258
-0.46766026471144545,0.18749988204188967
-0.46766026114751047,0.1874999100550038
-0.4676602605014681,0.1874999129244615
-0.4676602427551139,0.1874999958699384
-0.4676602004061953,0.1875000945109514
-0.46756103639014474,0.18769843244405993
-0.4675606836366049,0.18769922419508178
-0.467560402639318,0.18770004416170621
-0.4675601956218176,0.1877008858555312
-0.46756006422223484,0.18770174261622716
-0.46716025525043237,0.19139997560539987
-0.4671602550722011,0.19139997717979662
-0.4666602658772221,0.19529989654037994
-0.4666602657155126,0.19529989761823524
-0.46666022237486365,0.19530009811440582
-0.466660221776035,0.19530010022084712
-0.46546030077030937,0.19919984348945552
-0.46546024705678213,0.1991999992348497
-0.4654601845243706,0.19920014752595705
-0.463660273980098,0.20309995370521428
-0.463660230281803,0.20310004583830488
-0.46176029727683215,0.20699990832219248
-0.46176020987787153,0.20700009259337174
-0.4599602670587213,0.21089996870153055
-0.4599602554384278,0.2108999934177049
-0.4599602339960303,0.21090003723452055
-0.45976027187860824,0.21129996146936467
-0.4597602504201526,0.21130000345404676
-0.4597602340051698,0.2113000342781537
-0.45786026510133815,0.21479997699573825
-0.4578602528570871,0.21479999926475207
-0.45786023924836244,0.21480002338868315
-0.45586058826931913,0.218299412602009
-0.45586000135362,0.21830062814907394
-0.4556602872734697,0.2187999133494497
-0.4556602865512661,0.2187999150592358
-0.4556602060028588,0.21880007898344744
-0.4556602053272119,0.21880008018081484
-0.4533602644169535,0.222699979985166
-0.4533602409047057,0.22270002007192763
-0.45196034619656245,0.22509983957160176
-0.45196016521111393,0.22510016387910975
-0.45116030879274666,0.22659989466354846
-0.4511602501446712,0.22659999842348127
-0.4511601863438415,0.22660009940429932
-0.4485603247974631,0.23049989172386684
-0.44856024968826025,0.23049999811765795
-0.4485601694586389,0.2305000997858023
-0.44806045835916347,0.23109975310517283
-0.4480600635829064,0.23110025991694103
-0.4456602813332079,0.23439996051027653
-0.44566025135644566,0.23440000087164276
-0.44566022325644344,0.2344000371855373
-0.4441604264396902,0.23629977982009143
-0.4441600917415241,0.23630022981695586
-0.4427602792210406,0.23829996198907508
-0.4427602515647576,0.23830000070787122
-0.4427602253125563,0.23830003603714936
-0.44026043015557015,0.24159976564437116
-0.44026008952339374,0.24160024463497098
-0.43986050700104296,0.24219961841849713
-0.4398600351887133,0.2422004037885335
-0.43776059809657025,0.24609935838822766
-0.437760277466817,0.2461000110783721
-0.437760006406096,0.24610068586274417
-0.4363608256113006,0.24999840379110286
-0.4363605763251815,0.24999920521665217
-0.4363603969307065,0.25000002512158725
-0.43636028875885147,0.2500008574228128
-0.4363602526121725,0.250001695945262
-0.4363602526121725,0.25009978499396973
-0.4363602431932984,0.2500999983201346
-0.4363601782834355,0.25010020174942904
-0.43496026670573074,0.25389996174605617
-0.4349602389201891,0.25390003814491346
-0.4335602900788047,0.2577998956316272
-0.43356019711255644,0.257800095864969
-0.4324603062024654,0.25969990743694454
-0.432460201068377,0.2597000937180669
-0.4313602995535255,0.2616999146541604
-0.4313602973085245,0.261699918549484
-0.43136019572439016,0.26170007297104053
-0.4313601925776148,0.26170007718891725
-0.4285603459569509,0.2652998799869138
-0.4285602483350736,0.2652999977281981
-0.42856014590165975,0.26530010671192694
-0.42826070006877254,0.26559955254481415
-0.42825986678909855,0.2656005015716363
-0.4252602888373625,0.26949995290889317
-0.42526021696551236,0.2695000475305469
-0.4246602784549684,0.2702999655446055
-0.42466025201721525,0.2703000001532774
-0.42466022588093244,0.2703000331483307
-0.422160386090173,0.27339983448887245
-0.4221601264827504,0.27340017117733006
-0.42076027710421215,0.27529996676248913
-0.4192603369177047,0.2772998875942905
-0.4192601715836633,0.2773001147921221
-0.41686031333436396,0.28069991397862953
-0.4168601780120847,0.28070007460150204
-0.4163609148749323,0.2811993377386544
-0.4163602872601632,0.281200028571427
-0.416359728621928,0.28120077628363116
-0.4136602981452524,0.2851999325453727
-0.4136602521786404,0.2851999982500248
-0.41366020193421865,0.28520006515899804
-0.4129603372503267,0.28609989118114487
-0.4129601710880532,0.2861001111709446
-0.410760306686781,0.28909992626358855
-0.41076025245965264,0.28909999737178943
-0.41076019182652446,0.289100070918126
-0.4089604035110511,0.29119982395284494
-0.40896011025937845,0.2912001830266498
-0.407560361030868,0.2929998606061631
-0.40756024752737496,0.29299999610696803
-0.4075601255901154,0.29300012194256103
-0.4050604455229195,0.2953998148070691
-0.4050600701505196,0.29540019549609375
-0.4036602991977979,0.29689995008829556
-0.4036602499423848,0.29690000140119016
-0.40366020543284087,0.2969000452935445
-0.4011603243319152,0.29929993115043324
-0.4011601823135732,0.2993000703000135
-0.3996602526128796,0.3008000000007071
-0.3972602526128796,0.3032000000007071
-0.39576045508638646,0.3046997975272003
-0.39576006237846106,0.3047002140144306
-0.39336027738238555,0.3073999721350155
-0.3933602274198787,0.3074000274839822
-0.39226076042214564,0.3085994460269637
-0.39226027538423414,0.3086000178557419
-0.39225983575401974,0.3086006252890319
-0.38966031970149745,0.3124998993678154
-0.38966031855794586,0.31249990099418007
-0.38966016799819353,0.3125000845942972
-0.3896601675814566,0.3125000850321301
-0.38946084960922184,0.31269940300436483
-0.3894602805603875,0.31270002349118803
-0.3894597671978035,0.31270069078372587
-0.3868602875921779,0.31639995022250084
-0.38686021825811845,0.31640005021154216
-0.3855602803987469,0.3182999593906236
-0.38556025646953584,0.318299993617166
-0.3855602186280118,0.31830004531388095
-0.38406030022011023,0.32029993652441635
-0.38406025157913826,0.32029999922521346
-0.3840602010031006,0.32030006021212043
-0.3816602761654974,0.3230999725226576
-0.3816602515730886,0.32310000078617435
-0.3816602291275141,0.32310002583461095
-0.38066030589404853,0.324199941391423
-0.38066025184764346,0.3241999989345867
-0.38066019546338703,0.32420005517952777
-0.3777603110459922,0.32699994358252965
-0.37776024977080974,0.32700000080202396
-0.3777601926270349,0.32700005075796484
-0.3764604889962338,0.3280997999840273
-0.37646002940610346,0.32810021462260747
-0.3738602930819939,0.3305999610880974
-0.37386025371932174,0.3305999980733935
-0.37386020876724346,0.33060003836564167
-0.37226033014458004,0.3319999321604722
-0.37226017653279614,0.33200006946513255
-0.36996027837281503,0.3340999764807675
-0.36796044307664616,0.33589982858331907
-0.36796007142118753,0.33590018119239917
-0.36606029240025467,0.33779996021333203
-0.36606025458044444,0.3377999971695084
-0.36606020847839577,0.3378000401229667
-0.36386052725375395,0.3397997503271865
-0.3638599977613002,0.3398002698435565
-0.3621603162392409,0.3415999326316193
-0.36216019027932417,0.3416000685676198
-0.3601602749097121,0.3437999754741931
-0.36016025752377007,0.34379999433925834
-0.35826025725969024,0.34579999510932796
-0.35826024797204375,0.3458000048993677
-0.35646027789969226,0.3476999733090721
-0.35646027786716394,0.3476999733399689
-0.3543602763024162,0.3498999751830978
-0.3543602290984209,0.34990002498482015
-0.3527603153147046,0.3515999333800187
-0.3527602524406064,0.35159999771920014
-0.3527601839592004,0.35160006268450256
-0.35046027897606613,0.353699975929973
-0.3504602561323716,0.35369999648237044
-0.35046022173644825,0.3537000264662236
-0.348360364385448,0.3554999041956524
-0.3483602494864083,0.3554999968087521
-0.34836013059395393,0.35550008134668093
-0.34656031960176814,0.3566999553414714
-0.34656025205305974,0.35669999877903535
-0.3465601826716054,0.35670004021697965
-0.34256053218109067,0.35899983924902557
-0.3425599842850134,0.3590001788859746
-0.3419602526127272,0.35940000000083205
-0.3386602888056871,0.36159997587219206
-0.33606028253472386,0.3632999804364443
-0.3360602485126501,0.36330000232695586
-0.33606022617497716,0.36330001627021746
-0.33476047627018796,0.3640998623654723
-0.33476003669346993,0.3641001494833949
-0.3308602877472576,0.36679997567692657
-0.33086021705694646,0.3668000237046859
-0.33026027750812925,0.3671999834038974
-0.33026026411087994,0.367199992217036
-0.32696048817227374,0.3692998500993027
-0.32696002602264873,0.36930016314568936
-0.3244605873162691,0.37109975901428266
-0.32445993947037477,0.3711002684085723
-0.3230603025308546,0.3722999572138753
-0.3230602475136749,0.3723000030982254
-0.3230602052365796,0.37230003654814886
-0.31956027879382515,0.374999979803988
-0.3195602261599985,0.3750000198403805
-0.31916036216222665,0.3752999178387094
-0.31916014541546706,0.37530008520891506
-0.3152603408406755,0.37839992987092885
-0.3152601660306448,0.3784000721525748
-0.3146602787980198,0.37889997817976234
-0.3146602514226189,0.378900000669947
-0.31466022689621354,0.3789000202623317
-0.3113602802805652,0.3814999782019334
-0.31136022463271035,0.3815000213973182
-0.3096603058264535,0.38279995930798516
-0.30966025095685923,0.3828000000838357
-0.30966019841348075,0.38280003695486375
-0.3074602632995612,0.3842999927143544
-0.30746024194528404,0.38430000731565034
-0.30396042311479315,0.3866998830851298
-0.30396008722308965,0.3867001240430622
-0.3035603258522976,0.3869999450711562
-0.3035603252136475,0.38699994553165146
-0.3035601720964715,0.38700004335574395
-0.29966028820837676,0.38909998083394887
-0.29966021670372156,0.3891000185744626
-0.29676052564989347,0.3905998587747185
-0.2967599890201741,0.39060015815636523
-0.29576045143841784,0.39119988070541895
-0.29576005968634667,0.3912001286184191
-0.2918603482412109,0.3937999362485096
-0.29186025060929927,0.3937999980607392
-0.29186015205173865,0.39380005414906166
-0.29056073184987213,0.39449974195006676
-0.2905598050965141,0.39450030981974904
-0.2879602917165462,0.3962999729289575
-0.2879602518877151,0.3962999999314504
-0.28796021296503993,0.39630002523117874
-0.2846604726506224,0.3983998599767171
-0.28466004038045867,0.39840015159531017
-0.28396033958621203,0.39889993787691497
-0.2839602506441077,0.3988999985053788
-0.2839601612678096,0.3989000538709134
-0.2800602832788298,0.4011999819156964
-0.2800602541088346,0.40119999883244983
-0.2800602197718818,0.4012000180633012
-0.27806036373509246,0.40229993888353527
-0.27806025161691544,0.40229999680021816
-0.2780601352708884,0.4023000494079415
-0.276160339201356,0.40309996354248145
-0.2761602511562273,0.4030999986311711
-0.27616016431773743,0.4031000294325325
-0.27226035844560936,0.4043999647232418
-0.27226014761480233,0.4044000376924261
-0.2683602769354257,0.4057999912696382
-0.2683602564258013,0.4057999985094918
-0.2683602242145308,0.4058000094669347
-0.26716055372648284,0.40619989962961733
-0.2671599586689649,0.40620011975571996
-0.2644603259234177,0.40729997013353547
-0.2644602524695232,0.4072999986766614
-0.2644601772045848,0.40730002513691665
-0.2605602526124887,0.4086000000009487
-0.2566609095612811,0.4098997810180179
-0.2566596332353587,0.40990030968952496
-0.256060378011651,0.4101999373013788
-0.25606025052656006,0.4101999965222872
-0.256060121362566,0.41020004772819374
-0.2527602714934757,0.41139999313513564
-0.24886037330295582,0.41279995667616315
-0.24886025265201914,0.4127999964349539
-0.2488601269901733,0.41280003060125986
-0.24496769050637776,0.413748188206287
-0.24496680165247547,0.41374845006992284
-0.24496594169199393,0.4137487951811999
-0.2449651184019302,0.4137492204191266
-0.24496433922765481,0.41374972193809134
-0.24496361121558,0.4137502952026396
-0.24496294094943596,0.41375093502849053
-0.2449623344907313,0.4137516356294204
-0.24496179732393608,0.41375239066958985
-0.2449613343068836,0.413753193320842
-0.24496094962683865,0.4137540363244519
-0.24496064676263038,0.413754912056771
-0.24496042845319166,0.41375581259817057
-0.24496029667278985,0.41375672980466266
-0.24496025261317247,0.4137576553815495
-0.24496025261317247,0.41409988036638395
-0.24496025257448828,0.4140998819415349
-0.24496024178085482,0.4140999918982451
-0.24496013855629492,0.41410003509516247
-0.24106030824024108,0.4152999828847175
-0.24106025175161977,0.41529999952980273
-0.24106019691354974,0.4153000142827305
-0.23716025261242085,0.4163000000009687
-0.23326026521969445,0.4172999967683344
-0.23326024001383228,0.4173000032672694
-0.23056035762099092,0.41799997277652456
-0.23056025084130574,0.4179999979370268
-0.23056014689411441,0.4180000176206901
-0.22936031243215763,0.41819999003101627
-0.22936019292126206,0.41820001071476914
-0.22546028201926635,0.41889999472281964
-0.2254602535843175,0.4188999996467338
-0.22546022207770797,0.4189000046986217
-0.22156028819392828,0.41949999452689546
-0.22156024953285253,0.41950000018264505
-0.22156021994148284,0.41950000408484395
-0.21756031032070783,0.4199999927874408
-0.21756025214391644,0.4199999993552529
-0.21756019502606452,0.4200000044307035
-0.21366037617239483,0.42029999049637046
-0.21366012933381456,0.4203000126449394
-0.20976028322637594,0.42069999686108694
-0.20976025300305184,0.4206999997681197
-0.20976022151935592,0.42070000239275807
-0.20586049913096116,0.4209999810380192
-0.20586000737255133,0.4210000314419853
-0.2019602769774209,0.42149999687725836
-0.2019602282632273,0.42150000324753484
-0.19896027809885958,0.4218999966027839
-0.19896025449085167,0.42189999962379976
-0.19896022515864528,0.4219000030513981
-0.19806033421663505,0.42199999093384366
-0.19806017117233016,0.42200001044201363
-0.19416028455371942,0.42249999590593806
-0.19416024984036004,0.42250000012334465
-0.19416022333080057,0.42250000300422286
-0.19026028322637595,0.4228999968610869
-0.19026025300305185,0.4228999997681197
-0.19026022151935593,0.42290000239275805
-0.18636025261224917,0.42320000000099706
-0.18246028055654903,0.4234999978514355
-0.1824602587354848,0.4234999994037622
-0.18246021848111846,0.42350000175131175
-0.17856028749276073,0.42369999821225324
-0.1785602451233479,0.42370000008061526
-0.17856022518147152,0.42370000070435165
-0.17466037730980824,0.423799996803625
-0.17466012803732714,0.4238000063894549
-0.17076028749276073,0.4239999982122532
-0.1707602451233479,0.4240000000806152
-0.17076022518147152,0.4240000007043516
-0.16686028341544487,0.4240999992111728
-0.16686025343085945,0.42409999979027246
-0.16686022097746328,0.42410000000099995
-0.1629603743931613,0.42410000000099995
-0.16296013086925062,0.42410000304457335
-0.1589602864235358,0.42419999915571627
-0.158960245854177,0.42419999988818324
-0.15896022554654193,0.424200000001
-0.15116037751473763,0.424200000001
-0.1511601277506755,0.42420000320257717
-0.14726028341544486,0.42429999921117284
-0.14726025343085944,0.4242999997902725
-0.14726022097746327,0.424300000001
-0.13946028424687096,0.424300000001
-0.13946025179349847,0.4242999997902727
-0.1394602218088977,0.42429999921117273
-0.13556037747366945,0.42420000320257717
-0.13556012770960732,0.424200000001
-0.12386028426399807,0.424200000001
-0.12386025175924983,0.42419999978982487
-0.1238602218260187,0.4241999992116118
-0.11996037747366946,0.4241000032025771
-0.11996012770960733,0.42410000000099995
-0.11606028426399807,0.42410000000099995
-0.11606025175924983,0.4240999997898248
-0.1160602218260187,0.42409999921161173
-0.11216037747366946,0.42400000320257714
-0.11216012770960733,0.42400000000099997
-0.10826028426399807,0.42400000000099997
-0.10826025175924983,0.42399999978982483
-0.1082602218260187,0.42399999921161174
-0.10436037747366946,0.42390000320257715
-0.10436012770960733,0.423900000001
-0.10046028426399807,0.423900000001
-0.10046025175924983,0.42389999978982484
-0.1004602218260187,0.42389999921161176
-0.09656025573213203,0.42380000008099933
-0.0925602557322846,0.4237000000790031
-0.08866037747366447,0.423600003202577
-0.08866012770960734,0.42360000000099995
-0.08476028426399808,0.42360000000099995
-0.08476025175924984,0.4235999997898248
-0.08476022182601871,0.42359999921161173
-0.06916025261214684,0.42320000000099967
-0.06526027999415544,0.4231000007031024
-0.0652602601984001,0.42310000008413456
-0.06526021768291312,0.42309999820975724
-0.06136037718701777,0.4229000063894549
-0.06136012791453666,0.422899996803625
-0.05746027996981214,0.42280000070247825
-0.057460260247058775,0.42280000008589164
-0.05746021765860134,0.4227999982085105
-0.05356037718701777,0.4226000063894549
-0.05356012791453666,0.422599996803625
-0.04966027996981214,0.42250000070247823
-0.049660260247058774,0.4225000000858916
-0.04966021765860134,0.4224999982085105
-0.04576025261212126,0.4223000000009987
-0.041860377187017773,0.4221000063894549
-0.041860127914536666,0.422099996803625
-0.03796029225143049,0.42200000101739155
-0.037960254002102164,0.42199999972506036
-0.03796021165343415,0.4219999975916641
-0.036260283564934,0.4219000018217524
-0.03626025876640259,0.42190000020458573
-0.036260215592407906,0.4218999967818938
-0.03396042494167522,0.42170001498617793
-0.03396007985923659,0.4216999911418764
-0.030060252612121263,0.4215000000009987
-0.026160252612121262,0.4213000000009987
-0.02226025261212126,0.4211000000009987
-0.018360377187017773,0.4209000063894549
-0.01836012791453667,0.420899996803625
-0.014460279975899059,0.42080000070263435
-0.014460260234895519,0.4208000000854525
-0.014460217664678523,0.42079999820882213
-0.010560377187017779,0.4206000063894549
-0.010560127914536676,0.420599996803625
-0.006660252612146844,0.42050000000099963
0.0011397473878531558,0.42030000000099965
0.005039747387853155,0.42020000000099966
0.008939720024100942,0.4201000007026343
0.008939739765104482,0.42010000008545245
0.00893978233532148,0.4200999982088221
0.012839498033415825,0.41990001278840705
0.012839997069959051,0.419900000001
0.01673971573600193,0.419900000001
0.016739748240750155,0.41989999978982484
0.016739778173981302,0.41989999921161175
0.024539622526330535,0.41970000320257717
0.02453987229039266,0.419700000001
0.036339622485262395,0.419700000001
0.036339872249324515,0.41970000320257717
0.04023971660167608,0.4197999992116118
0.040239746534896245,0.41979999978982474
0.04023977903965525,0.419800000001
0.04803962248526239,0.419800000001
0.04803987224932451,0.41980000320257715
0.05973971660167608,0.4200999992116118
0.05973974653489625,0.4200999997898247
0.05973977903965525,0.42010000000099995
0.06363962248526239,0.42010000000099995
0.06363987224932452,0.4201000032025771
0.0675397473878019,0.42020000000099966
0.0831397473878019,0.4206000000009996
0.08703962891929161,0.4206999969633456
0.08703986574736898,0.4207000059189784
0.09103974116537816,0.4208999996898788
0.09103975360978189,0.4209000003200759
0.09493974738777632,0.4211000000009987
0.0988396231390988,0.4212999936292716
0.0988398714332407,0.42130000954295777
0.10273963615844078,0.42159999144489624
0.1027398583919938,0.4216000111014216
0.10573962604510984,0.4218999878667332
0.10573974862686102,0.42189999703321707
0.10573986824543244,0.421900000001
0.106639497705696,0.421900000001
0.10663999674223923,0.42190001278840705
0.1105397124585734,0.4220999982097575
0.11053975497404646,0.4221000000841343
0.11053977476980908,0.4221000007031024
0.11443962269019174,0.422199996803625
0.11443987196267284,0.42220000638945493
0.1183397124585734,0.42239999820975754
0.11833975497404646,0.4224000000841343
0.11833977476980909,0.4224000007031024
0.12223962269019174,0.422499996803625
0.12223987196267284,0.4225000063894549
0.1261397473877763,0.4227000000009987
0.13003974738777632,0.4229000000009987
0.13393971250723927,0.4230999982122532
0.1339397548766521,0.4231000000806152
0.13393977481852848,0.4231000007043516
0.13783962269019176,0.423199996803625
0.13783987196267286,0.42320000638945493
0.1417397473877763,0.4234000000009987
0.14563974738777632,0.4236000000009987
0.1495397473877763,0.4238000000009987
0.1534397153711357,0.42399999835911967
0.15343974758639464,0.4239999997987135
0.15343977924580188,0.42400000079744965
0.15743974426763555,0.42409999992299546
0.16133974738780188,0.42420000000099967
0.1652397473878019,0.42430000000099966
0.16913971658455512,0.42439999921117283
0.16913974656914055,0.4243999997902725
0.1691397790225367,0.424400000001
0.18083971575312904,0.424400000001
0.18083974820650153,0.4243999997902727
0.1808397781911023,0.4243999992111727
0.18863974738785316,0.42420000000099967
0.19253971995713487,0.4241000007043514
0.19253973989898993,0.42410000008061566
0.19253978226842106,0.4240999982122529
0.19643971325677503,0.4239000017513117
0.1964397535111312,0.42389999940376283
0.19643977533220733,0.4238999978514353
0.20033962334241434,0.42360000954295773
0.20033987163655625,0.4235999936292716
0.20423971325677504,0.4234000017513117
0.2042397535111312,0.42339999940376283
0.20423977533220733,0.4233999978514353
0.20813974738790422,0.423100000000997
0.21203968980173118,0.42280000443070265
0.2120397469195482,0.42279999935525525
0.21203980509637427,0.4227999927874394
0.2160397049852084,0.42230000530133516
0.21603978969121265,0.42229999395766943
0.21883959822512206,0.42190002130996807
0.21883974486883662,0.4218999957113785
0.21883989429843795,0.4218999599345064
0.2199394467916405,0.42160008198181476
0.2199400526079061,0.42159993739177387
0.22383962937666715,0.4208000242084384
0.2238398659617757,0.4207999787185125
0.22773962775247988,0.42010002147402703
0.2277398675219044,0.42009998151884603
0.2316397168533657,0.41950000469862125
0.23163974835996354,0.4194999996467353
0.23163977679492442,0.41949999472281907
0.2355397473880042,0.4188000000009843
0.23943957617937353,0.4181000307307385
0.23943991958430622,0.41809997540151317
0.24013963844990474,0.4180000155635705
0.24013963940797575,0.4180000154045473
0.24013974370540503,0.41799999076301136
0.24013984823925158,0.4179999558785935
0.24333944481043726,0.4166001323786998
0.2433400582349968,0.4165998884148992
0.24723971375190087,0.41520001207549767
0.247239746507006,0.415200000045303
0.24723978143352704,0.4151999866259782
0.25003960571177164,0.41410005565952496
0.25003974526337047,0.41409999573891554
0.25003988112648695,0.4140999270527794
0.251139638335892,0.413500059484013
0.2511398579216392,0.41349994331711787
0.2550395775089015,0.41150008711852176
0.25503992054974556,0.41149991960449767
0.257839601432115,0.4102000677662548
0.2578397449392679,0.41019999528483614
0.2578398830531038,0.41019991366873676
0.2589394480749127,0.4095001904730401
0.25894005976103296,0.4094998318001789
0.2628397242013918,0.40740001248613955
0.2650397123140714,0.4062000191322762
0.26503974813056247,0.4061999992131901
0.26503978093373887,0.40619998026827114
0.26673967130227727,0.40520004475736626
0.26673982427274506,0.40519995663016906
0.2706396904971768,0.4030000320933101
0.2706397479986316,0.40299999863256686
0.27063980145981864,0.4029999655917364
0.2717397284470278,0.40230001205442145
0.2745395700594581,0.4005001139979976
0.2745399294819004,0.40049989377961515
0.2781388760156859,0.3984005083015736
0.2781397688580157,0.39840004745026497
0.2781407044116065,0.3983996809931277
0.27843962075007994,0.39830004221363663
0.27843962095577224,0.39830004213875164
0.278439862022342,0.3982999312204574
0.28243972016360896,0.39590001633569727
0.2824397467737129,0.39590000013287
0.28243977467363585,0.39589998263748905
0.2846394190872729,0.3945002089197201
0.28464009130412105,0.3944998179277997
0.28633969732914316,0.39360002650278797
0.28633974826200503,0.3935999987755044
0.286339795005361,0.39359997191902585
0.29023966607602425,0.39130004795427564
0.29023974560832844,0.39129999894943535
0.2902398254837174,0.3912999453340977
0.29123932167272887,0.39060029800178975
0.291240202384183,0.3905997489686701
0.29413970711895243,0.3890000222184525
0.2980395353512057,0.38680011961155014
0.2980399651347537,0.3867998911276549
0.2982396462468249,0.38670005057161927
0.2982398374846052,0.3866999318199088
0.3019396935301707,0.38390004075839984
0.3019397487379484,0.3838999977630538
0.30193979707691715,0.3838999579566957
0.3032396624262051,0.3828000718919135
0.3032398339706345,0.38279993006901825
0.30583969715692005,0.3807000405724029
0.3058397461037963,0.3806999999548421
0.30583979608739487,0.38069995617173474
0.30783939298214047,0.37890031896646365
0.30784013124305865,0.3788997171605455
0.3097396715039343,0.3775000559156898
0.30973974809565685,0.3774999971600116
0.30973981702102754,0.37749993997269954
0.31263937535822806,0.37500032071649214
0.312640149784822,0.37499971832332446
0.31363968562117656,0.37430004323787636
0.31363974870466144,0.37429999760881016
0.31363980446450074,0.37429995463263976
0.3175389513813699,0.37120063272435905
0.31753977583606285,0.3712000446158971
0.31754065687885497,0.3711995452556043
0.31773962484762974,0.3711000612712169
0.3177397469757261,0.37109999585214754
0.3177398609015266,0.3710999263706844
0.3214397034353389,0.36870002851091427
0.321439743393572,0.3687000019772877
0.32143979361224423,0.36869996698378843
0.32353961953424526,0.36720009132521625
0.32353987812049284,0.36719991284609166
0.3253395237320594,0.36600014910504725
0.3253399789247371,0.3659998634537527
0.3292396902120585,0.36370003372020426
0.32923974553083657,0.3637000000722101
0.32923980395961244,0.3636999622866786
0.32983974738838223,0.36330000000083207
0.33313957569637015,0.36110011446217344
0.33313992377214213,0.3610998929106931
0.33593972625781965,0.3594000128301032
0.3359397457061696,0.35940000088670304
0.3359397698437421,0.3593999857110578
0.3370394847071363,0.35870016716162517
0.3370400202056344,0.3586998499513475
0.3410397292229421,0.35650000999182824
0.3428396549160028,0.3555000513743747
0.34283965617693424,0.355500050637587
0.3428398276962468,0.3554999348953952
0.34283983034291526,0.35549993284716797
0.3449397353160571,0.3538000097736722
0.34763961400644583,0.35160010868241254
0.34763974244998214,0.3515999962511211
0.3476398647883447,0.3515998728175807
0.34883968006082783,0.3503000729390573
0.34883981618820786,0.35029992844904717
0.35133972229225735,0.3477000261008357
0.35133977209414907,0.3476999735304068
0.35273971753098865,0.3462000319909358
0.3549396983777207,0.3438000534670509
0.3549397971907095,0.3437999472689931
0.3566397109392105,0.3420000385941097
0.356639745481864,0.34200000121186425
0.3566397835089084,0.34199995817712053
0.35853916076411907,0.3398006792500345
0.3585397760003342,0.33980002970957685
0.3585404482189634,0.3397994393363719
0.36053968093855615,0.33820005316069773
0.3605397480145483,0.33819999755111496
0.36053980849025713,0.33819994378712354
0.3630394683482466,0.33590025671777324
0.36304004553388086,0.3358997657436584
0.36443971378464796,0.33480002640377
0.36793962853081147,0.3320000950868935
0.36793986915871846,0.3319999086730818
0.36833970276673134,0.33170003346707216
0.3683397511873362,0.3316999962779262
0.3683397864208021,0.3316999679742374
0.3722396549297549,0.32850007586432745
0.37223974525790404,0.3284999979618368
0.37223983210596606,0.32849991528327566
0.3726393657822084,0.3281003816070333
0.3726401688021409,0.32809966286982994
0.37613968258946845,0.3253000518399679
0.37613974819989027,0.32529999749344135
0.3761398069028574,0.32529994544591245
0.3773397083234311,0.3242000358103866
0.3773397470930721,0.32419999948764444
0.3773397847612474,0.3241999626279943
0.38003971001583203,0.32150003737340965
0.38003974687545694,0.3214999997052603
0.3800397831982189,0.3214999609355983
0.38113971606079755,0.32030003417642167
0.3811397466179711,0.32030000019779437
0.3811397778090557,0.3202999641479552
0.38393971941369837,0.31700003297105495
0.38443967791808,0.31640008336525904
0.3844398187016828,0.3163999182003348
0.38783966494490557,0.3125000945684028
0.3878396662963453,0.31250009293516456
0.38783973498320323,0.3124999955948821
0.3878397473888275,0.3124998746683187
0.3878397473888275,0.31240364039365376
0.38783979818803704,0.31240264671642426
0.3878399500559942,0.3124016634000359
0.38784020140920716,0.31240070069729964
0.3878405496268745,0.31239976864609276
0.3878409910782116,0.31239887696469615
0.3878415211603083,0.31239803495046414
0.38784213434612186,0.3123972513828831
0.3911395227016212,0.3086002587310959
0.39113998969585095,0.3085997576933907
0.39173950508121824,0.3080002423080235
0.39174000611892346,0.30799977531379374
0.3955396828180959,0.30470005607503875
0.3955397461931265,0.304699999057066
0.3955398080236725,0.3046999393655692
0.3956394085596105,0.30460033882963117
0.3956401178270222,0.30459969605118503
0.39953958305974796,0.30140013483458955
0.39953991744081213,0.30139987246151156
0.40033969209748166,0.30080004146900946
0.40033975129198707,0.30079999574687954
0.400339795973411,0.30079995925210606
0.40343947694297133,0.2982002268260232
0.40344003353689534,0.2981997933380179
0.40523968706126867,0.2969000435704149
0.4052397483570015,0.2968999978607134
0.405239803378672,0.29689995419060106
0.407439723573622,0.29510001948564196
0.40743977132587883,0.2950999806667055
0.41003961213512014,0.2930001092438568
0.4100397426445337,0.2929999959058194
0.41003986615138116,0.292999872102258
0.41133962464700546,0.2916001321838934
0.411339874938312,0.2915998724509298
0.41383966462171984,0.2891000827675219
0.41383974467045787,0.2890999987771709
0.4138398223839896,0.28909990893480486
0.4152397374935685,0.2874000120160304
0.4170397279039735,0.2852000238151776
0.4191397268100558,0.2826000254788296
0.4191397676229445,0.28259997424783334
0.4202395882392364,0.28120020255437084
0.42023991701781666,0.2811998061386738
0.4230396684763847,0.27800009018602473
0.4230397447678087,0.27799999854247553
0.4230398173225598,0.27799990209309533
0.4235393988649522,0.277300487933746
0.4235401531085334,0.27729955848188625
0.42693966980940706,0.2736000844250531
0.42693974000381824,0.2735999920894224
0.4269397972160744,0.27359990020066743
0.42693979851056,0.2735998977567712
0.42703912936271693,0.27340123605245725
0.4270395764625344,0.27340043788698204
0.4270400964483936,0.27339968517117985
0.4270406847365016,0.2733989845404107
0.43063961525815436,0.2695001431419536
0.43063988513444296,0.26949986225479877
0.43083971054005893,0.26930003684918274
0.4308397479331836,0.26929999864746157
0.4308397817325308,0.2692999626263596
0.4342396081611543,0.26560015151285754
0.43423989288804066,0.26559985450120105
0.43473972061575394,0.26510002677348776
0.4347397485306233,0.26509999842133636
0.43473977201613256,0.2650999738338849
0.4379396272554829,0.2617001276420751
0.43793974171971095,0.2616999969051281
0.4379398485822006,0.2616998554383536
0.43863972403923057,0.2607000333568823
0.4386397508413078,0.2606999943788401
0.43863976609034216,0.26069997145588125
0.44053967705535874,0.25780010735138226
0.4405397434558182,0.25779999993425234
0.4405398068288937,0.2577998840921124
0.4425396944372087,0.2539001032558981
0.4425397364695301,0.25389999768731153
0.44253974738882745,0.2538998826045898
0.44253974738882745,0.2538021910967393
0.442539785500989,0.2538013301221361
0.44253989953933387,0.2538004758826731
0.4425400886117751,0.25379963506080366
0.44254035123925695,0.2537988142340193
0.44254068536732527,0.25379801982339617
0.44433968173348054,0.2500001386059573
0.44433981737362505,0.24999986352988626
0.4463397360463585,0.24610002211805612
0.4463397585048117,0.24609997776826772
0.4464395456629373,0.24590040345201652
0.4464399855252768,0.24589961691121484
0.4487394420453732,0.24220049120497283
0.4487401086959036,0.2421995483665057
0.4503396708343155,0.24020009569349082
0.45033982632528025,0.2401999062633273
0.451939699522817,0.23830005684125244
0.4519397456301649,0.2383000003624632
0.45193979248523275,0.23829993921821901
0.45423951354391406,0.23520031518260506
0.454240005823788,0.23519970464613515
0.4549396973663708,0.2344000571688977
0.4549397452316638,0.2344000007132974
0.458039614790793,0.23050016681553853
0.45803973912636187,0.2304999955223079
0.4580398147747074,0.23049979783936023
0.4581393049288727,0.23020132737686427
0.45813963920830447,0.2302004637098517
0.4581400539708879,0.2301996356787856
0.4581405454699834,0.2301988507634486
0.4606396482336376,0.22660014278378657
0.4606397412180554,0.2265999981329186
0.4606398258202972,0.2265998431372966
0.4620395225928622,0.22380044959216674
0.46204001725387484,0.22379957592664537
0.4627396996340144,0.222700075043569
0.4627397462912765,0.22269999868212365
0.4627397892834333,0.2226999221959842
0.46483973490331354,0.2188000231876352
0.4648397599992487,0.2187999768811495
0.46603972725506443,0.21660003691215396
0.4660397457135085,0.2166000023657778
0.46603976747665643,0.21659995982457828
0.4669396813788771,0.2148001320201369
0.46693981736702855,0.2147998700407358
0.4690396400135127,0.21090019941155086
0.46903986391284225,0.21089980579358564
0.46993972013796254,0.20940004541838525
0.46993974625943596,0.2094000007899557
0.46993977320862657,0.20939995233293213
0.47123973552338794,0.20700002190568031
0.4712397448418916,0.2070000044902358
0.471239761110983,0.20699997324203834
0.4732394933345505,0.20310049540608155
0.47324005621784015,0.20309953675678372
0.4738396811195094,0.20220009940427994
0.4738397449203012,0.20219999842352307
0.47383980356841354,0.2021998946635262
0.475439677209737,0.19920013158604472
0.47543974285299867,0.19919999887675305
0.47543980123339263,0.19919986000431647
0.4769397056401689,0.19530010854669813
0.4769397065010565,0.1953001061383445
0.4769397675580891,0.19529988744750848
0.47693976782739145,0.19529988612808985
0.4776396893702448,0.19140032324647843
0.47763982704036434,0.19139968139397595
0.4777397333401452,0.19100005619485244
0.4777397467017206,0.19099999991301306
0.47773975876153196,0.19099994313657664
0.4784397420034581,0.18750002692694603
0.4784397445526847,0.18750001379640446
0.4791397050313084,0.18360023599198103
0.47913980130198464,0.18359976637643305
0.4800396181343359,0.17970056010291097
0.48003994160127483,0.1796994589797851
0.48143968835565737,0.17580016444971958
0.48143981227965327,0.17579983777312833
0.48163973354220363,0.17530003461675234
0.4816397607039111,0.1752999651761197
0.48293972950677816,0.17190004676862133
0.48293976430576196,0.17189995287442808
0.4843397350609309,0.1680000343421716
0.48433974626798576,0.16800000237157903
0.4843397594494141,0.16799996281334947
0.4855395214690945,0.1643006965860016
0.4855397728188318,0.16430001041295778
0.48554007488569323,0.16429934500650473
0.4856396892438934,0.1641001162901043
0.4856397797353365,0.16409987384874092
0.48663974009924693,0.1602000284294905
0.48763973451446013,0.15620005149758312
0.487639747347032,0.1561999976820351
0.48763975760301453,0.15619995020593988
0.48843972342441344,0.15230011682662015
0.48843977420531764,0.1522998837953233
0.4893396432895,0.14840045109719954
0.4893398937872547,0.14839956080488076
0.48943971804859193,0.1481000880208691
0.4894397452574236,0.14810000089825467
0.48943977024542273,0.14809990857374242
0.49033974104321637,0.1445000253825676
0.49033974485950327,0.144500009761369
0.4912397473889495,0.14059999999958522
0.49213974091308466,0.13670002806166626
0.4921397467779729,0.13670000194346324
0.4921397535834634,0.1366999698012516
0.4929397165681139,0.13280015025108025
0.49293974275797636,0.1327999984470722
0.49293975908388227,0.13279984796432565
0.49323974359817263,0.12890004927855156
0.49333974443064027,0.1275000414146567
0.4933397507000038,0.12749995861033603
0.4935397462007007,0.12500001485162576
0.49383974738883324,0.12109999999996353
0.49413973788419796,0.11720012356022237
0.4941397600327669,0.11719987672164209
0.4945397473888223,0.11330000000010203
0.49493974738882224,0.10940000000010203
0.4953397442610486,0.10550003049589514
0.49533974713465256,0.10550000062776797
0.49533974978970663,0.10549996878860937
0.49563974258168275,0.10160006249292028
0.49563974663363064,0.10159999917567522
0.49563974897529856,0.10159993812764041
0.49583974730882724,0.0938000031200239
0.4959397465431683,0.08980003382637898
0.4959397472763236,0.08979999321195552
0.49593974738882746,0.08979997294939435
0.49593974738882746,0.08590006072316736
0.4959397466741925,0.08590000338810759
0.4959397441063551,0.08589993599176297
0.4955397473888262,0.0780999999999488
0.4953397473888262,0.07419999999994879
0.4951397473888262,0.07029999999994879
0.4949397473888262,0.06639999999994879
0.4945397473888262,0.05859999999994878
0.49433976017623454,0.054700249354411694
0.49433974738882747,0.054699750317868466
0.49433974738882747,0.05080003165182559
0.49433974717765233,0.05079999914707738
0.49433974659943924,0.05079996921384619
0.49423975059040465,0.046900124861496986
0.4942397473888275,0.046899875097434866
0.4942397473888275,0.04300003165182559
0.49423974717765234,0.04299999914707738
0.49423974659943926,0.04299996921384619
0.49413975059040466,0.03910012486149699
0.4941397473888275,0.03909987509743487
0.4941397473888275,0.03520002705059689
0.4941397472763238,0.035200006788057826
0.4941397465431681,0.03519996617361129
0.4940397504324009,0.03120012174292184
0.4940397473888275,0.031199878219011174
0.4940397473888275,0.027300031651825596
0.49403974717765237,0.02729999914707737
0.4940397465994393,0.027299969213846222
0.4939397473888271,0.02339999999997437
0.49373974809046184,0.01560002736372658
0.49373974747328,0.01560000762272304
0.4937397455966496,0.015599965052506043
0.49353975377728243,0.011700124574845303
0.4935397441914525,0.0116998753023642
0.4934397473888271,0.007799999999974367
0.49333975059040464,0.0039001248614969884
0.49333974738882747,0.003899875097434866
0.49333974738882747,3.165142288565157e-08
0.4933397471776629,-8.521143121501581e-10
0.4933397465994288,-3.078656112797366e-08
0.49323975059040465,-0.0038998751385030113
0.4932397473888275,-0.0039001249025651338
0.4932397473888275,-0.007799968348174404
0.49323974717765234,-0.00780000085292263
0.49323974659943925,-0.007800030786153782
0.49313974738882715,-0.011700000000025633
0.49303975059040467,-0.01559987513850301
0.4930397473888275,-0.015600124902565134
0.4930397473888275,-0.019499968348174405
0.49303974717765237,-0.019500000852922632
0.4930397465994393,-0.01950003078615378
0.4929397473888271,-0.023400000000025633
0.49283975059040463,-0.027299875138503012
0.49283974738882746,-0.027300124902565136
0.49283974738882746,-0.031199972949403104
0.4928397472763238,-0.03119999321194219
0.4928397465431681,-0.031200033826388675
0.4927397474668306,-0.035199996879887875
0.49263975059040455,-0.039099875138508
0.4926397473888275,-0.039100124902565134
0.4926397473888275,-0.046899875097434866
0.49263975059040466,-0.046900124861496986
0.4927397465994393,-0.05079996921384856
0.49273974717765223,-0.050799999147068724
0.4927397473888275,-0.050800031651827726
0.4927397473888275,-0.054699750317868466
0.49273976017623455,-0.054700249354411694
0.4929397473888262,-0.05859999999994878
0.49313974409771394,-0.06249993582325952
0.49313975152609624,-0.0625000641276331
0.4933397422861997,-0.06559992090923743
0.4933397461753794,-0.06560000160264703
0.49333974738882747,-0.06560007769206004
0.49333974738882747,-0.06639962578348833
0.4933397760899207,-0.06640037311417346
0.49363974523264365,-0.07029997196957187
0.4936397468029512,-0.07029999404891801
0.49363974913471914,-0.0703000340448613
0.4938397473888262,-0.07419999999994879
0.49403974559758507,-0.07809996507074587
0.49403974747196183,-0.07810000758621893
0.49403974809092993,-0.07810002738198156
0.494073071155104,-0.07939962688477016
0.494073118803189,-0.07940037128997345
0.49513974421066964,-0.08979996901290992
0.49513974677734335,-0.0897999957192086
0.49513975004145216,-0.08980003536829148
0.4954397374236422,-0.09379986713082591
0.49543976098337994,-0.09380013254683565
0.4958397442610486,-0.09769996950410485
0.49583974713465256,-0.09769999937223202
0.49583974978970663,-0.09770003121139062
0.49613973547663415,-0.10159984514144796
0.49613974238161335,-0.10159999883996855
0.49613973937163036,-0.10160015633537055
0.49593974913471905,-0.10549996595514027
0.4959397468029518,-0.10550000595107326
0.4959397452326434,-0.10550002803043142
0.49563974738882455,-0.1094000000000767
0.49533974978970613,-0.113299968788616
0.49533974713465373,-0.11330000062775489
0.4953397442610479,-0.11330003049590204
0.49493975040759824,-0.11719997056703604
0.4949397474764867,-0.11719999753098484
0.4949397433131455,-0.11720003179038313
0.49443975112021793,-0.1210999708952183
0.49443974755390335,-0.12109999744378529
0.49443974253856254,-0.12110003152679852
0.4938397490763353,-0.12499998903127556
0.4938397457262841,-0.12500001097286179
0.4933397527814424,-0.128299964408817
0.4933397414708536,-0.12830003550792612
0.4932397775394995,-0.12889981909605086
0.4932397240669526,-0.1289001819106882
0.4927397606529624,-0.13279989653981175
0.49273976049116763,-0.13279989761823524
0.4927397171505187,-0.13280009811440582
0.49273971655169,-0.13280010022084712
0.49153976418255196,-0.13669994542054606
0.49153974620694324,-0.13670000149445283
0.49153972870020785,-0.1367000520613288
0.49013975717891006,-0.14059997272780114
0.4901397492803461,-0.14059999432611772
0.49013973471979383,-0.1406000325777029
0.48943975959486796,-0.14239996861322657
0.4894397353998983,-0.1424000314711232
0.48863975911592133,-0.14449996921656272
0.488639758382615,-0.14449997087571617
0.48713974738859844,-0.1484000000007814
0.48563996136786836,-0.1522994436546795
0.4856396028189338,-0.15230057827969795
0.4855397875055015,-0.1526998395334273
0.48553974186968984,-0.1526999988810993
0.48553968619407306,-0.15270015298707873
0.48413982671095823,-0.15619980169486572
0.4841396768320098,-0.15620020159107756
0.48273976746120895,-0.16019994265050858
0.48273974694303795,-0.1601999990096409
0.4827397241736898,-0.1602000569828065
0.4816397619384143,-0.16289996428757378
0.4811397842416435,-0.16409991155338322
0.4811397460654015,-0.16409999832914246
0.48113970322718713,-0.16410008611544025
0.4791397882922831,-0.16799992023850316
0.4791397451950713,-0.16800000060159467
0.47913970161143576,-0.16800007520599544
0.4777397623477612,-0.17029997542488925
0.47773973214039656,-0.17030002439777622
0.476739813896861,-0.17189989358743316
0.47673968364297264,-0.17190010809107023
0.47443991871115043,-0.17579970949720358
0.4744395965619639,-0.17580030165396335
0.47383977228550994,-0.17699995020687126
0.4738397443129732,-0.17700000458943269
0.4738397230208263,-0.1770000438626613
0.47234007899905717,-0.17969940310184576
0.47233950226796884,-0.17970063731441838
0.47083992404550407,-0.18359954069282686
0.47083961790641676,-0.18360047476897362
0.4699397654175822,-0.18689993389470022
0.4699397459564733,-0.18690000149233024
0.4699397263037846,-0.18690006325529096
0.46973978321327853,-0.18749989252680913
0.46973971407267373,-0.1875001082776501
0.4685397811884777,-0.1913998901512871
0.4685397161894959,-0.19140011061595022
0.4674397813168727,-0.19529987970979634
0.46743968978361006,-0.19530011109602025
0.4660398087088848,-0.19799988174013333
0.4660397445897514,-0.19799999753757647
0.46603967310780897,-0.19800011142183055
0.46523977020266244,-0.19919996577955038
0.46523974833615933,-0.19919999798686913
0.46523972212195935,-0.1992000351934596
0.4624397847053602,-0.20309994802372278
0.4624397460502806,-0.203100000398906
0.46243970812071666,-0.20310004908548931
0.46203976897245863,-0.20359997302081187
0.46203972542426375,-0.20360002667161475
0.459239768035227,-0.20699997492973082
0.45923972640955,-0.20700002479405794
0.45813974738859087,-0.20830000000064597
0.45593975442889134,-0.21089999168029086
0.454239767736933,-0.21289997606141958
0.45423974661631034,-0.21290000058693104
0.4542397270717431,-0.21290002270771172
0.4525398371951409,-0.21479989962862
0.4525396603905353,-0.21480010281652984
0.45033986159961903,-0.21739986502397637
0.4503396381496902,-0.2174001390319752
0.44923976343143834,-0.21879997958247754
0.4492397497596824,-0.21879999679327788
0.4492397283477996,-0.21880002312160693
0.44643979131782535,-0.22219994665800424
0.44643970422036194,-0.22220005396093273
0.44603976623299435,-0.2226999764451422
0.4460397282539734,-0.22270002332096114
0.4428398232521545,-0.226599907541928
0.4428397453496645,-0.22659999787007626
0.44283966267110314,-0.22660008471813858
0.44253984579773004,-0.22689990159151163
0.44253965183004745,-0.2269001011802823
0.4391398636297208,-0.2304998769218047
0.4391397438204157,-0.23049999525906406
0.4391396147325451,-0.23050010612550662
0.4386401150783895,-0.23089970584883104
0.43863940977506866,-0.23090032823602133
0.43503982871687075,-0.23439992093149153
0.4350396535249102,-0.23440006257648005
0.4347404426241675,-0.23459953651030857
0.4347397696943579,-0.23460002795159599
0.43473914121323093,-0.23460057509009832
0.43083977354691183,-0.23829997518378565
0.43083974380509743,-0.23830000298505052
0.43083972401931014,-0.23830002097309
0.42693994324276674,-0.24179982423409047
0.42693956130681476,-0.24180018608242693
0.42653998307302965,-0.24219976431621207
0.4265395283600253,-0.24220025123929492
0.42313980263409795,-0.2460999366307998
0.4231397452915523,-0.24610000015897465
0.423139689035986,-0.24610005835325574
0.4230404508562728,-0.24619929653296893
0.42303978666009695,-0.24620003199585827
0.42303920060069927,-0.24620083111825442
0.4205397637159532,-0.24999997518306846
0.4191398540243652,-0.25209984004699615
0.4191396471446341,-0.25210016403623414
0.4180397717160015,-0.2538999601921785
0.4180397484962155,-0.2538999973830645
0.41803971995564615,-0.25390004115007486
0.4154397473886596,-0.2578000000005547
0.41523979957476903,-0.25809992172139046
0.41523979940698047,-0.25809992196283865
0.4152396836611192,-0.25810006952152525
0.4119398575094962,-0.2616998798687504
0.4119397441778659,-0.26169999549097234
0.4119396215865977,-0.26170010483565986
0.4113397715045121,-0.2621999799040646
0.41133974229159304,-0.26220000393091974
0.4113397278507796,-0.26220001553072575
0.4074397708366403,-0.2652999813624775
0.4074397540074324,-0.26529999457152
0.4074397165797641,-0.26530002310729756
0.40703988232980937,-0.26559989879476364
0.40703961603079236,-0.26560010581667354
0.4034398104437595,-0.2684999492062278
0.40343968518598616,-0.2685000518361695
0.40223978792274157,-0.2694999662222067
0.40223970722238855,-0.2695000342163172
0.39953982555074846,-0.27179993341808467
0.39953967064664625,-0.2718000682157213
0.39773987255650217,-0.2733998887402938
0.3977396261177477,-0.2734001154966951
0.3956398334245115,-0.2753999180616819
0.3956396633760356,-0.27540008401320604
0.3937397473885346,-0.2773000000007071
0.3917398404803113,-0.2792999069089304
0.39173965684583517,-0.27930009557355706
0.38993977267534724,-0.2811999733090721
0.3899397726428189,-0.2811999733399689
0.38783976525795555,-0.28339998128036176
0.38783972961853064,-0.283400018816006
0.3861397686142104,-0.2851999775264628
0.3839397669514296,-0.2874999795485874
0.38393974554659,-0.2875000016676946
0.38393972912932695,-0.2875000182599147
0.38233980662959316,-0.28909994075964857
0.38233974793306824,-0.28909999747145104
0.3823396825653493,-0.2891000563686976
0.3800397598368155,-0.2910999891761183
0.3778398027737452,-0.29299995216802693
0.3778397456285502,-0.29300000004120963
0.37783969036144766,-0.29300004360966697
0.3761397743489941,-0.29429997938389624
0.3761397201432437,-0.2943000202400794
0.37263976532855386,-0.29689998667384904
0.3726397295096229,-0.2969000134099035
0.3722397949183744,-0.2971999643533399
0.37223970029672065,-0.29720003622519003
0.3683398130688139,-0.30019994947742595
0.3683397459051565,-0.3001999993468504
0.3683396791272487,-0.3002000455082544
0.36744001535815196,-0.3007998213543188
0.3674394917999026,-0.3008001959520024
0.3644398291354712,-0.30309993732806656
0.36443974653448463,-0.30309999792651743
0.36443966021386476,-0.3031000557925234
0.36194063756958494,-0.30469943028486257
0.3619397832061318,-0.30470004453367
0.36193900006032703,-0.3047007473289147
0.36053983014297475,-0.30609991724626695
0.3605396505339568,-0.3061000654430114
0.3568405215376947,-0.30859947692697226
0.35683977582853654,-0.3086000344731736
0.35683908673983433,-0.30860066064940733
0.35663979457843853,-0.3087999528108032
0.35663970084944363,-0.3088000478325507
0.35303977065781955,-0.31249997608505325
0.35303972379385895,-0.31250002359538276
0.3527398455309904,-0.3127999018582513
0.3527397444846739,-0.31279999730568336
0.352739639028754,-0.31280008613284865
0.3488398548123862,-0.31589991461252565
0.34883974583781546,-0.31589999633333865
0.348839630299543,-0.3159000731813571
0.34803998952775966,-0.3163998486637217
0.3480395145266052,-0.3164001652575776
0.34493983421748836,-0.3185999383801766
0.3449397452444841,-0.3185999986429216
0.3449396564526505,-0.318600053307987
0.3420397902756324,-0.3202999748600321
0.3420397047597967,-0.3203000255779846
0.34103982667614907,-0.32089995242817326
0.3410397483582239,-0.320899997420034
0.34103966281355347,-0.3209000422882551
0.33703987500899985,-0.32289993619053187
0.3370397456763378,-0.3228999961895645
0.33703961325295173,-0.32290004843865727
0.33343977654044726,-0.3241999894737283
0.3334397458104103,-0.324200000350198
0.3334397195065978,-0.3242000092947973
0.3331397473881437,-0.32430000000094866
0.3292398019281157,-0.32559998182095806
0.32923974635538295,-0.3255999996194042
0.32923969289889843,-0.32560001536971134
0.32143982102865476,-0.32779997923054927
0.321439749450493,-0.3277999982109932
0.3214396701937993,-0.32780001654260016
0.3200400424380721,-0.3280999367759703
0.32003945681551843,-0.328100081361285
0.31753982968071814,-0.328799976959029
0.3175397482763519,-0.3287999982198358
0.31753966241671494,-0.32880001743099263
0.3136397780318954,-0.32959999371505816
0.3136397450622932,-0.3296000002577442
0.3136397188938457,-0.3296000051153204
0.3097397763556189,-0.3302999948016688
0.3097397492403806,-0.3302999994996149
0.30973971641223363,-0.33030000476648774
0.3058397785444739,-0.3308999952076816
0.30583974557334104,-0.3309000000619977
0.3058397179115801,-0.3309000037800143
0.3019397473879547,-0.33140000000099185
0.29803978810721005,-0.33189999478057447
0.2980397065864934,-0.3319000045344877
0.2971398534088498,-0.3319999882208926
0.2971396416503513,-0.33200001409933905
0.2941397841607728,-0.33239999509794943
0.29413974708086577,-0.33239999975485685
0.29413971075799783,-0.3324000037579108
0.29258035201546356,-0.33255993798791433
0.2925791551536957,-0.3325601366704413
0.2902398061604731,-0.33309998643810806
0.2902397464809498,-0.3330999994342924
0.29023968878234413,-0.33310001051994886
0.2863397763556189,-0.3337999948016688
0.28633974924038064,-0.3337999994996149
0.28633971641223366,-0.33380000476648775
0.28243976549063793,-0.334399997215964
0.27843976550090876,-0.334999997284049
0.2784397292852428,-0.3350000027860248
0.27453977574881566,-0.3355999956377828
0.2745397458897587,-0.33560000005162277
0.27453972041242086,-0.3356000035195398
0.2722403049134088,-0.33589992728028045
0.27223920192728795,-0.33590013636616567
0.2706397988856197,-0.3362999871265827
0.27063974506986094,-0.33629999995920484
0.2706396975937668,-0.33630001021518713
0.2667398067278963,-0.33709998782869904
0.2667397471100914,-0.3370999992874867
0.2667396876628033,-0.337100009189477
0.2550397473879795,-0.33890000000098836
0.2511397757488157,-0.3394999956377828
0.25113974588975874,-0.3395000000516228
0.2511397204124209,-0.3395000035195398
0.24884030491340872,-0.33979992728028047
0.24883920192728792,-0.3398001363661657
0.24723979888561629,-0.3401999871265836
0.24723974506986263,-0.3401999999592045
0.2472396975937674,-0.34020001021518703
0.2433397473880285,-0.34100000000097963
0.2394398067278927,-0.34179998782869975
0.23943974711009336,-0.34179999928748633
0.23943968766280294,-0.34180000918947706
0.23553998662655232,-0.3423999631950541
0.23553951027201925,-0.342400048640161
0.23163978215565664,-0.3431999928691585
0.2316397437795907,-0.34320000045027743
0.23163971601010855,-0.34320000553825997
0.22823985641633482,-0.3437999807606906
0.22823963882500764,-0.3438000217135838
0.22773988786910507,-0.34389997190476435
0.2277396077936926,-0.34390003221505744
0.2238397754494938,-0.34479999352525714
0.22383974933129078,-0.3447999993901454
0.22383971718907913,-0.3448000061956359
0.2199397473880285,-0.3456000000009796
0.21603977899420787,-0.34639999351766076
0.21203982700527785,-0.3471999840775298
0.21203966804681654,-0.34720001724906924
0.2097398945942006,-0.3476999679996379
0.2097396012415246,-0.34770003653760656
0.20813977277039514,-0.3480999936553889
0.208139757149197,-0.3480999974716757
0.20423986229431831,-0.3489999734841438
0.20423963315657823,-0.3490000292910963
0.20033977734246813,-0.3499999923203553
0.20033974454150816,-0.35000000050933494
0.20033972006872966,-0.35000000630543343
0.19643991923715964,-0.3508999603434881
0.19643957708666765,-0.3509000458513479
0.1938397906409479,-0.3515999883559648
0.19383974592120512,-0.3515999999560205
0.19383970511823115,-0.35160000975554856
0.1925397754494938,-0.35189999352525714
0.19253974933129078,-0.3518999993901454
0.19253971718907914,-0.3519000061956359
0.18863974738802847,-0.3527000000009796
0.18473986421444769,-0.3534999760365859
0.18473963118315084,-0.3535000268174901
0.1808397754494938,-0.35439999352525714
0.1808397493312908,-0.3543999993901454
0.18083971718907915,-0.3544000061956359
0.1769400526079061,-0.3551999373917739
0.1769394467916405,-0.3552000819818148
0.17583985289664072,-0.35549997122590565
0.1758397462784134,-0.35549999774765273
0.1758396403075844,-0.3555000191224878
0.1730398702369472,-0.355999978063673
0.17303962514119214,-0.3560000250772537
0.16913977752743717,-0.3567999938185368
0.16913974607376508,-0.3568000000638481
0.16913971838699315,-0.35680000520629396
0.16523998338066598,-0.35749995764332704
0.16523951376426058,-0.3575000539141571
0.16133974738805237,-0.3584000000009744
0.15743983369427395,-0.3592999800841541
0.15743966145817687,-0.35930002148344353
0.1570398114486991,-0.3593999839858129
0.15703974415402322,-0.3593999998436337
0.15703968563580734,-0.359400012008356
0.15343991359818485,-0.3600999676823381
0.15343958240110986,-0.36010003807488417
0.14953997582627995,-0.36099994728446033
0.14953952174946525,-0.3610000636426284
0.14563977461528366,-0.3620999923215001
0.14563974894474838,-0.3620999994012543
0.14563971837800302,-0.36210000743944887
0.14174008141000352,-0.36309991435432054
0.14173942025606448,-0.3631001090449751
0.14113987800046102,-0.3632999564635096
0.1411397456666291,-0.3632999964576233
0.14113961342356993,-0.36330002841768294
0.13943734087298004,-0.36366111653447475
0.13943653201905912,-0.36366132470126206
0.13943574396323585,-0.36366160137091375
0.1378399822189101,-0.36429990606864404
0.13783951774677933,-0.3643001059892775
0.13393988559134684,-0.36609993621486164
0.13393961124495346,-0.3661000680725551
0.1317397746506456,-0.3671999863697091
0.13173974463917723,-0.3672000011414752
0.13173972249763316,-0.3672000117141379
0.1300397786281879,-0.36799998529975914
0.13003974824157197,-0.367999999337187
0.13003971477454804,-0.3680000142171358
0.12613980602890898,-0.36969997443959385
0.12613968908822312,-0.36970002632995086
0.12303992259099135,-0.37109992087708776
0.12303957544274012,-0.37110008597366173
0.12223978420409079,-0.3714999815929864
0.12223974164926456,-0.3715000024228738
0.12223971566477894,-0.37150001464250837
0.118339762645119,-0.3732999929592745
0.11833976256146089,-0.37329999299284966
0.1146398932960371,-0.37499993296219336
0.11463960376850643,-0.3750000718107786
0.11443979185293059,-0.3750999777685665
0.11443970315279095,-0.375100022685758
0.11053977334010112,-0.3770999866922656
0.11053976085154808,-0.3770999930025186
0.10683979500636909,-0.3788999768353351
0.1068397000239182,-0.37890002368307274
0.10663996513475342,-0.37899989112765514
0.10663953535038251,-0.3790001196120146
0.10273978599617344,-0.3811999782220812
0.10273974878665663,-0.38119999876806204
0.10273970638443283,-0.38120002116416773
0.09963977513916719,-0.3827999856778532
0.09963971945605886,-0.38280001396700236
0.0988397698496363,-0.38319998877021366
0.09883972481232126,-0.3832000109994359
0.09493977694404515,-0.38509998560192943
0.09493971764084362,-0.38510001399968585
0.0915398130504588,-0.38669996910104343
0.0915397464166912,-0.3866999992541612
0.09153968055997466,-0.38670002673221815
0.09103977474381705,-0.3868999890586812
0.09103976361907248,-0.38689999343072684
0.0870397796017588,-0.3883999879208399
0.08703971500670214,-0.3884000116250562
0.08313977307792711,-0.3897999907789754
0.08313974845753992,-0.38979999946166705
0.0831397203679153,-0.3898000090076915
0.08074001903485856,-0.3905999094520437
0.08073948152746023,-0.3906001063452239
0.07923981387243152,-0.39119997340723545
0.07923974695179391,-0.39119999904116937
0.07923967953256042,-0.39120002261947645
0.07533985322126553,-0.39249996472324145
0.07533964239045846,-0.39250003769242575
0.07143977307792711,-0.3938999907789754
0.07143974845753992,-0.39389999946166704
0.0714397203679153,-0.3939000090076915
0.06963994259621564,-0.3944999349315914
0.06963955510109565,-0.39450007325315845
0.06753979139530607,-0.3952999832363164
0.0675397030651964,-0.39530001591175057
0.0636397473881654,-0.3967000000009412
0.059739807452385225,-0.3980999784394264
0.059739748961026365,-0.3980999985754435
0.05973968440429775,-0.39810001889610297
0.05874021856298786,-0.3983998586484959
0.058739292844916496,-0.39840018808780403
0.05583983168438659,-0.39959996511974744
0.055839663759917425,-0.39960003645428244
0.05193981689597499,-0.4012999697026676
0.05193967836042321,-0.40130003137719134
0.049739903812058964,-0.4022999288991751
0.049739744190824574,-0.40229999476678563
0.04973958366908617,-0.4023000481536133
0.048039786477256555,-0.40279998850415144
0.048039751038366385,-0.40279999860612353
0.048039704152212655,-0.40280001108708746
0.04413977686333419,-0.40379999244321013
0.04413974550281723,-0.4038000002759559
0.04413971958676982,-0.403800006416655
0.04023977588005472,-0.4046999934258969
0.04023974846791077,-0.4046999995787303
0.04023971762194768,-0.4047000061068423
0.0397531424551424,-0.40479981639746904
0.0397522598494955,-0.40480004088993493
0.03975140205774346,-0.4048003468031666
0.03633985815597631,-0.4061999545577378
0.03633974486600744,-0.40619998861665685
0.0363396281896846,-0.406200000001
0.03624193848456682,-0.406200000001
0.03624107750996363,-0.4062000381131615
0.036240223270500665,-0.4062001521515064
0.03623938244863121,-0.4062003412239476
0.036238561621846826,-0.40620060385142953
0.03623776721122368,-0.4062009379794978
0.032439791824290784,-0.4079999789522555
0.03243974748387402,-0.4079999994103049
0.032439701833308646,-0.40800001936175706
0.028440024475143363,-0.40969988223897735
0.028439478100268333,-0.4097001346448977
0.027439795366734673,-0.41019997601166447
0.02743974316620437,-0.4102000013974205
0.02743970246740095,-0.4102000201378388
0.024539889306222876,-0.4114999363825048
0.02453960757289192,-0.411500068116081
0.020640074874268555,-0.41339984045643596
0.020639432729056283,-0.41340018355210756
0.019439855934258093,-0.4140999366824065
0.01943974461285931,-0.4140999870852213
0.019439622820110584,-0.41410002768273924
0.01673978605394072,-0.4146999914085548
0.016739708793288434,-0.4147000089074584
0.012839747388052382,-0.4156000000009744
0.008939775844201272,-0.41649999343417077
0.008939748539806358,-0.4164999995630358
0.008939717585903279,-0.41650000611423604
0.005039992527965755,-0.41729994971586426
0.005039505152426987,-0.4173000628028036
0.0023398493711911197,-0.41799997356090174
0.0023396421625497244,-0.4180000087697766
0.0011399628390854892,-0.418099982046732
0.0011395329451462232,-0.41810002749365965
-0.002760220793433213,-0.4185999959216827
-0.0027602551379772296,-0.4186000000951667
-0.0027602820167105416,-0.4186000030168553
-0.0066602526120704475,-0.41900000000099474
-0.014460252612070448,-0.41980000000099477
-0.018360252612070447,-0.4202000000009948
-0.022260222057108637,-0.4205999968671525
-0.022260252102878787,-0.42059999975747725
-0.022260283764262385,-0.42060000239731754
-0.030060129051950085,-0.42119999049637047
-0.03006037589053037,-0.4212000126449394
-0.033960060224594545,-0.4215999802689459
-0.033960444065024305,-0.4216000273514175
-0.03606020772945274,-0.421899993589193
-0.03606025315447195,-0.4218999996476981
-0.03606029720907786,-0.4219000046954166
-0.037960142947114285,-0.4220999884573151
-0.0379603619876689,-0.42210001402350766
-0.04186022082179016,-0.4225999959253181
-0.04186025508117472,-0.4226000000886577
-0.04186028204514936,-0.4226000030197721
-0.045760252612070444,-0.42300000000099475
-0.053560222057109044,-0.4237999968671526
-0.053560252102878445,-0.42379999975747723
-0.05356028376426266,-0.4238000023973176
-0.05746025261209578,-0.424100000000997
-0.06136012905195008,-0.42439999049637045
-0.061360375890530366,-0.4244000126449394
-0.06526022211627733,-0.4247999968732211
-0.0652602519844045,-0.4247999997468251
-0.0652602838235631,-0.42480000240187915
-0.0691600060933838,-0.42509998103801916
-0.06916049785179364,-0.4251000314419852
-0.07306023736790707,-0.42559999804661514
-0.07466020926287363,-0.4257999945823441
-0.0746602484202457,-0.4257999991208017
-0.0746603003800135,-0.42580000415472913
-0.07696017753195465,-0.4259999934722892
-0.07696032758223821,-0.4260000076902427
-0.08086022211627733,-0.4263999968732211
-0.0808602519844045,-0.4263999997468251
-0.0808602838235631,-0.42640000240187914
-0.08476025261209577,-0.42670000000099706
-0.08866025261209577,-0.427000000000997
-0.09256022206174903,-0.4272999976509704
-0.09256024859764311,-0.4272999995243975
-0.09256028724618476,-0.4273000017327019
-0.0965602463897231,-0.4274999996898788
-0.09656025883412683,-0.4275000003200759
-0.10046012836344374,-0.42769999362927164
-0.10046037665758564,-0.4277000095429578
-0.10436022458174433,-0.4279999978448161
-0.10436024666109048,-0.4279999994151237
-0.10436028665703377,-0.4280000017468916
-0.10826021768291834,-0.42819999820975757
-0.1082602601983914,-0.42820000008413434
-0.10826027999415402,-0.42820000070310243
-0.11216012791453668,-0.428299996803625
-0.11216037718701778,-0.4283000063894549
-0.11606025261212126,-0.4285000000009987
-0.11996025261212126,-0.4287000000009987
-0.12776025261212126,-0.4291000000009987
-0.13166025261212125,-0.4293000000009987
-0.13556021773158422,-0.4294999982122532
-0.13556026010099706,-0.42950000008061523
-0.13556028004287343,-0.4295000007043516
-0.13946020958825406,-0.4295999988978229
-0.1394602956246077,-0.42960000148418803
-0.1423602078953318,-0.4296999984590406
-0.14236025813683936,-0.42969999972968725
-0.14236029183605936,-0.429700000001
-0.15506022097747396,-0.429700000001
-0.15506025343084645,-0.42969999979027274
-0.15506028341544723,-0.42969999921117275
-0.15896022602041468,-0.4296000006828402
-0.1589602465597416,-0.4296000000439583
-0.15896028522195027,-0.4295999983705123
-0.162960134252631,-0.42940000591897837
-0.16296037108070838,-0.4293999969633456
-0.1668602251814798,-0.4293000007043514
-0.16686024512333486,-0.4293000000806157
-0.166860287492766,-0.42929999821225295
-0.17076000325776078,-0.42910001278840704
-0.170760502294304,-0.42910000000099996
-0.17466022097747397,-0.42910000000099996
-0.17466025343084646,-0.4290999997902727
-0.17466028341544723,-0.4290999992111727
-0.17856025261219813,-0.42900000000099964
-0.1824602251814798,-0.4289000007043514
-0.18246024512333486,-0.4289000000806157
-0.182460287492766,-0.42889999821225294
-0.1863602526122237,-0.4287000000009987
-0.19026025261222368,-0.4285000000009987
-0.19416021848111997,-0.4283000017513117
-0.19416025873547613,-0.42829999940376284
-0.19416028055655227,-0.4282999978514353
-0.19806025261224916,-0.428000000000997
-0.2019602215193627,-0.4277000023927576
-0.20196025300303866,-0.4276999997681209
-0.20196028322638288,-0.42769999686108623
-0.2058602233308034,-0.4273000030042226
-0.20586024984035112,-0.4273000001233457
-0.20586028455372193,-0.42729999590593776
-0.2097602231359267,-0.42680000378001404
-0.20976025079767546,-0.42680000006199914
-0.20976028376882588,-0.42679999520768047
-0.21366022049935054,-0.42620000494144594
-0.21366024193756197,-0.42620000149675485
-0.2161601264705258,-0.4258000201826527
-0.21616037752296893,-0.4257999732334008
-0.21756016365565384,-0.4255000190621111
-0.21756016824939636,-0.4255000179356915
-0.22156022654536583,-0.4246000058660496
-0.22546022529325638,-0.4237000063053905
-0.2254602497658434,-0.42370000050933737
-0.22546028256681236,-0.4236999923203555
-0.22936021852284189,-0.42270000874188635
-0.2293602563059892,-0.4226999987624902
-0.22936028271134515,-0.4226999914012764
-0.23216019617418596,-0.421900016126179
-0.23216030924085415,-0.4218999845568506
-0.23326021191812935,-0.4216000110994119
-0.23716014050597733,-0.420500031620735
-0.2371603654435671,-0.4204999710699055
-0.2410601969135617,-0.41950001428272743
-0.2410602517515966,-0.4194999995298092
-0.2410603082402526,-0.4194999828847139
-0.2449599185939179,-0.4183001027758938
-0.24496059313539573,-0.41829992141874395
-0.24626014936368087,-0.41800002382760126
-0.24626015111899327,-0.41800002338211173
-0.2462603479270881,-0.41799995960257785
-0.24626035078165312,-0.417999958467844
-0.24886021423090054,-0.4169000162393163
-0.2488602570482664,-0.4168999976908793
-0.24886028592031673,-0.4168999846281117
-0.25276022704298257,-0.41510001180226597
-0.2527602782499745,-0.41509998834755213
-0.2549601860341502,-0.4141000302638359
-0.25496025162448976,-0.414099999253813
-0.25496031773993144,-0.41409996552172973
-0.2566602222906105,-0.4132000160537232
-0.26056022240464854,-0.4111000162667256
-0.26056028293490846,-0.41109998394791836
-0.26226020093516234,-0.4102000273595487
-0.2622602548316461,-0.4101999979926378
-0.2622603004416523,-0.4101999717382871
-0.26446016829253455,-0.40890004982640216
-0.26446033791730644,-0.40889995188030337
-0.26836022499859086,-0.40670001557804036
-0.2683602803275149,-0.4066999846037315
-0.2692601796083979,-0.4062000405587965
-0.2692603263013546,-0.4061999607002362
-0.27226022800659583,-0.4046000131241076
-0.27226025092205475,-0.4046000007335369
-0.27226027849945067,-0.40459998539806813
-0.27616015603828425,-0.40240005447872607
-0.27616024794635263,-0.4023999910138784
-0.27616032952994146,-0.402399923016961
-0.2761603310279187,-0.40239992158566795
-0.2762594179086395,-0.4023008347049472
-0.2762602965650205,-0.4023000560702844
-0.27626126248780725,-0.40229938876065313
-0.28006020846738644,-0.40000002672038154
-0.2800602495107712,-0.4000000012805196
-0.2800602982976182,-0.39999996954423805
-0.2824598548430448,-0.39840026518062027
-0.2824606744299922,-0.39839977503162943
-0.28396022491547596,-0.3976000147727048
-0.2839602801171819,-0.39759998487338616
-0.2879601783379635,-0.39540004085195624
-0.28796025418242066,-0.39539999740197057
-0.28796032166385116,-0.39539995561082386
-0.28936000316238414,-0.394500160361767
-0.289360511353127,-0.3944998551062116
-0.291860239359902,-0.39310000742241763
-0.29576022286414755,-0.3909000167820849
-0.29576025508844994,-0.3908999983052905
-0.2957602793343918,-0.3908999839678346
-0.29626012381536077,-0.3906000772792532
-0.2962603837306926,-0.39059992672903143
-0.2996602119804807,-0.388700022707091
-0.30316001779015156,-0.3867001341851637
-0.30316049451775906,-0.38669987904832476
-0.3035601654759671,-0.38650004356922074
-0.3035601676187174,-0.38650004244374053
-0.30356032955540596,-0.3864999446883087
-0.3035603319469108,-0.38649994304295743
-0.3074601848320355,-0.3837000486638935
-0.30746032121689626,-0.38369995250563826
-0.3087602040861637,-0.3828000335961454
-0.3087602488264313,-0.38280000181353074
-0.30876030266571347,-0.3827999614985378
-0.3113601575483285,-0.3808000731272955
-0.31136034944833574,-0.3807999292363501
-0.3139602290683389,-0.37890001720634775
-0.3139602511872545,-0.37890000083853875
-0.3139602770289582,-0.37889998121911883
-0.31526021755333106,-0.37790002696960123
-0.31895947877462416,-0.37500060652259215
-0.3189602790719424,-0.375000041810945
-0.3189611320196209,-0.37499956029739384
-0.3191601381586509,-0.37490005722787884
-0.31916035302573736,-0.37489992018536694
-0.32306021232607834,-0.3718000320235574
-0.32306029323549984,-0.3717999684053456
-0.32396005906584885,-0.3711001505372964
-0.3239604534861035,-0.371099859389469
-0.32696009538122595,-0.3690001100628833
-0.3269604140563397,-0.36899989621565277
-0.3297602337269919,-0.36720001214166204
-0.32976027155416576,-0.3671999879471896
-0.33086020889209883,-0.36650002782305036
-0.3308602957316184,-0.3664999712549046
-0.3347600596863467,-0.3639001286184191
-0.33476045143841787,-0.36389988070541895
-0.3357602109111729,-0.36330002502176595
-0.3357602530691051,-0.3632999991512328
-0.3357602925903333,-0.3632999738086074
-0.33866021350443126,-0.3614000256235087
-0.34166025261356825,-0.35940000000027134
-0.34256013341057573,-0.35880007946893305
-0.34256037409961637,-0.35879992407152683
-0.34656022325191266,-0.3563000183513417
-0.3465602504705064,-0.3563000010695239
-0.34656028340117034,-0.3562999794752033
-0.3477601330299453,-0.3555000797226866
-0.3477602508976106,-0.35549999601999993
-0.3477603612344414,-0.3554999074712327
-0.3504602061053381,-0.35320003961824664
-0.3504602532436394,-0.35319999843229805
-0.35046029599732703,-0.3531999591682866
-0.35216022644606737,-0.3516000246282957
-0.35216025103349585,-0.3516000011428085
-0.35216027938566563,-0.3515999732279211
-0.35436022584009896,-0.34940002677348775
-0.3543602537549683,-0.34939999842133634
-0.3543602772404776,-0.3493999738338849
-0.3559601514513567,-0.3477001074848259
-0.3559603569836096,-0.3476998956299771
-0.3582602526128796,-0.3454000000007071
-0.35986021686743813,-0.34380003574614854
-0.359860251997232,-0.34379999987968035
-0.359860287068698,-0.3437999625487318
-0.36216022895022854,-0.3413000257209813
-0.36216027645947335,-0.34129997445078614
-0.3635602394040705,-0.33980001415300354
-0.36606021036875047,-0.33710004562436574
-0.3660602501092475,-0.3371000015904707
-0.36606029424104075,-0.33709995004692017
-0.36706002260151027,-0.3359002760143568
-0.36706050232692244,-0.3358997416758354
-0.36996016233651513,-0.33290009339004983
-0.369960248726791,-0.3328999991166769
-0.36996033351216057,-0.33289989598735853
-0.37065983248963497,-0.3320005401591772
-0.3706607441090581,-0.33199952386378445
-0.37386022484309683,-0.3289000269026844
-0.3738602799521907,-0.32889997266139603
-0.3746600153068129,-0.3281002373067738
-0.3746605056837114,-0.32809977958417935
-0.3777601890102338,-0.3254000553965631
-0.3777602523220939,-0.3253999982968035
-0.37776031158142664,-0.3253999410321601
-0.37896017978116253,-0.32420007283242414
-0.3789602510389936,-0.3241999984962263
-0.3789603190067041,-0.32419992131173536
-0.38166022819507955,-0.32100002894032753
-0.38166027725496143,-0.3209999712516162
-0.3822601702062013,-0.32030009614183635
-0.3822602513503125,-0.3202999963375858
-0.3822603234769653,-0.32029989764150046
-0.38496022828909904,-0.31640003513508513
-0.38496027631685836,-0.316399964444774
-0.3855601912004881,-0.31550009211932933
-0.3855603161027226,-0.3154999093009579
-0.3876602154615921,-0.3125000530740016
-0.3876602904668025,-0.3124999474258364
-0.38946013318588846,-0.3100001658715504
-0.3894603788906181,-0.309999839283597
-0.3905598927007824,-0.3086004580706605
-0.3905606645382,-0.3085995880753867
-0.3933602526128796,-0.3058000000007071
-0.3944598406875592,-0.30470041192602754
-0.394460710682833,-0.30469964008860995
-0.39726022473875067,-0.3025000219018175
-0.39726028016519777,-0.30249997769645665
-0.3993601788521882,-0.30080005971175017
-0.39936032752239026,-0.30079994173776425
-0.40116024430671865,-0.2994000064610643
-0.4043602106896564,-0.2969000327532343
-0.4043602489233011,-0.29690000220507823
-0.404360296233625,-0.2968999626115007
-0.40506011565612554,-0.2963001173922145
-0.4050603938205089,-0.2962998877587536
-0.4089599335700745,-0.2932002535988425
-0.40896059171812205,-0.29319977393056884
-0.40926015245567715,-0.29300006677219875
-0.40926015283688755,-0.2930000665042237
-0.40926024481302364,-0.29299999110405184
-0.40926032877955504,-0.29299990717257896
-0.412460182644415,-0.289100085274781
-0.4124603061205088,-0.28909990368705374
-0.41296017376652266,-0.2882001419242289
-0.41296033614395306,-0.2881998607823094
-0.4147602387975185,-0.28520002302636693
-0.41476024982471643,-0.28520000441596927
-0.4147602684437882,-0.28519997210822673
-0.4168601939900168,-0.2815001032886813
-0.416860194535947,-0.2815001022697232
-0.4168602897475888,-0.2814998884949182
-0.4168602901962388,-0.2814998872509634
-0.41695989683969636,-0.2812010673205908
-0.41696031127281435,-0.28120002738036753
-0.41696084225111457,-0.2811990418386272
-0.41936023723653104,-0.2773000249873254
-0.41936025310272323,-0.2772999988534765
-0.4193602667735036,-0.27729997572541704
-0.42076022946868513,-0.2749000396765343
-0.42076025174520837,-0.2749000006473689
-0.4207602746934952,-0.2748999585996449
-0.4215601542716999,-0.2734001843905111
-0.4215603587693962,-0.27339981999624147
-0.42386020605602037,-0.2695000789450091
-0.42386030064674496,-0.26949992194572775
-0.42466023527065,-0.26820002818188204
-0.42466025089313386,-0.2682000024047386
-0.42466027062096984,-0.2681999687867524
-0.42616018352122165,-0.2656001197596493
-0.4261603250749341,-0.2655998822499204
-0.4285601630324664,-0.26170014556893045
-0.42856024696717193,-0.26169999780278314
-0.42856032117799675,-0.26169984270443525
-0.4302602315606571,-0.2578000482971555
-0.4302602514829674,-0.25780000120937346
-0.4302602720816827,-0.25779994938205913
-0.4317602116278057,-0.2539001065621393
-0.431760296084001,-0.25389989442818567
-0.4324602327336389,-0.2522000482790652
-0.4324602530217771,-0.25219999746799615
-0.43246026959849254,-0.2521999532905462
-0.43326024149245496,-0.2500000305821495
-0.4332602521595988,-0.2500000006260222
-0.433260263137525,-0.24999996842710479
-0.4345600336301903,-0.24610065694910893
-0.4345605623016974,-0.24609938062318643
-0.4363599813156076,-0.24250054259536588
-0.4363605891160887,-0.24249949524592843
-0.4365602279848952,-0.2422000369427188
-0.43656025241155033,-0.24219999956923705
-0.43656027574902717,-0.24219996240451927
-0.43896018948908216,-0.23830010257692982
-0.4389603182531229,-0.2382998990157573
-0.4402601897486235,-0.23630009671498714
-0.4402603177492671,-0.2362999048014018
-0.4415602332181846,-0.23440002834683016
-0.4415602499458092,-0.2344000035250835
-0.4415602735292784,-0.23439996737116783
-0.44406018289328864,-0.2305001087633119
-0.4440602492167833,-0.2304999989982715
-0.44406031074985863,-0.23049988372686395
-0.4441601380173795,-0.23030022919182214
-0.44416037909637057,-0.23029977714891509
-0.446260189524336,-0.22660011115678544
-0.4462602493427272,-0.22659999900833794
-0.44626030391484867,-0.22659988230812791
-0.4479602089327197,-0.22270010020830608
-0.44796025072093193,-0.22269999814949898
-0.4479602868491176,-0.22269989729232692
-0.44806010386427025,-0.22240044624686892
-0.4480604436545967,-0.22239957015700776
-0.44966023643342706,-0.21880003640463958
-0.44966026819527133,-0.21879996333644175
-0.45136023202858994,-0.2148000484345156
-0.45136025218477505,-0.21479999954791665
-0.4513602709999385,-0.21479995096880528
-0.4519602282919638,-0.21320006485673776
-0.4519602778538246,-0.2131999354963
-0.4528602296372526,-0.21090005871642847
-0.45286025229929916,-0.21089999851799562
-0.4528602721446647,-0.21089994140568574
-0.4541602441738475,-0.20700002531813738
-0.4541602514579602,-0.20700000306012845
-0.4541602614221157,-0.20699997137108522
-0.4553602463290085,-0.2031000204236834
-0.4553602589867635,-0.20309997960466136
-0.45586024179560564,-0.2015000346163666
-0.45656021959066395,-0.19920010850263306
-0.4565602500498209,-0.19919999936435698
-0.45656027540662486,-0.1991998888820211
-0.45736023082433547,-0.1953001062206821
-0.4573602312495401,-0.19530010388488142
-0.4573602553329999,-0.19529989320748534
-0.4573602553728131,-0.19529989237402803
-0.45746025261317214,-0.19140000000002563
-0.4575602518233453,-0.1875000308032724
-0.45756025240244497,-0.18750000081868698
-0.45756025261317246,-0.18749996836529081
-0.45756025261317246,-0.18360049838511064
-0.4575603034628346,-0.18359950421584523
-0.45796020280597033,-0.17970048562027205
-0.4579603507075931,-0.17969952178980103
-0.4587602464307093,-0.17580003013960965
-0.4587602526760206,-0.17579999868593757
-0.45876025781846647,-0.17579997099916564
-0.4594602237792018,-0.17190016064649719
-0.45946028681112,-0.17189984040968445
-0.4597602456216024,-0.17050003262743324
-0.45976025915713836,-0.1704999672802699
-0.4602602245169369,-0.16800014048127754
-0.46026028482722997,-0.16799986040586506
-0.46116025261314686,-0.16410000000022484
-0.46206023269632646,-0.16020008630644642
-0.4620602740956159,-0.16019991407034934
-0.46306024383624467,-0.1562000351078344
-0.4630602543012596,-0.15619999188585315
-0.46306025866608186,-0.1561999727620174
-0.4636601435711399,-0.15350049068925642
-0.46366041156779814,-0.15349952313628534
-0.4640602254535373,-0.15230008147906784
-0.4640602509887493,-0.15230000012020578
-0.46406027408771666,-0.1522999162494038
-0.465060223682078,-0.14840011283139465
-0.46506028423314594,-0.1483998878929597
-0.46616023661415973,-0.14450005672391072
-0.4661602520974817,-0.14449999917275863
-0.46616026571415253,-0.14449994322920026
-0.4670602042404633,-0.140600209615187
-0.4670603101897627,-0.14059979272441153
-0.46756018635283325,-0.13880023853735757
-0.4675603309012885,-0.13879976513581424
-0.46826021598376993,-0.13670010988836998
-0.4682602500648507,-0.1366999989186748
-0.46826027858016167,-0.13669988747649423
-0.4691602319745799,-0.1328000894340151
-0.4691602321995134,-0.13280008836803486
-0.46916025960282015,-0.13279990910003117
-0.4691602596163197,-0.1327999089591246
-0.46946024310854295,-0.12890012356022235
-0.4694602652571119,-0.12889987672164208
-0.46986024947325944,-0.12500003061420348
-0.4698602523802922,-0.12500000039087938
-0.46986025500493056,-0.12499996890718347
-0.4701602526131695,-0.1211000000000767
-0.4704602336501917,-0.11720024651878869
-0.47046028405415774,-0.11719975476037885
-0.4714602473927468,-0.10940004071938453
-0.47146025714666046,-0.10939995919866366
-0.471560249657111,-0.10850002660460877
-0.47156025527670514,-0.10849997336472315
-0.4718602513827578,-0.10550001230419724
-0.47186025387480135,-0.10549998769916998
-0.4722602430808354,-0.10160009294033731
-0.4722602508517674,-0.10159999956458841
-0.47226025499971164,-0.10159990692498506
-0.47236025261317216,-0.09770000000002563
-0.47246025253317225,-0.0938000031200239
-0.4725602525351681,-0.08980000312018767
-0.4726602518237843,-0.08590003078615138
-0.4726602524019972,-0.08590000085293131
-0.47266025261317246,-0.08589996834817228
-0.47266025261317246,-0.08200012490256514
-0.47266025581474963,-0.08199987513850301
-0.4727602518237843,-0.07810003078615138
-0.4727602524019972,-0.07810000085293131
-0.47276025261317245,-0.07809996834817227
-0.47276025261317245,-0.0703000316518256
-0.4727602524019973,-0.07029999914707737
-0.4727602518237842,-0.07029996921384624
-0.47236025901737955,-0.05470024976406212
-0.47236025901737955,-0.05469975023593788
-0.4724602494157975,-0.05080012469763581
-0.4724602590016274,-0.050799875425154704
-0.47266025082068325,-0.04690003495356594
-0.4726602526980636,-0.04689999236512671
-0.47266025331465095,-0.0468999726423519
-0.4727602526131721,-0.04300000000002563
-0.47286024622575173,-0.03910024910942282
-0.4728602717252678,-0.03909975154279981
-0.47316025026934616,-0.03520003046978066
-0.47316025212612184,-0.03520000417595791
-0.4731602543489138,-0.03519996528519868
-0.4733602523020513,-0.031200006222449228
-0.4733602529322484,-0.031199993778045502
-0.4735602526131712,-0.027300000000051217
-0.47376023989258165,-0.023400248051546505
-0.4737602779548367,-0.023399752918824315
-0.4745602494808414,-0.01560003054027919
-0.47456025236698796,-0.015600000538903175
-0.4745602550106301,-0.015599968833089584
-0.47486024310854297,-0.011700123560222396
-0.4748602652571119,-0.01169987672164211
-0.4752602452054609,-0.007800072225238898
-0.4752602610963102,-0.007799927893388019
-0.47546024245344815,-0.00610008635771579
-0.4754602509945089,-0.006100000594605465
-0.475460256594393,-0.006099912413171509
-0.47556024004781366,-0.00390027643791634
-0.47556028084693164,-0.003899724720898913
-0.4759602494806669,-3.0541980715667736e-08
-0.4759602523672941,-5.354971910973977e-10
-0.4759602550104992,3.1165209129897444e-08
-0.4762602431085429,0.003899876439777605
-0.47626026525711185,0.0039001232783578903
-0.47666024644976984,0.00779993990677338
-0.47666025156617653,0.007799996724162685
-0.4766602558783755,0.0078000636714331455
-0.47686024624144413,0.011699875751271283
-0.4768602621551303,0.01170012404541319
-0.4771602526131695,0.015599999999923302
-0.47746025046360796,0.019499972055623052
-0.4774602520159348,0.01949999387668775
-0.4774602543634843,0.019500034131054115
-0.47766024933027956,0.02339993598356203
-0.47766025189894107,0.023400003404523775
-0.47766025261317246,0.023400060714954693
-0.47766025261317246,0.027299968348174407
-0.47766025240199733,0.027300000852922633
-0.47766025182378424,0.02730003078615378
-0.4775602526931718,0.03119999688004016
-0.4774602556567459,0.03519987825707816
-0.4774602526131725,0.03520012178098882
-0.4774602526131725,0.0390999065964494
-0.4774602508277596,0.039099999716383324
-0.47746024543295557,0.03910009334285872
-0.4771602526131695,0.04300000000007669
-0.47686025261316956,0.04690000000007669
-0.47626027172526775,0.0546997515427998
-0.4762602462257517,0.05470024910942282
-0.4761602533146507,0.05859997264236033
-0.4761602526980641,0.0585999923651137
-0.476160250820683,0.058600034953571134
-0.4759602590016274,0.062499875425154686
-0.4759602494157975,0.06250012469763579
-0.47586025581474967,0.06639987513850301
-0.4758602526131725,0.06640012490256514
-0.4758602526131725,0.07029987509743486
-0.47586025581474967,0.07030012486149699
-0.4759602494157975,0.07419987530236422
-0.4759602590016274,0.07420012457484532
-0.4761602526131712,0.0780999999999488
-0.47636025082193006,0.08199996507074588
-0.47636025269630683,0.08200000758621893
-0.47636025331527493,0.08200002738198156
-0.4764602494157975,0.08589987530236422
-0.4764602590016274,0.08590012457484532
-0.4766602509738045,0.08979996803229798
-0.47666025240715165,0.08980000010052999
-0.4766602534108482,0.08980003190701599
-0.4767602494176657,0.09379987217971657
-0.4767602591614994,0.09380012769234913
-0.47696025082193005,0.09769996507074587
-0.4769602526963068,0.09770000758621893
-0.4769602533152749,0.09770002738198155
-0.4770602494157975,0.10159987530236421
-0.4770602590016274,0.10160012457484531
-0.4772602526131712,0.10549999999994879
-0.47746025082193005,0.10939996507074587
-0.4774602526963068,0.10940000758621893
-0.4774602533152749,0.10940002738198155
-0.4775602494157975,0.11329987530236375
-0.4775602590016274,0.11330012457484485
-0.47776024933070066,0.11719993599177339
-0.4777602518985369,0.11720000338808374
-0.47776025261317245,0.11720006072317905
-0.47776025261317245,0.11914975031786816
-0.47776026540057953,0.11915024935441139
-0.47786025082193007,0.12109996507074587
-0.47786025269630683,0.12110000758621893
-0.47786025331527493,0.12110002738198156
-0.4779602494157975,0.12499987530236421
-0.4779602590016274,0.1250001245748453
-0.4781602508244257,0.12889996511941174
-0.4781602526927877,0.12890000748882458
-0.4781602533165241,0.12890002743070095
-0.47826024942070955,0.13279987549393404
-0.4782602494297613,0.13279999953476904
-0.4782602430314092,0.13280012456296114
-0.4779602596463835,0.13669990856829514
-0.47796025103567247,0.13669999837001567
-0.47796023845038654,0.13670009205818515
-0.4773602526131609,0.14060000000015205
-0.47676025261316085,0.14450000000015203
-0.4761602592615417,0.14839995678567644
-0.47616025161210623,0.14840000370155382
-0.47616024519507977,0.14840003921001235
-0.47546027378690825,0.15209988808177594


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.4397827050442805,0.15035000000007653
-0.4396827050442818,0.1523000000000512
-0.43968270504428014,0.15230000000007668
-0.4393827050442803,0.1562000000000748
-0.4390827050442803,0.1602000000000748
-0.43908270504428015,0.1602000000000767
-0.43878270504428013,0.16410000000007668
-0.43848270504428016,0.1680000000000767
-0.438482705044275,0.1680000000001272
-0.4379827050442758,0.1719000000001213
-0.43778270504427624,0.17360000000011686
-0.4377827050442739,0.17360000000013512
-0.43748270504427456,0.1758000000001306
-0.4369827050442782,0.17970000000010225
-0.4366827050442812,0.1836000000000627
-0.4364827050442818,0.1875000000000512
-0.4362827050442818,0.1914000000000512
-0.43628270504428013,0.19140000000007668
-0.43598270504428016,0.1953000000000767
-0.43598270504426273,0.19530000000020095
-0.4351827050442627,0.19920000000020094
-0.4351827050442318,0.1992000000003162
-0.4338827050442318,0.20310000000031622
-0.4338827050442243,0.20310000000033787
-0.4324827050442243,0.20700000000033786
-0.4310827050442243,0.21090000000033787
-0.42998270504422553,0.2140000000003344
-0.42998270504417757,0.21400000000044722
-0.4295827050441911,0.21480000000042018
-0.42788270504420345,0.21880000000039113
-0.42788270504419984,0.2188000000003996
-0.42618270504421757,0.22270000000035883
-0.4260827050442318,0.22300000000031622
-0.42608270504419693,0.22300000000040615
-0.42448270504419694,0.22660000000040614
-0.4244827050441622,0.22660000000047664
-0.42448270504412206,0.2266000000005442
-0.4220827050441527,0.23030000000049697
-0.42198270504417756,0.23050000000044724
-0.42198270504413055,0.23050000000053092
-0.42198270504407576,0.23050000000060972
-0.41898270504407575,0.2344000000006097
-0.4189827050440305,0.23440000000066435
-0.4181827050440545,0.2353000000006373
-0.4158827050440767,0.23830000000060844
-0.415882705044064,0.2383000000006247
-0.41428270504406467,0.24030000000062388
-0.41278270504409675,0.2422000000005832
-0.4103827050441527,0.24590000000049697
-0.4102827050441776,0.24610000000044724
-0.41028270504417297,0.24610000000045634
-0.40828270504417297,0.2500000000004563
-0.40828270504416103,0.25000000000047884
-0.40648270504416967,0.253300000000463
-0.40618270504418,0.2539000000004423
-0.4042827050441821,0.25780000000043796
-0.40428270504413827,0.25780000000051834
-0.4042827050440873,0.2578000000005944
-0.4025827050440975,0.2601000000005806
-0.40148270504410716,0.26170000000056653
-0.4014827050440252,0.2617000000006703
-0.39868270504402525,0.2648000000006703
-0.3986827050439902,0.2648000000007071
-0.39788270504401146,0.26560000000068584
-0.3947827050440317,0.26910000000066303
-0.3947827050439902,0.2691000000007071
-0.3943827050440146,0.2695000000006827
-0.39098270504403687,0.2734000000006571
-0.3909827050439902,0.2734000000007071
-0.39088270504400996,0.27350000000068736
-0.38748270504404037,0.27730000000065336
-0.38698270504405136,0.2779000000006402
-0.3869827050440231,0.27790000000067266
-0.3839827050440399,0.2812000000006542
-0.38308270504405706,0.2823000000006332
-0.3830827050440405,0.2823000000006529
-0.3805827050440405,0.28520000000065293
-0.3805827050440357,0.28520000000065854
-0.3791827050440377,0.2868000000006562
-0.3771827050440377,0.2891000000006562
-0.3771827050439902,0.2891000000007071
-0.3752827050439902,0.2910000000007071
-0.3732827050439902,0.2930000000007071
-0.37328270504392724,0.29300000000076487
-0.37138270504392984,0.29460000000076275
-0.3686827050439316,0.2969000000007612
-0.3686827050439233,0.2969000000007682
-0.36748270504392333,0.2979000000007682
-0.36748270504392117,0.29790000000077
-0.36398270504392116,0.30080000000077
-0.36398270504390784,0.3008000000007809
-0.3634827050439104,0.30120000000077884
-0.35958270504395545,0.30440000000074185
-0.35928270504399024,0.3047000000007071
-0.35928270504395887,0.30470000000073716
-0.3556827050439748,0.3080000000007225
-0.3550827050440106,0.30860000000068666
-0.35178270504411807,0.3123000000005663
-0.35168270504417753,0.3125000000004472
-0.3516827050441366,0.312500000000521
-0.3516827050440896,0.3125000000005912
-0.35168270504403687,0.31250000000065714
-0.34828270504405096,0.31640000000064106
-0.347882705044064,0.31690000000062474
-0.34788270504404395,0.31690000000064894
-0.34498270504404394,0.3203000000006489
-0.3449827050439902,0.3203000000007071
-0.3439827050439902,0.3213000000007071
-0.3439827050439781,0.32130000000071895
-0.3409827050439781,0.32420000000071897
-0.34098270504389705,0.32420000000078936
-0.34008270504389704,0.3249000000007894
-0.3400827050438798,0.3249000000008025
-0.33618270504388315,0.3278000000008
-0.33578270504389535,0.32810000000079087
-0.33228270504390783,0.3309000000007809
-0.33228270504390095,0.33090000000078634
-0.3308827050439056,0.33200000000078267
-0.3283827050439078,0.3340000000007809
-0.3283827050438731,0.33400000000080743
-0.32578270504390155,0.3359000000007866
-0.32448270504392906,0.3370000000007634
-0.32448270504391885,0.33700000000077196
-0.3210827050439913,0.33980000000071225
-0.32058270504405134,0.3404000000006402
-0.3205827050440221,0.3404000000006737
-0.31748270504402604,0.3438000000006694
-0.3166827050440305,0.34470000000066436
-0.3166827050440264,0.34470000000066897
-0.3139827050440354,0.347700000000659
-0.3127827050440424,0.34910000000065083
-0.312782705044019,0.3491000000006771
-0.31048270504401904,0.3516000000006771
-0.3104827050439671,0.35160000000072955
-0.3088827050439671,0.35310000000072955
-0.3088827050439614,0.3531000000007348
-0.3062827050439614,0.3555000000007348
-0.3062827050438523,0.35550000000082216
-0.30498270504385233,0.35640000000082217
-0.3049827050438228,0.3564000000008419
-0.3010827050438228,0.3589000000008419
-0.3010827050438131,0.358900000000848
-0.30028270504382293,0.3594000000008419
-0.29708270504384127,0.3615000000008298
-0.2944827050438523,0.3633000000008222
-0.2931827050438523,0.3642000000008222
-0.29318270504382277,0.3642000000008419
-0.289282705043844,0.3667000000008283
-0.28858270504386435,0.36720000000081376
-0.28858270504384964,0.3672000000008241
-0.2853827050438637,0.3694000000008144
-0.28308270504388133,0.37110000000080134
-0.28148270504388484,0.37230000000079877
-0.2779827050438939,0.37500000000079176
-0.2779827050438831,0.3750000000008
-0.2775827050438831,0.37530000000080005
-0.2775827050438798,0.3753000000008025
-0.27368270504388936,0.37820000000079534
-0.27278270504391744,0.37890000000077356
-0.26978270504393803,0.3815000000007557
-0.2697827050439137,0.3815000000007761
-0.26818270504391517,0.3828000000007749
-0.26588270504392,0.3847000000007709
-0.26588270504389283,0.38470000000079263
-0.26328270504389284,0.38670000000079263
-0.2632827050438072,0.38670000000085164
-0.2619827050438072,0.38750000000085166
-0.26198270504375726,0.3875000000008805
-0.25808270504375724,0.38960000000088046
-0.2580827050437303,0.38960000000089445
-0.25608270504377495,0.39060000000087214
-0.2541827050438171,0.39180000000084547
-0.25418270504375723,0.39180000000088044
-0.2502827050437572,0.39390000000088043
-0.2502827050437303,0.3939000000008944
-0.24908270504378588,0.3945000000008667
-0.24638270504383786,0.39630000000083204
-0.24638270504375726,0.39630000000088045
-0.2424827050437647,0.39840000000087644
-0.23848270504376506,0.40060000000087626
-0.23848270504371016,0.40060000000090423
-0.23488270504377678,0.40230000000087274
-0.23458270504383782,0.4025000000008321
-0.23458270504374276,0.40250000000088815
-0.23458270504364212,0.4025000000009334
-0.2306827050436421,0.4040000000009334
-0.23068270504355456,0.4040000000009625
-0.2267827050435546,0.40510000000096247
-0.2228827050435546,0.40620000000096246
-0.22288270504346538,0.4062000000009833
-0.22288270504337465,0.4062000000009958
-0.22288270504328314,0.406200000001
-0.22278270504348519,0.406200000001
-0.21898270504367118,0.40780000000092165
-0.21898270504355458,0.40780000000096245
-0.21508270504355456,0.40890000000096244
-0.21118270504364584,0.41000000000093667
-0.21078270504373037,0.41020000000089446
-0.21078270504360747,0.410200000000946
-0.20728270504360746,0.41140000000094595
-0.2072827050435546,0.41140000000096244
-0.2033827050435546,0.41250000000096243
-0.2033827050434841,0.4125000000009796
-0.19948270504353136,0.4133000000009699
-0.19688270504357724,0.4141000000009558
-0.19558270504357725,0.41450000000095577
-0.19558270504353154,0.41450000000096865
-0.19168270504353152,0.41550000000096865
-0.1916827050434841,0.4155000000009796
-0.1877827050434841,0.4163000000009796
-0.1877827050434598,0.41630000000098427
-0.18388270504348395,0.4170000000009799
-0.17998270504351846,0.417900000000972
-0.17958270504352566,0.41800000000097015
-0.1795827050434521,0.4180000000009856
-0.1760827050434521,0.41860000000098563
-0.17608270504340717,0.4186000000009923
-0.17208270504340717,0.41910000000099223
-0.17208270504338516,0.41910000000099473
-0.16818270504339833,0.4195000000009934
-0.1642827050434103,0.42000000000099186
-0.16428270504338516,0.42000000000099474
-0.16038270504338517,0.42040000000099476
-0.16038270504335983,0.42040000000099703
-0.15648270504337242,0.4207000000009961
-0.15258270504338517,0.42110000000099473
-0.14868270504338515,0.42150000000099475
-0.14868270504335981,0.421500000000997
-0.1447827050433665,0.42180000000099654
-0.1436827050433737,0.42190000000099587
-0.1436827050433544,0.4219000000009975
-0.1408827050433544,0.42210000000099746
-0.14088270504333436,0.4221000000009987
-0.13698270504333435,0.4223000000009987
-0.13308270504333436,0.4225000000009987
-0.12918270504333434,0.4227000000009987
-0.12528270504333436,0.4229000000009987
-0.12138270504333434,0.4231000000009987
-0.11748270504333436,0.4233000000009987
-0.11748270504330814,0.4233000000009997
-0.11348270504332127,0.42340000000099937
-0.10958270504333434,0.4236000000009987
-0.10958270504330876,0.4236000000009996
-0.10568270504330878,0.42370000000099967
-0.10178270504330876,0.42380000000099965
-0.10178270504328313,0.423800000001
-0.09788270504329578,0.423800000001
-0.09398270504330876,0.42390000000099964
-0.09008270504330877,0.42400000000099963
-0.08618270504330876,0.4241000000009996
-0.08618270504328313,0.42410000000099995
-0.08228270504329578,0.42410000000099995
-0.07838270504330876,0.42420000000099967
-0.07838270504328312,0.424200000001
-0.07448270504329578,0.424200000001
-0.07058270504330875,0.42430000000099966
-0.06668270504330877,0.42440000000099964
-0.06668270504328314,0.424400000001
-0.06278270504329576,0.424400000001
-0.05888270504330876,0.42450000000099963
-0.05888270504328313,0.42450000000099997
-0.04708270504329578,0.42450000000099997
-0.04318270504330877,0.4246000000009996
-0.043182705043283136,0.42460000000099996
-0.03538270504329578,0.42460000000099996
-0.031482705043308766,0.42470000000099967
-0.031482705043283134,0.424700000001
0.02321729495671687,0.424700000001
0.0232172949567425,0.42470000000099967
0.02711729495672951,0.42460000000099996
0.05051729495671687,0.42460000000099996
0.0505172949567425,0.4246000000009996
0.05441729495672951,0.42450000000099997
0.06611729495671687,0.42450000000099997
0.0661172949567425,0.42450000000099963
0.07001729495672951,0.424400000001
0.07391729495671687,0.424400000001
0.07391729495674186,0.4244000000009997
0.07791729495673076,0.424300000001
0.08181729495671687,0.424300000001
0.0818172949567425,0.42430000000099966
0.08571729495672951,0.424200000001
0.08961729495671686,0.424200000001
0.08961729495674249,0.42420000000099967
0.09351729495672952,0.42410000000099995
0.09741729495671686,0.42410000000099995
0.09741729495674249,0.4241000000009996
0.10131729495672952,0.42400000000099997
0.10521729495671686,0.42400000000099997
0.1052172949567425,0.42400000000099963
0.10911729495674251,0.42390000000099964
0.1130172949567425,0.42380000000099965
0.11301729495676807,0.4238000000009987
0.11691729495676809,0.4236000000009987
0.11691729495679358,0.423600000000997
0.12081729495679357,0.42330000000099705
0.12471729495679358,0.423000000000997
0.12471729495686894,0.42300000000098836
0.1286172949568636,0.4224000000009892
0.13201729495686237,0.4219000000009894
0.132017294956913,0.4219000000009806
0.13251729495688977,0.4218000000009853
0.1365172949568652,0.42120000000098895
0.1365172949568689,0.4212000000009884
0.14041729495686892,0.42060000000098835
0.1443172949568689,0.42000000000098836
0.14821729495686892,0.41940000000098837
0.14821729495694172,0.4194000000009744
0.1521172949569417,0.41850000000097437
0.15211729495697135,0.41850000000096704
0.15401729495697136,0.41800000000096704
0.15401729495708827,0.41800000000092846
0.15601729495706107,0.4172000000009394
0.15991729495702142,0.41590000000095256
0.16381729495698108,0.414700000000965
0.16631729495695025,0.4141000000009724
0.16631729495705322,0.41410000000094177
0.1677172949570435,0.4136000000009452
0.1716172949570214,0.41230000000095257
0.17551729495699891,0.41110000000095953
0.17871729495698763,0.4102000000009627
0.17871729495711078,0.41020000000091916
0.17941729495708314,0.40990000000093096
0.18331729495703267,0.4085000000009491
0.18721729495701095,0.4073000000009558
0.18721729495703307,0.4073000000009487
0.19051729495703307,0.4062000000009487
0.19111729495703308,0.4060000000009487
0.19111729495709642,0.4060000000009252
0.1950172949570649,0.40440000000093806
0.1989172949570331,0.4031000000009487
0.19891729495705862,0.4031000000009398
0.20111729495705863,0.4023000000009398
0.20111729495712302,0.4023000000009138
0.20291729495712302,0.40150000000091385
0.20291729495713592,0.40150000000090796
0.20681729495713042,0.3997000000009105
0.20971729495710684,0.398400000000921
0.21071729495708827,0.3980000000009285
0.21071729495715485,0.398000000000899
0.21461729495714912,0.3961000000009018
0.21801729495711594,0.39450000000091745
0.21851729495708827,0.39430000000092846
0.21851729495715486,0.394300000000899
0.222417294957153,0.3924000000008999
0.22621729495694173,0.390600000001
0.22631729495671687,0.390600000001
0.2263172949568155,0.39060000000099515
0.22631729495691316,0.39060000000098055
0.22631729495700892,0.3906000000009564
0.22631729495710182,0.39060000000092293
0.22631729495719097,0.39060000000088047
0.2302172949571819,0.38850000000088536
0.23371729495717422,0.3867000000008893
0.2337172949572474,0.38670000000084764
0.23371729495731686,0.3867000000008
0.23411729495731684,0.38640000000080005
0.23801729495731355,0.3835000000008025
0.23801729495733082,0.3835000000007894
0.23891729495733083,0.38280000000078934
0.23891729495738584,0.38280000000074327
0.24191729495737638,0.3801000000007518
0.24331729495736765,0.3789000000007593
0.24331729495739393,0.3789000000007359
0.2458172949573878,0.37660000000074156
0.24761729495738122,0.3750000000007474
0.2476172949574065,0.37500000000072414
0.24971729495739758,0.37300000000073263
0.25181729495737215,0.37110000000075566
0.2536172949573439,0.3696000000007792
0.25671729495732903,0.3672000000007907
0.2567172949573754,0.3672000000007526
0.2575172949573346,0.36650000000078825
0.26151729495729037,0.36370000000081926
0.2615172949573416,0.3637000000007809
0.2620172949573416,0.3633000000007809
0.26541729495731653,0.3606000000008008
0.2671172949572936,0.35940000000081695
0.26711729495732833,0.3594000000007913
0.2693172949573125,0.3577000000008036
0.2724172949572956,0.3555000000008155
0.27241729495736206,0.355500000000764
0.27241729495742395,0.3555000000007071
0.273217294957424,0.3547000000007071
0.27631729495742396,0.3516000000007071
0.27631729495749774,0.35160000000062475
0.27711729495749776,0.35060000000062475
0.27711729495750037,0.3506000000006214
0.2794172949574911,0.347700000000633
0.2810172949574818,0.34580000000064415
0.2810172949574978,0.3458000000006247
0.2826172949574887,0.34380000000063604
0.2849172949574781,0.3411000000006485
0.2849172949575095,0.34110000000060975
0.28591729495746454,0.3398000000006682
0.2888172949574115,0.33700000000071945
0.288817294957424,0.3370000000007071
0.2899172949574036,0.33590000000072745
0.2927172949573829,0.33340000000074593
0.29271729495739923,0.33340000000073106
0.29421729495739923,0.3320000000007311
0.2966172949573877,0.3298000000007416
0.2985172949573741,0.32810000000075384
0.3005172949573645,0.32640000000076197
0.3005172949573926,0.32640000000073716
0.3029172949573926,0.3242000000007371
0.3029172949574667,0.3242000000006616
0.3044172949574614,0.3225000000006677
0.30641729495745684,0.32030000000067266
0.30641729495753467,0.32030000000057546
0.30831729495752497,0.31760000000058924
0.30921729495751693,0.31640000000060003
0.30921729495752925,0.3164000000005832
0.3120172949575292,0.3125000000005832
0.31201729495754893,0.3125000000005547
0.3122172949575452,0.31220000000056036
0.31471729495747647,0.30860000000065935
0.3161172949573973,0.3073000000007328
0.31611729495741053,0.30730000000072033
0.31881729495738464,0.30470000000074526
0.32001729495734044,0.3037000000007821
0.3238172949573236,0.300800000000795
0.323817294957424,0.3008000000007071
0.3239172949573901,0.30070000000074104
0.3279172949573533,0.2974000000007714
0.3279172949573571,0.2974000000007682
0.3285172949573571,0.2969000000007682
0.32851729495736387,0.2969000000007625
0.3318172949573493,0.29410000000077485
0.3332172949573347,0.2930000000007863
0.33321729495739394,0.2930000000007359
0.3357172949573878,0.2907000000007416
0.33751729495738125,0.2891000000007474
0.33751729495740657,0.28910000000072417
0.33961729495740656,0.28710000000072416
0.339617294957424,0.2871000000007071
0.3415172949574156,0.2852000000007155
0.34351729495740563,0.28330000000072497
0.343517294957424,0.2833000000007071
0.34561729495740323,0.28120000000072787
0.3474172949573813,0.2796000000007474
0.3474172949574088,0.279600000000722
0.3498172949573907,0.2773000000007393
0.3513172949573718,0.2760000000007557
0.35131729495739733,0.2760000000007328
0.3541172949573924,0.27340000000073733
0.3552172949573896,0.27240000000073994
0.3552172949573895,0.2724000000007399
0.3584172949573768,0.2695000000007515
0.3591172949573677,0.26890000000075925
0.35911729495739264,0.2689000000007371
0.36271729495739263,0.26560000000073714
0.362717294957424,0.2656000000007071
0.3630172949574048,0.26530000000072623
0.3669172949573848,0.2618000000007442
0.366917294957424,0.2618000000007071
0.36701729495742397,0.2617000000007071
0.3670172949574899,0.2617000000006343
0.37021729495748995,0.2578000000006343
0.3702172949575744,0.25780000000051445
0.37081729495756954,0.2568000000005225
0.37261729495756657,0.25390000000052737
0.3726172949575866,0.2539000000004936
0.37471729495751976,0.2502000000006113
0.374917294957424,0.2500000000007071
0.37491729495748505,0.2500000000006402
0.37491729495753984,0.2500000000005681
0.37491729495758785,0.25000000000049133
0.3771172949575498,0.2461000000005588
0.3786172949574984,0.24420000000062386
0.38021729495746326,0.24220000000066785
0.382517294957424,0.2399000000007071
0.38411729495742397,0.2383000000007071
0.38411729495743824,0.23830000000069254
0.38651729495743825,0.23580000000069254
0.38651729495747617,0.2358000000006508
0.38771729495746265,0.23440000000066652
0.3904172949574488,0.23150000000068144
0.3904172949574602,0.23150000000066898
0.3913172949574602,0.23050000000066898
0.3913172949575018,0.23050000000061965
0.3943172949574655,0.22670000000066567
0.394417294957424,0.2266000000007071
0.3944172949574902,0.226600000000634
0.39441729495754896,0.2266000000005547
0.39701729495754895,0.2227000000005547
0.39821729495754893,0.2209000000005547
0.3996172949575455,0.21880000000055985
0.4021172949575455,0.21510000000055987
0.40211729495754894,0.2151000000005547
0.40231729495754454,0.21480000000056126
0.40501729495752453,0.21090000000059025
0.40601729495750954,0.20960000000060972
0.4060172949575243,0.20960000000059004
0.40791729495752327,0.20700000000059146
0.4099172949575183,0.20430000000059823
0.4108172949575169,0.2031000000006
0.41081729495751934,0.2031000000005967
0.41371729495751935,0.19920000000059668
0.4137172949575686,0.19920000000052396
0.41371729495761134,0.1992000000004472
0.4138172949575997,0.1990000000004704
0.41591729495758656,0.1953000000004936
0.41591729495763036,0.19530000000040684
0.41591729495766555,0.19530000000031622
0.4172172949576656,0.1914000000003162
0.4177172949576656,0.18990000000031623
0.4185172949576656,0.18750000000031622
0.4185172949576727,0.1875000000002941
0.41971729495765303,0.18360000000035795
0.4215172949575501,0.179700000000581
0.421617294957424,0.1796000000007071
0.421617294957498,0.1796000000006244
0.4216172949575624,0.179600000000534
0.42401729495755874,0.17580000000053975
0.4255172949575363,0.17350000000057406
0.4267172949575169,0.1719000000006
0.4267172949575391,0.1719000000005692
0.42941729495753905,0.16800000000056922
0.42941729495759223,0.16800000000048348
0.4294172949576365,0.16800000000039284
0.4294172949576714,0.1680000000002982
0.4294172949576966,0.1680000000002005
0.4294172949577118,0.16800000000010076
0.42941729495771686,0.168
0.42941729495771686,0.16790000000030936
0.43201729495754215,0.16410000000056468
0.43201729495759617,0.16410000000047628
0.4333172949575858,0.16170000000049542
0.4342172949575744,0.16020000000051451
0.4342172949576023,0.16020000000046483
0.43631729495759536,0.156200000000478
0.4372172949575875,0.15460000000049204
0.43851729495758746,0.15230000000049204
0.43851729495759734,0.15230000000047408
0.4406172949575973,0.1484000000004741
0.4406172949576113,0.14840000000044723
0.4411172949576089,0.14740000000045217
0.4426172949576018,0.14450000000046573
0.44471729495758633,0.14060000000049466
0.44501729495757436,0.1401000000005145
0.4450172949576007,0.14010000000046788
0.4468172949576007,0.13670000000046786
0.44681729495762484,0.13670000000041904
0.4486172949576248,0.13280000000041906
0.44861729495766006,0.13280000000033226
0.44861729495768704,0.13280000000024253
0.44891729495768645,0.13160000000024497
0.4496172949576849,0.12890000000025095
0.44961729495768554,0.12890000000024837
0.45061729495768554,0.12500000000024838
0.4526172949576768,0.11720000000028265
0.4529172949576656,0.11630000000031623
0.4529172949576831,0.11630000000025767
0.4537172949576811,0.1133000000002652
0.45481729495767936,0.10940000000027146
0.4559172949576758,0.10550000000028406
0.456817294957672,0.1026000000002964
0.4568172949576975,0.10260000000019612
0.4570172949576948,0.1016000000002096
0.4579172949576913,0.09770000000022486
0.4579172949576965,0.09770000000020095
0.4587172949576965,0.09380000000020094
0.4587172949576975,0.09380000000019612
0.4595172949576948,0.08980000000020963
0.46041729495768396,0.08590000000025672
0.4607172949576747,0.08490000000028736
0.4607172949576889,0.08490000000023465
0.46141729495768896,0.08200000000023465
0.4614172949576913,0.08200000000022487
0.4623172949576885,0.07810000000023697
0.46331729495768553,0.07420000000024837
0.46331729495770113,0.07420000000017667
0.46401729495770117,0.07030000000017667
0.46401729495771166,0.07030000000010203
0.46441729495771167,0.06640000000010203
0.4644172949577137,0.06640000000007974
0.4646172949577137,0.06390000000007974
0.46461729495771437,0.06390000000007125
0.46471729495771436,0.06250000000007125
0.46501729495771393,0.058600000000076695
0.46531729495771296,0.05470000000008927
0.46571729495771164,0.05080000000010203
0.4657172949577139,0.050800000000076694
0.466017294957713,0.046900000000089266
0.46641729495771167,0.043000000000102026
0.46641729495771395,0.04300000000007669
0.4667172949577139,0.0391000000000767
0.4667172949577156,0.03910000000005122
0.46691729495771506,0.03520000000006256
0.4672172949577141,0.03120000000007479
0.4672172949577156,0.031200000000051215
0.4674172949577156,0.027300000000051217
0.46781729495771557,0.019500000000051216
0.4678172949577165,0.019500000000025632
0.46791729495771617,0.015600000000039992
0.4681172949577156,0.011700000000051215
0.46811729495771653,0.011700000000025633
0.4682172949577165,0.007800000000025632
0.4682172949577165,0.007799999999974367
0.46791729495771656,-0.0039000000000256325
0.4678172949577165,-0.007800000000025632
0.46781729495770874,-0.0078000000001271635
0.46731729495770874,-0.011700000000127164
0.46681729495770874,-0.015600000000127163
0.46581729495770874,-0.023400000000127166
0.46581729495770524,-0.023400000000152056
0.46521729495770525,-0.027300000000152057
0.46461729495771686,-0.031200000000076642
0.46461729495771686,-0.0316
0.4646172949577135,-0.031600000000082486
0.46461729495770326,-0.0316000000001644
0.4640172949577046,-0.03520000000015657
0.4634172949577053,-0.03910000000015206
0.46281729495770524,-0.043000000000152055
0.46221729495770525,-0.046900000000152056
0.46221729495770114,-0.04690000000017666
0.4608172949577125,-0.054700000000113706
0.46071729495771563,-0.05670000000004994
0.46071729495771135,-0.05670000000010469
0.46051729495771426,-0.058600000000077326
0.4603172949577156,-0.06250000000005121
0.46031729495771395,-0.0625000000000767
0.4597172949577139,-0.0703000000000767
0.45971729495770347,-0.07030000000016316
0.45971729495768554,-0.07030000000024837
0.45871729495768554,-0.07420000000024837
0.45871729495766556,-0.07420000000031624
0.45741729495767236,-0.078100000000296
0.4568172949576784,-0.08020000000027472
0.4568172949576656,-0.08020000000031623
0.45621729495766933,-0.08200000000030491
0.4550172949576727,-0.08590000000029409
0.4550172949576656,-0.08590000000031624
0.45371729495766555,-0.08980000000031624
0.4529172949576656,-0.09220000000031624
0.4529172949576532,-0.09220000000035113
0.45231729495765993,-0.09380000000033313
0.44971729495766555,-0.10160000000031623
0.4497172949576356,-0.1016000000003948
0.4497172949575992,-0.10160000000047058
0.4489172949576217,-0.10310000000042838
0.44791729495764,-0.1055000000003846
0.44791729495762483,-0.10550000000041905
0.4461172949576248,-0.10940000000041905
0.446117294957619,-0.10940000000043146
0.4450172949576265,-0.11170000000041579
0.44431729495763306,-0.11330000000040082
0.44431729495762484,-0.11330000000041905
0.442517294957653,-0.11720000000035796
0.4413172949576727,-0.12110000000029408
0.4413172949576454,-0.1211000000003714
0.44111729495766805,-0.12160000000031469
0.4402172949576841,-0.12500000000025419
0.4392172949576856,-0.12890000000024837
0.4382172949576856,-0.13280000000024839
0.43821729495765005,-0.13280000000035952
0.4382172949576018,-0.13280000000046574
0.43721729495760764,-0.13470000000045465
0.43621729495761136,-0.1367000000004472
0.43621729495757827,-0.13670000000050797
0.43391729495757825,-0.14060000000050799
0.43391729495754894,-0.1406000000005547
0.43331729495756205,-0.14150000000053503
0.43151729495757696,-0.1445000000005102
0.42941729495758063,-0.14810000000050388
0.42941729495754893,-0.1481000000005547
0.42921729495756955,-0.1484000000005238
0.42701729495758806,-0.15230000000049096
0.425517294957591,-0.15500000000048564
0.4255172949575806,-0.15500000000050387
0.4248172949575879,-0.15620000000049142
0.42261729495759315,-0.16020000000048193
0.42261729495759104,-0.16020000000048565
0.42161729495759104,-0.16200000000048564
0.42161729495758515,-0.16200000000049614
0.4204172949575851,-0.16410000000049613
0.4204172949575685,-0.1641000000005241
0.41801729495756856,-0.16800000000052412
0.4180172949575016,-0.16800000000061985
0.418017294957424,-0.1680000000007071
0.41771729495749405,-0.16830000000063705
0.41531729495754893,-0.1719000000005547
0.4153172949575306,-0.17190000000058123
0.41381729495754005,-0.174000000000568
0.41261729495755417,-0.1758000000005469
0.4101172949575876,-0.17970000000049471
0.40991729495762436,-0.1801000000004213
0.40841729495766643,-0.18360000000032303
0.4074172949576856,-0.18750000000024838
0.40741729495767937,-0.18750000000027145
0.4063172949576858,-0.1914000000002484
0.4060172949576913,-0.19270000000022486
0.4060172949576727,-0.1927000000002941
0.40521729495767267,-0.1953000000002941
0.405217294957647,-0.19530000000036712
0.4052172949576159,-0.19530000000043798
0.40331729495761587,-0.19920000000043797
0.40331729495757435,-0.1992000000005145
0.40211729495757437,-0.2012000000005145
0.40211729495754217,-0.20120000000056468
0.40081729495755114,-0.20310000000055156
0.39831729495762613,-0.20700000000043464
0.39821729495766556,-0.20730000000031623
0.3982172949576338,-0.20730000000039908
0.39821729495759484,-0.20730000000047877
0.39821729495754893,-0.2073000000005547
0.39581729495755685,-0.21090000000054288
0.3943172949575649,-0.21330000000052998
0.3943172949575233,-0.21330000000059135
0.3932172949575399,-0.21480000000056876
0.3906172949575553,-0.21880000000054498
0.39061729495754893,-0.2188000000005547
0.39041729495754895,-0.21910000000055468
0.39041729495753824,-0.2191000000005704
0.38791729495754423,-0.22270000000056175
0.38651729495754894,-0.2248000000005547
0.38651729495752757,-0.2248000000005855
0.3852172949575276,-0.2266000000005855
0.38521729495749085,-0.22660000000063324
0.3825172949575219,-0.22990000000059527
0.3821172949575489,-0.2305000000005547
0.3821172949575031,-0.230500000000618
0.3821172949574524,-0.2305000000006775
0.37861729495771684,-0.23430000000039036
0.37861729495771684,-0.2344
0.3786172949577125,-0.23440000000009303
0.3786172949576995,-0.23440000000018527
0.37861729495767804,-0.23440000000027592
0.37861729495764823,-0.23440000000036415
0.37861729495761026,-0.23440000000044922
0.37861729495756463,-0.2344000000005304
0.37861729495751156,-0.23440000000060698
0.37861729495745167,-0.2344000000006783
0.3750172949574517,-0.2383000000006783
0.375017294957424,-0.2383000000007071
0.3747172949574345,-0.23860000000069662
0.3713172949574651,-0.2422000000006642
0.37081729495750626,-0.24280000000061477
0.36841729495758174,-0.246100000000511
0.36691729495762965,-0.24930000000040883
0.36661729495763606,-0.2500000000003939
0.36661729495760675,-0.2500000000004563
0.36461729495761713,-0.2539000000004361
0.36301729495762636,-0.2574000000004158
0.3630172949576113,-0.2574000000004472
0.36281729495761134,-0.25780000000044717
0.36281729495753906,-0.2578000000005692
0.3601172949575391,-0.2617000000005692
0.3601172949574851,-0.2617000000006402
0.3591172949574851,-0.26290000000064023
0.35911729495745065,-0.2629000000006794
0.3566172949574707,-0.2656000000006578
0.3552172949574888,-0.2673000000006357
0.35521729495747373,-0.2673000000006536
0.353317294957479,-0.26950000000064755
0.3513172949574851,-0.2719000000006402
0.35131729495747255,-0.2719000000006549
0.3500172949574726,-0.2734000000006549
0.3474172949574726,-0.2764000000006549
0.347417294957424,-0.2764000000007071
0.3465172949574464,-0.2773000000006847
0.34351729495746675,-0.28070000000066164
0.34351729495741395,-0.28070000000071704
0.3435172949573571,-0.2807000000007682
0.3429172949574086,-0.28120000000072537
0.339617294957454,-0.28480000000067573
0.339617294957424,-0.2848000000007071
0.33921729495742803,-0.28520000000070306
0.33571729495743385,-0.28880000000069705
0.335717294957424,-0.2888000000007071
0.335417294957424,-0.2891000000007071
0.33541729495738126,-0.2891000000007474
0.33181729495738127,-0.2923000000007474
0.33181729495733087,-0.2923000000007894
0.33091729495733085,-0.29300000000078935
0.33091729495730826,-0.2930000000008064
0.32791729495730826,-0.29520000000080643
0.32791729495729494,-0.29520000000081603
0.3255172949572949,-0.296900000000816
0.32551729495728343,-0.29690000000082406
0.3239172949573021,-0.2980000000008112
0.3202172949573204,-0.30080000000079743
0.3202172949572445,-0.30080000000084955
0.3202172949571641,-0.30080000000089446
0.3200172949572354,-0.3009000000008588
0.31611729495730007,-0.3037000000008124
0.3161172949572716,-0.3037000000008321
0.31461729495730545,-0.3047000000008095
0.3122172949573476,-0.30660000000077614
0.3098172949574043,-0.3086000000007289
0.3083172949574464,-0.31020000000068393
0.30831729495743954,-0.3102000000006912
0.30611729495743956,-0.3125000000006912
0.306117294957424,-0.3125000000007071
0.30441729495743325,-0.3142000000006978
0.30231729495744025,-0.3164000000006905
0.302317294957424,-0.3164000000007071
0.30051729495743323,-0.3182000000006978
0.29851729495744106,-0.32030000000068964
0.2985172949573837,-0.3203000000007452
0.2966172949573877,-0.32200000000074164
0.2942172949573926,-0.3242000000007371
0.29421729495730825,-0.3242000000008064
0.29271729495730825,-0.3253000000008064
0.2927172949573001,-0.32530000000081233
0.28881729495771685,-0.32810000000051315
0.28881729495771685,-0.3282
0.2888172949577117,-0.32820000000010147
0.28881729495769626,-0.32820000000020194
0.2888172949576707,-0.3282000000003003
0.2888172949576353,-0.32820000000039556
0.2888172949575904,-0.32820000000048677
0.2888172949575365,-0.3282000000005729
0.2888172949574741,-0.32820000000065314
0.2888172949574039,-0.32820000000072663
0.2888172949573266,-0.32820000000079264
0.2849172949573266,-0.33120000000079264
0.28491729495730506,-0.33120000000080874
0.28381729495731983,-0.332000000000798
0.28101729495733474,-0.3342000000007863
0.2810172949573113,-0.3342000000008042
0.2787172949573293,-0.3359000000007909
0.2771172949573475,-0.3372000000007761
0.27711729495732434,-0.33720000000079436
0.27371729495737696,-0.3398000000007541
0.273217294957424,-0.3403000000007071
0.27321729495740404,-0.34030000000072647
0.26951729495741433,-0.34380000000071675
0.26931729495742396,-0.3440000000007071
0.26931729495740514,-0.34400000000072545
0.2654172949574052,-0.3477000000007255
0.2615172949574138,-0.35140000000071725
0.26131729495742395,-0.3516000000007071
0.261317294957361,-0.3516000000007649
0.25751729495736886,-0.35480000000075834
0.2567172949573754,-0.35550000000075255
0.2567172949572777,-0.3555000000008279
0.25361729495729873,-0.3576000000008136
0.2512172949573169,-0.3594000000008
0.2512172949573082,-0.3594000000008064
0.24971729495731437,-0.3605000000008019
0.2460172949573203,-0.36330000000079743
0.24601729495724442,-0.36330000000084955
0.2460172949571641,-0.36330000000089446
0.2458172949572502,-0.36340000000085143
0.24191729495733377,-0.3664000000007871
0.24091729495734154,-0.3672000000007809
0.24091729495733824,-0.3672000000007835
0.23801729495733825,-0.3695000000007835
0.2380172949573229,-0.3695000000007954
0.2359172949573404,-0.3711000000007821
0.23411729495736336,-0.37260000000076293
0.23131729495736764,-0.3750000000007593
0.23131729495730502,-0.37500000000080874
0.23021729495733245,-0.37580000000078884
0.22651729495735906,-0.3789000000007665
0.2265172949572653,-0.3789000000008362
0.22651729495716408,-0.37890000000089447
0.22631729495725733,-0.3790000000008478
0.2224172949573391,-0.3821000000007828
0.2224172949573308,-0.38210000000078936
0.2215172949573308,-0.38280000000078934
0.2215172949572903,-0.3828000000008192
0.21851729495729033,-0.38490000000081925
0.21851729495728608,-0.3849000000008222
0.21591729495728607,-0.38670000000082216
0.21591729495719095,-0.38670000000088045
0.21461729495719095,-0.3874000000008805
0.21071729495719096,-0.3895000000008805
0.2107172949571809,-0.38950000000088586
0.20861729495719028,-0.3906000000008809
0.2068172949572025,-0.39160000000087414
0.20681729495715484,-0.391600000000899
0.20291729495716027,-0.39350000000089635
0.1989172949571641,-0.39550000000089447
0.19891729495713592,-0.39550000000090796
0.19501729495714218,-0.39730000000090504
0.19271729495715853,-0.3984000000008972
0.1911172949571641,-0.39920000000089445
0.19111729495713592,-0.39920000000090794
0.1872172949571359,-0.40100000000090796
0.18721729495711445,-0.40100000000091757
0.18421729495711445,-0.40230000000091753
0.18421729495703307,-0.4023000000009487
0.1833172949570439,-0.4026000000009451
0.17941729495705472,-0.4040000000009412
0.17941729495703307,-0.4040000000009487
0.17551729495703308,-0.4053000000009487
0.17281729495706794,-0.4062000000009371
0.17161729495710146,-0.4067000000009231
0.17161729495703307,-0.4067000000009487
0.16771729495703308,-0.40800000000094866
0.16771729495701096,-0.40800000000095576
0.1638172949570439,-0.4092000000009457
0.16121729495707585,-0.4102000000009334
0.16121729495701095,-0.4102000000009558
0.15991729495702142,-0.4106000000009526
0.1560172949570331,-0.4119000000009487
0.15601729495701097,-0.4119000000009558
0.15211729495703205,-0.4131000000009493
0.1493172949570532,-0.41410000000094177
0.14931729495697998,-0.4141000000009648
0.14821729495699537,-0.41440000000096056
0.14431729495701096,-0.4156000000009558
0.14041729495701097,-0.4168000000009558
0.136617294957018,-0.41800000000095355
0.13661729495691938,-0.41800000000097925
0.13661729495681865,-0.4180000000009948
0.13661729495671687,-0.41800000000099996
0.13651729495682807,-0.41800000000099996
0.1325172949569364,-0.4189000000009756
0.13251729495691783,-0.4189000000009796
0.12861729495697635,-0.41970000000096763
0.12471729495705002,-0.42100000000094306
0.12231729495706799,-0.4219000000009363
0.12231729495699138,-0.42190000000096156
0.12231729495691299,-0.4219000000009806
0.12081729495691299,-0.4222000000009806
0.12081729495686892,-0.4222000000009884
0.11691729495688097,-0.42280000000098655
0.11301729495689353,-0.42350000000098426
0.11301729495684402,-0.42350000000099186
0.10911729495684404,-0.42400000000099186
0.10521729495684402,-0.42450000000099186
0.10131729495685703,-0.4250000000009902
0.09741729495686892,-0.42560000000098835
0.09741729495684902,-0.4256000000009912
0.09591729495684902,-0.4258000000009912
0.0959172949567999,-0.42580000000099655
0.09351729495679992,-0.4260000000009965
0.09351729495679358,-0.426000000000997
0.08961729495679356,-0.42630000000099705
0.08571729495679357,-0.426600000000997
0.08571729495676808,-0.4266000000009987
0.08181729495676808,-0.4268000000009987
0.0818172949567425,-0.42680000000099966
0.07791729495674186,-0.4269000000009997
0.07391729495675499,-0.42700000000099936
0.07001729495676808,-0.4272000000009987
0.0700172949567425,-0.42720000000099967
0.06221729495675686,-0.42740000000099926
0.05831729495676808,-0.4276000000009987
0.058317294956742496,-0.4276000000009996
0.0544172949567425,-0.42770000000099967
0.0505172949567425,-0.42780000000099966
0.05051729495671687,-0.427800000001
0.04661729495672951,-0.427800000001
0.0349172949567425,-0.4281000000009996
0.03491729495671687,-0.42810000000099996
0.03101729495672951,-0.42810000000099996
0.0271172949567425,-0.42820000000099967
0.02711729495671687,-0.428200000001
0.01151729495673076,-0.428200000001
0.007517294956741858,-0.4283000000009997
0.007517294956716866,-0.428300000001
-0.01198270504328313,-0.428300000001
-0.011982705043308763,-0.42830000000099966
-0.015882705043295774,-0.428200000001
-0.01978270504328313,-0.428200000001
-0.019782705043308764,-0.42820000000099967
-0.023682705043308765,-0.4281000000009996
-0.031482705043295776,-0.427900000001
-0.035382705043283134,-0.427900000001
-0.03538270504330877,-0.42790000000099965
-0.04318270504330877,-0.42770000000099967
-0.04708270504330813,-0.4276000000009997
-0.05108270504330876,-0.42750000000099964
-0.05888270504330876,-0.42730000000099966
-0.06278270504330875,-0.42720000000099967
-0.06278270504333433,-0.4272000000009987
-0.06668270504333434,-0.4270000000009987
-0.07058270504333433,-0.4268000000009987
-0.07058270504335983,-0.42680000000099705
-0.07448270504334588,-0.4265000000009981
-0.07838270504333433,-0.4263000000009987
-0.07838270504338515,-0.42630000000099477
-0.08228270504336761,-0.42590000000099654
-0.08378270504334966,-0.42580000000099777
-0.08378270504340718,-0.4258000000009923
-0.08618270504339644,-0.4255000000009936
-0.09008270504337239,-0.42510000000099607
-0.09398270504335983,-0.42480000000099705
-0.09398270504338516,-0.42480000000099477
-0.09788270504338517,-0.42440000000099476
-0.10178270504338516,-0.42400000000099475
-0.10178270504341029,-0.42400000000099186
-0.1056827050434103,-0.42350000000099186
-0.10958270504341029,-0.42300000000099186
-0.10958270504343519,-0.42300000000098836
-0.1134827050434352,-0.4224000000009884
-0.11348270504346523,-0.42240000000098327
-0.11618270504344971,-0.42190000000098615
-0.1174827050434233,-0.4217000000009902
-0.1213827050434103,-0.4212000000009919
-0.12528270504341033,-0.4207000000009919
-0.1252827050434352,-0.4207000000009884
-0.12918270504342313,-0.4201000000009902
-0.13308270504341033,-0.41960000000099185
-0.13308270504345981,-0.41960000000098424
-0.1369827050434598,-0.41890000000098426
-0.1369827050434841,-0.4189000000009796
-0.14088270504346642,-0.41810000000098324
-0.14148270504344754,-0.41800000000098636
-0.1414827050435373,-0.41800000000096715
-0.1414827050436249,-0.4180000000009398
-0.14478270504357896,-0.4168000000009565
-0.1486827050435315,-0.4158000000009687
-0.14868270504357722,-0.4158000000009558
-0.15258270504357724,-0.4146000000009558
-0.15258270504361948,-0.41460000000094177
-0.1539827050436195,-0.41410000000094177
-0.15398270504365455,-0.4141000000009285
-0.1564827050436055,-0.4131000000009481
-0.1603827050435546,-0.41200000000096243
-0.160382705043621,-0.41200000000094117
-0.164282705043621,-0.4106000000009412
-0.16428270504362488,-0.4106000000009398
-0.16538270504362337,-0.41020000000094037
-0.16818270504358748,-0.4092000000009532
-0.17208270504355458,-0.40810000000096247
-0.17208270504361348,-0.4081000000009439
-0.17608270504361348,-0.40670000000094386
-0.17608270504369694,-0.4067000000009104
-0.1771827050436445,-0.40620000000093426
-0.17998270504357164,-0.4053000000009576
-0.18388270504355458,-0.40420000000096246
-0.18388270504359935,-0.4042000000009487
-0.18778270504359937,-0.40290000000094867
-0.18778270504367706,-0.40290000000091913
-0.18918270504366577,-0.402300000000924
-0.19168270504364718,-0.4013000000009314
-0.19558270504364214,-0.39980000000093335
-0.19558270504374348,-0.3998000000008877
-0.19828270504370604,-0.39840000000090714
-0.19948270504366775,-0.39790000000092307
-0.2033827050436627,-0.39630000000092513
-0.2033827050437405,-0.3963000000008893
-0.20688270504373368,-0.3945000000008928
-0.20728270504369764,-0.3943000000009108
-0.2111827050436627,-0.39270000000092514
-0.2111827050437022,-0.39270000000090793
-0.21508270504370217,-0.39090000000090797
-0.21508270504373034,-0.3909000000008945
-0.21568270504370265,-0.39060000000090833
-0.21898270504367062,-0.38920000000092186
-0.2228827050436627,-0.38760000000092515
-0.2228827050436935,-0.38760000000091194
-0.2248827050436935,-0.3867000000009119
-0.22488270504381713,-0.3867000000008455
-0.22678270504381212,-0.38550000000084866
-0.2306827050438029,-0.3831000000008543
-0.23118270504379762,-0.38280000000085745
-0.2311827050438755,-0.3828000000008056
-0.2345827050438656,-0.38030000000081293
-0.2365827050438566,-0.37890000000081925
-0.23658270504387632,-0.3789000000008051
-0.23848270504387553,-0.37750000000080564
-0.24188270504380655,-0.37500000000085637
-0.24248270504373037,-0.37470000000089443
-0.24248270504385236,-0.37470000000082215
-0.24638270504385237,-0.3720000000008222
-0.2463827050439164,-0.37200000000077393
-0.2474827050438517,-0.3711000000008269
-0.25028270504377925,-0.36950000000086825
-0.25028270504386674,-0.369500000000812
-0.2534827050438244,-0.3672000000008425
-0.25418270504377927,-0.36680000000086826
-0.2541827050438072,-0.36680000000085167
-0.2580827050438072,-0.36440000000085165
-0.25808270504382635,-0.36440000000083955
-0.25978270504380907,-0.3633000000008507
-0.26198270504379184,-0.3620000000008609
-0.2619827050438228,-0.36200000000084187
-0.2658827050438228,-0.35950000000084187
-0.2658827050439101,-0.359500000000779
-0.2658827050439902,-0.3595000000007071
-0.2659827050438975,-0.3594000000007998
-0.26978270504378415,-0.35720000000086544
-0.2697827050438159,-0.35720000000084623
-0.2724827050438159,-0.3555000000008462
-0.27248270504388983,-0.3555000000007949
-0.27248270504395883,-0.3555000000007371
-0.27368270504394987,-0.3544000000007454
-0.27688270504394163,-0.3516000000007526
-0.2768827050439902,-0.3516000000007071
-0.2775827050439902,-0.3509000000007071
-0.27758270504400134,-0.35090000000069577
-0.2806827050440014,-0.3477000000006958
-0.28068270504403053,-0.34770000000066437
-0.28148270504401096,-0.34680000000068634
-0.2844827050439902,-0.3438000000007071
-0.2844827050440264,-0.34380000000066896
-0.2853827050440149,-0.3428000000006818
-0.28828270504397774,-0.33980000000072025
-0.2892827050439421,-0.33890000000075227
-0.2927827050439092,-0.33590000000078046
-0.2931827050438831,-0.33560000000080004
-0.2931827050438928,-0.33560000000079265
-0.29708270504389284,-0.33260000000079265
-0.2970827050439339,-0.3326000000007593
-0.29778270504390375,-0.33200000000078517
-0.3010827050438713,-0.32960000000080875
-0.3010827050439233,-0.3296000000007682
-0.302882705043917,-0.3281000000007735
-0.30498270504390784,-0.32640000000078095
-0.30778270504390093,-0.3242000000007863
-0.3077827050439558,-0.32420000000073995
-0.3088827050439558,-0.32320000000073995
-0.30888270504400256,-0.3232000000006946
-0.31168270504400253,-0.3203000000006946
-0.31168270504402024,-0.3203000000006757
-0.3127827050440202,-0.31910000000067573
-0.3127827050440443,-0.3191000000006485
-0.3150827050440377,-0.3164000000006563
-0.3166827050440305,-0.31460000000066435
-0.3166827050440604,-0.3146000000006292
-0.31838270504404753,-0.31250000000064504
-0.32058270504403386,-0.31000000000066064
-0.3205827050440424,-0.3100000000006508
-0.3217827050440237,-0.3086000000006726
-0.324482705044003,-0.3058000000006941
-0.3244827050440231,-0.3058000000006727
-0.32548270504400756,-0.3047000000006898
-0.3283827050439902,-0.3018000000007071
-0.33328270504398255,-0.29690000000071476
-0.33618270504397774,-0.2941000000007194
-0.3361827050439902,-0.2941000000007071
-0.3372827050439902,-0.2930000000007071
-0.3372827050440357,-0.2930000000006585
-0.34008270504403565,-0.28980000000065853
-0.34008270504404237,-0.2898000000006508
-0.3406827050440424,-0.28910000000065084
-0.3406827050440758,-0.28910000000060976
-0.3436827050440758,-0.28520000000060974
-0.34368270504408316,-0.28520000000060003
-0.3439827050440831,-0.2848000000006
-0.3466827050440636,-0.28120000000062606
-0.3478827050440424,-0.2798000000006508
-0.34788270504407925,-0.27980000000060506
-0.34978270504406517,-0.2773000000006236
-0.35178270504405135,-0.2749000000006402
-0.351782705044064,-0.2749000000006247
-0.3529827050440461,-0.27340000000064707
-0.3556827050440264,-0.27040000000066894
-0.3556827050440305,-0.27040000000066433
-0.3564827050440305,-0.2695000000006644
-0.3564827050440409,-0.26950000000065255
-0.3595827050440409,-0.26590000000065256
-0.35958270504411516,-0.26590000000055475
-0.3597827050440794,-0.26560000000060846
-0.3631827050440369,-0.26170000000065713
-0.3631827050440919,-0.2617000000005881
-0.3631827050441406,-0.26170000000051447
-0.3634827050441164,-0.2612000000005548
-0.36598270504408875,-0.2578000000005924
-0.3659827050441406,-0.25780000000051445
-0.3674827050441406,-0.2553000000005145
-0.36748270504415137,-0.2553000000004962
-0.36828270504414856,-0.25390000000050106
-0.37058270504414004,-0.2500000000005155
-0.3713827050441348,-0.2487000000005241
-0.3713827050441636,-0.2487000000004741
-0.37278270504412686,-0.24610000000054222
-0.3752827050440802,-0.24280000000060384
-0.37528270504411515,-0.24280000000055468
-0.37568270504407175,-0.2422000000006198
-0.3791827050440047,-0.2384000000006926
-0.3792827050439902,-0.2383000000007071
-0.37928270504402734,-0.23830000000066792
-0.38278270504402734,-0.2344000000006679
-0.3827827050440831,-0.2344000000006
-0.383082705044059,-0.2340000000006322
-0.3861827050440317,-0.23050000000066304
-0.38618270504409186,-0.23050000000058818
-0.3869827050440919,-0.22940000000058816
-0.3869827050441106,-0.2294000000005615
-0.38888270504411054,-0.2266000000005615
-0.3888827050441821,-0.22660000000043798
-0.3907827050441821,-0.222700000000438
-0.3907827050442318,-0.22270000000031623
-0.39088270504421646,-0.22240000000036217
-0.392482705044196,-0.21880000000040814
-0.39428270504419405,-0.21480000000041258
-0.3947827050441935,-0.2137000000004138
-0.39478270504421387,-0.21370000000036565
-0.39588270504421386,-0.21090000000036566
-0.3958827050442243,-0.21090000000033787
-0.3972827050442243,-0.20700000000033786
-0.3986827050442243,-0.20310000000033787
-0.3986827050442499,-0.20310000000025563
-0.39868270504426834,-0.20310000000017148
-0.39868270504427944,-0.20310000000008607
-0.3986827050442831,-0.2031
-0.3986827050442831,-0.20300000000016646
-0.3999827050442293,-0.19920000000032367
-0.39998270504425176,-0.19920000000024837
-0.40098270504425176,-0.19530000000024839
-0.4009827050442697,-0.19530000000016315
-0.40098270504428013,-0.1953000000000767
-0.40128270504428015,-0.19140000000007668
-0.4015827050442801,-0.1875000000000767
-0.40188270504427626,-0.18360000000012716
-0.40258270504426735,-0.17970000000017666
-0.4025827050442791,-0.17970000000008868
-0.40258270504428306,-0.1797
-0.40258270504428306,-0.1795000000001455
-0.40368270504424164,-0.17580000000028498
-0.4036827050442456,-0.17580000000027146
-0.4047827050442422,-0.17190000000028344
-0.4059827050442389,-0.1680000000002941
-0.4059827050442466,-0.16800000000026766
-0.4064827050442458,-0.16620000000027063
-0.4070827050442446,-0.16410000000027472
-0.40708270504425176,-0.16410000000024838
-0.40808270504425176,-0.1602000000002484
-0.40808270504425326,-0.16020000000024254
-0.40908270504425315,-0.15620000000024298
-0.41008270504425176,-0.15230000000024838
-0.41008270504425326,-0.15230000000024252
-0.41038270504425267,-0.15110000000024498
-0.4110827050442511,-0.14840000000025097
-0.4110827050442575,-0.14840000000022485
-0.4119827050442575,-0.14450000000022484
-0.4128827050442575,-0.14060000000022485
-0.4137827050442575,-0.13670000000022484
-0.4137827050442651,-0.13670000000018884
-0.4142827050442616,-0.1341000000002071
-0.4145827050442575,-0.13280000000022485
-0.41458270504427347,-0.13280000000013856
-0.4145827050442818,-0.1328000000000512
-0.4147827050442812,-0.1289000000000627
-0.41508270504428013,-0.1250000000000767
-0.4150827050442818,-0.1250000000000512
-0.4152827050442812,-0.12110000000006274
-0.4155827050442772,-0.11720000000011484
-0.41618270504427146,-0.11330000000015206
-0.4167827050442715,-0.10940000000015206
-0.4179827050442715,-0.10160000000015205
-0.417982705044279,-0.10160000000009053
-0.4181827050442777,-0.09940000000010453
-0.41838270504427627,-0.09770000000011683
-0.4183827050442779,-0.09770000000010202
-0.4187827050442779,-0.09380000000010202
-0.41878270504428033,-0.09380000000007478
-0.4190827050442803,-0.08980000000007479
-0.4190827050442818,-0.08980000000005121
-0.41928270504428183,-0.08590000000005121
-0.4192827050442828,-0.08590000000002564
-0.4193827050442824,-0.08200000000003999
-0.4195827050442818,-0.07810000000005121
-0.41958270504428274,-0.07810000000002564
-0.41968270504428273,-0.07420000000002563
-0.4197827050442828,-0.07030000000002563
-0.4197827050442779,-0.07029999999989797
-0.4189827050442792,-0.06249999999991073
-0.4186827050442801,-0.058599999999923304
-0.4183827050442812,-0.05469999999993729
-0.41818270504428307,-0.05079999999997368
-0.41818270504428307,-0.0504
-0.4181827050442827,-0.05039999999997144
-0.4180827050442827,-0.04689999999997144
-0.41798270504428275,-0.042999999999974364
-0.4179827050442818,-0.04299999999994878
-0.4177827050442838,-0.03909999999998667
-0.4178827050442828,-0.035200000000024996
-0.41798270504428275,-0.03120000000002563
-0.4180827050442827,-0.027300000000028562
-0.4181827050442827,-0.023800000000028562
-0.41818270504428307,-0.0238
-0.41818270504428307,-0.02340000000003845
-0.4187827050442792,-0.015600000000089263
-0.41918270504427785,-0.01170000000010203
-0.4191827050442801,-0.011700000000076698
-0.41948270504428015,-0.007800000000076696
-0.4194827050442818,-0.007800000000051215
-0.4196827050442818,-0.0039000000000512145
-0.4198827050442818,-5.121475197315276e-14
-0.4200827050442818,0.003899999999948785
-0.4202827050442799,0.007799999999910966
-0.420782705044275,0.011699999999872836
-0.421282705044275,0.015599999999872835
-0.42178270504427473,0.019499999999870662
-0.4220827050442711,0.021799999999842827
-0.422382705044266,0.02339999999981571
-0.422382705044275,0.023399999999872835
-0.422882705044275,0.027299999999872836
-0.423382705044275,0.031199999999872833
-0.4233827050442754,0.031199999999875962
-0.42388270504427356,0.0351999999998612
-0.4244827050442659,0.03909999999981139
-0.42538270504425235,0.042999999999752785
-0.42608270504424606,0.04549999999973037
-0.42608270504426093,0.04549999999979048
-0.42608270504426093,0.04549999999979047
-0.4263827050442597,0.04689999999978458
-0.42728270504425747,0.050799999999775136
-0.4281827050442575,0.05469999999977514
-0.4281827050442627,0.054699999999799055
-0.42898270504426034,0.058599999999787294
-0.42988270504425513,0.062499999999764765
-0.4299827050442533,0.06289999999975746
-0.42998270504425795,0.06289999999977718
-0.4307827050442579,0.06639999999977718
-0.4307827050442627,0.06639999999979905
-0.43158270504425306,0.07029999999975184
-0.43278270504423555,0.0741999999996951
-0.4338827050442318,0.07749999999968377
-0.43408270504422825,0.07809999999967314
-0.4354827050442243,0.08199999999966213
-0.4354827050442389,0.08199999999970592
-0.4366827050442389,0.08589999999970592
-0.4366827050442627,0.08589999999979905
-0.43748270504426134,0.08979999999979234
-0.4377827050442609,0.09119999999979048
-0.4377827050442651,0.09119999999981115
-0.4382827050442651,0.09379999999981115
-0.43828270504426736,0.09379999999982333
-0.4389827050442674,0.09769999999982333
-0.4396827050442674,0.10159999999982333
-0.4396827050442818,0.10159999999994879
-0.4398827050442818,0.10549999999994879
-0.43988270504428273,0.10549999999997436
-0.4399827050442828,0.10939999999997436
-0.4399827050442831,0.1094
-0.4399827050442831,0.11719999999997369
-0.4401827050442812,0.12109999999993726
-0.44048270504428017,0.1249999999999233
-0.44048270504428183,0.12499999999994879
-0.4406827050442812,0.1288999999999373
-0.44098270504428017,0.1327999999999233
-0.44098270504428183,0.1328000000000512
-0.4407827050442818,0.1367000000000512
-0.44078270504428013,0.13670000000007668
-0.44048270504428017,0.1406000000000767
-0.4401827050442812,0.1445000000000627
-0.43998270504428183,0.1484000000000512
-0.4399827050442779,0.14840000000010203
-0.4397827050442805,0.15035000000007653


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.4355378893248324,0.19529989691464578
-0.4355378829240333,0.1952999483900249
-0.43553786120195087,0.19530007488894524
-0.43553785834000824,0.1953000884519495
-0.4346379076632609,0.1991998747178548
-0.43463787528335174,0.19919999971119665
-0.4346378369164866,0.1992001208582321
-0.4337378910985727,0.2017999643322057
-0.4337378805668186,0.20179999400332263
-0.43373786295659705,0.2018000410681562
-0.43323787875190367,0.203100000000359
-0.4317379177185907,0.2069998986869728
-0.43173784207715554,0.2070001021657296
-0.4303379467511209,0.21089981057396892
-0.4303378187206147,0.21090019210049057
-0.4298378891400177,0.21249996675840102
-0.42983788067504597,0.2124999931741482
-0.4298378649827798,0.2125000395865918
-0.4290378818196912,0.2147999911804714
-0.4276378902353694,0.21879996719045774
-0.4276378798506568,0.21879999618843585
-0.4276378648527158,0.2188000361382474
-0.42613795733591864,0.2226997956819202
-0.4261378095265823,0.2227002076763264
-0.425937878751919,0.22330000000031622
-0.42483789899862195,0.22659993926020744
-0.42483789570472436,0.22659994872098466
-0.42483786649079847,0.22660002341694574
-0.4248378581094733,0.22660004237167197
-0.4229379249915071,0.23049990508749726
-0.42293787610185285,0.23050000009513638
-0.4229378251257212,0.23050008937735886
-0.4220379093568083,0.2319999489922136
-0.42203784877886547,0.2320000513827357
-0.4206378920225027,0.23439997725078623
-0.4206378807322027,0.2343999963647726
-0.42063786278039733,0.23440002595408913
-0.4182379527796728,0.23829987970526656
-0.41823795212420856,0.23829988070361152
-0.4182377795270539,0.23830009919667286
-0.41823777905180426,0.2383000997005803
-0.41813870428993394,0.23839917446245062
-0.4181379342055491,0.23840004347020347
-0.4181372742237227,0.2384009987860795
-0.4158379414661985,0.24219989638546727
-0.4158378186612994,0.24220010515893975
-0.41423792608671883,0.2449999171644557
-0.4142378330662433,0.24500008375742127
-0.4136380332610723,0.24609971673356823
-0.41363774353612004,0.2461002929678954
-0.4118378971810805,0.24999996007048095
-0.41183785959691566,0.2500000395873422
-0.41033789237940055,0.2530999718368734
-0.4103378647597529,0.2531000279846709
-0.40993794607602363,0.2538998653521295
-0.40993781566627485,0.2539001366858931
-0.4081379525712603,0.2577998400584247
-0.4081378736063797,0.2577999959120383
-0.4081377817570943,0.25780014834540244
-0.4064379510588387,0.26039988941332287
-0.4064378095038105,0.26040011252854284
-0.40563796235980976,0.2616998641375439
-0.4056378747420072,0.26169999649233155
-0.4056377775708796,0.26170012402878995
-0.4025379596401288,0.2654999008471297
-0.4025378702061477,0.2654999894504082
-0.4025377644860752,0.26550005713356567
-0.40233958181912644,0.26559914846703997
-0.40233876292906656,0.26559960911993014
-0.402337992789161,0.2656001473267131
-0.40233727871988684,0.2656007579715256
-0.40233662750874816,0.26560143524995306
-0.3989381116213774,0.2694997328854666
-0.39893766612917547,0.26950028349739313
-0.3986379493307798,0.2698999058952541
-0.39863787580278454,0.2698999991029468
-0.3986378001812653,0.26990008593709686
-0.39543792430289915,0.2733999501790598
-0.3954378339029562,0.273400050455521
-0.39463789515842795,0.27429998154311536
-0.3946378847534601,0.2742999931285777
-0.39463785567733267,0.2743000247232203
-0.39183790920490996,0.27729996737224455
-0.3918378741693941,0.2773000042200747
-0.3918378515894125,0.27730002716297203
-0.39073796609892725,0.27839991265345726
-0.3907378732234556,0.27839998824324713
-0.39073775696954466,0.278400008420693
-0.3907377551248915,0.27840000859671604
-0.38803776058421,0.28120000779823634
-0.38803785524571,0.2812000107331172
-0.3880377958118159,0.28120008294056864
-0.38683800490081616,0.28239987385156834
-0.38683775735798764,0.282400130732374
-0.3842379419515471,0.28519993193931004
-0.38423787731838077,0.2851999989080155
-0.38423781068255697,0.2852000628337425
-0.38293802032107366,0.28639986932126554
-0.3829377425183734,0.2864001362340111
-0.3802379555346811,0.28909992321770345
-0.38023787800948133,0.2890999973253394
-0.380237794367003,0.28910007032127455
-0.37903790951079414,0.29009997436811524
-0.3790378475706922,0.29010002511873045
-0.3782802656988547,0.2907102994043773
-0.37827972013295214,0.2907107737057628
-0.37583799535282075,0.292999890687136
-0.37583787581441025,0.2929999955271532
-0.3758377482334306,0.29300009322804305
-0.3751380177495406,0.29349990071653587
-0.37513774335941114,0.2935001041486149
-0.37123795149277417,0.2964999440460279
-0.3712378070892032,0.29650005733069434
-0.37073793578570896,0.2968999543734897
-0.37073787703287336,0.29689999993262206
-0.37073782016977885,0.2969000413526533
-0.3673379922825534,0.29929991986128307
-0.36733776757852865,0.29930008338058134
-0.36533791141821037,0.30079997550082005
-0.36343788264574206,0.30219999713140955
-0.36003803684275043,0.30469988375728535
-0.36003772552335733,0.3047001225833711
-0.35953809198239894,0.3050998294161377
-0.35953767552239074,0.3051001823859663
-0.35563853939748874,0.3085994071134425
-0.3556379086698564,0.3086000277355913
-0.35563733752628723,0.3086007035937282
-0.3526379037591706,0.31249996749097986
-0.3526378725169082,0.3125000073983726
-0.3526378589033494,0.31250002425978246
-0.35173793904737305,0.3135999263059758
-0.35173781992403425,0.3136000748722645
-0.34953790280771535,0.31639996938394316
-0.34953785494398815,0.3164000308106713
-0.3478379023434485,0.31859996947019315
-0.34783787703175234,0.31860000168994307
-0.347837855745494,0.31860002793679437
-0.34643792386617045,0.32029994521883
-0.3464378765925688,0.3203000009298063
-0.3464378319766349,0.320300050517754
-0.34393794249866255,0.32299993115396425
-0.34393787835394507,0.32299999777981736
-0.34393780886058006,0.3230000645155673
-0.34263791747453537,0.32419996425653164
-0.3426378773263085,0.3242000005113161
-0.3426378395959401,0.3242000331324894
-0.3400379575776006,0.32639993330185363
-0.3400378778547719,0.3263999978799018
-0.34003779400839085,0.32640006002721933
-0.33763810861964927,0.32809983717757785
-0.3376376587865891,0.3281001759727856
-0.3361379074518516,0.3292999770405756
-0.3361378799597423,0.3292999986924317
-0.3361378479430141,0.32930002310721723
-0.33253842665602906,0.331999589072456
-0.3325373944679788,0.33200048428440576
-0.3322379991344677,0.3322998796179168
-0.33223787583862363,0.3322999944959864
-0.33223774142805235,0.3323001029934385
-0.32823787875157034,0.3353000000008
-0.32743808851105227,0.3358998426811886
-0.32743767785668365,0.3359001684932875
-0.3243379075231809,0.33849997586977365
-0.3243378496074301,0.33850002368041493
-0.32273818132047305,0.3397997541635675
-0.3227375970289619,0.3398002694746093
-0.32043795612100134,0.34199992599526724
-0.3204378030455903,0.3420000757067943
-0.3186379216009907,0.34379995715139383
-0.318637877630521,0.34380000002960015
-0.3186378344331893,0.3438000400983885
-0.31653797013121804,0.3456999173239816
-0.31653778951602457,0.34570008498704363
-0.31443790993734405,0.3476999703000727
-0.3144378760633202,0.34770000198855006
-0.3144378490484708,0.3477000264035598
-0.3126380904152908,0.3492998118552753
-0.3126376785015553,0.3493002002508292
-0.31033795696756045,0.35159992178482413
-0.3103379554752123,0.35159992321018424
-0.3103377900369669,0.35160006088027146
-0.3103377868104118,0.3516000632103476
-0.3087381665650668,0.35269980212902224
-0.30873760601715966,0.3527002181883292
-0.30523797851110956,0.3554999201931693
-0.30523797693440435,0.35549992138738773
-0.30523776608401126,0.35550005628596104
-0.30523776463426067,0.3555000570594729
-0.30483790096612634,0.3556999888935401
-0.30483785642337846,0.35570001087865716
-0.300938256205119,0.35759981611319375
-0.3009375187208561,0.35760021601923464
-0.2979379124417189,0.359399979786717
-0.29793788005658933,0.35939999886041185
-0.29793784291986913,0.3594000199073113
-0.29703791216758063,0.3598999814363604
-0.2970378818113042,0.35989999798718164
-0.29703784149073237,0.3599000191089382
-0.29313811129465384,0.3618998807479528
-0.29313765301311373,0.36190013168157403
-0.290737930133704,0.3632999700278964
-0.29073782774318196,0.3633000306058392
-0.2892379257638782,0.3641999717934215
-0.2892378804526247,0.364199998283749
-0.28923782842960727,0.36420002709725435
-0.28533807597276517,0.3662998938047847
-0.2853376866771647,0.3663001152454496
-0.28383795386946276,0.36719995493007074
-0.28383780446527296,0.36720004642974013
-0.2814379447784934,0.3686999587339774
-0.28143787816757326,0.3686999988838505
-0.2814378101465558,0.3687000369419744
-0.2775380759727652,0.37079989380478473
-0.2775376866771647,0.3708001152454496
-0.2770380187733078,0.3710999159877637
-0.27703774165633527,0.37110008870948435
-0.2736379374618188,0.37329996201181853
-0.2736378796675627,0.3732999982291948
-0.2736378164308841,0.3733000353158649
-0.2706379830189753,0.37499994091594663
-0.27063777598553646,0.37500006166042654
-0.2696380753938872,0.37559988201541605
-0.2696376879436912,0.3756001272060546
-0.26573796985873366,0.37819993926269296
-0.26573778904791207,0.37820006279336144
-0.2647379117415629,0.37889997690780586
-0.2647378731915435,0.3789000034155661
-0.26473785052030346,0.3789000184971496
-0.26183791099491105,0.38079997887585504
-0.26183784667816173,0.3808000213830743
-0.25883787875152503,0.38280000000083203
-0.2579379347015296,0.38339996270082904
-0.2579378769144007,0.3834000000714116
-0.257937822203047,0.3834000333499363
-0.25403798565508656,0.38569993695514365
-0.2540377735069389,0.38570006577869886
-0.2524379584532895,0.3866999501872298
-0.2524378772035848,0.38669999879072897
-0.25243779608140066,0.3867000431330773
-0.2501379769722713,0.38789994875523176
-0.2501378768299224,0.38789999810855963
-0.2501377771304379,0.38790004169155573
-0.24623799105311225,0.3894999539284073
-0.2462377676456918,0.38950004888741513
-0.24373834067864442,0.39059979675291595
-0.24373744057972116,0.39060025038472274
-0.24233801487282244,0.3913999222172363
-0.24233787586146308,0.39139999576043033
-0.24233773438707912,0.39140005922729265
-0.23843790315587982,0.39299998998881036
-0.2384378544020235,0.3930000101464779
-0.23483874080983821,0.3944996408098884
-0.2348379000534714,0.3945000398040878
-0.23483710170250874,0.3945005180335096
-0.23453796777519065,0.39469994065172165
-0.23453796614454828,0.394699941687273
-0.2345377828014199,0.3947000417578483
-0.23453778028546465,0.3947000429219523
-0.23063790645131696,0.3963999879265808
-0.23063789167596752,0.3963999942571545
-0.22673792219108344,0.39799998217949106
-0.2267378820953434,0.39799999817435916
-0.22673783107386467,0.39800001733819346
-0.22563813295511087,0.39839990756319477
-0.22563763013272944,0.3984001065517626
-0.22283791943026046,0.3995999825671065
-0.22283788077404523,0.3995999987154287
-0.22283783524310938,0.3996000167348641
-0.2189379165428663,0.40109998546572684
-0.21573808687207713,0.4022999219556529
-0.2157376744493017,0.4023000875589459
-0.21503797093372448,0.40259996049419333
-0.21503787776133465,0.40259999814980124
-0.21503778386035488,0.40260003163125924
-0.21113795933531065,0.4038999731396073
-0.2111378788698589,0.40389999839441443
-0.2111377959200525,0.40390002123972923
-0.20723790686827404,0.40489999279146727
-0.20323797819982173,0.405899975138818
-0.20323777985359706,0.40590002697304745
-0.202138086798422,0.4061999432608224
-0.20213767345038997,0.4062000659905226
-0.19933794675430444,0.4070999781428359
-0.19933788007190326,0.4070999984909469
-0.1993378079249347,0.40710001816155433
-0.19543793573640497,0.40809998538938247
-0.19543787822932684,0.40809999938883523
-0.1954378214858993,0.40810001174770205
-0.1915378787511713,0.4089000000009796
-0.1876380801321312,0.40969995869206477
-0.18763767931502578,0.40970004986001696
-0.1856379364605193,0.4101999855736435
-0.1856378212244126,0.4102000151396018
-0.183737912523562,0.4106999911135099
-0.17983790837641767,0.41169999240476207
-0.1798378759359095,0.41170000050375255
-0.17983785173187408,0.41170000623620234
-0.17593793634655863,0.4125999867097367
-0.17593787892300133,0.41259999922145874
-0.17593782025198362,0.4126000105008341
-0.172037878751147,0.41330000000098427
-0.16813924473764935,0.4139997548239197
-0.16813834940151304,0.4139999600000556
-0.1681374776663762,0.4140002494856252
-0.16813663745180266,0.41400062065070187
-0.16793796936980826,0.41409995469169913
-0.1679379683062838,0.41409995519579684
-0.1679378743263155,0.41409999271276426
-0.16793778309464086,0.4141000205969853
-0.1679377792038906,0.4141000215247161
-0.16423790375186903,0.4148999945954234
-0.16423785369450664,0.4149000051408082
-0.16033793743941882,0.41569998796236474
-0.16033787847628733,0.4156999992953214
-0.16033781968179395,0.4157000090885774
-0.1564378787511224,0.4163000000009884
-0.15253793994915812,0.41689999058590593
-0.15253787636698588,0.4168999995330213
-0.15253781944971312,0.41690000608318545
-0.14863810256100468,0.41729997704612987
-0.14863765625623662,0.4173000333752212
-0.1446379562287652,0.417899988379342
-0.14463780147266944,0.4179000128807306
-0.1440379294003935,0.4179999915594432
-0.14403788319574873,0.4179999987550475
-0.14403782323235717,0.41800000673053617
-0.14073793369217455,0.41839999334146744
-0.140737873683101,0.4183999999168788
-0.14073782859147954,0.4184000038594253
-0.1368380009543661,0.41869999060074176
-0.13683775682634905,0.4187000125060946
-0.1329379090289946,0.4190999968955668
-0.13293787913756042,0.41909999977067675
-0.13293784799958508,0.4191000023664941
-0.12903787875104702,0.41940000000099703
-0.12513790638848382,0.41969999787504036
-0.1251378848070461,0.4196999994103204
-0.12513784499471187,0.41970000173209154
-0.12123787875102154,0.4199000000009987
-0.11733787875102153,0.4201000000009987
-0.11343787875102154,0.4203000000009987
-0.10953791329665408,0.4204999982294278
-0.10953787124806502,0.420500000083221
-0.10953785166966357,0.4205000006953928
-0.10563787875099596,0.4206000000009996
-0.10173787875099596,0.42070000000099966
-0.09393790919906503,0.42089999922027993
-0.09393787959453147,0.42089999979214365
-0.09393784744671699,0.420900000001
-0.09003800228196324,0.420900000001
-0.0900377552605894,0.4209000031674203
-0.08613790919906503,0.4209999992202799
-0.08613787959453147,0.42099999979214364
-0.08613784744671699,0.42100000000099996
-0.08223799919466754,0.42100000000099996
-0.08223775834492132,0.42100000301115154
-0.07823791220590114,0.42109999916462704
-0.07823787203746495,0.42109999988973157
-0.0782378519974157,0.42110000000099995
-0.05483791005522153,0.42110000000099995
-0.05483787790741788,0.42109999979214374
-0.05483784830287322,0.42109999922027985
-0.05093800224135127,0.4210000031674203
-0.05093775521997743,0.42100000000099996
-0.04313791005522153,0.42100000000099996
-0.043137877907417875,0.42099999979214375
-0.04313784830287322,0.42099999922027986
-0.039238002241351266,0.4209000031674203
-0.03923775521997743,0.420900000001
-0.03533791005522153,0.420900000001
-0.035337877907417874,0.42089999979214376
-0.03533784830287322,0.4208999992202799
-0.031438002241351265,0.42080000316742033
-0.03143775521997743,0.420800000001
-0.019637910055221527,0.420800000001
-0.01963787790741787,0.4207999997921438
-0.019637848302873233,0.4207999992202799
-0.015738002241351266,0.42070000316742034
-0.015737755219977428,0.420700000001
0.003762089945308903,0.420700000001
0.0037621220915237145,0.42069999979215766
0.003762151697654009,0.42069999922026635
0.0076619977586487335,0.4206000031674203
0.007662244780022571,0.42060000000099995
0.01546208994477847,0.42060000000099995
0.015462122092582128,0.42059999979214374
0.015462151697126763,0.42059999922027985
0.019361997758648733,0.4205000031674203
0.01936224478002257,0.42050000000099996
0.062361997718036764,0.42050000000099996
0.0623622447394106,0.4205000031674203
0.06626209080093497,0.4205999992202799
0.06626212040546853,0.42059999979214363
0.06626215255328301,0.42060000000099995
0.08966208994477848,0.42060000000099995
0.08966212209258215,0.42059999979214374
0.08966215169712673,0.42059999922027985
0.09356199775864874,0.4205000031674203
0.09356224478002258,0.42050000000099996
0.10136209449548379,0.42050000000099996
0.10136211453551094,0.42049999988973175
0.10136215470396623,0.4204999991646269
0.10536200084298065,0.42040000301115155
0.10536224169272687,0.420400000001
0.10926208994477847,0.420400000001
0.10926212209258214,0.42039999979214376
0.10926215169712672,0.4203999992202799
0.11706209416773135,0.4202000006953926
0.11706211374610699,0.4202000000832217
0.11706215579472636,0.42019999822942716
0.12096199804215847,0.4200000063193024
0.1209622445773494,0.4199999968387357
0.12486209416773135,0.4199000006953926
0.12486211374610699,0.4199000000832217
0.12486215579472636,0.41989999822942714
0.12876212124908087,0.4197000000009987
0.13266208749278063,0.419500001732091
0.13266212730508814,0.41949999941032146
0.132662148886556,0.41949999787503933
0.13656212124910636,0.41920000000099705
0.14046212124910634,0.41890000000099703
0.14436212124910636,0.41860000000099706
0.14826212124910634,0.41830000000099704
0.15216203082134758,0.4180000069569785
0.15216211963694423,0.41799999844082275
0.1521622122963181,0.4179999859937366
0.15606209104986873,0.4174000046470365
0.15606212221049304,0.4173999996506253
0.1560621503332042,0.4173999947807795
0.1599620029274168,0.4167000212382285
0.15996224006390528,0.4166999817218001
0.16386200151548516,0.4161000184215571
0.16386224140805666,0.4160999845960047
0.1677620677891959,0.41560000685483306
0.1677621187860441,0.41559999973612166
0.1677621766999271,0.4155999902971082
0.17176202348791228,0.41490001710921076
0.17176221934208472,0.41489998490977253
0.17566204178561073,0.41430001222615315
0.17566212271216544,0.4142999983900107
0.17566219803897812,0.41429998293659137
0.17656202118061373,0.41410002223845016
0.1765622217682414,0.4140999798971775
0.17956179090840554,0.41350006606914463
0.1795624553970867,0.41349995716151366
0.1834620920964754,0.4130000037385151
0.18346211945445492,0.4130000000613298
0.18346215206355335,0.4129999952603158
0.18736212124918172,0.41240000000098836
0.19126206217986794,0.4118000090885751
0.19126212097432208,0.41179999929532585
0.1912621799374883,0.41179998796236267
0.19516212124923063,0.4110000000009796
0.19906116297635842,0.4102001965697739
0.19906212625020683,0.4102000492691325
0.19906309947507148,0.410200000001
0.19946200813602552,0.410200000001
0.19946212147016915,0.41019998946132347
0.19946222837983135,0.4101999693839909
0.19946222871075886,0.4101999692976888
0.202961994771748,0.4092000361374062
0.20296224866600704,0.4091999673300125
0.20686212124927805,0.4082000000009687
0.21076201381699947,0.4072000275477068
0.21076212060163088,0.4071999975316659
0.21076222559843036,0.40719996273341874
0.2135620266874779,0.40620003377304464
0.213562119897689,0.406199998276879
0.21356221321241892,0.4061999581995579
0.21466209589374116,0.40570001152622964
0.2185621053695999,0.4039000073300689
0.21856213715611847,0.4038999927292875
0.22206208382903142,0.40230001710738444
0.2220621195398321,0.40230000041233654
0.22206215958908515,0.4022999808310903
0.22246206610307095,0.40210002757409746
0.2224621234980825,0.4020999979526387
0.2224621723831744,0.40209997115624596
0.22636180520872348,0.39990017828029517
0.2263624498017367,0.39989984599202294
0.22956209707345543,0.3984000113334048
0.22956211433928234,0.39840000312304824
0.22956215191097043,0.39839998467014764
0.2303620257647279,0.39800004774326897
0.23036212139940343,0.39799999724741514
0.23036221091652548,0.3979999448211768
0.23426183739861256,0.39560017467835396
0.23426241649009605,0.39559984535104653
0.23636200835551974,0.3945000591358246
0.2363621201614242,0.3944999967486912
0.23636222668767007,0.39449992970877495
0.23816212124958436,0.39330000000083204
0.24206202205761884,0.3907000661288091
0.24206202267660396,0.3907000656936573
0.2420622052070045,0.39069991603667376
0.24206220534741954,0.39069991590302433
0.2421614879190916,0.39060063333135225
0.24216214777357942,0.3906000319601273
0.24216286044824734,0.39059949423332585
0.24596206978017737,0.38800003521674215
0.24596211875311938,0.3880000007700211
0.24596217275395968,0.387999960615136
0.24766166469356787,0.38670034913190615
0.24766261606587356,0.38669970760939015
0.24986203785532407,0.38540004927926036
0.24986220561742659,0.38539995240871916
0.2537620366414412,0.38320004772850574
0.25376219661720256,0.3831999396813354
0.25376219739503475,0.3831999390844766
0.2542614984422889,0.3828004982466733
0.25426213964020805,0.3828000273394235
0.2542628174940384,0.3827996109230525
0.257662062189912,0.3809000330047702
0.25766218076667563,0.38089996782943625
0.261361986000969,0.37890007310819657
0.26136225876120933,0.37889993124502824
0.26156204625089646,0.37880003750018465
0.26156212142672186,0.37879999826254196
0.2615621926260604,0.37879995790701465
0.26546208154742906,0.37650002341492544
0.26546216117378196,0.3764999769676436
0.2680619987966458,0.3750000706467606
0.2680622457219355,0.3749999329772634
0.2693620594247986,0.37430003329110634
0.26936212194964104,0.374299998439201
0.2693621798702154,0.37429996392659837
0.27326212124955374,0.37190000000085166
0.2745620047919811,0.3711000716670502
0.27456223969358795,0.3710999316677555
0.27716208002411696,0.369600023784758
0.2771621199095224,0.3696000002458341
0.2771621625669284,0.3695999739056678
0.2809620076387042,0.3672000717550725
0.2809620089532617,0.36720007087261414
0.28096221549656447,0.36719990573189293
0.2809622159031996,0.3671999053472443
0.28106125614503674,0.3671008651054071
0.2810618532680628,0.3671003162479353
0.2810624944272871,0.36709981954351434
0.28106317508144985,0.3670993785102465
0.2849620947995417,0.3648000155995769
0.284962120601018,0.3648000001608704
0.28496214782959695,0.3647999833883247
0.2873620922111903,0.3633000181498289
0.28736211913088483,0.3633000010577903
0.28736215169993556,0.36329997970059796
0.2888619755073942,0.3623000971622922
0.2888622704262941,0.3622999081997807
0.29276193837216374,0.3599001125407839
0.2927623089581271,0.359899895718312
0.293662076875533,0.35940002465308657
0.2936621196906139,0.35940000027317737
0.29366216579429355,0.35939997269923696
0.29676204676840195,0.35750004565058985
0.29676219654599456,0.35749995570882787
0.3001620330245127,0.3555000518979349
0.3001621166967703,0.35549999262218696
0.3001621930617814,0.3554999281795556
0.3001621932816941,0.3554999279687498
0.3006619321069906,0.35500018914345327
0.30066232059298015,0.3549998216409651
0.304462036079793,0.35160007620539574
0.30446211292069825,0.3515999931275966
0.304462171829629,0.3515998987857379
0.3044621723183709,0.3515998978635536
0.304561615251085,0.3514010119981253
0.30456217659850526,0.35140003630431654
0.30456284788804755,0.35139913272272916
0.30766203072334136,0.34770010804834633
0.3076622148976143,0.3476998946468475
0.3084620969471275,0.3468000273411451
0.3084621185992186,0.34680000260691707
0.30846214703959235,0.34679996905288685
0.31096210331570756,0.3438000215215486
0.31236211658792107,0.3421000056614907
0.3123621259207482,0.342099994346332
0.31426182964159216,0.33980035300004713
0.31426244501194234,0.33979967623850155
0.31626209899784274,0.33780002225260114
0.31626211958415146,0.33780000139562943
0.3162621443788435,0.33779997558665054
0.31806186602367487,0.33590026940599516
0.31806239643798656,0.33589975102086367
0.3201621005707404,0.3340000187102769
0.3201621168331386,0.33400000382461503
0.3201621456714709,0.3339999767419131
0.32226188991622107,0.3320002203183415
0.32226236666605806,0.33199979548711134
0.3240620903019212,0.3305000257905588
0.3240621238559356,0.33049999735019864
0.3240621485901804,0.33049997569809286
0.32676182165291234,0.3281002663089978
0.32676244192722714,0.32809975949260195
0.3279620584704859,0.3272000470851579
0.3279621204827569,0.32719999897831914
0.3279621807999632,0.3271999489576598
0.3314620352508398,0.3242000737140513
0.3314620360736301,0.3242000729745568
0.33146219142249156,0.3241999122576062
0.331462191887461,0.32419991170356166
0.33186197601952444,0.3237001815384823
0.33186227506482885,0.323699825676939
0.3348620272769531,0.3203001065031982
0.33486211866732146,0.3202999965592612
0.3348622014605268,0.3202998841407053
0.33576212124985183,0.3190000000005692
0.3375619185539291,0.31640029278356885
0.3375623450009263,0.31639972297543384
0.3396621058734876,0.31380001903797694
0.3396621160321422,0.31380000632909044
0.33966214117014293,0.31379997410419297
0.3406620553687171,0.31250008564604653
0.34066218903467826,0.31249991585389236
0.34356179665723974,0.30890040294312643
0.34356248712061127,0.3088996341298326
0.3438615117529221,0.3086006094975217
0.34386214592125536,0.30860002951925375
0.3438628292365563,0.3085995083432128
0.3474619618943406,0.30610011066419596
0.34746228492963843,0.3060998958407979
0.34966179655358703,0.30470020662555797
0.34966246138874363,0.3046998199271654
0.351362022227244,0.3038000524244298
0.3513622214637858,0.30379994989374
0.35536204740333005,0.3018000369239679
0.35536212155626784,0.3017999982454409
0.355362191458112,0.3017999587017
0.3570618384030734,0.30080016638113444
0.3570624147586132,0.30079985324632624
0.35926204625089647,0.29970003750018465
0.35926212142672187,0.29969999826254196
0.3592621926260604,0.29969995790701465
0.363161833936284,0.297400169442011
0.36316241959050133,0.29739985083038223
0.3641620763618387,0.29690002244471353
0.3641621234548564,0.2968999982818712
0.3641621627814765,0.2968999770866887
0.36706207879384845,0.29530002342469036
0.3670621212932601,0.29529999941575363
0.3670621624487129,0.2952999750645185
0.37086199543319526,0.2930000761528581
0.370862225218724,0.2929998960317199
0.3709613846350391,0.2929007366154048
0.37096215645071345,0.29290004373443884
0.3709629982607418,0.29289943781419286
0.37486209555227096,0.2904000164734691
0.37686206220497165,0.2891000383798236
0.3768621202778293,0.2890999994135014
0.3768621783173314,0.28909995795091464
0.3787620954429124,0.287700019016276
0.378762146801061,0.28769998064365504
0.382061889466893,0.2852001755937823
0.3820623631976412,0.2851998387021275
0.38266203663105025,0.2848000564131882
0.382662121599501,0.2847999971399144
0.3826621993209228,0.28479993794413155
0.3865620140798887,0.28170008518700485
0.38656211837772075,0.28169999733531603
0.38656221831449955,0.2816999029359443
0.38706153810441307,0.2812005831460308
0.38706214394138044,0.2812000269396376
0.3870627949964881,0.2811995244147828
0.3904620426468853,0.2788000554850907
0.3904621196751338,0.27879999877461326
0.39046219554833994,0.27879993808520986
0.3922617257734127,0.2773003295643159
0.3922625495846812,0.27729971444410084
0.39436204524229285,0.2759000506723597
0.39436212148124994,0.2758999977317553
0.3943621920398453,0.2758999446959442
0.3975619581259824,0.27340012744114967
0.397562289695142,0.27339987968257723
0.3982620635913306,0.27290004118529965
0.39826217950723747,0.2728999596686108
0.4021620900011862,0.27020002163433865
0.403162093710732,0.26950001927802913
0.4031621489235759,0.26949998091532085
0.4060620270508527,0.26750006496547474
0.40606221696430606,0.2674999372911868
0.40896209301837294,0.265600018497143
0.40896211568958785,0.2656000034155762
0.4089621542396295,0.26559997690780074
0.4099620315459714,0.2649000627933615
0.409962212356793,0.264899939262693
0.4112619000492577,0.2640334808010499
0.41126235024341157,0.2640331982865255
0.4138621002744582,0.26250001237078
0.41386210608155904,0.26250000890640723
0.4151620153802689,0.2617000651511458
0.41516211770917294,0.26169999848048237
0.4151622214082777,0.2616999229556863
0.417762099001715,0.25970001711458063
0.4177621435968681,0.25969998301689884
0.4202619914771723,0.25780009862786757
0.4202621171915366,0.257799996197005
0.42026223689980857,0.2577998843506353
0.4217621212497368,0.2563000000007071
0.42416200379517865,0.25390011745526525
0.4241622426822502,0.25389988666369545
0.425662071885422,0.25250004607406845
0.4256621226348397,0.25249999735953865
0.42566216604520823,0.25249995333875797
0.4280619380897312,0.2500001907923798
0.42806231459836525,0.249999819541988
0.4295620896406167,0.2486000295025533
0.4295621234665415,0.24859999735894614
0.42956214939794846,0.2485999718524954
0.43206171384781583,0.2461004074026281
0.4320625742895701,0.24609964404084717
0.4334620849943678,0.24500002848707753
0.43346212215631613,0.24499999870890812
0.43346215524855974,0.2449999711532253
0.43676169600302966,0.24220036081609936
0.4367625852789069,0.2421996906479504
0.43736208608424404,0.24180002344439228
0.43736215599830164,0.24179997594402797
0.4412620530523395,0.2391000472143095
0.4412621197274216,0.23909999933618342
0.4412621866627747,0.2390999476702846
0.44226194061674173,0.23830014450711104
0.4422623086078553,0.23829986432760233
0.4451620385160184,0.23620005991134624
0.4451622052345121,0.2361999418574207
0.4477620714847197,0.23440003445343083
0.44776212098573426,0.23439999925556662
0.44776216904545074,0.23439996323478388
0.4490619296699642,0.23340014736977352
0.44906231997600055,0.23339986242100566
0.452962051750849,0.2307000481153413
0.452962191581624,0.23069995311280564
0.4532619818632527,0.23050009292505316
0.4532621184954104,0.2304999948105742
0.45326224571557494,0.2304998893644088
0.45686206839375826,0.2273000469838014
0.4568621204474383,0.22729999932811476
0.45686217134200396,0.2272999499084399
0.4575620374626156,0.2266000837878283
0.45756211923322243,0.22659999789350976
0.4575621962803066,0.2265999085572077
0.4607620985357429,0.22270002768339475
0.46076211846297405,0.22270000302565857
0.4607621455839917,0.22269996836618952
0.46376210333668605,0.21880002328768686
0.46376213887766593,0.21879997649681832
0.4646621212498297,0.21760000000059998
0.46676210515209726,0.2148000214642432
0.46676211316906263,0.21480001065003124
0.46856200313480173,0.21230016404925023
0.4685622461408061,0.21229984104844854
0.4696620899046263,0.2109000398944956
0.46966211908701916,0.21090000193732084
0.46966215249969306,0.21089995647400497
0.472462121249842,0.2070000000005832
0.4752620864155386,0.2031000485197916
0.4752621223176311,0.2030999971818456
0.4752621521055728,0.2030999523144559
0.4763619785746455,0.20140022049861628
0.47636227572260553,0.2013997876005334
0.477962025542613,0.199200131598023
0.4779621168825206,0.19919999665245605
0.4779621981537114,0.1991998571791289
0.48006207275295704,0.1953000900662442
0.4800621151740685,0.19529999270711476
0.480062144595276,0.19529990623274354
0.4800621457693995,0.195299901922644
0.48036211256948147,0.19410003472231604
0.4803621229195797,0.19409999197495692
0.4803621272364713,0.19409997306112228
0.4809621127519371,0.19140003824152604
0.48096213005868316,0.19139996182928198
0.48276201829382875,0.1836004461436512
0.4827622660408384,0.18359956562773616
0.48406171313631946,0.17970122434129282
0.48406201923045605,0.17970042600057928
0.48406239488018576,0.17969965793235582
0.48406283712857623,0.1796989261824829
0.4842620229439955,0.179400147459354
0.48426211592652046,0.17939999621775776
0.4842621966378749,0.1793998403553755
0.48596209623167164,0.17580005298027654
0.4859621469105143,0.1757999473287096
0.4878619373622233,0.171900377454149
0.48786233726826417,0.17189963996988608
0.48816205913908906,0.17140010351851137
0.4881621181452342,0.17139999934582598
0.48816217302942505,0.17139988996900843
0.48976210671022435,0.16800003089730994
0.48976212059350477,0.16800000084437464
0.48976213531005547,0.16799996774485532
0.4914620861603846,0.16410008049998245
0.49146212079760526,0.16409999691177513
0.4914621495750517,0.1640999197459422
0.49206210604942313,0.16240004306855635
0.49206213685804573,0.16239995707813198
0.49286211129061047,0.16020002738857908
0.4928621308773175,0.16019997249363324
0.49426210855933717,0.15620003625929144
0.49426213422927534,0.15619996384370402
0.49566202314220875,0.15230027330053225
0.4956622356345966,0.15229973310288236
0.49596207257720815,0.15160011357012215
0.4959621187759578,0.15159999765121704
0.49596215770316415,0.15159988335012212
0.4969620288195895,0.14840029577756106
0.4969622324915309,0.14839971077228262
0.49846211481972064,0.1445000167189892
0.49846212774230797,0.14449998330575775
0.4998620992372878,0.14090005660438112
0.4998621216076096,0.14089999686235083
0.49986213948373376,0.14089994529905003
0.49996208635965916,0.1406001046712738
0.4999621585275603,0.14059989615562438
0.5013621018372623,0.13670005407859773
0.5013621218181368,0.13669999625861648
0.5013621370503932,0.136699948648969
0.5025620903294737,0.13280010049195703
0.5025621346573358,0.13279989542307585
0.5030621058450342,0.12890012015902916
0.5030621396705864,0.12889988026645766
0.5036620535533596,0.1250004400284314
0.503662229228136,0.12499956808769758
0.5037620997471722,0.12460008601155297
0.503762118785326,0.12460000343025118
0.5037621368831346,0.12459990880697339
0.5043621148850269,0.12110003712926815
0.5043621279050747,0.12109996292198123
0.505062121250014,0.11720000000017666
0.505762121250014,0.11330000000017666
0.5071621134495772,0.10550004345975354
0.5071621212360282,0.10549999766891366
0.5071621271691537,0.10549995856620367
0.5076620509439382,0.10200049214271109
0.5076622418239347,0.10199951770450268
0.5077620937100814,0.1016001101599155
0.5077621123016748,0.10159999091915274
0.5077621184626686,0.1015998949846249
0.507762118450276,0.10159989080959296
0.50766212441645,0.09770012349038093
0.5076621212500296,0.09769987646900709
0.5076621212500296,0.08980003130424478
0.5076621210411735,0.08979999915644772
0.5076621204693097,0.08979996955190926
0.5075621236103616,0.08590009205293156
0.5075621195079691,0.08590000043066687
0.5075621118223661,0.08589990808022928
0.5071621212500245,0.08199999999989797
0.5067621212500244,0.07809999999989797
0.5063621242356515,0.07420002910976224
0.506362121336726,0.07420000244189842
0.5063621172191031,0.07419996855870879
0.5058621401355176,0.07030014730674145
0.5058621168359687,0.07030000137886926
0.5058620842328951,0.07029985563304869
0.5048621502184881,0.06640011297686176
0.5048620950242123,0.06639988635467728
0.5039621300586862,0.06250003817073044
0.50396211275194,0.06249996175848638
0.5037621326936406,0.06160005149613851
0.5037621196702374,0.061599995778457615
0.5037621088109329,0.061599953353255466
0.5029621632227018,0.05860015739738932
0.5029620846208619,0.05859984127349193
0.5020621288020355,0.05470003272524446
0.5020621189707126,0.05469999143840933
0.5020621151082358,0.05469997604687775
0.5000621284595512,0.04690002811700787
0.5000621142099544,0.04689997183957582
0.4998621301032403,0.046100035412719266
0.4990621522620014,0.0430001201712633
0.49906209334282503,0.042999879068666036
0.49816217457115997,0.03910023105811736
0.49816207935749107,0.03909976659862444
0.49746212495340963,0.035200020633027795
0.49746211763641945,0.03519997935071175
0.4967621274603473,0.03120003548744241
0.49676212062549674,0.031199998080474113
0.49676211441295387,0.031199966669154006
0.49596231781880357,0.027300958272671257
0.49596217051816216,0.027299994998822838
0.49596212125002964,0.027299021773958213
0.49596212125002964,0.027000115693075373
0.49596212124713773,0.02700011557264835
0.49596209922530643,0.02699988681100213
0.4959620991177375,0.02699988617668673
0.4952621345416899,0.023400068357013405
0.4952621089475783,0.02339993145768178
0.4945621264206874,0.019500028807861336
0.49456212126413196,0.01950000104921479
0.49456211516107607,0.019499970316249667
0.49376214519164346,0.015600116715265617
0.4937621002012477,0.015599882728125718
0.4930621264206874,0.011700028807861338
0.49306212126413207,0.011700001049215206
0.4930621151610759,0.011699970316248837
0.49226221006621923,0.007800432978822691
0.4922620724398943,0.007799560708726431
0.4920621254652598,0.006000037937015765
0.4920621208227352,0.005999998969319746
0.49206211600408306,0.005999963278303005
0.4917621310543882,0.003900068630438755
0.49176211243405604,0.0038999312353418473
0.49076213675494446,-0.0038998790617286983
0.4907621088098231,-0.0039001212920650396
0.4903621304558127,-0.007799910243666583
0.49036211971953164,-0.007799998590421849
0.4903621051011286,-0.0078000899725379205
0.48966212642068746,-0.011699971192138663
0.4896621212641321,-0.011699998950784794
0.48966211516107594,-0.011700029683751164
0.48886214076410867,-0.015599904868966332
0.4888621036569563,-0.015600095505346506
0.48816214318387857,-0.019399880930625942
0.488162143068464,-0.019399881479396336
0.48816211049896824,-0.01939999368372587
0.48816211024945994,-0.019399994302674587
0.4881621099552315,-0.019399994747519307
0.4881620363079939,-0.01940008489815831
0.48816203545083636,-0.01940008579960753
0.48806425834914446,-0.019497862901299404
0.48806360416328665,-0.019498586954976315
0.48806302655260586,-0.0194993734527608
0.48806253143933576,-0.019500214330702797
0.4880621238998653,-0.01950110096729329
0.4880618081126906,-0.019502024271860537
0.4880615873155729,-0.019502974777776558
0.48736214248725823,-0.023399881678387153
0.4873621029708298,-0.02340011881487564
0.48676212125001805,-0.027300000000152057
0.4861621419823093,-0.031199865240259052
0.48616210433846163,-0.031200135292606474
0.48566212525881125,-0.03519996792980976
0.4856621214964521,-0.03519999647187167
0.4856621157989916,-0.035200035431823935
0.4850621396705867,-0.039099880266455694
0.48506210584503434,-0.0391001201590272
0.48456212899085677,-0.04299993962161189
0.48456211427254436,-0.04300006047159639
0.4842621265669255,-0.04559995392029354
0.48426212058810864,-0.04560000169334549
0.4842621144653675,-0.04560004410038064
0.484062121250018,-0.046900000000152056
0.4834621396705867,-0.05079988026645569
0.48346210584503435,-0.0508001201590272
0.48296218372656535,-0.054699512683085184
0.4829621086565883,-0.0547004911442245
0.48286212441645,-0.058599876509619064
0.48286212125002964,-0.0586001235309929
0.48286212125002964,-0.06639996869574881
0.48286212104117343,-0.06640000084355248
0.48286212046930954,-0.06640003044809706
0.48276212438491006,-0.07029987773967732
0.4827621181979111,-0.07029999891129682
0.4827621055893474,-0.07030012215338537
0.48226212494044474,-0.07419997121482616
0.48226212141329344,-0.07419999747185169
0.4822621164530245,-0.07420003118061001
0.48166212125001806,-0.07810000000015206
0.4810621259296085,-0.08199996958281384
0.4810621208269726,-0.0820000013966026
0.48106211606878013,-0.08200002886705064
0.4803622728284078,-0.08589915549198213
0.48036215921942316,-0.08590000338058848
0.48036212125002964,-0.08590085800355526
0.48036212125002964,-0.0864998898344498
0.48036210162074355,-0.08650010796116385
0.47976214794147626,-0.08979985319713396
0.4797620991161673,-0.08980014755915701
0.47916213653284456,-0.09379989811464193
0.47916210814887455,-0.09380010218907367
0.47866212888766335,-0.0976999404265211
0.4786621205868166,-0.0976999993414434
0.478662110542132,-0.09770005965837633
0.4779621212500139,-0.10160000000017666
0.4765621302132185,-0.10939995006232268
0.47656212025565925,-0.10940000236683875
0.47656211078970523,-0.10940004707156961
0.47636217720700397,-0.1102997481937251
0.476362078843459,-0.11030025443950643
0.4758621311515871,-0.11329994059073818
0.4758621120917808,-0.1133000595286942
0.4752621582165328,-0.11719975971780643
0.4752620964458591,-0.11720024184071427
0.47486213375512426,-0.12109987807537867
0.4748621118497714,-0.12110012220339572
0.4745621236155233,-0.12499996924862138
0.47456212101970763,-0.12500000038657696
0.4745621181445958,-0.12500003027803122
0.47416212125002444,-0.12890000000010202
0.4737621344540967,-0.1327998712603972
0.47376210784027467,-0.13279999705281442
0.473762068566033,-0.1328001175260527
0.4724622019018559,-0.1356998200846014
0.4724620480243462,-0.13570018306440113
0.47206218086730023,-0.13669985095701617
0.47206211628598815,-0.1366999980076297
0.4720620425523838,-0.13670013950972568
0.4698621232511323,-0.14059999645285334
0.46856212613850506,-0.142899991351422
0.46856211637913675,-0.14290000865962724
0.46766213400458445,-0.1444999773254979
0.4676621312808073,-0.1444999821071644
0.4653621329237037,-0.14839998020578216
0.4653621096701324,-0.1484000198515227
0.46466214502124065,-0.1495999592496229
0.4630621441572772,-0.15229996134428478
0.4607635137952971,-0.1560976992733154
0.4607630956484621,-0.1560984666478768
0.460762748736619,-0.15609926874678978
0.4607624759125208,-0.15610009897417101
0.4607622794196762,-0.15610095050282888
0.4607621608739008,-0.1561018163304054
0.46076212125002963,-0.15610268933695862
0.46076212125002963,-0.1561998740910399
0.4607621084498419,-0.1561999963053777
0.46076210769986664,-0.15619999862184078
0.46076205956562805,-0.15620010712930296
0.4607620582266595,-0.15620010960612815
0.4584621393559331,-0.16019996851173934
0.4584621206103802,-0.16020000055134379
0.45846210263251236,-0.1602000302537487
0.45686226703821564,-0.16279976309448077
0.45686198936942374,-0.16280024492137732
0.45616219450918677,-0.1640998639475318
0.45616211760925324,-0.16409999640434092
0.45616203047646775,-0.16410012643492589
0.4533621581567832,-0.1679999485944866
0.453362119926179,-0.1680000003945326
0.4533620824131246,-0.16800004854648215
0.4529621871563655,-0.16849991761743102
0.45296205716264565,-0.16850008380691767
0.45036212124982405,-0.17190000000060746
0.44906214634992186,-0.1735999671774026
0.44906211887290326,-0.17360000247739887
0.44906209724812407,-0.1736000293360193
0.44726219657799354,-0.1757999079328455
0.44726204821716714,-0.17580009389973777
0.4451621731453564,-0.1784999332777802
0.4451620705326752,-0.17850006762347262
0.44426255444982854,-0.17969942240060152
0.44426214400665337,-0.1797000145458973
0.4442617789498386,-0.17970063570060693
0.4421623627641717,-0.18359955147398832
0.4421619283681447,-0.1836004714892487
0.44126221071318505,-0.18579978131248345
0.44126204261135726,-0.18580022280974304
0.44066213116907005,-0.18749997189622336
0.44066212363944385,-0.18749999281696061
0.4406621078349369,-0.18750003487942687
0.4391621323783764,-0.1913999710664841
0.43916212606329635,-0.1913999871755987
0.437562166769091,-0.195299889047454
0.43756205491441114,-0.19530009948646923
0.4375620547090706,-0.19530009981174135
0.4373621353168638,-0.1955999789000516
0.4373621297498199,-0.19559998715614013
0.43486221983754936,-0.199199858034261
0.4348621171099551,-0.19919999518915507
0.4348620025352364,-0.19920012719481556
0.43346215077986,-0.20069996836129023
0.43346209200503094,-0.2007000319040239
0.43126216047701077,-0.20309995720731866
0.43126208254092147,-0.20310004326350298
0.42956214601338627,-0.20499997232368938
0.42956211947335693,-0.20500000152992467
0.4295620972745654,-0.20500002523773
0.4276622673614975,-0.2069998461988542
0.4276619820476219,-0.20700016008314293
0.4256621509390814,-0.20929996585796454
0.4256621206914636,-0.20929999999010904
0.42566209055489357,-0.20930003274187398
0.4241623250282159,-0.21089978263699685
0.42416193128817953,-0.21090022953759574
0.42176215293776936,-0.21379996171100799
0.42176212120347784,-0.21379999926124907
0.4217620876471008,-0.21380003733697134
0.42086227768116624,-0.21479982618800975
0.4208619734326484,-0.21480018119585575
0.41776279605970373,-0.21859917281430408
0.41776217075009825,-0.21860003200667869
0.4177616438390693,-0.21860095482215688
0.4176621777667276,-0.21879988696684033
0.41766217608424283,-0.21879989012213824
0.4176620444070228,-0.21880009657558316
0.41766204299789444,-0.21880009844658366
0.41456215705692406,-0.2226999549529658
0.41456211989167685,-0.2227000005798368
0.4145620842218975,-0.22270004231824111
0.41386224871861904,-0.2234998543219878
0.41386199973376453,-0.2235001506805217
0.4113622022492274,-0.22659989956134777
0.41136211810009005,-0.2265999983709506
0.4113620306429285,-0.2266000906075154
0.4099621907770766,-0.22799993047336728
0.4099620531555141,-0.22800007093218932
0.40756219744868005,-0.23049992062680819
0.40756212016344107,-0.23049999753758452
0.4075620374140976,-0.23050007265826444
0.40606224611203734,-0.2317998917867167
0.40606200017039146,-0.23180011243152876
0.40326217709598594,-0.23439994814347667
0.40326211935642226,-0.2344000000826625
0.40326206341262727,-0.23440004732198494
0.40216237278187883,-0.2352997942016882
0.4021618841538045,-0.23530022227814434
0.398962159925979,-0.23829996374173076
0.3989621217767078,-0.23829999872606464
0.398962080053782,-0.23830003531152943
0.3982622431651017,-0.23889989550182675
0.3982620028833227,-0.23890010850325463
0.39466227561059847,-0.24219985850325185
0.3946619731807932,-0.24220014806965065
0.3943623214998584,-0.24249979975058544
0.3943619331043045,-0.24250021166432095
0.3911624927416857,-0.24609958207226715
0.3911618005872718,-0.2461004580899693
0.3904621433791918,-0.24709996838722653
0.39046209861700754,-0.24710003125544988
0.38836223074740495,-0.24999984878966314
0.38836201769094375,-0.25000015533893183
0.38656215797210297,-0.25269994491719283
0.38656212124770317,-0.2526999983970071
0.3865620807438469,-0.25270005400857704
0.3856622817427708,-0.2538997860100119
0.38566197287408427,-0.2539002225642209
0.3830621876016477,-0.25779990047287576
0.3830621864706541,-0.2577999020813803
0.3830620375642143,-0.25780008366536517
0.383062037152054,-0.25780008409838984
0.3826622737342886,-0.2581998475161552
0.38266197573867766,-0.2582001591534295
0.3794621583169503,-0.2616999594584438
0.3794621193897141,-0.2617000010723937
0.3794620838629723,-0.26170003738747155
0.3787621832235513,-0.2623999380268926
0.37876211944053323,-0.2623999995308638
0.37876205571892746,-0.26240005667600513
0.3750623850007333,-0.26559977189174055
0.3750618746748607,-0.2656002465755832
0.37486219206050814,-0.2657999291899357
0.37486211986353646,-0.26579999844679414
0.3748620447784525,-0.2658000647071829
0.3709621445901196,-0.2690999802511569
0.3709621250737785,-0.26909999655361494
0.37096209335835106,-0.2691000223138235
0.3704622396243795,-0.2694999053010009
0.37046200591211,-0.2695000983769224
0.36706214225785744,-0.27239998208202004
0.3670621000375087,-0.27240001767756916
0.36586238712265357,-0.27339977843994845
0.3658618719547749,-0.2734002400625225
0.363162194564868,-0.2759999294009514
0.36316211934137793,-0.2759999988367313
0.36316204276637093,-0.2760000637684487
0.3615626634221808,-0.27729955948560314
0.3615616482761485,-0.2773005141024347
0.359262182445374,-0.2797999334837114
0.35926212184781325,-0.27979999692032226
0.35926205326681176,-0.279800063451438
0.35776231459836527,-0.28119981954198797
0.3577619380897312,-0.2812001907923798
0.3553621901190778,-0.2836999282618105
0.3553621202956957,-0.2836999980527669
0.35536204618680595,-0.28370006623270755
0.3536621525301337,-0.2851999724003595
0.3536621171980955,-0.2852000030357657
0.35366209298308693,-0.2852000233514237
0.35251247424907667,-0.2861497083925626
0.3525117974875311,-0.2861503237629128
0.35136221857828986,-0.287299902672154
0.35136202674058903,-0.2873001000692171
0.34966220494813394,-0.2890999113788755
0.34966211982685586,-0.2890999970581592
0.349662028232603,-0.28910008033368984
0.3474621335975743,-0.29099998933666915
0.34746210893798907,-0.2910000107065779
0.34516218663135145,-0.29299994314713235
0.3451621208588034,-0.2929999982955017
0.3451620513204739,-0.29300005244766686
0.3435621735748211,-0.2941999607569065
0.34356206946193213,-0.29420003995130967
0.3400621471431876,-0.29689998002576967
0.3400620950873368,-0.29690001962251966
0.3396621428011787,-0.2971999838371383
0.3396621368685144,-0.29719998823502664
0.33576232510701715,-0.29999985364165027
0.335761925285344,-0.3000001567722292
0.33476216609947024,-0.3007999641209282
0.3347621214411219,-0.30079999898281673
0.33476207410702374,-0.30080003413854933
0.33186221664153764,-0.30289993092390133
0.33186221545983197,-0.30289993173634877
0.33186201473011095,-0.30290004916367924
0.3280019597635242,-0.3046816129944116
0.3280011333521581,-0.3046820440591627
0.3280003524494541,-0.3046825529437592
0.3279996243603968,-0.3046831348878204
0.32799895589592365,-0.304683784447528
0.3279983533092114,-0.3046844955465505
0.3279978222371808,-0.3046852615328846
0.3279973676477658,-0.3046860752410814
0.32799699379344077,-0.3046869290592759
0.32799670417144045,-0.30468781500039277
0.32799650149104503,-0.3046887247768615
0.3279963876482362,-0.30468964987814273
0.32799636370796087,-0.3046905816503407
0.32799642989416933,-0.30469151137715617
0.3279965855877201,-0.3046924303614237
0.32799682933217184,-0.3046933300064692
0.3279971588474076,-0.30469420189652824
0.32799757105096433,-0.3046950378754715
0.3279980620868678,-0.30469583012310136
0.32799862736170377,-0.3046965712283068
0.32799926158758674,-0.3046972542583904
0.3279999588316261,-0.30469787282392063
0.3280007125714254,-0.30469842113850243
0.32800151575609654,-0.3046988940729056
0.3280023608722173,-0.304699287203047
0.3280032400141161,-0.30469959685137554
0.3280041449578261,-0.3046998201212738
0.32800506723801615,-0.30469995492415486
0.3280059982271804,-0.30469999999900005
0.32926199870651046,-0.30469999999900005
0.3292620966711959,-0.3047000098159906
0.32926203412511384,-0.30470008033955887
0.32926203236319423,-0.3047000820498244
0.3279621612682793,-0.3058999630605151
0.32796211968888983,-0.3059000005800593
0.3279620808126055,-0.30590003411954125
0.32476324653751026,-0.3085990505391529
0.3247625350840911,-0.3085997151760232
0.3247618943225797,-0.3086004482059152
0.3247613307929942,-0.3086012421470612
0.32406213317109,-0.3096999812671963
0.32226216826496595,-0.3124999268659483
0.3222620755617928,-0.31250007397171503
0.32016215385051605,-0.3158999472185441
0.3201620893314915,-0.3159000531978406
0.3198621383708069,-0.31639997146564824
0.3198621235579519,-0.3163999957716695
0.319862100695308,-0.31640003206565886
0.31736220737283055,-0.3202998656487236
0.31736211665709924,-0.3202999973534444
0.317362018554065,-0.3203001213683246
0.31626219235149855,-0.3215999159713576
0.316262052085977,-0.3216000856320376
0.3141621838479651,-0.32419992249814755
0.3141620467758109,-0.32420006619975456
0.31236213969042126,-0.3257999836089898
0.3123621384255814,-0.32579998462189197
0.30976219765374796,-0.32809993241254587
0.30976204629318854,-0.32810006919136814
0.3084621435636276,-0.32929997940327044
0.30846209867794,-0.329300020315326
0.3054621433573545,-0.331999980103853
0.3045621276459344,-0.3327999943151987
0.3010627402541145,-0.33589945173968916
0.3010621469083902,-0.3359000244043918
0.3010616046920803,-0.33590064569778744
0.3006621794835211,-0.33639992720848655
0.30066217753746466,-0.3363999295468516
0.3006620538302069,-0.33640006194653405
0.300662053627438,-0.33640006214011803
0.296962975525815,-0.339799214990258
0.2969621741196203,-0.3398000452432572
0.2969614776950419,-0.3398009653327845
0.2967622151127152,-0.3400998592062745
0.29676211634935423,-0.3400999966401886
0.29676200884445725,-0.3401001260308715
0.2934622283285265,-0.34379987994267264
0.2934621180202498,-0.3437999956069529
0.2934619985213581,-0.34380010519646415
0.29276257678692513,-0.3443996095402639
0.2927617176609038,-0.3444004439484251
0.2923778425869309,-0.3448227065297953
0.2923772093306093,-0.3448234802107398
0.29026216019442375,-0.34769994703595214
0.2902621210192821,-0.34769999881874614
0.2902620789545994,-0.34770005135909554
0.28886230548705116,-0.34939977628397556
0.2888619507890874,-0.3494002343841209
0.2872622175330444,-0.35159986761118
0.28726211616612807,-0.35159999747775145
0.28726200890358644,-0.351600117231473
0.2849622880954931,-0.3539998259007877
0.284961963320135,-0.3540001822271745
0.28366219128558484,-0.35549991919011703
0.2836620381476405,-0.3555000671195342
0.2836620380912787,-0.3555000671671612
0.2810621500526771,-0.357599976736801
0.28106209209252997,-0.35760002281939995
0.2787621905802826,-0.3593999457420284
0.27876205292187217,-0.35940005551710397
0.2771621212496603,-0.3607000000007761
0.273962219645936,-0.36329992005380213
0.273962024990598,-0.3633000825085443
0.2732621697494602,-0.3638999584295195
0.2732621205384394,-0.36389999949137836
0.27326207080145815,-0.3639000388070859
0.2693621445367149,-0.3668999820876576
0.26936209774585074,-0.3669000176286342
0.26896230793659365,-0.3671998599855771
0.26896194155843106,-0.3672001488877947
0.2654621317013394,-0.37009999134081345
0.2654621108224425,-0.3701000086901244
0.26426245707312157,-0.3710997201478918
0.26426181214213085,-0.371100309108313
0.26156215471519273,-0.37379996653525116
0.26156212211636903,-0.3737999984999171
0.26156208525009406,-0.3738000332311477
0.26026219338714296,-0.3749999334123333
0.26026205048379447,-0.3750000680448827
0.25766216127445324,-0.3774999615154031
0.25766212234402897,-0.37749999809455764
0.25766207788557555,-0.37750003794435116
0.2560622821006117,-0.3788998592561945
0.25606196679687854,-0.37890014773822406
0.2537621503646598,-0.38109997215165065
0.2537621207302994,-0.38110000002682376
0.25376209152159096,-0.38110002659957654
0.25186213171889416,-0.38279999063356834
0.25186211080783627,-0.3828000093984194
0.24986216941381786,-0.384599956653036
0.24986211997912605,-0.384599999955329
0.24986207156971177,-0.38460004012688837
0.2472622068810685,-0.3866999308369463
0.24726203722038848,-0.38670007110246785
0.24596218300251876,-0.38779994774835763
0.24596212055599162,-0.38779999881384514
0.24596205597177456,-0.38780004810027224
0.24216398748008666,-0.39059862488362124
0.24216328145906854,-0.3905991984347239
0.2421626326599178,-0.39059983599743253
0.24216204686300927,-0.3906005318914815
0.2421615292874092,-0.3906012799169113
0.24216108454437668,-0.39060207340930597
0.24206222813575684,-0.39079978622654565
0.2420621674418204,-0.39079989391263126
0.24206211214513693,-0.3907999946379104
0.24206203334160525,-0.39080007145750983
0.2420620295879171,-0.3908000752104115
0.23816218318016935,-0.39399994918599945
0.23816212114691762,-0.39399999838252553
0.2381620553272546,-0.3940000470882111
0.2374627702692581,-0.39449953641535146
0.23746214254685696,-0.3945000251412424
0.23746155727368068,-0.3945005639767632
0.2342621780333379,-0.397699943217106
0.23426212017345427,-0.39769999917991217
0.2342620609841537,-0.3977000527330952
0.23346263361310218,-0.39839955168276525
0.23346167700405993,-0.3984005158989167
0.23036220639557947,-0.4019999011216682
0.23036220591925513,-0.40199990164544286
0.23036201772407666,-0.40200007759347894
0.23036201653599733,-0.4020000785360243
0.22996212124962967,-0.4023000000008
0.22636212124962965,-0.40500000000080005
0.2247622004494961,-0.4061999406009002
0.2247620432867785,-0.4062000610152055
0.2224622180988973,-0.40799992420572123
0.22246212098523882,-0.4079999962886288
0.22246201550333075,-0.40800006646990616
0.2189622206466802,-0.410199937522658
0.21896211997311119,-0.41019999743226276
0.21896201611022106,-0.4102000525705224
0.21856258021419195,-0.4103997705185369
0.21856168924926422,-0.41040027692411435
0.2146622288180049,-0.4128999310467165
0.21466212025830783,-0.4128999966419048
0.21466200625270512,-0.4129000574992803
0.21226215392712025,-0.4140999836620728
0.212262113973529,-0.4141000032616242
0.2122620953647224,-0.4141000120804469
0.21076228380550383,-0.4147999241414156
0.21076196162920036,-0.4148000818574466
0.20686214312420495,-0.4167999887830853
0.20686209926143423,-0.41680001099491576
0.20446224060867466,-0.41799994032129556
0.20446224021597054,-0.4179999405042359
0.20446211581752333,-0.41799998634065216
0.2044619902947564,-0.41800001743208237
0.20446198925017772,-0.41800001760085576
0.20296221724413216,-0.4181999872016618
0.20296202553081802,-0.41820001472689045
0.19906235786064894,-0.4187999635992242
0.19906188673702055,-0.4188000481060484
0.1951627941935789,-0.41959986196111326
0.19516147468966144,-0.4196002320992972
0.1912621601581953,-0.42099998603366967
0.19126211961502323,-0.42100000019616823
0.191262083425626,-0.42100001215857297
0.18846227127642698,-0.42189995177795836
0.18846212078052643,-0.4218999947763005
0.18846196540210147,-0.42190002833682155
0.18736218401379462,-0.4220999885892409
0.18736211966468438,-0.42209999941105364
0.18736205943720236,-0.4221000079256014
0.18346212124915684,-0.42260000000099185
0.17956212124915685,-0.42310000000099185
0.17566224140805667,-0.4235999845960047
0.17566200151548517,-0.42360001842155703
0.17176215644006587,-0.42419999458700625
0.1717621182035227,-0.4242000001806507
0.17176208893710354,-0.4242000040399986
0.1677621363320631,-0.4246999981156286
0.16776210617228718,-0.4247000019339239
0.16386212124915683,-0.4252000000009919
0.15996215389479398,-0.4256999958156538
0.15996212246486496,-0.425699999627109
0.15996208725553057,-0.4257000034003549
0.15896215692450494,-0.42579999643345745
0.15896212374384466,-0.4257999995023472
0.15896208295878023,-0.42580000264170925
0.15606215929928324,-0.42599999737684696
0.1560620832208804,-0.4260000029262452
0.15216212124910636,-0.42630000000099705
0.14826214888654315,-0.4265999978750403
0.14826212730510543,-0.42659999941032034
0.1482620874927712,-0.4266000017320915
0.14436212124908088,-0.4268000000009987
0.1404621557465873,-0.42699999823189577
0.1404621138424442,-0.4270000000797408
0.14046209411954294,-0.42700000069662813
0.1365621212490553,-0.4271000000009996
0.13266212124905533,-0.42720000000099967
0.1287621212490553,-0.42730000000099966
0.12096215169712436,-0.4274999992202799
0.1209621220925908,-0.42749999979214365
0.12096208994477632,-0.42750000000099997
0.11706224478002257,-0.42750000000099997
0.11706199775864873,-0.4275000031674203
0.11316215169712436,-0.4275999992202799
0.1131621220925908,-0.42759999979214364
0.11316208994477632,-0.42760000000099996
0.10536224169272687,-0.42760000000099996
0.10536200084298065,-0.42760000301115153
0.10136215470396047,-0.4276999991646271
0.10136211453552428,-0.4276999998897316
0.10136209449547504,-0.427700000001
0.08186215255328086,-0.427700000001
0.08186212040547719,-0.4276999997921438
0.08186209080093261,-0.4276999992202799
0.0779622447394106,-0.4276000031674203
0.07796199771803676,-0.42760000000099996
0.06626215255328086,-0.42760000000099996
0.06626212040547719,-0.42759999979214375
0.06626209080093261,-0.42759999922027986
0.0623622447394106,-0.4275000031674203
0.062361997718036764,-0.42750000000099997
0.046762148002575554,-0.42750000000099997
0.046762127962548417,-0.42749999988973175
0.04676208779409307,-0.4274999991646269
0.04276224165507867,-0.42740000301115155
0.04276200080533246,-0.427400000001
-0.05093775521997743,-0.427400000001
-0.05093800224135127,-0.42740000316742033
-0.054837848302875594,-0.4274999992202799
-0.05483787790740922,-0.42749999979214365
-0.05483791005522367,-0.42750000000099997
-0.058737755219977435,-0.42750000000099997
-0.05873800224135127,-0.4275000031674203
-0.06263784830287564,-0.4275999992202799
-0.0626378779074092,-0.42759999979214364
-0.06263791005522368,-0.42760000000099996
-0.07823775830727313,-0.42760000000099996
-0.07823799915701934,-0.42760000301115153
-0.08223784529603953,-0.4276999991646271
-0.08223788546447572,-0.4276999998897316
-0.08223790550452496,-0.427700000001
-0.09783784744671914,-0.427700000001
-0.09783787959452281,-0.4276999997921438
-0.09783790919906739,-0.4276999992202799
-0.1017377552605894,-0.4276000031674203
-0.10173800228196324,-0.42760000000099996
-0.10563784744671914,-0.42760000000099996
-0.10563787959452281,-0.42759999979214375
-0.10563790919906739,-0.42759999922027986
-0.1095377552605894,-0.4275000031674203
-0.10953800228196324,-0.42750000000099997
-0.11343784744671914,-0.42750000000099997
-0.11343787959452281,-0.42749999979214376
-0.11343790919906739,-0.42749999922027987
-0.11733775526058939,-0.42740000316742033
-0.11733800228196323,-0.427400000001
-0.12123784744671914,-0.427400000001
-0.12123787959452281,-0.42739999979214377
-0.12123790919906739,-0.4273999992202799
-0.12513787875099597,-0.42730000000099966
-0.1290378516214921,-0.42720000069662795
-0.1290378713443719,-0.4272000000797413
-0.1290379132485331,-0.4271999982318956
-0.13293775554409912,-0.4270000063193024
-0.13293800207929005,-0.4269999968387357
-0.13683787875099598,-0.42690000000099965
-0.14073785162149208,-0.42680000069662793
-0.14073787134437188,-0.4268000000797413
-0.14073791324853308,-0.42679999823189557
-0.144637849379856,-0.4266000015072123
-0.14463788064298705,-0.4265999997125965
-0.14463790617736036,-0.42659999794402353
-0.1486377652386606,-0.426300008514426
-0.14863799243282705,-0.4262999941711625
-0.15253781984955683,-0.4261000030215866
-0.15253787996675536,-0.4260999992003873
-0.1525379361708091,-0.42609999425902106
-0.15553785240817805,-0.4258000026352842
-0.15553790506343573,-0.4257999970773989
-0.1564378382811294,-0.42570000449765516
-0.15643791925756936,-0.42569999584648227
-0.16033784979114776,-0.42530000297124343
-0.16033787600958677,-0.42530000012200225
-0.16033791034176662,-0.4252999959509061
-0.16423763620435594,-0.42480003109672804
-0.16423812256270934,-0.42479998124625384
-0.16813784799959186,-0.4245000023664936
-0.16813787913754724,-0.4244999997706779
-0.16813790902900155,-0.4244999968955661
-0.17203784979114778,-0.4241000029712434
-0.17203787600958678,-0.4241000001220022
-0.17203791034176663,-0.4240999959509061
-0.1798378787510975,-0.42310000000099185
-0.18373779629534054,-0.4226000105722427
-0.18373787642555697,-0.42259999889075794
-0.1837379623422504,-0.42259998328276377
-0.18723782251198456,-0.421900011248817
-0.1872378786649171,-0.4218999993214434
-0.18723793432875582,-0.4218999861065844
-0.18763744683866845,-0.4218001079791063
-0.18763831877940226,-0.42179993230432994
-0.19153775901742584,-0.4212000184215571
-0.19153799890999734,-0.4211999845960047
-0.1954378787510975,-0.4207000000009919
-0.19933781907690862,-0.42020000765152893
-0.19933787829284996,-0.4201999993069991
-0.19933793830953678,-0.4201999893110169
-0.20323785811794226,-0.41950000370437995
-0.2032378994002583,-0.4194999963873898
-0.20723777438565777,-0.4188000182649449
-0.207237879652844,-0.41879999744812874
-0.20723797974311836,-0.4187999730697955
-0.2102378079361603,-0.4180000188849843
-0.21023787771471142,-0.4179999991358655
-0.21023794898648002,-0.4179999765892175
-0.21113755521148264,-0.41770010784755
-0.21113820910521322,-0.41769991529481626
-0.21503782366399665,-0.4167000141258974
-0.21503787789984563,-0.41669999953498355
-0.2150379337681975,-0.4166999830726687
-0.21893781593094191,-0.4155000193302858
-0.2189378786243117,-0.4154999990998959
-0.21893794026792396,-0.4154999773369249
-0.222737756149341,-0.4141000451700871
-0.2227377571005692,-0.41410004479003903
-0.22273787081937818,-0.414099988281629
-0.2227379711981287,-0.41409990755425585
-0.2228362700927056,-0.41400160865967894
-0.2228369303591246,-0.4140010069466008
-0.22283764350547636,-0.41400046895714593
-0.22283840340397632,-0.41399999931404496
-0.22283920352511727,-0.41399960205275527
-0.2228400369937748,-0.4139992805867859
-0.2267378524809297,-0.4127000087577343
-0.22673787890622218,-0.4126999997802413
-0.22673790460855173,-0.41269999071885377
-0.23063779977931684,-0.4113000283498612
-0.2306378777412545,-0.41129999882124935
-0.230637956010662,-0.41129996600682817
-0.23313783634421645,-0.4102000186600642
-0.23313792133596173,-0.41019998175037736
-0.23453751031483905,-0.40960015790228715
-0.23453825902813835,-0.40959987324199815
-0.2384378524809297,-0.4083000087577343
-0.23843787890622217,-0.4082999997802413
-0.23843790460855172,-0.40829999071885376
-0.24233780192187918,-0.40690002758073623
-0.24233787823758907,-0.40689999871686033
-0.24233795353962212,-0.4068999672810563
-0.24393753568839147,-0.40620015009096977
-0.24393823242623236,-0.40619987698357635
-0.24623783364828974,-0.4054000156889477
-0.25013787875234406,-0.40400000000056935
-0.2540377674133165,-0.4026000399684254
-0.25403798025166513,-0.4025999391007493
-0.25453765756202806,-0.4023001327145315
-0.25453810672366145,-0.4022998793097068
-0.2579378332320981,-0.40050002409935803
-0.25793788182946964,-0.40049999770248623
-0.2579379199515304,-0.40049997596749765
-0.2615370169474724,-0.3984005027198648
-0.26153789998539656,-0.39840004692921815
-0.26153882526556427,-0.39839968449618945
-0.26183778318530726,-0.3983000318562751
-0.26183778723898044,-0.39830003041021733
-0.2618378715619893,-0.398299994315708
-0.2618379639705071,-0.3982999453732796
-0.2657378530542135,-0.39580001647346785
-0.26773767032287116,-0.39450013547945717
-0.2677380938884116,-0.39449987544790005
-0.2696378438273488,-0.3934000202200943
-0.26963787794680827,-0.39340000008333015
-0.2696379135930868,-0.3933999782248565
-0.2736377927272021,-0.3909000537660344
-0.27363787614703966,-0.39089999915352386
-0.2736379612422871,-0.39089993813276247
-0.27403739876918465,-0.3906003599875893
-0.27403839967823573,-0.39059970232842867
-0.27753779701903036,-0.3886000467051175
-0.27753788003127794,-0.38859999709375165
-0.2775379544741226,-0.38859994861764086
-0.28033778939365633,-0.3867000606365287
-0.2803378775216622,-0.3866999979059746
-0.28033796212349277,-0.38669993178741
-0.2814378167403047,-0.3858000507372911
-0.28143787619825344,-0.38580000041648776
-0.28143793880524837,-0.38579994370048504
-0.28463741087637434,-0.3828004386338045
-0.28463840062456053,-0.38279962723437877
-0.2853378039706408,-0.38230005341575
-0.28533780664700403,-0.3823000514259038
-0.2853379431088572,-0.38229993745667473
-0.28533794382197947,-0.38229993678955665
-0.2888374378154011,-0.3789004283388042
-0.2888383705390403,-0.37889963116019754
-0.2892378073969622,-0.37860005351675613
-0.2892378787192751,-0.3785999979329579
-0.2892379450213843,-0.3785999422271196
-0.29313781607764205,-0.37520005463961287
-0.29313787890820664,-0.3751999979267524
-0.2931379364634499,-0.37519994228893466
-0.29333763217680137,-0.3750002465755832
-0.293338142502674,-0.37499977189174055
-0.29703784914914183,-0.3718000256029035
-0.29783784799491575,-0.371100026912865
-0.29783787974249887,-0.37109999865472454
-0.29783790740140526,-0.37109997319934956
-0.3009378285651112,-0.36820004694943115
-0.3009379296026455,-0.36819995377255593
-0.30203782078598873,-0.3672000526967893
-0.30203787769726353,-0.36719999924387475
-0.3020379333245738,-0.36719994347877905
-0.3048376607069483,-0.36430022583274835
-0.3048381110311085,-0.36429978883758957
-0.30593782078598875,-0.3633000526967893
-0.30593787769726355,-0.36329999924387474
-0.3059379333245738,-0.36329994347877903
-0.30873766070694825,-0.36040022583274833
-0.3087381110311085,-0.36039978883758955
-0.3098378599209544,-0.3594000171195478
-0.3098378974004661,-0.35939998268397577
-0.3126378787516508,-0.3568000000007328
-0.31403780816761834,-0.35550006554304864
-0.3140378089010789,-0.35550006483415486
-0.31403793774978267,-0.3554999244831445
-0.31653751581036893,-0.3523004645655941
-0.31653829561320823,-0.3522995831391763
-0.317237809374084,-0.3516000693783005
-0.3172379355736553,-0.35159992081917507
-0.31723793620085083,-0.3515999199822383
-0.3200378059855002,-0.3477001013536195
-0.3200378760935213,-0.3476999981652409
-0.32003794060126484,-0.34769989176400024
-0.320437581079399,-0.34700052092726535
-0.32043823873855964,-0.34699952001821427
-0.32283783077104133,-0.3438000639749053
-0.32283787877161085,-0.34379999771108527
-0.3228379214046596,-0.34379993459950703
-0.32433778197887553,-0.34150014838570936
-0.32433798091289895,-0.34149985527233523
-0.32553755005423274,-0.33980046565544564
-0.32553826004784364,-0.33979957633830227
-0.3282378588548225,-0.33680002210832577
-0.3290375872302083,-0.3359003279623626
-0.32903819887217695,-0.3358996998877396
-0.3322377985551672,-0.33290007518493614
-0.3322378773815739,-0.3328999978319934
-0.3322379513865191,-0.3328999182865127
-0.3330375837835262,-0.33200033183987987
-0.33303820298188036,-0.3319996966885826
-0.336137803229938,-0.329100070650077
-0.3361378770665577,-0.3290999985443488
-0.33613794802727365,-0.3290999230278245
-0.337037597969834,-0.3281003119805352
-0.3370381855945427,-0.32809971361403373
-0.3400378461232149,-0.3253000304539396
-0.3400378829710451,-0.32529999541842375
-0.3400379059139424,-0.32529997283844214
-0.3411378146948395,-0.32420006405754503
-0.341137815125015,-0.3242000636108831
-0.3411379317088193,-0.3241999280691644
-0.341137932874413,-0.32419992654844215
-0.3439374481289051,-0.32040058441734576
-0.3439378994533237,-0.3204000178019149
-0.3439383920639594,-0.32039948668842516
-0.34403780684718793,-0.3203000719051966
-0.34403787175476513,-0.32029999504712237
-0.34403793055515197,-0.32029991216009535
-0.3463377684434064,-0.31640018704522904
-0.3463379973732956,-0.3163998181142651
-0.34783781456155727,-0.3141000984255973
-0.34783794532285545,-0.31409990316993225
-0.3489378559951923,-0.3125000331010787
-0.34893787995347175,-0.312499997622744
-0.34893789900156813,-0.31249996841092037
-0.3514373165651632,-0.3086008770117121
-0.35143792248540917,-0.3086000352016838
-0.3514386153663751,-0.3085992633860094
-0.35173783207997134,-0.30830004667241323
-0.351737926058274,-0.30829995397266735
-0.355437855098645,-0.3047000230144685
-0.35543790208725623,-0.3046999766651283
-0.355637490621287,-0.30450038813109753
-0.3556383084426991,-0.3044996584514417
-0.3595377727314105,-0.3014000842732352
-0.3595379870980487,-0.3013999187409413
-0.3603378446739449,-0.30080002555901914
-0.3603378789025713,-0.30079999941158475
-0.36033791153529954,-0.30079997356230953
-0.3634378595064789,-0.2983000155210359
-0.3634378978364422,-0.2982999842838481
-0.3651378583526745,-0.29690001679989203
-0.36513787588809676,-0.29690000219683216
-0.3651379014795878,-0.2968999803720608
-0.36733786640380234,-0.2950000106647846
-0.36963776156156436,-0.29300010190515274
-0.36963787611055565,-0.2929999956250906
-0.3696379811298534,-0.2929998848252617
-0.3712377687130288,-0.29120012379418936
-0.37123799297939164,-0.29119988006160763
-0.37323777089736004,-0.2891001132477408
-0.3732378746613337,-0.28909999696305255
-0.37323797119601404,-0.28909987349795085
-0.37513780876439423,-0.28650009577279906
-0.37513795107525644,-0.28649990598006825
-0.37613785739305766,-0.28520002776692666
-0.37613787955569505,-0.2851999985179328
-0.3761378983340995,-0.2851999729904911
-0.3790377534432003,-0.28120017284000715
-0.3790380115913372,-0.2811998328798551
-0.38213786935277255,-0.27730001182514624
-0.38213788818776206,-0.27729998820561114
-0.3829377682141701,-0.27630013817260124
-0.3829379942870867,-0.2762998659796366
-0.3854378555614542,-0.27340002690137016
-0.3854379021396473,-0.27339997327160204
-0.3868378116564033,-0.27180007668102374
-0.3868379474533052,-0.2717999247560687
-0.38893785494526656,-0.26950002607439677
-0.3889378752719777,-0.26950000348154934
-0.38893790492657304,-0.26949996946333354
-0.39073782225471904,-0.2674000659138298
-0.39073793642699184,-0.267399935115981
-0.39233786235996015,-0.2656000184413916
-0.3923378633728623,-0.26560001717655174
-0.3946378111635162,-0.2630000764047183
-0.3946379479423385,-0.26299992504415887
-0.39583781437409665,-0.2617000697430874
-0.3958378148024588,-0.26170006926028644
-0.39583793081331853,-0.26169992185876817
-0.39583793160649444,-0.26169992071851655
-0.3984377956066366,-0.2578001247183033
-0.39843787480131815,-0.2577999975257013
-0.3984379457151042,-0.25779986607396826
-0.39863786636789994,-0.257400024768377
-0.39863789085034534,-0.2573999750918109
-0.40033784511271187,-0.25390006925752684
-0.4003378787252018,-0.25389999714574846
-0.40033790699055216,-0.2538999311686539
-0.40193767731558777,-0.2500004910013795
-0.40193813288592684,-0.24999953408800138
-0.40253784111016183,-0.24890006901023728
-0.40253787825276344,-0.2488999981912461
-0.40253791126888033,-0.24889992996379928
-0.4038377184980716,-0.2461003451624643
-0.40383806572400016,-0.24609966854984613
-0.4060377025417159,-0.24220031237298642
-0.406038077692523,-0.24219970158947385
-0.4064378501236345,-0.24160004294280654
-0.40643787789646707,-0.2416000003009645
-0.4064379058707884,-0.24159995525422964
-0.40843786629142137,-0.23830002056018515
-0.4084378913146546,-0.2382999795032709
-0.41033785672922174,-0.235200035932135
-0.4103379010878355,-0.23519996426290246
-0.4108378502674449,-0.2344000455755275
-0.4108378777613224,-0.23440000047374546
-0.4108379056060221,-0.23439995239535255
-0.4130378591475596,-0.23050003475353617
-0.4130378789330705,-0.23049999899037887
-0.4130378967581119,-0.23049996548847376
-0.41423785953920683,-0.2282000368247086
-0.4142378973268539,-0.22819996285046898
-0.4150378143840747,-0.22660012873602733
-0.4150378752766822,-0.22659999727623936
-0.4150379269962552,-0.2265998656053804
-0.4164378420771555,-0.2227001021657296
-0.4164379177185907,-0.22269989868697282
-0.41793771174772315,-0.21880043421122836
-0.41793808680449046,-0.21879958389519583
-0.41813781564221064,-0.2184001262197556
-0.4181378749823881,-0.218399998307308
-0.4181379266577271,-0.21839986733807956
-0.41943777311400615,-0.21480029253607594
-0.4194380030329256,-0.21479971488507585
-0.42113781846323334,-0.21090013830966384
-0.4211379433406918,-0.2108998636462571
-0.42203785861912296,-0.20900004250290255
-0.42203789805119,-0.20899995711305983
-0.42293785986050714,-0.20700004198124397
-0.42293789804346404,-0.2069999582019832
-0.42473786443198736,-0.20310003102684943
-0.4247378926302896,-0.20309996877399397
-0.4259377898442199,-0.20040020004265066
-0.4259379766512743,-0.20039980420162817
-0.42653781438407473,-0.19920012873602733
-0.4265378752766822,-0.19919999727623935
-0.4265379269962552,-0.1991998656053804
-0.4279378394890375,-0.19530010937548692
-0.4279378401557987,-0.1953001073670436
-0.4279378960353831,-0.1952998872985248
-0.4279378964336515,-0.1952998850691491
-0.4285378604727704,-0.1914001188148756
-0.42853789998919883,-0.19139988167838712
-0.4292378735317504,-0.18750002908417154
-0.4292378784015941,-0.1875000009614724
-0.4292378833980073,-0.18749996980083639
-0.4298378066315241,-0.18360046878297698
-0.4298379965558973,-0.18359954056481112
-0.43083773956211335,-0.1797005428405685
-0.43083807992418344,-0.1796994769524317
-0.43233785868261004,-0.17580005218052255
-0.4323378789684415,-0.17579999755404338
-0.43233789567979464,-0.1757999492166894
-0.433637662173665,-0.1719006497350782
-0.43363818503976864,-0.17189938742463948
-0.4337378363088793,-0.17170008488641814
-0.43373787734996627,-0.17169999859634222
-0.4337379141444326,-0.1716999126987881
-0.4352378498108011,-0.16800007138841244
-0.4352378780642665,-0.1679999983650679
-0.4352379027014289,-0.1679999281517865
-0.43653784252479844,-0.16410010868167796
-0.43653787623163176,-0.164099998930551
-0.43653790443381246,-0.16409988871213127
-0.43698782661431695,-0.1621502259299452
-0.4369879416947424,-0.16214977683940096
-0.4375378427570143,-0.16020012761861885
-0.4375378753706175,-0.16019999849008418
-0.4375379004298182,-0.16019986993299526
-0.4376377828611984,-0.159600575344714
-0.4376380433341037,-0.15959944042089033
-0.43863787117774744,-0.15620002575250166
-0.4386378860387309,-0.15619997416525988
-0.43973787875193276,-0.15230000000027144
-0.4408378671309592,-0.14840004120190511
-0.44083789073848667,-0.14839995890351543
-0.44153782753569926,-0.1460001755987866
-0.44153793659475593,-0.1459998264718055
-0.44203784386159983,-0.14450010467127378
-0.442037916029501,-0.14449989615562436
-0.44343784207715553,-0.1406001021657296
-0.4434379177185907,-0.1405998986869728
-0.4449378432094094,-0.13670009241084422
-0.444937877697513,-0.13669999693157475
-0.444937905964308,-0.13669990747819596
-0.44543779344928336,-0.1350002900292798
-0.44543798206539986,-0.13499971588824514
-0.4462378184060485,-0.1328001659514613
-0.4462378726125747,-0.1327999979607896
-0.4462379141764053,-0.13279982730598097
-0.4470378550507118,-0.12890011554373668
-0.44703790527398496,-0.12889988507138367
-0.4479378723473396,-0.1250000277535137
-0.4479378781478226,-0.12500000192212748
-0.44793788487858216,-0.124999970132869
-0.4487378705345246,-0.12110004006014949
-0.44873788628826283,-0.1210999598065328
-0.4493377961518756,-0.1179004405339314
-0.4493380018848577,-0.11789956903503414
-0.44953783726543345,-0.11720014520301916
-0.4495378739510538,-0.11719999968768897
-0.4495379018243333,-0.11719985002971742
-0.4501378604727705,-0.11330011881487562
-0.4501378999891989,-0.11329988167838713
-0.4508378735707213,-0.10940002886704774
-0.45083787832891176,-0.10940000139661143
-0.45083788343154957,-0.10939996958281135
-0.4514378739549662,-0.10550003118060348
-0.45143787891523224,-0.10549999747186498
-0.4514378824423864,-0.1054999712148185
-0.4519378709228378,-0.10160006106729753
-0.45193787807156327,-0.10159999903318294
-0.45193788340547997,-0.10159993950441353
-0.4522378766194636,-0.09770002772262557
-0.4522378781725274,-0.0977000058857349
-0.4522378804786903,-0.09769996632898689
-0.4524378784363972,-0.09380000615370195
-0.4526378784442654,-0.08980000615412452
-0.45263787906754127,-0.08979999384639317
-0.4528378769803981,-0.08590003454568375
-0.45283787883419135,-0.0858999924970947
-0.4528378794463631,-0.08589997291869324
-0.45293787875197,-0.08200000000002564
-0.45323787716882474,-0.07030006174268862
-0.4532378779602675,-0.07030000000001083
-0.4532378771688245,-0.07029993825730256
-0.45293787875197,-0.05859999999997437
-0.45283788191839064,-0.054700123490380934
-0.4528378787519703,-0.0546998764690071
-0.4528378787519703,-0.0508001235309929
-0.45283788191839064,-0.05079987650961906
-0.4529378779712503,-0.04690003044809474
-0.452937878543114,-0.046900000843561114
-0.45293787875197034,-0.04689996869574666
-0.45293787875197034,-0.0430001235309929
-0.4529378819183907,-0.04299987650961906
-0.45303787558970604,-0.039100123328319754
-0.45303788507027276,-0.039099876793128825
-0.4532378755051273,-0.035200063313464716
-0.45323787804558197,-0.03519999663286315
-0.4532378787519703,-0.035199939951762904
-0.4532378787519703,-0.03450029176266086
-0.45323789640216827,-0.03449970877176377
-0.45343787401801533,-0.03120007811028798
-0.4534378847537406,-0.03119992197702532
-0.4537378766260106,-0.02730002763751453
-0.4537378781612907,-0.027300006056075424
-0.45373788048306185,-0.02729996624374144
-0.4539378724502108,-0.02340012288433765
-0.45393788818914693,-0.023399877316742663
-0.45423787875196736,-0.019500000000076696
-0.4545378787519674,-0.015600000000076697
-0.45483787875196735,-0.011700000000076698
-0.45513787662519173,-0.007800027648159756
-0.45513787816269663,-0.007800006034770229
-0.45513788048251497,-0.007799966254406007
-0.455337878751969,-0.0039000000000512145
-0.45553787875196905,-5.121475194213047e-14
-0.455737878751969,0.003899999999948785
-0.4559378724295132,0.007799876712060186
-0.4559378755886661,0.007799999999974004
-0.4559378724295119,0.007800123287966185
-0.455737880481968,0.011699966265070678
-0.4557378781641027,0.01170000601346026
-0.45573787662437293,0.011700027658804325
-0.4554378787519674,0.015600000000076697
-0.4548378811219733,0.023399969189998877
-0.45483787851112256,0.023400000503692397
-0.45483787565253575,0.02340003021953812
-0.4544378787519651,0.02730000000010203
-0.45403788141177953,0.031199974066911475
-0.4540378787431216,0.03119999876885445
-0.45403787536685203,0.03120002708100867
-0.4535378833939218,0.035199962864450395
-0.453537878838525,0.03519999714235493
-0.45353787247188165,0.035200039773973416
-0.4532379215491638,0.03709972895118659
-0.45323785144745865,0.03710027304516695
-0.4530379019774033,0.039099767745720465
-0.4530378667977924,0.03910023310649591
-0.452837878751969,0.04300000000005121
-0.4524378804830614,0.050799966243750896
-0.45243787816129183,0.05080000605605805
-0.45243787662600965,0.050800027637527397
-0.45213791663093567,0.054699507573489244
-0.4521378914114328,0.05470049371902283
-0.45233787797125025,0.06249996955190525
-0.45233787854311397,0.06249999915643889
-0.4523378787519703,0.06250003130425334
-0.4523378787519703,0.0663998764690071
-0.45233788191839064,0.06640012349038094
-0.4524378724346905,0.07029975362607584
-0.4524378976541934,0.07030024572886175
-0.45273787875196736,0.0741999999999233
-0.4530378750687151,0.07809995211764394
-0.45303788291224345,0.0781000478430971
-0.45323786304798797,0.08039981940415927
-0.45323790123663854,0.0804001798772836
-0.4534378753615733,0.08199997287676145
-0.4534378787527088,0.08200000131571131
-0.45343788140743807,0.08200002589075908
-0.4538378693243092,0.08589990808025326
-0.45383787700990724,0.08590000043062677
-0.45383788111230267,0.08590009205295025
-0.4539378779712503,0.0897999695519053
-0.453937878543114,0.08979999915643887
-0.45393787875197034,0.08980003130425335
-0.45393787875197034,0.09379987646900709
-0.4539378819183907,0.09380012349038093
-0.45413787480659346,0.10159984613028897
-0.4541378738387387,0.10159999962246812
-0.4541378630283337,0.10160015330550831
-0.45373788459170766,0.10549994306261197
-0.45373787825617995,0.10549999835487014
-0.4537378699424952,0.10550005814261097
-0.4532379875006561,0.1087992822587493
-0.4532379059775995,0.10880000205091972
-0.4532378787519703,0.10880072593319084
-0.4532378787519703,0.1093998466419181
-0.453237873896013,0.10939999917711375
-0.4532378591851419,0.10940015262132514
-0.4527378942568851,0.1132998790617287
-0.45273786631176377,0.11330012129206504
-0.4523378848255902,0.11719994078225707
-0.45233787830520245,0.11719999744948191
-0.45233786932411146,0.1172000612811591
-0.45113788339800687,0.12499996980083909
-0.45113787840159564,0.1250000009614633
-0.45113787353174983,0.12500002908417465
-0.4504378787519546,0.12890000000017665
-0.44973790942460096,0.13279982910971844
-0.4497378727089544,0.13279999835729145
-0.44973782381674426,0.1328001648058404
-0.44933803596109617,0.1339995283727847
-0.4493377709073405,0.1340004853009438
-0.44873789938072056,0.13669990717073352
-0.44873787744486093,0.13669999743238753
-0.4487378501541797,0.1367000929429699
-0.44753787875192613,0.1406000000002941
-0.44633789182436034,0.14449995751488282
-0.4463378767897703,0.14450000482028344
-0.44633786590963836,0.14450003710023823
-0.44543793352246613,0.1470998417742914
-0.44543782951094885,0.1471001600334703
-0.44503798039828085,0.1483996696496411
-0.44503780103263496,0.1484003367839003
-0.4441378787519447,0.15230000000022484
-0.4432378846942339,0.15619997425030502
-0.44323787295096734,0.15620002578234668
-0.4423378844909939,0.1601999744933397
-0.4423378796759067,0.16019999536429483
-0.4423378712651918,0.16020002994723753
-0.4415379993258754,0.16339951770450314
-0.44153780844587887,0.16340049214271155
-0.44143789725438576,0.16409987048316285
-0.44143787547168584,0.16409999810896794
-0.44143784595467833,0.1641001279095651
-0.440437878751939,0.1680000000002484
-0.4394378861087362,0.17189997130873935
-0.43943787815881274,0.1719000015398174
-0.4394378711567977,0.17190002692847772
-0.43833791790576365,0.175799861182144
-0.4383378437700172,0.17580013992793583
-0.4376378850348203,0.17859997486872312
-0.4376378784792176,0.17860000050459685
-0.43763787208242094,0.1786000244551483
-0.4373380229361244,0.17969947132490266
-0.43733779542701945,0.17970054161225762
-0.4367379157184734,0.1835997597178064
-0.43673785394779974,0.18360024184071425
-0.4363378787519651,0.18750000000010203
-0.4359378787519651,0.19140000000010202
-0.4355378893248324,0.19529989691464578


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.4747093209749006,-0.15620003574784716
-0.4747093176577044,-0.1561999954650782
-0.4747093151028672,-0.1561999688882636
-0.4743093213198393,-0.152300029503742
-0.47430931841708446,-0.1523000027928754
-0.47430931416764693,-0.1522999678158702
-0.4738093260880293,-0.1484000607948522
-0.4738093175867736,-0.1484000004667251
-0.47380930740304983,-0.14839993932282267
-0.473109328990847,-0.14450005959769277
-0.47310931749963203,-0.14449999982476522
-0.4731093047529106,-0.1444999413226583
-0.47220935075251375,-0.14060014065427215
-0.47220928998419914,-0.14059985845185016
-0.471909388643719,-0.13910035174944987
-0.4719092738005994,-0.13909964405425929
-0.4716093224086665,-0.13670003291879557
-0.4716093184768365,-0.13670000310272573
-0.47160931277812995,-0.13669996414800778
-0.4710093230271054,-0.13280003076634825
-0.4710093179368549,-0.13279999902048611
-0.47100931297554377,-0.13279997036957464
-0.4703093182937935,-0.12889999999982332
-0.46960931829379354,-0.12499999999982334
-0.4689093399299114,-0.12110012054390855
-0.46890929967129413,-0.12109987895357505
-0.46830933543516096,-0.11720011141870959
-0.4683093159606321,-0.11720000166597279
-0.4683092906683118,-0.11719988949788691
-0.4680093919776053,-0.11600029473506102
-0.4680092629739468,-0.11599970127265088
-0.4675093232232201,-0.11330002661872642
-0.46750931351123476,-0.11329997335413845
-0.4668093182937935,-0.10939999999982333
-0.46540933992991146,-0.10160012054390855
-0.4654092996712942,-0.10159987895357504
-0.46480933706033695,-0.09770012198235359
-0.4648093025994806,-0.09769987758417292
-0.46430933257448037,-0.09380011138917087
-0.46430931563673594,-0.09379999961038538
-0.46430929411484045,-0.09379989119453082
-0.4641094145694954,-0.092900433240478
-0.46410926149895765,-0.092899559839836
-0.4637093259483143,-0.08980005932235029
-0.4637093177573954,-0.08980000141132155
-0.46370930749472655,-0.08979993983359319
-0.4630093235386331,-0.0859000292210722
-0.4630093183571372,-0.08590000132405588
-0.4630093120643929,-0.08589996963149359
-0.46220931829378886,-0.08199999999979905
-0.4614093244758278,-0.07810003013723864
-0.461409317805057,-0.07809999862189994
-0.46140931170212507,-0.07809997143592119
-0.4605093507525137,-0.07420014065427205
-0.4605092899841991,-0.07419985845185006
-0.4602093259954156,-0.07270003850793247
-0.4597093711157433,-0.07030025354518034
-0.45970927891243335,-0.07029974402098028
-0.45910932306127744,-0.06640003098846654
-0.45910931786280823,-0.0663999985771791
-0.4591093130152452,-0.0663999705907684
-0.45840933992991145,-0.06250012054390855
-0.4584092996712942,-0.06249987895357505
-0.4578093230612774,-0.058600030988466535
-0.4578093178628082,-0.05859999857717919
-0.45780931301524513,-0.058599970590768206
-0.45640932908894294,-0.05080006014422712
-0.45640930824810905,-0.050799939725715976
-0.45630932422747295,-0.050200035601899645
-0.45630931183725376,-0.05019996448885459
-0.45570934218457465,-0.04690013139911947
-0.45570929798602444,-0.046899867999322234
-0.45510932306127744,-0.04300003098846653
-0.4551093178628082,-0.042999998577179184
-0.45510931301524515,-0.042999970590768204
-0.4544094280239148,-0.03910061135335606
-0.4544092864831451,-0.03909937969202242
-0.4542093198353359,-0.03520003005974379
-0.45420931798253195,-0.03519999779869968
-0.45420931620845617,-0.03519997219525511
-0.45390931899580167,-0.03120000935986097
-0.4536093279082293,-0.027300124987423114
-0.4536093118736914,-0.02729987480767685
-0.45340933117832927,-0.023400251248113808
-0.45340931829380926,-0.023399748421678936
-0.45340931829380926,-0.01560012585112528
-0.4534093215197006,-0.0155998741902507
-0.4535093174984261,-0.011700031019955596
-0.45350931808103023,-0.011700000859409955
-0.45350931829380925,-0.011699968107793016
-0.45350931829380925,-0.007800251578321064
-0.45350933117832926,-0.007799748751886192
-0.4537093118736914,-0.0039001251923231543
-0.45370932790823276,-0.003899875012531976
-0.4543093161268772,0.0038999718298444157
-0.45430931769382604,0.0038999938573135
-0.45430932005671754,0.0039000343766851958
-0.4545093118736914,0.007799874807676847
-0.4545093279082328,0.007800124987468025
-0.4548093182938063,0.011699999999923303
-0.4551093182938063,0.015599999999923302
-0.4554093182938063,0.019499999999923304
-0.4557093134514604,0.0233999370494263
-0.45570931753114574,0.023400000796644487
-0.4557093198927642,0.023400062359232053
-0.45580931507215205,0.027299874355357735
-0.45580932473078073,0.027300125520918025
-0.45600931664072536,0.031199967764837362
-0.456009318088106,0.03120000015069618
-0.45600931909692505,0.031200032124617607
-0.4561093150740345,0.03519987120899687
-0.45610932489186695,0.03520012866209893
-0.4563093149859846,0.03909993549739302
-0.4563093175741537,0.03910000343038054
-0.4563093182938092,0.03910006117604848
-0.4563093182938092,0.0391994846866336
-0.4563093722392724,0.03920051248184799
-0.456709306662457,0.042999889502101596
-0.4567093324228099,0.04300011020614154
-0.4572093141871753,0.046899967968191396
-0.4572093183821327,0.04690000248775323
-0.457209321335507,0.04690002965650197
-0.4576093056199537,0.050799876429857206
-0.45760933408993415,0.050800123209710085
-0.4581093103132864,0.05469993775185783
-0.45810931760757084,0.05470000105295635
-0.4581093230320996,0.0547000615977364
-0.4584093161279195,0.058599971843394744
-0.4584093176920358,0.05859999383018458
-0.458409320057414,0.05860003439026601
-0.4586093118736914,0.06249987480767684
-0.4586093279082328,0.06250012498746801
-0.4589093161212506,0.0663999717566986
-0.4589093177034834,0.06639999400372029
-0.4589093200529602,0.06640003430341668
-0.4591093133965301,0.07029990450303036
-0.45910931651230485,0.07030000257753863
-0.4591093159082555,0.07030009303660971
-0.4590093190012438,0.07419997241006521
-0.4590093183775752,0.07419999235615886
-0.45900931648896304,0.07420003519452721
-0.45880931829380794,0.07810000000005121
-0.45840932312331467,0.08589990582467105
-0.45840931639217897,0.08590000121682745
-0.45840930647805594,0.08590009216293984
-0.45790932026303854,0.08979998464007535
-0.45790931637302884,0.0898000153663055
-0.4574093317801411,0.09379989210940773
-0.45740930720017037,0.09380010816303046
-0.4570093244815029,0.09769993967003812
-0.45700931783865,0.09769999740157975
-0.4570093086888794,0.09770006243212051
-0.456409335435161,0.1015998885812904
-0.4564093159606321,0.1015999983340272
-0.4564092906683118,0.10160011050211308
-0.4563093749572711,0.10199977334627583
-0.45630927247526354,0.10200022909282765
-0.45560936137970653,0.10549978457061282
-0.45560928488745295,0.1055002171413926
-0.453809337060337,0.1171998780176464
-0.45380930259948066,0.11720012241582707
-0.4533093340899342,0.12109987679028988
-0.45330930561995375,0.12110012357014276
-0.45290932131983935,0.12499997049625801
-0.4529093184170845,0.1249999972071246
-0.45290931416764696,0.12500003218412978
-0.4524093979996254,0.12889937829469825
-0.45240931829380926,0.1289006267939526
-0.45240931829380926,0.12919986441944178
-0.452409314567067,0.12919999932882129
-0.4524093032701526,0.12920013521296522
-0.4520093296024415,0.1327998982223655
-0.4520092905393057,0.13280009840246904
-0.4509093338952212,0.1366999446860416
-0.45090931765829,0.13669999977644018
-0.45090930011081237,0.13670005454915293
-0.44960933448634294,0.14059995142256126
-0.44960931704645246,0.14060000197824168
-0.44960930094280827,0.1406000457437313
-0.44850933392987036,0.1434999587778404
-0.44850930191972893,0.14350004093539345
-0.44810938367744335,0.14449983654110737
-0.44810925881231695,0.14450016569861693
-0.4467093267769975,0.1483999763684353
-0.4467093199123232,0.14839999518819397
-0.44670930745864446,0.14840002817161418
-0.44520934758944536,0.15229992383153185
-0.44520931588458446,0.15230000234331395
-0.44520928539266497,0.15230007128603215
-0.4446093182937172,0.15360000000041904
-0.44340942508700654,0.1561997686149589
-0.44340922364809243,0.15620023661448476
-0.441809336283226,0.16019995502665088
-0.44180929942027813,0.16020004461036735
-0.4407093346554471,0.1627999613272408
-0.44070931596614404,0.16280000446978315
-0.44070930280417564,0.16280003356109254
-0.4401093398230031,0.1640999533536329
-0.4401092957928483,0.1641000461864137
-0.43820935902204566,0.1679999164001666
-0.43820931558312487,0.16800000143453625
-0.4382092727181861,0.16800007812991002
-0.4368093335614824,0.1703999738271164
-0.43680930270391666,0.17040002598343135
-0.4359094357027569,0.17189980431869747
-0.4359092101030425,0.1719002009259617
-0.43380934521136144,0.17579995001051235
-0.43380931797908856,0.1757999992128929
-0.43380928881023695,0.17580004913956418
-0.4329093494734647,0.17729994803418453
-0.43290928775776033,0.17730005234778273
-0.43150966206308883,0.1796994106815053
-0.43150905933884265,0.17970063120292817
-0.4299095007761477,0.18359955519949708
-0.4299091801431746,0.1836004605022623
-0.4290093294389166,0.18659996284978897
-0.4290093170531589,0.1866000029808442
-0.42900930704549217,0.18660003374511347
-0.42870931829375797,0.18750000000031622
-0.4274093543903264,0.19139989171061084
-0.427409284724639,0.1914001090999537
-0.4262093551873889,0.19529988009601662
-0.42620935510333224,0.1952998803462645
-0.4262092580843878,0.1953001094269234
-0.42620925769537404,0.19530011017923007
-0.425109332759759,0.19729997369853014
-0.4251093267645542,0.1972999844427883
-0.42400936811312545,0.19919991394868053
-0.42400931624895655,0.19919999948854605
-0.42400926207218675,0.1992000812093226
-0.4213101166513659,0.20309884681717494
-0.4213096248696783,0.20309963428741076
-0.4213092096688593,0.20310046468904877
-0.4213088747616832,0.20310133059654034
-0.4212093599453384,0.20339987504557483
-0.42120935987182995,0.20339987524784336
-0.42120930589468625,0.20339999326390057
-0.42120923942401894,0.20340010513449916
-0.4212092390942142,0.20340010559979346
-0.41850944629402836,0.20699982933337455
-0.4185091978273374,0.20700017606669124
-0.41720933309043506,0.20889997837447166
-0.4172093032667997,0.20890002146747175
-0.41580939943358614,0.21089988408634827
-0.4158092405276683,0.21090011820483373
-0.41331093416889575,0.214697543870168
-0.41331045019327234,0.2146983634580866
-0.41331004785450404,0.21469922605896533
-0.41330973093399687,0.2147001235655962
-0.41330950241034775,0.2147010475427075
-0.4133093644313505,0.21470198930624296
-0.41330931829380924,0.2147029400049795
-0.41330931829380924,0.21479988218934193
-0.4133093072661345,0.21479999677599787
-0.41330925425048615,0.2148000985086041
-0.41330925401383356,0.21480009889256668
-0.4107093182936477,0.21880000000054498
-0.4094093532314053,0.22079994625014862
-0.4094092840607802,0.22080005420258533
-0.40820933592023084,0.22269997209178855
-0.4057093898481234,0.22659988837555112
-0.4057093892930476,0.22659988919206403
-0.4057092249116387,0.22660009337984902
-0.40570922486219585,0.2266000934320276
-0.4055096799706022,0.22679963832362132
-0.405508996157039,0.22680039730237123
-0.4025093817521175,0.23049992173510767
-0.40250924279312555,0.23050006711216794
-0.4016095941430267,0.23129975480114467
-0.40160906163136845,0.23130026521826016
-0.398609382397153,0.23439993376028279
-0.39860931716414033,0.23439999868285624
-0.39860924932540115,0.23440006130570074
-0.3977095941430267,0.23519975480114466
-0.39770906163136843,0.23520026521826015
-0.394709382397153,0.2382999337602828
-0.3947093171641403,0.23829999868285626
-0.39470924932540113,0.23830006130570075
-0.3938095941430267,0.23909975480114468
-0.3938090616313684,0.23910026521826017
-0.3908096027498728,0.24219970606247232
-0.39080905927293713,0.2422003165814229
-0.389909330374876,0.24329998523460866
-0.3899093303650111,0.24329998524548452
-0.3876096875208214,0.2460995505066041
-0.3876090047266416,0.24610048994899208
-0.38600932365032575,0.24859999163073557
-0.38510932173661727,0.2499999946448145
-0.3851093148575664,0.2500000053608319
-0.38260934860411444,0.25389995271621696
-0.38260928852615206,0.25390004762853835
-0.3821093369832908,0.25469997009711626
-0.3821092991763443,0.25470002963236527
-0.380109382191627,0.257799900958677
-0.3801093168713884,0.25779999705951395
-0.38010924416328135,0.2578000936389095
-0.37820933383936484,0.2601999803638567
-0.3770093761687194,0.2616999276567033
-0.3770093161380739,0.2616999998585234
-0.3770092560498193,0.2617000668550493
-0.374309348597707,0.26459996745176256
-0.374309317095229,0.26460000067904016
-0.37430928778052736,0.2646000305136961
-0.3733094889045551,0.26559982938966836
-0.37330915626904365,0.26560017878633396
-0.3704093584545584,0.26879995568507625
-0.3704093184497509,0.26879999876180327
-0.3704092752934433,0.26880004300078014
-0.3697095223046906,0.2694997959895329
-0.3697091266143775,0.26950021563974097
-0.36650940006360666,0.2730999080093581
-0.3665093995961905,0.2730999085093743
-0.36650922122712004,0.2731000727079698
-0.3665092189309063,0.27310007452267726
-0.3661101471750754,0.2733993783395504
-0.36610935540157996,0.2734000399420781
-0.3661086374344132,0.27340078098615256
-0.3627106102217457,0.27729851808303585
-0.36271000982848906,0.27729927965362244
-0.3627094874965356,0.27730009674061384
-0.36270904832202966,0.2773009613720812
-0.3627086965897877,0.277301865112227
-0.3626093547139153,0.2775998907398443
-0.3626093539523659,0.2775998928575515
-0.3626093093497479,0.277599994065856
-0.36260924458853505,0.2776000884466912
-0.3596095987852487,0.28119966341063474
-0.3596090688988342,0.2812003602374985
-0.35870937311192824,0.28249992081858494
-0.35870931634403036,0.2824999994737643
-0.35870925793387026,0.2825000740784627
-0.3565093983650198,0.2851999017311428
-0.35650924078596397,0.28520010030461174
-0.35480934232838063,0.28739996889677843
-0.35480931654128683,0.2874000017216712
-0.35480929485523444,0.2874000284614853
-0.35340936468330697,0.28909994367025443
-0.3534093174672409,0.2890999992979616
-0.35340926864898786,0.28910005346404655
-0.3508095276290997,0.2918997745623876
-0.35080912348283694,0.2919002381026564
-0.34990940881571586,0.29299988936247107
-0.3499093154610069,0.29299999691483214
-0.34990921525997104,0.29300009959980106
-0.3469093781114865,0.2958999421766695
-0.3469092594640556,0.29590005883016784
-0.34590931829351634,0.2969000000007071
-0.3430093182935164,0.2998000000007071
-0.34200937712297713,0.30079994117124637
-0.34200926046947877,0.30080005981867725
-0.3391093472050293,0.30379997009224563
-0.3391092888793177,0.3038000294149058
-0.3382095849141157,0.3046997333801078
-0.33820907290717134,0.3047002862847809
-0.3352095264247859,0.30819975718089715
-0.33520912640610795,0.30820025585060173
-0.33490948180089286,0.3085997819908886
-0.3349091671311031,0.3086002267443621
-0.33230939836525597,0.3124998798931327
-0.33230924178769705,0.3125001224100663
-0.3313093434042945,0.3140999598235103
-0.3313092924122138,0.31410003968541034
-0.32980935740770895,0.3163999400256511
-0.32980928005849874,0.316400060539531
-0.3274108352837593,0.3201975980995352
-0.32741038034427633,0.3201983993934368
-0.32741000252821545,0.3201992398081404
-0.32740970516342444,0.32020011194117554
-0.3274094908691271,0.32020100811069296
-0.3274093615328523,0.3202019204231274
-0.32740931829380926,0.32020284084272466
-0.32740931829380926,0.32029987077275
-0.32740930525884965,0.3202999950298541
-0.3274092320827485,0.3203000960641363
-0.32390939893892307,0.3241999101386847
-0.32390939699998816,0.32419991219514405
-0.32390922462908617,0.3242000701041273
-0.3239092209572329,0.3242000730029323
-0.32350933445459024,0.32449998787991435
-0.31960934532915597,0.3273999798972953
-0.3196093205486373,0.32739999806106396
-0.31960928826438606,0.3274000210211169
-0.3186094722175497,0.3280998922539023
-0.31860916860437255,0.32810011355800023
-0.3157093509563952,0.3302999752219832
-0.31570931669810437,0.3303000007630882
-0.3157092862555076,0.3303000226943142
-0.3133097103544618,0.33199972229088826
-0.3133089552206874,0.3320003146638289
-0.3118094001781109,0.33329992903406186
-0.31180931740603374,0.33329999763017676
-0.3118092298207953,0.33330006389768807
-0.3082099560472597,0.3358995394007971
-0.3082093386959209,0.33590002395762103
-0.30820876201913966,0.3359005562750838
-0.30790944496272066,0.3361998733315028
-0.3079093141306644,0.33619999494822894
-0.3079091744202413,0.3362001069834121
-0.30400934532922597,0.339099979897244
-0.3040093205486373,0.33909999806106395
-0.30400928826438606,0.3391000210211169
-0.3030093827086314,0.33979995491014514
-0.3030092546085927,0.3398000461173915
-0.300109338782897,0.341899985163585
-0.30010931053841566,0.3419000053954328
-0.2974094399202601,0.34379991441153507
-0.2974091993146464,0.34380008923487215
-0.29620935157177736,0.344699975042024
-0.2962093158735956,0.3447000013459809
-0.29620928646696937,0.3447000222793086
-0.2922100225483303,0.34749950702235594
-0.2922093424366315,0.34750002877755654
-0.29220871042724955,0.3475006078669739
-0.29200943733471724,0.34769988095950627
-0.2920093152605908,0.34769999493610726
-0.29200918322050734,0.34770010221813125
-0.2883093477745705,0.35049997769073205
-0.2883092884795541,0.35050002186429385
-0.2868093618841731,0.35159996803423993
-0.2868093193498151,0.35159999851160295
-0.2868092718856727,0.35160003093929293
-0.28440935807308054,0.353199973481021
-0.2844092780046556,0.3532000257408404
-0.2808094039739071,0.3554999452604853
-0.28080940204338467,0.3554999464382986
-0.2808093156252403,0.3554999921081109
-0.2808092225402835,0.35550003191387713
-0.28080922233704636,0.35550003198630836
-0.28051021453139574,0.3555997012548586
-0.28050933668778955,0.3556000414496755
-0.2805084954641892,0.35560046416088253
-0.2766093586551976,0.3577999772326214
-0.2737093606047183,0.35939997665663326
-0.2737093205400732,0.3593999982495763
-0.27370927256254257,0.3594000228662514
-0.2727094513155603,0.35989993348974253
-0.27270918734657834,0.3599000705106447
-0.2688094901974133,0.3619999074371182
-0.2688091502050894,0.36200009932572325
-0.2666093664855092,0.363299971523657
-0.26660932052915626,0.36329999797737444
-0.26660926622332937,0.36330002756732677
-0.26490943416790813,0.36419993865549094
-0.2649092040981339,0.3642000644186573
-0.26100934198083997,0.3663999866386693
-0.2610092946801565,0.36640001349409623
-0.25960935519427975,0.3671999789145972
-0.2571093316456668,0.36859999252354586
-0.2571093049632297,0.3686000075203981
-0.25320943294485415,0.37079993532563565
-0.2532092054169407,0.37080006772668733
-0.25270934755081964,0.3710999824463599
-0.2527093245687166,0.3710999960192801
-0.25270928202596205,0.3711000202679131
-0.2493093289797353,0.3729999940290398
-0.2457096656615119,0.3749998070185313
-0.24570898765734728,0.37500022042484316
-0.24540935551608084,0.37519997518568743
-0.24540931785877132,0.37519999979784746
-0.24540928041180904,0.3752000233125589
-0.2415093564803451,0.3775999765011521
-0.24150931948988125,0.3775999988012905
-0.24150927783070877,0.37760002287103156
-0.23920950699456214,0.37889989334363616
-0.23920913448311515,0.378900114882238
-0.23760934720127502,0.37989998193338814
-0.233709365899105,0.3822999707049888
-0.23370931588722132,0.38230000070183356
-0.23370927155470506,0.38230002596675733
-0.23280935507195807,0.38279997956828343
-0.23280928116979752,0.3828000198000729
-0.22980934462808972,0.38439998595565045
-0.2298093225343257,0.38439999756701126
-0.22980928722861604,0.3844000155332147
-0.22580938369087802,0.3863999673020837
-0.22580931601983512,0.38639999988694756
-0.225809252940141,0.3864000280093744
-0.22510940168249108,0.3866999642626529
-0.22510931740007187,0.3866999985542733
-0.22510923279182685,0.38670002939202014
-0.22190938350409162,0.3877999775846791
-0.22190931800311078,0.3877999990767285
-0.2219092519271781,0.38780001871955033
-0.21800931829308068,0.3889000000009625
-0.21410939647369143,0.389999977950021
-0.21410924048805113,0.3900000233424715
-0.21210938610643784,0.3905999796569555
-0.21210925078020793,0.3906000213208175
-0.21020938154371271,0.3911999800270791
-0.21020931999706163,0.39119999855217147
-0.21020925206910926,0.3912000169814682
-0.20630934847493598,0.3921999922620255
-0.20630931542487177,0.3922000005131957
-0.20630929076623827,0.39220000635331187
-0.2024093465675845,0.39309999347607816
-0.20240932025103278,0.3930999993855059
-0.20240928786471302,0.3931000062426816
-0.1985093446955215,0.3938999945850798
-0.19850931948450937,0.3938999996124884
-0.19850929055188654,0.3939000050448205
-0.195210004782165,0.3944998751847699
-0.1952086563551905,0.394500220646927
-0.19460942901571576,0.3946999630934186
-0.19460931720326952,0.39469999743332557
-0.19460920491475164,0.3947000261651934
-0.1907093769701404,0.3955999864601037
-0.19070931846806655,0.39559999920681815
-0.19070925869510597,0.39560001069803963
-0.1868093479232316,0.396299994682735
-0.1868093192723365,0.3962999996440434
-0.18680928752644974,0.39630000473429783
-0.18290931829296128,0.39690000000098835
-0.1790093182929613,0.3975000000009884
-0.17510935414479348,0.3980999944853219
-0.17510931519009915,0.3981000001840251
-0.17510928537400425,0.3981000041158584
-0.17270967423854997,0.39839995550779017
-0.17270896654335938,0.3984000703509098
-0.1712094074898472,0.39869998216161223
-0.17120931542185175,0.3986999988073598
-0.17120923065516935,0.3987000109557127
-0.16720934592546374,0.39919999654692595
-0.16720931695238678,0.39920000000175215
-0.16720929191577238,0.3992000027063423
-0.16330931829291126,0.39960000000099477
-0.15940937886811427,0.39999999378815343
-0.15940932154200568,0.39999999895006616
-0.15940925416363486,0.40000000328967694
-0.15550931829286044,0.4002000000009987
-0.15160935343829332,0.4003999981986688
-0.15160931074711376,0.40040000008121973
-0.15160929065378345,0.4004000007096932
-0.14770931829283487,0.40050000000099967
-0.1438094439374515,0.4005999967793428
-0.1438091927718912,0.4006000064379715
-0.1399093534382933,0.4007999981986688
-0.13990931074711374,0.40080000008121974
-0.13990929065378344,0.40080000070969324
-0.13600934933001446,0.4008999992051745
-0.13600931911771272,0.40089999978867213
-0.13600928641785628,0.40090000000099996
-0.13210944414393455,0.40090000000099996
-0.13210919248305997,0.4009000032268913
-0.12820934933001446,0.40099999920517454
-0.12820931911771272,0.4009999997886722
-0.12820928641785628,0.401000000001
-0.11260935018500554,0.401000000001
-0.1126093174334166,0.4009999997882212
-0.1126092872728425,0.4009999992056166
-0.1087093182927836,0.4009000000009996
-0.10480944410255853,0.4008000032268913
-0.10480919244168395,0.40080000000099997
-0.1008093794771314,0.40080000000099997
-0.10080932170665086,0.40079999928093785
-0.10080925379846292,0.40079999669359895
-0.09690944381372728,0.4006000064379715
-0.09690919264816698,0.4005999967793428
-0.09300931829278361,0.40050000000099967
-0.08910931829278361,0.4004000000009996
-0.08520934588274404,0.4003000007084345
-0.08520932593665038,0.4003000000847659
-0.08520928309828203,0.40029999819615375
-0.08130944381372728,0.4001000064379715
-0.08130919264816698,0.4000999967793428
-0.07740934588274404,0.40000000070843456
-0.07740932593665038,0.40000000008476594
-0.07740928309828203,0.3999999981961538
-0.07350944381372727,0.3998000064379715
-0.07350919264816698,0.3997999967793428
-0.06960934588274403,0.39970000070843453
-0.06960932593665038,0.3997000000847659
-0.06960928309828203,0.39969999819615376
-0.06570944381372727,0.3995000064379715
-0.06570919264816698,0.39949999677934284
-0.06180934585822819,0.3994000007078059
-0.061809325985674506,0.39940000008653614
-0.06180928307378331,0.3993999981948974
-0.05400931829275802,0.3990000000009987
-0.05010931829275803,0.3988000000009987
-0.046209339184128596,0.39860000107235105
-0.042609590385078874,0.3984000151172387
-0.0426090457806686,0.39840000000099995
-0.04220937946884603,0.39840000000099995
-0.04220932172321577,0.39839999928134506
-0.042209253790187654,0.39839999669317455
-0.03830944381372727,0.3982000064379715
-0.038309192648166984,0.3981999967793428
-0.0344093458582282,0.39810000070780593
-0.03440932598567451,0.3981000000865362
-0.03440928307378332,0.39809999819489744
-0.030509443813727267,0.39790000643797147
-0.030509192648166976,0.3978999967793428
-0.01880931829278361,0.39760000000099965
-0.014909318292783611,0.39750000000099966
-0.01100931829278361,0.3974000000009996
-0.007109444102558542,0.3973000032268913
-0.0071091924416839605,0.39730000000099996
-0.0032093501844729136,0.39730000000099996
-0.0032093174344895816,0.39729999978823516
-0.0032092872723081286,0.3972999992056028
0.000690555897441459,0.3972000032268913
0.0006908075583160402,0.397200000001
0.004590649814994452,0.397200000001
0.0045906825665833935,0.3971999997882212
0.004590712727157497,0.39719999920561655
0.008490430046316177,0.39710000645384325
0.008490933368065338,0.39710000645384325
0.012390650687235162,0.3971999992056168
0.012390680847780803,0.39719999978822096
0.012390713599397743,0.397200000001
0.024190555856065478,0.397200000001
0.02419080751694006,0.3972000032268913
0.028090681707165128,0.39730000000099963
0.031990650687235174,0.3973999992056168
0.0319906808477808,0.39739999978822094
0.031990713599397744,0.39740000000099995
0.03589055585606547,0.39740000000099995
0.03589080751694006,0.3974000032268913
0.0397905560625485,0.39749999677934283
0.039790807228108786,0.3975000064379715
0.04369064648817003,0.3976999981948977
0.04369068940004735,0.39770000008653583
0.04369070927260827,0.39770000070780587
0.0514905560625485,0.3978999967793428
0.05149080722810879,0.39790000643797147
0.055390646488170034,0.3980999981948977
0.05539068940004735,0.39810000008653584
0.05539070927260827,0.3981000007078059
0.0592905560625485,0.3981999967793428
0.05929080722810879,0.3982000064379715
0.06319061721285901,0.39839999669359966
0.06319068512100423,0.3983999992809371
0.06319074289152905,0.39840000000099995
0.0643904999546655,0.39840000000099995
0.06439086333514839,0.39840000672796205
0.06709061196228347,0.39849999741785597
0.06709075140823546,0.3985000035754139
0.07489064651266869,0.398899998196154
0.07489068935101895,0.39890000008476545
0.07489070929713391,0.39890000070843473
0.07879056233895368,0.3989999969402763
0.07879080096560225,0.3990000059639219
0.08279067543750529,0.399199999687517
0.08279068797641702,0.39920000032250014
0.08669068170713955,0.3994000000009987
0.09059064651266868,0.39959999819615405
0.09059068935101894,0.3996000000847655
0.0905907092971339,0.39960000070843477
0.09449043070592789,0.39969999356507047
0.09449093205127936,0.3997000192582405
0.09839065346388935,0.3999999978284413
0.09839067571091105,0.39999999941067416
0.09839071601060743,0.40000000176015094
0.10619068170713955,0.4004000000009987
0.11009055651486759,0.40059999358088216
0.11009080669465876,0.4006000096154235
0.11399065346388935,0.40089999782844127
0.11399067571091105,0.4008999994106741
0.11399071601060744,0.4009000017601509
0.11789068170713954,0.4011000000009987
0.12179064651266869,0.40129999819615403
0.12179068935101894,0.40130000008476546
0.12179070929713391,0.40130000070843475
0.1256906817071651,0.4014000000009996
0.12959065066998554,0.40149999920517454
0.12959068088228728,0.4014999997886722
0.12959071358214372,0.401500000001
0.1373906498322485,0.401500000001
0.13739068253207692,0.4014999997886724
0.13739071274440712,0.40149999920517426
0.1412906817072164,0.4014000000009996
0.14519065491347563,0.40130000068801863
0.14519067560879467,0.40130000004428457
0.1451907145646253,0.4012999983581295
0.1491905624487793,0.40110000596392187
0.14919080107542787,0.4010999969402763
0.1530906192969714,0.40100000160126237
0.1530906810124062,0.40099999923313834
0.1530907446069129,0.4009999951625628
0.15699068170726746,0.40070000000099704
0.16089068170726745,0.400400000000997
0.1647906503782368,0.4001000024109225
0.1647906821010314,0.40009999976635174
0.164790712553893,0.4000999968372409
0.1686906817072928,0.39970000000099476
0.1725906817072928,0.39930000000099475
0.17649059174078058,0.3989000092283293
0.17649067949649794,0.398899998590781
0.17649077270030275,0.3988999837522458
0.17929026561417635,0.3984000743033398
0.17929110264671033,0.398399961733775
0.18039057600059094,0.398300009610695
0.18039068029916194,0.3982999978504761
0.1803907872713639,0.39829998105360026
0.18429068170736743,0.3976000000009843
0.1881906817073674,0.39690000000098424
0.19209056116328221,0.3962000216371021
0.1920908027536157,0.39619998137848483
0.1959906215286017,0.39560000925925626
0.19599068142732018,0.39559999928207235
0.19599074149792103,0.39559998773625565
0.19989058741658805,0.3948000193426829
0.19989058759866424,0.39480001930159825
0.1998907720312248,0.3947999661295552
0.20069046688346157,0.39450008055996644
0.20069090006011778,0.39449992956462265
0.20379047762390332,0.39350006583436925
0.2037908884708463,0.39349994314103187
0.2077906507347307,0.3924000085184637
0.21169051927486568,0.39130004581527544
0.2116906797633227,0.39129999453268904
0.21169083631672725,0.3912999323594193
0.2132905043842219,0.3906000775798904
0.21329086195072994,0.3905999294709933
0.21559044742706096,0.38970009167590725
0.21559092037565858,0.38969992044489815
0.21949057821953138,0.3884000344969406
0.21949067984259135,0.3883999980944057
0.21949078267653888,0.388399955988811
0.22339060936525412,0.3867000315347556
0.223390666442576,0.3867000043631518
0.2233907563993617,0.38669995595193196
0.22729060243821125,0.3844000467495335
0.2272906808317561,0.38439999851436857
0.22729075720019118,0.38439994748434836
0.2295906594846369,0.38280001546038606
0.22959070401579892,0.3827999846640454
0.2311906226113526,0.3817000406296023
0.2311906804462182,0.3816999996111845
0.23119073893859246,0.38169995548795443
0.23479039855480116,0.37890022023090325
0.23479098017721808,0.37889980102118365
0.23899063602657947,0.3761000304549427
0.23899068133357923,0.37609999951283973
0.23899072600268323,0.37609996751787894
0.24049038804177642,0.37500021535587724
0.24049099052063294,0.37499980699277785
0.2428906466870633,0.3735000218887589
0.242890716355181,0.3734999775268199
0.24659057292848433,0.3711000705603529
0.2465907733680413,0.3710999083405636
0.24678966278358544,0.3709010189250195
0.24679036892773556,0.3709003782553812
0.24679113388665241,0.37089980910250037
0.24679195044590055,0.3708993168341381
0.2506906187217821,0.3688000339163558
0.25069068242095244,0.3687999984098696
0.25069074142937464,0.368799963249061
0.2532906254291973,0.36720003463378553
0.2532906811266589,0.36719999931605596
0.2532907361312414,0.3671999623230273
0.25459023079290743,0.36630031217264314
0.254591164584417,0.3662997399903216
0.2584906304407044,0.3642000276061669
0.2584906834407773,0.36419999825150906
0.25849072960308217,0.36419997126363135
0.2599906332975484,0.3633000290469516
0.2599906780539959,0.3633000014881807
0.25999073191254934,0.3632999665309628
0.2623902972277947,0.3617002563207992
0.2623910885622587,0.36169978092532995
0.2662901908887782,0.35960026428797326
0.2662911992871803,0.3595997929690812
0.2667905710828587,0.35940004425080985
0.26679057123917294,0.3594000441838394
0.26679078184369803,0.35939993520698044
0.27019032716463054,0.357200229411083
0.27019105463967097,0.3571998018807523
0.2733906049329677,0.35550004078743835
0.2733906821637939,0.355499997988035
0.2733907542409403,0.35549995466758577
0.2741906578939141,0.35500001488447713
0.2741907053496967,0.3549999848457353
0.2780906763474609,0.35250000343691207
0.2794906595965635,0.35160001421516335
0.2794906725344102,0.35160000579972966
0.2794907124169494,0.3515999791185735
0.28199058885820616,0.34990006313851885
0.2819907759769474,0.3498999390031132
0.2853905420376661,0.34770009037558935
0.2853908243593883,0.34769991440984765
0.2858906526369028,0.3474000174433389
0.2858906773994349,0.34740000235227175
0.2858907143750897,0.34739997906022696
0.2897906640841735,0.34490001129799375
0.29149051436808543,0.34380010827943563
0.29149085330438446,0.34379989860281973
0.29369064484008944,0.3425000217862669
0.29369067848704533,0.3425000015059114
0.29369072073305164,0.3424999749846104
0.2975905697710579,0.34000007175511915
0.2975905718551998,0.34000007033806356
0.2975907741967287,0.33999990744657843
0.2975907754382684,0.33999990627033655
0.2977899501607211,0.33980073154788387
0.29779071590494477,0.33980004225377164
0.2977915496668289,0.33979943700034554
0.301490586823046,0.33740006154766417
0.3014906787429905,0.33739999886910255
0.3014907718508273,0.3373999288352452
0.303390459855139,0.3359001751476307
0.3033909132694673,0.33589983790762706
0.30539064253299036,0.33450002742316093
0.3053906841453153,0.3344999976864031
0.3053907171670573,0.3344999731377193
0.3086904455717629,0.33200017889173017
0.3086909282000171,0.33199983567265096
0.30929062842655886,0.3316000355216231
0.30929068283484523,0.33159999821522124
0.30929073152950454,0.3315999629538846
0.31319064851796075,0.32870002468041715
0.31319064925724827,0.3287000240671932
0.31399066136144627,0.32810001526055843
0.31399070213463864,0.32809998484539676
0.31709064745628807,0.3258000254132052
0.3170906782120282,0.32580000217744204
0.31709071821115936,0.32579997079810574
0.3190905502925746,0.32420010513297354
0.31909067934034646,0.3241999944323717
0.319090796225631,0.32419987945572526
0.32099065834835083,0.32220002458970437
0.32099067779741813,0.32220000383166253
0.3209907079685955,0.3221999706505179
0.3226905776277406,0.32030011632559097
0.3226906771168289,0.3202999977528228
0.3226907707441063,0.3202998704935243
0.3248906317523384,0.31710007266336854
0.32489073296072984,0.3170999282467657
0.3253906747993089,0.31640000967275506
0.32539068864011284,0.3163999903451446
0.32819065690188104,0.3125000345519675
0.32819068139021657,0.3124999998117647
0.3281907053158369,0.31249996458883356
0.3287905598426467,0.31160018279861884
0.3287908116281872,0.31159982283669585
0.3309901542015606,0.3086007193275503
0.3309907120205232,0.3086000267673347
0.3309913302159633,0.3085993875208681
0.3327906590629746,0.3069000213875796
0.3350903946943699,0.30470027453538634
0.33509098995947423,0.30469974954630813
0.33669062451788717,0.3034000464675976
0.33669073958875956,0.3033999543976128
0.3399906557959353,0.30080002041620163
0.33999068050858583,0.3008000006750391
0.3399907080919088,0.3007999780140367
0.34059059446812195,0.3003000727005257
0.34059077060573295,0.3002999293383336
0.3444905725252109,0.29720008678695364
0.3444906787819419,0.2971999972852538
0.34449078059570787,0.29719990111289707
0.34479030896531854,0.2969003727432864
0.3447910922182934,0.29689966931178474
0.3483905959806574,0.29400006905876924
0.3483907689618102,0.29399993288232357
0.3496905938766192,0.29300006756323976
0.3496906811733732,0.29299999721950226
0.3496907621143196,0.2929999257793958
0.35229065381843183,0.2906000257448307
0.3538906331609636,0.2891000455134465
0.35389068231466964,0.2890999981637235
0.35389072655861536,0.28909995319995874
0.3561906094487742,0.28670007540153214
0.3561907555545943,0.2866999261540107
0.3576906462922293,0.2852000354163757
0.35769071639359185,0.2851999638697762
0.3600906578019394,0.2827000249027474
0.36009070526132453,0.28269997476489367
0.36149049785984316,0.2812001969807666
0.36149087608297764,0.28119981340063077
0.3639906000658184,0.2788000783771037
0.36399068068259527,0.27879999733224986
0.3639907550243106,0.27879991540485005
0.36529045235337937,0.27730026464054
0.3652909293344165,0.27729975237418847
0.36789068170789785,0.2747000000007071
0.3691906817078978,0.2734000000007071
0.3717906817078978,0.2708000000007071
0.37309068170789783,0.2695000000007071
0.3808906195765478,0.26170006213205715
0.3808906810463866,0.2616999984214128
0.3808907387928888,0.2616999341334137
0.3834906413532054,0.2587000465638177
0.38349072264392936,0.25869995394767425
0.384290624778816,0.25780006404592676
0.38429067875557493,0.2578000011444765
0.3842907356391086,0.2577999298901469
0.3872902929540095,0.25390050538077574
0.38729113256195685,0.2538995491466481
0.38739056622989204,0.2538001154787129
0.38739067682753336,0.25379999726703195
0.387390781485704,0.2537998692573896
0.3902906703120014,0.2500000149332758
0.39029069316101,0.24999998511167512
0.3932903699463233,0.24610040529076782
0.39329103388420933,0.24609962928880078
0.39519059502802034,0.24410009124268384
0.3951907706980817,0.24409991101052322
0.39709041508729875,0.24220026662130623
0.39709096799197185,0.24219975461436188
0.39919064456068276,0.24040003184118106
0.3991907191704829,0.24039996853214057
0.40169064424618406,0.2383000314685516
0.40309065274244577,0.23710002482824138
0.40309071086729803,0.2370999753974679
0.4062906525495836,0.23440002460303944
0.40699065761122016,0.2338000206549927
0.41079061611180934,0.23050005696572995
0.4107906815405333,0.23049999808296376
0.41079074230208606,0.23049993940651892
0.41089066028183713,0.2304000214267678
0.41089067755436665,0.2304000039396809
0.4108907064811189,0.2303999738511965
0.41449058461739263,0.22660010248512982
0.41449067884501517,0.22659999711300688
0.41449076619500747,0.22659988735124437
0.4147906497058799,0.22620004267008112
0.4147906827358084,0.22619999761862022
0.4147907104380305,0.22619995810262694
0.4171906284711208,0.22270007763770364
0.4171907364237679,0.2226999233985125
0.4186906588651741,0.22060003198054376
0.4186906811330892,0.22060000027178844
0.41869070381289,0.22059996684325392
0.41989063393935616,0.21880007165355464
0.4198907307262084,0.21879992919650904
0.42259061080289073,0.214900102419079
0.42259066944322043,0.21489999624704692
0.4225906817081907,0.21489987489113535
0.4225906817081907,0.21480315943816963
0.42259073453053875,0.2148021423691326
0.42259089242919823,0.21480113624407085
0.4225911537051311,0.21480015188919913
0.422591515546928,0.21479919989647828
0.42259197406106,0.2147982905096424
0.4225925243137743,0.21479743351397323
0.42539055772680323,0.21090017268868308
0.42539081304776905,0.21089983284088262
0.4264906572949494,0.2095000310717439
0.4264907056176653,0.2094999685405019
0.42839066340809734,0.20700002407940707
0.4283906997098119,0.20699997569814146
0.43039066431545636,0.20430002348052148
0.43039069923998063,0.20429997662461352
0.4312906457898102,0.20310004789150746
0.43129071820748516,0.20309995255125743
0.4342906115547417,0.19920009119982382
0.43429067126350746,0.19919999639830477
0.43429068170329094,0.19919988521060483
0.4342906817081907,0.1991998850014764
0.4342906817081907,0.19910273984748467
0.4342907220762826,0.19910185044416187
0.43429084284860026,0.19910096835465352
0.4342910430319987,0.1991001008326305
0.4342913209803135,0.19909925501197112
0.4342916744078971,0.19909843784809736
0.43429210040841487,0.19909765606077826
0.4365906104031897,0.19530011780854165
0.4365907252149537,0.1952998694798734
0.4378906242329442,0.19140017242590193
0.43789074552569907,0.19139982982015918
0.4381906663745465,0.19060004088989912
0.43819069631183,0.1905999588444614
0.43929066592516874,0.1875000444795977
0.4392906966329747,0.1874999552258103
0.440590461062161,0.18360066193825145
0.44059099374862,0.18359937591937758
0.4420906565056755,0.18060005040526658
0.4420906816542715,0.18059999863060044
0.4420907041019096,0.18059994961434478
0.4424903071453074,0.17970084276669987
0.4424907193889746,0.17970002117096184
0.4424912066641542,0.17969924173058743
0.4451906571993895,0.17580003540191413
0.44519070559189483,0.17579996417474666
0.4459906130712746,0.174600102955677
0.4459907529176397,0.17459989880794172
0.4478906531323856,0.17190004060803968
0.44789068159518797,0.17189999927892022
0.4478907083366281,0.17189995872621663
0.4498904939153851,0.16880029107914324
0.44989088954787737,0.16879972288075115
0.4504906138070561,0.16800009053517959
0.45049068006846216,0.16799999780831526
0.45049074055266475,0.16799990437801285
0.45289058732121973,0.16410015337911088
0.45289067579976056,0.16409999703047135
0.4528907526831813,0.16409983439189385
0.4537904838936344,0.16200046156750336
0.45379092558340217,0.1619995610248785
0.4547906571551333,0.16020004419576253
0.4547906786089684,0.16020000462430134
0.45479070679395506,0.16019994982870744
0.45679053219720556,0.1562002990222065
0.45679085121324237,0.15619971184168452
0.4577906623515267,0.15450003290660108
0.4577906798905436,0.1545000025525591
0.4577907014815981,0.15449996374900807
0.4589906690018297,0.15230002329525008
0.4610903329791471,0.14840064763990474
0.46109070489231296,0.14840001481895088
0.46109112304425537,0.14839941155224726
0.4616906123271168,0.14760009250843198
0.46169068026793025,0.14759999733034074
0.4616907414026948,0.14759990260398595
0.4635906592718188,0.14450003660699418
0.46359070446356626,0.14449996359168596
0.4655906564888213,0.14130004035127786
0.46559068044000756,0.14130000118984415
0.4655907061454577,0.14129995723504837
0.46599055772575176,0.14060021696953373
0.4659908165675348,0.1405997896197162
0.4684906246322815,0.1367000890387113
0.46849068052136644,0.13669999757306184
0.4684907302668197,0.13669990773885193
0.4694906578951677,0.13480004524499076
0.46949070457343856,0.13479995426974042
0.4704906295499002,0.13280010431681719
0.47049063053106666,0.13280010223209762
0.47049071292444794,0.13279988925245456
0.4704907131675104,0.13279988846255042
0.47159068170815316,0.12890000000027144
0.47269066986891795,0.12500004197574185
0.4726906939198368,0.12499995813164205
0.473390673297213,0.12260002883778078
0.4733906823956412,0.12259999691780551
0.47339068863546224,0.12259997402286295
0.47379060433981135,0.1211002901315536
0.4737907766618281,0.12109971513925005
0.47509057678105016,0.11720031478158383
0.4750908076481752,0.11719969302148485
0.476690601406614,0.11330019573529042
0.4766907703668722,0.11329980790640982
0.4772906817080987,0.11200000000041906
0.4784906595833701,0.10940004793733088
0.4784906811157433,0.10939999993362926
0.4784907018138651,0.1093999509926158
0.4800906347702746,0.10550011441136779
0.4800907315127815,0.10549988680795866
0.4811905845351535,0.10300022084802221
0.4811907896119806,0.10299978419265646
0.4818906287013626,0.1016001060138924
0.4818906791943559,0.10159999862192388
0.4818907241680799,0.10159988960447391
0.48489064224928585,0.0938001025933385
0.48489067994432183,0.09379999763063344
0.4848907114415099,0.09379989593352288
0.4850905508296692,0.09310045807496552
0.48509085632218646,0.09309955674927772
0.4863906671395204,0.08980003698219932
0.48789066909116896,0.08590003280444244
0.4878906945598966,0.08589996728675645
0.4889905878198595,0.08310023898866889
0.4889907879599464,0.08309976624635419
0.48949065150577437,0.08200006644553251
0.48949068072433877,0.08199999954171987
0.48949070789366994,0.08199993191793971
0.49099064268570203,0.07810010145865635
0.4909907229673685,0.07809989943095128
0.49259065053976714,0.07420007597322971
0.4925906798344309,0.07420000102105631
0.49259070818502937,0.07419992056964644
0.4928906356085349,0.07330013829912985
0.49289073189348576,0.07329986313119116
0.4939906397199664,0.0703001145135166
0.49399070015737523,0.07029987992814554
0.4939907003213877,0.07029987901429623
0.4945906630856757,0.06640012104642495
0.49459070334429295,0.06639987945609145
0.49529067642962876,0.06250002940921985
0.4952906812771868,0.0625000014228384
0.49529068647566055,0.062499969011522494
0.49589066308567564,0.05860012104642495
0.4958907033442929,0.05859987945609145
0.496590556474208,0.0547006977322787
0.49659090587629806,0.05469932749584046
0.4967906706267347,0.05410003324453051
0.49679068225781875,0.05409999750282278
0.49679069113216867,0.05409996890102112
0.49779066662975535,0.05080004975898509
0.49779068058243864,0.05080000189435617
0.49779069515037194,0.05079994757561967
0.49979066311463716,0.04300007251498518
0.4997907014052771,0.04299992777748404
0.5006906100054682,0.03970026291011654
0.5006907678840449,0.03969974147259985
0.5008906485104846,0.03910009959328092
0.5008906977859442,0.039099895494678405
0.5014906776045976,0.03520002667343093
0.5014906792923363,0.03520001528696942
0.5014906869749081,0.035199957866323926
0.5019906797874086,0.031200015366319823
0.5019906836774183,0.031199984640089676
0.5024906775966739,0.02730003206989517
0.5024906818052575,0.027299997435943073
0.5024906847459704,0.027299970381698895
0.5028906796581252,0.023400019988190822
0.502890684861015,0.02339993851995359
0.5030906801744551,0.019500029907869188
0.5030906813927273,0.019500002935500874
0.5030906825513138,0.01949996711820967
0.5031906784865335,0.015600125644640101
0.5031906881451622,0.015599874479079808
0.5033906801747879,0.01170002990137872
0.5033906813922164,0.011700002948478668
0.5033906825514803,0.011699967111715875
0.503490680095311,0.007800062902321736
0.5034906809016183,0.007800000000012991
0.5034906800953106,0.007799937097665097
0.503290684934082,1.2580974929867565e-07
0.5032906817081907,-1.2585112528256049e-07
0.5032906817081907,-0.003899968108329921
0.5032906814954259,-0.003900000858319839
0.5032906809127934,-0.003900031020507457
0.5031906817081904,-0.007800000000025632
0.503090684934082,-0.011699874190250701
0.5030906817081907,-0.011700125851125282
0.5030906817081907,-0.019499968107795147
0.5030906814954118,-0.019500000859401297
0.5030906809128075,-0.019500031019957963
0.502990684934082,-0.0233998741902507
0.5029906817081907,-0.023400125851125282
0.5029906817081907,-0.03909987414887472
0.502990684934082,-0.0391001258097493
0.5030906809128075,-0.04299996898004441
0.5030906814954117,-0.04299999914059004
0.5030906817081907,-0.04300003189220698
0.5030906817081907,-0.058599874148874714
0.503090684934082,-0.0586001258097493
0.5031906809128075,-0.062499968980044424
0.5031906814954117,-0.06249999914059003
0.5031906817081907,-0.06250003189220699
0.5031906817081907,-0.06639987414887472
0.503190684934082,-0.0664001258097493
0.5032906809128075,-0.07029996898004444
0.5032906814954117,-0.07029999914059003
0.5032906817081907,-0.07030003189220699
0.5032906817081907,-0.08589987414887472
0.503290684934082,-0.0859001258097493
0.5033906809128075,-0.08979996898004444
0.5033906814954117,-0.08979999914059003
0.5033906817081907,-0.08980003189220699
0.5033906817081907,-0.09379987414887471
0.503390684934082,-0.0938001258097493
0.5034906809128075,-0.09769996898004443
0.5034906814954117,-0.09769999914059002
0.5034906817081907,-0.09770003189220698
0.5034906817081907,-0.10159974842168001
0.5034906945927107,-0.10160025124811489
0.5036906752880728,-0.10549987480767249
0.5036906913226141,-0.10550012498746367
0.5042906787190581,-0.11329996114123658
0.5042906808195274,-0.11329999160858342
0.5044906717955706,-0.11719980670388334
0.5044906992314906,-0.11720019275625376
0.5045906589313555,-0.11829974945476737
0.5045907172867278,-0.11830024904968826
0.5049906781541786,-0.12109997512184406
0.5049906822301632,-0.12110000473582587
0.5054906817082094,-0.12500000000008213
0.5059906817081826,-0.1288999999998728
0.5064906656886096,-0.13279987504720367
0.5064906660230835,-0.13279987831986323
0.5064906722402557,-0.13280012125348398
0.50649067196436,-0.13280012666983745
0.5061906866434492,-0.13669993584167833
0.5061906804958194,-0.13670000405569963
0.506190674054245,-0.13670005970084007
0.5056906861988969,-0.14059996497255625
0.5056906802583543,-0.14060000880643683
0.5056906776951583,-0.140600026084787
0.5050906854990428,-0.1444999753595378
0.5050906851168256,-0.14449997720698818
0.5045906916356668,-0.14769993646422971
0.5045906726137561,-0.14770006366111257
0.5044906963868774,-0.14839989724926414
0.5044906796821825,-0.1483999987975229
0.5044906581866825,-0.14840010192664976
0.5035906955254793,-0.15229994012519682
0.5035906798235306,-0.15230000447952688
0.5035906663323175,-0.15230005451459752
0.5024906885650636,-0.15619997568940686
0.5024906830901366,-0.1561999947250667
0.5012906918799522,-0.16019996609426912
0.50129067104835,-0.16020003375631636
0.500690771761958,-0.16209971482989127
0.5006906091774977,-0.16210029012289506
0.5001907246256673,-0.16409982833021694
0.50019067575918,-0.16409999761721203
0.5001906143889242,-0.16410016409090916
0.49859072139035243,-0.16799990327492817
0.4985906801832919,-0.16799999792534337
0.49859063332291137,-0.16800009408272984
0.4967907072200031,-0.17149995039394028
0.49679065676148504,-0.1715000498936476
0.49659070434018177,-0.17189995473625422
0.49659065954381076,-0.17190004549553708
0.49469071358282857,-0.17579993457334256
0.4946906804752845,-0.1758000000474952
0.4946906463287057,-0.17580006289712438
0.49289094067135086,-0.1789995396213107
0.4928904736340696,-0.17900048550648795
0.4925907546538501,-0.1796998297936668
0.4925906152325931,-0.1797001728367396
0.49109080277657874,-0.18359968522237693
0.4910905825254328,-0.1836003223441137
0.4898906950261046,-0.18749995671693034
0.48989067970913763,-0.18750000491081262
0.4898906686246586,-0.18750003779703883
0.4889907375073749,-0.1900998388025251
0.4889906315423363,-0.1901001630391774
0.4885906817081465,-0.19140000000029408
0.4873907133876975,-0.1952998970417534
0.4873907131594847,-0.19529989772939024
0.48739063303974206,-0.19530009482916239
0.4873906323653418,-0.195300096218797
0.48539071958176977,-0.19919992614676246
0.4853906792550653,-0.19920000161367812
0.48539064034431534,-0.19920006894006928
0.48509070335051624,-0.19969996392973438
0.4850906809018383,-0.19970000062771046
0.4850906593767928,-0.19970003451245572
0.4828907147324067,-0.20309994896287073
0.48289064931818565,-0.20310005144323792
0.48119069804042536,-0.20579997406085715
0.4811906830055542,-0.2057999976123167
0.4811906632015416,-0.20580002776027656
0.48039078069434915,-0.20699985152106515
0.4803905881827855,-0.20700015197906652
0.4779907010995857,-0.21089996848926618
0.4779906618437034,-0.21090003121591414
0.47729069385314893,-0.21199998091535693
0.47549072960614996,-0.21479992549235713
0.4754906351618494,-0.21480007536102705
0.4733907047327581,-0.21819996272241293
0.4733906800788382,-0.21820000185275068
0.4733906587564454,-0.21820003442792077
0.4729907306206675,-0.21879992663158768
0.47299063412107095,-0.2188000742361999
0.4704907055010334,-0.22269996288345847
0.4704906572521943,-0.2227000366842974
0.4694907017071173,-0.22419997000191288
0.46949067999864275,-0.22420000205209498
0.46949066240519904,-0.22420002725160065
0.4677907423003143,-0.22659991445849673
0.46779068073675,-0.22659999755166677
0.46779061312884024,-0.22660008104868962
0.46559068170795415,-0.22920000000064594
0.46449072007010495,-0.2304999546635586
0.4644906816218171,-0.2304999990032964
0.4644906407157528,-0.2305000439208634
0.4616907117953334,-0.23349996776416992
0.4616906789523105,-0.23350000232546542
0.461690653063652,-0.23350002864495298
0.46079079365257564,-0.2343998880560293
0.4607905734306831,-0.2344001154964036
0.4577907092625647,-0.23759997060906324
0.45779068048680915,-0.23760000080271373
0.4577906542280522,-0.23760002748055273
0.45709073351378143,-0.23829994819482359
0.45709063068092876,-0.23830005257394823
0.45379100926889915,-0.241699662513615
0.45379038790615844,-0.24170036725289112
0.453390740114643,-0.24219992699228546
0.453390624702289,-0.24220007410801234
0.4503907878118872,-0.24609986206553475
0.4503905805589919,-0.24610014160919882
0.449890989763575,-0.24679956872278244
0.44989042187017186,-0.24680046193451768
0.44809070646646443,-0.2499999559855532
0.44809068096154825,-0.2500000002555859
0.44809065548518445,-0.2500000424565798
0.44599071492097436,-0.25339994622720574
0.4459906491901678,-0.2534000541969819
0.4456908498987055,-0.2538997196827524
0.44569053253640023,-0.253900290885233
0.44369075699034793,-0.2577998532000349
0.4436906763979823,-0.257799998144398
0.44369058814793166,-0.257800134493186
0.44209070472774437,-0.2600999669097052
0.44209068548623276,-0.26009999409052564
0.4420906533196773,-0.2601000378516847
0.4408907603259076,-0.2616998951767109
0.44089067816691463,-0.26169999883878725
0.4408905933631523,-0.26170009488950885
0.4381907120120884,-0.26459996745176256
0.43819068050961046,-0.26460000067904016
0.4381906511949088,-0.2646000305136961
0.437190797382026,-0.26559988432657894
0.4371905699516658,-0.2656001194642663
0.4342907099003819,-0.2686999698639146
0.434290680942329,-0.2687000003020993
0.4342906530566637,-0.2687000286519412
0.4334907901560384,-0.26949989155256654
0.4334905767000443,-0.2695001117832616
0.43039070887493736,-0.2727999710809561
0.43039067962782235,-0.2728000017149888
0.43039065554502526,-0.2728000261635797
0.4297908798998141,-0.2733998018087908
0.42979049514561624,-0.2734002091766011
0.4264907288764534,-0.27709994711475333
0.4264906798672638,-0.2771000004929413
0.4264906327459899,-0.27710004896261503
0.42629097047306547,-0.2772997112355395
0.4262904179208934,-0.27730031174899045
0.42299104439515056,-0.28119957137032286
0.42299037025191055,-0.2812004671847231
0.4225907625236953,-0.2817998787770459
0.4225906775333174,-0.2817999984125523
0.4225905879728715,-0.2818001098969496
0.4196907182188337,-0.2851999571947871
0.419690645690051,-0.2852000432221297
0.41869069872538117,-0.28639997957973357
0.4186906644703805,-0.28640002023605843
0.41639077083338966,-0.2890998953751347
0.41639067907645405,-0.28909999717386714
0.4163905812722127,-0.28910009415916266
0.41479079720359524,-0.29059989172349154
0.4147905697632209,-0.2906001119453841
0.41239074805608933,-0.2929999336525156
0.41239060625805174,-0.2930000553231444
0.41239060600780353,-0.293000055514124
0.41089079372240783,-0.2940999178567475
0.4108905720619139,-0.2941000852809266
0.40729075252640323,-0.29689994491965715
0.4072906806275767,-0.2968999987614164
0.40729060718457116,-0.29690004968294825
0.4069910233884479,-0.29709977221369704
0.4069903602421495,-0.29710025552477165
0.4030907053340766,-0.3001999812209323
0.4030906883770635,-0.3001999945302875
0.403090650665155,-0.3002000232827769
0.4022908198078121,-0.30079989642578403
0.40229054733424635,-0.30080010836656246
0.3991907241078752,-0.3032999658071844
0.3991906798979359,-0.3033000006579309
0.3991906393335352,-0.30330003122393573
0.39729097270595987,-0.30469978558109656
0.39729040726441084,-0.3047002352379857
0.3951908812357361,-0.3064998289768497
0.39519049161455977,-0.3065001814534393
0.3929911373098158,-0.30859956510796765
0.3929902854105561,-0.308600489544491
0.39129074187241,-0.310699925679848
0.3912906230024804,-0.3107000754791136
0.3898907631481042,-0.3124998952918829
0.38989060312653223,-0.3125001068713836
0.3873907105611834,-0.315899960760258
0.38739068284401873,-0.315899997682361
0.38739064970022946,-0.3159000400103024
0.38699084142386614,-0.3163998003557566
0.38699053259942084,-0.31640020768753707
0.384190740236055,-0.320299918479368
0.38419073959710476,-0.32029991933199037
0.384190611027277,-0.32030007068132793
0.38349073680264345,-0.3209999449059615
0.3834906274945138,-0.3210000559629102
0.38039078580748586,-0.3241998925430681
0.3803905549190332,-0.3242000792437777
0.37959072933572907,-0.3246999702333428
0.3795906344234077,-0.3247000303113052
0.37569098544139456,-0.3271998052997751
0.37569039308330887,-0.3272002164691614
0.3744907148154056,-0.32809997517008893
0.3744906747304282,-0.3281000047091149
0.3744906547431392,-0.3281000189759257
0.3717907794340714,-0.3299999312304549
0.37179058568424117,-0.3300000711293553
0.3690907051877145,-0.33199998260826397
0.3690906583318065,-0.33200001753278824
0.36789072959869823,-0.3328999640826194
0.3678906342584482,-0.33290003650029437
0.3639907145814299,-0.3358999747133854
0.3639906799918943,-0.33590000085856075
0.3639906495515295,-0.3359000230873468
0.3600907218963161,-0.33869997114750006
0.36009064181206296,-0.3387000292576671
0.3585907142715496,-0.3397999761207102
0.3585906487555529,-0.3398000233419689
0.3561908330905263,-0.34149989277136283
0.3561905344838825,-0.3415001128724631
0.35319074552094787,-0.3437999510773796
0.3531906820494072,-0.3437999981085111
0.35319061365577176,-0.34380004536881453
0.3522909583079189,-0.3443998156007164
0.3522904182141954,-0.34440020268818117
0.34839118708796646,-0.3473996112468188
0.3483902308538388,-0.3474004508547661
0.3480907517899982,-0.3476999299186067
0.3480906013993634,-0.3477000580013311
0.3444909079367706,-0.3502998366132036
0.3444904651246351,-0.3503001759746149
0.3428907530982804,-0.3515999419960281
0.3428906798303399,-0.3515999992810041
0.3428906070736942,-0.3516000519201723
0.34059080469872044,-0.35319991444189314
0.340590561384764,-0.35320008927272306
0.33749075995067457,-0.3554999419496281
0.3374906812927235,-0.3554999979232352
0.3374905983883897,-0.35550005207542984
0.3366907489748209,-0.35599995795891043
0.33669068111282496,-0.35599999886287215
0.3366906118142564,-0.3560000376357927
0.33279069243278986,-0.3580999942258131
0.3327906709969001,-0.3581000058025447
0.33039075062853684,-0.3593999626687414
0.3303906133916385,-0.35940003842864543
0.3287907446043036,-0.3602999646215214
0.32879068175471077,-0.3602999987680807
0.32879061628052125,-0.3603000318756437
0.32489081046840235,-0.36219993727129135
0.3248905548315264,-0.36220006645981023
0.3227907886229886,-0.3632999439976157
0.322790576201364,-0.36330005861549214
0.3209907157514183,-0.3642999810876842
0.320990684824994,-0.3642999979493609
0.32099064374712866,-0.36430001946782237
0.3170907387031534,-0.36629997077242504
0.31709062509836045,-0.36630002997051225
0.31539088482613603,-0.3671998924675723
0.31539048384338864,-0.367200116920681
0.31319072418687494,-0.3684999748995299
0.3131906387325323,-0.36850002424326317
0.3092907053952214,-0.37069998663866927
0.30929065809453793,-0.3707000134940962
0.3085910362770149,-0.3710997973898237
0.3085903451891286,-0.3711002313573813
0.305390706581885,-0.37329998289986127
0.30539067879553683,-0.37330000175241645
0.3053906592843609,-0.37330001466227586
0.3027907904725797,-0.37499992888536354
0.3027905748632533,-0.375000073970096
0.30149073613123045,-0.3758999623230349
0.3014906811266814,-0.3758999993160413
0.30149062542918587,-0.37590003463379257
0.29759070519437825,-0.3782999855475203
0.2975906580601365,-0.37830001418939874
0.2965907031837027,-0.378899987115259
0.2965906601013393,-0.3789000126666583
0.2936907196317213,-0.3805999777695378
0.2936906824830396,-0.3805999991016961
0.29369064201924067,-0.3806000213715704
0.28979077499957356,-0.38269994976677574
0.28979058128172885,-0.382700033476208
0.28949123856041586,-0.38279981438331234
0.2894901509367161,-0.38280025064271883
0.2858907123136265,-0.38449998554806675
0.2858906872570291,-0.38449999716974537
0.2858906449750548,-0.38450001601253475
0.28199082290671873,-0.38619993845257866
0.28199067895026775,-0.38619999589887033
0.28199053507882765,-0.38620004312703143
0.2802907556285147,-0.38669997825947644
0.2802906809102907,-0.38669999896696805
0.2802906070696884,-0.3867000169640942
0.2780906976107886,-0.38719999638657143
0.2780906658161469,-0.38720000366819024
0.27419071485691426,-0.3880999923510901
0.2741906856875647,-0.3880999988698987
0.2741906442982588,-0.3881000074828062
0.27019070946215495,-0.388899994450027
0.27019069373467125,-0.3888999975013224
0.2662907108945643,-0.38959999476225404
0.26629068357381225,-0.3895999994958072
0.266290650496352,-0.38960000480267926
0.2623907108477165,-0.39019999551785395
0.26239065259441163,-0.39020000465905735
0.2598909359511141,-0.39059995932198494
0.2598904299452608,-0.3906000539500077
0.2584908135141379,-0.39089997175667696
0.2584906788500363,-0.39089999676756026
0.25849054991886455,-0.39090001351775666
0.25459068170729277,-0.39130000000099474
0.24679071255388602,-0.3920999968372416
0.24679068210104438,-0.39209999976635057
0.24679065037823036,-0.39210000241092297
0.2428907098637966,-0.3923999978351102
0.24289068787700616,-0.39239999939922654
0.2428906473169244,-0.39240000176460477
0.23899068170724197,-0.3926000000009987
0.23509068170724198,-0.3928000000009987
0.23119068170724197,-0.3930000000009987
0.22729068170724198,-0.3932000000009987
0.22339068170724197,-0.39340000000099873
0.21949068170724198,-0.3936000000009987
0.21559080689951385,-0.39379999358088214
0.2155905567197227,-0.3938000096154235
0.2116907098637966,-0.3940999978351102
0.21169068787700615,-0.3940999993992265
0.21169064731692439,-0.39410000176460475
0.20779068797649716,-0.3942999996794984
0.20379074423258134,-0.39449999687473164
0.2037906791067478,-0.3944999992989075
0.2037906216861573,-0.394500000001
0.20369106865786357,-0.394500000001
0.20369029595686172,-0.3945000304549765
0.19989069155386802,-0.39479999922363385
0.1959906817072177,-0.3951000000010008
0.1920907098637966,-0.39539999783511015
0.19209068787700614,-0.3953999993992265
0.19209064731692438,-0.3954000017646047
0.18819080689951384,-0.39559999358088216
0.18819055671972268,-0.3956000096154235
0.18429068170726745,-0.395900000000997
0.18039070986379657,-0.3961999978351102
0.18039068787700613,-0.3961999993992265
0.18039064731692436,-0.39620000176460474
0.17649068170724197,-0.3964000000009987
0.17259068170724198,-0.3966000000009987
0.16869068170724197,-0.3968000000009987
0.16479068170724198,-0.3970000000009987
0.16089071685267484,-0.3971999981986688
0.16089067416149527,-0.39720000008121975
0.16089065406816497,-0.39720000070969325
0.15699068170721642,-0.39730000000099963
0.1530906817072164,-0.3974000000009996
0.1491906848509722,-0.39749999992039053
0.14519081049818897,-0.3975999967812254
0.14519055304509185,-0.3976000065990577
0.14129093164254417,-0.3977999871838037
0.1412904327495776,-0.3978000255351194
0.13739075448093727,-0.39819999253703126
0.1373906090529701,-0.3982000085485623
0.13569077150926034,-0.39839998943605753
0.1356905921151849,-0.39840001221810095
0.1334907207073392,-0.3986999946828072
0.129590804122236,-0.39919998430677156
0.12959055972483702,-0.3992000187675277
0.12569071310045288,-0.3997999951712791
0.1256906798789237,-0.3998000000624609
0.12569065200708637,-0.39980000380871383
0.12179068170731792,-0.40030000000099186
0.11789080412301782,-0.40079998430667135
0.11789055972483715,-0.4008000187675277
0.11399071347341348,-0.40139999511390057
0.11399067913156867,-0.40140000016732863
0.11399065238137632,-0.40140000376072793
0.11009080412301783,-0.40189998430667134
0.11009055972483717,-0.4019000187675277
0.1074910416395982,-0.40229994462679525
0.10749032686639644,-0.40230008188736344
0.1061907701196703,-0.4025999795981464
0.10619068191292781,-0.4025999982434954
0.10619059149931925,-0.40260001387914585
0.09839080275361571,-0.4037999813784849
0.09839056116328221,-0.40380002163710216
0.09449071111641061,-0.4044999947224381
0.09449068313002916,-0.4044999995699961
0.09449065071871325,-0.40450000476846987
0.09059080275361571,-0.4050999813784849
0.09059056116328221,-0.4051000216371022
0.08669071177928102,-0.40579999460346133
0.08669065157058632,-0.40580000502378116
0.08429114426538634,-0.4061999229079812
0.08429022860274049,-0.40620012082888834
0.08279078475856334,-0.40659997252066893
0.08279068229783483,-0.4065999974726421
0.08279057554728751,-0.4066000185789983
0.07879082231452107,-0.4072999753947324
0.07879054187501516,-0.407300028684544
0.07489071207568593,-0.40809999377158596
0.07489068038315262,-0.4081000000643245
0.07489065248610648,-0.408100005245826
0.0709908011816369,-0.4087999785568846
0.07099056279980236,-0.40880002439227997
0.06709072388965083,-0.4095999913482085
0.06709063960266073,-0.40960000902342203
0.0642907204382133,-0.4101999917015179
0.06429067915599956,-0.4102000001999062
0.06429064523677842,-0.41020000663200046
0.06319069260986698,-0.41039999801871163
0.05929080118157584,-0.41109997855689556
0.0592905627998023,-0.41110002439228
0.055390681707391705,-0.4119000000009796
0.051490681707391704,-0.4127000000009796
0.04759072388965114,-0.4134999913482084
0.047590639602661036,-0.41350000902342193
0.044790720438213125,-0.41409999170151796
0.044790679156002135,-0.41410000019990567
0.04479064523677321,-0.4141000066320014
0.04369069260986698,-0.41429999801871165
0.03979080118157584,-0.4149999785568955
0.039790562799802295,-0.41500002439227995
0.031990915854522475,-0.41659995197079897
0.031990450174936604,-0.41660005936827704
0.02809101826606824,-0.41759991370388433
0.028090352091050413,-0.4176001098731009
0.02689072167458684,-0.41799998667858873
0.02689068012164609,-0.418000000134462
0.02689064280315,-0.4180000115281661
0.02419091059132864,-0.41879993218352063
0.024190456390079565,-0.4188000788620484
0.020190718647492844,-0.4201999870719538
0.020190644871811915,-0.420200013224019
0.01629123217732913,-0.4215998023963974
0.016290158590399423,-0.4216002615595137
0.015690750547816205,-0.42189996558080534
0.015690680551848024,-0.4218999992175886
0.015690611518342876,-0.42190002977817326
0.012390726157027753,-0.4232999811435797
0.01239063744576558,-0.42330001929453265
0.00849103691415866,-0.42499984516728434
0.008490339808523149,-0.42500018234708936
0.0069907082065550396,-0.42579998586813905
0.006990685618522579,-0.4257999977381703
0.0069906508093261445,-0.42580001545005036
0.004590704339583079,-0.4269999886849219
0.0045906589602333035,-0.4270000110829634
0.001990947756335945,-0.4282665370540929
0.0019904239487204076,-0.4282668120700288
0.0006907237474051152,-0.4289999762861554
0.0006906392097585549,-0.42900002288436845
-0.0006092876276014522,-0.4296999834891008
-0.0006093142513288412,-0.4296999975822264
-0.0006093536479592667,-0.4297000176786931
-0.0032092734900210323,-0.4309999775997239
-0.0032093628637865144,-0.43100002285803524
-0.007109027407575911,-0.4329998508292093
-0.007109598610056599,-0.43300016819151455
-0.00810913107357714,-0.4335998876696269
-0.00810931879905753,-0.4335999890375018
-0.008109323901494724,-0.43359999150210704
-0.008109423646650937,-0.43360002900685507
-0.008109425972210425,-0.4336000297056998
-0.011009275312137532,-0.43439998814430036
-0.011009361481237193,-0.43440001107498827
-0.014909204604527005,-0.4353999708501908
-0.01490943125123826,-0.43540003186110876
-0.01880929243410322,-0.43649999270755785
-0.018809344229263662,-0.4365000070108884
-0.0216356836224396,-0.43726388252255755
-0.021636860219218734,-0.4372642819707795
-0.022208636982205952,-0.4374997194614213
-0.022209305899341326,-0.4375000246717558
-0.022209950099944753,-0.4375003790854475
-0.022709218573669077,-0.4377999401696821
-0.02270942399326546,-0.43780005420648604
-0.026609293434441666,-0.43979998725324304
-0.026609319162274752,-0.4398000002626252
-0.026609342623953453,-0.4398000117980298
-0.029908714188563907,-0.4413997071020833
-0.02990987690180344,-0.441400372407198
-0.03050924201120748,-0.4417999491468007
-0.030509319815953055,-0.44179999894341476
-0.03050939749328649,-0.44180004467834044
-0.03440923233983614,-0.4439999515148556
-0.034409403252809306,-0.44400005020479794
-0.03660921943870019,-0.4452999415873698
-0.03660931888658906,-0.4452999972560819
-0.0366094228725882,-0.4453000492151188
-0.03830928637300053,-0.44609998498001874
-0.03830931832277422,-0.446099999735705
-0.03830935070577018,-0.4461000141298174
-0.04220927403118642,-0.44779998070756294
-0.04550921990990653,-0.44919995826286974
-0.04550922256307887,-0.44919995932091755
-0.04550931791131884,-0.4491999903651141
-0.045509424962686104,-0.44920001523956393
-0.04620926603973676,-0.4492999925362855
-0.04620937046229623,-0.4493000080270867
-0.05010928652658817,-0.44989999511390083
-0.05010932086842967,-0.44990000016732845
-0.0501093476186254,-0.4499000037607282
-0.054009318292682074,-0.4504000000009919
-0.06960919587698217,-0.4523999843066714
-0.06960944027516283,-0.4524000187675277
-0.07350910115141664,-0.4529999665946437
-0.07350953372219642,-0.4530000430868973
-0.07400929109695954,-0.4530999945618499
-0.0740093454571199,-0.4531000055936732
-0.07740931481344995,-0.4537999992846823
-0.08130928792431653,-0.4545999937715864
-0.08130931961684738,-0.4546000000643245
-0.08130934751389353,-0.454600005245826
-0.08520931829263258,-0.45530000000098425
-0.08910928888358939,-0.4559999947224381
-0.08910931686997084,-0.4559999995699961
-0.08910934928128675,-0.45600000476846986
-0.09300914568119999,-0.4565999734453796
-0.09300948985044025,-0.456600032678662
-0.0951092900750017,-0.4569999946261975
-0.09510931912608851,-0.4569999999837729
-0.09510934582040804,-0.4570000045889469
-0.09690928803032325,-0.4572999949572661
-0.09690934861565553,-0.457300004666065
-0.1008093000525155,-0.4578999971948127
-0.10480929196035259,-0.4584999960511422
-0.10480931908027254,-0.45849999996884
-0.10480934393412104,-0.4585000032883559
-0.11020782208931063,-0.45919211587235453
-0.11020880367338859,-0.4591922927936071
-0.1102097622422803,-0.4591925683913422
-0.11021068790324261,-0.4591929398213014
-0.11260931829239018,-0.4603000000009079
-0.11390913515809263,-0.46089991547738596
-0.11390931784288144,-0.46089999053644987
-0.11390941758326875,-0.46090002669514796
-0.11390941923455007,-0.4609000271776581
-0.11650927515143042,-0.46159998838604904
-0.11650931888597564,-0.4615999997348848
-0.11650936132763531,-0.46160000993214
-0.12040931829258437,-0.4625000000009744
-0.12430925947995372,-0.46339998642882885
-0.1243093183900252,-0.4633999992626915
-0.12430937775361343,-0.463400010673468
-0.12820931829263257,-0.4641000000009843
-0.13210921046345342,-0.46479998064702904
-0.13210921203322432,-0.46479998089276203
-0.13210942678570142,-0.4647999999892556
-0.1321094273144588,-0.46480000000099997
-0.1324089099171927,-0.46480000000099997
-0.1324097252577139,-0.4648000339147455
-0.13600928713378171,-0.4650999974044178
-0.13990931829323094,-0.4654000000010353
-0.14380929013620342,-0.4656999978351102
-0.14380931212299386,-0.4656999993992265
-0.14380935268307563,-0.46570000176460474
-0.14770931829275802,-0.4659000000009987
-0.15160931829275803,-0.4661000000009987
-0.15550928314732515,-0.4662999981986688
-0.15550932583850471,-0.46630000008121975
-0.15550934593183502,-0.46630000070969324
-0.1594093182927836,-0.4664000000009996
-0.16330931829278358,-0.46650000000099967
-0.16720928725560402,-0.46659999920517453
-0.16720931746790577,-0.46659999978867217
-0.1672093501677622,-0.466600000001
-0.17900928641786698,-0.466600000001
-0.1790093191176954,-0.4665999997886724
-0.1790093493300256,-0.46659999920517425
-0.18290919248305995,-0.46650000322689134
-0.18290944414393454,-0.466500000001
-0.18680928641786698,-0.466500000001
-0.1868093191176954,-0.4664999997886724
-0.1868093493300256,-0.46649999920517426
-0.19070931829283488,-0.4664000000009996
-0.1946092906537919,-0.4663000007096931
-0.1946093107471008,-0.46630000008122025
-0.19460935343829844,-0.4662999981986685
-0.19850931829286045,-0.4661000000009987
-0.20240928390255225,-0.4659000017646042
-0.20240932446261162,-0.4658999993992274
-0.20240934644941827,-0.46589999783510994
-0.20630931829288593,-0.46560000000099705
-0.21020928696385527,-0.46530000241092245
-0.21020931868664985,-0.4652999997663517
-0.21020934913951145,-0.4652999968372409
-0.21410929191577224,-0.46490000270634235
-0.2141093169523766,-0.46490000000175324
-0.214109345925473,-0.46489999654692477
-0.2149092777197471,-0.4648000050726405
-0.21490931279298758,-0.46480000039146796
-0.21490936409017575,-0.4647999926143409
-0.21800929310278452,-0.46430000406392014
-0.21800930815095879,-0.46430000155647605
-0.22190928907205557,-0.46360000524576467
-0.22190931696875335,-0.46360000006432794
-0.2219093486613161,-0.46359999377158356
-0.2258092681206008,-0.46280001029275586
-0.22580931595721768,-0.4627999999588921
-0.22580937018170363,-0.4627999870288072
-0.22980925095487048,-0.46180001683551547
-0.22980931948838226,-0.4617999986688423
-0.2298093831421818,-0.4617999798753797
-0.23270927392428117,-0.46090001377059026
-0.2327093627902323,-0.46089998665181714
-0.2337091776617411,-0.4606000421903645
-0.23370931682713414,-0.4605999958617267
-0.2337094528418925,-0.4605999413514905
-0.23760931829320883,-0.4589000000009167
-0.24150921797795957,-0.45720004372807665
-0.24150922054112714,-0.457200042542128
-0.2415094073277653,-0.45719994059205166
-0.24150940898907083,-0.4571999395370275
-0.24180915712446546,-0.4570001074467644
-0.2418094835747992,-0.4569998989955114
-0.24540929028683564,-0.45480001711593354
-0.2454093460684745,-0.45479998251279985
-0.24810917767367713,-0.4531000885391538
-0.2481094618286303,-0.45309991627192875
-0.2493092569418279,-0.45240003578923016
-0.24930938015614318,-0.45239996510388286
-0.25320929046952045,-0.45020001569633666
-0.25320934621863544,-0.45019998448679605
-0.25500919728839416,-0.44920006722581896
-0.2550093154348446,-0.4491999971588693
-0.25500943166517875,-0.44919991902096496
-0.25710929666268334,-0.4477000154513189
-0.2571093150413565,-0.4477000021728152
-0.2571093426847793,-0.4476999817072725
-0.2603092269755131,-0.4453000684892221
-0.2603094111789272,-0.4452999336540018
-0.2610093086212298,-0.44480000690949995
-0.2649091800333531,-0.4420000992644303
-0.2649094599109752,-0.44199990558909125
-0.26580925024140384,-0.4414000453688055
-0.26580931863499807,-0.44139999810853087
-0.2658093821065813,-0.44139995107736824
-0.2688093065825791,-0.4391000089791032
-0.2688093300311873,-0.43909999105773106
-0.2709092793772015,-0.43750002965124407
-0.2727092135863493,-0.4361000814396246
-0.27270942516419283,-0.4360999214193415
-0.27610927905306726,-0.4336000288539927
-0.27610931597517024,-0.433600001136828
-0.2761093583031117,-0.43359996799303874
-0.27660911864856585,-0.43320015971667536
-0.2766095259803463,-0.43319985089223007
-0.2805090951571285,-0.43040016020120697
-0.2805095500377426,-0.4303998525271368
-0.28160929920816347,-0.42970001214595993
-0.284409263232863,-0.4279000353968661
-0.28440931356373655,-0.4279000020846035
-0.284409375425326,-0.4278999586294122
-0.2873089748577198,-0.4258002486956098
-0.28730968189172873,-0.42579978184181444
-0.2883092864041298,-0.4252000191343739
-0.2883093503265307,-0.4251999811094791
-0.2922093135582301,-0.42290000279334866
-0.29220932303155334,-0.42289999721366367
-0.29390924520640793,-0.421900042993161
-0.29390939211186456,-0.42189995827733484
-0.29620927702018757,-0.42060002332915225
-0.29620932109275233,-0.42059999785385693
-0.2962093556874251,-0.42059997698910284
-0.3001092821328763,-0.41820002225344066
-0.30010931445439004,-0.4182000019757867
-0.300109357197525,-0.4181999740647247
-0.3004092934292449,-0.41800001657691144
-0.30040931524973746,-0.41800000183726777
-0.30400929341423794,-0.4155000172780011
-0.3040093114440411,-0.4155000045916933
-0.3040093493139193,-0.4154999771435821
-0.30590927947024793,-0.41410002860734
-0.3059093171809456,-0.4141000002447389
-0.30590935675524994,-0.41409996923132814
-0.30790917866539735,-0.4125001117032102
-0.30790946189627266,-0.4124998934567401
-0.3110092772949644,-0.410200030419001
-0.31100927743622464,-0.4102000303018365
-0.31180929434924654,-0.40960001795891193
-0.311809342017872,-0.4095999817512134
-0.3157091915352045,-0.40660009750711157
-0.3157093159837931,-0.406599995156612
-0.31570943034204757,-0.40659988795217594
-0.316108808908286,-0.40620050938593744
-0.3161098965736186,-0.4061995704212159
-0.3196092908413196,-0.4036000203937809
-0.31960934545872277,-0.40359997922732505
-0.3213089822706107,-0.40230025695941074
-0.3213096751721845,-0.40229977289612834
-0.32350929165177417,-0.4009000169545712
-0.3235093145658623,-0.4009000021649327
-0.32350934802516373,-0.40089997991177817
-0.32720878645431895,-0.39840035935153817
-0.32720989239130227,-0.39839971295187154
-0.32740920141984275,-0.3983000584376013
-0.3274093167332682,-0.39829999689165146
-0.3274094281486727,-0.39829992958076255
-0.3313092532710329,-0.39580004168181365
-0.3313093839633409,-0.3957999593479898
-0.33340929425926746,-0.3945000148790829
-0.33340934241268094,-0.39449998526125035
-0.3352092972449374,-0.3934000128637603
-0.3352093153227741,-0.3934000016910428
-0.3352093419353187,-0.3933999848457331
-0.33910919586732124,-0.39090007847906477
-0.3391094429899088,-0.39089992518290645
-0.3396092816902451,-0.39060002196270466
-0.3396093550859693,-0.3905999783581249
-0.3430092660795075,-0.3886000307148671
-0.3430093201690932,-0.388599997992431
-0.3430093667445751,-0.3885999682569351
-0.3459092379654171,-0.38670005262948687
-0.3459093893435737,-0.3866999360556574
-0.3469092997983728,-0.3858000166463381
-0.34690931809715686,-0.3858000000087801
-0.3469093365557417,-0.38579998287987155
-0.35010922993367277,-0.3828000828380612
-0.3501093159172491,-0.3827999981474631
-0.35010939825989584,-0.38279990861056246
-0.350809267332321,-0.3820000582420766
-0.35080937016656305,-0.38199994256983594
-0.3536090079250561,-0.37890034362293296
-0.3536096596243999,-0.3788996871140652
-0.3548092283007554,-0.3778000824940726
-0.3548093152062079,-0.377799998760031
-0.35480940045832565,-0.3777999079761232
-0.3573090121668076,-0.3750003428626234
-0.35730965511387586,-0.3749996872389457
-0.35870926667422837,-0.37370004793290407
-0.3587093189541988,-0.37369999797123565
-0.3587093658045636,-0.3736999505892183
-0.36120899011876073,-0.37110034130245323
-0.3612096777880873,-0.37109969186250735
-0.3626092893261002,-0.3699000248299249
-0.36260934745292367,-0.3698999753974619
-0.36580901570741386,-0.3672002553077358
-0.36580964045370906,-0.36719976988630054
-0.36650925062863066,-0.3667000483327851
-0.3665093191720923,-0.36669999759813326
-0.3665093809080438,-0.36669994862469085
-0.3704092251325677,-0.3635000764404661
-0.37040931614670497,-0.3634999979463527
-0.3704094036543268,-0.36349991463989667
-0.37060877919104174,-0.3633005391031817
-0.37060933751285713,-0.36330002245638493
-0.3706099341580896,-0.36329955058603336
-0.3743092923202503,-0.36060001895418636
-0.3743093440160517,-0.3605999807088182
-0.37590917808095,-0.35940010516014453
-0.37590946216980486,-0.3593998999128734
-0.3782092881051471,-0.35780002100133096
-0.37820931702395383,-0.35780000056073746
-0.3782093489171532,-0.35779997727995777
-0.3813091733070454,-0.35550010757132805
-0.3813093139729441,-0.35549999495765683
-0.38130944593386445,-0.355499872360359
-0.38210926319877075,-0.3547000550954527
-0.38210937425571945,-0.35469994578732306
-0.3853092903128462,-0.3516000271069815
-0.385309345840447,-0.3515999724537765
-0.3860092609381032,-0.35090005735612023
-0.38600931650145903,-0.3508999999256071
-0.3860093724769959,-0.35089993807673386
-0.3888092435613647,-0.3477000854088839
-0.38880939498000483,-0.3476999163427212
-0.389909301680303,-0.34650001812421394
-0.38990933499735403,-0.3464999819605635
-0.3924093050410676,-0.34380001431335283
-0.39240933160274144,-0.34379998574082404
-0.3938092942661223,-0.3423000257443445
-0.396109281818308,-0.3398000396476681
-0.3961093179066899,-0.33979999954673495
-0.39610935294067734,-0.33979995885720915
-0.3977093037442817,-0.3379000172779289
-0.39770933292220306,-0.3378999827904925
-0.39940931118107664,-0.3359000083682883
-0.40160928264208934,-0.3333000421342166
-0.4016093153251847,-0.333300002616154
-0.40160935432324507,-0.3332999531620736
-0.40260920985550497,-0.3320001409701358
-0.40260943176614505,-0.3319998630509897
-0.40550928158160576,-0.32850004430819235
-0.40550931539434587,-0.3285000025120714
-0.4055093550786265,-0.32849995095391044
-0.40580918978573455,-0.32810017134443303
-0.40580945415138314,-0.3280998344239396
-0.4090092517851829,-0.32420008105774606
-0.4090093700686553,-0.3241999093942851
-0.40940916819160433,-0.3235002626791242
-0.4094094842843851,-0.32349974706227846
-0.411509272224315,-0.320300070201433
-0.41150931713304834,-0.3202999991487797
-0.411509359398705,-0.3202999269248918
-0.4133093020324265,-0.3171000289093869
-0.4133093347498806,-0.3170999712021408
-0.4137093048005326,-0.3164000236134998
-0.4159092698078276,-0.31250008595268464
-0.4159093684976076,-0.3124999150399992
-0.41720930792496735,-0.31030001754754427
-0.417209308344136,-0.31030001674767416
-0.4182090093375828,-0.30860052522585724
-0.4182096898251684,-0.3085995170095733
-0.4212091789071534,-0.3047001812029928
-0.4212094659629287,-0.3046998254823161
-0.42450905450651183,-0.3008003117489905
-0.4245096070586839,-0.30079971123553956
-0.4251092474388246,-0.3002000708553989
-0.42510931655411655,-0.3001999988594101
-0.42510938334269704,-0.3001999233356066
-0.42790931398422377,-0.2969000050795214
-0.42900931829360633,-0.29560000000060616
-0.43120920679706054,-0.2930001317692511
-0.43120931384863886,-0.29299999583803604
-0.43120940987247164,-0.2929998545518248
-0.432909250072722,-0.29030010835142706
-0.4329093893169562,-0.2902998934655823
-0.4337092651535376,-0.28910007971071033
-0.43370935866385385,-0.2890999125317896
-0.4355092540232539,-0.2852001392530895
-0.4355093868823297,-0.2851998628231952
-0.43680931829370373,-0.2826000000004472
-0.43750930697773144,-0.28120002263239174
-0.43750932937577314,-0.2811999772530417
-0.4394093065069125,-0.27730002419438715
-0.43940931343743295,-0.2773000097682478
-0.4407093016681614,-0.27450003580929977
-0.44120929840097367,-0.27340004376442445
-0.4412093197111723,-0.2733999956363561
-0.44120933480660496,-0.27339995975025766
-0.44280931829373443,-0.26950000000037955
-0.44440917973347566,-0.2656003377410103
-0.4444094815528096,-0.2655996734822354
-0.4446092858129518,-0.2652000649619511
-0.4446093177699278,-0.26519999861174237
-0.4446093464942564,-0.265199934199162
-0.446109288924931,-0.26170006852758787
-0.44610931771022166,-0.26169999844086944
-0.4461093430651498,-0.2616999309942967
-0.4475092795516039,-0.2578001079248889
-0.44750931556675166,-0.25779999971324796
-0.4475093469050401,-0.257799888416326
-0.4485093108853934,-0.25390002889294794
-0.44850931817740186,-0.25389999971846466
-0.44850932494538365,-0.2538999711766249
-0.44940929157542486,-0.2500001157797797
-0.4494093478063474,-0.24999988490122751
-0.4504092040317372,-0.24610044562220754
-0.45040947372429646,-0.24609956701524557
-0.4518091206892067,-0.24220055047013844
-0.451809579852323,-0.24219947688320873
-0.45240922288782465,-0.2410001908122054
-0.45240942189784894,-0.2409998135129877
-0.45390930031912224,-0.23830003235469574
-0.45390931441555,-0.2383000065242864
-0.45390933864258204,-0.23829996032013465
-0.45590930686520365,-0.23440002228602252
-0.4559093294942129,-0.2343999775994289
-0.4563092349551902,-0.23360016667747419
-0.4563094078971231,-0.23359983660597797
-0.4580092904946736,-0.2305000506927977
-0.45800931635277425,-0.2305000021936353
-0.45800934485850253,-0.23049994547270242
-0.45990924740794065,-0.22660014550280308
-0.459909313633254,-0.22659999735374778
-0.45990936925743814,-0.22659984710927572
-0.4602092270571867,-0.22570027371002996
-0.4602094254456558,-0.22569973212057626
-0.46140930223099424,-0.22270004015723022
-0.4614093347096502,-0.22269995998658496
-0.4630093007038783,-0.2188000428756539
-0.4630093177854302,-0.21880000009362588
-0.4630093343408857,-0.21879995623542356
-0.46410926917777756,-0.21580013395299122
-0.4641093712812958,-0.2157998675314762
-0.46450930223099424,-0.2148000401572302
-0.46450933470965017,-0.21479995998658494
-0.46610929783098975,-0.21090004987831973
-0.4661093170696864,-0.2109000014769892
-0.4661093371229328,-0.21089994754761576
-0.46750931277608876,-0.2070000153709669
-0.4675093128901119,-0.20700001499435514
-0.46800925640027136,-0.2056001733020793
-0.46800938663810654,-0.20559982913944946
-0.46900930178322847,-0.2031000412766446
-0.46900931824222225,-0.20309999902347298
-0.46900933301139497,-0.2030999590011854
-0.47040928938947857,-0.19920008051938085
-0.47040931684952036,-0.1991999996171001
-0.47040934153759034,-0.199199917590369
-0.4715092722511475,-0.19530016324230273
-0.47150931275832597,-0.19529999797479847
-0.47150934135270306,-0.19529983282308858
-0.4719092778154024,-0.1924002934685183
-0.47190937639257535,-0.1923997095062686
-0.47210931286754193,-0.19140002713143578
-0.4721093154361287,-0.19140001390117353
-0.47280931297561907,-0.18750002962999068
-0.47280931793685266,-0.18750000097952724
-0.4728093230271071,-0.18749996923364048
-0.4734093134640884,-0.18360003139326214
-0.47340931835527017,-0.18359999817173298
-0.4734093221015231,-0.18359997029989564
-0.4739093182938011,-0.17970000000012717
-0.47440931416764826,-0.17580003218411952
-0.47440931841708295,-0.1757999972071376
-0.4744093213198396,-0.17579997049625523
-0.474809318293804,-0.17190000000010203
-0.47520930869197753,-0.16800009361791027
-0.47520931651540504,-0.16799999961795326
-0.4752093206992008,-0.16799990618974103
-0.4753093150771014,-0.16410012545161762
-0.4753093150862219,-0.16410000046876505
-0.47530930863927784,-0.16409987449105362
-0.47500931901369714,-0.16020000935850326
-0.4750093175918113,-0.16019999063998905
-0.4747093209749006,-0.15620003574784716


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
-0.44682381154727213,0.0077997879535067465
-0.4468237739301081,0.007800138488377209
-0.4462238005712985,0.01169996532063955
-0.4457238225890751,0.014799830411017723
-0.44572377392910023,0.01480017045526417
-0.44562379997816765,0.015599962062724933
-0.4456237781835967,0.01560009500633879
-0.44492381652611873,0.019499881383716135
-0.4449237769112785,0.01950011911076971
-0.4437238137024319,0.02729987996827214
-0.4437237797926404,0.02730012045827248
-0.4432237984776456,0.031199974715231813
-0.4432237951895192,0.03119999933196672
-0.4432237913572932,0.03120002585812324
-0.4426237990774164,0.03519997439063513
-0.4420238654857016,0.03909954337701902
-0.442023768879247,0.0391004612432141
-0.4418238109705386,0.04259972464561183
-0.44182379523600046,0.042600275803638225
-0.44182379523600046,0.04299990739206772
-0.44182379346579587,0.0429999997187992
-0.441823788116945,0.043000092547759036
-0.44152380469667935,0.046899877011212475
-0.44152378891854693,0.04690012319036939
-0.44112382694784474,0.05469938161906355
-0.44112384272597716,0.05470061736965809
-0.44142376917794995,0.058599661245304815
-0.4414238450266846,0.058600336087043875
-0.44182378244359977,0.061299913651221456
-0.44182380958655143,0.061300086103223024
-0.4420237878462904,0.062499955661656934
-0.44202379466556335,0.06249999906406731
-0.442023801080311,0.06250004558555843
-0.44302378335727716,0.07029990734589442
-0.4430237928343165,0.07030009366568699
-0.44282379680895756,0.07809993865468534
-0.4428237944872377,0.07809999918267206
-0.44282379046980225,0.0781000619606152
-0.44252379761642846,0.08199996905447386
-0.44252379498399175,0.08200000062240817
-0.44252379213486315,0.08200003023613954
-0.4421238068470886,0.08589988679194213
-0.44212379287446535,0.08589999730689106
-0.4421237724642143,0.08590011385903004
-0.4418238028144521,0.08739996210784116
-0.44132380311721453,0.08979996217027568
-0.4413237876573902,0.08980003789315046
-0.4405237999026188,0.09379997666700753
-0.4397238013191315,0.0976999703448333
-0.4397237947550636,0.09770000135606573
-0.4397237887497238,0.09770002810731296
-0.43942387581291587,0.09899965083348064
-0.43942374074728646,0.09900035417671778
-0.4390238043643206,0.10159994066599581
-0.4390237944865127,0.10159999995908184
-0.4390237831913183,0.1016000587179271
-0.4382238167829688,0.10549989495863116
-0.4382237931134737,0.10549999860436543
-0.4382237641840267,0.10550010350672616
-0.4379238710526126,0.10649974727810632
-0.4379237333261371,0.10650025648383846
-0.4372238032572551,0.10939996676920713
-0.43722378674515605,0.10940003311441958
-0.4352239133333066,0.11719953942063221
-0.43522372293594547,0.11720046995043407
-0.43402390757702947,0.12499926978338827
-0.4340238233621998,0.12500000215097776
-0.4340237952360005,0.12500073880784535
-0.4340237952360005,0.12519990262179032
-0.4340237796876385,0.12520009586493072
-0.4340237796690081,0.1252000959965334
-0.43342380150950577,0.12889996131346446
-0.4334237892765553,0.12890003873647016
-0.4328238129617123,0.13279988478294977
-0.4328238125624609,0.13279988701782838
-0.43282375654371613,0.13280010763440644
-0.43282375587527844,0.13280010964789965
-0.4314238164730415,0.13669994083984546
-0.4314237947973635,0.1366999988375726
-0.43142377056983094,0.13670005881952854
-0.430123826058771,0.13979992649974857
-0.43012379459472494,0.1397999981893591
-0.4301237589755517,0.13980007252113366
-0.42972390885544903,0.1405997727613391
-0.4297236937168263,0.14060023289713763
-0.4280238372151718,0.14449990369505078
-0.4280237553608647,0.1445000971958406
-0.4264238113893318,0.14839996062645203
-0.4264237794300433,0.14840003951508554
-0.42622382173951423,0.14889993374140828
-0.42622379449553516,0.14889999903711035
-0.42622376459924294,0.1489000651033334
-0.42462381052798115,0.15229996750476466
-0.42462378018584945,0.15230003260888017
-0.42282387139080885,0.1561998349981348
-0.42282372534026863,0.1562001677499565
-0.42232381437914196,0.1573999540566604
-0.422323793495213,0.15740000275851834
-0.4223237756346809,0.15740004221844764
-0.42102384325627656,0.1601998965719339
-0.42102374967019895,0.16020010453351796
-0.41932385785082305,0.16409985635443908
-0.4193237903094452,0.16409999852736823
-0.41932371510204425,0.1641001335568707
-0.4184238259170587,0.16559994886518006
-0.4184237651882524,0.16560005151069565
-0.4170238270595732,0.16799994544557423
-0.4170237964396447,0.1679999963944838
-0.41702375848954054,0.1680000558549186
-0.4145238630246617,0.17179989696153447
-0.41452386250555595,0.17179989770833032
-0.41452370826116974,0.171800086975245
-0.41442447167358465,0.17189932356283005
-0.41442383177377023,0.17190002995462605
-0.4144232645943041,0.17190079596284735
-0.41182381137654367,0.17579997578948794
-0.4118237788046077,0.17580002401542189
-0.4105238598172609,0.1776999056123133
-0.4105237329069348,0.17770009589116673
-0.40922406537344475,0.17969958440422829
-0.40922356905071355,0.17970044106155098
-0.407223947299402,0.1835997034766085
-0.40722366396577525,0.18360030629739735
-0.40662381353160204,0.18499995731046834
-0.4055238442435263,0.18749988861946998
-0.40552374904866856,0.18750011258181878
-0.4039238150201582,0.19139995177631275
-0.4039237946530342,0.19139999993467716
-0.4039237734649733,0.1914000471707785
-0.4027237952359084,0.19400000000041906
-0.40212384588103656,0.19529989026930805
-0.40212379294652517,0.19529999780591317
-0.4021237333955721,0.19530010486012966
-0.3998238704562868,0.19919987245283094
-0.3998237917884318,0.19919999696072682
-0.399823704593173,0.19920011783601582
-0.3988238677394007,0.20049990574591992
-0.39882372507412733,0.20050009601131086
-0.3969238261021455,0.20309995776244388
-0.3969237648287123,0.203100042570524
-0.3949238192318377,0.20589996640614835
-0.394123810278518,0.2069999793168522
-0.3941237799741532,0.20700002052488423
-0.3912239433742415,0.210899800779938
-0.39122365752502375,0.21090020656676792
-0.3910238320495276,0.21119994478001208
-0.39102379523366787,0.21119999839301465
-0.391023754628942,0.21120005414307796
-0.3883237952358005,0.21480000000059998
-0.3871237952358005,0.2164000000006
-0.3853237952358005,0.2188000000006
-0.3832238378555599,0.22159994317425413
-0.3832237534562494,0.2216000574474829
-0.38242381027926137,0.22269997931584146
-0.3824237799741532,0.22270002052488425
-0.3795239005076288,0.22659985842814123
-0.37952379026407185,0.2265999959043678
-0.37952367059204867,0.22660012464436596
-0.37932404242465384,0.22679975281176082
-0.37932356655865784,0.2268002644085498
-0.3761238883198876,0.230499892372128
-0.3761237210040263,0.2305000713008915
-0.3761237048391862,0.23050009039722852
-0.3754238494494313,0.23119994578698333
-0.375423741889252,0.23120005506801627
-0.3723238219085291,0.2343999724674722
-0.3723237681292781,0.2344000271071366
-0.3715238512266931,0.23519994400972158
-0.3715237401700146,0.2352000569019234
-0.3685238227681058,0.23829997155056254
-0.36852376724068797,0.23830002799572675
-0.36762385312442514,0.23919994211198953
-0.3676237383363372,0.23920005886212492
-0.3647241741902006,0.24219960797881793
-0.36472346279654283,0.242200432171635
-0.36372381413724325,0.2434999754287245
-0.3637237921803343,0.2435000035967832
-0.3637237787200471,0.2435000204486766
-0.36162430336701606,0.2460993708857627
-0.36162382319977177,0.24610001896394665
-0.3616233987654939,0.2461007048367182
-0.3598238592328849,0.24929988622802293
-0.35982379197687653,0.2492999985779837
-0.35982371968171495,0.24930010577632017
-0.35932404079836755,0.24999965621300657
-0.3593235806214403,0.2500003639119184
-0.3570238149846125,0.25389996651349606
-0.357023775757261,0.25390003364536406
-0.3559238141426709,0.25579996734329247
-0.3559237758211548,0.2558000323583531
-0.3547238454952173,0.2577999162349155
-0.35472373235889,0.25780007452138526
-0.352023861063973,0.26099992198202776
-0.35202379367525577,0.2609999985090115
-0.3520237230243626,0.2610000722120521
-0.3513238375481559,0.26169995768825877
-0.3513237940166325,0.2617000001544267
-0.35132375162872015,0.26170003951954107
-0.3481238309281621,0.2645999676544218
-0.3481237978679671,0.2645999970201617
-0.3481237552027077,0.2646000333615457
-0.346923921850428,0.2655998944884455
-0.34692367229356585,0.2656001097704787
-0.34412381329651426,0.26809998387498907
-0.3441237770140662,0.2681000159446463
-0.3425238177347723,0.26949998031402844
-0.3425238176728807,0.26949998036273604
-0.34022380757783666,0.2714999892684235
-0.3380240623784668,0.2733997692865095
-0.3380235456415605,0.27340024959485415
-0.3363238322900665,0.2750999629463482
-0.3363237949427781,0.27509999949199926
-0.33632375650335605,0.275100035505364
-0.33392417257151485,0.2772996541095517
-0.3339234565636303,0.2773003838290643
-0.3324238261028198,0.2789999650179829
-0.3324237957678773,0.2789999987355212
-0.33242376213040925,0.27900003468244866
-0.3303238930731599,0.2811998975043289
-0.330323700446325,0.2812001053222454
-0.32852379523574377,0.28320000000066897
-0.32672381837194964,0.2851999742937736
-0.32462381669370166,0.28749997649909226
-0.3246237734697074,0.2875000232177747
-0.32312384002110073,0.28909995222962187
-0.3231237934280982,0.289100000597777
-0.3231237491833532,0.2891000441342137
-0.32072386943079445,0.2913999288970825
-0.3207237225698956,0.29140007266651907
-0.3191238539721481,0.2929999412642666
-0.3191237957756023,0.2929999974929958
-0.3191237309646891,0.29300005588855255
-0.3168238075779508,0.29499998926832494
-0.3146238180201434,0.29689998032324266
-0.314623792365007,0.29690000220229174
-0.31462377478589476,0.2969000168417355
-0.312923879266932,0.29829993079852835
-0.3129237127850131,0.2983000710788956
-0.3100238733730755,0.30079993264091076
-0.3100237185544921,0.3008000690138029
-0.3090238305506647,0.30169996821724765
-0.3056240213950302,0.30469980044836625
-0.30562358196379963,0.3047002132726151
-0.3051237952357076,0.30520000000070713
-0.301724105113115,0.3085996901232997
-0.3017235146859459,0.3086003366604276
-0.3012238281725506,0.3091999604765019
-0.3012237955643752,0.3091999987695601
-0.3012237598576408,0.3092000389165822
-0.29822396451799715,0.3124998137901903
-0.2982236358775786,0.31250019477176144
-0.29732384216384455,0.313599942644103
-0.2973237963774053,0.31359999688568035
-0.297323742700243,0.31360005657736234
-0.29472401245353574,0.3163997660738163
-0.29472359393410325,0.3164002477565363
-0.293423856753629,0.3179999242863508
-0.29342379388711315,0.31799999854477823
-0.2934237276648921,0.3180000706429237
-0.29122389422228395,0.3202998965147412
-0.29122379254786857,0.3202999966903384
-0.29122368447313357,0.3203000912169505
-0.28952381436800334,0.32169998424470486
-0.2895237759425811,0.3217000155596874
-0.28642387619367016,0.32419993471203495
-0.2864238758048151,0.3241999350120447
-0.28642370420674146,0.3242000505723989
-0.2855238287348292,0.324699981390128
-0.2855237983029556,0.3246999979821662
-0.28552375788196765,0.3247000191565253
-0.2816240283578103,0.3266998804509649
-0.28162356893496515,0.32670013200951153
-0.2792238467456951,0.32809996995325247
-0.2792237441001795,0.32810003068205873
-0.2777238423649843,0.32899997172317585
-0.27772379694089333,0.3289999982794716
-0.2777237447883151,0.3290000271647356
-0.27382387369957384,0.3310999577509809
-0.2738237175641281,0.3311000436910131
-0.272223940076191,0.3319999185279777
-0.27222365328257314,0.3320000864069961
-0.2699238240055144,0.33339998248868397
-0.26992376622411574,0.3334000171101442
-0.266023866789774,0.3356999578021919
-0.2660237954131637,0.3356999982581966
-0.2660237200500753,0.33570003759358064
-0.2656241270937947,0.3358998340717209
-0.2656234770808476,0.33590019089365786
-0.26212392331169865,0.33799992315514726
-0.26212366959610217,0.33800008076905197
-0.25932402877291627,0.3397998498696715
-0.2593235707052347,0.33980016329561163
-0.25822387141207814,0.34059994459972553
-0.25822379252189137,0.34059999965510934
-0.25822371677283495,0.3406000482855837
-0.2543243022435418,0.34299968799591796
-0.2543233303699167,0.34300037189334764
-0.2533238401971343,0.3437999640315736
-0.25332379542756983,0.34379999898028135
-0.25332374797559054,0.34380003422356603
-0.250423833689419,0.3458999721549316
-0.25042379383854135,0.34590000041960145
-0.2504237568855347,0.3459000255675124
-0.24772401835349359,0.3476998512555398
-0.24772358071208933,0.3477001608934334
-0.246523849378068,0.3485999593939494
-0.24652379362803736,0.3485999999986517
-0.24652374001500127,0.3486000368145347
-0.24262414407470145,0.35119976744140124
-0.24262346785444278,0.35120026190572684
-0.24212393038768756,0.35159989187913104
-0.24212379115469246,0.35159999530942493
-0.2421236466559281,0.35160008740061455
-0.23872406377526065,0.3535998420363013
-0.23872353743150082,0.3536001749392976
-0.23592396252980302,0.35549988647973535
-0.2359237919134183,0.35549999205640564
-0.23592370428368895,0.35550004125567397
-0.23592370095639664,0.3555000428550093
-0.23482382065442434,0.3559999884468149
-0.23482376988361678,0.35600001170174
-0.23092398850780305,0.3577999107982694
-0.2309236060796076,0.35780009762971526
-0.227824147983502,0.3593998179373827
-0.22782345861299053,0.35940021038993547
-0.2270239024538201,0.359899932989417
-0.22702379481278023,0.3598999964094338
-0.22702368033689543,0.3599000559771123
-0.22312382780951134,0.3617999841314789
-0.2231237624269519,0.3618000153798772
-0.21992390594730774,0.3632999481047104
-0.21992368587243985,0.3633000546823984
-0.2191240111271479,0.3636998920550444
-0.2191235850037071,0.3637001185931598
-0.2152238313829306,0.3658999796100081
-0.21522375874301183,0.36590001976763115
-0.21282382269645161,0.3671999851261846
-0.21132381221529284,0.3679999909449774
-0.21132377829085616,0.36800000912490577
-0.20742385119510712,0.37009996986877064
-0.20742373967713934,0.37010003086662235
-0.20562381768802954,0.3710999875272389
-0.2056238021932174,0.3710999960279667
-0.2056237653875121,0.3711000156355276
-0.2035239282921885,0.3721999303045066
-0.20352366440977707,0.3722000737999921
-0.19962410838591985,0.3743998233519116
-0.19962349608131105,0.3744001994369948
-0.19872386787841956,0.3749999515722558
-0.19872379473379004,0.3749999984483592
-0.19872371894107776,0.3750000432343723
-0.19572381980672335,0.3766999860771731
-0.19572381230817673,0.3766999902686213
-0.19182382479808416,0.37879998408254817
-0.19182380044318756,0.37879999697916217
-0.19182375982423128,0.3788000177065027
-0.19162381871572645,0.3788999882607551
-0.19162377162894662,0.3789000114851383
-0.18792397406225064,0.3806999130040714
-0.1879236201401701,0.38070009428296747
-0.18402390029557175,0.3827999434300589
-0.18402390026653345,0.38279994344478163
-0.18402379289008733,0.3827999882353221
-0.18402367401603648,0.38280000000099995
-0.18392574618735824,0.38280000000099995
-0.1839247852476204,0.3828000479101432
-0.18392383383853145,0.3828001911624076
-0.18392290139621487,0.38280042833701006
-0.18392199716868068,0.38280075708164074
-0.1801238294801711,0.3843999855820659
-0.18012379642491094,0.3843999992016916
-0.18012375924686744,0.3844000138426611
-0.17622402544786783,0.38589991145766095
-0.1762235698410325,0.38590010017619125
-0.17442390207642022,0.3866999525160189
-0.1744237934582009,0.3866999976755203
-0.17442368509165665,0.386700036715502
-0.17232387602002663,0.38739997307271207
-0.17232379535418527,0.3873999983904133
-0.17232371219779896,0.3874000212926225
-0.16842388144038997,0.38839997789708636
-0.1684237942174424,0.38839999855726626
-0.168423708317903,0.3884000156015207
-0.16452382665214754,0.38909999436204085
-0.1605241026744825,0.38979994619910585
-0.16052349190934548,0.38980007353452106
-0.15722418940566263,0.3905999044445048
-0.15722341046106267,0.3906001282590334
-0.15662387602002661,0.390799973072712
-0.15662379535418525,0.39079999839041324
-0.15662371219779894,0.3908000212926225
-0.15272388144038998,0.3917999778970863
-0.15272379421744242,0.3917999985572662
-0.152723708317903,0.39180001560152067
-0.14882382439159977,0.39249999476778025
-0.14882379619886915,0.3924999996497509
-0.14882376496062918,0.39250000465860735
-0.14492379523515256,0.3931000000009884
-0.14102391434577025,0.39369998167627795
-0.14102367661871668,0.3937000212911182
-0.13712385906508645,0.39439998854433383
-0.13712379401195393,0.3943999993211839
-0.1371237319846197,0.39440000790730534
-0.1363241156813073,0.3944999599452194
-0.13632347817923884,0.39450006136664983
-0.1332238705742944,0.39509998541921976
-0.13322379535633366,0.39509999874158275
-0.13322371880389966,0.39510000979986726
-0.12932391569327298,0.3955999845576399
-0.12932367520327262,0.3956000184674314
-0.12542382612625372,0.3961999952485113
-0.1254237934359732,0.3962000000614777
-0.12542376600983163,0.3962000037478247
-0.11762382675459271,0.3971999959600348
-0.11762379278702846,0.39720000008791123
-0.1176237660527381,0.3972000029940578
-0.10982379523510252,0.3980000000009948
-0.10592391803786905,0.3983999874058392
-0.10592379504822207,0.3983999968517949
-0.10592367181375119,0.39840000000099995
-0.10512426161339924,0.39840000000099995
-0.1051233310253527,0.39840004492451897
-0.10202382362906472,0.39869999725319205
-0.10202380477190455,0.39869999896573743
-0.09812382552482547,0.3989999976710141
-0.09812379921533208,0.3989999995284574
-0.09812376089600505,0.399000001717951
-0.09412380140443227,0.3991999996925297
-0.09412378906603075,0.39920000031735875
-0.09022382986672105,0.39939999822501565
-0.09022378771340685,0.3994000000834259
-0.09022376808625261,0.399400000697122
-0.08632382575891523,0.39949999921833584
-0.08632379608066598,0.39949999979162354
-0.08632376385278667,0.399500000001
-0.082423919073636,0.399500000001
-0.08242367143707974,0.399500003175306
-0.07462382575891523,0.3996999992183358
-0.07462379608066598,0.3996999997916235
-0.07462376385278667,0.399700000001
-0.047323826617212184,0.399700000001
-0.04732379438934803,0.3996999997916237
-0.04732376471107456,0.39969999921833554
-0.04342391903292126,0.399600003175306
-0.04342367139636501,0.399600000001
-0.03952382205517446,0.399600000001
-0.039523801965240885,0.39959999988945466
-0.03952376169674461,0.39959999916254396
-0.03552379832842382,0.3995000000783359
-0.03162379523496996,0.3994000000009995
-0.027723919032921263,0.39930000317530595
-0.027723671396365005,0.39930000000099997
-0.01602382661721219,0.39930000000099997
-0.01602379438934802,0.39929999979162367
-0.01602376471107459,0.39929999921833553
-0.01212391903292126,0.39920000317530596
-0.012123671396365002,0.399200000001
-0.0004239190736359937,0.399200000001
-0.0004236714370797369,0.39920000317530596
0.0034761742405493108,0.3992999992183221
0.0034762039203990337,0.39929999979163744
0.003476236146680445,0.39930000000099997
0.011276080926364005,0.39930000000099997
0.011276328562920263,0.39930000317530595
0.015176174241084734,0.3993999992183358
0.015176203919334037,0.3993999997916235
0.015176236147213328,0.39940000000099996
0.019076080926364005,0.39940000000099996
0.019076328562920263,0.39940000317530594
0.02297620476497387,0.39950000000099967
0.026876201671525955,0.3995999999216805
0.030876201671505347,0.399699999923663
0.034776204764973874,0.39980000000099963
0.03867620476497387,0.3999000000009996
0.04257620476497387,0.40000000000099967
0.05037608112954392,0.4001999968308604
0.05037632827870648,0.40020000633503755
0.05427617010917057,0.4003999982237793
0.0542762123348353,0.4004000000851679
0.05427623188961975,0.4004000006965034
0.05817608112954392,0.4004999968308604
0.05817632827870648,0.4005000063350376
0.06207617010917057,0.40069999822377933
0.062076212334835304,0.40070000008516793
0.06207623188961975,0.4007000006965034
0.06597608112954395,0.40079999683086037
0.0659763282787065,0.40080000633503754
0.06987617013327896,0.4009999982250157
0.06987621228659316,0.40100000008342596
0.0698762319137474,0.40100000069712205
0.07377617424108478,0.40109999921833583
0.07377620391933402,0.40109999979162353
0.07377623614721333,0.401100000001
0.07767608092636401,0.401100000001
0.07767632856292027,0.401100003175306
0.08157617424108478,0.4011999992183358
0.08157620391933403,0.4011999997916235
0.08157623614721334,0.401200000001
0.08547617794482555,0.401200000001
0.08547619803475913,0.40119999988945465
0.08547623830325538,0.40119999916254395
0.08947608405909258,0.401100003018648
0.08947632550865138,0.401100000001
0.09337617338278781,0.401100000001
0.09337620561065198,0.4010999997916237
0.0933762352889254,0.40109999921833556
0.09727620476502513,0.40100000000099967
0.10117617761625998,0.4009000006971218
0.10117619724339286,0.4009000000834264
0.10117623939672528,0.4008999982250154
0.1050760812512925,0.40070000633503755
0.10507632840045505,0.4006999968308604
0.11287617761625998,0.4005000006971218
0.11287619724339286,0.40050000008342646
0.11287623939672528,0.4004999982250154
0.1167760812512925,0.40030000633503754
0.11677632840045506,0.40029999683086037
0.12067617761625998,0.4002000006971218
0.12067619724339286,0.40020000008342643
0.12067623939672528,0.4001999982250154
0.1245761710101402,0.40000000173201977
0.12457621066537759,0.39999999942011505
0.12457623255667243,0.39999999786318197
0.13237620476507617,0.399400000000997
0.13627620476507618,0.39910000000099705
0.14017611411211603,0.3988000069743016
0.14017620314889967,0.39879999843693725
0.14017629603902995,0.39879998595885324
0.14277620476515154,0.39840000000098835
0.14407620476515154,0.3982000000009884
0.14797620476515153,0.3976000000009884
0.15187606966965259,0.3970000207849113
0.1518763403945388,0.3969999830473154
0.1558761723726169,0.3965000040500556
0.1558762017118913,0.3965000001811004
0.1558762400436802,0.3964999945735225
0.15977620476515153,0.39590000000098835
0.1636761391749467,0.3953000100917891
0.16367620485108542,0.39529999906214713
0.16367626945633065,0.3952999863817943
0.16747522042009932,0.39450020723152723
0.1674762101739576,0.39450005194829235
0.16747721068735674,0.394500000001
0.16757610375034154,0.394500000001
0.16757610451368923,0.39449999998503527
0.167576201622421,0.39449999186156726
0.16757630365811807,0.39449997464382247
0.17147586113218655,0.3935000881120101
0.17147655393493483,0.3934999373294892
0.1753761760112053,0.3928000051619534
0.17537620346212057,0.3928000000633147
0.1753762346478843,0.3927999938711983
0.1792761748234904,0.39200000614286884
0.17927620669189873,0.39199999939535096
0.17927623258764377,0.3919999935804161
0.1831761146998895,0.39110002078528244
0.18317620536179274,0.3910999980278136
0.1831762919474073,0.39109997275654523
0.1847761704435662,0.3906000107264956
0.1847762391659048,0.39059998953120456
0.18707610988383816,0.3899000288779205
0.18707630021955396,0.3898999730779596
0.19097598104864164,0.38880006310052456
0.19097643125760172,0.3887999477335027
0.19487606162043422,0.3879000330343875
0.19487620272116113,0.3878999959199447
0.19487634358148312,0.3878999495223428
0.19817607463341463,0.38670004732164037
0.19817620269710323,0.38669999655194104
0.19817632909634714,0.3866999378354442
0.19877616022507644,0.38640002227107967
0.19877624953302428,0.3863999781910491
0.20267617756203932,0.3845000132538366
0.20267618925270942,0.38450000746748736
0.20597608445881507,0.3828000619770189
0.2059762023141601,0.38279999702351264
0.20597631787091975,0.382799924597255
0.2065759830143498,0.38240014783496834
0.20657643432966785,0.38239986461686937
0.2104761732450267,0.3801000185898628
0.2124762047664986,0.37890000000026675
0.21447617513803982,0.37770001777734197
0.21447620255218322,0.377700001061026
0.21447623590756915,0.37769998003800215
0.21837616824199862,0.37520002341336783
0.2183762408626852,0.375199975936078
0.2186762047655542,0.37500000000083206
0.2222760134825315,0.37260012752284716
0.22227640189763406,0.3725998817215854
0.2247761222015785,0.37110004953921877
0.22477620350539015,0.3710999985259986
0.22477628331570013,0.3710999438935856
0.22617593503265568,0.37010019266718874
0.22617648706961585,0.3700998262752564
0.23007617619788953,0.3677000175809342
0.23087614562021158,0.36720003696665143
0.2308762025091116,0.36720000025833094
0.23087626329363067,0.3671999584647783
0.23397592284169938,0.36500020007582634
0.23397650026876884,0.36499982058816705
0.23677611962988482,0.3633000516903466
0.2367762022632334,0.3632999991584364
0.23677628662222902,0.36329994046870595
0.23787604537888007,0.36250011591841425
0.23787636874705556,0.3624998906798311
0.24177617213848288,0.3599000217522129
0.2417762050324353,0.35989999943510287
0.24177623623415942,0.35989997752325753
0.2424761888933717,0.3594000113381059
0.24567592401747734,0.357100201788513
0.24567649921999465,0.35709981879810015
0.24827614880750154,0.35550003443655753
0.2482762053327493,0.3554999985827658
0.24827625775935366,0.3554999633128172
0.24957599068551042,0.35460014821009334
0.24957642651788656,0.3545998635378591
0.2534761585429836,0.35220002844549164
0.2534762513047198,0.352199972077334
0.2544761735457287,0.35160001873272867
0.2544762356994108,0.3515999808005079
0.2573760436018532,0.34980010003347467
0.2573763697315373,0.3497999063714932
0.2610761102541039,0.34770005364246903
0.2610761104347072,0.3477000535345223
0.26107619998992554,0.34769999145608244
0.26107628029438457,0.34769992440705366
0.2610762817677901,0.3476999229986237
0.2612753375065489,0.3475008672598648
0.2612759361166511,0.3475003170355175
0.2612765788726193,0.34749981909410305
0.26127726122188427,0.3474993769624853
0.2651761117439579,0.34520005485972394
0.2651762989900883,0.3451999472350964
0.26767613905131205,0.3438000368008111
0.26767620732950387,0.34379999715417964
0.26767626503782244,0.343799961254374
0.2690758083348137,0.34290025484916536
0.2690766241187709,0.34289978494790774
0.27297612385261094,0.3409000414946564
0.2729762052002739,0.34089999782482894
0.27297628112384087,0.34089995333743556
0.27477593248036986,0.3398001663973345
0.2747764874373357,0.3397998519346671
0.2768761240366151,0.3387000422874255
0.2768762862776445,0.33869995924479557
0.28087607050546576,0.33670006713088496
0.2808762022844834,0.3366999960405409
0.28087632979392624,0.33669991664858406
0.2820756440649586,0.3359003738012291
0.28207681193086137,0.3358997076619912
0.2847761339810088,0.3346000340822906
0.28477620454280733,0.3345999986832004
0.2847762728319143,0.33459996160442695
0.2886761270877631,0.33240004381907634
0.28867620276390665,0.332399999268631
0.28867628007205137,0.33239994979650056
0.28927555475234024,0.33200043334297474
0.2892762200859237,0.3320000275636018
0.28927691596069105,0.3319996767303296
0.2925760878909583,0.33050005312566266
0.29257620337849427,0.3304999968818573
0.2925763151689145,0.3304999348911598
0.29647591673672835,0.3282001698639876
0.29647650384945995,0.3281998504588879
0.2966760623690403,0.3281000711990977
0.2966763494304291,0.32809993353320044
0.3003761017378382,0.3264000473379044
0.3003762030659655,0.32639999786946133
0.3003763033474431,0.3263999429271093
0.30417395910922607,0.3242013001176559
0.3041748616882075,0.3242008390052399
0.304175807609311,0.32420047499048216
0.30417678646143165,0.3242002120798436
0.30417778747101526,0.3242000531670013
0.30417879962063576,0.32420000000099997
0.3042760870314524,0.32420000000099997
0.3042762011241748,0.3241999890432264
0.3042762961256112,0.32419992738130404
0.3081761529716216,0.32110004117037266
0.3081762037162781,0.32109999968814606
0.3081762546665784,0.32109995564437893
0.30907613719529153,0.32030006006330053
0.30907626226355017,0.3202999309798455
0.3090762627873918,0.32029993037469134
0.31207612231979676,0.31670009893580536
0.31207620186596785,0.3166999981337402
0.312076276335434,0.3166998926461511
0.3122759389538401,0.3164003987185419
0.3122765087299015,0.3163996295443522
0.3154761814356513,0.3125000284342196
0.31547622831170136,0.31249997174551986
0.3159761773188742,0.3119000329369125
0.3159762325038995,0.31189996730927066
0.3187759490286187,0.3086003014051373
0.3187764842707625,0.3085997204956512
0.3198762047657066,0.3075000000007071
0.3226758640474178,0.30470034071899593
0.3226765776957392,0.3046996948761414
0.32377617223528277,0.30380002661651484
0.3237761999906489,0.3038000035015062
0.32377624071075295,0.3037999682844924
0.32717603000780193,0.3008001541988609
0.32717638675558336,0.30079985440881357
0.3276761645120535,0.3004000322036375
0.32767620519000407,0.3003999989431963
0.3276762428658366,0.30039996678521236
0.3315752772744569,0.2970008085828254
0.33157591418725824,0.29700029900713587
0.3315765918149256,0.2969998449740486
0.3315773053270822,0.29699944972007675
0.3317761144002024,0.29690004518351665
0.331776116309039,0.29690004417866045
0.3317761982734312,0.2968999942824155
0.33177628176339496,0.2968999334081152
0.3354761750894522,0.2937000256666603
0.33627617322526987,0.29300002759858035
0.336276205213688,0.29299999911492275
0.3362762346651163,0.29299997197001126
0.33947613309791147,0.2900000671892658
0.33947627778488537,0.2899999342834481
0.340476157280662,0.28910004273724915
0.340476204746663,0.2890999988678838
0.3404762493972524,0.28909995536916133
0.34437614484611223,0.2852000599203015
0.34437626572712843,0.28519994114140357
0.3472761859468459,0.28240001817064186
0.3472762001866507,0.2824000042720789
0.348476140325531,0.2812000644408828
0.34847627041092943,0.2811999367867891
0.35117618644161724,0.2786000176461268
0.3511761940550761,0.27860001023697917
0.3524760681943742,0.27730013657203956
0.35247634668766825,0.27729986899582054
0.3550761686764168,0.2749000333138988
0.3550762056344854,0.2748999984961908
0.3550762383145071,0.2748999664519066
0.35657605632801287,0.2734001484384008
0.3565763595109898,0.2733998581508654
0.358976178260141,0.27120002429747686
0.3589762309065862,0.27119997531209916
0.36077612962798,0.26950007096411616
0.36077628140430906,0.26949993066102085
0.3628761603368571,0.2676000401982393
0.36287620364174056,0.2676000000296888
0.3628762477217392,0.26759995704467454
0.3648760151519203,0.2656001896144934
0.36487640460539605,0.2655998211967765
0.36677617496352843,0.26390002666581597
0.3667762042449625,0.2639000000269009
0.3667762339531492,0.2638999720822841
0.36907612654491495,0.2617000748205951
0.3690762682860052,0.2616999126542555
0.3690762683825335,0.261699912527591
0.3706761364315495,0.259500093960194
0.3706762753398356,0.259499907711476
0.3719761157926067,0.2578001163501599
0.37197611658917473,0.25780011524031776
0.3719762627567609,0.25779986687476514
0.37197626325156136,0.25779986582744907
0.3736761820098222,0.25390005220555645
0.37367622813587575,0.2538999480671564
0.37457616607024735,0.25190008599077507
0.3745762451326473,0.2518999147817462
0.37547618415663453,0.25000004350888433
0.37727588916488225,0.24610068380264039
0.37727623034352775,0.2461000143138459
0.37727662252215,0.2460993733660771
0.37847620476583155,0.24430000000055468
0.37987582673024084,0.24220056705394077
0.37987665866438547,0.24219949163418922
0.3823760228063116,0.23940020379523197
0.3823763979514475,0.23939980681496623
0.38347614784069217,0.2383000569257215
0.38347620394286647,0.23829999892174536
0.38347625762942095,0.23829993958503692
0.3862759929403967,0.235100242086779
0.3862764322252312,0.23509977254118256
0.3869761426375532,0.2344000621288605
0.3869762042946936,0.23439999818699747
0.3869762615821472,0.2343999343067016
0.39017534723635167,0.23070099151902776
0.390175944202803,0.23070036093147522
0.3901765953783226,0.23069978649257677
0.390177295502365,0.23069927284295821
0.390476115488541,0.2305000595188409
0.3904761993674586,0.2304999921447088
0.3904762743716369,0.23049992011076262
0.3904762753248317,0.23049991906524367
0.3938761022307863,0.22660011761429574
0.3938762010445932,0.22659999659104604
0.3938762910678987,0.226599870547454
0.39407583268732066,0.22630055811832103
0.3940766504037865,0.22629949865786983
0.397276152875665,0.22270005837700657
0.3972762023391048,0.22270000088494066
0.3972762540879694,0.22269993658638187
0.3979760474089873,0.22180020231650172
0.39797637262853053,0.22179980631283722
0.40057617963736786,0.21880002899494794
0.4005762045278603,0.21879999980996387
0.4005762289647022,0.21879997021733633
0.4018760935306162,0.21720013690544213
0.40187632092452374,0.21719986724777657
0.4039761519304135,0.2148000603839026
0.40397625859669894,0.21479994050329634
0.4058761723418188,0.21270003583763766
0.4058762033066095,0.2127000009174381
0.4058762367603316,0.2126999616071636
0.4073761060969162,0.210900118403262
0.4073763071612706,0.2108998848057002
0.40977613854911593,0.20820007449437422
0.4097762022157803,0.2081999998220688
0.4097762654527301,0.2081999190846926
0.41067597429264585,0.20700030729813823
0.4106764589091252,0.20699971197150233
0.4136761664665147,0.20360004340646087
0.4136762037547602,0.2036000001115563
0.41367624138686127,0.20359995422427357
0.4140760771906168,0.2031001594695792
0.4140763389658412,0.20309984606526224
0.41747598760289556,0.19920024909922926
0.4174764384426261,0.1991997663237876
0.4175761254942241,0.1991000792721896
0.4175761257398985,0.19910007901483942
0.4175762679788859,0.1990999076122446
0.4201761524344315,0.1953000764849087
0.42017624483565463,0.19529991677863676
0.4214761734908259,0.19260006495635795
0.42147623700686515,0.19259993551850477
0.4220761761999024,0.19140005713243038
0.42207620432631743,0.191399998969367
0.42207622999077765,0.19139994213159983
0.4237761492147882,0.18750012744122274
0.42377626396102125,0.18749987421080236
0.42537617412924805,0.18410006510332044
0.425376204025522,0.18409999903713842
0.4253762312695197,0.18409993374139227
0.4255759309422497,0.18360068455956713
0.4255762299799575,0.18360001238847545
0.42557657929956777,0.18359936492161372
0.42787595380895344,0.17970042553613366
0.42787649782050136,0.17969960228350473
0.42927609095184094,0.17780015446240102
0.4292763246227176,0.1777998501794532
0.43087617673164136,0.17580003504329844
0.43087620553838646,0.1757999983410141
0.4308762304409913,0.17579996539490664
0.43317618985274703,0.17270002010080124
0.4331762197827978,0.17269997997793568
0.4337761928387412,0.17190001590334447
0.4366761678626554,0.1680000496289645
0.4366762038752064,0.16799999988060482
0.4366762393014951,0.16799994819705946
0.4370761493342545,0.16740008314792035
0.4370762619054589,0.16739991801761153
0.4393761227772393,0.16410011763636131
0.4393762011287791,0.16409999778711581
0.43937627224816433,0.1640998734711909
0.44097616580000076,0.16110007306149768
0.44097624497832083,0.16109992761808073
0.44147618394434407,0.16020003747923886
0.4414761847190911,0.1602000358911882
0.44367619011402704,0.15620002664020324
0.4436761975235046,0.15620001296529612
0.44487613437152557,0.15390013492298685
0.44487627937573,0.15389986736074107
0.4457761924480387,0.152300021898859
0.4457761979781189,0.15230001194681597
0.447876098305636,0.14840019771235566
0.4478763202974537,0.14839980744785328
0.4487761894254061,0.14690002556793272
0.4487762197895217,0.1468999742456608
0.450176187158059,0.14450003018531118
0.4501762219351218,0.1444999695640913
0.4523758960480833,0.1406005472729322
0.45237658177106016,0.14059949732691915
0.4526761452149904,0.1402000794016789
0.4526762028691064,0.14019999914589226
0.452676257781742,0.14019991565706158
0.4548761657715085,0.1367000620369784
0.45487620520671407,0.13669999713457273
0.454876238702762,0.13669993811557168
0.45657607234929176,0.13360024146601734
0.45657635072235697,0.13359976647011482
0.45707614814478476,0.13280009059423029
0.4570761981358072,0.1327999926370239
0.45707623471221703,0.1327999024155473
0.45707623581155066,0.13279989910210913
0.4582761959245892,0.128900028734734
0.4582762054952624,0.12889999692709309
0.45827621207090774,0.12889997410091836
0.459376165947623,0.12500013762892792
0.4593762476406437,0.1249998635808311
0.4604759737986067,0.1215007348964032
0.46047623319529357,0.12150001149011698
0.46047654927081344,0.12149931099060819
0.46067614028735554,0.12110012895752412
0.4606762011950357,0.12109999747310266
0.46067625316786875,0.12109986516639558
0.4620759936039234,0.11720058823738609
0.46207648995912937,0.11719944387363826
0.46407610490835577,0.11330019472264675
0.464076313337868,0.11329980999949572
0.4644761717622753,0.11260005775678296
0.46447620347251267,0.11260000044595028
0.46447623496357326,0.11259993960508864
0.4660761936308782,0.10940002227047868
0.466076215670747,0.10939997761680166
0.4679760654927012,0.10550028587700094
0.467976362536828,0.10549972390131579
0.46837615603005256,0.10480008528817282
0.4683762036042436,0.10479999795764887
0.46837624591551685,0.10479991221458579
0.46987614516178855,0.10160012715587283
0.4698762006792771,0.10159999916449877
0.46987624940854006,0.10159986607254068
0.47117617539292567,0.09770008811938367
0.47117623582781903,0.09769991246231696
0.47227617602503325,0.09460008099744076
0.47227623494329785,0.09459991952738578
0.47257619610373486,0.09380002309955361
0.47257620325271604,0.09380000373537037
0.47257621424607127,0.09379997291425062
0.4739761928581313,0.08980003402265054
0.47397621616469476,0.08979996580407648
0.47527620476594823,0.08590000000031624
0.4761762047659482,0.08320000000031623
0.47657616978873835,0.08200010493194576
0.47657624213636657,0.08199989589700865
0.47937618940894394,0.07420004278054328
0.4793762051900604,0.07419999748297706
0.4793762177832403,0.07419995908882704
0.4800761966828102,0.07200002540446439
0.4800762046787088,0.07199999978600864
0.48007621223765456,0.07199997459651682
0.4805761730864391,0.07030010771064946
0.4805762162197796,0.07029988832569523
0.4813762047659943,0.06250000000010203
0.48177620476599425,0.05860000000010203
0.48217611943698263,0.054700831957965795
0.48217624025689293,0.054700006772748146
0.4821764317941413,0.0546991950821811
0.4832761969538667,0.050800027697699986
0.48327621224749595,0.05079997221171682
0.4839761601750359,0.048200165623711204
0.48397625520787574,0.048199836064052565
0.48437618782365977,0.0469000550627547
0.48437620424692435,0.04689999933100128
0.48437621894984745,0.04689994468311933
0.4853762047659682,0.043000000000248374
0.4863762047659682,0.03910000000024838
0.48737619586954545,0.03520003469629708
0.48737620575093116,0.03519999493578084
0.4873762115618063,0.035199970098562246
0.48787619961923706,0.03300002264586708
0.4882761708811831,0.031200152481783375
0.48827624356263477,0.031199848693248506
0.4892761972725867,0.02730002922443612
0.48927620503861247,0.02729999813105081
0.4892762111270068,0.027299972435748762
0.49017612685311185,0.023400337622627047
0.4901763066654502,0.023399668826935643
0.4913761966891857,0.019500026249795292
0.49137620023446793,0.019500014490175105
0.49177616308978916,0.018100145866876256
0.49177625100227496,0.01809985551179531
0.4925761965185493,0.01560002577343813
0.49257621272408425,0.015599974136375013
0.4937761961162169,0.01170002811194371
0.4937762051277047,0.01169999817736246
0.4937762122477917,0.011699973473784188
0.4948761646922498,0.007800142079796198
0.4948762003399761,0.007799999107961206
0.49487622722330044,0.007799854027620314
0.4954762047659879,0.003900000000152057
0.4956761773368759,0.0026001782893798897
0.49567623883156264,0.002599822859166913
0.4961761964735737,4.3120709134632224e-08
0.49617620394765266,2.2558549177687128e-09
0.4961762118021231,-4.5734727373789784e-08
0.49737618644127757,-0.007799880889230307
0.4973762260561178,-0.00780011861628388
0.4980761836647976,-0.0116998824360721
0.4980762287672375,-0.011700117005933942
0.49887619731983024,-0.01559996369982347
0.4988762116543485,-0.015600036409751014
0.4995761639909992,-0.01929978447490461
0.4995761932841739,-0.019299992519428873
0.4995762047659995,-0.0193001149755208
0.4995762047659995,-0.019498899727711475
0.49957626681693534,-0.019499992933027677
0.4995764521726579,-0.01950107209540569
0.5004761804064204,-0.023399894441709375
0.50047618174425,-0.02339990089633388
0.5004762100730421,-0.023400104137826967
0.5004762101842135,-0.023400105655147718
0.5006762047659982,-0.027299999999948785
0.5008762039183404,-0.031199983470624186
0.5008762039221692,-0.031199987673326837
0.5010762031456398,-0.035199967592817544
0.5010762048140162,-0.03520000615185682
0.5010762054400952,-0.035200026289721784
0.5011762031789114,-0.039099938103553555
0.501176203972325,-0.03909999999998701
0.5011762031789111,-0.03910006189645961
0.5010762047659991,-0.04300000000002563
0.5009762055956399,-0.046899967644034306
0.5009762044555811,-0.04690000288854603
0.5009762032567896,-0.0469000294296184
0.5005762111000372,-0.05469987648628869
0.50057620159586,-0.05470012363545125
0.50047620559564,-0.05859996764403431
0.5004762044555812,-0.058600002888546034
0.5004762032567897,-0.0586000294296184
0.500276207924595,-0.06249993840741366
0.5002762000358494,-0.06250006149199107
0.4999762142266784,-0.0663998770112125
0.49997619844854596,-0.0664001231903694
0.49977620754516444,-0.07029994580631016
0.49977620397401207,-0.070300002897011
0.4997761999006152,-0.07030005108658209
0.49957620836238303,-0.0723999622380208
0.49957620057700053,-0.07240003770104625
0.4993762228434981,-0.07419983730256828
0.4993761922108743,-0.07420016321666598
0.4990762071464275,-0.07809996905447386
0.49907620451399076,-0.07810000062240817
0.49907620166486216,-0.07810003023613954
0.4982762298918019,-0.08589975502347764
0.4982761921537635,-0.08590024593862841
0.4980762050823582,-0.08979999383103025
0.49807620445752915,-0.08980000616943178
0.4978762054149572,-0.09379998702087128
0.49787620535067684,-0.09379998765970045
0.49747621110003404,-0.10159987648635241
0.4974762015958599,-0.10160012363545555
0.49737620546212136,-0.10549997285126048
0.497376204848426,-0.10549999247839335
0.49737620299001495,-0.10550003463172578
0.49717620476599816,-0.1094000000000512
0.49697620649701924,-0.1132999662451407
0.4969762041851145,-0.1133000059003781
0.49697620262818143,-0.11330002779167293
0.49667624273929867,-0.11719950634714928
0.4966762174569891,-0.11720049494858126
0.49677619843298715,-0.12109975301250625
0.4967762237152967,-0.12110024634082571
0.49707619999980207,-0.12499993803939576
0.49707620401723546,-0.12500000081730406
0.4970762063389568,-0.12500006134532593
0.49717620159585985,-0.12889987636454445
0.497176211100037,-0.128900123513707
0.49737619919643794,-0.13279989139352286
0.4973761992685519,-0.13279989390331848
0.4973761911520451,-0.13280010595330138
0.4973761910116325,-0.13280010728412686
0.4968762162141269,-0.13669991070467002
0.49687620320433284,-0.13669999908909983
0.49687618654661103,-0.1367000888196203
0.49607620978870426,-0.14059997551441564
0.49567621481744584,-0.1424999522557342
0.4956761951971433,-0.14250004784438028
0.49527620943261796,-0.14449997666700698
0.4944762109078383,-0.14839997005863306
0.4944762041603505,-0.14840000192689923
0.4944761983454156,-0.14840002782264428
0.4935762177553813,-0.15229994371279285
0.49357620425470694,-0.15229999917978476
0.4935761889032649,-0.15230005624074291
0.49247620725889696,-0.1561999911616839
0.49247620228982225,-0.15620000884362772
0.4917762209247393,-0.15869994229035222
0.4917761893243823,-0.15870005790619562
0.49137621671423076,-0.16019995519426375
0.4913761932483724,-0.16020004491887188
0.4903762395449432,-0.16409986436224566
0.49037620105048907,-0.16409999823649002
0.4903761543020028,-0.16410013120657713
0.48887623061099345,-0.16799993280320155
0.48887620362936196,-0.16799999995104326
0.4888761751367502,-0.16800006518456526
0.4878762767740839,-0.1701998415824311
0.4878761385095133,-0.17020016090880744
0.48717620713910137,-0.17189999423695052
0.4871762024001886,-0.1719000057668613
0.4855762169631643,-0.17579997026960806
0.48557620670932505,-0.17579999479738392
0.48557618946103487,-0.17580003443638267
0.4839763941801204,-0.17939957381844027
0.48397605728414916,-0.17940044244571332
0.4838762402852949,-0.17969989344227616
0.4838761717336341,-0.17970010735533803
0.48267630666545014,-0.18359966882693576
0.4826761268531118,-0.18360033762262717
0.4817762047659739,-0.18750000000022485
0.48087621980504264,-0.19139993483092702
0.4808761906001319,-0.19140006551251262
0.48007624742700794,-0.19509980268821095
0.4800761967823755,-0.1950999971915742
0.4800761144854462,-0.1951001805591067
0.4799764621447661,-0.19529948524046692
0.4799760103241441,-0.19530054165962846
0.4785762407411761,-0.19919989978361072
0.4785762022406062,-0.19920000003003033
0.47857616055788427,-0.19920009578446926
0.4767762047659075,-0.20310000000041906
0.4761762190884977,-0.20439996896814008
0.4761762075671878,-0.204399993473778
0.4761761863074407,-0.2044000369173537
0.4748762722577161,-0.20699986501680295
0.47487614152319474,-0.20700013702629663
0.4730762220033951,-0.21089996265252914
0.4722762163790211,-0.21259997532254227
0.4722762058967653,-0.21259999727475418
0.4722761912508158,-0.21260002703060363
0.471176292903302,-0.21479982372563117
0.47117612389073277,-0.21480017972302964
0.4693762246906172,-0.21879995572328653
0.4693762049209137,-0.2187999985016924
0.4693761824167754,-0.21880004469868436
0.4683762507237872,-0.2207999080846608
0.46837616077361793,-0.2208000928730304
0.4674762253754047,-0.22269995649148058
0.46747618459105256,-0.22270004371260466
0.4656762593129612,-0.22659988181513588
0.4656762019126381,-0.22659999785908572
0.46567613750820824,-0.2266001120965957
0.464476243595862,-0.22859993528383948
0.46447616695167326,-0.22860006531592297
0.4633762318217422,-0.23049995326762215
0.4633762049033962,-0.23049999858691858
0.46337617493386296,-0.23050004653842607
0.4608762751762148,-0.23439989016035714
0.4608762746298835,-0.234399890964007
0.4608761128771023,-0.23440009188661945
0.46087611282845065,-0.23440009193796307
0.4604769739052622,-0.23479923086115154
0.4604762524860596,-0.23480003806270594
0.46047562590817337,-0.23480092091046623
0.45827620671481106,-0.23829999689990627
0.45657629188832954,-0.24099986162952902
0.45657612237584055,-0.24100014124054275
0.45587648988740476,-0.24219951122071842
0.4558759786556513,-0.24220051872394843
0.4541764679781463,-0.2460993961605777
0.4541760259515416,-0.246100633978671
0.4530762394047816,-0.2499998771899109
0.4530762015304888,-0.24999999905538184
0.45307615743032226,-0.2500001183393857
0.4526764047147993,-0.25099950012819305
0.45267606159542545,-0.2510005189934664
0.4518762121423841,-0.25389997326074143
0.45077623116227905,-0.257799906413315
0.45077616389981645,-0.2578000885436162
0.4489762444904879,-0.26169991393049474
0.4489761524754985,-0.26170007843605436
0.4487763104935926,-0.26199984140891314
0.4487761053756913,-0.2620001626389675
0.44657621205632986,-0.2655999880706499
0.4465761975099402,-0.2656000119514363
0.444876217485819,-0.26839997904998886
0.4448762056441611,-0.26839999833266415
0.4448761905977731,-0.268400022264647
0.44417629265169956,-0.26949986189419106
0.44417612160933995,-0.26950014100504344
0.4418762495748168,-0.27339992402010443
0.44187620297800145,-0.2733999998334375
0.4418761550247271,-0.27340007184881693
0.44097620476582167,-0.2747000000005692
0.4391762420923154,-0.2772999460845227
0.439176205726963,-0.27729999711780395
0.4391761627299102,-0.2773000540467436
0.43707625679056655,-0.27999993311161414
0.4370761539223386,-0.2800000677918813
0.43617620476579955,-0.2812000000006
0.43317626514050495,-0.2851999195009928
0.4331761460809147,-0.2852000817402614
0.43037628907479736,-0.2890998825702106
0.43037620078920247,-0.28909999808076126
0.43037610777030166,-0.2891001058138775
0.4292762547233424,-0.2902999455014695
0.4292761556480631,-0.2903000552580587
0.4268762787727501,-0.29299991674278586
0.42687620454940806,-0.2929999964636596
0.4268761215888253,-0.2930000776324639
0.4253762187974599,-0.2943999869044049
0.4226762225169654,-0.2968999835643566
0.421476237935956,-0.2979999695946419
0.41837638692170204,-0.30079983547271305
0.4183760311991951,-0.30080017356721866
0.41757624400320753,-0.30159996076320617
0.41757620462213696,-0.3015999992497456
0.4175761634543024,-0.30160003766698884
0.41417669377173966,-0.3046995541422667
0.4141757811219766,-0.30470050837318957
0.41367623770254963,-0.30529996047650193
0.4136762050943742,-0.30529999876956015
0.41367616938763985,-0.30530003891658225
0.4106769403692911,-0.3085991908367659
0.4106762547937222,-0.30860003610272474
0.410675668639076,-0.30860095311479263
0.40977624363590937,-0.3101999308982001
0.4097762034835324,-0.3101999996158682
0.4097761616389646,-0.31020006612841755
0.4082763236827394,-0.31249981766129614
0.4082760941827229,-0.3125001875110463
0.405976724683383,-0.3163991184012314
0.40597625396821385,-0.31640002240487064
0.4059758811100331,-0.31640097096806163
0.4058762389445711,-0.31669989746444765
0.4058761949701052,-0.3166999984541983
0.405876146780219,-0.31670008682623
0.4058761447526044,-0.31670009002039545
0.40347626282600574,-0.3202999129102934
0.4034762030287323,-0.3202999985272303
0.40347613927678955,-0.32030008186186326
0.4018762242338962,-0.32229997566547997
0.40187618545506637,-0.3223000244608625
0.400376282666767,-0.3241999013260417
0.40037628213246473,-0.32419990196775783
0.40037610885333025,-0.32420007989567445
0.4003761081434739,-0.32420008051923976
0.3979763558253848,-0.3261998741176473
0.3979760589532471,-0.32620013192626734
0.39587623627759927,-0.32809997148994874
0.3940762232522556,-0.3296999835682162
0.3940762219843254,-0.3296999845835932
0.3914762265931461,-0.33199998069181935
0.39147621881424216,-0.3319999874899455
0.390176209767026,-0.33309999576882604
0.39017619976795526,-0.3331000042412278
0.3868762374552248,-0.3358999722641506
0.38627623266308053,-0.33639997675290084
0.3862761770401866,-0.33640002346076703
0.3823763151659229,-0.339699906585144
0.3823763135526573,-0.3396999078693647
0.38237607750085206,-0.33970006354302623
0.3823760751333445,-0.3397000648169456
0.3821772192834052,-0.3397994927419152
0.38217624115972704,-0.33980005548731596
0.38217533532785863,-0.3398007284486388
0.37847633594416585,-0.34289989009443544
0.3784760775619863,-0.3429001144840572
0.37747626103561266,-0.3437999493577935
0.37747620328427073,-0.3437999997184981
0.37747614619598097,-0.34380004645256684
0.3745764172209212,-0.3460998315017522
0.3745760020961773,-0.34610018015140215
0.37277624483049226,-0.34769996438756656
0.3727762075395661,-0.3476999968014738
0.37277615984838425,-0.34770003636235614
0.3706764354611284,-0.34939981324727754
0.3706759859695794,-0.349400200563825
0.36827627369434934,-0.3515999368161193
0.36827612739258403,-0.3516000515760463
0.36827612715316016,-0.35160005174242814
0.36677646154635973,-0.3525998288136284
0.3667759594340172,-0.35260018722753395
0.3629762943646511,-0.3554999316225765
0.3629762938931166,-0.3554999319653239
0.3629762012543334,-0.3554999898775227
0.36297609275079523,-0.3554999999921328
0.3629760923697548,-0.35550000000099996
0.3628785375170646,-0.35550000000099996
0.3628776233114225,-0.35550004335320834
0.3628767173104866,-0.3555001730207611
0.36287582764532855,-0.355500387839933
0.36287496230041155,-0.35550068588278994
0.36287412904193217,-0.3555010644744917
0.3589763584057456,-0.3574999212109976
0.35897605403874167,-0.35750008423052493
0.35557633476664846,-0.35939992735316534
0.35557607706529165,-0.35940007662099094
0.3550762940499012,-0.3596999464302252
0.3550762055058986,-0.35969999699379573
0.3550761092858353,-0.35970004651660265
0.3511764750052936,-0.36159986834558444
0.351175943233434,-0.3616001482023698
0.3481765093953375,-0.36329982737729116
0.3481759134311997,-0.36330019422373505
0.34727631950662663,-0.36389992350678385
0.34727620270343745,-0.36389999664807404
0.34727608212993816,-0.36390006289089893
0.34337622912788485,-0.3658999875073365
0.3433761804742286,-0.365900012632328
0.34087680889040894,-0.3671996858559142
0.34087565067700815,-0.3672003957783656
0.3394763013670423,-0.3681999309997698
0.3394762034214061,-0.36819999738790526
0.33947610160758745,-0.3682000593166655
0.3354762825950439,-0.370499955248878
0.3354761277810822,-0.37050004619151655
0.33447674442527964,-0.37109967620499806
0.3344757116744698,-0.3711003910730757
0.33157624156220383,-0.37339997081728665
0.33157616740854345,-0.37340002846331893
0.32947624306033696,-0.3749999708238572
0.32947616676357244,-0.3750000295579324
0.3276762289993458,-0.3763999811523309
0.32767618029425244,-0.37640001853969934
0.32437638347831105,-0.3788998646123822
0.3243760325259496,-0.3789001435338433
0.32377622867625944,-0.3793999800752518
0.32377619971218463,-0.37940000389743916
0.3237761853943689,-0.3794000153984453
0.3198762280140797,-0.3824999815212393
0.3198762113282245,-0.382499994617766
0.3198761742193634,-0.3825000229104772
0.3194762224920241,-0.38279998670598153
0.3159762435295739,-0.3853999712047034
0.31597620229187856,-0.385400001203384
0.3159761671505305,-0.38540002573742727
0.31407630079006527,-0.38669993429985083
0.3140762050502544,-0.3866999964748537
0.3140761009857743,-0.38670005707971516
0.3120762802515659,-0.38779995848352977
0.3120762021474076,-0.3877999996439722
0.312076128520886,-0.38780003519069217
0.30817623596864596,-0.3895999855994184
0.30597646989147675,-0.39059987948906333
0.3059759473791777,-0.39060013626421364
0.30427626412323194,-0.3914999685761849
0.30427620193589516,-0.39150000039994004
0.304276146247764,-0.3915000270090562
0.3003762710472491,-0.39329996940929385
0.30037613895345766,-0.3933000315906493
0.29787624955321296,-0.3944999785027668
0.2978762078140343,-0.39449999801197466
0.2978761557946373,-0.3945000209883861
0.2964762321721134,-0.39509998825518206
0.29647617743170934,-0.395100011915602
0.29257625265076065,-0.39679997912781034
0.29257620596407546,-0.3967999988804211
0.29257615457822683,-0.3968000193036763
0.28867630156908675,-0.3982999627687302
0.2886762970927926,-0.39829996438094356
0.2886761078050546,-0.3983000192842963
0.2886761029628574,-0.39830002036144824
0.2881770014810155,-0.39839984065781664
0.28817621423302936,-0.39840003276580316
0.28817544585393545,-0.39840029017294804
0.28477622781025685,-0.39969999118964866
0.2847762050018868,-0.39969999977723
0.284776181262283,-0.3997000084379351
0.2808762291100537,-0.4010999912618122
0.27747624471846005,-0.40229998589983734
0.2774761645708073,-0.40230001339911814
0.2768762588407144,-0.4024999819758158
0.2768762037413498,-0.402499999622655
0.2768761507402162,-0.4025000152387984
0.2729762324626919,-0.4035999921888694
0.27297620489983926,-0.4035999997860322
0.2729761767089872,-0.40360000719488165
0.26907620476524785,-0.4046000000009687
0.2651762442139418,-0.40559998988591894
0.2651762014284287,-0.40560000047295514
0.26517616828544704,-0.4056000081075916
0.2624763288351123,-0.4061999724298882
0.2624760814635918,-0.40620003082638273
0.2612762558241294,-0.4064999872362483
0.2612762024667801,-0.4064999999595605
0.2612761553950905,-0.4065000101281816
0.25737629358460123,-0.40729998178161536
0.2573762038541366,-0.4072999984393272
0.25737611546965045,-0.40730001144912986
0.25347620476512667,-0.40780000000099187
0.24957626611773484,-0.40829999213527285
0.2495762035283075,-0.4082999993462267
0.24957614425280372,-0.4083000046557872
0.24567620476507618,-0.40860000000099705
0.2417762324713443,-0.4088999978697456
0.24177621083615622,-0.40889999940884936
0.24177617092467316,-0.4089000017364027
0.2378762682280012,-0.40909999674648845
0.2378762014057765,-0.4090999992924517
0.2378761445590623,-0.409100000001
0.23397626497092053,-0.409100000001
0.2339762081242485,-0.4090999992924524
0.23397614130198738,-0.4090999967464879
0.23007620476494828,-0.4089000000009987
0.2261762047649483,-0.4087000000009987
0.2222762386053162,-0.40850000173640216
0.22227619869385587,-0.40849999940885023
0.22227617705865144,-0.4084999978697454
0.2183762047649228,-0.40820000000099704
0.2144764541932456,-0.4079000191877911
0.21447595467792865,-0.4078999937488236
0.2104762078584231,-0.4078000000783359
0.20657632856291533,-0.40770000317530586
0.20657608092636398,-0.407700000001
0.187076328603635,-0.407700000001
0.18707608096707873,-0.40770000317530597
0.17927620476502515,-0.40790000000099963
0.17537620476502513,-0.4080000000009996
0.17147620476502515,-0.40810000000099966
0.16757620476502513,-0.40820000000099965
0.16367620476502515,-0.40830000000099964
0.15977620476502513,-0.40840000000099963
0.1558763222244159,-0.4084999969892204
0.15587608741365486,-0.4085000058685685
0.15187623709700188,-0.40869999838440113
0.15187619876413383,-0.408700000043592
0.15187617839974474,-0.4087000006770325
0.14797632840045502,-0.4087999968308604
0.14797608125129247,-0.40880000633503755
0.14407623934846925,-0.40899999822749006
0.1440761973399693,-0.40900000007993687
0.14407617756794933,-0.4090000006983605
0.14017620476502513,-0.40910000000099966
0.13627632840045503,-0.4091999968308604
0.13627608125129248,-0.40920000633503756
0.1323762047650507,-0.4094000000009987
0.1284763279553689,-0.4095999936835465
0.12847608177621198,-0.4096000094616789
0.12457623255665974,-0.40989999786318293
0.1245762106653949,-0.4098999994201139
0.12457617101013069,-0.40990000173202024
0.12067635868845922,-0.4100999921074906
0.12067605117179717,-0.410100012800437
0.11947624906231964,-0.4101999963095601
0.11677634094665092,-0.410399989913473
0.11677606892159076,-0.41040001393366254
0.10507620476510153,-0.4116000000009948
0.10117620476510153,-0.41200000000099474
0.09727632635913105,-0.4123999875298122
0.0972760835255439,-0.4124000155445281
0.08947621987948566,-0.4133999980632535
0.08547640032435994,-0.4138999755560877
0.08547601036542876,-0.4139000324009422
0.0842762478159754,-0.41409999282585114
0.08427616159171226,-0.4141000063970535
0.08157622984356386,-0.414499996285668
0.08157622303289158,-0.4144999972581554
0.07377632522278758,-0.415499984557702
0.0737760847332717,-0.4155000184674314
0.06987620476515156,-0.4161000000009884
0.062076368683718894,-0.4172999747827473
0.06207604180877041,-0.4173000308305746
0.058376420318953605,-0.4179999592205399
0.05837621216774837,-0.41799998852768283
0.05837608979897593,-0.41800000000099996
0.05817706490532792,-0.41800000000099996
0.05817620815400675,-0.4180000380649525
0.05817535815381727,-0.4180001519568692
0.054276264571937495,-0.41869998926643737
0.05427620410482806,-0.4186999993361314
0.05427614504314354,-0.4187000076576564
0.04647632522327204,-0.4196999845576399
0.046476084733271694,-0.41970001846743143
0.0425762360232497,-0.4202999951920502
0.04257620223056896,-0.4203000001646684
0.042576175908133,-0.42030000370060644
0.03867620476512666,-0.4208000000009919
0.03477620476512667,-0.4213000000009919
0.03087713836628545,-0.42179988030853566
0.030876214954264555,-0.4218000445946863
0.030875311824294694,-0.42180029764795574
0.030576298148376285,-0.4218999688732618
0.030576107474361004,-0.42190001577787334
0.02687628503242724,-0.4224999869846734
0.02687612472837938,-0.42250001436656315
0.02297689133981976,-0.423199876769638
0.02297554301488292,-0.4232002205844263
0.01907631836641791,-0.4244999621339146
0.019076092137700847,-0.4245000406720322
0.015476235076171003,-0.4257999890553624
0.015476200374040315,-0.4258000013256092
0.015476178540299389,-0.4258000087426208
0.01517620476531573,-0.4259000000009487
0.011276309696945229,-0.42719996502373886
0.011276100662008123,-0.4272000373713671
0.007376286134812735,-0.4285999707913859
0.007376123931641491,-0.42860003066199837
0.004476332219715893,-0.4296999516561771
0.004476079412354447,-0.42970003727147993
0.004476075876076189,-0.4297000386677211
0.0034764509241842754,-0.4299999261532886
0.0034759628807221363,-0.43000008683131585
-0.0004234931615640666,-0.43139989156444425
-0.0004240894449270567,-0.43140012824644347
-0.004323726318924744,-0.4330999699607502
-0.004323863674422053,-0.43310003110992645
-0.0054236760229553,-0.4335999458138052
-0.005423678923143227,-0.4335999470383456
-0.005423919990805634,-0.4336000266339043
-0.005423923507893545,-0.43360002748807125
-0.008223753803791227,-0.4341999911229064
-0.012123765477781778,-0.434999993896973
-0.012123796286815704,-0.435000000015135
-0.01212382411461237,-0.4350000051845361
-0.016023677671072573,-0.4356999788997981
-0.016023912240934416,-0.435700024002238
-0.019923318970992882,-0.4364999023058398
-0.019924259284329074,-0.4365001450164629
-0.02312332451173007,-0.43749985290002563
-0.02312424853136496,-0.43750019427095843
-0.02382370275681361,-0.43779996036757934
-0.023823796361014917,-0.43779999819608867
-0.023823890293957952,-0.43780003168737325
-0.027723795234684274,-0.4391000000009487
-0.031623750744966275,-0.4403999851710427
-0.034723580375043306,-0.4413999306913871
-0.03472400662347045,-0.44140007927174424
-0.03552377237798291,-0.44169999142968636
-0.03552379101281918,-0.4416999983105385
-0.035523822565242544,-0.4417000095666442
-0.0395236561694805,-0.44309995132812746
-0.039523932750912406,-0.44310005289180676
-0.04342377847437355,-0.44459999355467644
-0.04342381197081737,-0.4446000065094462
-0.0452237388128525,-0.4452999780591265
-0.04522379772796297,-0.4453000001246318
-0.0452238504011581,-0.4453000183897733
-0.04732358704147766,-0.4459999306032132
-0.047324000061915374,-0.4460000787806541
-0.05512374327300441,-0.4489999800156883
-0.05512379698410459,-0.4489999999663129
-0.0551238464989796,-0.44900001708904713
-0.05572369863986621,-0.449199967802676
-0.05572379674191945,-0.4491999982215308
-0.05572389325787948,-0.44920002376415114
-0.05902371784461416,-0.4499999812397232
-0.05902387680680665,-0.4500000146421094
-0.06292379523482383,-0.45070000000098426
-0.06682379523482383,-0.4514000000009843
-0.07072376629606165,-0.4520999948068475
-0.07072379383491088,-0.45209999957688785
-0.07072382572793999,-0.4521000046922332
-0.07462379523484844,-0.45270000000098837
-0.07722379523484844,-0.4531000000009884
-0.07852367612423083,-0.453299981676278
-0.0785239138512844,-0.45330002129111824
-0.08242376629606166,-0.4539999948068475
-0.08242379383491089,-0.45399999957688786
-0.08242382572793999,-0.4540000046922332
-0.08632367612423084,-0.454599981676278
-0.0863239138512844,-0.45460002129111826
-0.09022356125236224,-0.4552999580041322
-0.0902240268685458,-0.45530005345492136
-0.0941237498076683,-0.4561999895177958
-0.09412384085578016,-0.4562000096053966
-0.09792257777248413,-0.45699974369312374
-0.09792337674024132,-0.456999947863198
-0.09792415538573195,-0.4570002194255226
-0.09792490803577283,-0.4570005564015042
-0.0981236733956774,-0.4570999390814565
-0.0981236759673924,-0.457099940277904
-0.09812379771598283,-0.4570999849278512
-0.09812393029254328,-0.45710001731607774
-0.10358264140686906,-0.45779985207432466
-0.10358377815015933,-0.45780006765946496
-0.10358488096929752,-0.45780041759118567
-0.1059237679967455,-0.4586999895248195
-0.1059237989995177,-0.4587000012344512
-0.1059238189755886,-0.4587000085233249
-0.1098237543183568,-0.46009998531303653
-0.10982379776384701,-0.460100000468888
-0.10982383421475331,-0.46010001247457083
-0.11232369779517087,-0.46089996882030443
-0.11232389650555674,-0.4609000144682324
-0.11372374381750743,-0.46109999265565393
-0.1137238465702419,-0.46110000789874117
-0.11762373380124257,-0.4616999905496644
-0.11762379779184261,-0.4616999995531159
-0.1176238546002365,-0.4617000060897474
-0.12152367364086894,-0.46209998752981224
-0.1215239164744561,-0.4621000155445281
-0.12542373388226516,-0.46259999213527286
-0.1254237964716925,-0.4625999993462267
-0.12542385574719628,-0.4626000046557872
-0.12932367272726997,-0.46289999057733133
-0.12932391746326383,-0.46290001253723734
-0.13322376488156817,-0.4632999968878327
-0.13322379484745067,-0.46329999977010344
-0.13322382606296698,-0.46330000237238494
-0.13712379523492382,-0.46360000000099705
-0.1410237952349238,-0.463900000000997
-0.1449237675286557,-0.46419999786974564
-0.1449237891638438,-0.4641999994088494
-0.14492382907532686,-0.4642000017364027
-0.1488237952349493,-0.4644000000009987
-0.1527237952349493,-0.4646000000009987
-0.1566237317719988,-0.4647999967464884
-0.15662379859422348,-0.4647999992924517
-0.15662385544093768,-0.46480000000099997
-0.1587235270806104,-0.46480000000099997
-0.15872406297647,-0.46480001487552763
-0.16052372652547783,-0.46489999618380584
-0.16052379884483772,-0.4648999991688698
-0.16052386046451408,-0.46490000000099996
-0.1645236239012965,-0.46490000000099996
-0.16452379471878487,-0.4648999939403436
-0.1645239649314314,-0.4648999757586628
-0.16522311554947938,-0.4648000970989417
-0.165224481821202,-0.46480000000099997
-0.16842373502907948,-0.46480000000099997
-0.16842379187575152,-0.46479999929245236
-0.16842385869801263,-0.46479999674648786
-0.1723237613946838,-0.4646000017364022
-0.17232380130614414,-0.4645999994088503
-0.17232382294134857,-0.46459999786974543
-0.176223672246213,-0.4643000094616789
-0.1762239184253699,-0.46429999368354646
-0.1801237613946838,-0.4641000017364022
-0.18012380130614414,-0.4640999994088503
-0.18012382294134857,-0.46409999786974543
-0.184023672246213,-0.4638000094616789
-0.18402391842536991,-0.46379999368354646
-0.1879237613946838,-0.4636000017364022
-0.18792380130614414,-0.46359999940885027
-0.18792382294134857,-0.46359999786974543
-0.1918237952350772,-0.463300000000997
-0.19572376440704078,-0.4630000023723845
-0.19572379562254147,-0.46299999977010425
-0.19572382558843107,-0.4629999968878329
-0.19962379523510254,-0.46260000000099477
-0.20352376620305773,-0.4622000029786404
-0.20352379248678834,-0.4622000001223038
-0.20352382690447063,-0.4621999959408197
-0.20742376600983944,-0.4617000037478237
-0.20742379343595962,-0.46170000006147965
-0.20742382612626073,-0.4616999952485102
-0.21132374300544673,-0.4611000080363277
-0.21132379278034594,-0.46109999982028416
-0.21132384939294208,-0.4610999891694315
-0.21232350938656785,-0.46090005717070637
-0.21232408401065567,-0.4608999601698846
-0.2152237479824743,-0.4605000065185993
-0.2152237926974098,-0.4604999999004475
-0.21522384463661284,-0.4604999911340599
-0.2191237745505854,-0.4598000037136033
-0.219123815935711,-0.45979999637839086
-0.22312375960606454,-0.459100006236079
-0.22312379726523823,-0.4590999993547121
-0.223123828596032,-0.4590999931577323
-0.22702376529349141,-0.4583000061428688
-0.22702379716189974,-0.45829999939535093
-0.2270238230576448,-0.45829999358041607
-0.23092375526234088,-0.4574000092254862
-0.23092379554246392,-0.45739999956905925
-0.230923834484746,-0.4573999895344361
-0.23242368049272527,-0.45700003059897504
-0.23242379472114447,-0.4569999971098892
-0.23242390605988428,-0.4569999584417366
-0.23482376058673685,-0.45610001299416686
-0.2348237953490826,-0.456099999653657
-0.2348238292556644,-0.4560999860438854
-0.2387237423552717,-0.4545000216953286
-0.2387237950069121,-0.45449999936321656
-0.23872384698809862,-0.45449997584965773
-0.24172329183025135,-0.4531002349233198
-0.24172432225028442,-0.4530998243292928
-0.2426237443252293,-0.4528000169709778
-0.2426237927829296,-0.45280000021801825
-0.24262384754548422,-0.4527999798816546
-0.2465236936696628,-0.4513000390646628
-0.24652389765516342,-0.4512999632348501
-0.2504237448154377,-0.44990001810039276
-0.25042379139869275,-0.4499000007926713
-0.2504238483445977,-0.4498999781324239
-0.25212367853717615,-0.4492000480531268
-0.25212368026077114,-0.4492000472901626
-0.2521238985466968,-0.4491999295479992
-0.25212389890552184,-0.44919992931676395
-0.25432370345939187,-0.4477000625754889
-0.25432388842618836,-0.4476999395528538
-0.25802334177534947,-0.4453002941371817
-0.2580242786750697,-0.44529975828108337
-0.25822366097546673,-0.44520006713088495
-0.25822379275448437,-0.4451999960405409
-0.2582239202639272,-0.44519991664858405
-0.26212360395253276,-0.442600127522847
-0.2621239923676353,-0.44259988172158526
-0.2641237478144371,-0.4414000284535042
-0.26412384199276684,-0.44139997046996193
-0.26602377030104024,-0.44020001574894707
-0.2660237945972981,-0.4402000001956341
-0.26602382030744515,-0.4401999832862387
-0.2699232947804602,-0.43760033363756207
-0.2699243332085098,-0.4375997310143634
-0.2701236541250782,-0.4375000705560792
-0.27012379277059995,-0.4374999954775125
-0.2701239258307975,-0.4374999117608035
-0.2738237703755527,-0.43500001679813105
-0.2738238201994074,-0.43499998335826395
-0.2759236366439136,-0.4336001057285931
-0.275923957873968,-0.43359990061069176
-0.2777237824350392,-0.43250000782337045
-0.28162375965335396,-0.4301000218975715
-0.28162379145796806,-0.43010000194420656
-0.2816238335176005,-0.43009997447946846
-0.2822236218248114,-0.4297001156079946
-0.28222397347052797,-0.42969989197963754
-0.2855237024466048,-0.4277000562365607
-0.2855238892639821,-0.4276999458632555
-0.28882378159965116,-0.4258000078518096
-0.2888238088968696,-0.4257999921943694
-0.2895237592288595,-0.4254000205760895
-0.2895237988758108,-0.4253999974669352
-0.2895238267867368,-0.42539998058472106
-0.2934235943871437,-0.4230001235998553
-0.2934240018753315,-0.42299988634895924
-0.2954237175011167,-0.4219000427547774
-0.2954238737418706,-0.4218999586817247
-0.2973237547831822,-0.4209000212915607
-0.3012237782916904,-0.41880000912445653
-0.30122381221630884,-0.41879999094443554
-0.30272369141522815,-0.41800005537167856
-0.3027237924673189,-0.41799999827352563
-0.30272389437667496,-0.4179999339067522
-0.30512366726737866,-0.4164000853129497
-0.30512392585443016,-0.4163999188053157
-0.30882367685864454,-0.4141000735864798
-0.30882389365252133,-0.41409990158389337
-0.3090231187978306,-0.4139006764385841
-0.3090238251896266,-0.41390003653876967
-0.309024591197848,-0.41389946935930355
-0.3129236366439136,-0.4113001057285931
-0.312923957873968,-0.41129990061069177
-0.31472375576626405,-0.4102000241209553
-0.31472379264036393,-0.4102000010989518
-0.3147238360345599,-0.4101999728014956
-0.3168237674662268,-0.4088000185137176
-0.3168238013091808,-0.40879999561243335
-0.31682381641337415,-0.40879998511912174
-0.3205232056920012,-0.4062004142746811
-0.320523808987325,-0.40620002304190284
-0.3205244397100921,-0.40619967776357224
-0.3207237088410307,-0.406100043198103
-0.3207237109655288,-0.4061000420822097
-0.32072387152283094,-0.4060999451594645
-0.32072387389396645,-0.40609994352812734
-0.32462378573455253,-0.40330000682206546
-0.32462380475309444,-0.40329999320259036
-0.32602336335931675,-0.40230030848386017
-0.326024258304359,-0.4022997406823054
-0.32852376985164544,-0.40090001421582494
-0.32852379879297244,-0.40089999777893487
-0.3285238166847206,-0.400899987351326
-0.3324237385462615,-0.3986000334329814
-0.33242379339383255,-0.3986000000716019
-0.3324238513249082,-0.39859996260793007
-0.33272355429904166,-0.3984001606251744
-0.33272404535965977,-0.3983998540951064
-0.336323675361267,-0.3963000699275022
-0.3363239170688101,-0.39629993354633386
-0.33962364383106475,-0.39450008258510405
-0.33962394949095315,-0.39449992287314173
-0.34022372005008983,-0.39420003759357336
-0.34022379541313397,-0.3941999982582127
-0.3402238667897884,-0.3941999578021834
-0.34412371870500263,-0.3919000451342366
-0.34412387258312366,-0.3918999562826443
-0.3464236793646572,-0.3906000654930819
-0.3464239128665469,-0.39059993772560697
-0.34812374560272086,-0.38970002627704425
-0.348123796101737,-0.3896999987859415
-0.3481238424469289,-0.38969997215822877
-0.35202375900477006,-0.3874000213677071
-0.35202379699947406,-0.3873999985123559
-0.3520238287964593,-0.3873999786438933
-0.3531236719197581,-0.38670007847452137
-0.3531237928105892,-0.3866999963024281
-0.3531239080228963,-0.386699907354094
-0.3559237724260371,-0.38440001873722834
-0.35592381781455334,-0.38439998098694705
-0.3578237391261829,-0.3828000472508378
-0.3578237960821779,-0.3827999977904
-0.3578238468913481,-0.38279995092784896
-0.3598237744790775,-0.38090001971950616
-0.3598237917604002,-0.3809000031062819
-0.3598238187726863,-0.38089997646372836
-0.3618237029368938,-0.3789000922995209
-0.3618238899944634,-0.37889991022925473
-0.36372377076085766,-0.37710002318740754
-0.3637237966340931,-0.3770999983309843
-0.3637238175430214,-0.37709997769339326
-0.3658235944868836,-0.37500020074953105
-0.36582400742644977,-0.37499981138671634
-0.3676237422480946,-0.3734000471008099
-0.36762379443141247,-0.3733999993264384
-0.3676238454527229,-0.3733999497836918
-0.3699231680343507,-0.37110062720206394
-0.3699238212203259,-0.37110003123923135
-0.36992452615800586,-0.37109949749164733
-0.37152370861341993,-0.3700000595535502
-0.37152379465339286,-0.36999999760152047
-0.37152387562421874,-0.36999993379840984
-0.37492374234738324,-0.3672000435558038
-0.3749238487362987,-0.3671999572002421
-0.3754235987832854,-0.3668001571626527
-0.37542399960140843,-0.36679985327663045
-0.37932375777116034,-0.36400002689834704
-0.37932379461744103,-0.3639999999077849
-0.3793238319874961,-0.3639999714159925
-0.3802236873430751,-0.36330008391720886
-0.38022390545898793,-0.36329991917031595
-0.3832237498524298,-0.3611000332817919
-0.3832237925754095,-0.36110000117955593
-0.38322384117490116,-0.3610999628118432
-0.38532358855110793,-0.3594001673168187
-0.3853240108109544,-0.359399844307489
-0.3871237547662855,-0.3581000292286387
-0.38712379398444424,-0.3581000002830592
-0.3871238353656766,-0.35809996838316455
-0.3904236953121753,-0.3555000787283475
-0.3904236957007173,-0.35550007840528514
-0.3904237853780275,-0.35549999101531315
-0.39042386543697205,-0.3554998946594634
-0.3904238659144541,-0.3554998939826224
-0.3910236181110414,-0.3546002656877414
-0.3910239895178786,-0.35459974658919385
-0.3933237162926739,-0.3516001029698957
-0.3933237170144124,-0.35160010197421804
-0.3933238499345043,-0.351599883689776
-0.3933238504776316,-0.35159988261175756
-0.3949235881934531,-0.3482004399656368
-0.3949240454077797,-0.34819958304731163
-0.39522374166522567,-0.3477000892849017
-0.3952237922287962,-0.3477000007408991
-0.39522384175160313,-0.34769990452083577
-0.39712377342605054,-0.3438000447680226
-0.3971238175060811,-0.3437999554600748
-0.39882379523589495,-0.3404000000004472
-0.3991234509778234,-0.33980068851659023
-0.39912382144862496,-0.3398000158260074
-0.39912424417932546,-0.3397993746864049
-0.40192377797912304,-0.33590002403668684
-0.4019238126394028,-0.33589997607064703
-0.40272368960920796,-0.3348001452371649
-0.40272390618704706,-0.3347998587899229
-0.40492375180625373,-0.33200005527456905
-0.4049238394650292,-0.3319999453644951
-0.40662377968854996,-0.3299000192060283
-0.406623782657427,-0.32990001549998665
-0.4080237888315886,-0.32810000823458696
-0.4080238016588117,-0.328099991779146
-0.41052366012968117,-0.32490017293643303
-0.4105239380551203,-0.32489983337806355
-0.41112371059500374,-0.3242000987481995
-0.4111237110712483,-0.32420009816131756
-0.4111238567803793,-0.3241998857035485
-0.4132237399944146,-0.3203001025917688
-0.4132237922828434,-0.3202999996092551
-0.41322384065255363,-0.3202998916991899
-0.41452377623873876,-0.31720004530136375
-0.4145237969299048,-0.3171999945189659
-0.4145238104757372,-0.31719995936088324
-0.41482378325856484,-0.31640003194000965
-0.4148238067610394,-0.3163999678947084
-0.41622372232085075,-0.31250020312094823
-0.41622387714854286,-0.312499800338375
-0.4178235932979608,-0.3086004922241687
-0.417824050002853,-0.308599532927692
-0.4184237748568985,-0.30750003736194204
-0.41842379438211363,-0.30750000080317436
-0.41842381476342355,-0.30749996094538995
-0.4198235394701384,-0.3047005115319602
-0.4198241095667991,-0.30469952221748553
-0.42232373069946527,-0.30090009809583307
-0.42232378407805526,-0.30089999675527446
-0.42232379523600044,-0.3008998817919634
-0.42232379523600044,-0.3008028306498313
-0.422323838804666,-0.3008019141698656
-0.4223239691176954,-0.3008010059560855
-0.422324184999731,-0.30080011420011954
-0.4223244845036262,-0.30079924694515536
-0.42232486492800725,-0.30079841201339386
-0.42232532284163893,-0.300797616935497
-0.42482378065306725,-0.2969000227496688
-0.42482379397626674,-0.29690000170731634
-0.42482381038544614,-0.29689997511190547
-0.42622376557227537,-0.2946000487335431
-0.42622382547290616,-0.2945999516212377
-0.42722371425517297,-0.2930001295696108
-0.4272237913745586,-0.29299999702908996
-0.4272238589392037,-0.29299986197661254
-0.4290237598849909,-0.2891000765940737
-0.4290237938669182,-0.2890999994540366
-0.4290238251631485,-0.2890999211013384
-0.43012376446313494,-0.286200081128647
-0.4301238274609261,-0.2861999194378786
-0.43052378459328466,-0.2852000266069822
-0.4305237881160466,-0.2852000176462829
-0.43202378325874663,-0.2812000319395143
-0.43202380676103946,-0.2811999678947084
-0.43342354225313773,-0.27730070473814866
-0.43342382166718735,-0.2773000118672583
-0.433424153785722,-0.2772993426590987
-0.4340237748568985,-0.27620003736194204
-0.43402379438211364,-0.27620000080317436
-0.43402381476342355,-0.27619996094538996
-0.4354237297883259,-0.27340013089558524
-0.4354238646181218,-0.273399871147741
-0.4375237375104437,-0.2695001072048575
-0.437523855644744,-0.2694998942849644
-0.43792375529531824,-0.2688000698964595
-0.43792383633563403,-0.26879993077983905
-0.43982377675926115,-0.26560003111899344
-0.4398237965291423,-0.26559999724682026
-0.4398238113389886,-0.2655999710148805
-0.44182374081050985,-0.26200009796614226
-0.44182374126062757,-0.2620000971097166
-0.4418238301487456,-0.2619998951090042
-0.44182383085043314,-0.26199989315686434
-0.4419236260301007,-0.2617005076178616
-0.44192401946382953,-0.26169951417325665
-0.4437237277271963,-0.25780014626929537
-0.4437237897269153,-0.25779999924143276
-0.44372384298294165,-0.2577998448225917
-0.44492378781802644,-0.25390002410856605
-0.44492380240171336,-0.2538999758158641
-0.445723748992165,-0.25120015607308976
-0.4457238467113894,-0.25119984557399544
-0.44612378658985413,-0.2500000259386015
-0.44612379462978335,-0.25000000135587713
-0.44612380371071253,-0.2499999724573363
-0.44732376220363507,-0.24610010735533805
-0.44732383075529586,-0.24609989344227617
-0.4486237627388102,-0.24220009749173316
-0.4486238297995448,-0.24219990322224924
-0.4496237858988167,-0.2394000261442878
-0.44962380472316027,-0.23939997391048673
-0.4500237648558734,-0.23830008354552565
-0.4500238271482362,-0.23829991702837292
-0.45152378457410214,-0.23440002772112137
-0.45152379682862887,-0.23439999526515312
-0.4515238035835329,-0.23439997674633375
-0.45292374711276717,-0.2305001340577525
-0.45292379127135174,-0.23049999861443662
-0.45292382721569185,-0.23049986142145132
-0.45352371732311275,-0.22790033762262715
-0.4535238971354511,-0.22789966882693574
-0.4539237433695044,-0.22660016856626258
-0.4539237890685583,-0.22659999814656398
-0.45392382198852227,-0.2265998261086849
-0.45452379048351177,-0.22270003089125323
-0.4545237952964782,-0.22269999820097272
-0.4545237989828252,-0.22269997077483114
-0.45502378210221806,-0.2188001024435665
-0.4550238105568755,-0.21879989786090748
-0.45562379254216956,-0.21480001795894724
-0.4556237979973036,-0.21479998205160591
-0.4562237952359889,-0.21090000000015205
-0.45682378265426016,-0.20700008178138868
-0.4568238092166274,-0.20699991844642798
-0.4574237338300071,-0.20350035820171303
-0.45742388337991696,-0.20349964742445734
-0.4575237824712485,-0.20310005105913123
-0.4575237951945612,-0.20309999770177967
-0.457523805363182,-0.20309995063009154
-0.45832378910619936,-0.199200029882882
-0.4583237952983127,-0.19919999869713448
-0.4583238003969561,-0.1991999712461937
-0.4590237845193971,-0.19530005970687922
-0.4590237945402672,-0.1952999995407643
-0.45902380290558426,-0.19529994017731026
-0.45952379523599235,-0.19140000000012716
-0.46052377979264036,-0.18360012045827248
-0.4605238137024319,-0.18359987996827212
-0.4611237860549441,-0.17970005967694297
-0.46112380516221696,-0.1796999404427837
-0.46132372488940326,-0.17850042207966596
-0.4613239026230682,-0.1784995857928663
-0.4620237796333633,-0.1758000601817282
-0.4620237945307665,-0.17579999951682668
-0.46202380766630785,-0.17579993940235306
-0.4628237952359801,-0.17190000000020095
-0.463623783167384,-0.16800005883460684
-0.4636237945285648,-0.16799999972463092
-0.4636238043462091,-0.16799994078372055
-0.46422377664807785,-0.16410012082157358
-0.46422379209921893,-0.1641000001444786
-0.4642238015203549,-0.16409987745511362
-0.46442379491964153,-0.16020000616902585
-0.46462379492753114,-0.15620000616941274
-0.4646237955523592,-0.15619999383103025
-0.4648237934624906,-0.15230003458346975
-0.4648237953149374,-0.1522999925749698
-0.46482379593336104,-0.15229997280294982
-0.46492379207073115,-0.14840012344551737
-0.46492379207970574,-0.14840000046126764
-0.46492378573585513,-0.14839987649807246
-0.4646237952359975,-0.1444999999999233
-0.46432379523599754,-0.14059999999992331
-0.4640237952359975,-0.1366999999999233
-0.46372379989078677,-0.1328000605121842
-0.4637237945812296,-0.13280000123671593
-0.4637237873702719,-0.13279993864725365
-0.4632238107795286,-0.12890012123945563
-0.46322378276481274,-0.1288998784058685
-0.46282379523599526,-0.12499999999989797
-0.462023798229058,-0.11720002918225952
-0.4620237953229127,-0.11720000244798082
-0.462023791195035,-0.11719996848040562
-0.46152379893560574,-0.11330002885685728
-0.4615237953996709,-0.11330000253444535
-0.46152379042704944,-0.11329996874174178
-0.46132382298381797,-0.11200018036073706
-0.4613237743190595,-0.11199981871978722
-0.4610237987333862,-0.10940003031061862
-0.4610237913559756,-0.10939996973574213
-0.4600238107795286,-0.1016001212394556
-0.4600237827648127,-0.10159987840586844
-0.4596237952359952,-0.09769999999989797
-0.4592237978980811,-0.09380002595523479
-0.4592237952367415,-0.09380000131899448
-0.4592237918371605,-0.09379997280921758
-0.4587238085066716,-0.08980010616530651
-0.45872378431976013,-0.08979989356660523
-0.45832380132474665,-0.08590005936522381
-0.45832379478811974,-0.08590000255686844
-0.45832378578466254,-0.08589993856622671
-0.45772380583563965,-0.082000068897578
-0.4577237945363806,-0.08200000190018768
-0.4577237802648967,-0.08199993013474272
-0.4574238483223075,-0.08060024773599334
-0.4574237552074849,-0.0805997498216983
-0.4570238024636362,-0.0781000451726441
-0.45702378715407016,-0.07809995497201344
-0.45632381652611875,-0.07420011861628391
-0.4563237769112785,-0.07419988088923034
-0.4557237952359889,-0.07029999999984794
-0.45512379523598884,-0.06639999999984794
-0.4539238066822386,-0.058600074400471214
-0.45392378495047997,-0.05859992542990788
-0.4535238199222431,-0.0557001789751907
-0.4535237772586781,-0.05569982022672642
-0.4534238043654457,-0.054700091294402405
-0.45342380417974265,-0.054700089736778805
-0.45342377284783364,-0.05469991283497695
-0.4534237724009145,-0.05469991094303868
-0.4524238242766017,-0.05080011325821881
-0.45242376894486996,-0.05079988607165409
-0.45152387581291586,-0.04690034916651935
-0.45152374074728646,-0.04689964582328221
-0.4509238137024319,-0.043000120031727804
-0.45092377979264037,-0.04299987954172746
-0.4504238107795286,-0.0391001212394556
-0.4504237827648127,-0.03909987840586845
-0.450023820992466,-0.035200251125488025
-0.4500237826295985,-0.03519974787193574
-0.4498237970613487,-0.031200036506938696
-0.44982379490493335,-0.03119999906198203
-0.4498237923974575,-0.03119996451817316
-0.4496237985189721,-0.028700041037105682
-0.44962379230287897,-0.02869995893626314
-0.4495238021436015,-0.027300096706378618
-0.4495237902705837,-0.0272999031743475
-0.4493237969714027,-0.023400033840317077
-0.44932379464385075,-0.02339999392885622
-0.44932379310474585,-0.023399972293651868
-0.44902379761190553,-0.0195000308867273
-0.4490237949945534,-0.019499999495059317
-0.44902379212884613,-0.01949996970519429
-0.4486238077722378,-0.015600122228263352
-0.4486237858123318,-0.015599877492269496
-0.4483237952359975,-0.011699999999923303
-0.4480237952359975,-0.007799999999923303
-0.44772379523599753,-0.0038999999999233034
-0.4474237952359975,7.669649884519514e-14
-0.44712379523599755,0.0039000000000766963
-0.44682381154727213,0.0077997879535067465


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.47132547961172677,-0.16409989054830174
-0.4712254824983454,-0.1602000031264283
-0.47112548249634406,-0.1562000031265382
-0.4710254848103412,-0.15230009329426875
-0.47102548064955985,-0.15230000037998273
-0.4710254728691577,-0.1522999068969792
-0.4706254917456798,-0.1484000909430696
-0.4706254808664252,-0.14840000142041118
-0.47062546605715416,-0.14839990884562276
-0.46992548763415676,-0.14450002906035156
-0.4699254824811593,-0.14450000131676996
-0.46992547622302727,-0.14449996979852786
-0.4691254926533302,-0.14060004989625433
-0.46912548237630397,-0.14060000232274503
-0.4691254695173354,-0.1405999483964974
-0.4689255461290283,-0.1398002548432691
-0.4689254325019385,-0.13979974209932197
-0.4683254950240387,-0.13670006513017302
-0.4683254706984348,-0.13669993470418643
-0.46762548241816454,-0.13279999999982334
-0.46692550393528115,-0.1289001198809019
-0.4669254638980904,-0.12889987961933982
-0.46632550108149046,-0.1250001213114397
-0.4663254668101723,-0.12499987825747393
-0.4658254861572285,-0.12110002916451293
-0.46582548258359613,-0.12110000256147004
-0.4658254775579583,-0.12109996840848056
-0.46522549483331,-0.11720008069826661
-0.46522548071565917,-0.1171999981445161
-0.46522546517007674,-0.11719992238342437
-0.46502550494868394,-0.1163001013871572
-0.46502546204942213,-0.11629989815611054
-0.4644254871345514,-0.11330002358175659
-0.46362548241810153,-0.10939999999951443
-0.4620255311571751,-0.10160023760249844
-0.46202544553668834,-0.1015997602702262
-0.46142548845648707,-0.09770003924891779
-0.4614254821631627,-0.09770000044516176
-0.46142547502691184,-0.09769996057980876
-0.4611255324950808,-0.09610026707670973
-0.4611254472726992,-0.09609973055124674
-0.4608254884760087,-0.09380004644328659
-0.460825475470373,-0.09379995368121057
-0.4602254979023981,-0.08980010322804431
-0.46022546914437346,-0.08979989646424319
-0.4597254861572285,-0.08590002916451293
-0.45972548258359613,-0.08590000256147004
-0.4597254775579583,-0.08589996840848056
-0.4591255010814905,-0.0820001213114397
-0.4591254668101723,-0.08199987825747393
-0.4586254901564657,-0.07810006035856255
-0.45862548174622714,-0.07810000066723616
-0.45862547156917033,-0.0780999395554272
-0.4579254824181645,-0.07419999999982334
-0.45722563599411514,-0.07030085563726253
-0.45722552088794866,-0.07029999657486215
-0.45722548241818023,-0.07029913068935341
-0.45722548241818023,-0.07020015974925957
-0.4572254771966994,-0.07020000022147524
-0.457225461593859,-0.07019984173509344
-0.456725489367205,-0.0664000528125225
-0.456725474318407,-0.06639994735139718
-0.4555255010814904,-0.058600121311439664
-0.45552546681017225,-0.058599878257473884
-0.4550254981274245,-0.05470012253204111
-0.4550254698140319,-0.05469987710950256
-0.4546254950880718,-0.05080012353139148
-0.454625472894042,-0.05079987618616386
-0.4543254824181773,-0.0468999999999233
-0.4540254824181773,-0.0429999999999233
-0.45372549197972345,-0.03910012430002349
-0.4537254760333737,-0.03909987549624665
-0.45352548241817897,-0.035199999999948786
-0.4533254952318341,-0.031300249866223956
-0.4533254824181802,-0.03129974980538569
-0.4533254824181802,-0.031200060839560017
-0.4533254817024835,-0.031200003411538304
-0.4533254791285483,-0.031199935852151927
-0.45312548241817896,-0.027299999999948785
-0.45292548881974765,-0.023400124830539635
-0.4529254792142424,-0.023399875046415507
-0.4528254831210985,-0.019500027413801205
-0.45282548250324595,-0.019500007650553694
-0.45282548062201156,-0.019499964974685046
-0.4526254888197477,-0.015600124830539637
-0.45262547921424245,-0.01559987504641551
-0.4525254824181799,-0.011699999999974368
-0.45242548562632884,-0.007800125117784147
-0.4524254824181802,-0.007799874841070008
-0.4524254824181802,-1.2515892999181568e-07
-0.45242548562632884,1.2511778414676165e-07
-0.45252548162715794,0.0038999691501179347
-0.45252548220658556,0.003899999146391733
-0.45252548241818025,0.003900031716257544
-0.45252548241818025,0.007799939159409859
-0.45252548170243295,0.007799996590520204
-0.452525479128601,0.007800064146820715
-0.45232548241817894,0.011700000000051215
-0.45212548241817896,0.015600000000051214
-0.4519254824181789,0.019500000000051216
-0.4517254952318341,0.023399750133776046
-0.4517254824181802,0.02340025019461431
-0.4517254824181802,0.027299968283213738
-0.4517254822065717,0.027300000854666287
-0.45172548162717147,0.027300030849354957
-0.4516254824983454,0.031199996873571702
-0.45152548249634405,0.03519999687346238
-0.451425488835532,0.039099749723290875
-0.4514254888355322,0.03910025027671414
-0.45152547921424246,0.0429998750464155
-0.4515254888197477,0.04300012483053963
-0.4519254760333737,0.05079987549624664
-0.4519254919797234,0.05080012430002349
-0.45222545399357156,0.05469963048004884
-0.45222553877231214,0.05470036630178079
-0.45282546899186976,0.0585999127289052
-0.4528254974205555,0.05860008701369092
-0.4533254603024789,0.06149987172884656
-0.45332550794533155,0.061500127635657265
-0.45352547705281604,0.06249997317307977
-0.4535254794869539,0.06249998570864973
-0.4542254771687249,0.06639997075296042
-0.4542254819895467,0.06639999858498594
-0.45422548715942923,0.06640003081804191
-0.45482546583542177,0.07029989221199355
-0.45482547961172676,0.07030010945169823
-0.4547254848096174,0.07419990673396257
-0.45472548065316226,0.07419999956365658
-0.4547254728662757,0.0742000931311206
-0.4544588539107047,0.07679962794793778
-0.4544588061648199,0.07680037388106636
-0.45442548562632884,0.07809987488221586
-0.4544254824181802,0.07810012515893
-0.4544254824181802,0.08199996828321375
-0.4544254822065717,0.08200000085466631
-0.45442548162717145,0.08200003084935491
-0.4543254847946224,0.08589990731876561
-0.4543254847705405,0.08589990785805375
-0.454325466227128,0.08590008998865524
-0.4543254659085747,0.08590009198217705
-0.4536254849400101,0.08979998594989423
-0.45362547993740693,0.08980001405780307
-0.4533254845234246,0.09149998807036958
-0.4533254803425188,0.0915000119351396
-0.4529254886545126,0.0937999641411751
-0.45292548228648005,0.09379999920665848
-0.4529254749525982,0.09380003639481381
-0.45212550667530566,0.09769988174661527
-0.45212546109200963,0.09770011881732545
-0.4514255006335513,0.10159989851445028
-0.45142544758705805,0.10160009702972857
-0.4500254970548139,0.10549995922669453
-0.45002548236688283,0.10549999902882952
-0.45002546599840576,0.10550004104962882
-0.4494255218293108,0.10699990147236606
-0.4494254451576308,0.10700009936164631
-0.4485254981810898,0.10939995796575584
-0.4455256862413585,0.1171994700599222
-0.44552534139402766,0.11720054999432117
-0.4445255414589312,0.1210997697411976
-0.44452543465215016,0.12110023285949832
-0.4437254886255302,0.12499996973927048
-0.4437254818060738,0.12500000194744285
-0.44372547592914485,0.1250000281192672
-0.4428254824181546,0.12890000000022483
-0.441925518685421,0.13279984284207058
-0.441925477211035,0.13279999885290453
-0.4419254259280026,0.132800150640655
-0.44162549827771946,0.13359995770807673
-0.4416254831723416,0.13359999688278945
-0.4416254637220823,0.1336000445832041
-0.44032550880900695,0.13669993706822975
-0.4403254818877603,0.13669999882993286
-0.44032545215905233,0.1367000621110721
-0.4384254934391943,0.14059997737814925
-0.4384254711643394,0.1406000225079179
-0.4377254997444619,0.14199996534767273
-0.4377254645438872,0.14200003437388492
-0.43642554138862844,0.1444998865955365
-0.43642542643639637,0.14450011491020817
-0.4345255699417378,0.14839982034661253
-0.4345254023185991,0.14840018308496608
-0.43382549939521914,0.14999996119554884
-0.43382548107763724,0.15000000209431147
-0.43382546520553134,0.15000003599031098
-0.4327255112710565,0.15229993967148545
-0.4327254543941663,0.15230006071891639
-0.4309254947048731,0.15619997337905173
-0.4309254698124312,0.15620002647229897
-0.4299254867103844,0.15829999098659722
-0.4299254781442312,0.15830000902300614
-0.42902549387553285,0.1601999758124804
-0.4290254706961136,0.16020002406131487
-0.42712553374686485,0.1640998946413517
-0.42712547904319537,0.16410000040226155
-0.42712542233492273,0.16410009831833902
-0.4260255067952878,0.165899960110469
-0.4260254835278406,0.16589999737769343
-0.4260254549286926,0.16590004123453428
-0.42462549667039556,0.16799997862197982
-0.4246254910299826,0.1679999869868769
-0.42212553528632446,0.17159992387018547
-0.42212543100403926,0.1716000771215142
-0.4219255061705202,0.1718999643717928
-0.42192545804417964,0.17190003520720212
-0.41922550284958443,0.17579997048828416
-0.41922546155466306,0.17580002920924456
-0.4182254931258356,0.17719998500960296
-0.41642591160095704,0.1796994039131325
-0.4164255059535612,0.17970001439601177
-0.4164251472446889,0.17970065358854967
-0.41442582191353916,0.18359933798429165
-0.4144255085120296,0.18360001096514653
-0.4144252471475239,0.1836007058121314
-0.4143255195241043,0.1838998886823902
-0.4143254800679256,0.183899998204209
-0.4143254344269332,0.18390010798051817
-0.41272553973917026,0.18749987102798474
-0.4127254288487412,0.1875001305757048
-0.4111254994760073,0.1913999584217436
-0.4103255165496061,0.19329991893806564
-0.41032544975175955,0.19330008166624435
-0.4095255295744252,0.19529988210958021
-0.40952552915969825,0.19529988307295926
-0.4095254125160784,0.19530010480969331
-0.4095254120183974,0.1953001055999771
-0.40692555475063225,0.19919989150162473
-0.40692547948726454,0.19919999811379363
-0.40692539909297004,0.1992000999906143
-0.40642551057395515,0.19979996621343216
-0.40642545456745977,0.19980003404012642
-0.40372552810489587,0.20309994416103785
-0.403725482521775,0.20309999822350258
-0.4037254325251455,0.2031000540511787
-0.4025256253669967,0.2043998451391731
-0.4025253462841397,0.2044001608860505
-0.400325504825892,0.20699997351852512
-0.40032548099150717,0.2070000012839022
-0.4003254605564931,0.2070000244340324
-0.39862556512502156,0.20889990756332413
-0.39862540208570824,0.2089000945091582
-0.3969255095477669,0.2108999680832068
-0.39692545474439855,0.21090003144785655
-0.3947255046474768,0.21339997473981312
-0.39472548086993653,0.2134000013871427
-0.39472546092759725,0.21340002314409748
-0.39342559633036356,0.2147998773257337
-0.3934253727778114,0.2148001265084908
-0.39082560824995166,0.21779985480986752
-0.39082536239510063,0.2178001500292003
-0.3900255214519744,0.21879995120810816
-0.3900254801481672,0.21880000150448192
-0.39002544272046885,0.2188000448203759
-0.3869257459369313,0.22229970247920858
-0.3869252439519225,0.22230031795534363
-0.3866255362912313,0.22269992816959863
-0.38662548105244454,0.2226999990665771
-0.3866254235018457,0.22270006758087613
-0.38322553777684376,0.22659993650073124
-0.3832254803166015,0.22660000015929885
-0.3832254239455671,0.2266000584730274
-0.38302548241788736,0.2268000000007071
-0.3793254824178873,0.2305000000007071
-0.37912554089019573,0.2306999415283987
-0.37912548257650425,0.23069999789939774
-0.3791254189178977,0.23070005535967558
-0.3752257341721542,0.23409978052263142
-0.3752252462496397,0.23410023616895473
-0.3749255331702778,0.23439994924831664
-0.3749254816050393,0.234399999319229
-0.37492542886533997,0.23440004760297373
-0.37132551092304483,0.23759997466279167
-0.3705254999729268,0.2382999846400419
-0.370525499199355,0.23829998524979817
-0.36742558873655634,0.24099990740057922
-0.3674253788170076,0.24100009563228952
-0.36612588204839525,0.24219963111100853
-0.36612512622711396,0.24220041099006479
-0.3635255024841292,0.245199976847355
-0.36352546206270997,0.24520002290028423
-0.36272605142892383,0.24609935986329362
-0.36272551250920215,0.24610002236503417
-0.36272503354170715,0.24610072942455177
-0.36032563012761926,0.2499997599724447
-0.36032534879960393,0.25000024814903676
-0.3596255315447254,0.2512999087652397
-0.35962548081093454,0.2512999983755263
-0.3596254253966328,0.2513000872097235
-0.3579255639767717,0.25389987526362867
-0.35792540470425876,0.25390012716851657
-0.3557255067952905,0.2574999601104646
-0.3557254835278398,0.2574999973776948
-0.35572545492869156,0.2575000412345359
-0.35552557971653387,0.25779985405277234
-0.3555254769970529,0.2577999967472738
-0.3555253657641349,0.2578001299863191
-0.3520255265997727,0.2616999507694656
-0.35202548144237794,0.26169999973646313
-0.35202543598200975,0.2617000464365847
-0.35182555416182937,0.2618999282567651
-0.35182548101342004,0.2618999984263153
-0.35182540493883535,0.26190006555990947
-0.3479255884690384,0.26519991026512224
-0.34792548087594966,0.2651999961741927
-0.34792536593757817,0.2652000776542699
-0.3473259630998818,0.2655996795460675
-0.3473250428779359,0.2656003749024345
-0.3439255037028612,0.26849998184588064
-0.34392546092612064,0.2685000179105181
-0.34272552303528986,0.2694999661528771
-0.34272544216929574,0.2695000342865486
-0.3400255035093041,0.27179998203394884
-0.33812560536984465,0.2733998964622216
-0.3381253629400997,0.2734001075307179
-0.3361255888623037,0.27519990420073426
-0.33612537882875265,0.2752000988812452
-0.3339256654404495,0.2772998252973527
-0.3339253086892186,0.27730018394870987
-0.3322254964237141,0.27909998517100887
-0.330225568524008,0.281199909589281
-0.3302253986516171,0.28120009258448136
-0.32832550056404103,0.28329997994443384
-0.32832546438320315,0.2833000201571212
-0.3266255020272305,0.28519997808438474
-0.3266254625460022,0.2852000216791286
-0.32442551461209945,0.2875999648797498
-0.3230255132717374,0.2890999669429977
-0.323025477775219,0.2891000042756771
-0.32302545489766665,0.28910002752092784
-0.32052548241788736,0.2916000000007071
-0.3191255774353027,0.29299990498329176
-0.31912548095401444,0.2929999962946892
-0.31912537640969846,0.2930000848072661
-0.31662554229162687,0.2949999521017233
-0.31662542330362276,0.2950000488342358
-0.3143255130170069,0.29689997472317936
-0.31272560281863326,0.29819990217510794
-0.3127253651844337,0.29820010160303695
-0.3097255299807323,0.3007999587795782
-0.3097254846620534,0.3007999970439294
-0.3097254298854842,0.3008000408592527
-0.3088256321485306,0.30149988354354995
-0.3088253373232591,0.30150012218566197
-0.3050270246064849,0.3046987013155772
-0.30502629808227427,0.3046993792292103
-0.3050256442223053,0.30470012747480074
-0.30502506979869154,0.3047009383026706
-0.3050245807608138,0.30470180331496916
-0.3049255386854603,0.30489988746567603
-0.304925537972875,0.3048998888035109
-0.304925473040799,0.3048999909211385
-0.3049253939662496,0.3049000909093349
-0.3013259194694618,0.3085995508088113
-0.3013251063814512,0.30860050138263884
-0.3010254991829519,0.30899997764730447
-0.3010254716763414,0.3090000138887846
-0.298325522894941,0.3124999475304659
-0.29832544265691413,0.31250005301535494
-0.2971255022087442,0.3140999736129148
-0.2971254830570847,0.3140999987922332
-0.2953255946691856,0.3163998565685046
-0.2953253755936382,0.3164001475199299
-0.2932255170056035,0.31929995223673957
-0.2932254813865951,0.31930000019459803
-0.2932254460652648,0.31930004544149515
-0.2924255450131265,0.32029992175666794
-0.29242554077636146,0.3202999268353461
-0.2924254129241749,0.32030006258233146
-0.2924254080064776,0.32030006721101445
-0.28932551360745623,0.32309997182948536
-0.28932547835001865,0.32310000312800397
-0.2893254542430247,0.3231000238409801
-0.28802556073818786,0.3241999337296881
-0.2880255586592516,0.32419993541512027
-0.2880253971179835,0.32420005044237715
-0.2880253934458201,0.32420005272493135
-0.28532552158417124,0.3257999767910937
-0.28532544346934846,0.32580002357485655
-0.2815264943656291,0.3280993875060551
-0.2815255264602422,0.3281000561853695
-0.2815246460003793,0.32810083641821514
-0.28142558451081634,0.3281998979077781
-0.2814253593848873,0.32820007571335447
-0.2775255214068022,0.33059997600756064
-0.27522571391617645,0.33199985908873825
-0.27522525909142936,0.3320001535376673
-0.2736255159544742,0.33309997694432397
-0.27362548000858705,0.33310000121833844
-0.27362545041180025,0.3331000205174571
-0.26972551490539903,0.33559997917540657
-0.26972547813313097,0.33560000233933224
-0.26972545350678284,0.33560001734740463
-0.2692257099551746,0.33589986347836953
-0.26922526263106433,0.3359001486800504
-0.26582550973927205,0.3381999815186158
-0.2634254824171072,0.33980000000125055
-0.2619255188997094,0.34079997567951575
-0.2619254455047927,0.3408000236629747
-0.258025688822895,0.3432998676898322
-0.25802528291311566,0.3433001425041322
-0.2573255439906897,0.34379995602015073
-0.2573254810720543,0.343799999505337
-0.2573254189671986,0.34380003965741773
-0.25412570854724104,0.34579985866989127
-0.25412526433927335,0.34580015346345355
-0.2514255674128042,0.34769994018948736
-0.2514254811861221,0.34769999816308733
-0.2514253926824987,0.34770005234638857
-0.25022573520851904,0.34839985253954336
-0.2502252389124963,0.3484001623376578
-0.24632548241773494,0.35100000000083204
-0.24542550643680447,0.35159998398811904
-0.24542548187863342,0.35160000015130305
-0.24542545848120131,0.351600015160637
-0.2424255230547456,0.35349997426405894
-0.24242544128143476,0.3535000249319242
-0.23912556673274088,0.35549994890082953
-0.23912548238440545,0.3554999977198846
-0.2391253932749349,0.3555000445722407
-0.23852550492509814,0.3557999887471591
-0.2385254597953295,0.35580001102201403
-0.23462558054155463,0.35769995219692996
-0.23462538538686195,0.35770004998644034
-0.2313255085608707,0.35939998653316313
-0.23132545611404182,0.35940001315268727
-0.23072550492509813,0.35969998874715914
-0.2307254597953295,0.35970001102201404
-0.22682548761770566,0.3615999974675231
-0.22332553289179413,0.36329997548487064
-0.2233254322285553,0.3633000250954305
-0.2229257365669044,0.363499872926256
-0.2229252360883936,0.3635001416402059
-0.21892551319123094,0.3657999823060744
-0.21892547975953547,0.3658000012071809
-0.21892545372420052,0.3658000154512018
-0.2163257305662172,0.3671998663824236
-0.21632524238962514,0.3672001477104389
-0.21502552152433776,0.3679999759352311
-0.21502544286529998,0.3680000233266288
-0.21112556152422587,0.37029995334828786
-0.21112540420269643,0.3703000481331642
-0.20982548241770435,0.37110000000085164
-0.2072255221607485,0.3726999755435937
-0.20722548180339206,0.3726999998501373
-0.20722544216732913,0.37270002270619235
-0.203326645277108,0.3748993440288812
-0.20332589554352198,0.3748998129308245
-0.20332519130789675,0.37490034774075953
-0.20332453834656572,0.37490094407202873
-0.2032255638500268,0.3749999185685677
-0.203225474121441,0.3749999928998416
-0.20322538420923955,0.3750000542007667
-0.2032253818583292,0.3750000555731392
-0.1994256988124215,0.37709988041429865
-0.19942527235263363,0.37710013038606793
-0.1965255772499025,0.37889994113948733
-0.19652548201444775,0.3788999972768267
-0.19652538171252432,0.37890005035344604
-0.19552552697354642,0.379399977722935
-0.19552543809134576,0.37940002273232104
-0.19162556969346597,0.3813999552440543
-0.19162539605854098,0.38140004650194154
-0.18902554882821773,0.3827999642413463
-0.18902548132364996,0.38279999925565533
-0.18902541452011754,0.38280003133820717
-0.18772548241759932,0.38340000000090796
-0.18382552288908566,0.38519998132176037
-0.18052564696831508,0.386699925205128
-0.1805253207473486,0.38670008083603385
-0.17992557339370036,0.386999954512858
-0.17992557043616939,0.38699995591538583
-0.17992538801492294,0.3870000289903288
-0.1799253854995643,0.3870000298218512
-0.1760255381594273,0.3881999828495856
-0.1760254815548611,0.3881999995288355
-0.17602542660423195,0.3882000143120447
-0.17212548241742864,0.38920000000096866
-0.16822552781494798,0.3901999883605791
-0.1682254371337479,0.3902000120766169
-0.1667257709529828,0.3905999230581542
-0.1667251991231955,0.3906000944323823
-0.16432557061871558,0.3913999706005423
-0.16432548331727853,0.3913999978652212
-0.16432539080326394,0.3914000229045099
-0.16032553402067282,0.39239998710015767
-0.16032548009445616,0.392399999959119
-0.16032543252091488,0.39240001023615223
-0.1564254824173812,0.3932000000009796
-0.1525255124964635,0.39399999383091144
-0.1525254834699249,0.3939999995950719
-0.15252545109720123,0.3940000055938692
-0.14972591304755603,0.39449992310273446
-0.14972506038900002,0.3945001150996312
-0.14862558743987025,0.3947999713584847
-0.14862548062322178,0.3947999979465106
-0.14862537654942437,0.39480001900292083
-0.14472548241735692,0.3955000000009843
-0.14082551188462303,0.3961999947119878
-0.14082548339132783,0.39619999964600544
-0.14082545182003392,0.39620000470826505
-0.1369255136377785,0.3967999951978428
-0.13692548059896714,0.3968000000621232
-0.13692545288043623,0.3968000037877702
-0.1330254824173074,0.39730000000099186
-0.12912548241730742,0.39780000000099186
-0.12522555208804345,0.3982999910688462
-0.12522541288230243,0.3983000099345641
-0.12452552480739361,0.3983999939452653
-0.12452543992752732,0.39840000531221437
-0.1213255098978583,0.398799996565923
-0.12132548108413155,0.39880000000174787
-0.12132545618521302,0.3988000026914634
-0.11742551297567867,0.39919999686680024
-0.11742548304623655,0.3991999997463033
-0.11742545114171649,0.39920000240680786
-0.11352551050514355,0.3994999978403904
-0.11352548838047902,0.39949999941392106
-0.11352544830243606,0.3995000017504754
-0.10962551741812629,0.39969999820608104
-0.10962547481539453,0.39970000008430473
-0.10962545497898644,0.39970000070454376
-0.10182548241720586,0.3999000000009996
-0.09792548554367467,0.3999999999208338
-0.09392548554370607,0.4000999999228372
-0.09002551326652401,0.4001999992099915
-0.09002548327186385,0.40019999978939125
-0.0900254507003833,0.400200000001
-0.07442551413396649,0.400200000001
-0.07442548156251393,0.40019999978939147
-0.07442545156782533,0.4001999992099912
-0.07052560753496438,0.4001000032091486
-0.07052535725825024,0.400100000001
-0.06662551413396649,0.400100000001
-0.06662548156251392,0.4000999997893915
-0.06662545156782533,0.40009999920999123
-0.0627254824171546,0.40000000000099967
-0.0588254824171546,0.3999000000009996
-0.04712550983098142,0.39960000070391827
-0.047125490067733936,0.3996000000860657
-0.04712544739186528,0.39959999820483133
-0.04322560724771987,0.3994000064025674
-0.043225357463595744,0.3993999967970622
-0.039325508987196,0.3993000006822827
-0.03932548863463552,0.39930000004952887
-0.03932544966420914,0.39929999836335267
-0.03532549553462699,0.3991000006568736
-0.03532549488898411,0.39910000059190764
-0.03142560724759849,0.3989000064025611
-0.031425357463595746,0.3988999967970622
-0.023625509830981443,0.39870000070391826
-0.023625490067733932,0.3987000000860657
-0.023625447391865284,0.3986999982048313
-0.01972558453240542,0.3985000052376796
-0.019725380214599676,0.3984999969039526
-0.016425630254751442,0.39840000448092683
-0.01642533451171892,0.39840000000099995
-0.0158255141339665,0.39840000000099995
-0.01582548156251395,0.39839999978939145
-0.01582545156782528,0.3983999992099912
-0.011925482417154604,0.39830000000099963
-0.008025482417154605,0.39820000000099964
-0.004125607534964384,0.3981000032091486
-0.0041253572582502455,0.398100000001
0.01147439242388977,0.398100000001
0.011474642700603908,0.3981000032091486
0.015374392629235272,0.3981999967970622
0.0153746424133594,0.3982000064025674
0.01927445343498209,0.3983999967113686
0.01927452099433423,0.3983999992853026
0.01927457842239148,0.39840000000099995
0.020274181292525464,0.39840000000099995
0.020274853076147997,0.3984000231384733
0.02317446255012687,0.3985999962056443
0.023174522427039084,0.39859999965580706
0.0231745679066141,0.39860000129135403
0.02707439887112004,0.39869999695711056
0.02707463618529774,0.39870000593112515
0.0310745113476088,0.39889999968924067
0.031074523817555225,0.3989000003207313
0.03497448255751001,0.3990999982048316
0.03497452523336046,0.3991000000860653
0.034974544996629386,0.3991000007039185
0.03887439262923527,0.3991999967970622
0.038874642413359396,0.3992000064025674
0.042774482557510006,0.3993999982048316
0.04277452523336046,0.39940000008606524
0.04277454499662938,0.39940000070391846
0.04667439262923527,0.3994999967970622
0.0466746424133594,0.39950000640256744
0.05057448255751001,0.3996999982048316
0.05057452523336046,0.39970000008606527
0.05057454499662938,0.3997000007039185
0.05447439262923527,0.3997999967970622
0.0544746424133594,0.3998000064025674
0.05837448255751001,0.3999999982048316
0.05837452523336046,0.4000000000860653
0.058374544996629384,0.4000000007039185
0.06227439262923527,0.4000999967970622
0.0622746424133594,0.40010000640256743
0.06617451758276856,0.4003000000009987
0.07007451758276856,0.4005000000009987
0.07787451758276856,0.4009000000009987
0.08177451758276856,0.4011000000009987
0.08567451134796927,0.4012999996812654
0.08967451134762838,0.40149999968924166
0.08967452381755536,0.40150000032073135
0.09747451758276855,0.4019000000009987
0.1013744825818737,0.40209999820608106
0.10137452518460546,0.40210000008430474
0.10137454502101355,0.40210000070454377
0.10917445502646558,0.4022999983969912
0.10917451758280677,0.40229999919886383
0.1091745801391871,0.4022999983969909
0.12087449014463442,0.40200000070454356
0.12087450998102103,0.40200000008430525
0.12087455258377104,0.4019999982060808
0.12477451758287096,0.4018000000009987
0.12867451758287096,0.4016000000009987
0.13257448338171257,0.40140000175490426
0.1325745237186893,0.40139999940253707
0.13257454558456147,0.4013999978470228
0.13647451758289644,0.40110000000099705
0.14037451758289643,0.400800000000997
0.14427448642618745,0.400500002397667
0.14427451797448845,0.4004999997676429
0.14427454825986818,0.4004999968546413
0.14817439405142824,0.40010001267089157
0.14817464139665584,0.40009999047686173
0.15207449179328944,0.39980000198481297
0.1520745134252958,0.39980000020547585
0.1520745474592657,0.3997999970133604
0.15607450525362124,0.39940000123392483
0.15997442427143677,0.39900000957140275
0.15997451540435365,0.39899999845136397
0.1599746117794276,0.39899998287436045
0.16327444695074003,0.3984000128432127
0.16327458839644657,0.3983999881987426
0.16387447413727532,0.3983000072419378
0.16387451490068417,0.39830000006947974
0.16387456332541595,0.39829999061792415
0.1677745175830207,0.3975000000009796
0.17167439932943504,0.3967000242581254
0.17167463640014521,0.39669997867482937
0.17557451758299641,0.3960000000009843
0.1794743846901383,0.3953000238535485
0.17947451709794274,0.3952999962886214
0.1794746466677812,0.39529996175364696
0.1821744789650443,0.39450001144334684
0.18217451586214933,0.3945000001789204
0.18217455740191763,0.3944999867280215
0.18337440988903517,0.3941000358989823
0.1833746260827145,0.3940999666164633
0.18727429591856726,0.39290006820543166
0.1872747422358753,0.3928999423976848
0.19117438193111336,0.3919000347835212
0.19117451761624304,0.391899995812837
0.19117464717153862,0.3918999504524428
0.1945744826874616,0.3906000133434134
0.1945745522706256,0.3905999861259547
0.19507445714822508,0.39040002417491493
0.19507457833505865,0.39039997663482573
0.19897431057215542,0.3889000796205578
0.1989747279959784,0.3888999298633346
0.202874400882201,0.3876000389012603
0.202874515722708,0.3875999973781393
0.20287463047264617,0.3875999492006747
0.2048744183500409,0.38670004465584706
0.2048744198429109,0.3867000439436314
0.2048746067386546,0.3866999389998509
0.206774396660512,0.3854000827375275
0.20677464093431971,0.38539992092971354
0.21067407988999282,0.3829002805735128
0.21067498259639048,0.3828997674943327
0.21087436794576253,0.3828000748196467
0.21087451608790744,0.3827999942902191
0.210874654329573,0.3827999064376436
0.21467446543568378,0.380200035680831
0.2146745150540107,0.3802000007801573
0.21467456976649174,0.3801999600960979
0.21637442431036416,0.37890007132725434
0.2163746125447584,0.3788999309380084
0.21857449115282718,0.37730001922304934
0.2185745203804916,0.37729999766595357
0.21857454063218865,0.3772999823300773
0.22157448365871793,0.37500002600973814
0.22247436969480613,0.3743001150252775
0.22247466977791486,0.37429989073295766
0.22637446549985835,0.3715000373941264
0.22637451798254277,0.3714999986597065
0.22637456676905862,0.3714999606522895
0.22687428848510213,0.37110018327945477
0.2268747572728051,0.37109983080829323
0.23027445279356024,0.368700045734819
0.23027458310754578,0.3686999553252608
0.23247446327289328,0.3672000370307057
0.23247451592408502,0.3672000000840225
0.23247457090633558,0.3671999592244527
0.23417419627290828,0.3659002457088383
0.23417485811581448,0.3658997817108066
0.23807440657212606,0.36340007116188894
0.23807440738434132,0.3634000706097347
0.23807461044907413,0.36339990713243914
0.2380746105009652,0.36339990708326875
0.23817393750661853,0.36330058007761545
0.2381745397870639,0.36330002627759556
0.23817518631879134,0.3632995248467206
0.24197449340448457,0.3606000171805701
0.2419745146176805,0.3606000019132461
0.2419745441305333,0.36059998009046484
0.24357449441205542,0.35940001737932326
0.24357450679975476,0.35940000797319943
0.2458740913521422,0.35760033357310433
0.2458749780725533,0.3575997155810458
0.24927446410578347,0.35550003303110955
0.24927457148171484,0.3554999676618291
0.24977449406583208,0.3552000141113588
0.24977454094082768,0.3551999856270155
0.25367449334066605,0.3528000149194226
0.2536745416504218,0.352799984800592
0.2555744686450456,0.3516000309092506
0.25557451723252866,0.3515999994104651
0.25557456497332454,0.3515999668278673
0.2575742059372126,0.3502002181531457
0.2575748452578082,0.350199806756937
0.2614744602896923,0.3479000337894156
0.26147451572201563,0.3479000000723568
0.26147457427072235,0.3478999622092668
0.2617744384596463,0.34770005274998417
0.2617745977194606,0.34769994880277727
0.2653743143970458,0.34540012981432006
0.2653747269293533,0.34539988037456115
0.2681744014158749,0.3438000663822631
0.2681745155229127,0.3437999969630922
0.2681746258544723,0.34379992125821646
0.26927406227982653,0.3430003311306862
0.26927500792821346,0.3429997233960543
0.2731744700208438,0.3408000268309807
0.273174516740247,0.34079999978317255
0.27317456441130344,0.3407999707333769
0.2747743347841017,0.339800114250378
0.2747747052466978,0.33979989393026105
0.2770744682472963,0.33850002788644457
0.2770745672396776,0.3384999726898695
0.28107442512618785,0.3363000508522888
0.2810744274536457,0.33630004950586834
0.2810745975394566,0.33629993594031077
0.28107460027488324,0.3362999338476299
0.2815737098513998,0.3359006461864166
0.28157454703154305,0.3359000460256838
0.28157544278029767,0.33589953740237904
0.284974437912322,0.3342000398363669
0.2849745172200795,0.3341999983569139
0.28497459374271267,0.3341999547169028
0.28867221098360335,0.3320013714925894
0.2886731383570712,0.332000885396211
0.28867411245025626,0.3320005013991995
0.2886751220615903,0.3320002239173222
0.28867615558106463,0.3320000561414772
0.2886772011237394,0.332000000001
0.2888743999464378,0.332000000001
0.288874515265384,0.3319999890592903
0.2888746210506437,0.33199994694070134
0.29277443473812437,0.33000004248558307
0.29277451731341986,0.3299999981305326
0.29277459638294273,0.32999995170432334
0.29587415853890703,0.32810022006034517
0.2958748942412942,0.3280998116718808
0.29667447256803287,0.3277000225085115
0.29667456282813043,0.3276999779585251
0.3005744089976281,0.32580005290159036
0.3005745175379201,0.3257999966591494
0.3005746191145558,0.32579993752010583
0.3031744390554952,0.32420004832568156
0.3031745878966314,0.32419994050500783
0.3044744867006025,0.32310002613241684
0.304474548029038,0.3230999733608878
0.30767440665214624,0.3203000970656681
0.30767440693275744,0.3203000968047645
0.30767460182873957,0.3202998796208693
0.30767460216432885,0.32029987917101654
0.3083743501273991,0.31930023922377326
0.3083746990365324,0.3192997712121454
0.3106744870949566,0.3164000384428281
0.3106745149072253,0.31640000264198265
0.31067454863171895,0.31639995730946385
0.3122744485208294,0.31420009496193696
0.31227458891007537,0.3141999067275428
0.3135744969244013,0.3125000270165011
0.313574537864439,0.31249997269949714
0.31617450422931265,0.3090000179775519
0.31617453102024407,0.30899998208510093
0.3164740170574862,0.3086006673687781
0.31647454412064696,0.30860002368861034
0.3164751240653103,0.3085994272123566
0.32007429711584257,0.3052002082201873
0.3200747505475401,0.3051998058640348
0.320674343507451,0.30470014506410903
0.32067469820146377,0.3046998631689485
0.32397447908165805,0.3022000291688013
0.32397451532426663,0.3022000011436168
0.32397455678526266,0.30219996771693075
0.32567440061373776,0.3008000963287747
0.3256746374859542,0.30079990734884166
0.32787448636769195,0.2991000241220444
0.33067449484662437,0.296900017865422
0.33067450986765495,0.29690000591861554
0.33177445168671665,0.29600005391628537
0.3317745844120411,0.2959999472413624
0.33557441188841014,0.29300008344422895
0.3355745061525058,0.292999990556877
0.33557457771764837,0.29299987973257885
0.3356735585187909,0.2928019181302938
0.3356740806156756,0.29280100138270115
0.33567469857420096,0.29280014631629053
0.3356754051799148,0.2927993629136668
0.33567619218343947,0.2927986603207849
0.33967441157535894,0.28960008480724936
0.33967451611961264,0.28959999629472616
0.3396746126009625,0.2895999049832715
0.34017424403775826,0.2891002735464757
0.34017481191370796,0.2890997489543803
0.34357449044524135,0.28620002314807236
0.3435745129981834,0.2862000036252966
0.3435745482954019,0.2861999720808223
0.3446744121347836,0.2852000958632025
0.34467462578497376,0.28519990725661365
0.34747447242346424,0.2828000387093361
0.34747452123409683,0.2827999958291408
0.3474745568882289,0.28279996300804694
0.3491742708517513,0.28120023221884943
0.3491747798188883,0.2811997854445087
0.3513744674090848,0.2794000410525297
0.35137451490909405,0.27940000112427593
0.3513745674952653,0.2793999544291212
0.3536743096510864,0.2773001898520671
0.35367473611076533,0.27729982244733264
0.3552744880552052,0.27600002399247536
0.35527454673419295,0.2759999755517663
0.35837431404106557,0.27340017071374406
0.3583747301071915,0.2733998406079712
0.3591744728701364,0.2728000335357626
0.35917452139012607,0.27279999627028473
0.35917455669590864,0.27279996790850264
0.3630744250091972,0.2696000759591377
0.363074506087101,0.2695999949154973
0.36307451758381976,0.2695998781186737
0.36307451758381976,0.26950452853342355
0.3630745630150735,0.2695035877265762
0.3630746988860574,0.2695026556747543
0.36307492393237384,0.26950174105151037
0.3630752360597712,0.26950085236820864
0.3630756323636328,0.2694999978948198
0.3630761091560067,0.26949918558296154
0.36307666199992533,0.2694984229919017
0.3630772857506955,0.26949771721821303
0.3630779746037741,0.26949707482973323
0.36697448242622294,0.26620002974919954
0.3676744887777856,0.2656000246913464
0.3676745465825469,0.26559997553278863
0.3708744828485707,0.26290002930833106
0.37227443163252727,0.2617000736729678
0.37227443510968006,0.2617000705498285
0.3722745856341918,0.2616999154456965
0.3722745886444747,0.2616999118851409
0.3747743944661712,0.2586001526662372
0.37477464673224153,0.2585998524021794
0.37547441893658046,0.25780011274007775
0.3754744195274714,0.25780011202143005
0.37547458540453127,0.25779986766405605
0.3754745860207751,0.25779986654817855
0.37747450190940707,0.25390003056534627
0.377474533472676,0.25389996954660404
0.37867444643810316,0.2516001363628685
0.37867459298899664,0.25159986594661404
0.3795744955061934,0.25000003924937547
0.3795745389334151,0.2499999603510036
0.38167417077267046,0.24610064407810076
0.38167454064034084,0.2461000147375814
0.3816749564924901,0.24609941478877287
0.3825744661980945,0.24490006851463367
0.382574570163044,0.24489993239848332
0.3846741443784933,0.24220047983576282
0.38467494742293223,0.24219957016130167
0.38647443731308273,0.24040008027115123
0.3864745996985036,0.2403999216182297
0.3886744944228907,0.2383000221085875
0.38867452266909547,0.238299994790023
0.38867453507669586,0.23829998250753806
0.39037444087975814,0.23660007670447583
0.39037459597245444,0.23659992501999413
0.3926744970892132,0.23440001960396398
0.39267451925393515,0.2343999981549826
0.39267453588021334,0.2343999817040206
0.3942744441429934,0.23280007344124054
0.39427459256963826,0.2327999281390173
0.3966744710401973,0.23050004460473156
0.3966745157566276,0.230500000604161
0.3966745628464045,0.23049995172030505
0.39817433883665393,0.228900190664039
0.3981747062739485,0.22889981917238664
0.4005744441273991,0.22660007039616314
0.40057451547548245,0.22659999910998704
0.40057458543862057,0.22659992309827048
0.40207431590300885,0.22490022857196382
0.40207473312921715,0.22489978445501682
0.4042744962753119,0.22270002130892202
0.4042745134528416,0.22270000391801506
0.40427454222049,0.2226999739950244
0.40607451293319013,0.22080000490939644
0.4060745222407262,0.22079999509839252
0.4079745133804475,0.21880000442500167
0.4079745217921585,0.21879999558164434
0.4099744916727035,0.21670002720707207
0.4099745168197397,0.21670000039247564
0.40997454317297827,0.21669997140073433
0.4116743368732927,0.21480020197097116
0.41167470921886645,0.21479980836536752
0.41387446384745963,0.21260005373677435
0.4138745164576495,0.21259999946269995
0.4138745681136958,0.21259994273318528
0.41537438185850517,0.21090015382240127
0.4153746596495224,0.21089985201529532
0.41777447085602526,0.2084000486751882
0.4177745150869597,0.20840000130799385
0.417774563216817,0.20839994676187312
0.41897433137367995,0.20700021724553302
0.41897471619544496,0.20699979403279228
0.4216744929459966,0.20420002555073877
0.4216745168536729,0.2042000003940995
0.4216745419880718,0.20419997315570942
0.4226744707461659,0.2031000515218059
0.4226745651509609,0.20309994915276114
0.42557449042897477,0.20000002902798775
0.4255745162197955,0.20000000100459808
0.42557454485103663,0.1999999688378422
0.42627444076839965,0.19920008778942722
0.426274514481671,0.1991999993692448
0.4262745864516259,0.19919990407730606
0.42907446078241585,0.19530007911656294
0.42907446163402674,0.19530007787900802
0.42907456033193614,0.19529991441655498
0.4290745612414749,0.19529991268492572
0.42947449560239265,0.1945000439630903
0.429474518012034,0.1944999979925
0.42947453699182375,0.1944999570253493
0.4308745043923341,0.19140002920993351
0.43087453039048984,0.19139997062020064
0.4325744614403549,0.18750012879992195
0.43257457740994604,0.18749987286970513
0.43337450384829923,0.18580002918820468
0.4333745309322488,0.18579997063367273
0.434374341760083,0.18360038681243754
0.4343747263446099,0.18359962992431647
0.4365742844455337,0.1797004132908606
0.4365747896988208,0.17969961126459943
0.43727435012739896,0.1787002392237735
0.43727469903653227,0.17869977121214567
0.4395744864841053,0.17580003921303183
0.43957451609774834,0.1758000010775525
0.4395745480535255,0.17579995810447974
0.4411744485208281,0.17360009496193865
0.44117458891007405,0.1735999067275444
0.4424744974074788,0.1719000263847844
0.44247451718494557,0.17190000015401322
0.44247453724173375,0.17189997278167324
0.4450740595169637,0.16830063424673938
0.44507454140867575,0.1683000202908958
0.4450750707983383,0.16829944678589562
0.4453744323775909,0.16800008520664306
0.44537443251296704,0.1680000850644139
0.4453745841421874,0.16799990012856195
0.44537458458310153,0.16799989950138017
0.4479744472334474,0.16410010552586127
0.4479745152482997,0.16409999752725407
0.4479745762175614,0.1640998885961379
0.4489743903520141,0.1622002417406779
0.4489746581326107,0.16219976575229209
0.45017448191414566,0.16020005944973376
0.4501745165173887,0.16019999987616307
0.45017455000267453,0.16019993825004689
0.45227448150140276,0.15620006872865982
0.4522745547541521,0.15619993185464562
0.45287449996287615,0.15510003230531824
0.4543744673320285,0.15230009380359466
0.4543745698682942,0.15229990731414883
0.4565743390514024,0.1484003164895479
0.4565747191460875,0.14839969765690114
0.4567744900943375,0.14810004123452608
0.4567745186934696,0.14809999737770993
0.4567745419609322,0.14809996011046092
0.4589744835414019,0.144500055706056
0.45897455236777507,0.1444999447551831
0.4606744497379545,0.1418001077554863
0.4606745882163312,0.14179989405153556
0.46147449326233386,0.14060003648253164
0.46147454124579745,0.1405999630876078
0.4639744890248052,0.1367000445523557
0.46397451889748204,0.13669999681998296
0.4639745425356306,0.13669995722573744
0.46467448718191695,0.13550005211781796
0.4646745165851113,0.1355000002499813
0.46467454567990973,0.13549994581492744
0.46607446707133476,0.13280009741717913
0.4660744673405109,0.13280009686820216
0.46607454936503756,0.13279989652829718
0.46607455011447535,0.13279989427551972
0.4672745086481474,0.1289000290410855
0.4672745183208586,0.12889999689432655
0.46727452496660893,0.12889997382479473
0.46837451309135736,0.12500001592795945
0.4683745221301689,0.12499998408791795
0.4685745062601114,0.12430003963311924
0.46857450645525667,0.12430003878131213
0.46947442438649123,0.12110033136841727
0.46947463388533606,0.12109967601737867
0.47087432106606214,0.11720054744249872
0.47087477770373454,0.11719947976040647
0.4724744852816096,0.11400006460465648
0.4724745170628196,0.11399999861937929
0.47247454562916036,0.1139999345610773
0.47277430830772427,0.1133004883110948
0.47277477860603834,0.11329953727905692
0.47497448287863864,0.10940006152308367
0.4749745531752093,0.10939993898645965
0.47637449461003517,0.10700003938390101
0.47637451629169336,0.10700000140478343
0.4763745399132583,0.10699995813255268
0.47717450843070497,0.10550001716234021
0.477174526805003,0.1054999828751975
0.4792744688920644,0.10160009042779782
0.479274516008432,0.10159999833635137
0.47927455821161863,0.10159990655627046
0.4802745131394861,0.09930001022217541
0.48027452205129734,0.0992999897888319
0.48097449584298646,0.09770004969354239
0.4809745162677128,0.09770000155910175
0.48097453775224275,0.09769994756228582
0.4824745028569623,0.09380003829001507
0.4839743376406105,0.08980047984873914
0.4839747467713307,0.08979954162521415
0.4841744583042164,0.08940011855944284
0.48417451488777025,0.08939999726806268
0.4841745632378644,0.0893998770854442
0.4854745082442934,0.08590002514505837
0.4854745266463624,0.08589997475451935
0.48687449428752366,0.08200006489699889
0.4868745417941992,0.08199993543916943
0.4880744385096216,0.07880021086470969
0.4880746062956383,0.07879979300596203
0.48837448845752995,0.07810006796154807
0.48837451685294153,0.07809999883240178
0.4883745422884362,0.07809993118017107
0.489774498778379,0.07420005238675903
0.48977451654650295,0.07420000105698447
0.48977453434371904,0.07419994553047767
0.49097447763450897,0.07030012983541034
0.49097447793926957,0.07030012873711713
0.49097452796148167,0.07029986509043255
0.4912745080596815,0.06640012381383611
0.4912745302537113,0.0663998764686085
0.49167451444962,0.06250003055849847
0.4916745173291231,0.06250000062905631
0.49167451998962763,0.06249996872453625
0.49197450805968146,0.058600123813836134
0.4919745302537113,0.058599876468608515
0.49237449245277054,0.05470024502778105
0.4923745550374813,0.05469975655127672
0.4935745175838081,0.046900000000152056
0.49417451758380815,0.043000000000152055
0.4947745127235998,0.039100031591506414
0.49477451774923353,0.03909999743854501
0.4947745213228686,0.03909997083548284
0.49527450431001296,0.035200103535756866
0.4952745330680376,0.03519989677195574
0.49587450371358105,0.031200092468332365
0.49587451758381973,0.0311999062081707
0.49587451758381973,0.031000656745073463
0.49587460553372925,0.030999349170736906
0.49637450560093693,0.027300088673399656
0.4963745311897716,0.027299911561389157
0.49757451758380816,0.019500000000152055
0.4981745175838081,0.015600000000152056
0.49877451758380814,0.011700000000152058
0.49937450338954364,0.007800092262870794
0.49937451600670985,0.007799998335056143
0.49937452463024623,0.00779990839649292
0.4996745138361338,0.003900048719955944
0.49977451461955924,0.002500041499683167
0.4997745209017924,0.0024999585253816297
0.49997451639325385,1.4882113374743754e-08
0.5002745175838256,-0.0039000000000369347
0.5005744985819167,-0.007799752975221558
0.5005745490893392,-0.0078002457429877286
0.5010745175838116,-0.011699999999872836
0.5015745019758119,-0.015599878257473944
0.50157453624713,-0.015600121311439718
0.5021745135493999,-0.019499973776195077
0.5021745162232606,-0.01949999180780163
0.5021745220134809,-0.019500034551293267
0.5026745134949164,-0.023399968106490483
0.5026745176803529,-0.02340000254995549
0.5026745206048909,-0.023400029455392452
0.5030745149847874,-0.027299974659384156
0.5030745163726943,-0.027299988924440695
0.5030745203919205,-0.02730003650527092
0.5033745102065558,-0.031199904095530213
0.5033745268490198,-0.031200095740353716
0.50367451091387,-0.034299931077138586
0.5036745252306171,-0.03430006882112056
0.5037745130279426,-0.035199958997050584
0.5041745111373214,-0.039099937146645544
0.5041745169421546,-0.03910000200320884
0.504174520719952,-0.0391000611545529
0.5043745175838183,-0.04299999999994878
0.5045745111990129,-0.04689987549624015
0.5045745271453626,-0.04690012430001699
0.5048745146173224,-0.050799961435494825
0.5048745166845162,-0.05079999141295246
0.5050745128036543,-0.05469990678696622
0.5050745157679019,-0.05469999904376506
0.5050745151662626,-0.05470009428474291
0.5049745207919683,-0.05859987488222018
0.5049745175838197,-0.05860012515893432
0.5049745175838197,-0.0624999682832116
0.5049745173722112,-0.06250000085467075
0.5049745167928112,-0.0625000308493437
0.5048745207919683,-0.06639987488222018
0.5048745175838197,-0.06640012515893433
0.5048745175838197,-0.07029993650773486
0.504874516733443,-0.07030000189150556
0.5048745144300454,-0.07030006149862572
0.5046745239853874,-0.07419987516945602
0.5046745143798821,-0.07420012495358014
0.5045745184229675,-0.07809996727324982
0.5045745172680602,-0.07810000297095393
0.5045745160598422,-0.07810002971758874
0.5043745239853873,-0.08199987516945602
0.504374514379882,-0.08200012495358014
0.5042745184229674,-0.08589996727324982
0.5042745172680602,-0.08590000297095393
0.5042745160598421,-0.08590002971758874
0.5040745241455875,-0.08979987204555398
0.5040745143817541,-0.08980012808263775
0.5039745176619813,-0.09379999687354953
0.5038745184229675,-0.09769996727324966
0.5038745172680602,-0.09770000297095392
0.5038745160598421,-0.09770002971758873
0.5036745303974736,-0.10159975013377603
0.5036745175838198,-0.1016002501946143
0.5036745175838198,-0.10939996828321161
0.5036745173722113,-0.10940000085467075
0.5036745167928113,-0.1094000308493437
0.5035745207919683,-0.11329987488222018
0.5035745175838198,-0.11330012515893433
0.5035745175838198,-0.11719977820538884
0.5035745276549931,-0.11720022156579005
0.5036745146282138,-0.11939993497664479
0.5036745214060607,-0.11940006497806592
0.5037745124188148,-0.12109991219488482
0.503774524329798,-0.12110008769767759
0.5040745146111275,-0.12499996135496282
0.5040745167000441,-0.12499999165473513
0.5042745111990711,-0.12889987549737683
0.5042745271453625,-0.12890012430001696
0.5045745078935834,-0.13279987402688728
0.5045745081679588,-0.13279987941339672
0.5045745019849843,-0.13280012101085717
0.5045745016523445,-0.13280012426557128
0.5040745270499855,-0.13669992616397103
0.5040745163660174,-0.1367000004950026
0.5040745037823696,-0.13670007245770757
0.5036745386613367,-0.13879988934313023
0.503674499064827,-0.13880011111403961
0.5033745260025183,-0.14059994948789115
0.5033745150151573,-0.14060001140017717
0.503374509640308,-0.14060003872472054
0.502574541840946,-0.14449988174661094
0.5025744962576499,-0.1445001188173211
0.5018745336693365,-0.14839991038078168
0.501874515356472,-0.1484000024955743
0.5018744956922739,-0.1484000853771548
0.5008745363009098,-0.1522999270034749
0.5008745165667161,-0.15229999930912794
0.5008744942697222,-0.15230007206191398
0.4997745430608086,-0.15569992125310136
0.499774516100839,-0.15570000000010006
0.4997744870323456,-0.155700076378878
0.4995747211217309,-0.15619949115541476
0.49957437226668533,-0.15620052842607848
0.4984745400613276,-0.16019991826374316
0.4984744965287949,-0.16020008211472336
0.49747454000888686,-0.1640999125423647
0.49747448258331406,-0.164100083126403
0.4958752827360169,-0.16789818276373378
0.4958749504865009,-0.16789909663161948
0.4958747107832799,-0.1679000390150973
0.4958745660037426,-0.16790100056756024
0.49587451758381973,-0.16790197175228236
0.49587451758381973,-0.16799987442881537
0.4958745049150451,-0.1679999973223461
0.4958744675084104,-0.16800011484582208
0.49587446731450335,-0.1680001153239344
0.4941745175837365,-0.1719000000003996
0.49247454307752353,-0.17579994151465278
0.49247451713946305,-0.17579999895834883
0.4924744887131627,-0.17580005774155028
0.49197460979456037,-0.176799815578755
0.49197443324060874,-0.1768001881504539
0.49067467097339995,-0.179699657823458
0.4906743908896792,-0.17970035293385136
0.48927455535260855,-0.18359989478711963
0.4892744822336517,-0.18360010605066646
0.48807451758376846,-0.18720000000031622
0.4879745175837684,-0.18750000000031622
0.48667455348180205,-0.1913998923062154
0.48667448419928305,-0.19140010849989472
0.4854745666143896,-0.19529984065079833
0.48547451193460023,-0.19529999892091518
0.48547444780384436,-0.19530015029555234
0.4841745505292428,-0.19809992904084817
0.48417451707805115,-0.19809999816737273
0.48417447944594644,-0.19810006991968945
0.4835745342511313,-0.19919996944351717
0.4835745004822458,-0.19920003031668918
0.48137453911985706,-0.20309996182274187
0.48137451606195436,-0.20310000185391636
0.4813744959621592,-0.20310003538118035
0.48027453594203445,-0.20489996995956639
0.47897453779777577,-0.20699996734696485
0.4789744968581231,-0.20700003233237976
0.4764753816295424,-0.2108986520889658
0.47647486000392686,-0.21089957193021736
0.47647444091091373,-0.2109005427866729
0.47647412926608385,-0.21090155327106708
0.4763745425932197,-0.2112998999625235
0.4763745090538706,-0.21129999811540498
0.47637446895388663,-0.21130008954206816
0.476374468542019,-0.21130009034041317
0.47447459607251347,-0.2147998554158182
0.4744744440103273,-0.21480014714722112
0.4724745400913307,-0.21879995498521418
0.47247449554134435,-0.21880004524531174
0.47057453542512534,-0.22269996337860343
0.47057451484743823,-0.22270000473692103
0.4705745011546769,-0.22270003121561843
0.4685745749644501,-0.22649989097704945
0.46857450783527116,-0.2264999924111228
0.4685744303058,-0.22650008727843401
0.4684754616548485,-0.22659905592938548
0.4684748653235793,-0.2265997088907165
0.4684743305136443,-0.22660041312634174
0.46847386161170096,-0.22660116285992776
0.4662745510749766,-0.23049994062957546
0.4662745165927794,-0.23049999981069658
0.466274481026287,-0.23050005712143748
0.4646745509270551,-0.2329999479014873
0.46467451727876957,-0.2329999990381937
0.46467448126684474,-0.23300005084408545
0.46367466008695213,-0.23439980049593512
0.46367438527265215,-0.23440020640571446
0.4611745509454935,-0.238299947956082
0.4611745163428129,-0.23830000046086927
0.46117448227780067,-0.23830004942874713
0.46067469257790455,-0.23899975500860168
0.4606743580160771,-0.23900025530867497
0.45867470649279907,-0.24219969774591985
0.4586743512155126,-0.24220031522440866
0.45677489183826187,-0.24579929088656782
0.4567745478089539,-0.2458000129109511
0.4567742640272665,-0.24580076066982182
0.4566745175837684,-0.24610000000031623
0.45537452706918313,-0.24999997154407222
0.45537451608925317,-0.2500000038214475
0.4553745088345358,-0.2500000243731794
0.45397452354246526,-0.2538999834010901
0.4539745115027237,-0.2539000171348161
0.45287453210619555,-0.2569999590704864
0.4528745023335751,-0.2570000406646524
0.45257460211497663,-0.25779977458091496
0.4525745127292311,-0.25779998132806464
0.45257445960148235,-0.2578001073849526
0.45257445717009354,-0.2578001121971722
0.4504745610275561,-0.26169991931902753
0.45047446300268185,-0.2617000727504757
0.45047446254121937,-0.26170007339046725
0.4489745424069044,-0.2636999669028872
0.44897449304170844,-0.2637000333074797
0.44757452049126273,-0.2655999960545132
0.4475745146799711,-0.26560000394956224
0.445074546278115,-0.2689999609760865
0.44507451871339987,-0.26899999769511107
0.44507448575190584,-0.26900003979024323
0.4446747286999934,-0.2694997361051337
0.4446743252184896,-0.2695002778613448
0.44197466737303426,-0.27339978363811357
0.4419743796657892,-0.27340022411708265
0.4411745520261208,-0.27469994403154374
0.44117451690264164,-0.2746999994226648
0.44117448011307964,-0.27470005412471465
0.43937462546078554,-0.27729984417802844
0.43937441583457854,-0.27730015989195594
0.4372745454629756,-0.2805999561901892
0.43727448877872216,-0.2806000432079492
0.4368745490715015,-0.28119995276878024
0.4368744866471058,-0.281200047595241
0.434274530987267,-0.2851999793796084
0.43427450428410297,-0.285200020688742
0.4333745992129757,-0.2865998730216066
0.43337443991868263,-0.28660012944217217
0.43187456588665857,-0.2890999194955456
0.43187445773815003,-0.2891000723138777
0.42947456924154304,-0.2919999375806111
0.4294744669686391,-0.2920000632693266
0.4286745783952293,-0.2929999239860889
0.42867451558708464,-0.2929999993647815
0.4286744514999545,-0.2930000703477365
0.4255745446011453,-0.2962999712400172
0.4255745155148939,-0.2963000017055581
0.425574491564548,-0.29630002601968597
0.42497456910447423,-0.2968999484797597
0.4249744668372127,-0.29690005228478855
0.42167454295634754,-0.3002999738590133
0.4216744918234138,-0.30030002576082016
0.4211746161947114,-0.30079990138952256
0.4211744218289014,-0.3008001013879582
0.4177745893912442,-0.304399923969007
0.4177745874166602,-0.3043999259720023
0.41777443670372677,-0.30440006054482877
0.41777443332610104,-0.3044000631937891
0.41737540022108405,-0.3046993380225519
0.41737456021115454,-0.3047000452095721
0.41737380491739373,-0.3047008422425062
0.4140752736262569,-0.30859910649566785
0.4140745759415226,-0.30860003848150414
0.4140739941428543,-0.30860104688216705
0.4138745926224312,-0.30899984992301316
0.41387451256893004,-0.30899999715430015
0.41387442274534,-0.30900013830642625
0.41147454405507544,-0.3124999613963954
0.41147449037685224,-0.31250003809007504
0.40997454632428193,-0.3145999597636735
0.4099745175850841,-0.31459999914896514
0.40997448680616844,-0.31460003957160915
0.40857479053062346,-0.31639964906873835
0.40857427765776105,-0.31640037428494455
0.4060745836437166,-0.32029989694685385
0.40607458345115327,-0.32029989723129604
0.4060745111812125,-0.32029998841223395
0.40607439555276753,-0.32030000000099995
0.40597887440274855,-0.32030000000099995
0.4059779650670534,-0.32030004243710347
0.40597706363563185,-0.3203001693765441
0.4059761779440507,-0.32030037971591846
0.4059753156910604,-0.3203006716268809
0.40597448437167466,-0.3203010425720362
0.4059736912120212,-0.32030148932699526
0.40597294310652965,-0.3203020080084031
0.40597224655800246,-0.3203025941076938
0.4059716076210905,-0.32030324253028125
0.40247456176541224,-0.3241999507694656
0.4024745166080175,-0.32419999973646313
0.40247447114764934,-0.3242000464365846
0.40207457605583463,-0.3245999415283993
0.40207451774214414,-0.32459999789939736
0.4020744540835372,-0.3246000553596756
0.3981747693377935,-0.3279997805226316
0.398174281415279,-0.32800023616895496
0.3980745538816144,-0.32809996370261957
0.3980745154900303,-0.3281000012952231
0.39807448159600173,-0.32810003314711295
0.394274578728437,-0.33159994368302775
0.39427451935197744,-0.3315999965318553
0.3942744498577661,-0.33160005418132354
0.393774882815786,-0.3319997078149077
0.3937741819526477,-0.33200032576009003
0.3903745715118855,-0.33529994765847687
0.3903745172894429,-0.3352999986888993
0.3903744600166038,-0.33530004934378793
0.3896746826511954,-0.33589985851413795
0.3896743589769835,-0.3359001486943422
0.38647453574530505,-0.3388999829740407
0.386474517388253,-0.3389000000087306
0.38647449919010773,-0.33890001655478613
0.38547452450858877,-0.3397999937681533
0.38257459036691566,-0.3423999347466363
0.38257444612108615,-0.3424000666989859
0.3810745496394199,-0.34379997008187446
0.3786745711596104,-0.34599995088929836
0.3786744647435781,-0.3460000499051037
0.37687453862278747,-0.3476999801302949
0.37687453035699825,-0.34769998784468653
0.37477469847826755,-0.3495998363340387
0.3747743450864871,-0.3496001724977469
0.37277456521257046,-0.3515999523716635
0.3727745174886642,-0.3515999987965242
0.3727744668203343,-0.3516000454204078
0.37087456141645386,-0.35329996078177445
0.3708744742261889,-0.3533000397449348
0.36847457721999305,-0.3554999453339477
0.3684745183965733,-0.35549999748827327
0.368474452651445,-0.3555000519463804
0.36697454001818486,-0.3566999820529886
0.3669745175217828,-0.35669999983400463
0.36347454381806577,-0.359399979762643
0.3634744910763463,-0.35940001988110515
0.36307453941899015,-0.35969998362412225
0.36307453340812623,-0.3596999880799801
0.3591747241273071,-0.3624998517128812
0.35917431903664376,-0.36250015883822145
0.3581745857725414,-0.36329994544950334
0.35817451557913943,-0.3632999995740057
0.35817444681142924,-0.3633000488090703
0.3552745555947263,-0.3652999737861068
0.3552744798216889,-0.3653000265738704
0.3525746385414334,-0.36719991488219833
0.35257439925905126,-0.3672000887440764
0.35137453941899016,-0.3680999836241222
0.35137453340812685,-0.36809998807997957
0.3474745519443774,-0.3708999753313899
0.3474745173956228,-0.3708999996847738
0.3474744823664176,-0.37090002347880335
0.3471751441552845,-0.3710995822862253
0.3471745354752102,-0.37110002281880056
0.3471739624727276,-0.3711005088522743
0.3435746053938395,-0.37439991950792184
0.3435745172921364,-0.37439999639779076
0.3435744206246226,-0.3744000727198979
0.34277487360386844,-0.3749997329854635
0.3427741873288456,-0.37500029829525966
0.33967458020993446,-0.3777999434349214
0.33967451569177287,-0.3777999997152591
0.33967445221856196,-0.3778000513589029
0.33827456919530907,-0.3788999594486016
0.3382744665214285,-0.3789000412431784
0.3356745467660464,-0.38099997643021777
0.33567448804207417,-0.38100002312011416
0.3333745570775356,-0.38279996909236175
0.3333744774626825,-0.382800030091353
0.3317745570115851,-0.38399997042967604
0.3317745125225981,-0.3840000030999077
0.3317744819272261,-0.384000024685858
0.3278746198040772,-0.3866999292326534
0.3278745137366716,-0.38669998782523546
0.32787439323843215,-0.38670000000099997
0.32777660209169285,-0.38670000000099997
0.3277755771441931,-0.3867000539454583
0.3277745635220185,-0.3867002151827651
0.3277735724253533,-0.38670048193130235
0.3277726148054824,-0.3867008512435885
0.3239747546649605,-0.38839989393803254
0.3239742864754238,-0.38840011851773715
0.32007460062930926,-0.39039995741318056
0.32007442892728805,-0.39040002955289804
0.31947500376348964,-0.3905998379408308
0.31947405103944887,-0.39060021206626705
0.3161745432732476,-0.39209998832363124
0.31617449196115105,-0.3921000118264869
0.3122745745235414,-0.39389997372076824
0.3122745184229786,-0.39389999874429416
0.3122744581785903,-0.3939000237627688
0.31077474089666085,-0.3944999106755406
0.3107742989386315,-0.3945001002130196
0.30837458595200434,-0.39559996866522373
0.30837451929922327,-0.39559999798056145
0.3083744451800807,-0.39560002784827875
0.3044745603735874,-0.3970999835430839
0.30447451740461035,-0.3970999996080622
0.3044744742369441,-0.3971000148299091
0.3006766600987177,-0.3983992670350918
0.3006758322668506,-0.3983995930846547
0.3006750375517325,-0.39839999313689994
0.30067428255223033,-0.398400463870019
0.3006735735374345,-0.3984010013753092
0.30067291639460453,-0.3984016011896294
0.30057461338597935,-0.39849990419825465
0.30057450938254526,-0.3984999874885333
0.3005743904384252,-0.39850004564264
0.296674569313453,-0.39989998143109157
0.2966745199621672,-0.3998999985222408
0.29667446244700535,-0.39990001696591226
0.29277451758311385,-0.4011000000009558
0.288874633929816,-0.4022999642019705
0.28887463371798816,-0.40229996426140957
0.28887451543424864,-0.4022999880981099
0.2888743960591361,-0.40230000000099997
0.2886759382610591,-0.40230000000099997
0.2886749991961888,-0.40230004526377905
0.2886740688377269,-0.40230018063246875
0.28867315581136155,-0.4023004048520173
0.2849746183487456,-0.4033999700436058
0.2849745182680274,-0.40339999746646316
0.2849744133477167,-0.4034000213825804
0.2810745492540773,-0.4041999935043526
0.2770745451849476,-0.40499999448059315
0.27707452954415085,-0.40499999751507043
0.27317454408131375,-0.405699995244876
0.27317449111049585,-0.40570000490329916
0.27047481466713935,-0.40619994498540224
0.2704742244688329,-0.4062000732795275
0.26927462747714,-0.40649997252745074
0.2692745159260566,-0.4064999976806462
0.2692744067769,-0.4065000170480763
0.26537454880342415,-0.4070999951978419
0.26537451576460336,-0.40710000006212366
0.2653744880460764,-0.40710000378777017
0.2614746091993733,-0.4075999882552962
0.2614745188722194,-0.4075999981026911
0.26147442388571324,-0.4076000048059812
0.2575748896364425,-0.40779998092132835
0.2575741480648995,-0.4078000473751005
0.2536745495899219,-0.4082999958975335
0.2536745148053202,-0.4083000001235955
0.2536744882413466,-0.4083000030103871
0.2497745175829218,-0.40870000000099477
0.24587454825986124,-0.409099996854642
0.24587451797450163,-0.4090999997676417
0.2458744864261807,-0.4091000023976675
0.24197454558455828,-0.409399997847023
0.241974523718698,-0.4093999994025365
0.24197448338171107,-0.4094000017549043
0.23807451758287096,-0.4096000000009987
0.23417451758287097,-0.4098000000009987
0.23027456290112017,-0.40999999767698586
0.23027447228818868,-0.4100000027461309
0.22697459132836909,-0.4101999955315746
0.2269745175489055,-0.4101999988833917
0.2269744437021264,-0.410200000001
0.22637476777743407,-0.410200000001
0.2263742677165958,-0.41020001281465385
0.22247464208657314,-0.41039999361619345
0.22247439328279628,-0.4104000095625432
0.21857451758289645,-0.41070000000099705
0.2146745481151417,-0.4109999976523628
0.21467452176734764,-0.41099999951294974
0.2146744827967675,-0.4110000017403038
0.21067464833087748,-0.41119999346359837
0.2106743870571542,-0.41120001004143875
0.20677454558456018,-0.4114999978470229
0.20677452371869698,-0.41149999940253656
0.20677448338171106,-0.4115000017549043
0.20287451758287095,-0.4117000000009987
0.19897464208657314,-0.41189999361619345
0.19897439328279629,-0.4119000095625432
0.19507454558455825,-0.41219999784702305
0.19507452371869796,-0.41219999940253654
0.19507448338171104,-0.41220000175490434
0.19117451758287096,-0.4124000000009987
0.18727451758287095,-0.4126000000009987
0.1794745525350002,-0.4129999982085818
0.17947451007862514,-0.4130000000807786
0.1794744900958146,-0.4130000007057953
0.17557464253640423,-0.4130999967970622
0.1755743927522801,-0.41310000640256744
0.17167451758287097,-0.4133000000009987
0.16777464208657314,-0.41349999361619344
0.16777439328279628,-0.4135000095625432
0.16387454558455827,-0.41379999784702304
0.16387452371869798,-0.41379999940253653
0.16387448338171107,-0.41380000175490433
0.1599746731473215,-0.41399999202333454
0.15997436235209447,-0.4140000129368972
0.15877456235240855,-0.41409999627020444
0.15607452206447003,-0.41429999966902864
0.152074526891353,-0.41459999930286284
0.15207450827579252,-0.41460000071692815
0.14817464139665584,-0.4148999904768617
0.14817439405142824,-0.41490001267089155
0.14427454825986125,-0.415299996854642
0.14427451797450164,-0.4152999997676417
0.1442744864261807,-0.41530000239766746
0.14037451758289643,-0.41560000000099706
0.13647464139665585,-0.4158999904768617
0.13647439405142825,-0.41590001267089155
0.13257454825986123,-0.416299996854642
0.13257451797450162,-0.4162999997676417
0.1325744864261807,-0.41630000239766746
0.12867464139665585,-0.41659999047686175
0.12867439405142825,-0.4166000126708916
0.12477454814131819,-0.4169999968668002
0.12477451821187607,-0.4169999997463033
0.124774486307356,-0.41700000240680785
0.12087464139665588,-0.4172999904768617
0.12087439405142826,-0.41730001267089156
0.11697467942209545,-0.4176999834021052
0.11697435638660716,-0.417700021982311
0.11477456213169342,-0.4179999939261628
0.11477447292986802,-0.4180000052542953
0.11307455370980099,-0.4181999957507738
0.11307448139673551,-0.4182000037123985
0.10917464047331724,-0.41859998739685167
0.10917439505077868,-0.41860001571024424
0.10527454943844902,-0.4190999959169531
0.10527451510875145,-0.41910000008883747
0.10527448808942905,-0.41910000302596834
0.09357464047331723,-0.42029998739685165
0.09357439505077868,-0.4203000157102442
0.08967455052168345,-0.4207999957780769
0.0896745190893499,-0.4207999995907269
0.08967448300378734,-0.4208000034589082
0.08567465283642936,-0.42119998647564405
0.08567438275836059,-0.42120001728619527
0.08177455838577928,-0.42169999476985953
0.08177447669773735,-0.4217000045437931
0.07997455568580691,-0.4218999957673409
0.07997447941825012,-0.42190000363572544
0.07787467582835954,-0.4220999849300007
0.07787435991195868,-0.42210002021522114
0.06617454943844903,-0.42359999591695313
0.06617451510875146,-0.42360000008883747
0.06617448808942905,-0.42360000302596834
0.062274640473317204,-0.42399998739685163
0.062274395050778655,-0.4240000157102442
0.05837454943845013,-0.424499995916953
0.05837451510875084,-0.42450000008883754
0.05837448808942917,-0.42450000302596835
0.0544746404733172,-0.42489998739685164
0.054474395050778654,-0.4249000157102442
0.050574563859938054,-0.4253999940680443
0.050574471364773686,-0.42540000637591235
0.04767456122973806,-0.42579999398074486
0.04767452067798466,-0.4257999992016042
0.047674470589291265,-0.42580000470035784
0.0466746528364293,-0.42589998647564403
0.04667438275836054,-0.42590001728619525
0.03887463932534588,-0.426899984392992
0.0388743962713801,-0.42690001866431015
0.03497451758297183,-0.42750000000098837
0.031074535722791605,-0.42809999721024683
0.02707489391639699,-0.4286999435509746
0.027074146784520723,-0.42870008556986455
0.023175649564176722,-0.4295997387745593
0.023174540888954574,-0.4296000648068384
0.023173478498853668,-0.42960051954310113
0.022974618862749277,-0.42969994936115335
0.02297461689949521,-0.42969995028650537
0.022974516353638168,-0.42969998944153664
0.0229744055354176,-0.4297000211991749
0.019274591180339532,-0.4303999860771626
0.019274444207967614,-0.43040001505227254
0.015374634649230645,-0.4311999759873981
0.015374401139626534,-0.43120002687253245
0.011474517583044621,-0.43210000000097437
0.007574604066413253,-0.43299998004327395
0.007574431476793805,-0.4330000215275373
0.005174651681548411,-0.43359996647634863
0.005174514897228087,-0.4335999965856699
0.005174382550780891,-0.43360001800528064
0.003674541981922003,-0.43379999674779524
-0.00412523982875671,-0.4347999688999282
-0.004125723144131698,-0.43480004320841753
-0.008025453142200885,-0.4354999947465325
-0.008025481057299947,-0.435499999581579
-0.008025513207597815,-0.4355000047379991
-0.011925362036520134,-0.4360999814809102
-0.011925602298082198,-0.43610002151810096
-0.01582543732887267,-0.43679999190824287
-0.01582552742721093,-0.436800008516429
-0.01952526459428298,-0.4374999587912804
-0.019525474856857083,-0.4374999883967619
-0.019525598618504156,-0.437500000001
-0.019724370414425697,-0.437500000001
-0.01972547527486534,-0.43750006271348707
-0.019726565942649103,-0.43750025004536525
-0.02752548241695538,-0.4393000000009744
-0.03142536727419855,-0.4401999734295689
-0.03142559688289515,-0.4402000293512156
-0.03532535332105657,-0.4411999668994621
-0.03532561056122935,-0.4412000366136254
-0.036025454140114904,-0.4413999919218785
-0.03602551078899257,-0.44140000773880356
-0.039325441638657095,-0.4422999888796212
-0.03932552309735821,-0.4423000114749354
-0.04322537157418636,-0.44339996873763055
-0.04322559249136314,-0.4434000338700257
-0.047125304262219656,-0.44459994518413537
-0.04712565834953865,-0.44460006157738496
-0.049125390606012766,-0.4452999678671508
-0.04912548378346143,-0.4452999984095396
-0.04912557567248203,-0.4453000245419029
-0.051025450970254176,-0.44579999172552714
-0.0549254528814163,-0.4467999924277579
-0.054925484306060715,-0.44680000027652045
-0.05492551027530227,-0.44680000642982365
-0.06272544506136991,-0.44859999138045464
-0.06272551990333608,-0.4486000080337704
-0.06552544389917934,-0.4491999917471654
-0.06552548495433916,-0.4492000001988122
-0.06552551868699995,-0.44920000659552906
-0.06662541872798841,-0.44939998842116335
-0.0666254842178426,-0.44939999943345493
-0.06662554494550443,-0.44940000801746
-0.07052545056155098,-0.4498999959169532
-0.07052548489124855,-0.4499000000888375
-0.07052551191057095,-0.4499000030259684
-0.0744254824170782,-0.45030000000099474
-0.07832535952668276,-0.45069998739685163
-0.07832560494922132,-0.4507000157102442
-0.08222545056155098,-0.45119999591695314
-0.08222548489124855,-0.4512000000888375
-0.08222551191057095,-0.45120000302596835
-0.09002535952668277,-0.45199998739685165
-0.09002560494922132,-0.45200001571024423
-0.09392546714155704,-0.45249999804259494
-0.09792512842929336,-0.45299995575252194
-0.09792583223197154,-0.4530000699639781
-0.09842545537090353,-0.4530999945917645
-0.09842550943207747,-0.4531000055629116
-0.10182545331651172,-0.45379999400970683
-0.10182547980369482,-0.4537999992951311
-0.10182551431775526,-0.4538000057267602
-0.10572548241700357,-0.4545000000009843
-0.10962545316971097,-0.4551999947514702
-0.10962548100216617,-0.45519999957236645
-0.10962551323522214,-0.455200004742249
-0.11742544326772228,-0.4563999939780182
-0.11742552151616734,-0.45640000634138933
-0.12112401153785674,-0.45699976148004173
-0.12112497500463645,-0.45699996808859034
-0.12112591274104266,-0.4570002707530257
-0.12112681519661107,-0.45700066639083353
-0.12132536898735626,-0.45709994328620607
-0.12132536945050547,-0.4570999435029322
-0.12132548624821109,-0.4570999874531266
-0.12132560766203175,-0.4571000192694505
-0.12522444329856253,-0.457699840136609
-0.12522546791240852,-0.4577000545442119
-0.12522646368394583,-0.4577003774113659
-0.1291253815165569,-0.4591999611931394
-0.12912558243308903,-0.4592000410332486
-0.1330251465337772,-0.46079986220276165
-0.13302580713906118,-0.4608001623620585
-0.13322535872585695,-0.4608999381554564
-0.13322536126144566,-0.46089993933470624
-0.1332256147436862,-0.46090003214701164
-0.13322561612548858,-0.4609000325246717
-0.13692545440430612,-0.4617999931870868
-0.13692551050811536,-0.46180000648354974
-0.14082542406257967,-0.46269998653458
-0.14082548224288446,-0.4626999992111858
-0.1408255416870901,-0.4627000106392049
-0.1447254824170036,-0.46340000000098425
-0.14862548241700357,-0.4641000000009843
-0.15252537518089682,-0.4647999807534779
-0.15252537674203265,-0.4647999809978592
-0.1525255903133504,-0.4647999999893202
-0.15252559083919884,-0.46480000000099997
-0.1529250647257787,-0.46480000000099997
-0.15292589858252278,-0.46480003567231876
-0.15642543993658292,-0.46509999635980964
-0.1603254518853215,-0.4653999976523955
-0.16032547823265333,-0.4653999995129498
-0.1603255172032325,-0.4654000017403038
-0.1643254497404695,-0.46559999836716576
-0.16432548848202225,-0.46560000004404606
-0.16432550906353402,-0.4656000006842402
-0.16822535746359576,-0.4656999967970622
-0.1682256072477199,-0.4657000064025674
-0.17212544746499983,-0.4658999982085818
-0.17212548992137489,-0.4659000000807786
-0.17212550990418543,-0.4659000007057953
-0.1760254824171546,-0.46600000000099967
-0.17992548241715461,-0.46610000000099966
-0.1838254515506832,-0.4661999992095517
-0.18382548159681544,-0.46619999978984
-0.1838255141168124,-0.466200000001
-0.18772535725825026,-0.466200000001
-0.1877256075349644,-0.4662000032091486
-0.1916254515506832,-0.4662999992095517
-0.19162548159681544,-0.46629999978984
-0.1916255141168124,-0.46630000000099997
-0.19942545071755025,-0.46630000000099997
-0.19942548323753206,-0.46629999978984016
-0.19942551328368843,-0.46629999920955134
-0.2033253572993961,-0.4662000032091486
-0.20332560757611023,-0.466200000001
-0.20722545071755025,-0.466200000001
-0.20722548323753207,-0.46619999978984017
-0.20722551328368843,-0.46619999920955135
-0.21112548241720588,-0.46610000000099966
-0.2150254824172059,-0.46600000000099967
-0.21892545577084083,-0.46590000068423976
-0.21892547635232448,-0.4659000000440466
-0.21892551509389327,-0.46589999836716556
-0.2229254692997334,-0.4657000006568736
-0.22292546994537635,-0.46570000059190764
-0.22682544821614062,-0.46550000175490036
-0.22682548855304982,-0.4654999994025371
-0.226825510418922,-0.46549999784702284
-0.23072535811715678,-0.4652000095625432
-0.23072560692093363,-0.46519999361619346
-0.23462542764570923,-0.46500000280979475
-0.23462548534507435,-0.46499999920056906
-0.23462553404841946,-0.4649999950837437
-0.23672544425260586,-0.4648000036357259
-0.23672552052017215,-0.4647999957673404
-0.23852543226854156,-0.4646000055730771
-0.2385254807715353,-0.46459999967577253
-0.23852553385845482,-0.46459999208696956
-0.2424254824173323,-0.4640000000009884
-0.2463254225695786,-0.4634000092083351
-0.24632548213885036,-0.4633999992860263
-0.24632554187905653,-0.46339998780371283
-0.2502253641637957,-0.46260002425812535
-0.2502256012345059,-0.4625999786748293
-0.25412542369142116,-0.4619000105415368
-0.2541254815084152,-0.4618999994331345
-0.2541255413104719,-0.46189998641026664
-0.25802534073742533,-0.46100003269635437
-0.25802561231088694,-0.46099993505426473
-0.25822503699586674,-0.4609002227117748
-0.25822594818697403,-0.4608998237638499
-0.26192540058953406,-0.4595000309628813
-0.2619254840854106,-0.45949999764748045
-0.26192555963139186,-0.45949996436377294
-0.26582541496663586,-0.4577000311321218
-0.2658254804437158,-0.45769999969471803
-0.26582554926121893,-0.45769996400819185
-0.2671253708440936,-0.45700006007895166
-0.2671253720892058,-0.457000059366219
-0.26712547404145437,-0.4569999900029609
-0.2671255697699701,-0.4569999092615197
-0.2671255702917906,-0.4569999087470386
-0.26972541853001936,-0.45430006634580106
-0.2697255475459724,-0.45429993487262205
-0.2709251310754331,-0.45310035134316134
-0.27092586761134946,-0.45309968613937424
-0.27362522718569726,-0.45090020796768343
-0.273625751079077,-0.4508998096990486
-0.2760254248220633,-0.4492000407977666
-0.27602548059037335,-0.4492000000718277
-0.27602553870558205,-0.44919995497055915
-0.27752526511984676,-0.4480001738391474
-0.2775257092638524,-0.4479998388206965
-0.2813253982890957,-0.44530005977644466
-0.28132555545893234,-0.4452999269596621
-0.2814248598673445,-0.4452006225512499
-0.28142550779995923,-0.44520003041396855
-0.2814262062917227,-0.4451994988573022
-0.28532546934304465,-0.4425000090525409
-0.28532549552185127,-0.44249999099175225
-0.28692530663401467,-0.4414001208521399
-0.28692566331179115,-0.44139988694204746
-0.2893254529966611,-0.4399000183890037
-0.289325480271115,-0.4399000010717189
-0.2893255132693728,-0.4398999794330736
-0.292925482417735,-0.43750000000083206
-0.29322540945230385,-0.4373000486444528
-0.2932255562450756,-0.4372999526756139
-0.29712545478078234,-0.4348000177168275
-0.2971255101731586,-0.4347999824710912
-0.2990253879031446,-0.4336000596942579
-0.2990255782741565,-0.4335999424869804
-0.3010254507039002,-0.4324000190291342
-0.30102551427472146,-0.43239998121338025
-0.3049254251240528,-0.4301000337894156
-0.30492548055637614,-0.43010000007235677
-0.30492553910508285,-0.4300999622092668
-0.30552521585371223,-0.42970017771018065
-0.30552576005758847,-0.42969984014758567
-0.30882546863643745,-0.42780000793552103
-0.308825496224683,-0.4277999921111502
-0.31232524711224074,-0.4258001344611172
-0.3123257248192884,-0.425799878800064
-0.3127254484736813,-0.4256000169728675
-0.312725484022156,-0.4255999988518546
-0.3127255141119251,-0.42559998293473467
-0.31662535219116833,-0.42350007012283447
-0.316625614708294,-0.4234999338555612
-0.3198254218935283,-0.421900030262944
-0.31982548185247506,-0.421899999237328
-0.3198255412897999,-0.4218999663596548
-0.32052529039099686,-0.4215001097303994
-0.32052567921584385,-0.42149989907873225
-0.3244253281220581,-0.41950007912682746
-0.32442563942543773,-0.41949992640348366
-0.327625381813012,-0.4180000471593083
-0.3276253825961488,-0.418000046770236
-0.3276255715390804,-0.41799993627997495
-0.3276255733832375,-0.4179999350254737
-0.32832528291311563,-0.4175001425041322
-0.328325688822895,-0.4174998676898322
-0.3322253606650479,-0.4150000780474265
-0.332225606428436,-0.4149999255944127
-0.33372540362482694,-0.4141000472765782
-0.3337254802454001,-0.4140999993203598
-0.3337255585813339,-0.41409994605161665
-0.3361253696903669,-0.4124000798493849
-0.33612559735896635,-0.41239992337334447
-0.3394253739188049,-0.4102000723334521
-0.33942548053097366,-0.41019999707008453
-0.3394255824077951,-0.41019991667578937
-0.34002514767909414,-0.4097002789497068
-0.3400258406733392,-0.40969975197772157
-0.3439254139675924,-0.4070000473893924
-0.3439254796153718,-0.4070000002649591
-0.3439255493063359,-0.40699994648995613
-0.3449252382964126,-0.40620019529789475
-0.34492573853252656,-0.4061998207204782
-0.3479254272901893,-0.40410003859011434
-0.34792548545699503,-0.4040999966670454
-0.3479255319241305,-0.40409996125670006
-0.3502250766408092,-0.4023003175653863
-0.35022591936502584,-0.4022997269087758
-0.351825458734886,-0.4013000148026131
-0.3518255059296491,-0.4012999849290924
-0.3557253710967111,-0.3988000713604629
-0.3557253731693898,-0.39880006995120143
-0.3557255743980192,-0.39879990795563647
-0.35572557563273294,-0.3987999067858615
-0.35612463247309567,-0.39840084994549874
-0.35612552777889456,-0.39840005809821344
-0.35612651312715116,-0.39839938157518356
-0.359625434273801,-0.3963000288871937
-0.35962547878408013,-0.3963000014800009
-0.3596255323464075,-0.39629996671505036
-0.36232523891249635,-0.39450016233765783
-0.3623257352085191,-0.3944998525395434
-0.36352543964292566,-0.3938000249528062
-0.3635254792371458,-0.39380000131467285
-0.36352552696954454,-0.3937999714419799
-0.367425468808307,-0.3913000087248245
-0.3674254960559454,-0.39129999132197113
-0.3685251736959429,-0.3906001964601545
-0.3685258049783769,-0.39059982720049335
-0.37132537952258554,-0.38910005512323875
-0.37132547980003816,-0.3890999982769195
-0.371325580674222,-0.3890999344965074
-0.374925482417735,-0.38670000000083204
-0.37522537472308426,-0.38650007179726587
-0.3752255730791841,-0.38649990682104113
-0.3788253741612298,-0.3828001112644941
-0.37882547699181485,-0.38279999862467523
-0.37882557705136,-0.3827998738227604
-0.37912539090280767,-0.3824001220208302
-0.37912557769975225,-0.38239988089838584
-0.38192545566682795,-0.3789000334395412
-0.38302546724173936,-0.3775000193158077
-0.3830254793127632,-0.37750000379253457
-0.3849254652105844,-0.37500002264191035
-0.38492549975728363,-0.3749999774595058
-0.3869253437981645,-0.37240018020636056
-0.3869256292751038,-0.37239982644218383
-0.38802540607247016,-0.3711000902271146
-0.3880254803338007,-0.37109999802723104
-0.3880255495243052,-0.371099903069243
-0.39072498127448246,-0.3672007238745425
-0.3907255128311488,-0.367200025382779
-0.3907261049684302,-0.3671993774501643
-0.3908254093768348,-0.3671000730417596
-0.3908255421936186,-0.36709991587192436
-0.39352547133755955,-0.36330001559526676
-0.39472545955145155,-0.3616000323948478
-0.39472550475541923,-0.3615999672390246
-0.3962254653313541,-0.35940002506098684
-0.3962254847914663,-0.35939999613500356
-0.39622549645704136,-0.3593999783570517
-0.3986249225140856,-0.35570086318577515
-0.3986255244385562,-0.35570003400966627
-0.3986262099414806,-0.35569927247711386
-0.3988254063488498,-0.35550007606974465
-0.39882540645543485,-0.35550007595835575
-0.3988254732756963,-0.35549999619413936
-0.3988254761557074,-0.3554999920628595
-0.3988255269398646,-0.35549990345506405
-0.3988255276186369,-0.35549990206589693
-0.4006254496980018,-0.35160007089393963
-0.4006254800221938,-0.3516000023304566
-0.40062551155269205,-0.35159992425045505
-0.4021254622649758,-0.34770005239851737
-0.4021254822982447,-0.34769999846918115
-0.40212549972820927,-0.34769994807007537
-0.4025253818407809,-0.3465003017323602
-0.4025256024187023,-0.34649970545345987
-0.40362545479747436,-0.34380006779647404
-0.4036255110521873,-0.34379993262606945
-0.40532515232831295,-0.33980077668224434
-0.4053255145699205,-0.3398000170709939
-0.40532594087638635,-0.33979929147397675
-0.40642546232652776,-0.33810003105103087
-0.4078252684168006,-0.33590033628817345
-0.40782572311926896,-0.33589968227489886
-0.4103253455861287,-0.33260018061864405
-0.41032562748128926,-0.3325998259246313
-0.4108254386917859,-0.33200005247203535
-0.410825482603382,-0.33199999825342713
-0.41082552228659186,-0.3319999463841913
-0.41372528063302555,-0.3281002713665736
-0.41372570249385704,-0.32809974324541374
-0.414325414071131,-0.32740007973859414
-0.4143254815970536,-0.3273999974398648
-0.4143255428325191,-0.32739991594558987
-0.41662544408159186,-0.3242000533381842
-0.41662548159098184,-0.3241999996412863
-0.416625517916117,-0.32419994453476636
-0.4182254496427245,-0.32170005121194223
-0.418225481317585,-0.3217000003353888
-0.4182255130089365,-0.3216999464664422
-0.4190254550067289,-0.3203000479703055
-0.41902548183561616,-0.32029999976133033
-0.4190255076598941,-0.32029995077889944
-0.42102541782724173,-0.3164001259525716
-0.42102555063281627,-0.31639987597364594
-0.4221254697744769,-0.3144000229888084
-0.4221254770677086,-0.31440000955796016
-0.423125465989341,-0.31250003121503156
-0.4231254796817891,-0.3125000047369399
-0.4231255002594915,-0.3124999633785917
-0.4250251247040902,-0.30860073425546813
-0.4250255117229291,-0.30860001743926885
-0.42502595714755664,-0.30859933537919354
-0.4260254461012115,-0.30720005084407664
-0.4260254821131161,-0.3071999990382144
-0.42602551576142317,-0.3071999479014755
-0.4276253007439418,-0.30470028386629017
-0.4276256832327502,-0.3046997293372144
-0.4299254673459352,-0.3016000203150956
-0.42992549759508286,-0.30159997976446323
-0.4305254660413025,-0.30080002183617044
-0.43052547049715983,-0.30080001582530713
-0.43332547552438566,-0.296900009602391
-0.4338254164362857,-0.29620009237497297
-0.4338255505297097,-0.2961999091849608
-0.4362254111915531,-0.2930000949691695
-0.43622541294301814,-0.29300009251159836
-0.43622553316121926,-0.2929998950607238
-0.43622553374337664,-0.2929998939281566
-0.4377254548035464,-0.28990005707047245
-0.4377255107713843,-0.289899943293828
-0.43812541720202197,-0.2891001304325526
-0.43812547889709486,-0.28909999724033875
-0.43812553129824666,-0.2890998638342747
-0.439525469728142,-0.28520003535099486
-0.4395254824337515,-0.28519999908172167
-0.43952549375696925,-0.2851999651115769
-0.4408254710727401,-0.28120003490920487
-0.44082549402566507,-0.2811999651777078
-0.44162548241812893,-0.27880000000031624
-0.4421254550316834,-0.27730008215965285
-0.4421254810960685,-0.27729999908254416
-0.4421255038024026,-0.2772999166016589
-0.4431254676917118,-0.2734000574333532
-0.44312548165736126,-0.27340000008112453
-0.44312549438255183,-0.27339994167378995
-0.4439254346521502,-0.26950023285949826
-0.4439255414589312,-0.26949976974119755
-0.44492543335807755,-0.26560019133452667
-0.4449255391762167,-0.265599810806692
-0.44552546218602995,-0.26360006744064785
-0.4455255036207365,-0.263599932858726
-0.4461254444379579,-0.26170012027085826
-0.44612547911253997,-0.26169999970711144
-0.44612550787224375,-0.26169987591154203
-0.4469254824181599,-0.2578000000002009
-0.4477254761193381,-0.25390003070695705
-0.44772548267545115,-0.2538999976696938
-0.4477254875429969,-0.2538999714475391
-0.4484254824181645,-0.25000000000017664
-0.449125424280512,-0.24610032390995534
-0.4491255622332057,-0.24609968074002161
-0.4494254314048062,-0.24490020405361937
-0.44942554217140507,-0.24489979833301112
-0.4502254039088262,-0.2422002649692149
-0.4502255757888334,-0.24219973989621177
-0.45162548241812145,-0.23830000000033788
-0.4530254591218843,-0.23440006489699858
-0.45302550662855984,-0.23439993543916915
-0.4533254643110338,-0.23360004828590508
-0.45332550103421204,-0.23359995190877136
-0.4545254611360225,-0.2305000549790944
-0.4545254823625004,-0.23049999811365973
-0.45452550050560286,-0.23049994573789448
-0.45582546433519644,-0.22660005424911367
-0.45582548178614857,-0.22659999977769602
-0.4558254979337862,-0.22659994499026273
-0.45692547094459607,-0.22270004067920954
-0.4572254249310842,-0.22160021078615275
-0.4572255492773377,-0.22159979199388904
-0.45812546707602003,-0.2188000477313219
-0.45812548080098536,-0.21880000347650536
-0.45812549671797,-0.21879994800089966
-0.4592254739474257,-0.21480003080287915
-0.45922549109024474,-0.21479996925372807
-0.46032540310764225,-0.21090028119204574
-0.4603255783995555,-0.2108997240537151
-0.4611254438698986,-0.2086001108264786
-0.4611255236185319,-0.20859989013257688
-0.46172546693460365,-0.20700004128971894
-0.46172548129819796,-0.20700000190846668
-0.461725497049891,-0.20699995610503
-0.46302547396153243,-0.20310002537010566
-0.463025481260597,-0.2031000030664084
-0.46302549124520465,-0.2030999713123211
-0.464225465773158,-0.19920005409647284
-0.4642254820826729,-0.19919999881859737
-0.46422549629964754,-0.19919994620944126
-0.4650254731769959,-0.19610003580971636
-0.46522547605993875,-0.19530002543305242
-0.465225479883664,-0.1953000097814065
-0.46612547592921766,-0.1914000281189433
-0.4661254818060719,-0.19140000194745185
-0.4661254886255308,-0.1913999697392676
-0.4669254762230279,-0.18750003020146933
-0.4669254824811567,-0.18749999868324344
-0.4669254876341589,-0.18749997093963636
-0.46762546109200964,-0.18360011881732546
-0.46762550667530567,-0.1835998817466153
-0.46842547722442834,-0.17970002531964213
-0.4684254791033164,-0.17970001590718196
-0.4689254274028175,-0.17700029708305037
-0.46892555569670774,-0.17699970688601305
-0.4692254695173379,-0.17580005160349257
-0.46922548237629924,-0.17579999767727592
-0.46922549265333247,-0.17579995010373464
-0.47002547622302787,-0.17190003020146932
-0.47002548248115666,-0.17189999868324343
-0.4700254876341589,-0.17189997093963635
-0.47072547712916807,-0.1680000294674428
-0.4707254820631857,-0.1680000009741476
-0.4707254871254453,-0.1679999694028537
-0.47132546583542184,-0.16410010778800613
-0.47132547961172677,-0.16409989054830174


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.46472112204082316,-0.1367001228138134
-0.4647210974426978,-0.1366998801987023
-0.4647210972828722,-0.1366998793048874
-0.46392114616130975,-0.13280011758727056
-0.46392110083478155,-0.13279988185196484
-0.46322112204080745,-0.12889999999982332
-0.4625211220408075,-0.12499999999982334
-0.4618211434367196,-0.12110011920561949
-0.46182110362505585,-0.12109988029743575
-0.4612211287845096,-0.11720004383388523
-0.4612211212619492,-0.11719999774302574
-0.4612211141833316,-0.11719995874807501
-0.4608211429996114,-0.11510011003354392
-0.4608211036261463,-0.11509988951185617
-0.4605211292409732,-0.11330004320081749
-0.4605211221089174,-0.11330000266702772
-0.4605211127106009,-0.11329995451506493
-0.45892112815420705,-0.10550002980264482
-0.4589211215574985,-0.10549999863720509
-0.45892111552231735,-0.10549997175302758
-0.4580212030180794,-0.10160035090132961
-0.4580210672813859,-0.101599644063581
-0.45742112377357913,-0.09770001126283719
-0.4569211318581413,-0.0945000628307588
-0.45692111304735544,-0.09449993704565517
-0.4568211268416227,-0.09380003360552573
-0.45622112717947305,-0.08980003425760473
-0.4562211218582588,-0.08980000043010325
-0.4562211158511731,-0.08979996551471771
-0.4555211272274193,-0.08590002889666053
-0.45552112210344725,-0.08590000130935115
-0.4555211158805661,-0.08589996996864514
-0.45472112815420707,-0.08200002980264483
-0.4547211215574985,-0.0819999986372051
-0.45472111552231737,-0.08199997175302759
-0.4538211309152893,-0.07810003845590595
-0.453821113479241,-0.07809996147277037
-0.4530213532406559,-0.07450104039913749
-0.45302118001386166,-0.07449999363606083
-0.4530211220408232,-0.07449893422132253
-0.4530211220408232,-0.0742001392689506
-0.4530210907696035,-0.07419986449126752
-0.45212123051218617,-0.07030047004245915
-0.4521210606972227,-0.07029952151985253
-0.45162112575880964,-0.0664000290002307
-0.451621122205307,-0.06640000254703904
-0.4516211172079789,-0.06639996858643563
-0.45102114059900406,-0.06250012062809909
-0.45102110652073407,-0.06249987894324108
-0.4505211257588095,-0.05860002900022915
-0.4505211222053071,-0.05860000254703981
-0.4505211172079789,-0.058599968586435625
-0.4499211220408116,-0.05469999999984794
-0.44932112997780443,-0.050800051590301765
-0.44932111465898295,-0.050799948327047546
-0.4491211277933526,-0.04940004026763519
-0.4491211156142945,-0.04939995983411623
-0.44872112930436947,-0.04690004539708497
-0.4487211139187382,-0.046899954748294816
-0.448021165004856,-0.04300023937095114
-0.4480210911149223,-0.042999758777909375
-0.4475211533688737,-0.03910024435873022
-0.44752110314595644,-0.03909975436669399
-0.44722112275271814,-0.03520000925459613
-0.4472211213466182,-0.03519999074389594
-0.446921130617855,-0.031200114360385816
-0.44692111616742997,-0.031199885468805248
-0.44672112378484746,-0.02730003400844834
-0.4467211214457315,-0.027299993898694728
-0.4467211198989793,-0.027299972155991167
-0.4464211506388235,-0.023400371773965468
-0.4464211220408232,-0.023399627127657797
-0.4464211220408232,-0.019500031538126267
-0.44642112183040666,-0.019499999150147114
-0.4464211212542702,-0.01949996932442132
-0.44632112523090045,-0.01560012441300258
-0.44632112204082314,-0.015599875546081485
-0.44632112204082314,-0.011700031538126267
-0.4463211218304066,-0.011699999150147113
-0.44632112125427015,-0.01169996932442132
-0.44622113161105775,-0.007800373239137923
-0.44622114116245576,-0.00779962712818992
-0.44642112025508335,-0.003900034821953427
-0.4464211221249717,-0.0038999924046748983
-0.4464211227399376,-0.003899972734549982
-0.44652111885493295,-1.2424972939018254e-07
-0.44652112840633096,1.2412737642253444e-07
-0.4467211202550833,0.0038999651780465727
-0.44672112212497167,0.0039000075953251013
-0.4467211227399376,0.003900027265450018
-0.4468211188549329,0.007799875750270607
-0.4468211284063309,0.0078001241273764205
-0.4470211220408219,0.011699999999948788
-0.4472211220408219,0.015599999999948785
-0.4474211220408219,0.019499999999948784
-0.4476211187697222,0.02339993621350536
-0.4476211213291573,0.023400003392296673
-0.44762112204082316,0.02340006049686572
-0.44762112204082316,0.027299875546081487
-0.4476211252309005,0.027300124413002582
-0.44772112125427044,0.031199969324432468
-0.4477211218304064,0.03119999915012979
-0.44772112204082315,0.031200031538136948
-0.44772112204082315,0.0390996271276578
-0.44772115063882345,0.03910037177396547
-0.44802112204082023,0.0429999999999233
-0.44832111257033364,0.046899876883597834
-0.44832113463934586,0.04690012283554529
-0.4491211093830843,0.054699876586995
-0.4491211188759715,0.05470000018770687
-0.44912112204082316,0.05470012403445823
-0.44912112204082316,0.054799490407671986
-0.4491211753873808,0.05480050679224487
-0.4495211206838358,0.058599987108567814
-0.44992111891823616,0.06249996955472786
-0.4499211217981752,0.06249999949253606
-0.44992112442853327,0.06250003104019249
-0.45022111257033365,0.06639987688359783
-0.4502211346393459,0.06640012283554529
-0.450621112542726,0.0702999073935015
-0.45062112028574497,0.0703000004338467
-0.45062112441879,0.0703000927406936
-0.45072112125427044,0.07419996932443251
-0.4507211218304064,0.07419999915012977
-0.45072112204082315,0.07420003153813695
-0.45072112204082315,0.08589990694036319
-0.4507211202624677,0.08589999970059496
-0.4507211148857519,0.08590009301596462
-0.4504211240233106,0.08979997422770265
-0.45042112222183617,0.08979999612175063
-0.4504211190827904,0.08980002958037785
-0.4500211232668075,0.09379998774020679
-0.44922113370959765,0.1015998862294953
-0.449221119667555,0.10159999729350949
-0.44922109915589714,0.10160011442472942
-0.44912117097083065,0.10209975535006184
-0.4491210857407657,0.10210024684046418
-0.44862112672855897,0.10549996812346983
-0.44802112675532146,0.10939996935582659
-0.44802112161460617,0.10940000140703136
-0.4480211168208621,0.1094000290827293
-0.4473211434367196,0.11329988079438051
-0.44732110362505584,0.11330011970256425
-0.44612114059900404,0.12109987937190086
-0.44612110652073406,0.12110012105675888
-0.44562113766157835,0.12499987815817369
-0.4456211095076733,0.12500012219826248
-0.4452211727078357,0.128899505996679
-0.44522112204082315,0.1289004965949341
-0.44522112204082315,0.1292998975083953
-0.44522111993285324,0.1292999973409577
-0.4452211130686571,0.12930010467531408
-0.4449211331652762,0.1327998702147581
-0.4449211327665696,0.13279987374902408
-0.4449210846407142,0.13280012126159438
-0.4449210837895133,0.13280012431690758
-0.44372113877422614,0.13669994561659066
-0.44372112086318344,0.13670000148908742
-0.44372110341933196,0.13670005187432804
-0.44232113028944464,0.1405999770218715
-0.4423211135613759,0.1406000228946871
-0.4413211385876356,0.14329995532378573
-0.44132112232344445,0.14329999794799822
-0.4413211029423167,0.14330004583661562
-0.44082117360868833,0.14449987623732366
-0.4408210739100439,0.1445001251402119
-0.43932113325231315,0.1483999708503119
-0.4393211268900489,0.1483999870797885
-0.43772115573156944,0.15229991787897978
-0.43772112171102434,0.15229999666997326
-0.43772108104881974,0.152300081984243
-0.43742114851532604,0.15289994705123044
-0.4374210962137567,0.15290005326855435
-0.4358211826147361,0.1561998750665342
-0.4358210650640092,0.15620012661535684
-0.43402112955801686,0.16019998329533983
-0.4335211381967704,0.16129996445712724
-0.4322211720918164,0.16409989219805277
-0.432221119727204,0.16409999811488019
-0.43222106136251065,0.16410010288958538
-0.42992114072115734,0.16799996832492373
-0.4296211434416635,0.16849996433217115
-0.42962112124342156,0.16850000062074694
-0.4296210999573468,0.1685000341293042
-0.4274211474327517,0.1718999607582239
-0.4274211471765573,0.17189996111107225
-0.4257211948874953,0.17449988858774063
-0.4257210522752983,0.17450011336926108
-0.4249211450935712,0.17579996253956756
-0.42492112183993286,0.17579999957077344
-0.4249210975010058,0.17580003681002887
-0.4223216439436605,0.1796992171460468
-0.4223211621412888,0.17970002146165295
-0.4223207601661221,0.17970086849948272
-0.42182114742900645,0.18089993906856028
-0.4218211207810031,0.18090000065159673
-0.42182109388630296,0.18090005847500096
-0.4205213414185407,0.18359954436958417
-0.42052095118469396,0.18360047595653406
-0.4191211310523176,0.18749997489672537
-0.4191211127539033,0.18750002500342555
-0.41782130927262195,0.1909994959145676
-0.41782099162105396,0.19100052167920006
-0.4177211515240678,0.19139988206714478
-0.41772111880967217,0.19140000026432263
-0.41772108137177305,0.191400113292528
-0.4163211671438228,0.19529987435610366
-0.41632105077154685,0.19530011284331023
-0.41392262218906367,0.19909762476557522
-0.41392217230034495,0.19909841716346588
-0.4139217986788197,0.19909924824783717
-0.4139215046153897,0.19910011069840125
-0.4139212927001999,0.19910099691859323
-0.41392116479982394,0.19910189910248258
-0.41392112204082315,0.1991028093035286
-0.41392112204082315,0.1991998862782218
-0.41392112203597897,0.19919988648497966
-0.41392111171209695,0.19919999643829486
-0.41392105266622675,0.19920009018731547
-0.4109211455322128,0.20309996946153364
-0.41092111923979946,0.20310000308605383
-0.41092110027557127,0.20310002660233145
-0.4100212518722447,0.20419984131750837
-0.4100209990236627,0.20420016402321398
-0.4079211220406232,0.20700000000059998
-0.4061211533590761,0.2093999582426629
-0.40612109117297135,0.2094000420928527
-0.40502115097268077,0.21089996054779442
-0.4050210935076561,0.21090003974294755
-0.40222120392717614,0.21479988594433022
-0.402221043486529,0.21480011637703805
-0.3995211550311061,0.21879995112581277
-0.3995211230668296,0.21879999726175153
-0.3995210849643884,0.2188000494355798
-0.39832122603248366,0.22039986134478606
-0.3983210230638795,0.22040014227967014
-0.3967211245004636,0.22269999646458055
-0.3944211794641721,0.22599991761029165
-0.3944210663336708,0.22600008356103127
-0.39402120877149005,0.22659986990430248
-0.39402111830096764,0.22659999657405447
-0.3940210189961511,0.22660011819867504
-0.3906211770876523,0.23049993685842365
-0.39062111995108156,0.2305000001584048
-0.390621063897581,0.23050005814365637
-0.3905211220405303,0.2306000000007071
-0.3867211220405303,0.2344000000007071
-0.3828212066600491,0.23829991538118828
-0.3828211172031898,0.23829998879745612
-0.38282100373018574,0.2382999999720612
-0.3828210025546244,0.23830000000100002
-0.3827251436397145,0.23830000000100002
-0.38272419199129903,0.23830004675248875
-0.38272324950777803,0.2383001865567126
-0.38272232526578304,0.2383004180672804
-0.38272142816626964,0.23830073905461885
-0.38272056684879663,0.23830114642744446
-0.3827197496083221,0.23830163626253417
-0.38271898431531853,0.2383022038425083
-0.38271827833997596,0.23830284370126148
-0.37882145965239633,0.2421996623888411
-0.3788208191827809,0.24220036910859685
-0.3756214932201912,0.2460995476255029
-0.37562080788016083,0.246100493681332
-0.37492114227555756,0.24719996820285148
-0.37492111970457753,0.2472000030708782
-0.3749211030388242,0.24720002800325314
-0.3730212245426678,0.24999984894495722
-0.3730210252894278,0.25000015480251936
-0.3710211614738518,0.253199936907441
-0.3710211215479671,0.2531999986624304
-0.3710210783077058,0.2532000612266848
-0.3705212130370065,0.2538998726056638
-0.3705210351989707,0.2539001302630815
-0.36792112204065525,0.2578000000005547
-0.36712115510820337,0.2589999503992325
-0.3671211220268387,0.2589999987248315
-0.367121085940563,0.25900004873568133
-0.36512114612664615,0.26169996748446905
-0.36512111994354635,0.2617000022224816
-0.3651210988101685,0.2617000293443328
-0.36322113741379014,0.2640999805818634
-0.36202121678528104,0.2655998815697785
-0.3620210310409509,0.2656001213334964
-0.35932122580271947,0.26919986165113835
-0.35932111649472853,0.26919999706583647
-0.35932100075831147,0.2692001212829259
-0.35902156788918216,0.26949955415205523
-0.3590207376026105,0.26950049977001667
-0.35602132247775814,0.2733997394323247
-0.3560209396877606,0.27340027352989665
-0.35542118038929743,0.2742999124775914
-0.3554211202949255,0.27429999851990994
-0.35542105622623515,0.2743000822685859
-0.3530211938076536,0.2772999102918128
-0.3530210524163547,0.2773000913824525
-0.3514211539298529,0.279399958145986
-0.3514211220500507,0.2793999990605808
-0.35142108788046433,0.2794000409927927
-0.34992123372194156,0.28119986598302005
-0.349921015245868,0.28120013794382565
-0.3475211370298347,0.28429998063953527
-0.3475211352239858,0.284299982740254
-0.3468211434422796,0.28519997248417545
-0.3468211178702702,0.2852000048797333
-0.34682110399738114,0.28520002199080274
-0.34362114365887125,0.2890999736533617
-0.34362112466156947,0.28909999647765683
-0.3436210967646315,0.2891000289936535
-0.3402211940349304,0.2929999174188988
-0.34022119149995783,0.2929999201975046
-0.34022103959432765,0.2930000658316351
-0.340221036259953,0.2930000686251768
-0.339721597066279,0.29339961998011593
-0.33972069816498696,0.29340043634317825
-0.336321146550133,0.29689997477023383
-0.3363210971678888,0.29690002487334854
-0.3358211732712646,0.2973999487699728
-0.33582107158006813,0.29740005199027436
-0.33252114727042326,0.3007999740062722
-0.3325210964255255,0.3008000256157119
-0.331921174847412,0.30139994719382535
-0.33192107005223054,0.3014000536136414
-0.32872129505416314,0.30469982158039843
-0.32872095838195425,0.3047001870390831
-0.32802125046175834,0.3054998532335927
-0.32802099961668696,0.3055001518062819
-0.3255214635054042,0.30859957658427256
-0.3255208300082201,0.30860045890866744
-0.324121141784436,0.3107999689746139
-0.32302118177497763,0.3124999076838747
-0.32302106441176226,0.31250009364750697
-0.32062114404621533,0.3163999642415207
-0.3206211239936845,0.3163999962042002
-0.3206210963924904,0.31640003847280196
-0.32022117932762617,0.3169999140700983
-0.3202210665945495,0.31700008713014977
-0.31812118565114067,0.3202999000412208
-0.31812111926598646,0.32029999894633543
-0.3181210494755497,0.32030009272263854
-0.3163211493721063,0.32259996507703853
-0.31632109407563214,0.3226000344190517
-0.3150211853317801,0.32419992210379267
-0.3150211832790281,0.3241999245261638
-0.3150210495380591,0.3242000640233847
-0.3150210465128072,0.3242000668136954
-0.31242113073904554,0.32649999230586924
-0.31242111336035666,0.32650000771641935
-0.31062115396038675,0.32809997162750365
-0.31062109037143554,0.32810002865369925
-0.30852113059105696,0.329999992264518
-0.3085211135083625,0.3300000077572249
-0.3063211841460451,0.33199994354114987
-0.30632106092033934,0.3320000575255934
-0.30462114725030165,0.33359997627386406
-0.3046211260181318,0.33359999597344275
-0.3046210918765953,0.3336000266841906
-0.30202119901566077,0.335899931907325
-0.30202104652396566,0.3359000697083063
-0.3007211885327758,0.3370999386232508
-0.30072112042822696,0.3370999991773643
-0.30072105171640806,0.33710005584634195
-0.29732113571526286,0.339799989141369
-0.2973211084047784,0.3398000109093165
-0.2968211991881631,0.34019993828260875
-0.29682112005409744,0.3401999989906708
-0.2968210409826875,0.34020005471477305
-0.29282132226389046,0.34289986484996104
-0.29282092878583965,0.34290014494173765
-0.2916211764518934,0.3437999591921974
-0.2916211204248734,0.34379999999864075
-0.2916210665454642,0.34380003699744116
-0.2889212138282662,0.34559993880890655
-0.2889210316665699,0.345600063262498
-0.28592114432387533,0.34769998440238414
-0.28592112257495106,0.3476999994457643
-0.28592109878043215,0.3477000155074626
-0.2850211928978821,0.3482999527624959
-0.28502105202240274,0.348300048474815
-0.2811212735553739,0.35099989510583496
-0.2811209746150584,0.3510001105698236
-0.2803211713602686,0.35159996301091606
-0.28032111628145223,0.3516000032373678
-0.2803210764377407,0.3516000308929411
-0.2772211639044553,0.35369997164129574
-0.2745211838037754,0.35549995882522345
-0.27452111891937636,0.3555000006627526
-0.27452106051126207,0.3555000358928183
-0.2733211420396549,0.3561999883345892
-0.27332110209688304,0.3562000117623821
-0.269421153717913,0.3584999813192105
-0.2694210905051822,0.3585000189219507
-0.2679213201518959,0.3593998811339225
-0.2679209298069802,0.3594001281564305
-0.2655211571774048,0.36099997657614746
-0.26552111583003124,0.36100000362450824
-0.26552109227645354,0.36100001850273156
-0.26182207129096746,0.3632994099261418
-0.26182116189963156,0.36330005023112244
-0.2618203317036109,0.36330079033762647
-0.2616212007895582,0.3634999212516792
-0.26162103042566326,0.3635000634264039
-0.2577211570487094,0.366199975764295
-0.2577210866123088,0.3662000236195448
-0.256221236334153,0.367199923804982
-0.2562210099479965,0.3672000793996027
-0.2538211893408656,0.3688999523296537
-0.2538211208542917,0.36889999911432286
-0.2538210520963478,0.36890004274440685
-0.25022123982002775,0.37109992802438024
-0.2502212383811317,0.37109992884846194
-0.2502209930187423,0.3711000429343366
-0.2502209907138597,0.37110004377637523
-0.24992200832832176,0.37119970457155455
-0.24992114023058573,0.37120004098950904
-0.2499203083462981,0.371200459007752
-0.24602118713718774,0.3733999632795579
-0.24602112272185175,0.3733999983202719
-0.2460210535430158,0.37340003321168463
-0.242721719437274,0.3749997103538625
-0.24272056963254365,0.37500036827272154
-0.24212119732662205,0.37539994981000263
-0.242121120836531,0.37539999876915964
-0.24212104356379313,0.3754000442696779
-0.2382211904449055,0.37759996141366575
-0.23822112181655392,0.3775999986766383
-0.23822105090413107,0.3776000342516283
-0.23552173222234335,0.3788997062095261
-0.23552055855398085,0.3789003756584301
-0.23432115884984484,0.3796999754611874
-0.2343211216106116,0.37969999980010005
-0.23432108457938325,0.37970002305375256
-0.23042121237722057,0.38209994440892964
-0.2304211221913544,0.38209999722682253
-0.23042102584211735,0.382100048099971
-0.2290212535857508,0.3827999342281542
-0.22902099254736766,0.38280006972784253
-0.22642116497553802,0.38419997688190466
-0.2264210786492724,0.38420002225268834
-0.2225212656686165,0.3861999263453324
-0.2225209809397292,0.386200078390085
-0.22162122049270044,0.386699945305101
-0.2216212196320198,0.38669994575745503
-0.22162101662768274,0.3867000350872067
-0.22162101466584322,0.3867000357923807
-0.21862114726701165,0.38769999159199126
-0.21862112508896447,0.3876999988499358
-0.21862109351374304,0.3877000087783017
-0.2147211774680769,0.388899982946199
-0.21472112118236242,0.3888999995314952
-0.21472106654127043,0.3889000142314305
-0.21082127625159408,0.38989996045955266
-0.21082096920786983,0.3899000445770281
-0.208421298950543,0.39059994840208173
-0.20842094721516274,0.3906000582759409
-0.2069211759833584,0.39109998201987567
-0.20692112181877112,0.3910999993725289
-0.20692106733995583,0.39110001542920675
-0.20302120670345972,0.3921999761215518
-0.20302112191619617,0.39219999838558495
-0.2030210356115817,0.3922000177298909
-0.19912112204002413,0.3930000000009796
-0.19522114646806007,0.39379999499010043
-0.19522109756179018,0.3938000047606362
-0.19162174097326395,0.39449987965284966
-0.1916205238714039,0.39450019939052716
-0.19132123153348032,0.3945999635031684
-0.19132112096238363,0.3945999974618313
-0.19132100992049558,0.39460002587471726
-0.18742118006571995,0.39549998661043473
-0.18742112221313764,0.39549999921563483
-0.18742106310377704,0.3955000105792807
-0.17962118204334904,0.39689998923115233
-0.17962112157830507,0.3968999993018101
-0.1796210619199095,0.3969000077086894
-0.17572124309658188,0.39739998448091085
-0.17572100141172387,0.39740001855918083
-0.17182115287258254,0.39799999525751034
-0.17182111870264438,0.3980000002898681
-0.1718210944185678,0.3980000035650412
-0.16872155731330563,0.3983999438366879
-0.16872069360920772,0.39840009520782776
-0.1678211994034677,0.39859998280910336
-0.1678211235139206,0.3985999983779689
-0.16782104198270079,0.39860001231749215
-0.1639211836952319,0.39919999051556426
-0.1639211196380271,0.39919999952952495
-0.16392106229551415,0.39920000612862666
-0.15612115254405584,0.399999996872366
-0.15612112242930556,0.3999999997689556
-0.1561210910586817,0.40000000238416766
-0.15222124515622534,0.40029999053051046
-0.1522209992042779,0.4003000125995227
-0.148321181942616,0.400699993857129
-0.14832112525294813,0.4006999989617336
-0.1483210586226179,0.4007000032531657
-0.14442124584225388,0.40089999365215867
-0.1444209984399731,0.40090000950868365
-0.1405211498838286,0.4011999978591564
-0.14052112814114123,0.40119999940590745
-0.14052108803136576,0.4012000017450248
-0.13662115679511716,0.40139999821867856
-0.1366211145778986,0.4014000000803292
-0.1366210947076555,0.4014000007018251
-0.1327212462895525,0.4014999968151098
-0.1327209979124467,0.4015000063665078
-0.12882115679511713,0.4016999982186786
-0.12882111457789858,0.40170000008032924
-0.12882109470765546,0.4017000007018251
-0.1210211220398488,0.4019000000009996
-0.1171211220398488,0.40200000000099967
-0.10932115271539065,0.40219999921444727
-0.1093211228896934,0.40219999979058324
-0.10932109050168622,0.402200000001
-0.08972124649374169,0.402200000001
-0.08972099762682059,0.4022000031910773
-0.08582118424379825,0.4022999984060266
-0.08582112203983616,0.4022999992033822
-0.08582105983583493,0.40229999840602626
-0.08192124645282575,0.4022000031910773
-0.08192099758590465,0.402200000001
-0.06242115357794943,0.402200000001
-0.062421121189970286,0.40219999979058346
-0.06242109136424447,0.402199999214447
-0.05852124645282575,0.4021000031910773
-0.058520997585904656,0.402100000001
-0.03502115357794944,0.402100000001
-0.03502112118997029,0.4020999997905835
-0.03502109136424448,0.402099999214447
-0.03112124645282575,0.4020000031910773
-0.031120997585904656,0.402000000001
-0.02332115357794944,0.402000000001
-0.023321121189970286,0.4019999997905835
-0.02332109136424449,0.401999999214447
-0.019421246452825752,0.40190000319107727
-0.019420997585904657,0.40190000000099996
0.007878753506258315,0.40190000000099996
0.00787900237317941,0.40190000319107727
0.011778847284609305,0.4019999992144473
0.01177887711030662,0.40199999979058326
0.011778909498313778,0.402000000001
0.015678753506258317,0.402000000001
0.015679002373179412,0.4020000031910773
0.019578847284609298,0.4020999992144473
0.01957887711030662,0.40209999979058325
0.019578909498313778,0.402100000001
0.023578753506258317,0.402100000001
0.023579002373179413,0.4021000031910773
0.027478847284609302,0.40219999921444727
0.027478877110306624,0.40219999979058324
0.027478909498313782,0.402200000001
0.031378753506258315,0.402200000001
0.03137900237317941,0.4022000031910773
0.035278847284609276,0.40229999921444726
0.035278877110306625,0.40229999979058323
0.03527890949831377,0.40230000000099997
0.03917875350625832,0.40230000000099997
0.03917900237317941,0.4023000031910773
0.043078877960151196,0.4024000000009996
0.04697884728460928,0.4024999992144473
0.04697887711030663,0.40249999979058326
0.04697890949831377,0.402500000001
0.05087875350625832,0.402500000001
0.05087900237317941,0.4025000031910773
0.05477884728460928,0.4025999992144473
0.05477887711030663,0.40259999979058325
0.05477890949831377,0.402600000001
0.05867875350625832,0.402600000001
0.05867900237317941,0.4026000031910773
0.06647884728460934,0.40279999921444726
0.0664788771103066,0.40279999979058323
0.06647890949831378,0.40280000000099997
0.07037875350625832,0.40280000000099997
0.07037900237317941,0.4028000031910773
0.0742788779601512,0.4029000000009996
0.07817884728460935,0.4029999992144473
0.0781788771103066,0.40299999979058326
0.07817890949831378,0.403000000001
0.0821787535062583,0.403000000001
0.0821790023731794,0.4030000031910773
0.08607884728460934,0.4030999992144473
0.0860788771103066,0.40309999979058325
0.08607890949831377,0.403100000001
0.12507884643911646,0.403100000001
0.1250788787759059,0.4030999997910297
0.12507890865281085,0.4030999992140097
0.12897875354717425,0.4030000031910773
0.12897900241409535,0.403000000001
0.1328788464391165,0.403000000001
0.13287887877590593,0.4029999997910297
0.13287890865281088,0.4029999992140097
0.13677875354717428,0.40290000319107727
0.13677900241409538,0.40290000000099996
0.14067884643911646,0.40290000000099996
0.1406788787759059,0.40289999979102964
0.14067890865281085,0.40289999921400965
0.1445788514639319,0.4028000006803912
0.14457887192948718,0.40280000004380395
0.14457891045282067,0.40279999837636904
0.14857886491662095,0.4026000006531791
0.14857886555862543,0.4026000005885792
0.1524787501435293,0.4024000065556996
0.15247875194472335,0.4024000064156461
0.15247887201011373,0.40239998749988315
0.15247896885148984,0.4023999091101012
0.1525763461699153,0.4023025317916757
0.15257707295902007,0.4023018748996991
0.15257786224565315,0.40230129459281255
0.15257870599391352,0.4023007967792482
0.1525795956134144,0.40230038652735556
0.15258052204674372,0.4023000680139995
0.15258147586167986,0.40229984448203454
0.1525824473472229,0.40229971820728894
0.15637881727478475,0.4020000047919552
0.1563788813449457,0.4019999989245193
0.15637893489073,0.4019999927022193
0.160278877960304,0.4015000000009919
0.16417875611835053,0.4010000156217552
0.1641790001584393,0.40099998746785015
0.16807884878398932,0.40060000299343473
0.1680788751983119,0.40060000012290625
0.16807890978699105,0.4005999959206474
0.17197887796030403,0.4001000000009919
0.175878877960304,0.3996000000009919
0.1797788485898151,0.39910000376643917
0.17977887615219357,0.39910000006178065
0.17977890900492238,0.3990999952248971
0.18367875069304418,0.3985000195805707
0.18367887196446128,0.3984999875681961
0.18367896828562394,0.3984999096674745
0.183678968450922,0.39849990951066905
0.18377674212065542,0.3984021358409356
0.1837774658519157,0.39840148144535936
0.1837782516095795,0.39840090299449615
0.18377909145793425,0.3984004063303759
0.1837799769149817,0.39839999646902813
0.18378089903810146,0.3983996775498231
0.18378184851436616,0.3983994527936661
0.18757882985223479,0.3977000088630061
0.18757892588014513,0.3976999901712837
0.19147887796037777,0.3969000000009796
0.1953788478699053,0.3961000061733842
0.19537887989664818,0.39609999939234203
0.19537890592105686,0.3960999935485155
0.1992787971474128,0.39520001865012566
0.1992788768750363,0.395199998811011
0.19927895801347437,0.3951999756369982
0.2015788433896869,0.3945000105224988
0.2031788250091325,0.39400001654824907
0.20317893109893279,0.3939999840594173
0.20717880101921576,0.3928000230833324
0.20717895527309454,0.3927999781948315
0.21107876192813227,0.39170003272802595
0.21107887679515325,0.3916999972278201
0.21107899037619562,0.39169995583763845
0.21387838913601998,0.39060019203913604
0.213879384648011,0.3905998618134454
0.21497883978334675,0.3903000104128993
0.21497887870917073,0.39029999945509536
0.21497891494934382,0.3902999886197641
0.2188788494341083,0.38910000877829815
0.21887888100930017,0.3890999988499416
0.21887890318737888,0.38909999159198677
0.22277878489372688,0.38780003102320404
0.22277878736929482,0.38780003014204656
0.22277896199853414,0.3877999558947963
0.22277896536318975,0.3877999542185983
0.2248787642232128,0.38670005957763387
0.2248788768644421,0.38669999672439337
0.2248789841865664,0.3866999291836088
0.22667887796073152,0.38550000000083207
0.2305787780276824,0.38290006662286485
0.23057877865129198,0.38290006618446204
0.23057896254541385,0.3828999154093611
0.2305789626868779,0.3828999152747132
0.23067823989849642,0.3828006380630946
0.2306789046828922,0.38280003219890213
0.23067962268209846,0.3827994904546337
0.2344787955140946,0.38020005641168897
0.23447887681903212,0.38019999829025114
0.2344789554091558,0.380199937073993
0.23607870534102424,0.37890014025435
0.23607905682200922,0.37889986779901963
0.23837884813098184,0.37720002204890934
0.23837887992998252,0.37719999816743943
0.23837890502272163,0.37719997873784367
0.24117849883229348,0.37500029788746575
0.24117928473758748,0.374999741142833
0.24227881622218295,0.37430003928899963
0.24227894028443087,0.3742999616477871
0.24617879828033992,0.37190004903491997
0.24617887684865286,0.3718999985722818
0.24617895372961787,0.37189994489618844
0.24727874997272306,0.371100093083021
0.24727900891446514,0.3710999111393699
0.2500788450352101,0.36920002234315014
0.25007891106827557,0.369199977929136
0.25307887796073153,0.3672000000008321
0.253978655107772,0.3666001485694717
0.2539791086654185,0.3665998639442235
0.25787885131307453,0.36430001571611875
0.25787887730731973,0.36430000016206593
0.2578789047393315,0.3642999832642076
0.25947869619115493,0.36330011360681796
0.25947906456695846,0.3632998945277504
0.26177887438822633,0.3620000020200772
0.2656787998970053,0.35980004403678334
0.26567887594914047,0.35979999926499223
0.26567895364138006,0.3597999495470664
0.2662784238526232,0.35940030273957096
0.2662793631362992,0.35939975006191033
0.26957883751924905,0.3577000208343301
0.2695788768424107,0.35770000010837516
0.2695789184850969,0.3576999771409368
0.2734787817331789,0.35550005428304443
0.27347887331111875,0.35549999104615887
0.27347895460166294,0.3554999232934834
0.2734789560942604,0.35549992186733065
0.27357793920745627,0.35540093875413475
0.27357858849069705,0.3554003457819622
0.2735792887594072,0.35539981398457804
0.2735800342697909,0.35539934772392995
0.27747877807918114,0.3532000563442739
0.2774788771271019,0.35319999734463986
0.2774789715197072,0.3531999349163275
0.2797786818443305,0.35160013642963295
0.27977908054973794,0.35159987338270354
0.2813788289191462,0.35060003065182344
0.2813788790251792,0.3505999984992066
0.28137892409993004,0.3505999680583102
0.2852783106502248,0.34790039275425994
0.28527949511311057,0.34789969142465116
0.2856787723389206,0.3477000528117462
0.2856788760843189,0.34769999774514054
0.28567897838732004,0.3476999368755483
0.2891788205104663,0.3455000361124278
0.2891788790190655,0.3454999981844488
0.2891789317922183,0.34549996187019605
0.2915787658683502,0.34380007939960266
0.2915789922545067,0.343799923804982
0.2930788054063111,0.3428000483704457
0.2930789513722084,0.34279995294219323
0.2969787505918107,0.34030008164757636
0.29697887507843185,0.3402999962616491
0.29697899427421204,0.340299903072939
0.29757884436393106,0.33980002799817316
0.29757891180856183,0.3397999723071588
0.3008788230086458,0.33710004496163554
0.30087887507593974,0.3371000010743367
0.3008789322507991,0.33709994988694036
0.30217887796085513,0.3359000000007348
0.30477884169229075,0.3335000334794096
0.30477887883397675,0.3334999984887181
0.30477891167637133,0.3334999662852197
0.30627864937124233,0.3320002285903487
0.30627912124974305,0.33199978712295836
0.30867881672440645,0.32990005358262786
0.3086788778865932,0.3298999982285683
0.30867893467954605,0.32989994328204497
0.3104786143003213,0.3281002636612697
0.31047916106661494,0.3280997573386559
0.3125788284103691,0.3263000424725808
0.31257887783342425,0.32629999894390366
0.3125789247237878,0.3262999553633901
0.31477876551374706,0.3242001073366109
0.31477887421350326,0.3241999967138062
0.31477897584821835,0.32419987908106745
0.3164788345350467,0.32210005364439714
0.31647892214509277,0.32209994697966293
0.317978766479367,0.32030013377853384
0.31797887346445397,0.32029999560780575
0.3179789687327141,0.320299852496535
0.32037881939339197,0.3164000951729335
0.3203788678180568,0.31639999740193636
0.3203788681199088,0.31639999577940814
0.32037887795350506,0.31639988887734344
0.3203788779611768,0.31639988854324497
0.3203788779611768,0.31630290736487865
0.32037892358649644,0.3163019672208541
0.32037906003364297,0.31630103591283154
0.3203792860202094,0.3163001221937672
0.3203795994222469,0.3162992346513065
0.32037999729422706,0.3162983816270723
0.3203804758967253,0.31629757113826584
0.322878854477356,0.31250003569570717
0.32287887776155666,0.31249999961608205
0.322878900063552,0.3124999636892355
0.3242787378422464,0.310200230195666
0.3242790306329808,0.310199777932232
0.3253784215683435,0.3086006638444318
0.32537890379745465,0.30860002111123375
0.32537943752260445,0.3085994204546397
0.3281788188091443,0.30570006126500915
0.3281789381781869,0.30569993978340415
0.3291784977252703,0.30470038023632073
0.32917929786079214,0.3046996640807884
0.3321788582437686,0.30230001577440724
0.3321788612937896,0.30230001330826406
0.33397882494126235,0.3008000441837305
0.333978931604574,0.3007999565748699
0.33607883874902555,0.29910003174364713
0.336078878437146,0.2990999989266116
0.3360789150406561,0.29909996737051026
0.3385786749711199,0.29690017863170226
0.3385790905779037,0.2968998329444864
0.3399788414346459,0.29580002869990324
0.3399788788742365,0.2957999986992568
0.33997891221371873,0.29579997093770016
0.3432788451070212,0.2930000278767162
0.3432789110607294,0.2929999724175079
0.3438788060485683,0.29250005992764216
0.34387887851602955,0.29249999713140834
0.3438789434312479,0.29249993640092503
0.34737885273041064,0.28910002451030986
0.34737890283352535,0.2890999751280657
0.34777885275621073,0.2887000252053803
0.34777887771705973,0.28869999987525835
0.3477789024684858,0.2886999740077967
0.35107883994351125,0.2852000403221636
0.35107887468433463,0.28520000262276346
0.3510789167213552,0.28519995478016186
0.3516787857392125,0.28450010759266164
0.35167897328339226,0.28449989514594964
0.3546787225494259,0.2812001709533127
0.35467904132786,0.28119983663373105
0.35557883310759714,0.2803000448539939
0.3555788768224146,0.2802999999815874
0.3555789209097683,0.2802999522797266
0.3582788370278012,0.27730004548191217
0.35827891946402324,0.27729995503897403
0.35947884194965674,0.2760000390128711
0.35947887847530763,0.27599999856468904
0.35947891134019905,0.2759999605524309
0.36167887094590717,0.27340000829113953
0.3616788849945157,0.2733999917258512
0.3633788634948475,0.2714000170195785
0.36497885885277814,0.2695000226915865
0.36497889679049567,0.269499977077709
0.3672787234183134,0.2667001881394961
0.36727904173934595,0.2666998198444006
0.36827883952343893,0.2656000422818984
0.3682788793690907,0.26559999740152285
0.368278912576764,0.2655999582229277
0.37117884165655396,0.26210004381628454
0.371178875093899,0.26210000248419163
0.3711789143376065,0.2620999514984271
0.37147884244156276,0.2617000473598188
0.3714789140552526,0.26169995307804167
0.3744788599139996,0.2578000234616705
0.37447889572051524,0.25779997632121543
0.3750788576753561,0.2570000270480943
0.37507888000468376,0.25699999683962105
0.3750788953529987,0.25699997549366066
0.37727887544799316,0.2539000035416231
0.378978713921277,0.2515002315860592
0.37897905524768577,0.2514997783922146
0.3801788341356233,0.25000005478229265
0.38017887837191056,0.24999999781855253
0.3801789174426245,0.24999994443383716
0.3828784054834103,0.2462006649690276
0.3828789040897565,0.24620002207917285
0.3828794547702556,0.24619942319133548
0.38297884424540357,0.24610003371618744
0.3829788764488813,0.2461000008738141
0.38297891143959273,0.2460999637321071
0.38657874630510936,0.2422001426277974
0.3865790152120147,0.2421998627495763
0.38677869254756103,0.24200018541402996
0.38677907311161663,0.2419998248654361
0.3906783589993894,0.23850046573538358
0.3906794581508672,0.23849961320740826
0.39097873753301665,0.23830009361930868
0.39097887518597996,0.23829999477179725
0.3909790033566325,0.2382998885378218
0.39457884961518636,0.23510002519688503
0.39457890650245975,0.23509997502683122
0.39537881228732885,0.2344000574650707
0.3953789446566179,0.23439994372618622
0.39857883635539815,0.23170003510534043
0.39857887808789977,0.2316999990847346
0.39857891744559293,0.2316999635532845
0.3998788251036573,0.23050004879199432
0.399878877965106,0.2304999985258855
0.39987892713926415,0.23049994893085096
0.40247881443289235,0.22780006597208324
0.4024789427221066,0.22779993523948444
0.40367875645843393,0.22660012150315711
0.40367887282298826,0.2265999965958415
0.40367898153620074,0.22659986190030146
0.4063788371523744,0.2230000544120699
0.4063788779588175,0.2229999983850502
0.40637891495761785,0.2229999445056412
0.40657878459743224,0.22270014004591965
0.4065789761226105,0.22269986327546776
0.4093788189845212,0.21880008214637783
0.40937893863565067,0.21879991910103488
0.4102788422091175,0.2176000476697458
0.4102788799372407,0.2175999960577594
0.4102789089719541,0.21759995430021434
0.4121786637609385,0.21480031566381633
0.4121791162679612,0.21479970211687027
0.41417885136050603,0.21230003325118926
0.4152787650448001,0.2109001437120981
0.4152789962070979,0.21089986063910296
0.4180788500865284,0.20760003285263132
0.41857885429970737,0.20700002839409715
0.42177857510347805,0.2031003691081781
0.42177921557274994,0.2030996623888411
0.42197880211788524,0.20290007584370578
0.42197887682937174,0.2028999977557662
0.42197894627152016,0.20289991846866337
0.42507879330462645,0.1992001010420526
0.4250789548309514,0.19919989430438503
0.4258788534582414,0.19810003369186138
0.42587888010745795,0.19809999638022058
0.42587889899636305,0.19809996900108542
0.42777873503088704,0.19530021063441846
0.4277788584859243,0.19530000719208593
0.4277788625885823,0.1953000011233737
0.42777892580331733,0.19529988338497964
0.42937886172808504,0.19140003956835827
0.42977885662682624,0.19040005333606916
0.4297788999263305,0.1903999469177441
0.43097887234926724,0.18750001356231358
0.4325787061167879,0.18360041887089515
0.43257908804048883,0.18359959893974134
0.4336788225795446,0.18150010572881659
0.4336789359249268,0.18149989566550903
0.43467856563076473,0.1797005621950008
0.4346792617168903,0.17969948391506116
0.4375788779609793,0.1758000000005967
0.440478830715665,0.17190006353739867
0.4404789262362231,0.17189993724278002
0.4434788214617477,0.16800007344959797
0.4434788774702423,0.16799999768915344
0.4434789278672228,0.16799992382791243
0.4453787962188009,0.16510012476497749
0.4453789634971917,0.1650998778060083
0.4460788103369102,0.16410009660641037
0.4460788755917173,0.16409999839112965
0.44607893585026615,0.16409989737869515
0.44827884890092573,0.16020005151616218
0.44827887589750043,0.16020000226587536
0.448278905740285,0.16019994444201976
0.4492787112074905,0.15820033350760862
0.4492790698022722,0.15819968026511788
0.4504788488049365,0.1562000485940109
0.45047887764993705,0.1561999992216573
0.4504789045798942,0.1561999505654912
0.4525787709715485,0.15230019869527608
0.4525789940666419,0.15229980649116848
0.45317884031061223,0.15130006275121793
0.45317891655305437,0.1512999378244824
0.4549788634461408,0.14840002338562094
0.45497889260825813,0.14839997669811342
0.457178815016047,0.14490010014026744
0.4571788753732492,0.1448999987145448
0.4571789309234574,0.14489989407567494
0.4573786467642043,0.14450046239418107
0.45737915695324155,0.14449956477267198
0.4598788603450825,0.14060002748140008
0.46107886284664096,0.13870002393163258
0.46107887836727524,0.1386999990369725
0.46107889199205376,0.13869997661548203
0.46227884880493647,0.1367000485940109
0.462278877649937,0.1366999992216573
0.4622789045798942,0.1366999505654912
0.46437880909007406,0.13280012790372855
0.4643788096187909,0.13280012684727718
0.4643789142750466,0.13279986063975535
0.46437891464793607,0.1327998593675511
0.4649788717093999,0.13050002396527324
0.464978883968039,0.13049997597267465
0.4653788427178665,0.1289001409733644
0.46537891740749626,0.1288998601450057
0.4664788779611393,0.12500000000027145
0.4686786285008857,0.11720088445026143
0.46867891842860515,0.11720001566264211
0.46867928893119243,0.11719917806020493
0.4688788326281889,0.11680009066621186
0.4688788764253754,0.11679999829933622
0.468878915265232,0.11679990674005461
0.47027886594233237,0.11330003004730366
0.47027888957822556,0.113299969795859
0.4717788670971496,0.1094000282466565
0.47177888847205934,0.10939997162079645
0.4727788641010648,0.10670003742248176
0.4727788775912015,0.1067000000589047
0.4727788906369138,0.10669996197295128
0.4731787407615122,0.10550041159915625
0.4731790513265316,0.10549960227968874
0.4748788455363085,0.10160007438667107
0.4748788771141329,0.1015999985054784
0.47487890501356983,0.10159992463993628
0.4762788191400511,0.09770016385902427
0.47627894261891773,0.09769983835584033
0.47667886864402254,0.09670002329307835
0.47667887346454846,0.09670001105879035
0.4777788673665142,0.0938000279315589
0.4777788767260837,0.09380000279085722
0.477778888835696,0.0937999689301151
0.4791788517954866,0.08980007475928498
0.4791789053429474,0.08979992567822981
0.4805788408922503,0.08600010061583616
0.4805788410649789,0.08600010011303746
0.48057886827465474,0.08599999976380474
0.4805788688819481,0.08599999635547521
0.4805788779501497,0.08599989355389272
0.4805788779611768,0.08599989305341299
0.4805788779611768,0.08590168985072963
0.4805789139780186,0.0859008543402145
0.48057902176132533,0.0859000250285767
0.4805792005114236,0.08589920806870245
0.4805794489021184,0.08589840952183686
0.4819788687722776,0.0820000255978218
0.4819788774237804,0.0820000010658725
0.4819788869355168,0.08199997307714225
0.4832788211240238,0.07810017051162144
0.4832789410701796,0.07809983170950731
0.4844788141618556,0.07490017013170447
0.4844788967885628,0.07489991903862624
0.4844789135158277,0.0748998755588618
0.48467882000443413,0.07420020284873928
0.48467894467430095,0.07419979986078978
0.4859788454740228,0.07030009746162433
0.4859788455770737,0.07030009712918218
0.48597889351863677,0.07029989882287734
0.4859788935853725,0.07029989844280451
0.48657887312833353,0.06640003141355785
0.48657887812565875,0.06639999745297426
0.48657888167916424,0.06639997099976164
0.48707886244108767,0.06250012105675888
0.48707889651935765,0.062499879371900866
0.4876788779611652,0.05860000000015206
0.48827864652577097,0.054701504330214534
0.4882788508133079,0.05470051924642091
0.48827915594110255,0.054699560590848156
0.488279558632986,0.05469863865661775
0.48837881654356863,0.05450012283545249
0.48837881750974904,0.054500120758198455
0.48837890994895494,0.05449986833060076
0.48837891031193764,0.0544998670025477
0.489278871185643,0.05080002785509219
0.48927888440721284,0.05079997206729119
0.49107887140968925,0.04300002838989355
0.49107887754042445,0.04300000107620156
0.49107888404508754,0.042999970341037044
0.4918788597997496,0.03910008853705902
0.4918788765100555,0.039099998599562515
0.49187888938099605,0.039099911496464475
0.49227887549601224,0.03600001910508965
0.4923788631873923,0.03520011819033876
0.4923788956301331,0.03519988220703294
0.4929788752539633,0.031200018048165138
0.49297888073620083,0.031199981962420718
0.4935788731425075,0.02730003132142703
0.4935788780997703,0.027299997637588294
0.49357888169101727,0.027299970907308048
0.4940788700671058,0.023400061573817615
0.4940788772859914,0.023399998925127008
0.49407888264556665,0.023399939102971112
0.49437887581933315,0.01950002784400556
0.49437887736608427,0.019500006101318294
0.4943788797052016,0.019499965991542228
0.4945788716123355,0.015600123802430713
0.4945788874688605,0.015599876400149947
0.4948788758176833,0.011700027865453197
0.4948788773689164,0.011700006058397822
0.49487887970410016,0.011699966013019265
0.4950788746901284,0.0078000637854711485
0.4950788772494606,0.00779999660975274
0.49507887796117683,0.007799939502106801
0.49507887796117683,0.0039000315375970246
0.4950788777507742,0.003899999151212291
0.49507887717461013,0.0038999693238870757
0.49497888115125416,1.2441300258039033e-07
0.49497887796117684,-1.2445391851445806e-07
0.49497887796117684,-0.011699875546081486
0.49497888115125416,-0.011700124413002581
0.4950788779611765,-0.015599999999974367
0.4951788771746241,-0.01949996932443247
0.4951788777507601,-0.01949999915012979
0.4951788779611768,-0.01950003153813695
0.4951788779611768,-0.023399875546081486
0.49517888115125414,-0.02340012441300258
0.4952788779611765,-0.02729999999997437
0.495378877881464,-0.031199996891189262
0.49547887788345474,-0.03519999689110168
0.49557887717462407,-0.03909996932443245
0.49557887775076004,-0.0390999991501298
0.4955788779611768,-0.039100031538136945
0.4955788779611768,-0.046899875546081486
0.4955788811512541,-0.04690012441300258
0.49567887717462406,-0.05079996932443245
0.49567887775076,-0.050799999150129796
0.49567887796117677,-0.05080003153813694
0.49567887796117677,-0.06249987554608149
0.4956788811512541,-0.06250012441300258
0.49577887717462404,-0.06639996932443251
0.49577887775076,-0.06639999915012977
0.49577887796117676,-0.06640003153813695
0.49577887796117676,-0.07029987554608148
0.49577888115125407,-0.07030012441300258
0.4958788779611764,-0.07419999999997437
0.4959788779611765,-0.07809999999997437
0.4961788771746241,-0.08589996932443252
0.4961788777507601,-0.08589999915012977
0.4961788779611768,-0.08590003153813695
0.4961788779611768,-0.08659969688943728
0.4961788968686924,-0.08660030252021755
0.4963788760745664,-0.08979996981420171
0.4963788794715205,-0.08980003020684828
0.49657887765117337,-0.09379999379990553
0.49657887827910685,-0.09380000619960953
0.4967788779611755,-0.09769999999994879
0.4969788589889798,-0.10159963004213189
0.49697892506842206,-0.10160036743644889
0.4974788739001353,-0.10549996832381231
0.49747887804851953,-0.10550000246013186
0.4974788809691053,-0.10550002932725198
0.49787887796117153,-0.10939999999989797
0.4982788779611716,-0.11329999999989797
0.4986788654280269,-0.11719987780173759
0.49867889358193196,-0.11720012184182636
0.4991788624410877,-0.12109987894324112
0.4991788965193577,-0.12110012062809913
0.4997788724818478,-0.12499996438428518
0.49977887818703465,-0.12500000339248168
0.49977888201005205,-0.12500003239093985
0.5000788730257891,-0.12739996051683514
0.5000788832200065,-0.12740003944115538
0.500278865066212,-0.12889990328769663
0.5002788927970871,-0.12890009643334016
0.500878861183778,-0.1327998909468317
0.5008788751414812,-0.13280010996813715
0.5007788811194785,-0.1366998768262443
0.5007788748862553,-0.13669999890316206
0.5007788621834902,-0.1367001230660192
0.5002788810736332,-0.14059997572290453
0.5000788832199018,-0.14209996055962948
0.5000788730257891,-0.14210003948316488
0.49977889129778236,-0.14449989330721752
0.4997788669906999,-0.14450010696220053
0.49937889029723864,-0.14839987972344826
0.4993788751364416,-0.14839999835180973
0.499378853424066,-0.14840011961851673
0.498578884133561,-0.15229996990972847
0.4985788773525188,-0.15230000193647134
0.4985788715086923,-0.15230002796088002
0.4976788839478373,-0.15619997405791822
0.49767887211683437,-0.15620002597496632
0.49677888969165607,-0.1601999478646475
0.49677887789631664,-0.16019999771931545
0.4967788633220779,-0.16020005367682993
0.49617892287752835,-0.1623998353068451
0.4961788388621814,-0.1624001661708468
0.495778915806519,-0.16409983915741178
0.495778872550895,-0.16409999846852258
0.4957788186920394,-0.164100154099943
0.4942789155460488,-0.16799990227951858
0.49427887579641416,-0.167999999328462
0.4942788322141858,-0.1680000939019492
0.49237888892010756,-0.17189997750558336
0.49237886677072906,-0.1719000223811317
0.49227890155818255,-0.1720999528062247
0.49227885487830336,-0.1721000474483591
0.4904788997491545,-0.1757999552138318
0.49047887764163495,-0.17579999949633993
0.49047885420471554,-0.17580004411939448
0.4883800384672677,-0.17969784477465475
0.4883796261596176,-0.17969871033523252
0.4883793012304363,-0.17969961234063123
0.4883790668481697,-0.1797005419952258
0.4883789252983234,-0.17970149023377868
0.4883788779611768,-0.1797024478098366
0.4883788779611768,-0.17979987843941048
0.48837886606421615,-0.17979999760570006
0.4883788308749993,-0.1798001118298737
0.4867789370211678,-0.18359985973272347
0.48677882332653444,-0.18360014205025604
0.48527888957822424,-0.18749996979586245
0.4852788659423342,-0.18750003004729918
0.48447892757325917,-0.18949987596998674
0.4844788317801298,-0.18950012534873462
0.48377889196276386,-0.19139996199587073
0.4837788642770266,-0.19140003812030681
0.4823789127861818,-0.19529990298766015
0.48237882751631883,-0.19530008968000942
0.48057889404111204,-0.19849997141371054
0.4801788944560298,-0.19919997113425456
0.4801788610715243,-0.19920002863924888
0.47787891188897197,-0.2030999424705333
0.47787887734255513,-0.20309999924925906
0.47787884074235093,-0.20310005582854157
0.4766788998204623,-0.20489996721137455
0.4766788773924671,-0.20490000026876434
0.4766788553717573,-0.20490003162550782
0.4751790386483847,-0.20699977503822944
0.4751787303348971,-0.20700023374189888
0.4727789369321524,-0.21079990662957798
0.4727788711407198,-0.21079999246868764
0.4727787791769641,-0.21080004939272437
0.47258135391041717,-0.21089876202599786
0.47258056966985557,-0.21089920063473308
0.4725798293373598,-0.21089970986815387
0.47257913925414397,-0.21090028536449293
0.4725785053310188,-0.2109009221944172
0.4725779329977638,-0.21090161490324946
0.472577427156619,-0.2109023575576895
0.4701789236230386,-0.21479992579975762
0.4701788336379731,-0.21480007500877196
0.46887889628724744,-0.21699996898692306
0.4688788591765774,-0.2170000307387167
0.46777891771846314,-0.21879993494290365
0.4677788392302301,-0.21880006567448682
0.4654788943657866,-0.2226999721837607
0.46547887671279975,-0.22270000166707457
0.46547886194375243,-0.22270002562816585
0.4649789616716506,-0.22349986606352876
0.46497879865130154,-0.22350013658949897
0.46317893928106685,-0.22659989439379205
0.46317887545983505,-0.2265999982042423
0.4631788062534528,-0.22660009902527628
0.4610789235655784,-0.22949993702281715
0.46107883337092015,-0.2295000637006819
0.46037893137038854,-0.23049992370144126
0.46037887605033373,-0.23049999958859035
0.4603788194082352,-0.2305000713617553
0.4571810811918228,-0.2343973148130079
0.45718051376417274,-0.2343980800479124
0.4571800240634005,-0.2343988972086988
0.45717961680423225,-0.23439975842793165
0.45717929590766515,-0.23440065541399083
0.4571790644632174,-0.23440157953090157
0.45717892469918264,-0.2344025218814795
0.4571788779611768,-0.2344034733929907
0.4571788779611768,-0.23449988134948435
0.45717887795898765,-0.2344998814390382
0.45717886675042374,-0.23449999580003772
0.45717880252263216,-0.2345000924734109
0.45407891567473474,-0.23829995377083357
0.4540788764090095,-0.23830000071319912
0.4540788390869533,-0.23830004319396547
0.4531790803240004,-0.239299775152802
0.4531786899879,-0.23930023701013223
0.4508791835230368,-0.24219961472669893
0.4508786128889741,-0.24220041417560947
0.44927900926759406,-0.24469979483401555
0.4492787571079562,-0.2447002114934016
0.4484792446934007,-0.24609935821887385
0.44847890334390766,-0.24610001204830234
0.448478612613577,-0.24610068990394537
0.44697890049378225,-0.24999994141541165
0.4469788766089266,-0.25000000119735605
0.4469788531276534,-0.2500000558756399
0.44537906831638896,-0.25359957170098485
0.4453787297465737,-0.2536004446439715
0.4452789043089706,-0.25389992095678093
0.44527887574462105,-0.25390000198699225
0.44527884733671225,-0.25390007464732933
0.44367892697520706,-0.2577998805284983
0.4436788054382691,-0.2578001053802273
0.4436788041971252,-0.25780010729347663
0.44147910674902446,-0.26099966721798684
0.4414786775993996,-0.26100035063337573
0.4410789378149434,-0.2616998952561741
0.44107879866864325,-0.261700090953575
0.43767893300800664,-0.26559993685842287
0.4376788758714351,-0.26560000015840485
0.43767881981793405,-0.26560005814365695
0.4375792253093258,-0.2656996526522652
0.4375785674445777,-0.2657003806336067
0.4344790483106946,-0.2694997911848182
0.43447871945653876,-0.26950021794420254
0.43367892104540706,-0.2705999407595086
0.43367887492795804,-0.270600002200238
0.4336788337479017,-0.2706000538252146
0.4313791241964332,-0.2733997002356981
0.4313786564270342,-0.2734003184556436
0.4297789007251643,-0.27569996727708157
0.4297788816972716,-0.275699994156141
0.42977884988783355,-0.27570003743145777
0.4285790920260946,-0.277299714580443
0.42857868542153443,-0.27730030036213515
0.42607890148986655,-0.28119996329553704
0.42607885377669125,-0.2812000362770311
0.4258789118312706,-0.28149994919516214
0.42587884473244253,-0.28150005122792787
0.4234788919209544,-0.2851999784789721
0.4234788803210972,-0.28519999615677216
0.42347886097059867,-0.2852000249198231
0.42197894390938306,-0.28739990327627263
0.4219788143639986,-0.28740009828684343
0.420878962980569,-0.2890998686066892
0.42087887441701816,-0.28909999626001814
0.4208787761323928,-0.28910012001286256
0.41807890583689306,-0.2923999671468444
0.4180788503776848,-0.29240003310055257
0.4175789724123275,-0.29299988665898125
0.4175788737216324,-0.2929999980252148
0.41757877159315,-0.2930001001115161
0.41417890870253793,-0.2961999710673863
0.41417888036848105,-0.2961999972738327
0.4141788434689768,-0.29620003018112884
0.4133789994366947,-0.2968998937093756
0.4133787600853692,-0.2969001102713506
0.4102789032412797,-0.2997999763513054
0.41027885234571954,-0.2998000232872218
0.4091789101465566,-0.30079997074100623
0.4063788961110529,-0.3032999837951979
0.40637885964870785,-0.3033000160238641
0.404779121249743,-0.30469978712295837
0.4047786493712423,-0.30470022859034873
0.40247887796088394,-0.3070000000007071
0.400879272726316,-0.30859960523527497
0.40087853104708826,-0.30860043741376436
0.3985789038480964,-0.3114999673603194
0.39857890338695184,-0.3114999678821952
0.3977788988591607,-0.31249997387786216
0.39777887409172635,-0.31250000440351267
0.39777886018538583,-0.3125000211091168
0.3945811604383543,-0.3162972895587167
0.3945805732743251,-0.3162980620947397
0.3945800661559199,-0.3162988893821305
0.39457964414854857,-0.31629976315743485
0.3945793114674799,-0.31630067469284856
0.39457907143573656,-0.31630161488339636
0.39457892645090303,-0.3163025743378778
0.3945788779611768,-0.31630354347267253
0.3945788779611768,-0.3163998769238494
0.39457886598775804,-0.31639999599802704
0.394578799912788,-0.31640009218435744
0.394578799028174,-0.3164000932848242
0.39127894315078143,-0.3202999229581063
0.3912788763953887,-0.32029999860412045
0.391278806621057,-0.32030007134053395
0.39067893076776566,-0.32089994719382536
0.3906788259725842,-0.32090005361364143
0.38747895470038035,-0.3241999208631016
0.3874789531268695,-0.32419992241373286
0.3874787897549791,-0.3242000629627603
0.38747878854119416,-0.3242000638719308
0.38677908087804924,-0.32469985505989146
0.3867786827514569,-0.324700155167183
0.3828793108622158,-0.32779965589965665
0.3828784869306925,-0.32780039103089853
0.3825789697348999,-0.3280999082266911
0.3825788762456736,-0.3280999968462562
0.38257877623982733,-0.32810008194267676
0.3789789407896183,-0.3309999493886785
0.37897881598176514,-0.33100005164997814
0.37777889852619245,-0.3319999828629554
0.37777885720767335,-0.3320000169107372
0.37507895618452053,-0.33419993626293576
0.3750788010786926,-0.334200065350574
0.37307897193697487,-0.3358999201210341
0.373078786044195,-0.33590008224195717
0.37117890344857635,-0.33759997719593177
0.3711788768238758,-0.3376000006824051
0.3711788528488986,-0.33760002124931454
0.3685788779608227,-0.3398000000007634
0.3672789473157477,-0.3408999413158269
0.36727880971624366,-0.34090005997327255
0.363978999262687,-0.34379989340215567
0.36397887454156547,-0.3437999958596124
0.3639787437567585,-0.3438000894701474
0.36337939977721656,-0.3441996521231754
0.3633784052357607,-0.3442004121200484
0.3594791282970342,-0.3475997817589382
0.3594786431229567,-0.34760023483863434
0.359378951306684,-0.347699926654907
0.35937887653222317,-0.3476999983004389
0.3593787985446651,-0.34770006687752775
0.3555789482814435,-0.3508999407833986
0.3555788087741615,-0.35090006053909223
0.35477893343404354,-0.35159995146169537
0.3547788759332645,-0.35160000025344396
0.35477882104063957,-0.35160004406800316
0.3516789143636801,-0.35399997181790727
0.351678841826813,-0.3540000285276139
0.34977896547227894,-0.3554999309127724
0.34977887656051726,-0.35549999785002095
0.34977878438007504,-0.35550006082825886
0.34777892528732113,-0.3567999692385489
0.3477788309950119,-0.3568000313113118
0.3438789142372079,-0.35939997581651445
0.34387884125571383,-0.35940002352968975
0.3399789513722084,-0.36189995294219324
0.3399788054063111,-0.3619000483704457
0.336078934328749,-0.3644999624221537
0.3360788761098816,-0.36450000007193895
0.3360788209897699,-0.3645000335990933
0.3321791086654185,-0.36679986394422354
0.332178655107772,-0.36680014856947174
0.33157890525223227,-0.36719998180649827
0.3315788507927864,-0.36720001837914795
0.32817890370704145,-0.3694999825842107
0.32817887751551944,-0.36950000005860445
0.3281788521196133,-0.36950001653914794
0.3256799078212532,-0.37109934089009833
0.3256792438793894,-0.371099805992011
0.32567862105101403,-0.3711003248594338
0.3256780436779924,-0.3711008938752346
0.3242789243784697,-0.37259995026758036
0.32427887529998234,-0.3726000013961588
0.32427883095031346,-0.372600045130855
0.32177907017800017,-0.37499981547227573
0.3217786961539207,-0.37500019479388286
0.32037892437846976,-0.3764999502675804
0.3203788752999824,-0.3765000013961588
0.3203788309503135,-0.376500045130855
0.3178789070533159,-0.37889997207197273
0.3178788484084185,-0.3789000274422831
0.3164788779608573,-0.3802000000007328
0.3136789348186245,-0.3827999472042346
0.31367887483040446,-0.38280000114805623
0.313678820319296,-0.38280004716201266
0.31257891180856184,-0.3836999723071588
0.3125788443639311,-0.38370002799817315
0.30897897738753377,-0.38669991714517093
0.3089788760846411,-0.3866999970865612
0.3089787700729472,-0.38670007192602157
0.308678934328749,-0.38689996242215374
0.30867887610988154,-0.386900000071939
0.30867882098976984,-0.3869000335990933
0.3047788995164603,-0.38919998728848093
0.30477888153583715,-0.3891999977678877
0.3047788524506918,-0.38920001428645773
0.3022791357717483,-0.3905998556266661
0.3022786294064032,-0.3906001597857575
0.3008789976457419,-0.3914999230604684
0.3008788775160068,-0.3914999954017085
0.30087874837051004,-0.3915000631345398
0.2969790940497168,-0.39339989472672116
0.2969786673457059,-0.39340011583910034
0.2949789713416129,-0.39449994864135146
0.29497878572960373,-0.3945000533978031
0.2930789753581498,-0.39559994361285533
0.29307887603405475,-0.39559999808214397
0.29307877652701997,-0.39560004681640454
0.2891790156672762,-0.39739993644397853
0.28917874230632246,-0.3974000678280452
0.28717914354853724,-0.3983998672069378
0.2871786209841853,-0.3984001487767295
0.2852789753581498,-0.39949994361285535
0.2852788760340547,-0.399499998082144
0.28527877652701994,-0.39950004681640455
0.2813789345801617,-0.4012999738688006
0.28137887879560364,-0.4012999987513733
0.281378818890569,-0.40130002362892014
0.2788795038529702,-0.40229974964395965
0.2788782926720944,-0.40230033445148455
0.2774789256602692,-0.40309997274395615
0.27747887772285473,-0.40309999942171654
0.27747882901634024,-0.4031000251005272
0.2735789721955555,-0.40509995167528867
0.27357887637831585,-0.40509999820120945
0.2735787805205868,-0.4051000396986906
0.2708790826951177,-0.4061999165905483
0.2708786772347517,-0.40620009264360524
0.2695789249981942,-0.40679997829124714
0.26957883047037207,-0.406800020701775
0.26567892608384663,-0.40849997902410656
0.2656788791652092,-0.40849999887485366
0.2656788275240562,-0.4085000193995793
0.2617793154154832,-0.40999983174903043
0.2617784587465655,-0.4100002096079236
0.2613789958517835,-0.4101999410553147
0.2613788752436314,-0.41019999732013634
0.26137875573799185,-0.4102000453978783
0.25787893046722166,-0.4114999804984501
0.25787882568235654,-0.4115000201079254
0.25397892024724794,-0.4129999837368133
0.25397887496583604,-0.4130000006693426
0.253978837992243,-0.41300001374003464
0.2507789391171503,-0.4140999789783478
0.25077887657534337,-0.414099999549703
0.25077881692008713,-0.41410001744106567
0.25007890857319764,-0.4142999912544626
0.2500788803924381,-0.41429999910657195
0.25007884461988356,-0.4143000085498255
0.2461789078072254,-0.41529999234794296
0.2461788751240834,-0.4153000005075086
0.24617885073920273,-0.4153000062827895
0.24227893598607358,-0.4161999866104347
0.24227887813349128,-0.41619999921563483
0.24227881902413068,-0.4162000105792807
0.23837890726163535,-0.4168999947417798
0.23837887892883688,-0.4168999996480052
0.23837884753538244,-0.41690000468174937
0.23447888922335797,-0.41749999826821466
0.2344788667014293,-0.4175000017601914
0.231278971247426,-0.41799998542487943
0.231278783566803,-0.41800000000099996
0.23057912674546133,-0.41800000000099996
0.23057862950143443,-0.4180000127424753
0.22667897240230656,-0.4181999951578152
0.22667887540049414,-0.41819999823940335
0.22667878596184668,-0.4181999976420688
0.22277895674513212,-0.4181000020211274
0.2227788782466849,-0.4180999987325026
0.22277879926133803,-0.41809999284656424
0.22167891681999607,-0.4180000035337149
0.22167883916196612,-0.41799999584405456
0.2188788998208076,-0.4177000023432162
0.21887885608896535,-0.4176999977578041
0.21497900079572213,-0.4173000125995227
0.21497875484377468,-0.4172999905305105
0.21107900156002687,-0.41700000950868366
0.2110787541577461,-0.4169999936521587
0.20717900519386115,-0.4168000065258057
0.20717875059901822,-0.4167999968169714
0.20317899926580402,-0.416700003033641
0.20317875661662005,-0.416700000001
0.19927900241409538,-0.416700000001
0.19927875354717428,-0.4167000031910773
0.19537900220990617,-0.41679999681510976
0.19537875383280037,-0.41680000636650777
0.1914789127154708,-0.41699999821867856
0.19147887049825224,-0.4170000000803292
0.19147885062800912,-0.4170000007018251
0.18757900220990614,-0.4170999968151098
0.18757875383280034,-0.4171000063665078
0.18367887796022805,-0.4173000000009987
0.17977887796022804,-0.4175000000009987
0.17587887796022803,-0.4177000000009987
0.17197890614642466,-0.4178999985555527
0.1697789347527747,-0.4179999974195151
0.1697788744989118,-0.41799999945158184
0.16977882455687518,-0.41800000000099996
0.16807925083251904,-0.41800000000099996
0.16807850618621137,-0.41800002859900026
0.1641789058041823,-0.4182999978591564
0.16417888406149492,-0.41829999940590745
0.16417884395171944,-0.4183000017450248
0.16027887796022802,-0.4185000000009987
0.15637891271547083,-0.4186999982186786
0.15637887049825228,-0.41870000008032926
0.15637885062800916,-0.4187000007018251
0.1485789086528085,-0.4188999992140097
0.1485788787759189,-0.4188999997910295
0.1485788464391058,-0.418900000001
0.14457900241409535,-0.418900000001
0.14457875354717425,-0.4189000031910773
0.14067887796020245,-0.41900000000099963
0.1367788779602025,-0.4191000000009996
0.13287887796020248,-0.41920000000099966
0.12507912617480976,-0.41939999363652253
0.1250786303954232,-0.4194000190444455
0.121179001076579,-0.4196999905305105
0.12117875512463154,-0.4197000125995227
0.11727887796027885,-0.42010000000099473
0.11337900015843924,-0.4204999874678501
0.11337875611835047,-0.42050001562175515
0.10947890963636452,-0.42099999593995846
0.10947887550004497,-0.4210000000883427
0.10947884863292484,-0.4210000030089285
0.10557903306097427,-0.42139998409323115
0.10557872345037712,-0.42140002088071177
0.10187903979033754,-0.4218999781320684
0.1018788770548187,-0.4218999945727729
0.10187871519875603,-0.421900000001
0.10167974237405154,-0.421900000001
0.10167888136602161,-0.42190003825407063
0.10167802714266588,-0.4219001527118513
0.09777887796035349,-0.42260000000098424
0.09387890704289402,-0.42329999478104113
0.09387887936722156,-0.4232999995747808
0.09387884731573497,-0.4233000047155413
0.08607899766274107,-0.42449998158523267
0.08607875875455734,-0.4245000213968964
0.08217891244545078,-0.42519999381135143
0.08217887753008911,-0.4251999998184331
0.08217884370228733,-0.42520000513969464
0.07817896988864463,-0.42579998621174103
0.07817878471155132,-0.425800000001
0.07807976475005357,-0.425800000001
0.0780788816362729,-0.42580004024766516
0.07807800584402579,-0.425800160653992
0.07427897417906248,-0.4264999822764852
0.07427878211839888,-0.4265000196608727
0.07037890799152044,-0.42729999384074524
0.0703788766508391,-0.4273000000636215
0.0703788490635131,-0.42730000518759664
0.0664789961082121,-0.4279999787949584
0.06647876037290637,-0.4280000241214866
0.06257887796037778,-0.4288000000009796
0.058679080845896306,-0.42959995838343734
0.058678677034204214,-0.42960005023252396
0.05827890789252708,-0.4296999925179433
0.058278883578923676,-0.42969999843241713
0.054778930939281635,-0.4304999878915118
0.054778824723302935,-0.4305000109214052
0.05087887796037777,-0.4313000000009796
0.04697887796037777,-0.4321000000009796
0.043078909828469666,-0.43289999346393515
0.043078846136802136,-0.4329000067514351
0.039778930092412235,-0.43359998894266927
0.03977887776423318,-0.4335999994436641
0.03977882548130632,-0.43360000874749216
0.03917917326262484,-0.4336999507839391
0.03917858625144205,-0.4337000673184266
0.03137890635007038,-0.4354999934495124
0.03137887903637839,-0.4354999995802476
0.031378848301213874,-0.4355000060849107
0.02747910950799358,-0.4362999525040328
0.02747864899840922,-0.43630005870917793
0.023578940184592438,-0.437299984046054
0.023578879370685576,-0.43729999878459974
0.02357881335701908,-0.4373000129216514
0.02257932604384262,-0.43749991038428665
0.022578440274777713,-0.43750013130666376
0.019578916430430433,-0.43839998845996797
0.01957883930479163,-0.43840001090384
0.015678988178800195,-0.439499968913735
0.015678768506036028,-0.43950003367924345
0.011779130854126508,-0.4406999221875233
0.011778629680304017,-0.4407000914725978
0.00987919633151827,-0.44139988270636105
0.009878568554194939,-0.4414001392337885
0.007879012924780538,-0.442299939267025
0.007878744910302101,-0.44230006482028217
0.003979005291879303,-0.44419993796771884
0.003978752493098668,-0.44420006572197934
0.001878947150797064,-0.445299963758423
0.0018788772649192098,-0.4452999989442305
0.0018788067370253314,-0.4453000316558283
7.912479112383156e-05,-0.4460998902984512
7.863761115923228e-05,-0.4461001232570303
-0.003821088668771967,-0.44809998288776426
-0.00382112900999178,-0.44810000318350707
-0.003821148962238721,-0.4481000128770463
-0.006120903941620531,-0.4491998956932724
-0.006121119406088237,-0.4491999858191677
-0.006121120261080604,-0.44919998622715834
-0.0061212411940786094,-0.4492000297895946
-0.007721096852769213,-0.4495999937042673
-0.0077211119998601314,-0.44959999740508444
-0.011621093685982317,-0.4504999934578302
-0.011621120891983841,-0.4504999995646094
-0.01162115173469988,-0.4505000060922776
-0.015521122039622227,-0.4513000000009796
-0.023321063059504217,-0.45289998790249386
-0.023321122021987176,-0.4528999992372107
-0.023321181698234064,-0.45290000917922885
-0.02462076610340416,-0.4530999452415627
-0.024621472941152776,-0.4531000809782562
-0.02722112203959831,-0.4537000000009744
-0.03502109364992962,-0.4554999934495124
-0.03502112096362161,-0.4554999995802476
-0.03502115169878613,-0.4555000060849107
-0.03892109571384781,-0.4562999946008207
-0.03892110518720805,-0.4562999964894856
-0.04271815148662395,-0.45699945279384857
-0.04271910096270421,-0.45699967755005716
-0.04272002308564077,-0.4569999964692792
-0.04272090854251138,-0.45700040633061007
-0.04272174839070041,-0.4570009029946813
-0.04272253414821424,-0.45700148144546554
-0.04272325787934457,-0.45700213584093563
-0.04282103774971918,-0.45709991571131026
-0.042821038493897214,-0.45709991641981207
-0.04282112757990747,-0.45709998956281944
-0.04282123759456924,-0.4571000230646966
-0.04282123942841371,-0.45710002347873796
-0.04682109536401575,-0.4578999946658583
-0.04682110782897158,-0.4578999970862844
-0.05072109295753582,-0.45859999478111557
-0.05072112063277709,-0.4585999995747806
-0.05072115268426503,-0.4586000047155413
-0.05462112203967111,-0.4592000000009884
-0.06242108718745833,-0.46039999463910947
-0.06242115685200495,-0.46040000561588096
-0.06552107675090478,-0.4608999926963487
-0.06552112747856843,-0.46090000038713064
-0.0655211621624478,-0.4609000050163358
-0.06632110684411066,-0.46099999810154374
-0.06632113722921644,-0.4610000019483663
-0.07022100098306429,-0.4614999844809109
-0.0702212426679223,-0.4615000185591809
-0.07314564975447428,-0.46194992734172735
-0.0731465849075481,-0.4619501186850644
-0.07412100961371106,-0.46219997117382416
-0.0741212337441775,-0.4622000315073954
-0.07802109420451049,-0.4632999921500534
-0.07802112190431695,-0.4632999997849649
-0.07802115023523441,-0.463300007230625
-0.08192102825144447,-0.4642999759527301
-0.08192121532944222,-0.4643000259148209
-0.08372101766442368,-0.4647999710078713
-0.08372122992081882,-0.46480001027538503
-0.08582108697876145,-0.4649999966618558
-0.08582115707553625,-0.46500000359441174
-0.08972109165346698,-0.4653999968844558
-0.0897211214143103,-0.46539999974773805
-0.08972115313910531,-0.4654000023932554
-0.09362109411008335,-0.4656999978525614
-0.09362111611011292,-0.4656999994172279
-0.09362115596239817,-0.46570000174062054
-0.09752099823739245,-0.4658999936521587
-0.09752124563967321,-0.46590000950868365
-0.10142109159913357,-0.46619999765941145
-0.10142111803971596,-0.46619999952610963
-0.10142115654942614,-0.4662000017264814
-0.1054211158397287,-0.4663999996909965
-0.1054211282394327,-0.46640000031893
-0.10932108723603691,-0.4665999982161918
-0.10932112959879005,-0.46660000008383556
-0.10932114932345287,-0.46660000070058055
-0.11322099779009379,-0.46669999681510976
-0.1132212461671996,-0.46670000636650777
-0.11712112203977196,-0.4669000000009987
-0.12102108723603691,-0.4670999982161918
-0.12102112959879005,-0.46710000008383556
-0.12102114932345287,-0.46710000070058055
-0.12492112203979754,-0.46720000000099965
-0.12882099779009382,-0.46729999681510975
-0.12882124616719962,-0.46730000636650776
-0.1327210872845292,-0.4674999982186786
-0.13272112950174775,-0.46750000008032927
-0.13272114937199087,-0.4675000007018251
-0.13662112203979754,-0.46760000000099966
-0.1405211220397975,-0.46770000000099965
-0.14442099779009382,-0.46779999681510975
-0.14442124616719962,-0.46780000636650776
-0.1483210872845292,-0.4679999982186786
-0.14832112950174775,-0.46800000008032927
-0.14832114937199087,-0.4680000007018251
-0.15222112203979754,-0.46810000000099966
-0.1561211220397975,-0.46820000000099965
-0.1639210913471915,-0.4683999992140097
-0.1639211212240811,-0.4683999997910295
-0.1639211535608942,-0.46840000000099996
-0.17182099758590466,-0.46840000000099996
-0.17182124645282576,-0.4684000031910773
-0.17572105983584807,-0.46849999840602663
-0.17572112203981016,-0.46849999920338226
-0.1757211842438114,-0.4684999984060263
-0.1796209976268206,-0.4684000031910773
-0.1796212464937417,-0.46840000000099996
-0.18742109051876285,-0.46840000000099996
-0.1874211228555523,-0.46839999979102964
-0.18742115273245724,-0.46839999921400965
-0.1913211220398488,-0.46830000000099964
-0.19912112203984883,-0.46810000000099966
-0.2030210947076539,-0.4680000007018252
-0.20302111457788988,-0.46800000008032955
-0.20302115679512242,-0.4679999982186783
-0.20692108803137518,-0.4678000017450243
-0.20692112814112826,-0.46779999940590833
-0.20692114988383187,-0.4677999978591561
-0.21082099843997312,-0.4675000095086837
-0.2108212458422539,-0.4674999936521587
-0.2147210880313752,-0.4673000017450243
-0.2147211281411283,-0.46729999940590833
-0.2147211498838319,-0.4672999978591561
-0.21862109105868846,-0.46700000238416717
-0.21862112242929238,-0.4669999997689568
-0.21862115254406278,-0.46699999687236526
-0.2264210959556361,-0.46620000267630646
-0.22642112071427312,-0.46620000000174494
-0.22642114936569957,-0.4661999965852732
-0.23042108948649598,-0.46570000407017365
-0.23042111897154768,-0.46570000018199487
-0.2304211574937834,-0.46569999454655636
-0.23432109354432773,-0.46510000438493415
-0.2343211261658949,-0.4650999991677232
-0.23432114628956904,-0.4650999957216485
-0.23602101356800576,-0.4648000191431009
-0.23602111953169508,-0.4647999979541592
-0.23602123023726398,-0.4647999704926436
-0.23822108386299307,-0.4642000104128993
-0.23822112278881705,-0.4641999994550954
-0.23822115902899013,-0.46419998861976414
-0.24212106765641384,-0.463000016734403
-0.2421211235289106,-0.4629999988233603
-0.24212117391415122,-0.4629999813795088
-0.2460210446367224,-0.461600027786791
-0.24602112152260452,-0.4615999987072664
-0.24602119738723244,-0.4615999670366
-0.24762077641415134,-0.4609001512123229
-0.2476214783574633,-0.4608998760644883
-0.24992108484093942,-0.46010001293980096
-0.24992112196543959,-0.46009999968833454
-0.2499211587653883,-0.4600999858758541
-0.2538210390904966,-0.4586000319046586
-0.2538211226585263,-0.4585999979942693
-0.2538212012269036,-0.45859996273659676
-0.25722086133286154,-0.45700012268673423
-0.2572213895642106,-0.4569998929913221
-0.257721082329562,-0.4568000158851815
-0.26162105178698547,-0.4552000288227505
-0.261621118311352,-0.4552000003070308
-0.26162119347818813,-0.45519996519780637
-0.2655210995454114,-0.45330001095992833
-0.265521144420949,-0.45329998881055517
-0.2659210853011284,-0.45310001837046543
-0.2659211222040603,-0.4530999995270235
-0.2659211578195956,-0.45309998057783285
-0.26942108450104735,-0.45120002037933044
-0.2694211235828081,-0.451199998716161
-0.26942115715446646,-0.45119997934548767
-0.2728209727225734,-0.4492000878348365
-0.27282111793918135,-0.4491999952861561
-0.2728212578640313,-0.4491998913419141
-0.2733209880051573,-0.4488001072290133
-0.27332125978221555,-0.4487998975774159
-0.27722108921905175,-0.44590002440643517
-0.27722108995012973,-0.44590002380002086
-0.2780210877090201,-0.44530002574934086
-0.2780211221925523,-0.44529999940718257
-0.27802115506908814,-0.4452999733647807
-0.28112095712320706,-0.44280013299855586
-0.28112129260229524,-0.44279987432363127
-0.2830210270648311,-0.4414000699828153
-0.2830212186883901,-0.44139993234722386
-0.2850210690789042,-0.440000037073864
-0.2850211230854156,-0.4399999981875529
-0.2850211714723949,-0.4399999613820723
-0.2882209576980452,-0.43750012839328306
-0.28822129174442584,-0.4374998787836556
-0.28892092365955546,-0.43700014170142015
-0.28892132728287045,-0.4369998684351319
-0.29282108444919897,-0.4345000240977418
-0.2928211244276939,-0.43449999794859107
-0.2928211561832786,-0.43449997636343946
-0.2941209478984788,-0.4336001205606084
-0.29412130127412794,-0.4335998871499527
-0.29682109660481176,-0.4319000160158185
-0.2968211472756457,-0.43189998367212945
-0.3002209839209233,-0.429700089372244
-0.3002212631082935,-0.42969991536008406
-0.30072109329228325,-0.4294000172496902
-0.3007211177798983,-0.42940000232616615
-0.3007211543450445,-0.4293999792927127
-0.3046211046124622,-0.4269000111725731
-0.306321099331746,-0.42580001469465134
-0.3063211182471775,-0.42580000230519377
-0.3063211480524312,-0.4257999822653412
-0.30852093443984224,-0.42430012791028826
-0.3085213154151669,-0.42429988100096266
-0.31242108403384056,-0.4219000233894712
-0.3124211596104607,-0.4218999759174458
-0.31632110850761574,-0.4194000086756798
-0.3163211356017699,-0.4193999913708556
-0.31852103453689623,-0.4180000556848661
-0.31852111944075884,-0.41799999907109653
-0.3185212057005307,-0.4179999360254237
-0.32022112204043063,-0.4167000000007944
-0.32362110195192517,-0.41410001536259267
-0.323621119929791,-0.41410000146579823
-0.32362114379086726,-0.4140999826004454
-0.32412111015731676,-0.4137000095072858
-0.32412113395331826,-0.41369999053157624
-0.32802080414371154,-0.41060025268793027
-0.3280214599277216,-0.41059977474260295
-0.3286210223479005,-0.41020006646248364
-0.32862112225409,-0.410199996236476
-0.3286212129061523,-0.4101999256561137
-0.33192099848255247,-0.40750010109360446
-0.33192124885516366,-0.4074999030248221
-0.33362109841673987,-0.40620001806596967
-0.33582109100073565,-0.40450002398601065
-0.338620980128831,-0.4023001115027656
-0.3386212679985864,-0.40229989384940873
-0.3397211012528897,-0.40150001511900635
-0.33972114266667947,-0.40149998466332737
-0.3436209797645726,-0.39860010579566324
-0.3436211179238388,-0.39859999500437004
-0.3436212473034722,-0.3985998747377652
-0.34382052718857126,-0.3984005948526661
-0.34382114544663434,-0.398400027847829
-0.34382181034228804,-0.3983995163292198
-0.3475210963271796,-0.3958000180695663
-0.3475211475175328,-0.39579998160066543
-0.34932110143613815,-0.39450001488167274
-0.3493211427223026,-0.39449998522802937
-0.35142109997203724,-0.3930000157639332
-0.3514211441964946,-0.3929999843612207
-0.3548205219771083,-0.39060042357490515
-0.35482113628410744,-0.3906000238086481
-0.354821778997475,-0.39059967152229214
-0.35542098711322706,-0.3903000674644161
-0.3554211195469809,-0.3902999960208639
-0.3554212476899444,-0.39029991623445437
-0.359321054024449,-0.38770004534478464
-0.35932112056245247,-0.387699999349219
-0.359321187484903,-0.3876999496588926
-0.3606210326616651,-0.38670006875369095
-0.36062103467136253,-0.3867000671321025
-0.3606211963771915,-0.3866999170793903
-0.3606211965233419,-0.38669991692372707
-0.3632211158562337,-0.3838000068985786
-0.363221128238067,-0.38379999311455726
-0.3641210328510921,-0.3828000991000849
-0.3641211187239275,-0.38279999824882827
-0.36412120021371785,-0.38279989111664703
-0.3669206603111939,-0.37890064312373406
-0.36692114660436975,-0.3789000208604254
-0.36692168186258484,-0.37889944017865257
-0.3671210043209316,-0.37870011772030576
-0.3671211170321581,-0.37869999700145296
-0.3671212231231319,-0.378699866427285
-0.3699209625078552,-0.3750002108117578
-0.3699212928090084,-0.3749997981834202
-0.37102108678489,-0.37370004166646914
-0.3710211191051538,-0.3737000025871165
-0.37102115767025623,-0.3736999536820772
-0.37302065721364813,-0.3711006042756677
-0.3730211442295345,-0.37110002002067977
-0.37302167548717174,-0.37109947568283674
-0.3749210954447686,-0.3693000251966924
-0.37492109547555497,-0.36930002516428034
-0.377120984486506,-0.36720013130227613
-0.3771212646307322,-0.36719987418582567
-0.3788211007926493,-0.36570001874884006
-0.37882112357466075,-0.36569999840932294
-0.37882114124191874,-0.3656999822763497
-0.3814211220405015,-0.3633000000007348
-0.3827210770787972,-0.3621000415038464
-0.38272116752173535,-0.3620999590676244
-0.385721074319561,-0.35940004294958133
-0.38572112202139,-0.3593999988622573
-0.38572116689382796,-0.3593999551474094
-0.3866208583799677,-0.3585002636612697
-0.3866214051462613,-0.35849975733865586
-0.3901210375813105,-0.35550007239432796
-0.39012103760848665,-0.3555000723699321
-0.3901211157967745,-0.35549999182600894
-0.39012118231112053,-0.3554999094724106
-0.3901211840047044,-0.3554999070544809
-0.3905208103765351,-0.3549004674967351
-0.39052148555164745,-0.3548995715768957
-0.3933210202120598,-0.35160012001283825
-0.3933211184966257,-0.3515999962600703
-0.39332120706023366,-0.3515998686066609
-0.39442097829948314,-0.3499002221460025
-0.3944212776674964,-0.34989978601364946
-0.3960211075472952,-0.3477000199289262
-0.39602110810480345,-0.3477000191541147
-0.39832088304186436,-0.3444003429118637
-0.39832138962659785,-0.34439967889743245
-0.39882103002123453,-0.34380011042386843
-0.39882111871357206,-0.34379999734774047
-0.39882120028948487,-0.34379987961774
-0.40142086158972184,-0.3398004006942985
-0.40142142058352165,-0.33979962682197773
-0.4022210717107512,-0.3388000629129408
-0.40222117340755825,-0.3387999379322219
-0.40462102409681383,-0.33590011834937133
-0.4046212236795399,-0.33589988480983246
-0.4061211049828317,-0.33420001933276844
-0.40612113889202434,-0.334199980488455
-0.4080210412597404,-0.3320000935363626
-0.4080212051761502,-0.3319999085515269
-0.41002109781752655,-0.3298000266460129
-0.41002114586565636,-0.3297999729989005
-0.41152111027561816,-0.32810001333427713
-0.4115211338542808,-0.3280999867102404
-0.413921072678851,-0.32540005553259893
-0.41392117224637887,-0.3253999452306919
-0.41502105854201493,-0.32420006927181616
-0.4150211738721171,-0.3241999222431626
-0.4150211740393261,-0.3241999220025484
-0.41762103827429475,-0.32030012565009547
-0.41762111806065627,-0.32029999750721094
-0.41762118950425275,-0.32029986507337693
-0.4178210015226037,-0.3199002410366751
-0.41782125574353424,-0.3198997660205213
-0.4198210917462092,-0.3164000530158401
-0.4198211529995811,-0.31639994737038385
-0.42182107477212594,-0.3130000803570577
-0.42182115668297077,-0.3129999133948237
-0.42202088171838265,-0.31250060080629394
-0.4220214399686311,-0.3124994364009667
-0.42422086744196824,-0.30860045133459635
-0.42422142323363965,-0.30859957833037743
-0.42572110726785256,-0.3065000206824794
-0.42572113692149594,-0.30649997939631496
-0.4270210031567064,-0.3047001646091005
-0.4270212477026893,-0.30469984050643967
-0.42962103962063086,-0.3014001046105907
-0.4296212072988729,-0.3013998976907024
-0.43012110201607867,-0.3008000240300555
-0.4301211259566218,-0.30079999492207843
-0.4301211375147723,-0.3007999805331227
-0.4332211034692448,-0.2969000233645927
-0.43322111663084517,-0.2969000065958293
-0.43322114506412523,-0.2968999693025973
-0.4335210310409509,-0.2965001213334964
-0.43352121678568006,-0.2964998815692797
-0.43632106434168993,-0.29300007212426743
-0.43632106715214375,-0.29300006847082527
-0.43632116635020085,-0.29299992335117375
-0.4363211679263057,-0.2929999207435261
-0.4374210840386208,-0.29110006564043645
-0.4374211610636108,-0.2910999349622977
-0.4386210415087446,-0.289100134220408
-0.4386211170897615,-0.28909999852010704
-0.43862118496675623,-0.28909985564071505
-0.4403210918513215,-0.28520006925847713
-0.4403211533043132,-0.28519993122053866
-0.4413211051606547,-0.2830000371365873
-0.44212110666015636,-0.28120003460669635
-0.44212112399379827,-0.2811999947715474
-0.44212113429859395,-0.28119997012188086
-0.44372109141636545,-0.27730007464731277
-0.4437211198242555,-0.2773000019870243
-0.4437211483886223,-0.2772999209567649
-0.4450211049864296,-0.2734000511633431
-0.44502112220010936,-0.2733999975439725
-0.44502113619899675,-0.2733999504465325
-0.44522111167021783,-0.27270003629725864
-0.44522112031951455,-0.27270000510859843
-0.44522113250121836,-0.2726999581585423
-0.44602111592696014,-0.26950002445557536
-0.44602111891386886,-0.2695000122386737
-0.446921095619228,-0.26560011449369303
-0.44692115122571074,-0.2655998861790649
-0.44792109982708744,-0.26170008663369554
-0.44792112058991657,-0.26169999897738455
-0.4479211377188541,-0.2616999126510596
-0.4486211161567877,-0.2578000327825726
-0.4491211000498261,-0.25490012754786845
-0.44912114742418147,-0.25489987308330775
-0.44932111735095215,-0.2539000234494542
-0.4493211268461119,-0.2538999765743189
-0.45012111577746083,-0.25000003053399295
-0.4501211222966454,-0.24999999768281814
-0.4501211271367716,-0.2499999716083763
-0.4508210385171406,-0.2461004653463205
-0.4508212503823852,-0.24609954497096398
-0.45192099091175064,-0.24220046491230465
-0.451921298669405,-0.24219955040016297
-0.45302111104890946,-0.2394000279796062
-0.45302112117378773,-0.23940000173074139
-0.4530211329718101,-0.23939996993996215
-0.4534210915097556,-0.23830008396061209
-0.45342115411161366,-0.2382999166161306
-0.4549211220407566,-0.234400000000359
-0.4564211109681066,-0.2305000287892487
-0.4564211229414089,-0.23049999705838478
-0.45642113138189855,-0.2304999738451622
-0.45692111790723833,-0.2291000115742108
-0.45692112620357617,-0.2290999884369718
-0.4578211024690686,-0.22660005436615957
-0.4578211218282567,-0.2265999985134849
-0.45782113863843976,-0.22659994605789652
-0.45902108884433895,-0.22270010788872424
-0.45902115773659385,-0.22269989291285033
-0.46032110240449764,-0.2188000589091388
-0.4603211215473679,-0.2187999989340856
-0.4603211384258393,-0.21879994101407804
-0.460821073824362,-0.21700017357939655
-0.46082117666334843,-0.21699982832936154
-0.46152110187867607,-0.21480006336690316
-0.46152114306893344,-0.2147999369158314
-0.46282112204077186,-0.21090000000031622
-0.46412109511077676,-0.20700008079030158
-0.4641211503837688,-0.20699991969515874
-0.4647211067266512,-0.20530004339032526
-0.4647211377654513,-0.20529995675744886
-0.4655211151996232,-0.2031000188134762
-0.46692108372876545,-0.19920010672661403
-0.4669211193440409,-0.1991999997164352
-0.4669211503344103,-0.19919988965513646
-0.46792108474713406,-0.19530014544551366
-0.4679211175937724,-0.1952999986108881
-0.4679211410674121,-0.19529985159267002
-0.46842112009345904,-0.19140001518950386
-0.4686210932321343,-0.18980023046957334
-0.4686211618370757,-0.18979977117163446
-0.4690211139136768,-0.18750004673117804
-0.46902112925325656,-0.18749995311925946
-0.46962111255538747,-0.18360006165540874
-0.46962112156934815,-0.18359999759820395
-0.46962112816844986,-0.18359994025569099
-0.4700211061986866,-0.17970015446088244
-0.4700211170916514,-0.17969999959957522
-0.4700211180662272,-0.17969984499074507
-0.46992112523090046,-0.17580012441300258
-0.46992112204082315,-0.17579987554608148
-0.46992112204082315,-0.17190003152106034
-0.46992112183085283,-0.1718999991842709
-0.46992112125383284,-0.17189996930736595
-0.46982112274164833,-0.16800002733216926
-0.4698211221201527,-0.16800000746193328
-0.4698211202585015,-0.16799996524470073
-0.4696211283563997,-0.16410012315371547
-0.4696211188884621,-0.1640999998548549
-0.469621103360544,-0.1640998785781089
-0.46902112204081153,-0.16019999999984796
-0.46862112997780453,-0.15760005159030213
-0.46862111465898304,-0.15759994832704793
-0.4684211319184323,-0.15620006914319295
-0.4684211131589838,-0.15619993072158914
-0.46792112580626233,-0.15230002937036172
-0.4679211221016038,-0.15230000180798325
-0.46792111726472024,-0.15229996895525444
-0.4673211357648907,-0.1484000892063624
-0.467321120302837,-0.14839999979657997
-0.46732110186447845,-0.14839991256905893
-0.46642112204079755,-0.14449999999977514
-0.4655211309152894,-0.14060003845590632
-0.4655211134792411,-0.14059996147277073
-0.4647213532406559,-0.1370010403991375
-0.46472118001386165,-0.13699999363606083
-0.46472112204082316,-0.13699893422132253
-0.46472112204082316,-0.1367001228138134


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.4768445670437158,-0.1523000604519092
-0.47684456036645895,-0.15230000243027017
-0.47684455124572633,-0.15229993761429547
-0.4762445751921188,-0.1484000932658467
-0.47624455895509127,-0.14839999971934936
-0.4762445395454026,-0.14839990872225922
-0.4755445866174805,-0.14540011045973592
-0.4755445584179528,-0.1454000010819024
-0.4755445248539587,-0.14539989203116807
-0.47524470844390027,-0.14450044280099278
-0.4752444558895138,-0.14449954519921324
-0.47434456084348964,-0.14059999999977515
-0.4734445608434897,-0.13669999999977514
-0.4725446427799215,-0.1328003550576463
-0.4725445054354702,-0.1327996398476306
-0.4719445636514059,-0.12890001825121253
-0.4719445581042331,-0.128899981738044
-0.47164457150683564,-0.126900071088728
-0.47164455983599773,-0.12690000035526222
-0.4716445459993186,-0.12689992948996182
-0.4712446418270715,-0.12500038467178798
-0.4712445108546853,-0.1249996100870624
-0.47074456460554037,-0.121100029343732
-0.4707445610099472,-0.121100002577208
-0.4707445559534281,-0.12109996821435708
-0.47014456561389695,-0.11720003100740427
-0.47014456041225067,-0.11719999857630865
-0.47014455556172546,-0.11719997057279644
-0.46944456609154495,-0.1133000292389332
-0.46944456090688147,-0.11330000132486294
-0.4694445546102922,-0.11329996961293595
-0.4686445608434949,-0.10939999999979905
-0.46784456570572197,-0.10550002370315595
-0.46784455609809505,-0.10549997627279963
-0.46764456722297415,-0.10450003189719514
-0.46704461197661573,-0.10160024714321637
-0.467044522467564,-0.10159975055624028
-0.46584458197809175,-0.0938001373746704
-0.4658445436037887,-0.09379986208212489
-0.46534456494034726,-0.08980003277459367
-0.4653445610720501,-0.08980000343267737
-0.46534455529928587,-0.08979996396243234
-0.46474456561389693,-0.08590003100740427
-0.46474456041225065,-0.08589999857630866
-0.46474455556172545,-0.08589997057279644
-0.46404457152250334,-0.08200005949713018
-0.4640445601047609,-0.08200000009730146
-0.46404454726304617,-0.08199994115118664
-0.46374464277992145,-0.08070035505764632
-0.4637445054354702,-0.08069963984763062
-0.463344565613897,-0.07810003100740427
-0.4633445604122507,-0.07809999857630866
-0.4633445555617255,-0.07809997057279645
-0.46264456084349953,-0.07419999999982334
-0.46194464841037425,-0.07030048787241107
-0.46194452282744614,-0.07029950579106323
-0.4616445632641056,-0.06640003146763593
-0.46164456058725495,-0.06639999936709445
-0.46164455769005547,-0.06639996925371605
-0.46124456084351,-0.06249999999989797
-0.4608445735912638,-0.05860012429049664
-0.4608445512608511,-0.058599875425327026
-0.4605445655847001,-0.05470006163536409
-0.4605445601568603,-0.054700001053627614
-0.46054455285811347,-0.05469993771380211
-0.46004456678642935,-0.050800046354665895
-0.46004456026345686,-0.05079999904829822
-0.4600445533291253,-0.050799954913577416
-0.4598446048577648,-0.049600264085414396
-0.4598445312778631,-0.049599733909075266
-0.45954456541422434,-0.04690004113632612
-0.45954455558022905,-0.04689995894630351
-0.4590445766492932,-0.043000123285003994
-0.4590445481619142,-0.04299987635433841
-0.45864458639323924,-0.039100249109758144
-0.45864454801848614,-0.03909974991190687
-0.4584445611652107,-0.03520000627303492
-0.45844456052983956,-0.03519999372646039
-0.45824456150341913,-0.03120001319805143
-0.45824456143805414,-0.03120001254844295
-0.4580445608435077,-0.027299999999825908
-0.4578445801916375,-0.023400377288357192
-0.45784457052710625,-0.02339962233996362
-0.45794455761988917,-0.019500125721428393
-0.4579445672844204,-0.019499874402375193
-0.45814455903662366,-0.015600035234412224
-0.4581445609286605,-0.015599992314708957
-0.45814456155091055,-0.015599972411595933
-0.4582445576198892,-0.011700125721428385
-0.4582445672844204,-0.011699874402375186
-0.45844455441947396,-0.007800125268831629
-0.45844457046381437,-0.007799874936149969
-0.4587445512608511,-0.0039001245746729807
-0.4587445735912638,-0.0038998757095033668
-0.45914456084351,-1.0202888927570342e-13
-0.4595445581191107,0.0038999734370045334
-0.4595445608038039,0.0039000010932082885
-0.45954456291378204,0.0039000255332501165
-0.4598444070243629,0.007598102897080251
-0.4598445276687972,0.007599034779520602
-0.4598447367933395,0.007599950872795319
-0.45984503248475034,0.007600842795746977
-0.4598454120378072,0.007601702388347684
-0.4599445072996721,0.007799892912077584
-0.45994450871846604,0.007799895931466849
-0.45994454913106264,0.007800001097629353
-0.459944549737216,0.007800003285336925
-0.4599445699975684,0.007800119002651736
-0.4602445608435123,0.011699999999923303
-0.4605445512608511,0.015599875425327018
-0.4605445735912638,0.015600124290496632
-0.46134455857873513,0.023399977918342703
-0.46134456413486397,0.023400064181273383
-0.46154455441947395,0.027299874731168385
-0.46154457046381436,0.02730012506385004
-0.4618445584804459,0.03119996928006
-0.46184456035246624,0.031199995789761587
-0.4618445625935068,0.031200034999805774
-0.46204456052983955,0.03519999372646039
-0.4620445611652107,0.03520000627303492
-0.4622445416465986,0.03909962566010029
-0.4622446085087307,0.039100371788617146
-0.4627445608435071,0.042999999999872834
-0.4632445587710823,0.046899983834958955
-0.4632445629695568,0.04690001615785022
-0.46374412575226454,0.05069669330642919
-0.46374428797200473,0.05069759717342329
-0.4637445338806042,0.05069848194443763
-0.46374486132937004,0.0506993398885459
-0.46374526745712985,0.05070016350922913
-0.46374574871523244,0.05070094560987856
-0.46374630089855473,0.050701679356677985
-0.46374691918224553,0.050702358338316066
-0.46384446920489864,0.050799908360969113
-0.4638444696520865,0.05079990883239758
-0.46384454824215743,0.05080000600644691
-0.46384458066066186,0.050800128811376154
-0.46504455595342914,0.058599968214363606
-0.46504456100994535,0.05860000257719471
-0.46504456460554133,0.05860002934373966
-0.4655445451395956,0.062499877509362686
-0.46554457962151174,0.06250012205690056
-0.46614455595342913,0.06639996821436361
-0.46614456100994534,0.06640000257719471
-0.4661445646055413,0.06640002934373966
-0.4666445487643748,0.07029990578264049
-0.4666445584013102,0.07030009524601091
-0.4664445615513821,0.0780999723932077
-0.46644456092733244,0.07809999235148717
-0.46644455903756626,0.0781000352160317
-0.46624456084351396,0.08200000000005121
-0.4660445672321436,0.08589987542177377
-0.46604455766079267,0.08590000007874833
-0.46604454193676603,0.08590012289394676
-0.4654445685353241,0.08979995000331904
-0.46544455212363195,0.08980004982799186
-0.4647445671459981,0.0937999639858992
-0.464744560268436,0.09380000163375386
-0.46474455384072993,0.09380003413868007
-0.46394456570572196,0.09769997629684404
-0.46394455609809504,0.09770002372720037
-0.46374458652753164,0.09869987158001699
-0.46374453859191256,0.09870012905938082
-0.46324457237403355,0.10159993312307926
-0.46324456028522765,0.10159999788162451
-0.46324454514138463,0.10160006804267988
-0.4623445673492636,0.10549997180853776
-0.4623445610421471,0.10549999842291027
-0.46234455326500573,0.10550002955631341
-0.4603445769572921,0.11329993715639668
-0.4603445594109679,0.11330000201429243
-0.46034454218708515,0.11330005970072894
-0.45984463074691023,0.11489977630928873
-0.4598445016861304,0.11490022677010372
-0.45924471935996036,0.11719939235375523
-0.4592444809865705,0.11720062288423257
-0.45874457664929325,0.121099876714996
-0.45874454816191423,0.12110012364566158
-0.45834456084351005,0.12500000000010203
-0.45794456084351004,0.12890000000010202
-0.4575445717092115,0.1327998940595125
-0.45754453202496387,0.13280010216581623
-0.4575445319960776,0.13280010227741731
-0.4564446007207912,0.13669985861706918
-0.45644455688890095,0.1366999979346065
-0.4564445040929882,0.13670013620146498
-0.455944636584287,0.13789981822234784
-0.455944492448154,0.1379001846676547
-0.45494457800320276,0.14059995366902303
-0.45494454415058255,0.1406000465019152
-0.45354456084345646,0.14450000000033786
-0.45214461002394146,0.14839986299755825
-0.4521445573008167,0.14839999722332303
-0.4521444952265888,0.14840013123408907
-0.452044733352244,0.14859965498277872
-0.45204441591839734,0.14860035748215264
-0.45054456851909563,0.15229998106709683
-0.44894457800612264,0.15619995816633933
-0.44814457298374966,0.1580999711671289
-0.4472445909803936,0.16019992968082253
-0.4472445318049991,0.16020007078158033
-0.44564462555049683,0.1640998422769297
-0.4456445554796703,0.16409999750583165
-0.4456444750127648,0.16410014713869978
-0.44424465519524203,0.16649983825445303
-0.44424447272387035,0.16650016522458425
-0.44344460700472904,0.16799991344797421
-0.44344455939956645,0.16799999856929682
-0.4434445076333866,0.16800008300809374
-0.4409445846508982,0.1718999628607756
-0.4409445363725739,0.17190003670671483
-0.44034456084334733,0.1728000000005547
-0.43834462469444607,0.17579990422390657
-0.4383444992539394,0.17580009724698872
-0.43644457609630793,0.17879997591693314
-0.43644456099475,0.17879999945812947
-0.4364445447322301,0.17880002416723054
-0.435844928315924,0.17969944879168975
-0.4358442707015441,0.17970059555480317
-0.43394473831355984,0.1835996357196129
-0.4339444139761381,0.18360037765915763
-0.4325446483480857,0.1871997749884352
-0.4325444844972589,0.18720022903893144
-0.4324445953605373,0.18749989644909604
-0.4324445589357555,0.1874999981342617
-0.4324445168044299,0.18750010103105139
-0.430744647004367,0.19139980233707815
-0.43074448343828897,0.19140020125377416
-0.42924460959325,0.19529987325087547
-0.4292446095497291,0.1952998733553175
-0.42924448545330873,0.19530011308561257
-0.4286445765336472,0.19619997646510492
-0.4286445602817099,0.19620000054145253
-0.42864454506014044,0.19620002254799362
-0.42654461388564197,0.19919992422584856
-0.42654455899818444,0.19919999957572612
-0.4265445027631702,0.19920007098744538
-0.42474458940809545,0.20139996508809227
-0.42474456133951566,0.20139999875843093
-0.4247445301591353,0.20140003477600874
-0.4232446636861132,0.20309988344543384
-0.42324446173939356,0.2031001197511739
-0.42084459314613964,0.20599996096802228
-0.4208445607960642,0.20599999924690215
-0.42084452658854965,0.2060000380614566
-0.4199446859771162,0.20699986096304931
-0.4199444410929582,0.20700014370103048
-0.41694463220345557,0.21059991436843375
-0.41694455880023634,0.21059999849513847
-0.41694448221147346,0.21060007863245606
-0.416644748452706,0.2108998123912235
-0.41664438363352935,0.21090019746293867
-0.41314544455283725,0.21479901529570988
-0.4131448888144538,0.21479969308879604
-0.41314439570051215,0.2148004177178453
-0.4131439691363079,0.2148011834146509
-0.41304461274856846,0.2149998961901297
-0.4130446111769861,0.2149998991559781
-0.41304455275363816,0.21499999287586216
-0.4130444828751444,0.21500008465176446
-0.4095446240180276,0.21879993141091983
-0.4095446231635551,0.21879993230400063
-0.40954448972853535,0.21880005681325088
-0.4095444872499886,0.21880005887530202
-0.4090451581154775,0.2191995221829109
-0.4090445811622675,0.2192000217052076
-0.40904404472457556,0.21920056450547853
-0.4058446612579343,0.2226998901721175
-0.4058445582944842,0.22269999615561833
-0.40584444721424867,0.2227000973969742
-0.405145025219827,0.22329960196362136
-0.4051441494229988,0.22330045256295478
-0.4021446492209195,0.22659990278524192
-0.40214455727704007,0.2265999986429809
-0.4021444638287251,0.22660008623581812
-0.4012446618683159,0.2273999102006262
-0.4012444623269332,0.2274000925463127
-0.39794463534201424,0.23049993001699423
-0.39794463466982527,0.23049993062261537
-0.3979444767570959,0.23050005602183893
-0.39794447556920387,0.23050005685007616
-0.3973450283127444,0.2308996883543825
-0.39734413195089197,0.2309003629096066
-0.39344487278202256,0.23419973605249608
-0.3934442719015843,0.23420028894234515
-0.3932446506515989,0.23439991019233059
-0.3932445598535659,0.2343999964124881
-0.3932444608935676,0.23440008104097473
-0.3895445777504093,0.23739998629218417
-0.38954454399679733,0.2374000137841522
-0.38844456822505075,0.23829999396103577
-0.3884445534730071,0.23830000605481869
-0.3856446072324736,0.24059996189525687
-0.38564451492300217,0.24060003867037102
-0.3837449741453662,0.24219965195680132
-0.3837441882038983,0.24220039127199783
-0.3817445749974418,0.24429998513877715
-0.3817445467512656,0.2443000149216031
-0.38004503258372924,0.24609950051075924
-0.38004416321875,0.2461005602897607
-0.3778445793252111,0.2491999739579292
-0.37784456111264153,0.2491999992707981
-0.3778445412337514,0.24920002614668518
-0.3772446727219933,0.24999985082902934
-0.3772444547059026,0.2500001533101973
-0.3745445856800607,0.25389996412530225
-0.3745445639614759,0.25389999490866716
-0.37454453109047237,0.2539000396710573
-0.3739446383877948,0.2546998966079607
-0.37394448604560493,0.2547001053973743
-0.37174464111830025,0.2577998868858491
-0.3717445574326792,0.2577999980200248
-0.371744468742168,0.257800102937182
-0.37004457039216665,0.2596999893283599
-0.3682446453528892,0.26169990610107646
-0.36824455799056316,0.261699998288347
-0.3682444677607335,0.2617000842181987
-0.3661445694950234,0.2635999921728888
-0.3661445522099898,0.2636000078491019
-0.36394462368435687,0.26559994287240457
-0.3639444989990821,0.26560005820695737
-0.36224458114015495,0.26719998089771235
-0.36224454033075115,0.2672000188721818
-0.35974457755294,0.26949998462776814
-0.35974454420469854,0.26950001545076596
-0.3583445608431957,0.2708000000007328
-0.3555448506535596,0.2733997308911092
-0.3555442936028865,0.2734002915356204
-0.354444596946905,0.2745999606148729
-0.354444560325946,0.2745999997028203
-0.3544445231636764,0.2746000376802531
-0.3517450545241441,0.27729950631978534
-0.3517441419411625,0.27730055853680374
-0.3505445970839585,0.2788999516797424
-0.35054455690416886,0.27890000390244996
-0.3505445258797359,0.2789000423249346
-0.3486446695674066,0.28119986838722805
-0.3486444567575856,0.2812001353120488
-0.34664457622756234,0.283799980001079
-0.34664454525439686,0.28380001984104203
-0.34554458124375864,0.2851999740363998
-0.3455445592366607,0.28520000166114257
-0.34554454124419337,0.2852000236547145
-0.34264527936334505,0.2886991328212556
-0.34264461473845975,0.2887000351405078
-0.342644057202435,0.28870100728239667
-0.34244461254282604,0.28909989660161456
-0.3424446123122504,0.2890998970368494
-0.34244455185866474,0.28909999396857833
-0.3424444828236001,0.2891000845030066
-0.3424444824623391,0.2891000849133319
-0.3388446471038768,0.292999906551666
-0.3388446457098696,0.29299990798551856
-0.3388445558075638,0.2929999871990123
-0.33884443209625115,0.29300000000099996
-0.33874815945121417,0.29300000000099996
-0.3387471755361619,0.2930000493968049
-0.3387462015155063,0.29300019708748815
-0.3387452471841442,0.29300044158785016
-0.3387443221389744,0.29300078043915884
-0.338743435682389,0.29300121023387476
-0.33874259672872786,0.29300172664991825
-0.338741813714634,0.2930023244941325
-0.3348448727820226,0.2962997360524961
-0.33484427190158433,0.29630028894234517
-0.3342446477790599,0.29689991306486957
-0.33424455798630864,0.2968999984717414
-0.33424446653408246,0.29690007716273703
-0.3309447878326146,0.29959981428211985
-0.33094434533693684,0.29960019892958717
-0.3296446003174756,0.300799963562936
-0.3296445593901951,0.300800000521224
-0.3296445209276926,0.30080003377539066
-0.3270445692318671,0.30299999290262764
-0.32704455247036823,0.3030000071176374
-0.32504495996044996,0.304699660751068
-0.32504420006409335,0.30470037976821185
-0.3231445808947123,0.30669997889387596
-0.3231445640011948,0.30669999646676394
-0.32314453690912925,0.30670002393480017
-0.3212452486939308,0.3085993121499987
-0.3212445979977527,0.3086000304600084
-0.3212440212488576,0.30860080939228934
-0.31924456084334735,0.3116000000005547
-0.31864456084334736,0.3125000000005547
-0.31604457653364715,0.316399976465105
-0.31604456028171063,0.3164000005414514
-0.31604454506013835,0.3164000225479966
-0.31534464739267687,0.31739987635865585
-0.3153444781329271,0.3174001262427751
-0.31344461391416034,0.32029991899773474
-0.31344461317706684,0.3202999200757957
-0.3134444976239645,0.32030006940423733
-0.3134444945865699,0.3203000728830265
-0.3114445794052688,0.3224999795824578
-0.31144456217941796,0.32249999831834236
-0.30984464895047475,0.3241999063867376
-0.3098444553225828,0.32420007340638857
-0.30754456442094613,0.32579999751187494
-0.30424490781701713,0.3280997581705056
-0.30424423593658323,0.32810027075624515
-0.3036446455385527,0.32859992942127053
-0.30364455822739383,0.3285999989205674
-0.3036444713722004,0.3286000619422035
-0.2997445817683832,0.3312999855140769
-0.2997445399931442,0.3313000145957804
-0.2987446252977032,0.33199995488258915
-0.2987444971193796,0.3320000461455743
-0.29584459994572593,0.3340999716851166
-0.2958445594224827,0.33410000042666904
-0.2958445218460149,0.3341000259988688
-0.29314499748974243,0.33589970890305043
-0.29314415769292784,0.33590033595929125
-0.2919446614475509,0.336899916163772
-0.29194455894475685,0.3368999970520433
-0.29194445167738936,0.3369000727779525
-0.288044611078543,0.3394999665105168
-0.2880445571871073,0.3395000014890772
-0.28804451240328127,0.3395000290647066
-0.2875448163974454,0.3397998466682081
-0.2875443150531818,0.3398001685424698
-0.28404458809975325,0.3421999813105351
-0.2840445337127861,0.34220001887407325
-0.2817446048754277,0.34379996936962687
-0.2801445740264824,0.34489999093723617
-0.28014454768803965,0.34490000910816093
-0.2762487929246832,0.3475970700981769
-0.27624804051021573,0.34759764662023407
-0.2762473471607042,0.3475982929728221
-0.27624671933114653,0.34759900313847863
-0.27624616286655806,0.3475997705056495
-0.27624568294755497,0.34760058793024157
-0.27624528404212373,0.34760144780213326
-0.27624496986402436,0.3476023421160239
-0.27624474333821597,0.34760326254596224
-0.2762446065736258,0.3476042005228597
-0.27624456084351523,0.3476051473142676
-0.27624456084351523,0.3476998721866794
-0.27624454824540007,0.3476999936390106
-0.276244458396185,0.34770007617928667
-0.2723446251324888,0.3505999521958813
-0.2723444973419508,0.3506000488478498
-0.2710446113069941,0.3515999611824318
-0.2710445570257067,0.3516000018283997
-0.27104451191808315,0.35160003387197697
-0.2684445817683832,0.3533999855140769
-0.2684445399931442,0.3534000145957804
-0.2654446655009281,0.35549992674033165
-0.2654445582646724,0.35549999772372837
-0.265444450024223,0.35550006156686187
-0.26454458878539966,0.3559999844773193
-0.26454453300221514,0.3560000157059328
-0.2606445913454944,0.3581999827943394
-0.26064453009826266,0.35820001677073143
-0.2584445876812579,0.35939998536182494
-0.258444533824581,0.3594000143047438
-0.256744676788428,0.36029993861800125
-0.25674444657805295,0.3603000644580243
-0.2528445869423214,0.36249998527818056
-0.2528445591385306,0.3625000007395449
-0.25284453603490825,0.36250001323185704
-0.2513447260670995,0.3632999118813551
-0.2513443990969683,0.36330009435272675
-0.24894459153710138,0.3646999820959825
-0.24894452989308902,0.36470001745979885
-0.24504461296886576,0.36689997059654017
-0.24504456313522313,0.3668999979128817
-0.24504450462646218,0.3669000281091446
-0.2444449178571234,0.36719982149381397
-0.2444442194874267,0.36720020688304117
-0.2411445988707105,0.36919997695377826
-0.23794491768812756,0.3710997881240807
-0.23794422313774705,0.3711002412189205
-0.23724464818457494,0.3715999376140434
-0.2372445595711216,0.37159999802971416
-0.23724446838189378,0.37160005452921974
-0.23334459489440773,0.37389997991927565
-0.23144492635376843,0.37499978838937736
-0.23144421484125147,0.3750002422021053
-0.2294446202050264,0.3763999584474629
-0.22944456038860242,0.37639999901755805
-0.22944449899518674,0.3764000380610687
-0.22554465224992315,0.37879994375046167
-0.22554456099583675,0.3787999971939642
-0.2255444635053711,0.3788000486696902
-0.22534513529185243,0.3788997127764495
-0.22534402867900621,0.3789003595711455
-0.2216446461274059,0.38139994237628083
-0.2216445595287408,0.38139999828246324
-0.22164447122801337,0.38140005018526724
-0.21914458471812315,0.3827999866308057
-0.21914457718595717,0.3827999907938706
-0.21764466334172008,0.3835999453348908
-0.2176444596634113,0.3836000570765401
-0.21374461296886577,0.38579997059654014
-0.21374456313522314,0.38579999791288166
-0.2137445046264622,0.3858000281091446
-0.21194467119440888,0.3866999448251712
-0.21194455782744162,0.3866999979928994
-0.21194444737528143,0.386700043226683
-0.20984460521129936,0.38749998309867617
-0.209844516155985,0.38750001604238105
-0.20594456084285315,0.3889000000009412
-0.20204462140020937,0.39029997826240304
-0.20204456242862925,0.3902999985637393
-0.20204449734187527,0.390300019051236
-0.20104475189825988,0.3905999426843207
-0.20104437227141475,0.3906000650255752
-0.19814462649749295,0.3915999773614103
-0.19814456194093616,0.3915999986059325
-0.19814449259213804,0.3916000192511454
-0.19424458829351338,0.3926999922584498
-0.19424456241221819,0.39269999939633016
-0.19424453159450616,0.39270000750052186
-0.19034460503706607,0.3936999886690962
-0.19034456291896146,0.3936999990526674
-0.19034451406099664,0.3937000101159461
-0.1866457708572584,0.3944997383762138
-0.1866449765899791,0.39449994518690207
-0.186644202357637,0.39450021757532355
-0.18664345356425,0.3945005536402507
-0.18644466522308203,0.3945999478108347
-0.1864446631370896,0.39459994879260024
-0.18644445002728946,0.39460003123633414
-0.1864444492369007,0.3946000314795457
-0.18254464650896038,0.39569997583870836
-0.18254456071742195,0.39569999836645103
-0.1825444733905563,0.3957000179398842
-0.17864456084271624,0.3965000000009796
-0.17474456084271622,0.3973000000009796
-0.17084463447214057,0.398099984897508
-0.17084455875980958,0.3980999992246651
-0.17084448833573038,0.3981000103591223
-0.16874493433960736,0.39839994664428263
-0.16874419253819342,0.39840008184642917
-0.16694463912250287,0.39879998260547156
-0.16694456233407162,0.3987999983587446
-0.16694447983714059,0.3988000124633771
-0.1630445967164067,0.3993999944819515
-0.1630445577379106,0.3994000001841367
-0.1630445279035912,0.39940000411837323
-0.15904458849206457,0.39989999654481406
-0.1590445595012719,0.39990000000175274
-0.1590445344493542,0.3999000027079961
-0.1551445608426173,0.40030000000099475
-0.15124459170806095,0.4006999968353082
-0.15124456123660446,0.4006999997662077
-0.1512445294944232,0.4007000024123946
-0.14734458901631586,0.40099999783378754
-0.14734456701610255,0.4009999993988587
-0.14734452643123896,0.4010000017656822
-0.14344468611134692,0.4011999935769587
-0.14344443577866525,0.4012000096212991
-0.1395446237806608,0.40149999515960716
-0.13954456014733338,0.4014999992326677
-0.13954449839414126,0.4015000016022407
-0.1356446865639436,0.4015999967773739
-0.13564443524489042,0.40160000644190513
-0.1317445960094726,0.4017999981975676
-0.1317445532922113,0.40180000008126865
-0.13174453318659587,0.40180000071012645
-0.12784456084254092,0.4019000000009996
-0.12394456084254091,0.40200000000099967
-0.12004459188142748,0.4020999992051308
-0.12004456170245137,0.4020999997880909
-0.1200445289308171,0.402100000001
-0.11614468677055066,0.402100000001
-0.11614443495588048,0.40210000322886275
-0.11224459188142748,0.4021999992051308
-0.11224456170245137,0.4021999997880909
-0.1122445289308171,0.402200000001
-0.10834459275420277,0.402200000001
-0.10834455998259648,0.4021999997880911
-0.10834452980359195,0.4021999992051305
-0.10444468672915007,0.40210000322886275
-0.10444443491447988,0.402100000001
-0.10054459275420277,0.402100000001
-0.10054455998259648,0.40209999978809113
-0.10054452980359195,0.4020999992051305
-0.09664456398817739,0.4020000000816583
-0.09264459301148444,0.40190000080522453
-0.09264456094388251,0.40189999979328817
-0.09264452861235307,0.40189999834817247
-0.08874468644014011,0.4017000064419051
-0.08874443512108691,0.4016999967773739
-0.08484458844930758,0.4016000007088668
-0.08484456849102812,0.40160000008481717
-0.08484452562648358,0.401599998195051
-0.08094456084246407,0.4014000000009987
-0.0770446864401401,0.4012000064419051
-0.07704443512108691,0.4011999967773739
-0.07314458844930757,0.4011000007088668
-0.07314456849102811,0.40110000008481717
-0.07314452562648358,0.401099998195051
-0.06924456084246407,0.4009000000009987
-0.0653446864401401,0.4007000064419051
-0.06534443512108691,0.4006999967773739
-0.0614445884247728,0.4006000007082377
-0.06144456854008234,0.40060000008658847
-0.06144452560197258,0.40059999819379405
-0.05754456084246406,0.4004000000009987
-0.05364468644014008,0.4002000064419051
-0.05364443512108688,0.4001999967773739
-0.0497445884247728,0.4001000007082377
-0.049744568540082336,0.40010000008658847
-0.04974452560197258,0.40009999819379405
-0.045844560842464056,0.3999000000009987
-0.04194456084246406,0.3997000000009987
-0.038044567115550196,0.39950000032269545
-0.038044554568975666,0.3994999996873243
-0.03404457404056667,0.3993000006609038
-0.034044573390958226,0.39930000059553883
-0.0301446864400172,0.39910000644189886
-0.03014443512108688,0.3990999967773739
-0.02624456084248964,0.39900000000099967
-0.02234456084248964,0.3989000000009996
-0.01844456084248964,0.39880000000099963
-0.014544560842489642,0.39870000000099964
-0.01064468672915007,0.39860000322886274
-0.010644434914479885,0.398600000001
-0.00674459275420277,0.398600000001
-0.006744559982596499,0.39859999978809113
-0.006744529803591939,0.3985999992051305
-0.0028446867291500705,0.39850000322886275
-0.0028444349144798845,0.398500000001
0.02055531322944934,0.398500000001
0.020555565044119525,0.39850000322886275
0.024455439157459097,0.39860000000099965
0.028355436011753787,0.39869999992034055
0.032355436011768476,0.3987999999223574
0.03625540811857255,0.39889999920513075
0.036255438297548626,0.3988999997880909
0.0362554710691829,0.39890000000099995
0.04015531322944933,0.39890000000099995
0.04015556504411952,0.3989000032288627
0.04405531343605633,0.3989999967773739
0.04405556475510953,0.39900000644190514
0.04795540391694723,0.39919999819379426
0.047955446855038775,0.399200000086588
0.047955466739750686,0.3992000007082379
0.05575543915745909,0.3994000000009996
0.05965543915745909,0.39950000000099967
0.06355531343605636,0.3995999967773739
0.06355556475510955,0.39960000644190513
0.06745540394145817,0.39979999819505124
0.06745544680598457,0.3998000000848167
0.06745546676428546,0.39980000070886695
0.07135531343605636,0.39989999677737387
0.07135556475510955,0.3999000064419051
0.07525540394145817,0.40009999819505127
0.07525544680598457,0.4001000000848167
0.07525546676428546,0.400100000708867
0.07915531343605636,0.4001999967773739
0.07915556475510956,0.4002000064419051
0.08305543915743352,0.4004000000009987
0.08695543288436859,0.4005999996793031
0.09095543288396535,0.40079999968732527
0.09095544543052018,0.4008000003226954
0.09485543915743351,0.4010000000009987
0.10265543915743351,0.4014000000009987
0.10655531388865304,0.4015999935769587
0.1065555642213347,0.4016000096212991
0.11045531458281177,0.4018999904183358
0.11045556344798138,0.4019000127487485
0.11435531428269212,0.40229998719333415
0.1143554393474153,0.40229999679866163
0.11435556466109353,0.40230000000099997
0.11505513245667368,0.40230000000099997
0.11505574526095687,0.40230001913246893
0.11825541174872081,0.40249999828795424
0.11825546658357856,0.4025000014074677
0.12215540394145817,0.40269999819505126
0.12215544680598457,0.4027000000848167
0.12215546676428546,0.40270000070886697
0.12605543915745906,0.40280000000099964
0.12995540810130515,0.402899999204688
0.1299554383320822,0.40289999978854246
0.12995547105191352,0.40290000000099996
0.1338553132294493,0.40290000000099996
0.1338555650441195,0.4029000032288627
0.13775537621671757,0.4029999983871345
0.1377554391574739,0.4029999991939347
0.1377555020982607,0.4029999983871343
0.14165531327084993,0.4029000032288627
0.14165556508552013,0.40290000000099996
0.14555540726305807,0.40290000000099996
0.1455554399828786,0.4028999997885426
0.14555547021366666,0.40289999920468794
0.14945543915751036,0.40280000000099964
0.15335541234739988,0.40270000068843836
0.15335543305536237,0.402700000044311
0.15335547203499428,0.4026999983571258
0.15735539599875858,0.4025000021589376
0.16075515096512438,0.4023000169534935
0.16075572784917333,0.40230000000099997
0.16125534497856278,0.40230000000099997
0.16125543888854707,0.40229999820027645
0.1612555332582168,0.40229999276248507
0.1651554078093908,0.4020000024123948
0.16515543955156525,0.4019999997662084
0.16515547002303693,0.40199999683530757
0.16905543915758675,0.4016000000009948
0.17295540963570974,0.4012000030288796
0.172955436362907,0.40120000012435003
0.17295547136127457,0.4011999958723172
0.1768554391576119,0.4007000000009919
0.1807553158724808,0.40020001580677794
0.1807555628031464,0.40019998731939893
0.184655378705535,0.3998000062012052
0.18465543672721454,0.3997999995239437
0.18465550154318924,0.39979999040321107
0.1885554083723284,0.39920000473718964
0.18855544013759737,0.3991999996438274
0.18855546880602492,0.39919999467948314
0.1924553220107773,0.39850002102734805
0.19245543979303065,0.3984999880435153
0.19245554063915735,0.39849994912894904
0.19245554505020965,0.3984999470547556
0.19265433187921946,0.3984005536402507
0.19265508067260648,0.3984002175753235
0.19265585490494858,0.398399945186902
0.19265664917222786,0.3983997383762138
0.1963554058850287,0.39760000719506766
0.19635547232746836,0.3975999923464147
0.20025543915770957,0.3967000000009744
0.20415535408308227,0.3958000196335807
0.2041554373198436,0.39579999886023415
0.20415552402100837,0.39579997388919286
0.20805541029352279,0.3946000088822654
0.2080554422427242,0.394599998836307
0.20805546468349267,0.3945999914923848
0.20835535455834606,0.394500028200767
0.20835543760842878,0.39449999883179393
0.20835552243507804,0.39449996530208614
0.21195507369226174,0.39300015227825963
0.21195581569222555,0.39299987762726074
0.21595533953642312,0.39170003237789647
0.2159554367295616,0.3916999984822544
0.21595553723636546,0.39169995850617473
0.21855540046109317,0.3906000163726361
0.21855544362999696,0.39059999767191333
0.21855547273908943,0.3905999845018992
0.21985514811802911,0.390000134327004
0.21985573833508937,0.389999884932762
0.2237553014976846,0.3885000529471484
0.2237554381664677,0.3884999956153372
0.22375556870047034,0.38849993141955086
0.227155380886252,0.3867000308506076
0.22715543909185104,0.38669999902839775
0.22715549533555462,0.38669996629432424
0.22765537032112906,0.3864000413029796
0.22765543895847165,0.3863999985797945
0.22765550466543868,0.38639995464955584
0.23155540242003686,0.383700025434834
0.23155543577039606,0.38370000189448566
0.2315554779890741,0.38369997087755797
0.2327553201066097,0.3828000892894063
0.23275556085938745,0.38279991435914307
0.23545539800256357,0.38090002896209324
0.23545543584562573,0.3809000017478638
0.23545548198194433,0.3808999670593697
0.23935531056851417,0.3779000989158544
0.23935557094359167,0.37789990538556456
0.24325480329361535,0.3751004565188809
0.2432554552504992,0.37510002665588515
0.24325613929069026,0.37509964993451533
0.2434553570736482,0.3750000410430363
0.24345535731778545,0.3750000409152118
0.24345551450190825,0.3749999470564922
0.24715536861884477,0.37240004956891515
0.24715543909005658,0.3723999981777395
0.24715550525821406,0.3723999462944459
0.24875515495680997,0.37110023091433664
0.24875573976122684,0.37109979088557143
0.25105528075975597,0.3695001101909425
0.2510556017610298,0.3694998961155884
0.2546553265709744,0.3672000719314572
0.2546555338847922,0.3671999052741068
0.2549546235792218,0.36690081557967713
0.25495548098229875,0.36690005295227235
0.2549564214631304,0.3668993955053922
0.2588554029754542,0.3645000222670391
0.25885543531671834,0.3645000019769943
0.25885547808597614,0.36449997404887424
0.26065540598048487,0.3633000221192018
0.26065543942942343,0.36329999942555785
0.2606554711575813,0.36329997714401707
0.26275508957012184,0.3618002497064881
0.26275580920930103,0.3617997817654744
0.26665514626960457,0.3595001727299108
0.2666557432880783,0.3594998479358213
0.26685529566675287,0.359400071746484
0.26685543665149736,0.35939999540119416
0.2668555719566789,0.3593999102720216
0.2705553272883339,0.3569000755884709
0.270555553062707,0.3568999275160438
0.2727553506181089,0.35550005634442444
0.27275543652762807,0.3554999990600846
0.27275552380911916,0.35549993526765605
0.2744551860553916,0.35420019354991833
0.27445570427052063,0.3541998232591779
0.2783554156225897,0.3516000156911319
0.2783554396989361,0.3515999994391954
0.2783554617054813,0.3515999842176231
0.282355415864872,0.34880001630604957
0.2823554413284346,0.3487999982610418
0.28235545984667426,0.34879998482916774
0.2838551453126043,0.34770021548748575
0.2838557481596492,0.3476998068748265
0.28625539528773825,0.34620002741977085
0.28625543814318843,0.3462000000032652
0.2862554825258343,0.34619997026291566
0.289755397234514,0.3438000287483925
0.2897554367746327,0.3438000010292577
0.2897554818536508,0.3437999679791255
0.2901550779855791,0.34350027088017926
0.29015582365246934,0.34349976338887594
0.29405536225589074,0.341100047325232
0.29405543761519465,0.34109999901831306
0.2940555129581527,0.34109994670075117
0.29585528988340126,0.33980010781029385
0.2958555923678745,0.33979989786094206
0.2979553616758756,0.33840005165560794
0.2979554393941996,0.3383999976877258
0.29795551132193937,0.3383999436227888
0.30115527286912347,0.3359001299140512
0.3011556108721767,0.3358998773478775
0.3018554294800063,0.3354000069137135
0.30575535378469093,0.33260006129451813
0.3057554370341738,0.33259999878388286
0.3057555196522842,0.33259993100577473
0.306455120367124,0.33200027325019776
0.3064557801010398,0.33199975494805134
0.30965538836070905,0.32970003651141405
0.3096554374910127,0.3297000002412609
0.3096554891577827,0.32969996000104224
0.31165528680916216,0.32810012187993864
0.31165559622595956,0.32809988426657644
0.3135554128506065,0.32670001938525767
0.31355546520532146,0.32669998026804487
0.3168553342420724,0.3242000794826275
0.3168553358038904,0.3242000782321847
0.316855522782819,0.32419990227243695
0.316855525471597,0.3241998993017389
0.31745540653983567,0.3235000380554605
0.31745547216324854,0.32349996228064565
0.32025535174732117,0.3203000998988484
0.32025535189676135,0.3203000997184478
0.32025550298212596,0.32029988393808523
0.32025550315503043,0.3202998836429011
0.32135529596381324,0.31830026035420506
0.3213555978259167,0.3182997487768554
0.32255540611534117,0.3164000523186001
0.3225554393620136,0.3163999981792823
0.3225554687412487,0.31639994755809014
0.32475533055453126,0.3125001925254528
0.3247555563116598,0.31249981255520665
0.32525541638917066,0.3117000364311893
0.32715501236799943,0.30860069634265286
0.3271554664876735,0.3086000200435915
0.32715597507752275,0.3085993836934803
0.3291553185735715,0.3063001386730243
0.3291555648447278,0.3062998659350696
0.33065525931291506,0.3047001918356698
0.33065562900812007,0.3046998180611929
0.33305530621465756,0.3024001274049277
0.33305557678259334,0.30239987766790805
0.3348554068606636,0.30080002870962336
0.33695529088656906,0.2989001341512246
0.33695559276654347,0.29889987199375273
0.3393554157835659,0.2969000194795674
0.33935544032290726,0.29689999877121104
0.33935546078914997,0.2968999810736217
0.34095541191042983,0.2955000238425018
0.34095546658085035,0.2954999763604878
0.34385537077213635,0.2930000589542068
0.3438554372679031,0.2929999994651397
0.3438555037242421,0.2929999354346568
0.3448553802927788,0.2920000588661201
0.3448554990127177,0.29199994214133224
0.3478553783236842,0.28910005880739803
0.3478554370144309,0.28910000008407377
0.3478554967963726,0.28909993595828615
0.3487553836770125,0.288100061646464
0.3487554956723004,0.2880999393003692
0.3514554248340826,0.2852000153858624
0.35265543404071953,0.28390000554463657
0.35265544428455914,0.2838999944642315
0.355155310849783,0.28120013857378967
0.3551555726976262,0.2811998664612727
0.3565554031192756,0.27980003603962333
0.35655543853748994,0.2797999998786864
0.35655547389689696,0.27979996224124626
0.35885519331202603,0.2773002672248016
0.35885570406063544,0.2772997516546669
0.3604554179410873,0.2758000198917433
0.3604554601382362,0.2757999798598648
0.3629552393729132,0.2734001917945749
0.36295564943114045,0.2733998197667551
0.36435540963802343,0.2722000253037125
0.3674554306824296,0.2695000073828247
0.3682553691521543,0.26880006125599293
0.3682555103116765,0.26879994008198793
0.37205535880132906,0.26560006766964894
0.37205543771257765,0.2655999982803285
0.37205551337276593,0.265599925786133
0.3721552015386852,0.26550023762021374
0.37215569245949454,0.2654997791739335
0.3760552826255545,0.26210013646506075
0.37605560131761634,0.2620998702731754
0.37655535236159177,0.261700069437995
0.3765553557354232,0.2617000666113965
0.3765555094403286,0.26169991925227737
0.37655551200535636,0.2616999164407278
0.3799553721188083,0.25780007689882706
0.3799553727331506,0.2578000761638685
0.3799554924716078,0.25779991336645786
0.3823554212810043,0.2539000290511887
0.38235545723696907,0.25389997107471185
0.383855362605618,0.2515001224848736
0.38385551927886497,0.25149987981973243
0.38485541468754547,0.25000003670671167
0.38485546296586515,0.24999996286077955
0.3873551613602671,0.24610043336551246
0.3873557607257443,0.2460995980412763
0.38775529110987667,0.24560018506111087
0.38775559595796955,0.2455998222942953
0.39075504487194496,0.24220044685845646
0.3907558845686834,0.24219960408027244
0.39165543263724545,0.24140000579710622
0.39165544568934835,0.24139999421597094
0.3951553833102838,0.23830004946599953
0.3951554387795203,0.2382999988121259
0.39515549153022317,0.23829994762867576
0.39555525154870846,0.23790018761019044
0.39555563662042365,0.23789982279101382
0.39945535353050643,0.23440007684606773
0.3994553551415273,0.23440007533068108
0.39945542883659513,0.23439999561935043
0.3994554391584847,0.23439988507974766
0.3994554391584847,0.2343043835926826
0.399455481855359,0.23430346866909912
0.3994556095748453,0.2343025616983612
0.39945582120675993,0.23430167056418533
0.39945611491152183,0.23430080301263095
0.39945648813614343,0.23429996658476884
0.39945693763642176,0.23429916855113148
0.3994574595051385,0.23429841584851477
0.3994580492060226,0.23429771501968122
0.3994587016131815,0.2342970721564876
0.40335511762972415,0.23080028855189802
0.40335578477502737,0.23079974078809304
0.40375531299580536,0.23050009462250953
0.4037554370129931,0.23049999523310635
0.403755551177023,0.2304998910935103
0.40735509877285875,0.2270003309308921
0.4073558098668473,0.22699970343379058
0.4078553054131009,0.22660010699678773
0.4078554355607271,0.2265999952201812
0.40785555635376247,0.22659987591128
0.4112553428151514,0.22300010201098583
0.4112555383753437,0.22299990078355528
0.41155541536980245,0.22270002378909648
0.4115554626185229,0.22269997588870027
0.4151553922370045,0.21900004822526087
0.4151554867355313,0.2189999524233676
0.41535541714354607,0.21880002201535287
0.4153554373656606,0.21880000153525553
0.4153554622035785,0.2187999757096244
0.4190553502068814,0.21490009376019703
0.41905553054523714,0.21489990861366182
0.4191554050433627,0.21480003411553625
0.41915543762827956,0.21480000088415618
0.41915547303344575,0.21479996330251655
0.42275422066497054,0.21090132003503134
0.422754851929981,0.21090069534808925
0.4227555370304231,0.2109001302227285
0.42275627036736074,0.2108996292773971
0.42275704594764835,0.2108991966060362
0.422955334339535,0.21080005241009286
0.4229554328559684,0.210799990929627
0.42295551656415037,0.21079991348816748
0.4263552573374886,0.2070002032120836
0.42635563197113424,0.20699980718776465
0.4268553999806554,0.2065000391782435
0.4268554369837722,0.2065000013308155
0.42685547814790437,0.20649995723779824
0.429955286494283,0.20310016743854423
0.4299555993794752,0.20309983977942375
0.4307553962197693,0.2023000429391296
0.43075543629058005,0.20230000186513614
0.43075548209106007,0.20229995246789065
0.4335553549213866,0.1992000932628863
0.4335554374459849,0.19919999705911373
0.4335555127673726,0.19919989962457116
0.4346554152635998,0.19770003258426133
0.43465546251371967,0.19769996702822187
0.4363553577974832,0.1953001148629086
0.43635549260252016,0.1952998697303607
0.4379554227329066,0.19140004003754382
0.43855542833663225,0.18990002705480527
0.4385554319185413,0.18990001794365602
0.4394553864716274,0.18750014049846753
0.4394554961123168,0.18749986117523143
0.441055243920077,0.18360047589381598
0.4410556830284983,0.18359954709879836
0.44245543915836516,0.1810000000004741
0.44315509985189017,0.17970063014107052
0.44315586620993835,0.17969942568975544
0.44605542709658486,0.1758000162215068
0.4460554512866223,0.17579998382948334
0.4463554256391645,0.17540001802609365
0.448955419490628,0.17190002647629044
0.4489554584687184,0.1718999732630767
0.4502553655543975,0.17010010191367486
0.4502555153459197,0.1700999000043291
0.45185539736590213,0.16800005485310215
0.4518554381345402,0.16799999975662125
0.4518554780205799,0.16799994255199188
0.45415521891210603,0.16460032558190982
0.45415568471317264,0.16459969305699096
0.45455537713658606,0.16410007752772407
0.4545554879973982,0.16409991342218866
0.4567554192869858,0.16020003522701068
0.45675543749647585,0.16020000231622666
0.4567554591223598,0.16019996160817707
0.4580554155038522,0.15770004548992245
0.45805546328641344,0.15769995476038368
0.4588554299491246,0.15620001726780025
0.4588554484363331,0.1561999827699623
0.4609553511603581,0.15230016342534444
0.46095553326671396,0.15229984001628258
0.46195541978999227,0.15060003292670945
0.46195543733972705,0.15060000255411846
0.46195545894397483,0.15059996372685652
0.4631553603615769,0.1484001444612528
0.46315552274905036,0.14839985825974866
0.4654550343111641,0.14450068648051229
0.465455465541125,0.14450001858930223
0.4654559493639482,0.1444993877538059
0.46595537115925445,0.14390008159943835
0.46595537235569373,0.14390008009889407
0.46595549091458444,0.14389990998407945
0.4659554923896292,0.14389990754617435
0.4678553152071063,0.14060021528424038
0.4678555738318505,0.14059979125657762
0.46985542002933645,0.1375000296504744
0.4698554578593861,0.13749997007884462
0.4703553846274722,0.1367000872499069
0.47035543606940516,0.13670000097336632
0.4703554871903673,0.13669990633807055
0.47235537635853175,0.13280012246014983
0.4723553773846141,0.13280012031321495
0.472355472818801,0.13279986855664996
0.47235547323084215,0.13279986711793237
0.4733554274465322,0.12890004567674124
0.47335545130830553,0.12889995443830315
0.473755429271402,0.12740003707669117
0.4737554484650494,0.12739996277386453
0.4743554327607749,0.12500002559096263
0.4743554366083953,0.1250000098415065
0.47525535993120455,0.12110034331832811
0.4752555427771793,0.12109966323939317
0.4764553206281626,0.11720038522369734
0.47645558884613304,0.11719962578107182
0.477655412346381,0.11420006703045187
0.47765543819077444,0.114199999560383
0.47765546196266306,0.11419993158762719
0.47795533416722097,0.11330031497395358
0.4779555651754341,0.11329969283388307
0.4795554185168112,0.10940005031427628
0.47955545868095356,0.10939994924176671
0.4810554391584181,0.10550000000035897
0.4815554391584181,0.10420000000035898
0.4825554088031689,0.10160007892400696
0.4825554379368516,0.10159999910184017
0.4825554638939371,0.10159991960993023
0.4834553078773716,0.09867542666376794
0.4834556085938464,0.09867458700150306
0.48385541868315957,0.09770004990880228
0.4838554379336143,0.09770000147789029
0.4838554579991147,0.09769994751556199
0.48525524143312154,0.09380055080654279
0.4852557008768427,0.09379947656352003
0.4854553882636644,0.09340010178987682
0.48545543665738644,0.09339999912314645
0.48545548048298526,0.0933998937371863
0.48685543254012165,0.08980001701883565
0.4883554156487813,0.08590006112541457
0.4883554634809481,0.08589993919403414
0.4893554220992925,0.08340004264817327
0.48935543868727693,0.08340000002666398
0.48935545467176017,0.08339995656300211
0.48985539925882177,0.08200011171922962
0.48985548174412596,0.0819998892775186
0.49135543915841806,0.07810000000035898
0.49285541888143675,0.07420005272051045
0.49285543903781304,0.0741999984597705
0.49285545657488516,0.07419994775096088
0.4932553879642861,0.07300015358275805
0.49325549538518076,0.07299984818809979
0.49425539056664436,0.07030013119814815
0.4942553908979573,0.07030013021883702
0.4942554568303292,0.07029986202913698
0.4942554569210118,0.07029986145235242
0.494755423454565,0.06640012249063731
0.4947554579364812,0.06639987794309944
0.49535543426839856,0.06250003178563639
0.49535543932491477,0.06249999742280529
0.49535544292051076,0.06249997065626034
0.495855423454565,0.05860012249063731
0.49585545793648117,0.05859987794309944
0.49645542052458924,0.054700121120397405
0.4964554608078095,0.05469987938242263
0.49715541979268596,0.05080010789525348
0.49715542003856916,0.05080010632452289
0.4971554391467332,0.05079989144080446
0.4971554391584847,0.05079989091172554
0.4971554391584847,0.05050094625008047
0.4971554844153315,0.05050000435924643
0.4971556197688966,0.050499071146549446
0.4978554323837575,0.04690003484155072
0.4978554454289661,0.04689996506455024
0.4985554338766966,0.04300002942719406
0.4985554387272175,0.04300000142370676
0.49855544392886775,0.042999968992586665
0.4991554295476868,0.03910006247026269
0.49915543870304424,0.039099997400015594
0.49915544534996104,0.03909993963315689
0.499555435954233,0.03520003124150441
0.4995554385419805,0.035200004315933245
0.49955544183288775,0.03519996434132993
0.49985543845605657,0.031200009365746777
0.4998554398788113,0.031199990635793262
0.5001554295758206,0.02730012457467299
0.5001554519062332,0.027299875709503374
0.5005554371071664,0.023400020000403823
0.5005554423132351,0.02339993848239093
0.5007554391584834,0.019500000000051216
0.5009554388198978,0.015600006602470682
0.5009554395059485,0.015599993398217469
0.501055438480879,0.013700012874535731
0.5011554388448152,0.011700006273415765
0.501155439480178,0.011699993727007035
0.501355430491518,0.007800169005875025
0.5013554339074943,0.007799894984919556
0.5013554357170118,0.0077998657825456485
0.5010554423863475,-0.0038998741133652033
0.5010554391584847,-0.0039001259280353894
0.5010554391584847,-0.004199970541305823
0.5010554390375247,-0.004199990710219041
0.5010554380826142,-0.004200038731352747
0.5009554429464163,-0.007799863634480912
0.5009554391584847,-0.007800136418149481
0.5009554391584847,-0.011699874071964612
0.5009554423863475,-0.011700125886634797
0.5010554383626156,-0.015599968961092685
0.5010554389455757,-0.015599999140067877
0.5010554391584847,-0.015600031911685361
0.5010554391584847,-0.027299874071964613
0.5010554423863475,-0.0273001258866348
0.5011554383626156,-0.03119996896109268
0.5011554389455757,-0.03119999914006788
0.5011554391584847,-0.03120003191168536
0.5011554391584847,-0.035199874071964614
0.5011554423863475,-0.0352001258866348
0.5012554383626155,-0.03909996896109269
0.5012554389455757,-0.03909999914006788
0.5012554391584847,-0.039100031911685366
0.5012554391584847,-0.06249987407196461
0.5012554423863474,-0.0625001258866348
0.5013554383626155,-0.0663999689610927
0.5013554389455757,-0.06639999914006788
0.5013554391584847,-0.06640003191168536
0.5013554391584847,-0.07029987407196461
0.5013554423863474,-0.0703001258866348
0.5014554383626155,-0.0741999689610927
0.5014554389455756,-0.07419999914006788
0.5014554391584847,-0.07420003191168537
0.5014554391584847,-0.08199987407196462
0.5014554423863474,-0.0820001258866348
0.5016554390778274,-0.08979999685435566
0.50175543907984,-0.09379999685419688
0.5019554327186221,-0.10159974884534338
0.5019554584274938,-0.10160025049707824
0.5025554391584818,-0.1093999999999233
0.5028554391584819,-0.1132999999999233
0.5034554391584818,-0.1210999999999233
0.5037554391584819,-0.1249999999999233
0.5040554391584818,-0.1288999999999233
0.5043554305430467,-0.13279988799926648
0.5043554309732038,-0.13279989597158245
0.5043554282425645,-0.13280010536550912
0.5043554278590815,-0.13280011016923174
0.503955445632321,-0.13669993688014728
0.5039554379993217,-0.13670000288933007
0.5039554299684971,-0.13670005973499633
0.503355439158473,-0.14060000000015205
0.5027554391584731,-0.14450000000015203
0.5021554484223988,-0.14839993978463487
0.5021554384391174,-0.1483999997199603
0.502155426886246,-0.14840005982726484
0.5013554543878546,-0.15229992575692328
0.5013554391956927,-0.1522999944193176
0.5013554177861322,-0.15230007836542653
0.5010555104654645,-0.15339973854120806
0.5010553823743285,-0.15340026499283488
0.5004554469070409,-0.15619996384017704
0.5004554464650458,-0.15619996547753023
0.5004554320105896,-0.15620003176853414
0.49955544507196176,-0.1601999737179909
0.4986554587910214,-0.1640999149257736
0.49865543801771883,-0.16409999816235887
0.49865541304667754,-0.16410008486352365
0.4974554776618255,-0.16799987486429283
0.4974554357108411,-0.16799999930487847
0.4974553877950224,-0.16800011984828395
0.4971555820129043,-0.16869966667322625
0.4971553212685276,-0.16870034295276962
0.4960554540813931,-0.17189995658806995
0.49605542464182467,-0.17190004355014246
0.49475545641477964,-0.17579994823127745
0.49475543937916594,-0.17579999750655106
0.49475541869968725,-0.17580005319305914
0.49325609397124937,-0.17969829748699764
0.4932558093087458,-0.1796991528241594
0.4932556042488309,-0.17970003065377418
0.49325548051813456,-0.17970092358440756
0.4932554391584847,-0.17970182409747276
0.4932554391584847,-0.17979987337133663
0.4932554262677103,-0.17979999944726943
0.49325540143949753,-0.17980011944361335
0.4920554500745812,-0.18359996543251536
0.4920554284977018,-0.183600034647695
0.49085543915844054,-0.1875000000002941
0.4896554480397501,-0.19139997113603804
0.4896554379937917,-0.19140000308523947
0.4896554306498695,-0.19140002552600793
0.4893554862176617,-0.1922998588226316
0.4893553963969557,-0.19230014253857713
0.48845548137363265,-0.19529985928298707
0.48845543501668126,-0.19529999853343047
0.4884553804731339,-0.19530013463130744
0.486755489940008,-0.1991998835014198
0.48675543611439065,-0.1991999987492519
0.48675537674270103,-0.19920011042818808
0.48545544414183306,-0.20149999118356995
0.4854554341930839,-0.2015000088276413
0.48455548358563433,-0.2030999210186627
0.48455539619562543,-0.20310007978841937
0.48245545555801217,-0.20699996954398683
0.4824554229736076,-0.20700003057168292
0.481555466075469,-0.20869994915705584
0.48155543852553967,-0.208699999753772
0.48155540993939977,-0.20870004944795562
0.4802556401001346,-0.2108996599451736
0.4802552661658763,-0.21090035509032162
0.4783555741576395,-0.21479972289670254
0.47835532179647156,-0.21480028502223003
0.47765545042442265,-0.2164999726400629
0.4776554417436829,-0.2164999933663541
0.476655440993745,-0.21879999577910797
0.47495545136845224,-0.22269997198910646
0.474955444321745,-0.22269998788439535
0.47375543915783314,-0.2253000000016314
0.4731554706882551,-0.22659993168571713
0.47315543840857366,-0.22659999889972082
0.4731554031790805,-0.22660006681914563
0.4710554532325675,-0.23049997386266985
0.4710554402147415,-0.2304999976924929
0.47105542317428795,-0.23050002797260988
0.4698554579823561,-0.23259996705849062
0.4698554370621257,-0.23260000302117675
0.46985542128625096,-0.23260002924575476
0.46875545536716406,-0.23439997347698788
0.46875545504161126,-0.2343999739521888
0.46635552285531906,-0.23829986399292735
0.46635535992613436,-0.23830013865687874
0.4659554594652108,-0.23899996446349495
0.46595541826210457,-0.23900003519417792
0.4640555167795827,-0.24219986927000428
0.464055365619742,-0.24220013307036387
0.4619566647856405,-0.24599778219873794
0.4619562296019805,-0.245998673123815
0.4619558864408204,-0.24599960337793567
0.46195563879785406,-0.24600056348484226
0.4619554891957562,-0.2460015436641744
0.4619554391584847,-0.2460025339310992
0.4619554391584847,-0.24609987365717723
0.46195542641186027,-0.24609999730589052
0.46195538877536124,-0.24610011555155012
0.46195538858026264,-0.24610011603260032
0.4602554596546794,-0.24999995297952665
0.46025543917872014,-0.24999999864592354
0.46025541615079024,-0.250000047226551
0.4583555434029018,-0.25389978602484825
0.4583553453985984,-0.25390021877327335
0.45805545370610384,-0.25459996605576063
0.4575801292163415,-0.2556864227251079
0.4575798365739486,-0.25568717420506376
0.45685549639556244,-0.25779983305869003
0.4568554331940989,-0.2577999978504422
0.45685535878946576,-0.2578001567198284
0.4548554919849457,-0.2616998969886426
0.45485549041295353,-0.2616998998838942
0.4548553701471485,-0.26170008858886595
0.4548553679745211,-0.2617000915225821
0.45415546014880503,-0.2625999730127885
0.45415541835609524,-0.26260002713389075
0.45185551473376107,-0.2655999014238918
0.45185536609936217,-0.2656001004566187
0.45025545706405934,-0.2677999753801601
0.45025543792845085,-0.2678000013516966
0.45025542177017974,-0.26780002273889125
0.44895548073111274,-0.26949994563613267
0.4489553983469016,-0.2695000549390003
0.44635546674850424,-0.2729999628599199
0.4463554659757095,-0.27299996379161046
0.4460554571265682,-0.27339997604286165
0.4460554208975432,-0.2734000237395642
0.4430554756800863,-0.27729995252225814
0.44305540321815523,-0.27730004792077273
0.44245546521244866,-0.2780999652617148
0.4424554385576344,-0.2781000001545332
0.44245541220677337,-0.2781000334204751
0.4399554934892057,-0.28119993263025905
0.439955386022722,-0.2812000683177524
0.4385555364128711,-0.28299987495898926
0.4385553459857624,-0.28300012811281844
0.4369554703971672,-0.28519995704713685
0.4369554364654583,-0.2852000026581949
0.4369554084822596,-0.28520003867906707
0.43465562172622985,-0.288099769806235
0.434655270673042,-0.28810024069380485
0.4339555307371549,-0.28909986917364355
0.43395543494843747,-0.2890999969629723
0.433955331578658,-0.2891001176658238
0.43075547694466854,-0.29259995867174976
0.4307554372620777,-0.2926000010931879
0.4307554010459601,-0.29260003811293883
0.430355464661408,-0.2929999744974909
0.4303554390312579,-0.2929999997539941
0.4303554128574001,-0.293000024798597
0.42685547995724554,-0.2962999615330285
0.4268554418113048,-0.29629999668534884
0.4268553934020248,-0.29630003922028286
0.42615560524020496,-0.2968998576446998
0.42615527957700766,-0.296900149608068
0.4229555003770556,-0.29989994260802305
0.4229554365552467,-0.29990000042453246
0.4229553759435124,-0.29990005172181483
0.4218556031317438,-0.30079986584053464
0.4218552811208776,-0.30080014110545417
0.41905545752371787,-0.30329998360291816
0.41905542062912005,-0.3033000162136479
0.41745576408719204,-0.3046997156878349
0.4174551404243327,-0.3047003117229952
0.4151554564976369,-0.30709998190737336
0.4151554405461494,-0.30709999838330737
0.4151554199339681,-0.3071000192249308
0.41365603361908704,-0.30859940553981186
0.4136554666198542,-0.3086000231326693
0.4136549543438167,-0.30860068682109704
0.41125550037820974,-0.3119999132723737
0.4112553639449109,-0.31200007521398804
0.41075600561115866,-0.3124994335477403
0.4107554640129812,-0.312500021107503
0.41075497195981825,-0.3125006507413216
0.40795553848261235,-0.31639986165600115
0.40795534468887956,-0.3164001417047105
0.40735549819807915,-0.31729991144091124
0.4073554373919098,-0.3172999985023718
0.40735537256434756,-0.31730008324302234
0.40495546030450963,-0.32029997356781964
0.40495543524320454,-0.3203000044556633
0.4049554211721496,-0.3203000213591379
0.40335546484732926,-0.32219996949486207
0.40335543962580184,-0.32219999895658297
0.4033554117467364,-0.3222000304578819
0.4015555450175333,-0.3241998823792186
0.40155543645246283,-0.32419999545987155
0.40155531807188527,-0.32420010378897374
0.3994554763274344,-0.32599996814136023
0.3969554766425486,-0.3280999685138523
0.39695540198827683,-0.32810003186063813
0.395555468678527,-0.3292999746975666
0.3955554098389429,-0.3293000255368303
0.39245544763422374,-0.3319999926183599
0.39245543069899297,-0.33200000740250907
0.3916554604847102,-0.3326999813400065
0.387955708026865,-0.33589976746564176
0.3879551877986841,-0.3359002513602148
0.3877555113429997,-0.33609992781589926
0.387755437745095,-0.33609999841663973
0.38775536120303034,-0.33610006596277137
0.3838554629514775,-0.3393999798679314
0.3838554430564397,-0.33939999648672375
0.38385541072559415,-0.3394000227467931
0.3833556242185953,-0.33979985195239215
0.3833552614517798,-0.33980015680048503
0.37995566913402457,-0.3427997970808573
0.3799552222879689,-0.34280021687093
0.3789554866923495,-0.3437999524665494
0.3789554380856745,-0.34379999976070674
0.37895538956264285,-0.34380004446568396
0.3760555030581579,-0.3463999427110843
0.37605537626879243,-0.34640005839800747
0.3746554557965517,-0.3476999845508025
0.3721554801831514,-0.3499999622577454
0.37215539856393054,-0.3500000382070712
0.3704554753946348,-0.35159996589582027
0.3704554428369279,-0.35159999592222846
0.37045539736222727,-0.35160003609722557
0.36825547190839225,-0.3534999717164466
0.36825540591463085,-0.35350002770367994
0.36585553976252033,-0.355499916163772
0.3658554372597263,-0.3554999970520433
0.3658553299923588,-0.3555000727779525
0.36435575308137585,-0.3564997907186078
0.3643551422106441,-0.35650023274338893
0.36065553664482314,-0.35939992359227557
0.3606555352567348,-0.35939992462481807
0.3606553303399138,-0.3594000543322568
0.36065532791803645,-0.35940005562084215
0.36045606362039156,-0.3594996877696646
0.36045486512792174,-0.3595003974062983
0.35655554903182807,-0.3621999239343632
0.3565553313940286,-0.36220007902777457
0.35505548277548576,-0.363299968014706
0.3550554402151348,-0.3632999985106939
0.35505539272199294,-0.3633000309581964
0.35265547896206045,-0.36489997346481806
0.3526553988447149,-0.3649000257565674
0.34905634040349903,-0.367199424205122
0.3490554755173952,-0.3672000452435797
0.3490546829227389,-0.36720075623616005
0.34875551883997696,-0.367499920318922
0.3487553464581769,-0.3675000641776601
0.34485543915805394,-0.37020000000082215
0.3435560877261661,-0.37109955099212916
0.3435554591789596,-0.3711000244737253
0.34355487054496964,-0.37110054674419024
0.34095547995956443,-0.3735999607686183
0.34095544027371855,-0.3735999980575695
0.34095539495257565,-0.3736000386806242
0.33935543915814326,-0.37500000000075256
0.33695545801801774,-0.3770999834983624
0.33695542013085994,-0.3771000163098526
0.3348554650556597,-0.3788999778028814
0.3348554129548241,-0.37890002183685223
0.3330554746124502,-0.3803999704554971
0.3330554357494033,-0.38040000222745063
0.333055405869419,-0.38040002577267035
0.32995546888067595,-0.38279997698976176
0.32995540908681636,-0.3828000225542513
0.32915554848209494,-0.3833999180077924
0.3291554358087833,-0.3833999977140927
0.32915532275603293,-0.383400068648171
0.32525544389595035,-0.3856999972066812
0.32355555027239624,-0.38669993463944713
0.32355543786579527,-0.38669999684985135
0.32355532152108085,-0.38670005347219116
0.3213555050379614,-0.3876999700554272
0.321355439925777,-0.3876999985020439
0.3213553704128671,-0.38770002644130896
0.31745554659451697,-0.3891999586791359
0.3174553327189053,-0.3892000438287318
0.3140554620966203,-0.3905999905555551
0.314055416124869,-0.39060000921412336
0.3135555056317222,-0.39079997341138206
0.3135554398426416,-0.39079999862107406
0.31355537017679014,-0.39080002299461897
0.3096554655337267,-0.39209999120897343
0.30965544053622873,-0.3920999993845569
0.3096554111501166,-0.39210000861869804
0.3057554391577788,-0.3933000000009558
0.30191788327632557,-0.39448078642601836
0.3019169780909595,-0.39448111430052385
0.30191610934475716,-0.3944815292008421
0.30191528538089435,-0.394482027142396
0.301914514112471,-0.3944826033431053
0.30191380294651593,-0.3944832522693126
0.30191315871285185,-0.3944839676889268
0.30191258759850426,-0.39448474273127415
0.3019120950882826,-0.39448556995308226
0.3019116859121062,-0.394486441409963
0.30191136399957935,-0.3944873487327078
0.3019111324422527,-0.39448828320766344
0.30191099346393274,-0.3944892358604149
0.30191094839932525,-0.39449019754197306
0.30191099768121715,-0.3944911590166391
0.30191114083632004,-0.39449211105070087
0.30191137648981553,-0.39449304450111106
0.30191170237855874,-0.39449395040329416
0.30191211537281265,-0.3944948200572394
0.3019126115063054,-0.3944956451110532
0.3019131860143207,-0.39449641764116816
0.3019138333794575,-0.3944971302284386
0.30191454738461654,-0.39449777602939173
0.3019153211727082,-0.3944983488419505
0.3019161473125055,-0.3944988431649962
0.30191701787001163,-0.3944992542511998
0.30191792448465543,-0.3944995781526136
0.301918858449584,-0.39449981175858634
0.3019198107952804,-0.39449995282563693
0.3019207723757045,-0.39449999999900004
0.3019553163727297,-0.39449999999900004
0.30195541583661545,-0.3945000097937542
0.3019553540858917,-0.39450008505236517
0.3019553536769068,-0.39450008548199217
0.30185552526973297,-0.394599913889166
0.3018555250238318,-0.3945999141231674
0.30185543287398575,-0.39459998961375964
0.301855325610678,-0.3946000465843862
0.2979554890662851,-0.3961999795256756
0.2979554406353763,-0.39619999877612905
0.29795538667304644,-0.3962000188416301
0.2940554636804308,-0.39759999119795364
0.2940554430024245,-0.39759999849724564
0.29405541052668505,-0.397600009544654
0.29165571303478405,-0.39839990870862096
0.29165517111435285,-0.39840010721832975
0.2901555321143084,-0.3989999628183476
0.2901554395852192,-0.398999997659758
0.29015534233717594,-0.39900002979191057
0.28625549561407754,-0.40019998262978695
0.2862554375410327,-0.4001999997367444
0.2862553833783854,-0.40020001430336555
0.282355474733735,-0.4011999908789169
0.27835580518120784,-0.4021999084951
0.2783550812301263,-0.4022001193101736
0.2780554995069669,-0.40229997988456
0.27805543658163084,-0.40229999995805515
0.2780553802270819,-0.40230001637059415
0.27445548635401473,-0.4032999868908906
0.2744553917094039,-0.4033000121672069
0.2705554680680914,-0.40429999258805627
0.27055543887577505,-0.404299999884522
0.2705554103164962,-0.404300006656639
0.26665546802817797,-0.4051999933385586
0.26665543995658786,-0.40519999963851855
0.2666554092925292,-0.40520000612716556
0.2627554650106267,-0.4059999946978122
0.2627554414837278,-0.40599999939226245
0.2627554108314242,-0.40600000515120926
0.2616555901448592,-0.4061999725487665
0.2616552891016363,-0.4062000321558474
0.2588555105101821,-0.406799984711159
0.2588554366042934,-0.40679999940336037
0.25885536940948545,-0.4068000107314732
0.25495543915763674,-0.40740000000098836
0.2510555015431782,-0.4079999904032128
0.25105543672723935,-0.40799999952394045
0.2510553787055216,-0.4080000062012065
0.24715556280314638,-0.4083999873193989
0.2471553158724808,-0.4084000158067779
0.24325550154535763,-0.40889999200256294
0.24325543789992535,-0.4088999993351795
0.24325537762433022,-0.4089000047343225
0.2393554391575614,-0.40920000000099704
0.23545543915756142,-0.409500000000997
0.23155546733128532,-0.4097999978337875
0.231555445331072,-0.4097999993988587
0.23155540474620842,-0.40980000176568215
0.22765565363573548,-0.40999998900211665
0.22765522536493288,-0.4100000203621999
0.22555548532179764,-0.4101999956044033
0.22555544326105018,-0.4101999992098519
0.22555538871057818,-0.41020000280360747
0.22375546005692232,-0.4102999988399217
0.21985556442609228,-0.41049999357697015
0.2198553140936347,-0.41050000962129907
0.21595546987742423,-0.4107999976379307
0.21595544336772332,-0.4107999995099509
0.21595540415767894,-0.4108000017509915
0.21195544543102432,-0.41099999968732426
0.2119554328844498,-0.4110000003226954
0.20805543915753594,-0.4112000000009987
0.20415543915753592,-0.4114000000009987
0.20025543915753594,-0.4116000000009987
0.19635556442631635,-0.4117999935769587
0.1963553140936347,-0.4118000096212991
0.19245546733128532,-0.41209999783378753
0.192455445331072,-0.4120999993988587
0.19245540474620842,-0.4121000017656822
0.18855543915753592,-0.4123000000009987
0.18465543915753593,-0.4125000000009987
0.18075543915753595,-0.4127000000009987
0.17685543915753593,-0.4129000000009987
0.17295543915753595,-0.4131000000009987
0.16905556442631636,-0.4132999935769587
0.1690553140936347,-0.4133000096212991
0.16515546733128533,-0.41359999783378754
0.16515544533107201,-0.4135999993988587
0.16515540474620843,-0.4136000017656822
0.16125556442631636,-0.4137999935769587
0.1612553140936347,-0.4138000096212991
0.15735553325819698,-0.41409999276248666
0.15735543888858614,-0.414099998200275
0.15735534497854287,-0.414100000001
0.15725569088955169,-0.414100000001
0.1572551877558283,-0.414100012893394
0.15335556442631637,-0.4142999935769587
0.1533553140936347,-0.4143000096212991
0.1494554673312853,-0.41459999783378754
0.149455445331072,-0.4145999993988587
0.14945540474620841,-0.4146000017656822
0.14555556442631637,-0.4147999935769587
0.1455553140936347,-0.4148000096212991
0.1416554673312853,-0.41509999783378754
0.141655445331072,-0.4150999993988587
0.1416554047462084,-0.4151000017656822
0.13775556442631637,-0.4152999935769587
0.1377553140936347,-0.4153000096212991
0.1338554391575614,-0.41560000000099706
0.12995546733128532,-0.4158999978337875
0.129955445331072,-0.4158999993988587
0.12995540474620842,-0.41590000176568215
0.12605556442631635,-0.4160999935769587
0.12605531409363468,-0.4161000096212991
0.12215543915756143,-0.41640000000099703
0.1182554674180467,-0.4166999978271136
0.11825544515742939,-0.4166999994103133
0.11825540483310362,-0.416700001761226
0.1143555644263164,-0.41689999357695867
0.11435531409363474,-0.4169000096212991
0.11045543915756142,-0.41720000000099705
0.10655543915756142,-0.417500000000997
0.10265550717555721,-0.41779999476884355
0.10265537121879315,-0.41780000617724883
0.10045547777679623,-0.41799999649015757
0.10045543993181914,-0.41799999962957973
0.10045539964750887,-0.4180000023251179
0.09875577642601932,-0.41809998016167615
0.09875510404892274,-0.41810004296364434
0.09485550140975137,-0.41859999201994835
0.09485543817190524,-0.41859999930739017
0.09485537748801881,-0.418600004744808
0.09095545936525182,-0.4188999984465593
0.09095545788006332,-0.4188999984849336
0.08695544852295918,-0.41919999929859225
0.08695542979327812,-0.41920000072132657
0.08305543915756143,-0.419500000000997
0.0791554674180467,-0.4197999978271136
0.0791554451574294,-0.4197999994103133
0.07915540483310363,-0.419800001761226
0.07525556442631641,-0.41999999357695866
0.07525531409363474,-0.4200000096212991
0.07135543915756143,-0.42030000000099704
0.06745543915756143,-0.420600000000997
0.0596555637321577,-0.42119999041833583
0.059655314866988086,-0.4212000127487485
0.055755469963415544,-0.4215999968414226
0.055755439670954206,-0.42159999975547835
0.05575540774963475,-0.42160000241699136
0.051855533266686175,-0.4218999927618336
0.051855438871577585,-0.42189999820092705
0.05185534498705436,-0.421900000001
0.05175595478577053,-0.421900000001
0.051754926362447426,-0.4219000539794305
0.047955549722912716,-0.4222999883625394
0.047955328883995584,-0.422300014138635
0.04015543915761188,-0.4233000000009919
0.03625543915761189,-0.4238000000009919
0.03235554332947097,-0.42429998664562535
0.03235533529510162,-0.4243000155803687
0.028355457419441347,-0.4248999972617177
0.028355420906272823,-0.4249000028088905
0.024455546080400944,-0.42549998355133234
0.024455332623058733,-0.42550001880120825
0.022755486229348282,-0.425799991694216
0.0227554396200135,-0.4257999994525
0.022755391260282764,-0.4258000065324459
0.020555643933228028,-0.4260999720770442
0.02055523573759844,-0.42610003651227757
0.016655468640036992,-0.4267999947092758
0.01665544047024983,-0.4267999995882696
0.016655408205659607,-0.42680000476283103
0.012755439157636782,-0.4274000000009884
0.00885556027788213,-0.4279999813671045
0.008855318539907356,-0.42800002165032475
0.00495543915766139,-0.4287000000009843
0.001055476635715774,-0.429399993274154
0.0010554017329003269,-0.42940000701812703
-0.0005444931226099034,-0.4296999873035352
-0.0005445621096437144,-0.42969999923949304
-0.000544628040693015,-0.4297000087659882
-0.0028444490695863304,-0.42999998542193074
-0.0028446722512201596,-0.4300000171408125
-0.006744560842363217,-0.43060000000098836
-0.01064443972211787,-0.4311999813671045
-0.010644681460092644,-0.4312000216503248
-0.014544441295055801,-0.43189997854377965
-0.014544679822570834,-0.43190002440718606
-0.018444355553681378,-0.43269995789049076
-0.018444764148393817,-0.4327000508275004
-0.022044413946300613,-0.43359996327697714
-0.022044416461376195,-0.4335999638239816
-0.022044710634350245,-0.43359999998040755
-0.022044711306445555,-0.43360000000099996
-0.022343809569535144,-0.43360000000099996
-0.022344558655247516,-0.4336000286017434
-0.022345303379313255,-0.4336001142374422
-0.02624452915010317,-0.43419999512525603
-0.026244563232907667,-0.4342000001412348
-0.02624459027980444,-0.4342000037750196
-0.030144528753019803,-0.4346999958869703
-0.03014456340814043,-0.4347000000981262
-0.03014459047891662,-0.4347000030406361
-0.0340445349075906,-0.43509999734101296
-0.034044536044885415,-0.43509999739867833
-0.03804442475806522,-0.43549998639256
-0.038044696495473235,-0.43550001739241306
-0.041944560842388116,-0.43600000000099187
-0.04584456084238811,-0.4365000000009919
-0.04974452765392692,-0.43699999574606097
-0.049744594001097,-0.4370000044818985
-0.05344439709552847,-0.4374999778730379
-0.05344456175859859,-0.4374999945084773
-0.05344472553179326,-0.437500000001
-0.05364380956953514,-0.437500000001
-0.05364455865524751,-0.4375000286017434
-0.05364530337931325,-0.43750011423744223
-0.06144452905687888,-0.43869999511091384
-0.06144456341970998,-0.43870000016743005
-0.061444590186254935,-0.43870000376302604
-0.06924443835187796,-0.4396999842970803
-0.06924468289941584,-0.43970001877899645
-0.07314452905687889,-0.4402999951109139
-0.07314456341970998,-0.4403000001674301
-0.07314459018625494,-0.4403000037630261
-0.07704430575801008,-0.4407999672978665
-0.07704481386631472,-0.4408000460053436
-0.08034387393363061,-0.44139987510849193
-0.08034522318465909,-0.4414002207817687
-0.08094447843614364,-0.4415999725322635
-0.08094456124365254,-0.4415999985171038
-0.0809446450169315,-0.441600021584216
-0.08484433480896308,-0.4425999420437113
-0.08484478386890104,-0.4426000686245496
-0.08874434414693091,-0.44379993332548184
-0.08874477423089136,-0.443800076602018
-0.09264453494149857,-0.4451999907032616
-0.0926445597640211,-0.44519999945723876
-0.09264458808427244,-0.4452000090816398
-0.09294448568687697,-0.4452999749491746
-0.09294463558371861,-0.4453000262614827
-0.0966445154666286,-0.44659998405818085
-0.09664456049104415,-0.4465999993839874
-0.09664460731354732,-0.4466000142998254
-0.10054445167588844,-0.4477999664113149
-0.1005446691980828,-0.4478000361195766
-0.10444456084219904,-0.4491000000009487
-0.10474440948480554,-0.4491999495484842
-0.10474456264990903,-0.4491999951336374
-0.10474471695124751,-0.44920003035549444
-0.10834452600096436,-0.4498999932262727
-0.10834459577796503,-0.44990000627148136
-0.11224450002651776,-0.4505999890853241
-0.11224456151382836,-0.450599999324914
-0.11224462157199847,-0.45060000778683934
-0.11614443835187796,-0.4510999842970803
-0.11614468289941583,-0.45110001877899647
-0.12004452905687889,-0.45169999511091385
-0.12004456341970998,-0.45170000016743006
-0.12004459018625493,-0.45170000376302605
-0.127844490743524,-0.452699991013958
-0.12784463080468744,-0.45270000999560617
-0.1306443882830117,-0.45309997534965246
-0.1306445613673706,-0.45309999383808347
-0.13064473506698945,-0.453100000001
-0.13173473684151527,-0.453100000001
-0.13173569976190186,-0.45310004730624515
-0.13173665340883875,-0.4531001887664053
-0.1317375885981846,-0.4531004230191417
-0.13173849632355483,-0.4531007478084726
-0.13173936784305784,-0.453101160006499
-0.13174019476348445,-0.4531016556435287
-0.1317409691211389,-0.4531022299463061
-0.13174168345853365,-0.4531028773839816
-0.1317423308962091,-0.4531035917213764
-0.13174290519898652,-0.45310436607903076
-0.1317434008360162,-0.4531051929994574
-0.13174381303404264,-0.4531060645189604
-0.1317441378233735,-0.4531069722443306
-0.13174437207610995,-0.45310790743367646
-0.1317445135362701,-0.4531088610806134
-0.13174456084151526,-0.453109824001
-0.13174456084151526,-0.4532998799355772
-0.1317445717554009,-0.45329999126619
-0.13174467641533472,-0.4533000236402956
-0.1317446790565112,-0.4533000242500456
-0.1356444430567288,-0.45409997583983386
-0.13564467800125468,-0.45410002703765845
-0.13954453255045937,-0.4549999934720903
-0.13954455888309583,-0.45499999938512997
-0.1395445912892064,-0.45500000624649595
-0.1434444430567288,-0.45579997583983384
-0.14344467800125468,-0.45580002703765843
-0.1473445232571572,-0.4566999913274821
-0.14734459855901896,-0.45670000808313066
-0.14874426336985763,-0.45699993625688184
-0.14874485380047825,-0.4570000820292681
-0.15124450879661805,-0.45769998542818724
-0.15124461319595675,-0.4577000134249917
-0.15514456084226688,-0.45870000000096867
-0.15904453217961892,-0.45969999265157174
-0.16304448272819205,-0.4606999804724464
-0.16304456217803837,-0.4606999989567103
-0.16304463899367078,-0.4607000142103174
-0.16414440985514106,-0.4608999725487665
-0.16414471089836388,-0.4609000321558474
-0.1669445187122964,-0.4614999909731187
-0.1708445608432279,-0.46230000000116694
-0.17474456084231432,-0.4631000000009796
-0.17864456084231434,-0.4639000000009796
-0.18254448721289,-0.46469998489750797
-0.18254456292522098,-0.4646999992246651
-0.18254463334930018,-0.4647000103591223
-0.18324450366802164,-0.46479999183322535
-0.18324455753907656,-0.4647999988838145
-0.18324462174221978,-0.4648000057103517
-0.18644450915011235,-0.46509999515484163
-0.18644456097826775,-0.4650999994616336
-0.18644461259694436,-0.4651000026550746
-0.19034456084246407,-0.4653000000009987
-0.19424452567555792,-0.46549999819756765
-0.19424456839281923,-0.4655000000812687
-0.19424458849843465,-0.4655000007101265
-0.19814456084248963,-0.46560000000099966
-0.20204456084248962,-0.46570000000099965
-0.2059445297863357,-0.465799999204688
-0.20594456001711275,-0.4657999997885425
-0.20594459273694407,-0.46580000000099997
-0.2176445335546769,-0.46580000000099997
-0.2176445540290243,-0.4657999998872571
-0.21764459493147958,-0.46579999914877623
-0.22164443810006185,-0.46570000306956166
-0.2216446836233478,-0.465700000001
-0.22554452894808863,-0.465700000001
-0.22554456166790915,-0.4656999997885426
-0.22554459189869722,-0.46569999920468796
-0.22944456084254092,-0.46560000000099966
-0.23334456084254093,-0.46550000000099967
-0.23724453318660418,-0.4654000007101262
-0.2372445532921984,-0.46540000008126914
-0.23724459600947773,-0.46539999819756733
-0.2411445608425665,-0.4652000000009987
-0.24504453217655184,-0.46500000147105075
-0.24854428084282804,-0.46480001600098375
-0.248544841299501,-0.46480000000099997
-0.24894440452563188,-0.46480000000099997
-0.24894455996972184,-0.4647999950529769
-0.24894471644223867,-0.4647999800523257
-0.25284443755751135,-0.46430001580677793
-0.25284468448817693,-0.4642999873193989
-0.25674453132074077,-0.4639000030288795
-0.2567445580479381,-0.46390000012434995
-0.2567445930463036,-0.46389999587231734
-0.26064453112427066,-0.4634000038110395
-0.2606445590131172,-0.4634000000625004
-0.26064459225496794,-0.4633999951683267
-0.26844450062715225,-0.4622000092649138
-0.2684445605624716,-0.46219999928163336
-0.26844462066978697,-0.46219998772876
-0.2723445325995906,-0.46140000579444124
-0.2723445890158965,-0.46139999387637526
-0.27464438690565707,-0.4609000378133838
-0.27464455955529904,-0.4608999936745397
-0.2746447269915423,-0.4608999376951828
-0.27624447640660066,-0.4603000316645359
-0.2762445597382722,-0.46029999865791466
-0.27624464317658776,-0.4602999620007602
-0.2801445344013123,-0.45850001220473346
-0.28334445830550914,-0.45700004806531996
-0.2833445538566164,-0.4569999921249039
-0.2833446136382556,-0.456999901906498
-0.28334461411328943,-0.4569999010706716
-0.2840445246295378,-0.45570006725478174
-0.28404456053533855,-0.45569999801443245
-0.28404459216594535,-0.4556999321349544
-0.28524450718264516,-0.4531001162654382
-0.2852445895796593,-0.4530998754768229
-0.2861441481333761,-0.4492017884107172
-0.286144392637023,-0.4492009150662918
-0.2861447166376097,-0.4492000679912428
-0.28614511737384873,-0.4491992544047474
-0.2861455914304749,-0.44919848124057726
-0.28804449449184794,-0.4464000977817117
-0.28804455757965697,-0.4463999998187537
-0.2880446181683132,-0.44639989490479215
-0.28864443777992577,-0.44530022561683574
-0.28864469553473077,-0.4452997811270578
-0.2910445363885723,-0.4414000397395654
-0.2910445588539518,-0.4414000024441918
-0.29104458524669097,-0.4413999566168385
-0.29194454107378737,-0.439800035146445
-0.2919445621365968,-0.4397999969713786
-0.2919445779792274,-0.43979996715679703
-0.2931441594843312,-0.43750076927201464
-0.2931445930614755,-0.43750002060505616
-0.29314509082498125,-0.4374993129873294
-0.29584454048068215,-0.43400002639660595
-0.29584458084578447,-0.43399997333064105
-0.2961433683798882,-0.4336015899518362
-0.29614399480599524,-0.43360083619736944
-0.2961446932185309,-0.4336001486107249
-0.29614545666632736,-0.43359953403532214
-0.2961462775509335,-0.43359899858791373
-0.29974455232316327,-0.43150000497077967
-0.2997445693727952,-0.4314999950480906
-0.30284452476709073,-0.4297000209481771
-0.3028445636990792,-0.42969999789819224
-0.3028445932236819,-0.4296999797629501
-0.30364420762508554,-0.42920022076207287
-0.30364493147992616,-0.42919980993065676
-0.30754451624429735,-0.42720002287200487
-0.3075446056726811,-0.4271999775860352
-0.3103443981792158,-0.4258000813327678
-0.3103447264054532,-0.4257999247452176
-0.3114445349952154,-0.42530001174987114
-0.31534454465493617,-0.42350000747229166
-0.31534457705824587,-0.42349999258819415
-0.31884452116142575,-0.4219000181410262
-0.3188445621450093,-0.4218999989637535
-0.3188445984169493,-0.42189998121390104
-0.3192443297698847,-0.4217001155374334
-0.31924479766907576,-0.4216998967690005
-0.32314446291270854,-0.4200000426884425
-0.32314465967823586,-0.4199999594530929
-0.32704453061050587,-0.4184000124039565
-0.32704455555211304,-0.4184000019771151
-0.32704459585990303,-0.41839998443781085
-0.32794439677614445,-0.4180000729194813
-0.32794455740293393,-0.4179999943803753
-0.32794471284497795,-0.4179999037329573
-0.33094447906756214,-0.41610005179198734
-0.3309446436231488,-0.4160999498310884
-0.33424451595366406,-0.4141000272065337
-0.334244559718303,-0.41410000003887015
-0.3342446053241583,-0.4140999703467732
-0.3348445254097156,-0.41370002362306835
-0.33484456065415064,-0.4136999996828413
-0.3348445954156051,-0.4136999751795256
-0.3387441831092492,-0.41090027119434513
-0.33874496250373154,-0.4108997656987815
-0.33994442042042455,-0.41020008191404395
-0.33994455658780787,-0.4101999963223467
-0.33994469032336455,-0.4101998992939397
-0.3426443753340011,-0.4081001442856668
-0.342644753039366,-0.4080998647515871
-0.34534453006143395,-0.4062000216619837
-0.3453445917898242,-0.40619997857615625
-0.34664449812962717,-0.4053000434178311
-0.3466445588761644,-0.4052999999518691
-0.34664462192929435,-0.40529995177486955
-0.3504418839813614,-0.4023021133127114
-0.3504426467230731,-0.4023015681458278
-0.350443457959427,-0.40230109816984116
-0.35044431030201945,-0.4023007076650974
-0.3504451959880685,-0.40230040018815133
-0.3504461069511138,-0.4023001785393753
-0.35044703489448253,-0.40230004473745407
-0.3504479713668524,-0.40230000000099997
-0.35054443888980463,-0.40230000000099997
-0.3505445576197279,-0.4022999883226693
-0.3505446612654575,-0.4022999330525737
-0.3544444640302872,-0.39970006454268725
-0.3544445600778837,-0.399699997171413
-0.3544446503223643,-0.3996999272989112
-0.3560440433822958,-0.39840042043771684
-0.3560451303654384,-0.3983996533350436
-0.35834446882159965,-0.397000056013902
-0.358344560540187,-0.3969999973907154
-0.35834464666631227,-0.39699993689550817
-0.36174419015094905,-0.39450027256856934
-0.3617449553884332,-0.3944997632736154
-0.3622445124032906,-0.394200029064701
-0.3622445571870887,-0.3942000014890889
-0.3622446110785508,-0.39419996651051153
-0.3661445276655154,-0.3916000221192018
-0.366144561114454,-0.39159999942555784
-0.36614459284261186,-0.39159997714401706
-0.3675442415883524,-0.39060022803991673
-0.3675448972660662,-0.39059979814703566
-0.37004448333605183,-0.38910004650504426
-0.3700445586026549,-0.38909999944027107
-0.37004463597086723,-0.3890999469694462
-0.37344447411488896,-0.386700061220725
-0.3734446360565033,-0.38669992478742615
-0.3739445209437081,-0.38620003990022134
-0.37394456007958937,-0.38619999985471654
-0.37394459914501016,-0.3861999579922963
-0.3770444697713611,-0.38280009988597585
-0.3770445572961688,-0.38279999841900475
-0.3770446409447587,-0.38279988986111546
-0.3778445361509196,-0.38170003395264424
-0.3798445299237964,-0.378900043287927
-0.3798445922304371,-0.37889995704980195
-0.3817445403867549,-0.37630002799378803
-0.38174456451710487,-0.37629999447926477
-0.3817445768053153,-0.37629997694437906
-0.3826445129582106,-0.3750000691679747
-0.3826446099059425,-0.37499993166336965
-0.385444503417849,-0.37110007998607125
-0.3854445050766883,-0.37110007757496166
-0.3854446036347093,-0.3710999143087476
-0.38544460476944836,-0.37109991214836985
-0.3856443464592231,-0.37070042876882037
-0.385644815954488,-0.3706995941419224
-0.38784451402264797,-0.3672000744880317
-0.38784460899061973,-0.36719992636355
-0.3895444896844181,-0.36460010883185817
-0.3895446348578151,-0.36459989309076807
-0.39044453692598446,-0.3633000345478569
-0.3904445587667868,-0.36330000241616484
-0.39044458522568326,-0.363299961964111
-0.39294442771929317,-0.3594002076740795
-0.3929447042223332,-0.3593997992699754
-0.393444535201827,-0.3587000358986841
-0.393444585835934,-0.3586999636477016
-0.39564449995921674,-0.3555000885592903
-0.3956445598912512,-0.35549999716517444
-0.39564461289023906,-0.355499908153104
-0.39734438530730865,-0.35250030977004
-0.39734475834317085,-0.3524997037508194
-0.39794446911956954,-0.35160013758622144
-0.3979445559862159,-0.35159999727393804
-0.3979446332872532,-0.3515998512999265
-0.3998445386655922,-0.34770004552333594
-0.3998445834893393,-0.34769995470858805
-0.40124448241436067,-0.34490015685854525
-0.4012446448209767,-0.34489984604157564
-0.40184451580398367,-0.34380008257272965
-0.4018445593421039,-0.34379999898440666
-0.4018445993417974,-0.3437999144484766
-0.4036441142690958,-0.3398009923878134
-0.4036446125927601,-0.33980003054265007
-0.40364521378596263,-0.3397991294104035
-0.4051445265793392,-0.3378000456859015
-0.40514456473152755,-0.3377999935647767
-0.40514458885722443,-0.3377999590571959
-0.4064443325301335,-0.335900333689098
-0.40644481580473085,-0.33589968620193583
-0.40904447934499505,-0.3327001003062261
-0.40904464495207055,-0.33269990187372217
-0.40964454023212304,-0.33200002404699425
-0.4096445538363641,-0.33200000796670165
-0.4128442543986686,-0.32810037348001453
-0.41284490245399236,-0.3280996583899371
-0.41304445613978935,-0.32790010470414016
-0.4130445574138473,-0.3278999971329795
-0.41304465226590253,-0.32789988335798903
-0.4159445278570369,-0.32420004208654174
-0.41594455891174265,-0.3242000015641054
-0.4159445933240639,-0.3241999545275524
-0.41694454527965635,-0.322800021789723
-0.41694455892773563,-0.3228000024604937
-0.416944577650945,-0.3227999752834994
-0.41864454166809567,-0.3203000281994543
-0.41864455505548936,-0.3203000082151403
-0.4208445384987298,-0.3169000345331381
-0.420844560036662,-0.31690000062810686
-0.4208445824990707,-0.31689996390768455
-0.42114453244872413,-0.3164000473249289
-0.421144589767923,-0.31639995299812046
-0.423544467260954,-0.31250015207194504
-0.42354465989016576,-0.31249985143032705
-0.42474453719593563,-0.31070003547167224
-0.424744561904139,-0.31069999770322737
-0.42474458196318915,-0.3106999658838882
-0.4260443419665896,-0.3086003535707029
-0.42604480881582835,-0.3085996661914478
-0.42864454740694563,-0.30510001808802073
-0.4286445743625079,-0.30509998197500987
-0.42894447800665897,-0.30470011044947515
-0.42894464675100424,-0.3046998919231855
-0.43204452251976116,-0.3008000482141042
-0.43204455841694106,-0.30080000187197853
-0.4320445983590567,-0.30079994747856253
-0.43254443819039284,-0.30010017171469194
-0.43254469075656654,-0.30009983371163873
-0.43504454058923187,-0.29690002592582704
-0.4350445585906512,-0.29690000256315
-0.435044582377742,-0.2968999707753066
-0.4364444451090917,-0.2950001570684748
-0.4364446827224539,-0.2949998476516774
-0.4380444517423587,-0.2930001363767965
-0.43804455618193805,-0.2929999958659649
-0.4380446491764031,-0.29299985021841957
-0.44034449428798733,-0.28910011285529863
-0.4403444947865879,-0.28910011195585633
-0.4403445470791896,-0.28909999684983295
-0.44034454726219363,-0.2890999962973133
-0.44034456084351525,-0.28909986911548663
-0.44034456084351525,-0.28900220908603746
-0.44034459926858455,-0.2890013410426773
-0.4403447142432048,-0.289000479789754
-0.44034490486796496,-0.2889996320645852
-0.44034516965166587,-0.2889988044986646
-0.44034550652298593,-0.28899800356578675
-0.442144539400657,-0.2852000452684812
-0.44214456067147667,-0.2851999991537234
-0.44214458016102476,-0.2851999545472402
-0.4438443352654718,-0.2812005307720708
-0.44384484697578647,-0.2811994992687911
-0.44424452699545064,-0.2805000592343787
-0.44424456007513713,-0.28049999943184817
-0.44424459129142874,-0.2804999391044093
-0.44584454952052516,-0.27730002264621634
-0.4458445719322471,-0.2772999772391497
-0.4477445386655922,-0.2734000455233359
-0.4477445834893393,-0.273399954708588
-0.448144546579788,-0.2726000285276907
-0.44814457473538133,-0.2725999712903726
-0.4496445499637962,-0.2695000224849819
-0.4496445543817188,-0.26950001323492967
-0.4514445608437308,-0.2655999999997526
-0.4520445608434232,-0.26430000000041903
-0.45324449219570717,-0.26170014873713715
-0.45324455524148227,-0.261699999228628
-0.4532446093960414,-0.2616998422044406
-0.4544445260289075,-0.2578001131476256
-0.4544445582257671,-0.2577999987717253
-0.454444584522863,-0.25779988456328123
-0.45524455577326295,-0.25390002471758183
-0.45524456565952853,-0.2538999752320282
-0.45594443906987997,-0.25030062626450633
-0.45594476259474803,-0.250299394746464
-0.45604452391337835,-0.2500001107905731
-0.45604455827427176,-0.24999999890979396
-0.45604458702369854,-0.24999988655265312
-0.4569444558895138,-0.24610045480078677
-0.4569447084439003,-0.24609955719900722
-0.4582444108733582,-0.2422004499106335
-0.4582447534534246,-0.24219956662791634
-0.4598442213279358,-0.2386007639102661
-0.45984459194730704,-0.2386000171185861
-0.45984502455049786,-0.2385993044398289
-0.4600444692594144,-0.23830013737645409
-0.4600445557355597,-0.23829999771094434
-0.4600446333976692,-0.23829985107328316
-0.46194453813149516,-0.2344000466196404
-0.461944560298445,-0.234399999871971
-0.4619445816094736,-0.23439995236065708
-0.46364451680443897,-0.23050010103103058
-0.46364455893573936,-0.23049999813430372
-0.46364459536054453,-0.2304998964490745
-0.46374448449725886,-0.23020022903893142
-0.46374464834808565,-0.2301997749884352
-0.46514450731423285,-0.22660013764691397
-0.4651445569186878,-0.22659999778494885
-0.46514459729996566,-0.22659985781996966
-0.4661445316748911,-0.22270011375776033
-0.4661445927230942,-0.22269988697254017
-0.4672445383572091,-0.21880007972431484
-0.4672445595117447,-0.21879999957252574
-0.4672445778882385,-0.21879991903766882
-0.4676444891658838,-0.21690034046885365
-0.46764465642770986,-0.216899665455459
-0.46824453358503876,-0.21480009540480774
-0.4682445900233187,-0.21479990516578923
-0.4694445608434711,-0.2109000000002941
-0.47064454127935973,-0.20700006358365577
-0.4706445812668805,-0.2069999366877248
-0.4716445360868601,-0.20390007674578836
-0.47164455857062243,-0.2039000029195459
-0.47164458123395236,-0.2038999184383749
-0.4718444693374874,-0.20310036602423465
-0.4718446801526888,-0.20309964207264164
-0.47314454264941047,-0.19920005458247672
-0.47314456020760054,-0.19919999977632644
-0.47314457645446484,-0.1991999446522262
-0.4742445200916345,-0.19530014448407937
-0.4742445563459547,-0.1952999990784536
-0.4742445836785898,-0.19529985157209198
-0.4748445608435036,-0.19140000000015203
-0.47544407181423554,-0.18750317869039487
-0.47544428299994984,-0.18750216491269647
-0.47544459972546227,-0.18750117899709282
-0.4754450184715989,-0.18750023189820633
-0.475445534585623,-0.1874993341393624
-0.4754461423329319,-0.1874984956956635
-0.4754468349607749,-0.18749772588315458
-0.4755444695720968,-0.18740009127183274
-0.47554454876215185,-0.18739999348459724
-0.4755445806162307,-0.18739987440900752
-0.47554458100848607,-0.18739987228859697
-0.47614455515916754,-0.18360003600094754
-0.4761445607901911,-0.18359999853537157
-0.4761445652948003,-0.18359996528004036
-0.47664456084350715,-0.17970000000012717
-0.47714455671483275,-0.17580003220378734
-0.47714456096686425,-0.17579999720543144
-0.4771445638713952,-0.17579997047822174
-0.47754456084351005,-0.17190000000010203
-0.4779445512358158,-0.16800009367512106
-0.4779445590640243,-0.16799999961771986
-0.4779445632503768,-0.16799990613241264
-0.47804455682184227,-0.16410015684525872
-0.4780445558357246,-0.16410000040523245
-0.4780445448137303,-0.1640998437095456
-0.4776445621155025,-0.16020001240182424
-0.4776445596029988,-0.16019998759478524
-0.47724456208401844,-0.15620001240498188
-0.4768445670437158,-0.1523000604519092


==> csv_contour/proj_y_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
-0.46427925501227185,-0.16800011873142645
-0.4642792765636201,-0.16799999836408355
-0.4642792916119981,-0.16799988061536986
-0.46467926680354366,-0.16410012249780104
-0.4646792762260337,-0.16409999981368475
-0.46467927936741543,-0.16409987688535652
-0.46467927936741543,-0.16020002676840614
-0.46467927925583774,-0.16020000668379797
-0.46467927853141383,-0.16019996655992097
-0.46457927944456207,-0.1562000030858519
-0.464479280938176,-0.1523000612596504
-0.46447927861370963,-0.15230000068197266
-0.46447927461817756,-0.15229993825986898
-0.4641792886526669,-0.14840012070823047
-0.4641792764304775,-0.1484000011754775
-0.46417925783931707,-0.14839988005764854
-0.46347928996353455,-0.14450005903543162
-0.46347926950691243,-0.14449994083689915
-0.4633792851916887,-0.14390003494555684
-0.46337927302988985,-0.1438999651435192
-0.46277928431824866,-0.14060002722949247
-0.46277927898606863,-0.1405999988302798
-0.46277927405133845,-0.14059997408402322
-0.4619793033090292,-0.13670011671526544
-0.46197925831863346,-0.13669988272812553
-0.4612792793673997,-0.13279999999982334
-0.46057927936739973,-0.12889999999982332
-0.45987928779464193,-0.12500004695160158
-0.459879270012249,-0.12499995322406858
-0.45947931792218966,-0.1230001927737717
-0.4594792487064644,-0.12299980581389792
-0.45917928339539504,-0.12110002551045886
-0.4591792790579246,-0.12109999896420713
-0.4591792749942647,-0.12109997563521402
-0.45847928984312875,-0.11720005836459907
-0.45847927864272253,-0.11720000009544358
-0.458479266045451,-0.1171999422713733
-0.4575793058894301,-0.11330011492861608
-0.4575792556661569,-0.11329988445626306
-0.4567792854354637,-0.10940002958163386
-0.4567792788876741,-0.10939999864730646
-0.4567792728972511,-0.10939997196250742
-0.4558793461856291,-0.10550028954547844
-0.4558792305153381,-0.10549970688745304
-0.4555792977871585,-0.10370011051837559
-0.455579263522132,-0.10369988908294499
-0.45527928917177396,-0.10160006863043877
-0.4552792705514418,-0.10159993123534186
-0.4547792830578305,-0.09770002878517384
-0.4547792795306792,-0.09770000252814831
-0.4547792745704103,-0.09769996881938998
-0.45417931819477175,-0.0938002523777395
-0.45417925395941994,-0.09379974591999504
-0.45377928278034635,-0.08980003412925945
-0.45377927896248005,-0.08979999851307634
-0.45377927519941874,-0.08979996748956218
-0.4517792943632051,-0.07420011696709529
-0.45177924212322035,-0.07419988826725252
-0.45167960221924847,-0.07390096855533682
-0.45167933204073146,-0.07389998843077936
-0.45167916662264074,-0.0738989852969725
-0.4512793109949798,-0.070300284648024
-0.4512792646995179,-0.07029971397597198
-0.4510792810941349,-0.06640003367100361
-0.45107927878797344,-0.06639999411427816
-0.4510792772349085,-0.06639997227737114
-0.45077927936741247,-0.062499999999923304
-0.45047928880459204,-0.05860012268325734
-0.4504792730656559,-0.05859987711566235
-0.45027927936741413,-0.05469999999994878
-0.4498792793674142,-0.04689999999994878
-0.44967927936741414,-0.04299999999994878
-0.4494792920144025,-0.03910024661622152
-0.44947927936741544,-0.03909975305965676
-0.44947927936741544,-0.023400123530992904
-0.4494792825338358,-0.023399876509619066
-0.4496792793674151,-0.015600000000025632
-0.4497792793674151,-0.011700000000025633
-0.44987927620515117,-0.007800123328319747
-0.4498792856857179,-0.007799876793128819
-0.4500792775949184,-0.0039000345637184904
-0.4500792794509398,-0.0038999924610033762
-0.45007928006134545,-0.0038999729367419026
-0.4502792793674151,0.003899999999974367
-0.4503792699054155,0.00779963098199
-0.45037931703027123,0.0078003672127929715
-0.4507792762694809,0.011699969795087257
-0.45077927912393395,0.011699999467010723
-0.4507792817385467,0.011700030824668129
-0.4510792699671572,0.015599877796604234
-0.45107929187251006,0.015600121924621293
-0.4514792762679807,0.019499969780460022
-0.4514792791265669,0.019499999496298846
-0.451479281737419,0.019500030810007774
-0.45167925131252457,0.02209963528638053
-0.4516793349885511,0.022100361537305435
-0.4518792608243916,0.023399879470268337
-0.4518792762401378,0.023399999872586626
-0.451879285635728,0.023400122232068665
-0.45207927936741416,0.027299999999948785
-0.4522792790518423,0.03119999384629764
-0.4524792790597105,0.03519999384587549
-0.4524792796829864,0.03520000615360683
-0.45267925431962214,0.039099511568004744
-0.45267935373458484,0.03910048338652464
-0.4532792793674038,0.04299999999984794
-0.4538792429656397,0.0468997633883808
-0.45387932747246384,0.046900234512009184
-0.45467927936739505,0.050799999999799055
-0.4554792380584802,0.054699798618838995
-0.45547932922643236,0.054700199435944424
-0.45557924334243427,0.05509985589995205
-0.45557924387902676,0.05509985836715421
-0.455579279347215,0.05510014694054427
-0.45557927936741544,0.055100147599846654
-0.45557927936741544,0.05849149262687718
-0.45557932413817237,0.0584924204776995
-0.4555794580344588,0.058493339707460575
-0.4555796798121867,0.058494241775201135
-0.45557998741072386,0.05849511829942164
-0.45558037797203976,0.05849596113595838
-0.4555808478672613,0.05849676245365441
-0.4555813927303896,0.058497514807122224
-0.45558200749886707,0.05849821120592198
-0.4555826864606151,0.05849884517951279
-0.45558342330710805,0.05849941083737319
-0.45558421119198794,0.058499902923732625
-0.4555850427946775,0.05850031686640496
-0.4555859103883981,0.05850064881927071
-0.45558680591196327,0.05850089569801296
-0.4555877210446782,0.05850105520877507
-0.45637904890699277,0.05859997119156438
-0.456379270150222,0.058600010046290264
-0.4563793004023504,0.05860011719454863
-0.45707927418616695,0.062499971132955086
-0.4570792789443565,0.06249999860338612
-0.45707928404699505,0.06250003041719072
-0.4576792745704113,0.06639996881939651
-0.45767927953067733,0.06640000252813502
-0.4576792830578315,0.0664000287851815
-0.4581792715382829,0.07029993893270246
-0.45817927868700836,0.07030000096681706
-0.45817928402092506,0.07030006049558647
-0.4584792772349087,0.07419997227737443
-0.45847927878797257,0.0741999941142651
-0.45847928109413544,0.0742000336710131
-0.45867927759584326,0.07809996545431626
-0.4586792794496365,0.07810000750290531
-0.45867928006180825,0.07810002708130677
-0.4588792770258411,0.08589990867858875
-0.45887927761875447,0.0858999974699416
-0.4588792745604192,0.08590009373645155
-0.4586792823880021,0.08979994109858642
-0.4586792785668028,0.0898000012157851
-0.45867927362543653,0.08980005741983878
-0.4582793271940134,0.0937995217340705
-0.4582792793674154,0.0938004806514107
-0.4582792793674154,0.0976999399436424
-0.45827927866062795,0.09769999664909591
-0.4582792761209882,0.09770006330535776
-0.4580792810941349,0.10159996632899639
-0.45807927878797344,0.10160000588572184
-0.4580792772349085,0.10160002772262886
-0.4577792840209241,0.10549993950442527
-0.4577792786870108,0.10549999903315885
-0.45777927153828146,0.10550006106730876
-0.4557792872796038,0.12109993828499449
-0.4557792788072563,0.12109999822273422
-0.45577926793819445,0.1211000628608055
-0.4555793424201041,0.1221996532103027
-0.4555792418171114,0.12220035046955817
-0.45527928527564454,0.1249999448565817
-0.45527927869909435,0.12500000021504204
-0.4552792709799953,0.12500005451830737
-0.4546792977879725,0.1288998802664555
-0.45467926396242014,0.128900120159027
-0.4541792982529031,0.13279985269326025
-0.4541792749533545,0.13279999862113068
-0.45417924235028106,0.13280014436695037
-0.45317929349231284,0.1366999449130263
-0.453179278901399,0.1366999991488753
-0.45317926243908413,0.13670005501722715
-0.45197928807962484,0.14059997168546992
-0.45197927822489103,0.14060000302651912
-0.45197927102076235,0.14060002504012167
-0.45167927936736413,0.1415000000003162
-0.45067931479847323,0.1444998937069889
-0.4506792464171095,0.14450010708864475
-0.4494793127959075,0.14839989135755127
-0.4494792485106871,0.14840010940126622
-0.4483792901894014,0.152299961631279
-0.4483792679119701,0.15230003818496482
-0.44777928935171857,0.1542999667191363
-0.44777926890409603,0.15430003313399884
-0.4471793338046853,0.15619982761546622
-0.4471792314334587,0.15620017430543215
-0.4460792877278576,0.16019996959852734
-0.4449793081688443,0.1640998978859615
-0.44497927683979077,0.16410000027737917
-0.44497924211338685,0.1641000982153495
-0.4438792947152149,0.16699995953780283
-0.44387926329519883,0.16700004018073417
-0.44347929264916036,0.16799996679583037
-0.4434792799159832,0.16799999795608964
-0.4434792642389259,0.1680000347067433
-0.44177932124230057,0.1718999039342957
-0.4417792395913372,0.17190009695438796
-0.4401793248865328,0.17579988904734867
-0.4401792130317969,0.17580009948646924
-0.4401792128264564,0.17580009981174136
-0.43997973424772574,0.17609931767983739
-0.4399793098791437,0.17610001679274284
-0.4399789463145182,0.17610074936923106
-0.43837951394762376,0.17969947219474358
-0.43837910950721076,0.17970055204581567
-0.43717938101372594,0.1835996696496411
-0.43717920164808005,0.1836003367839003
-0.43627930504925233,0.18749988871215412
-0.43627927684708967,0.18749999893050553
-0.43627924314023614,0.18750010868170033
-0.4360793639545717,0.18809974623869338
-0.4360792089865697,0.18810025806323485
-0.435179298701374,0.19139992910895254
-0.43517926111664224,0.19140007117814165
-0.4341793097161918,0.19529988163989828
-0.43417922589748986,0.19530010975428838
-0.432279290245075,0.19919997767240322
-0.4322792682599526,0.1992000222151619
-0.4321793399648155,0.19939987880543614
-0.4321792752641211,0.1993999995924286
-0.43217920654564074,0.1994001122671986
-0.4297793234874398,0.20309993198192502
-0.42977923639770715,0.20310006875182005
-0.4282792975162446,0.20549997096216016
-0.4282792804242057,0.20549999788185513
-0.4282792590670134,0.20550003045090584
-0.42727937652870834,0.20699985425836345
-0.4272791875661968,0.20700014917726334
-0.42487929690368054,0.21089997150385228
-0.4243792977117098,0.21169997064939974
-0.42437926060238407,0.2117000290860932
-0.4223793764359,0.21479984954414347
-0.42237918795453255,0.21480015395881413
-0.4204792945385181,0.2179999744489437
-0.4204792768741009,0.21800000378588552
-0.4204792660186078,0.21800002135837898
-0.4199792971017723,0.2187999716253158
-0.41997926183022993,0.21880002849820948
-0.41757929690399265,0.2226999715033452
-0.4165793040146523,0.22429996056469703
-0.4165792539629579,0.22430003895379885
-0.4150793327406234,0.22659991816137842
-0.415079277478988,0.2265999992536695
-0.4150792198521201,0.226600076874265
-0.4126793235411028,0.22969994294266233
-0.41267927871831217,0.22969999908151817
-0.41267923165435083,0.2297000545295924
-0.41197933209949944,0.23049993973513688
-0.41197927854634975,0.2304999989244009
-0.4119792225835111,0.23050005678431854
-0.4086795884747282,0.23379969089310149
-0.408678999514307,0.23380033582409224
-0.40817936038398817,0.2343999027804748
-0.4081792777798315,0.23439999677275813
-0.4081791876307902,0.2344000890389122
-0.40477933097114543,0.2376999499144498
-0.40477922851630493,0.2377000508515247
-0.40417927936712256,0.2383000000007071
-0.4008795884747281,0.2415996908931015
-0.4008789995143069,0.24160033582409224
-0.40037930285462514,0.24219997181571035
-0.4003792560950253,0.24220002836358318
-0.3971793543976764,0.24609990855722727
-0.39717927735064157,0.246099997893473
-0.3971791955799837,0.24610008378784598
-0.39697999742784335,0.24629928193998635
-0.396979320841231,0.24630003356731203
-0.39697872674597057,0.24630085195835683
-0.3945792935727766,0.24999997810036415
-0.3945792922622616,0.24999997990947942
-0.3930792943233512,0.2522999770678593
-0.3930792814380325,0.252299996582113
-0.3930792615942494,0.2523000258521886
-0.3919794176139837,0.2538997989143932
-0.39197915147480916,0.2539002078257682
-0.3895793540949874,0.2577998785679786
-0.3895791786021234,0.25780010076570625
-0.38917965678298544,0.2581996225848442
-0.38917894593831914,0.2582004167867212
-0.38637936307059045,0.2616998953713821
-0.3863792757093454,0.2616999985558338
-0.38637918558557593,0.26170009378225373
-0.38527930925191434,0.26279997011591527
-0.38527924896270227,0.26280002935669927
-0.38237934017710024,0.2655999412876255
-0.3823792195963785,0.2656000597714512
-0.3813793082390564,0.26659997112877326
-0.38137925001003964,0.26660002837922075
-0.37837933808231483,0.2694999432426881
-0.3783792216222119,0.2695000577456178
-0.37747930729259693,0.2703999720752327
-0.3774792509876553,0.27040002746470787
-0.37437953969525084,0.2733997480702605
-0.37437903868794364,0.2734002707647859
-0.3735793132678321,0.2742999618624114
-0.37357927807882907,0.2743000006156788
-0.3735792448243357,0.27430003573462475
-0.37067965738021147,0.2772996089526843
-0.37067894775380844,0.2773004310980293
-0.3696793147326176,0.27859995402557736
-0.36967927645353144,0.27860000256791506
-0.36967924437292077,0.2786000413574964
-0.367479417485056,0.2811998367704274
-0.3674791486251297,0.2812001691962406
-0.36577930696343003,0.28339996428785197
-0.36577927811885796,0.2834000009021168
-0.365779251424353,0.28340003353203697
-0.36427934105559223,0.28519992597454996
-0.36427921917134715,0.2852000752454362
-0.3618793193621135,0.2881999500069783
-0.36187927681131715,0.2882000017703208
-0.3618792388262824,0.28820004560915485
-0.3610793297331677,0.2890999433389089
-0.3610792298988236,0.2891000574477683
-0.35797933845709823,0.2926999313800945
-0.3579792770232743,0.2927000000687119
-0.35797921649736447,0.2927000628704652
-0.35377932603882867,0.296899953329001
-0.3537792333390828,0.2969000473073036
-0.35017936884920015,0.3005999080330163
-0.3501791730731107,0.300600070863405
-0.3498801828986336,0.3007993976463898
-0.3498793186663638,0.30080004663860443
-0.34987853253840984,0.3008007883199044
-0.3462793024962243,0.3045999755866558
-0.3462792777015473,0.3046000013956191
-0.3462792571152226,0.304600022252607
-0.34617956280875284,0.30469971655907685
-0.346179020443171,0.30470030600174614
-0.34287963536804683,0.3085995792723474
-0.3428789736529924,0.30860045857193735
-0.34227934200294075,0.30949990604701483
-0.34227921895019614,0.30950009539589945
-0.3403793301725568,0.3124999197816458
-0.3403792301524852,0.31250008120491424
-0.33837930605508626,0.31579995596562255
-0.33837927940456297,0.3157999988971955
-0.33837925027765375,0.3158000436349453
-0.3379793765287077,0.3163998542583645
-0.33797918756619616,0.3164001491772644
-0.3355793512968396,0.32029988311496876
-0.3355792766755427,0.3202999969775584
-0.3355791939930763,0.3203001086585957
-0.3344793054801542,0.32169996676595114
-0.33247934269718943,0.32419992083811455
-0.3324793399033918,0.3241999241835827
-0.33247920650440865,0.32420006511050214
-0.33247920433552136,0.3242000671342471
-0.330579308973547,0.3258999735107505
-0.3280793760382955,0.3280999149300777
-0.3280791850027856,0.32810008762473525
-0.3266793110934914,0.3293999705405084
-0.3266792761644423,0.3294000023949952
-0.32667924965928696,0.3294000257475013
-0.32367953912818004,0.33199977487446064
-0.3236790363057285,0.3320002430621012
-0.3227793318853505,0.3328999474824791
-0.3227792799052461,0.3328999978843814
-0.32277922229421985,0.33290005035915327
-0.3193793226650489,0.33589996179665704
-0.3193792794776961,0.3358999989922723
-0.31937923370440563,0.33590003653088846
-0.3188794384398392,0.3362998727425417
-0.3188791258140859,0.33630013386746016
-0.31497935650792597,0.3396999327497534
-0.31497935515353,0.33969993388079506
-0.3149792749956584,0.3396999926268918
-0.3149791887397381,0.33970004529656256
-0.31497918807118813,0.33970004564873174
-0.31478035989462066,0.3397994597370155
-0.31477965899204763,0.33979984740288427
-0.31477899270290793,0.3398002919341262
-0.31477836562986283,0.33980079025996224
-0.31107932886613177,0.3429999571907566
-0.3110792304539946,0.34300004347904534
-0.31017930670756055,0.34379997569809784
-0.3101792819733325,0.34379999735018896
-0.3101792484193023,0.3438000257905627
-0.3071793008879641,0.3462999820666779
-0.3054793665313959,0.34769992821837037
-0.3054791939080514,0.3477000738062721
-0.3032793114939249,0.34959997225483597
-0.30327924675634954,0.3496000271763567
-0.30087933708204506,0.35159995190494375
-0.30087927794112845,0.35159999964654004
-0.30087921951321955,0.3516000438935838
-0.2993793893165843,0.3526999193711162
-0.29937917174251827,0.35270008370874245
-0.2957793488800505,0.3554999459351063
-0.2957792783067146,0.3554999987842659
-0.2957792062176715,0.3555000487670312
-0.29547931537442723,0.3556999759958607
-0.2954792429341494,0.35570002335520456
-0.2915793522340424,0.35819995329117055
-0.29157920735059895,0.3582000480117462
-0.28977940866349616,0.35939991380314806
-0.28977915291681433,0.3594000903223726
-0.2876793107573962,0.3608999775790998
-0.2876792796332027,0.36089999943649825
-0.28767924682094065,0.3609000216981851
-0.28407950193063636,0.3632998516250546
-0.28407906537642735,0.36330016049374114
-0.28367930091856447,0.36359998383713826
-0.28367929498590017,0.3635999882350266
-0.27977948322440294,0.3663998536416503
-0.2797790834027298,0.3664001567722292
-0.27877932421685603,0.3671999641209282
-0.2787792795585077,0.36719999898281674
-0.27877923222440953,0.36720003413854935
-0.2758794249675666,0.3692998945659184
-0.27587913779990875,0.369300110792449
-0.2735793360889364,0.37109995560973164
-0.2735792825062717,0.37109999626732826
-0.2735792161068903,0.3711000434921371
-0.27197929230064327,0.3721999911089319
-0.27197926646234344,0.3722000089348046
-0.2680799938255559,0.37489950537565747
-0.26807930441904987,0.3749000300183852
-0.2680786649140716,0.37490061445375805
-0.2679793514581323,0.3749999279096974
-0.26797919633259887,0.3750000589989385
-0.26417929475883933,0.37769998906450447
-0.26247933500441945,0.37889996072733895
-0.2624792242899651,0.3789000400568368
-0.26027933795036906,0.3804999573947248
-0.2602792790279983,0.3804999989076075
-0.2602792180403483,0.3805000391817296
-0.2566793584607287,0.38279994946870877
-0.2566792012724011,0.38280005206387807
-0.2563793496990087,0.3829999531128064
-0.25637920986823376,0.38300004811534205
-0.25247937674784626,0.3856999325833026
-0.2524792780904415,0.38569999735675314
-0.2524791755581906,0.38570005767237997
-0.2506794301210317,0.38669991624857936
-0.25067927670360785,0.38669999443275427
-0.2506791182694344,0.3867000613713486
-0.24857932289064705,0.3874999834204105
-0.2485792355305007,0.3875000157370319
-0.24467933085604698,0.388899981517605
-0.24467928084448168,0.3888999988320867
-0.24467922538629708,0.3889000166103135
-0.24077938645506025,0.39009996705069405
-0.2407791730734044,0.3901000354320578
-0.23927961340054182,0.3905998886563453
-0.23927895434906138,0.3906001354249809
-0.23687938642990525,0.39159995539129594
-0.23687927844896697,0.39159999736277856
-0.2368791684789972,0.3916000341202519
-0.2329792793667096,0.3928000000009558
-0.22907929956583506,0.3939999937858403
-0.22907925919505145,0.39400000630459897
-0.22747942587147474,0.3944999542182167
-0.22747913439432105,0.3945000504261352
-0.22517934832077569,0.3952999760169335
-0.22517927725826373,0.39529999953364425
-0.2251792109030303,0.39530001931122455
-0.221279341487078,0.3963999824798265
-0.22127927919160292,0.3963999991528617
-0.22127921635919914,0.39640001417764864
-0.2172793240093472,0.39729998995636534
-0.21727923454119177,0.3973000091959385
-0.21337939491015218,0.3980999762997415
-0.21337916443779917,0.3981000265230146
-0.21207944932865158,0.3983999607789717
-0.21207911093535403,0.3984000453478598
-0.20947934993351838,0.39909998100220023
-0.20947927913069356,0.3990999989174514
-0.20947920775779527,0.3991000146899686
-0.20557930917505668,0.3998999938864277
-0.20557927806678747,0.39990000006315723
-0.20557925068404545,0.39990000514913365
-0.201679308450587,0.40059999478078007
-0.20167928032788787,0.40059999965062376
-0.20167924916725186,0.40060000464703693
-0.19777927936656753,0.4012000000009884
-0.1938793142358669,0.40179999463648075
-0.19387924442244456,0.40180000485433887
-0.19028015879745658,0.40229987785780946
-0.19027928866651372,0.40230003974146555
-0.19027843705686945,0.4023002807709028
-0.18997939101309777,0.40239996278549334
-0.18997916254944613,0.4024000149775427
-0.18607931095720154,0.40289999595090736
-0.18607927662504492,0.4029000001220008
-0.18607925040659015,0.4029000029712437
-0.1821792793665175,0.40330000000099475
-0.17827930964443978,0.40369999689556685
-0.1782792797530056,0.4036999997706768
-0.17827924861503025,0.4037000023664941
-0.17437940156981124,0.40399999060074177
-0.1743791574417942,0.40400001250609463
-0.17047933882498167,0.4043999939026907
-0.1704792825557131,0.40439999896944057
-0.1704792164195003,0.40440000322904823
-0.1665792793664667,0.4046000000009987
-0.16267928552011798,0.40479999968542685
-0.15867928552053945,0.4049999996932951
-0.15867927321280811,0.40500000031657096
-0.15477931386397312,0.4051999982318958
-0.15477927195983002,0.40520000007974083
-0.15477925223692876,0.40520000069662815
-0.15087927936644113,0.40530000000099964
-0.14697927936644112,0.4054000000009996
-0.14307927936644113,0.40550000000099967
-0.13917930983143575,0.40559999921984596
-0.13917928017610867,0.4055999997925866
-0.13917924807909912,0.405600000001
-0.1352794028974084,0.405600000001
-0.13527915587603456,0.40560000316742034
-0.13137930983143575,0.40569999921984595
-0.13137928017610867,0.4056999997925866
-0.13137924807909912,0.405700000001
-0.12357940289740839,0.405700000001
-0.12357915587603455,0.40570000316742033
-0.11967930981451018,0.40579999922027993
-0.11967928020997662,0.40579999979214365
-0.11967924806216214,0.40580000000099997
-0.11187931067066667,0.40580000000099997
-0.111879278522863,0.40579999979214376
-0.11187924891831842,0.4057999992202799
-0.10797940285679641,0.40570000316742033
-0.10797915583542257,0.405700000001
-0.07667931067066668,0.405700000001
-0.076679278522863,0.4056999997921438
-0.07667924891831843,0.4056999992202799
-0.07277940285679642,0.40560000316742034
-0.07277915583542258,0.405600000001
-0.06497931067066667,0.405600000001
-0.064979278522863,0.4055999997921438
-0.06497924891831842,0.4055999992202799
-0.061079402856796416,0.40550000316742035
-0.06107915583542258,0.405500000001
-0.05327931067066668,0.405500000001
-0.05327927852286302,0.4054999997921438
-0.053279248918318374,0.4054999992202799
-0.049379402856796414,0.4054000031674203
-0.04937915583542258,0.40540000000099996
-0.03367931067066668,0.40540000000099996
-0.033679278522863024,0.40539999979214375
-0.03367924891831837,0.40539999922027986
-0.029779402856796415,0.4053000031674203
-0.029779155835422576,0.40530000000099997
0.044420597102591615,0.40530000000099997
0.04442084412396545,0.4053000031674203
0.048320690185489776,0.4053999992202799
0.0483207197900234,0.40539999979214364
0.04832075193783785,0.40540000000099996
0.05612059710259162,0.40540000000099996
0.05612084412396545,0.4054000031674203
0.06002069018548978,0.40549999922027996
0.0600207197900234,0.4054999997921437
0.06002075193783785,0.405500000001
0.06782059710259161,0.405500000001
0.06782084412396545,0.40550000316742035
0.07172069018548982,0.40559999922027995
0.07172071979002338,0.4055999997921437
0.07172075193783786,0.405600000001
0.07952059710259161,0.405600000001
0.07952084412396546,0.40560000316742034
0.08342069018548982,0.40569999922027994
0.08342071979002338,0.40569999979214366
0.08342075193783786,0.405700000001
0.0913205971025916,0.405700000001
0.09132084412396545,0.40570000316742033
0.09522069018548981,0.40579999922027993
0.09522071979002338,0.40579999979214365
0.09522075193783786,0.40580000000099997
0.11082059710259161,0.40580000000099997
0.11082084412396545,0.4058000031674203
0.11472069018548982,0.4058999992202799
0.11472071979002338,0.40589999979214364
0.11472075193783786,0.40590000000099996
0.1498206893462703,0.40590000000099996
0.1498207214432647,0.40589999979258673
0.149820751098616,0.40589999921984565
0.1537205971432036,0.4058000031674203
0.15372084416457743,0.40580000000099997
0.1694206893462703,0.40580000000099997
0.1694207214432647,0.40579999979258674
0.169420751098616,0.40579999921984566
0.1733205971432036,0.40570000316742033
0.17332084416457744,0.405700000001
0.1772206893462703,0.405700000001
0.1772207214432647,0.40569999979258675
0.17722075109861601,0.4056999992198457
0.18112072063361018,0.40560000000099966
0.18502072063361016,0.40550000000099967
0.18892069350410626,0.4054000006966279
0.18892071322698606,0.40540000007974125
0.18892075513114726,0.40539999823189554
0.19282068687733547,0.40520000173209103
0.19282072668964298,0.4051999994103215
0.19282074827111084,0.40519999787503935
0.1967207206336612,0.404900000000997
0.20062068988220605,0.4046000023664936
0.20062072102016143,0.40459999977067795
0.20062075091161574,0.40459999689556614
0.2045206613323441,0.40420000608318374
0.20452071824957366,0.4041999995330247
0.2045207818317834,0.4041999905859042
0.20842060090004003,0.40360001842155707
0.20842084079261153,0.4035999845960047
0.21232069546499988,0.4031000032277498
0.2123207198606216,0.4030999999694354
0.2123207464806898,0.4030999961239454
0.21632061730900037,0.4025000154996988
0.21632081971082448,0.4024999669753075
0.21692033681550818,0.40230012794041287
0.21692111382504237,0.40229990468188764
0.22022065090386583,0.4015000169052032
0.22022071777948451,0.4014999996347212
0.22022079174905662,0.4014999781193626
0.22412069231905443,0.40030000871320937
0.22412072366010363,0.40029999885847556
0.22412074567370618,0.4002999916543469
0.22802065370913124,0.3990000223092052
0.22802071983482092,0.39899999918629925
0.22802078656984526,0.39899997362657275
0.22952062338750143,0.39840003889951026
0.22952081870284288,0.3983999632250961
0.23192055359110364,0.39750006264199833
0.23192088988072912,0.39749994358533924
0.2358206943635439,0.3962000087577343
0.23582072078883637,0.3961999997802413
0.2358207464911659,0.39619999071885376
0.23972065251768018,0.39480002445292556
0.23972071985926652,0.3947999991309846
0.23972078752442824,0.3947999713335835
0.2404203936516989,0.3945001401361818
0.24042105705825015,0.3944998843550786
0.24362067804800414,0.3934000146398507
0.2436207633547522,0.39339998576066487
0.24752060116658992,0.39210003982338565
0.24752071865056852,0.3920999972199326
0.247520836031749,0.39209994754738736
0.25082026015853165,0.3906002093079407
0.25082120049052475,0.3905998400487407
0.25142066937912394,0.39040001708587435
0.25142071912265884,0.39039999988263174
0.2514207723505754,0.39039998010992116
0.25532060060008765,0.38890004616780105
0.25532071940237033,0.38889999679630294
0.2553208349062,0.38889994139978257
0.25922059830320193,0.3869000627346534
0.25922071857709583,0.38689999665643204
0.2592208350901935,0.38689992369679593
0.25952056243647337,0.38670010546594263
0.25952088286852326,0.38669990085759826
0.26312065120881717,0.3845000424274187
0.2631207194568189,0.3844999991209168
0.2631207874355557,0.38449995268316256
0.2655206882894309,0.38280002291166765
0.26552075259761937,0.38279997656094783
0.2670206944088859,0.38170001923268576
0.267020717993687,0.38170000169116164
0.2670207487723744,0.38169997811554146
0.27062060193838167,0.378900092319758
0.270620718386737,0.3788999957698765
0.2706208261737035,0.3788998944612953
0.2709201649637649,0.3786005556712338
0.270920741339318,0.37860002438238644
0.27092135898804653,0.37859954169546345
0.27482066985814957,0.3758000364553895
0.2748207197921947,0.37579999961438654
0.27482076978574876,0.3757999606795493
0.27582054000129547,0.37500014450711194
0.27582090799240905,0.3749998643276032
0.27872068096148767,0.37290002872930483
0.2787207268388905,0.37289999479153346
0.278720752836413,0.37289997479905623
0.2810203798736228,0.3711002666829789
0.28102108392377284,0.37109976493106916
0.2827206736017387,0.3700000304335619
0.2827207165279973,0.3700000019443503
0.2827207697858636,0.36999996471241536
0.28662036879869207,0.3672002526006411
0.28662109371082356,0.3671997799812508
0.29052059804773295,0.36490007229538113
0.29052071808457786,0.3648999966402422
0.2905208340285373,0.3648999136051027
0.2926203273241028,0.3633002996656242
0.29262114254882715,0.36329974216407923
0.2944207078654257,0.36220000780393574
0.29832068514033105,0.3598000218431758
0.29832071686593814,0.3598000019393778
0.29832075882108383,0.35979997454286905
0.2989203649589023,0.3594002371176567
0.29892109590670995,0.359399795306707
0.30222064870566173,0.3576000392345515
0.3022207212481635,0.35759999805032483
0.3022207884749513,0.35759995682940643
0.30552059103031504,0.35550008247599313
0.30552071676149056,0.35549999671536875
0.30552083956375536,0.355499900892826
0.30612051568542903,0.3550001707914313
0.30612093471792934,0.3549998408103231
0.31002064663779483,0.35210005502375646
0.3100207956698812,0.35209994640387415
0.31072062380183324,0.35160006916676556
0.31072071919203387,0.35159999740879083
0.31072080982929134,0.3515999219550853
0.3139206985137516,0.3488000193561826
0.3139207228280428,0.3487999978178962
0.31392074002320597,0.34879998222753694
0.31512066627044016,0.3477000498342389
0.31512077575437036,0.3476999510050839
0.3178205104228407,0.3453001868553325
0.3178209413851465,0.3452998257237252
0.3197206593641838,0.34380004837185363
0.3197207203328489,0.34379999861446603
0.31972077816466205,0.3437999482233756
0.321720680662691,0.34200003597514955
0.3217207610047865,0.34199996447467435
0.3242206735051265,0.33980004147437515
0.3242207682996836,0.33979995914466077
0.32562068171976233,0.3386000333560219
0.3256207229425588,0.33859999725455014
0.3256207555471345,0.3385999674956474
0.3285206610893866,0.3359000554390678
0.32852078110662153,0.33589994557561204
0.3295206885972665,0.3350000288340316
0.3295207196403788,0.33500000038854083
0.32952075231933287,0.3349999693377642
0.3326206922548244,0.3320000274647079
0.33262074855976603,0.33199997207523274
0.33342061418544905,0.33120010644954967
0.3334208303560753,0.3311998969287292
0.33672069224769197,0.3281000266669075
0.3367207223169686,0.32809999795898
0.3367207463148389,0.32809997432015986
0.33732057256534775,0.327500148069651
0.337320874995153,0.32749985850325214
0.3409206819981699,0.3242000354171533
0.3409207203420722,0.3241999994932798
0.34092075759660984,0.3241999630383889
0.3413206110353461,0.3238001095996526
0.3413207174384801,0.3237999961217938
0.34132081481597676,0.3237998779133509
0.34402065235376156,0.3203000885125187
0.34402071713354143,0.32030000038496304
0.3440207815685108,0.3202999035215727
0.3452207039992288,0.3184000263396027
0.34522071154623435,0.31840001421729225
0.34642070185432333,0.3164000313006977
0.34872058558707586,0.31250022899387464
0.3487208681013012,0.31249977880022783
0.34912069154482833,0.3119000436349372
0.34912072067172023,0.3118999988972141
0.34912074732226206,0.31189995596561154
0.3511202432374771,0.3086007877055067
0.35112075585612457,0.30860002623303817
0.3511213385986764,0.3085993169874416
0.3530206921943572,0.30650003143432064
0.3546203868313156,0.30470037552905777
0.35462109168006706,0.3046996612197831
0.35692068789178166,0.3026000298960437
0.35692075282107977,0.3025999695079609
0.3588206312112985,0.30080008471722747
0.35882081219335177,0.30079991759755487
0.3608206959561234,0.29900002221106037
0.3608207173283299,0.299000002707865
0.3608207477355688,0.2989999741313066
0.36302069608888726,0.29690002343041166
0.36302074534405376,0.296899976744461
0.3647206889834956,0.2953000297896923
0.3671206746967522,0.29300004402417235
0.3671207188311557,0.293000000596311
0.36712076530843507,0.2929999523482882
0.36862069075873544,0.2914000318679678
0.36862071846965866,0.2914000017673639
0.3686207511096679,0.2913999649540281
0.3706207099285741,0.289100012312286
0.3725207010057094,0.28690002272854237
0.3725207228304101,0.2868999971371343
0.37252073743347985,0.28689997960170016
0.37392070282546347,0.2852000216257201
0.37392073856867264,0.2851999784794564
0.37642068979092413,0.28220003701275453
0.37642075073153364,0.28219996237916445
0.377220691876166,0.28120003594837395
0.3772207497346774,0.2811999643292746
0.3803204124207127,0.2774003778109087
0.3803210654068676,0.2773996552281311
0.3804206368471686,0.27730008378783016
0.3804207186177779,0.2772999978935091
0.380420795664862,0.27729990855720715
0.38362065491174163,0.2734000801000725
0.383620788063936,0.2733999213327932
0.3842206886368245,0.27270003733109
0.3842207530110946,0.27269996299864996
0.38702069434097913,0.26950003005021056
0.38702074642610407,0.26949996951947963
0.38812065217875374,0.2682000809027118
0.38812079085251316,0.26819992062359
0.3904206996452462,0.265600023727457
0.39042072355017543,0.26559999634382314
0.3904207380289128,0.26559997934460017
0.3920206184421356,0.26370012135389814
0.39202082676566447,0.26369988207696166
0.39382063559758235,0.2617000944859417
0.39382071715903755,0.26169999890796164
0.3938207959730579,0.26169989596147986
0.3959205849611877,0.2588001873588245
0.39592086514069647,0.2587998193677109
0.39672062756354465,0.2578001163391507
0.39672071770861317,0.25779999622649985
0.39672079798192733,0.25779987431085094
0.3991206825657895,0.2539000618620751
0.3991207596312303,0.25389993871984795
0.3998207065015594,0.25280002220933073
0.39982072151055603,0.2527999983368206
0.3998207333228108,0.25279997910202473
0.40152068185196604,0.2500000638775338
0.40152076040282547,0.24999993673263227
0.40372050937907644,0.2465003360885966
0.4037209588155012,0.24649968242577786
0.4040205507165218,0.2461002265577503
0.4040209035628897,0.24609978381236927
0.4073200172377815,0.2422008312874972
0.4073207627074633,0.2422000446215421
0.4073215917914136,0.24219934663287823
0.40772060946039435,0.24190008338114266
0.40772071894761325,0.241899996221749
0.4077208206838208,0.24189990521694313
0.4115206975067696,0.23830002191099162
0.4115207194897013,0.23830000080752556
0.41152074413932027,0.2382999764956785
0.4116206309867993,0.23820008964819944
0.4116208126090672,0.23819991274258723
0.41552069551796755,0.23450002382901508
0.4155207246792853,0.2344999957623011
0.41552074097484626,0.23449997966015246
0.4156206752070518,0.23440004542794696
0.41562076666312653,0.2343999551831575
0.4194200833903158,0.23070062047510478
0.4194207463883065,0.23070003184636498
0.4194214606765003,0.230699506639258
0.4197206315789091,0.23050005937098553
0.41972071524945403,0.2304999921642248
0.4197207900673064,0.23049992030922584
0.41972079101813276,0.23049991926630475
0.4231206183540903,0.22660011732211804
0.4231207169224221,0.22659999659951666
0.42312080672209146,0.22659987086904235
0.4233207206344166,0.2263000000005547
0.42572063443673236,0.2227001292970811
0.4257208109559569,0.22269987355039925
0.4272207059711674,0.2206000205291045
0.42722073540490535,0.22059997954910998
0.4285207010767485,0.21880002708040402
0.4285207236507424,0.21879999536316153
0.4285207363750918,0.21879997699495254
0.4311206282882205,0.2150001349680721
0.43112071499804727,0.2149999985245971
0.4311207944800816,0.21499985230924198
0.43122041434657515,0.21480061257625488
0.43122111047526396,0.21479943689710873
0.433920646015874,0.21090010778289425
0.4339207981570798,0.21089989428783384
0.43502069719453473,0.20940003196403165
0.43502074354524933,0.2093999676558503
0.43672067481192145,0.20700006469113674
0.43672076751490074,0.20699993607262346
0.4389206887503094,0.2040000434788844
0.43892072015540856,0.20399999963330373
0.4389207505270947,0.20399995516153752
0.4395206737463904,0.20310007033259397
0.4395207687489261,0.20309993050181901
0.4422206480427151,0.19920010485523484
0.4422207173168083,0.19919999890779477
0.44222078209122817,0.1991998873297417
0.44282067494885746,0.19810008375742127
0.442820767969333,0.1980999171644557
0.4444206670835181,0.1953000937146319
0.44442066756328713,0.19530009282958943
0.44442071134912964,0.1952999973041982
0.4444207474666563,0.19529989535504652
0.4454206637805132,0.19140022173100454
0.4454207879518832,0.1913997812189298
0.4466206848829057,0.18750011619310666
0.44662071753691834,0.18749999968919953
0.44662074456614476,0.1874998803422981
0.44672063680110785,0.18700041916748245
0.44672084125174083,0.18699958990181245
0.44772061027850646,0.18360037521080938
0.4477208610322381,0.1835996349662864
0.449220528126018,0.17970050052245876
0.44922096748720536,0.1796995239273322
0.4506206103263983,0.17700021273746017
0.45062084137954994,0.17699979300890104
0.45132070024981924,0.17580003494558225
0.4513207196809153,0.17580000098315204
0.4513207404421573,0.17579996321475977
0.45342070758100056,0.17190002424262238
0.45342073341004935,0.17189997561072237
0.4545206656636501,0.1698001049447573
0.45452077816848563,0.16979989643923718
0.4555207029912709,0.1680000317582237
0.45552071682781936,0.16800000640401924
0.4555207406082155,0.16799996105166123
0.45752066500751476,0.1641001084730276
0.4575207181648814,0.1640999980212656
0.4575207647684772,0.16409988721357424
0.4584206514048341,0.1618001769206619
0.4584207967832657,0.16179982594608072
0.45912071045648467,0.16020002326443747
0.45912073056676167,0.16019997663037516
0.46082070553976406,0.15620003551742823
0.4623203614437327,0.15260086205824458
0.46232076043783166,0.1526000213022034
0.4623212386670941,0.1525992229515384
0.4625206612853062,0.1523000890242203
0.4625206623208576,0.15230008739357792
0.46252076239143286,0.15229990405044955
0.4625207635555369,0.1522999015344943
0.4642205997049275,0.14840027742706888
0.46422085873305025,0.1483997307082335
0.46621803372318676,0.14450523947746713
0.46621851413045995,0.14450440760610175
0.46621907496967696,0.14450362769553676
0.46621971066817486,0.14450290749519212
0.46622041490946714,0.14450225416118956
0.46622118069600593,0.1445016741852472
0.4662220004187117,0.14450117333017598
0.46622286593257933,0.1445007565726187
0.46622376863760945,0.1445004280536006
0.4662246995642603,0.14450019103738293
0.4662256494625718,0.14450004787902826
0.4662266088940759,0.144500000001
0.4663205980943992,0.144500000001
0.46632059853598784,0.14449999998976815
0.466320713423281,0.14449998827948687
0.4663207735063148,0.14449989135118796
0.4663207744782081,0.1444998894791087
0.46822063153684745,0.1406001828850595
0.4682208173705421,0.14059982103873148
0.4702207041416237,0.13690003051223051
0.4702207168955007,0.13690000650607165
0.4702207394985186,0.13689996227236798
0.47032067994657645,0.1367000813762523
0.4703207203072154,0.136699996694705
0.47032075407568397,0.13669991848751725
0.47192069115000723,0.13280007186885434
0.47192070642925515,0.13280003284579012
0.4719207167067105,0.13280000318351826
0.4719207276753284,0.1327999658260845
0.4719207392566273,0.13279991930459512
0.47282066849693116,0.1289002259299452
0.47282078357735663,0.12889977683940096
0.47392071620055753,0.1250000157207795
0.4739207251218016,0.12499998429488028
0.47412071041247117,0.12430003577753698
0.47412071879036555,0.12430000557387412
0.47412073108060687,0.12429995821603397
0.4749206856526314,0.12110013992793583
0.47492075978837783,0.121099861182144
0.4760205708233663,0.11720053114900296
0.4760209301009185,0.11719948942600802
0.4776205846286819,0.11330033151458484
0.4776208808838175,0.11329967950177025
0.47802068465161046,0.11250007196618426
0.4780207196455614,0.11249999895544485
0.47802075154283474,0.11249992629591232
0.47932070679827143,0.10940003299448635
0.4793207202000575,0.10940000035901881
0.47932073365562927,0.10939996614546946
0.4808207082498965,0.10550003220037475
0.48082073324936114,0.10549996788984901
0.4819207095548559,0.10270002820313504
0.48192072010197173,0.1027000008517861
0.48192073132625207,0.10269997059809051
0.48232067033453424,0.10160013832531457
0.48232071647540825,0.10159999825963012
0.4823207536209189,0.10159985705933164
0.48322069440876714,0.09770011364532272
0.483220749603043,0.09769988702313824
0.4842207116676544,0.09380003497115377
0.48422072053496296,0.09379999927926518
0.4842207284106754,0.09379996543970735
0.48512069560328114,0.08980011125034836
0.48512074829122676,0.08979988937355426
0.48582070145148104,0.08700007673253737
0.48582071965568463,0.08699999847850108
0.4858207345540818,0.0869999234428552
0.4860206801621427,0.08590022259852019
0.4860207715085134,0.08589977954642207
0.4878207141644211,0.07810002803748896
0.48782072015484024,0.07810000135270724
0.4878207267026352,0.07809997041835448
0.488620696933326,0.07420011554373694
0.48862074715659914,0.07419988507138392
0.4895206875174643,0.07030014350763493
0.4895207163486488,0.07029999847734544
0.48952073596923373,0.07029985432088483
0.48972071702209014,0.06840003431874953
0.489920707285238,0.06640013349351549
0.4899207376949517,0.06639986692920004
0.49042071660365794,0.06250003144129133
0.49042072072127985,0.06249999755810961
0.4904207236202069,0.06249997089023326
0.491220708194378,0.05470012129206501
0.49122073613949935,0.05469987906172867
0.491720716603658,0.050800031441290326
0.49172072072127965,0.05079999755811116
0.4917207236202071,0.05079997089023113
0.4925207206345793,0.043000000000102026
0.49292071453886294,0.0391000594333367
0.49292071959908595,0.03910000323986381
0.49292072386393176,0.039099937027755424
0.4931207203190114,0.03520000615370223
0.4933207203268796,0.031200006154124375
0.4933207209501555,0.031199993846393038
0.49352071877913367,0.027300036181317922
0.4935207227620123,0.02729996383375714
0.49362071874834057,0.025600032066175983
0.493620722093148,0.02559996791162638
0.4937207193625194,0.023400027985456217
0.49372072206932843,0.023399972022519727
0.49392072063458325,0.019500000000051216
0.49412072063458323,0.015600000000051214
0.49432072063458327,0.011700000000051215
0.49452072063458324,0.007800000000051215
0.4947207206345832,0.0039000000000512145
0.49492072063458326,5.121475194213047e-14
0.49512072063458323,-0.003899999999948785
0.49532072063458327,-0.0077999999999487845
0.49552072063458324,-0.011699999999948786
0.4957207206345832,-0.015599999999948785
0.49592072063458326,-0.019499999999948784
0.496120718861779,-0.023399965430266536
0.49612072071854335,-0.02340000755103007
0.4961207213283601,-0.02340002705723587
0.49622072063458417,-0.02729999999997437
0.4963207198538645,-0.03119996955190527
0.4963207204257282,-0.03119999915643888
0.49632072063458454,-0.03120003130425333
0.49632072063458454,-0.0351998764690071
0.4963207238010049,-0.03520012349038094
0.4964207198538645,-0.03909996955190526
0.4964207204257282,-0.039099999156438886
0.49642072063458453,-0.03910003130425334
0.49642072063458453,-0.0624998764690071
0.4964207238010049,-0.06250012349038093
0.4965207198538645,-0.0663999695519053
0.4965207204257282,-0.06639999915643886
0.4965207206345845,-0.06640003130425334
0.4965207206345845,-0.07419996869574881
0.4965207204257283,-0.07420000084355248
0.4965207198538644,-0.07420003044809706
0.4964207238010049,-0.07809987650961907
0.49642072063458453,-0.07810012353099291
0.49642072063458453,-0.08199996869574881
0.4964207204257283,-0.08200000084355248
0.49642071985386443,-0.08200003044809706
0.49632072696846624,-0.08589975297862616
0.49632072696846624,-0.08590024702137385
0.49642072055546055,-0.08979999691415162
0.496520720557439,-0.09379999691416482
0.49662071985386447,-0.0976999695519053
0.4966207204257282,-0.09769999915643886
0.4966207206345845,-0.09770003130425334
0.4966207206345845,-0.10159962989280369
0.49662074902050773,-0.10160036901696344
0.4969207112343263,-0.10549987779660427
0.49692073313967916,-0.10550012192462133
0.4973207157699725,-0.10939995256998124
0.49732072011808265,-0.10939999953850797
0.49732072364003593,-0.10940004808719123
0.49752069673323923,-0.11259961757844478
0.49752077482266766,-0.11260037931651116
0.4976207053114502,-0.11329989273798874
0.4976207180031145,-0.1132999985173733
0.4976207262723471,-0.11330010993634447
0.49782071433282493,-0.11719987711566233
0.4978207300717611,-0.11720012268325732
0.4981207206345816,-0.1210999999999233
0.49872072063458156,-0.1288999999999233
0.4990207110498132,-0.132799875397935
0.4990207047598542,-0.1328001238229598
0.49852073584416334,-0.13669988136534927
0.4985207177137494,-0.1366999994635768
0.4985206937370331,-0.13670011655617012
0.49762081267973085,-0.14059960113781314
0.49762066274441336,-0.14060040523126915
0.4975207331297754,-0.14129991253373494
0.49752071908496603,-0.1412999994346941
0.49752070169340196,-0.14130008658837134
0.4968207340579753,-0.14449993863603616
0.49682070801221684,-0.14450006153414416
0.496020738231998,-0.14839991421271106
0.49602071903115724,-0.14839999987725713
0.49602069693221634,-0.14840008403580746
0.49492072792134356,-0.15229997416526547
0.4949207213620404,-0.15229999693471136
0.4949207118151344,-0.15230002866336342
0.49372075006755106,-0.1561999043430092
0.4937207492468558,-0.15619990682561583
0.4937206771223978,-0.15620008687411552
0.49372067573809475,-0.15620008979321565
0.49362111364227024,-0.15639921398486467
0.4936207578745888,-0.15640001456063077
0.49362047627929373,-0.15640084413660088
0.49252072982848,-0.16019996823941218
0.4925207116587687,-0.1602000318234855
0.4914207506481329,-0.16409989358846694
0.4914207185701616,-0.16409999808141057
0.49142068052456317,-0.1641001042862413
0.48992076231169324,-0.1679998916397031
0.4899207181671116,-0.16799999864729254
0.48992066860495215,-0.16800010405950097
0.48972089989870576,-0.16839964147199374
0.4897205717636754,-0.16840037217746553
0.48832073640097484,-0.17189996058421692
0.48672073487697143,-0.17579996528437028
0.4867207058529138,-0.17580003449077036
0.48582078517707755,-0.17789984940105488
0.4858206612487122,-0.17790015270671652
0.4851207271268628,-0.17969998330575776
0.4851207142042755,-0.17970001671898922
0.4836207596012049,-0.18359989868697282
0.4836206839597697,-0.1836001021657296
0.4822207321309928,-0.18749996797446528
0.48222070868690214,-0.1875000318606678
0.4819207507369164,-0.18829991972729626
0.4819206919650174,-0.18830008079622493
0.480820730611793,-0.19139997188258479
0.4794207751404258,-0.19529984816246077
0.4794207155018122,-0.1952999982950538
0.47942064659966926,-0.19530014278186608
0.4780207532509226,-0.19799993709730615
0.4780206889465025,-0.19800006337640016
0.477420748207682,-0.19919994485404127
0.4774207185862232,-0.19920000224905282
0.4774206917898305,-0.1992000511341447
0.4752207418905033,-0.20309996231931576
0.4752207191325128,-0.20310000182980817
0.47522069929415167,-0.20310003492098966
0.4741207945186728,-0.20489987909904603
0.47412065033654305,-0.2049001230218382
0.4729207370077758,-0.20699997134718087
0.47292070387018526,-0.20700002842686296
0.47062089007559554,-0.2108997126872543
0.4706205714639668,-0.21090029834147167
0.47022074212442017,-0.2116999570205649
0.4702207180851739,-0.21170000392380012
0.47022069976906755,-0.2117000380491401
0.46852080858601225,-0.2147998396182409
0.46852063883235495,-0.21480016360469525
0.4665207878393257,-0.21879986559075376
0.4665207161418821,-0.2187999984594951
0.4665206377889276,-0.21880012426878814
0.4663210534423214,-0.2190995007886975
0.46632045231616825,-0.2191005366370687
0.46452073829609875,-0.22269996467720776
0.4645207176202606,-0.22270000519523608
0.46452070475543145,-0.2227000294901079
0.46242077667006,-0.22659989593436908
0.46242077597233094,-0.2265998971573157
0.46242071420994335,-0.2265999890594475
0.46242060306089744,-0.22659999998430552
0.4624206023807427,-0.226600000001
0.46232622531961426,-0.226600000001
0.4623253173277307,-0.22660004287155855
0.4623244174143195,-0.2266001711018116
0.46232353358597833,-0.22660038355088488
0.4623226737061947,-0.22660067832860295
0.46232184542538396,-0.22660105281230616
0.4623210561128231,-0.22660150367018475
0.4623203127910856,-0.2266020268909221
0.46231962207356114,-0.22660261781938376
0.46231899010561567,-0.22660327119803456
0.46231842250991584,-0.2266039812137153
0.46231792433640334,-0.2266047415493628
0.46002076652128165,-0.23049992219239523
0.46002071917535736,-0.2304999991407138
0.46002066908610123,-0.23050007410125845
0.45842085605148875,-0.2327998053385138
0.45842059495526266,-0.23280020108720176
0.45742073878341366,-0.23439997096216017
0.45742072169137477,-0.23439999788185514
0.4574207003341825,-0.23440003045090585
0.4548207867623936,-0.23829990080858918
0.4548207863272418,-0.2382999014275743
0.4548206366702583,-0.23830008395797483
0.45482063653660887,-0.23830008409838987
0.454521462474792,-0.23859925816020677
0.454520765015967,-0.23860003566781088
0.45452015579898647,-0.23860088409079364
0.45222088765299123,-0.24219973858017738
0.4522205707747061,-0.24220027162128718
0.4506208149622762,-0.24509982903131647
0.45062063330957747,-0.24510017465025027
0.45012102692238287,-0.2460993874246395
0.45012050405627924,-0.24610064973507823
0.4488207560656422,-0.24999989370698927
0.44882068768427846,-0.2500001070886451
0.4476207294906873,-0.25389997121781643
0.4476207114193294,-0.25390002866983946
0.44672078662410714,-0.2566997946994198
0.44672066389440696,-0.2567002080474518
0.44642075367256523,-0.25779987886087163
0.4464207531626721,-0.257799880555266
0.4464206640850533,-0.25780011017606247
0.44642066335856745,-0.2578001116884749
0.44442076949327475,-0.26169990472579563
0.4444207691107715,-0.26169990543254823
0.4444206560292659,-0.26170008478950485
0.4444206559437417,-0.2617000849070688
0.44282074973822183,-0.26379996180181353
0.4414208413287272,-0.2655998448221597
0.44142060636782593,-0.2656001599737826
0.4389207358000687,-0.2690999787686427
0.43892072276635735,-0.2690999968085007
0.4389207026781064,-0.26910002394230426
0.43862073826221876,-0.2694999764968211
0.43862070272124215,-0.2695000232876853
0.4356207564609933,-0.27339995342600876
0.4356206853783763,-0.27340004700861104
0.43502074619260367,-0.2741999659229746
0.4350207200451693,-0.27420000015160095
0.43502069419589406,-0.2742000327843292
0.43252073615462044,-0.27729998075550855
0.4325207049174326,-0.27730001908547186
0.43112073743347656,-0.2789999796017042
0.4311207228304167,-0.2789999971371265
0.4311207010056453,-0.2790000227286175
0.4292208391207552,-0.2811998628058587
0.4292206073913645,-0.2812001415543759
0.42722072063436545,-0.28370000000062473
0.426020752778225,-0.28519995982080026
0.42602071881921183,-0.28520000135252205
0.4260206882852236,-0.2852000371422333
0.4233209518885148,-0.2882997344866027
0.42332050937285437,-0.2883002816826403
0.4227208125204121,-0.2890998774858967
0.4227207167128452,-0.28909999711290335
0.42272061421875934,-0.2891001096409528
0.4194207456770866,-0.2924999741990398
0.41942069520924075,-0.292500025425758
0.4189207597743186,-0.29299996086068014
0.418920720491081,-0.2929999992516089
0.41892067942550876,-0.29300003757342236
0.41552074312826953,-0.29609997949149336
0.4155206978829137,-0.2961000202241565
0.4146207428648493,-0.29689998024021375
0.4146206985260455,-0.29690001989813053
0.411620765778216,-0.29959995937117706
0.41162067600598456,-0.2996000411960686
0.41032073846544587,-0.30079998354118126
0.4103207223753061,-0.30079999824423437
0.4103207006090092,-0.30080001771538256
0.40772074436104155,-0.30309997901166164
0.4077207169774077,-0.30310000291659084
0.4077206999781847,-0.3031000173953282
0.4058211218778865,-0.30469966211136884
0.40582035843668973,-0.3047003794458143
0.40372074245461553,-0.30689997714132067
0.403720715491384,-0.3069000050201266
0.4037207033686531,-0.30690001726634564
0.402021395391752,-0.30859932524324674
0.40202075708158624,-0.3086000298802137
0.40202019131111577,-0.308600793985506
0.3998207206344166,-0.31190000000055473
0.3994207206344166,-0.3125000000005547
0.3968207347137649,-0.3163999788815323
0.3968207252092394,-0.3163999929768805
0.39592073629213015,-0.31769997738385025
0.39592072423824815,-0.3176999945843568
0.3959207005672151,-0.31770002746093723
0.3940208130786084,-0.320299873497978
0.3940207165439899,-0.3202999969630023
0.394020612779952,-0.3203001132477642
0.39202074242355356,-0.3223999771219826
0.39202071740433597,-0.32240000304960403
0.3920207014318577,-0.3224000192031411
0.3902208047319581,-0.32419991590304065
0.39022080429896777,-0.32419991631516826
0.3902206227149845,-0.3242000652216099
0.3902206211064395,-0.3242000663526319
0.388121022272316,-0.32559979890871427
0.3881204349564745,-0.3256002231865112
0.38492076049560825,-0.32809996885906295
0.3849207221584085,-0.32809999816715457
0.38492067758541537,-0.3281000307499212
0.38422092204666386,-0.3285998561347437
0.3842205268724985,-0.3286001540164996
0.3803207438249085,-0.3316999815671481
0.3803207271805066,-0.33169999463113864
0.38032069016383446,-0.3317000228535626
0.3799208410673003,-0.33199990967596327
0.379920603081127,-0.3320000940432467
0.3764207610114803,-0.33479996769896403
0.37642071852810705,-0.3348000009443357
0.37642068074753865,-0.33480002925100705
0.37492086399296737,-0.335899894871026
0.3749205812503189,-0.33590011034636075
0.37252073990921086,-0.3377999847414046
0.3725207014373124,-0.33780001535829834
0.37002084814392017,-0.3397998979930122
0.37002059665362746,-0.3398001062698518
0.3686207389722565,-0.3409999842824554
0.36532075324250174,-0.34379997233313775
0.3647208508000328,-0.3442998915292615
0.36472059435863,-0.3443001129841959
0.36092081474751087,-0.3476999157941446
0.36092081307704066,-0.34769991721173993
0.3609207163142417,-0.3476999871099097
0.3609205930143677,-0.347700000001
0.3608244108587956,-0.347700000001
0.36082340576568755,-0.3477000525575188
0.3608224116353677,-0.3477002096538288
0.36082143931105054,-0.3477004695764435
0.3608204993981072,-0.3477008294903254
0.36081960214839043,-0.34770128546980866
0.360818757348415,-0.34770183254141734
0.3608179742126141,-0.347702464738112
0.35692091433782547,-0.35119982616420437
0.3569205365959567,-0.3512001840390421
0.3565207911405271,-0.35159992949447166
0.35652079004038484,-0.3515999305500011
0.3565206412742436,-0.3516000566112907
0.35652063892125885,-0.3516000583671759
0.35302088060736714,-0.3540998857342414
0.35302056545414756,-0.3541001206963846
0.3512208060555704,-0.35549993356194454
0.351220804045375,-0.35549993505420796
0.3512206269090704,-0.35550004903466204
0.35122062482742505,-0.35550005018530767
0.34912085336023196,-0.35659993047764693
0.3491205901333611,-0.3566000736166588
0.3452207505559516,-0.3587999831218642
0.3452206904745556,-0.35880001645151854
0.3441207579027135,-0.3593999796725233
0.34412072143476335,-0.35939999914923487
0.3441206816759979,-0.3594000194799114
0.34132080596819975,-0.3607999573338105
0.341320636161335,-0.3608000443490605
0.33732116710539817,-0.3628997656034273
0.3373203010638917,-0.3629002797143304
0.3367208575659092,-0.36329990871298545
0.33672071773195905,-0.3632999951887484
0.3367205726664354,-0.3633000717427594
0.3334209902005907,-0.3648998693019569
0.3334204597060945,-0.3649001471910143
0.32952077231528276,-0.36709997084736967
0.3295207217730028,-0.3670999985435764
0.32952066604991725,-0.36710002729295166
0.3293207669746032,-0.36719997683060873
0.32932067454527375,-0.36720002366809457
0.3256207229852769,-0.3690999987934983
0.32172089110804414,-0.37109991257832414
0.32172055376930137,-0.37110009412971817
0.3178208551493684,-0.37329992412044954
0.3178205886193672,-0.373300080152659
0.3150208074374525,-0.37499994729882147
0.31502063496061394,-0.3750000545203484
0.31392075411166753,-0.37569997869695065
0.3139207223936884,-0.3756999985160461
0.3139206844933525,-0.37570002131463115
0.3100207677282201,-0.3779999722274015
0.31002072149818943,-0.3779999987889483
0.3100206711245924,-0.3780000262117744
0.308320773642778,-0.3788999719374409
0.3083206679787563,-0.37890002872195455
0.30612074672211403,-0.3800999857710321
0.3061207223027944,-0.3800999988959097
0.30612069241935447,-0.3801000144699598
0.3022207867324863,-0.3820999661042512
0.3022207196615371,-0.3820999992038731
0.302220653070816,-0.38210002955980277
0.300620730712695,-0.38279999559148065
0.29832076593721685,-0.3837999803038584
0.2983207247589143,-0.3837999977077117
0.29832067015233166,-0.3838000194169379
0.29442079805527727,-0.38529997022349727
0.2944207197525289,-0.38529999880261906
0.29442064177374483,-0.38530002426561233
0.2905207819065217,-0.38649998114783485
0.29052072110593274,-0.3864999989737766
0.29052065773163,-0.38650001572651943
0.28972074952216653,-0.3866999927788853
0.28972071632521706,-0.386700000860484
0.28972069587051263,-0.3867000055926866
0.28662077347668724,-0.3873999880687117
0.286620719370505,-0.38739999964851524
0.286620668462421,-0.38740000936507096
0.2827207546768066,-0.38809999389069405
0.2827207205802318,-0.388099999758285
0.2827206864425434,-0.38810000512966736
0.27872074605452796,-0.38869999618786966
0.278720720714255,-0.3886999998507961
0.27872069503756824,-0.3887000032825487
0.27482078170088153,-0.3891999921718675
0.27482071966676835,-0.3891999993205928
0.27482066013799694,-0.38920000465450966
0.27092072063366124,-0.38950000000099705
0.2670207206336613,-0.389800000000997
0.25922074827110003,-0.3903999978750402
0.25922072668965934,-0.39039999941032044
0.25922068687732636,-0.3904000017320915
0.2553207839714079,-0.39059999675290785
0.2553207172176929,-0.3905999992958097
0.25532066060973324,-0.390600000001
0.254920995752067,-0.390600000001
0.2549204459632356,-0.39060001569645014
0.2514208153637895,-0.39079999458784703
0.25142062602846116,-0.3908000072783201
0.24752074827109802,-0.39109999787504035
0.2475207266896603,-0.39109999941032036
0.24752068687732606,-0.39110000173209153
0.24362072063363574,-0.3913000000009987
0.23972075513114216,-0.3914999982318958
0.23972071322699906,-0.39150000007974084
0.2397206935040978,-0.39150000069662816
0.23582084396190425,-0.3915999968387357
0.23582059742671332,-0.3916000063193024
0.23192072063363572,-0.3918000000009987
0.22802072063363574,-0.3920000000009987
0.22412075513114216,-0.3921999982318958
0.22412071322699906,-0.3922000000797408
0.2241206935040978,-0.39220000069662814
0.22022084396190425,-0.3922999968387357
0.22022059742671332,-0.3923000063193024
0.216320726787287,-0.39249999968542687
0.21232072678770847,-0.39269999969329505
0.21232071447997714,-0.39270000031657093
0.20842075513114217,-0.3928999982318958
0.20842071322699907,-0.39290000007974085
0.2084206935040978,-0.39290000069662817
0.20452084396190423,-0.3929999968387357
0.2045205974267133,-0.39300000631930243
0.20062072063363573,-0.3932000000009987
0.19672072063363572,-0.39340000000099873
0.19282072063363573,-0.3936000000009987
0.1889207206336357,-0.3938000000009987
0.18502072063363573,-0.3940000000009987
0.18112084351792224,-0.3941999936992404
0.18112059795032723,-0.39420000943817657
0.17722081294309147,-0.39449999290027166
0.17722072036980446,-0.3944999982345518
0.17722062824734064,-0.394500000001
0.17682113289208953,-0.394500000001
0.17682030988129038,-0.3945000352083432
0.17332076256164747,-0.39479999640716973
0.16942072063275843,-0.3951000000010665
0.16552074827109803,-0.3953999978750403
0.1655207266896603,-0.39539999941032034
0.16552068687732607,-0.3954000017320915
0.16162084351792222,-0.3955999936992404
0.1616205979503272,-0.3956000094381766
0.15772074068532915,-0.395899998458561
0.15772073899886035,-0.395899998502136
0.15372072982074222,-0.396199999311966
0.15372071144760385,-0.39620000070761685
0.14982084283698027,-0.39649999060074176
0.14982059870896322,-0.3965000125060946
0.1459207509116088,-0.3968999968955668
0.14592072102017462,-0.39689999977067675
0.14592068988219928,-0.3969000023664941
0.1420207206336612,-0.39720000000099703
0.1381207206336612,-0.39750000000099706
0.1342207206336612,-0.397800000000997
0.1303208306415501,-0.3980999915388517
0.13032061084836966,-0.39810001097952646
0.12732077331986277,-0.39839999473237714
0.12732066800858619,-0.39840000584822816
0.12642080134194272,-0.3984999910334108
0.12642064008804635,-0.39850001032735927
0.12252075207487582,-0.3989999959700734
0.12252071819169419,-0.3990000000876953
0.12252069152381768,-0.39900000298662236
0.11862072063368655,-0.39940000000099474
0.11082084192564956,-0.40019998756079345
0.11082059969531322,-0.4002000155059148
0.10692075207487582,-0.4006999959700734
0.10692071819169419,-0.4007000000876953
0.10692069152381768,-0.40070000298662234
0.09912072063368654,-0.4015000000009948
0.09522074691644844,-0.4018999973053269
0.09522069436610445,-0.4019000028407334
0.09152244411676443,-0.40229981367849993
0.09152159671707674,-0.40229994364456945
0.09152076422085323,-0.4023001484064989
0.09151995321638143,-0.4023004263438239
0.09151917012186539,-0.40230077525697766
0.09132084280853706,-0.4023999389136418
0.09132084219936426,-0.4023999391969395
0.09132071681632886,-0.4023999850321533
0.09132058470768513,-0.40240001699174516
0.08732073571661739,-0.40289999811562865
0.08732070555684147,-0.40290000193392395
0.07562075207487583,-0.40439999597007337
0.07562071819169419,-0.4044000000876953
0.07562069152381769,-0.4044000029866223
0.07172084192564956,-0.40479998756079344
0.07172059969531322,-0.40480001550591477
0.0639207534145425,-0.40579999579832127
0.06392068779830225,-0.4058000037536102
0.06042134957077553,-0.4061999281224704
0.06042010650345607,-0.4062001535335629
0.06002082906384321,-0.40629997289346614
0.06002071906842024,-0.40629999769673936
0.060020611233593577,-0.4063000168317796
0.05612075181418785,-0.40689999520399583
0.05612071810544875,-0.406900000164262
0.05612069184840473,-0.4069000036914158
0.05222084079261172,-0.4073999845960047
0.05222060090004021,-0.40740001842155704
0.04910130362207623,-0.40787991031047455
0.04910015293555057,-0.4078801601209973
0.04832104417700786,-0.4080999087452017
0.04832040423598767,-0.408100113579687
0.04442083966103062,-0.4094999572732613
0.04442060276904238,-0.4095000458372838
0.042620751675957816,-0.41019998792903895
0.04052076415735661,-0.41099998342058036
0.040520676797668694,-0.4110000157370322
0.03662082279931411,-0.41239996332618517
0.03662061932055732,-0.41240003896762034
0.032721154844812875,-0.4138998329967528
0.032720304528780345,-0.4139002080535201
0.03232084675262316,-0.41409993694159875
0.032320719147739395,-0.4140999961427166
0.03232058786575469,-0.4141000479450018
0.0287209145352849,-0.4153999299810047
0.028720529904377082,-0.4154000782489608
0.024820813409500663,-0.41699996193916655
0.024820628670570204,-0.4170000399850097
0.02252096752219602,-0.4179998926582158
0.0225207702497664,-0.4179999658095508
0.02252074569633894,-0.4179999763062828
0.02252058673970636,-0.41800002510611955
0.0209208010225325,-0.4182999849280897
0.020920640512431733,-0.4183000164361291
0.01702075031732342,-0.4190999939120487
0.01702071958438319,-0.4191000000150997
0.017020691825720014,-0.4191000051716583
0.013120720633761185,-0.4198000000009843
0.009220837905458803,-0.420499978952218
0.009220603918318904,-0.42050002394261377
0.006296174961708643,-0.4210999068055082
0.0062952773550964385,-0.4211001363944272
0.005320749296940166,-0.42139999118155225
0.005320691863252597,-0.42140000846290465
0.0036210106628642305,-0.421899914698313
0.0036204365218295703,-0.4219001033144295
0.0014208039715652486,-0.4226999696963438
0.0014206378680769157,-0.422700031833959
-0.0024790950611102993,-0.4241999291144156
-0.0024794606124821554,-0.424200078377767
-0.00617903385005947,-0.4257998938318545
-0.0061795186147201465,-0.4258001196252704
-0.006379243032025722,-0.4258999818339232
-0.006379284885437862,-0.425900002321414
-0.006379310819874225,-0.4259000145180823
-0.010279187789818064,-0.4276999577349795
-0.010279370037494013,-0.42770004417420193
-0.01417923470960605,-0.42959997824523083
-0.014179323795693737,-0.42960002221575716
-0.014378880344747021,-0.42969980049028383
-0.014379658248452474,-0.4297002355224437
-0.01807922556404387,-0.43199996655645995
-0.018079332723391017,-0.4320000341496516
-0.020579187456905467,-0.43359994117910083
-0.020579284234018485,-0.43359999152210404
-0.020579382533444573,-0.43360002202446185
-0.02057938605335992,-0.4336000228625108
-0.021979205367502055,-0.43389998414411274
-0.02197935310674001,-0.4339000170180243
-0.02587927936619062,-0.4348000000009744
-0.029779279366190622,-0.43570000000097436
-0.03367924694486452,-0.4365999925191299
-0.03367927522463779,-0.43659999883987494
-0.0336793162034778,-0.4366000073684323
-0.037678013859485396,-0.43739974689963385
-0.03767884400161852,-0.43739995160809525
-0.037679652732339,-0.4374002290898732
-0.037680433685710904,-0.4374005771607658
-0.03787918889406701,-0.4374999547649438
-0.037879189453749844,-0.43749995503025
-0.03787928412007902,-0.4374999928234322
-0.03787937486015417,-0.43750002055707327
-0.03787937896287069,-0.4375000215353918
-0.041579254365521484,-0.43829999459542446
-0.04157930442287437,-0.4383000051408073
-0.045479279366214535,-0.4391000000009796
-0.049379279366214536,-0.4399000000009796
-0.05327924773444775,-0.44069999351241207
-0.05327931095379062,-0.44070000670137455
-0.05657874744750088,-0.4413998871697374
-0.05657979521642607,-0.4414001719510577
-0.05717919865533679,-0.4415999730973612
-0.05717927950376326,-0.4415999984699063
-0.05717936206792637,-0.44160002120654795
-0.06497884195948224,-0.4435998878454085
-0.06497970436886222,-0.4436001525660434
-0.06887900606588312,-0.4449999018931791
-0.06887954626353301,-0.44500011438556697
-0.06957923727096554,-0.44529998196018084
-0.06957932179640909,-0.44530001723826423
-0.07277926403579998,-0.44659999377301685
-0.07277929467480372,-0.4466000062814453
-0.07667924009054154,-0.4481999838879018
-0.07917914545394039,-0.44919994643606537
-0.07917914650254522,-0.4491999468195211
-0.07917942153178896,-0.44920002030670814
-0.07917942165087727,-0.4492000203273618
-0.07964545389037057,-0.4492665963615752
-0.07964642832857899,-0.4492667872415717
-0.08057922826577725,-0.44949998722587126
-0.08057928199736426,-0.44950000003637725
-0.08057932844369284,-0.44950001006815465
-0.08447924955777388,-0.45029999388642766
-0.08447928066604493,-0.4503000000631575
-0.08447930804878293,-0.4503000051491332
-0.08837925049936775,-0.450999994819751
-0.08837927796980405,-0.45099999957794146
-0.08837930978360413,-0.45100000468057927
-0.09227918127336053,-0.4515999849097726
-0.09227937712753298,-0.4516000171092108
-0.09627914135125336,-0.45229997584836185
-0.0962794166207093,-0.45230002815574777
-0.10017915951746512,-0.4530999754166208
-0.10017916056842234,-0.4530999756045342
-0.10017940121104262,-0.453100000001
-0.10037812414106152,-0.453100000001
-0.10037927115453449,-0.45310006850430024
-0.10038040186122976,-0.4531002730403083
-0.10407925171789749,-0.453999993275714
-0.10407930709196893,-0.45400000639923094
-0.10797925132892652,-0.45489999353083654
-0.10797927801370824,-0.4548999995212557
-0.107979308948061,-0.4549000060690507
-0.11187927936621453,-0.4557000000009796
-0.11577925470096576,-0.4564999949414414
-0.11577926269092666,-0.4564999965369461
-0.11692119291591829,-0.4567114654731471
-0.11692197378114075,-0.4567116439323252
-0.11797803796313679,-0.456999661436506
-0.11797884970414525,-0.4569999219047257
-0.1179796352500794,-0.45700025309159686
-0.11798038845365687,-0.4570006524054198
-0.11967919851266028,-0.4579999524401277
-0.11967927914256223,-0.4579999977804022
-0.11967936481639406,-0.4580000416305891
-0.12357923072644864,-0.45989997630471824
-0.12357928332706218,-0.4599000012038023
-0.12357932522257861,-0.4599000199385526
-0.12587918647157895,-0.460899959612031
-0.12587937700989607,-0.4609000244119009
-0.12747925426257262,-0.4612999937250701
-0.1274792697122284,-0.4612999974994487
-0.1313791657217183,-0.46219997377532696
-0.13137939234327708,-0.46220002896945844
-0.1352792793661671,-0.46320000000096867
-0.13917924974071097,-0.4641999924046979
-0.1391792821814763,-0.46420000050375254
-0.1391793063855117,-0.46420000623620233
-0.141779192583862,-0.46479997997428313
-0.1417792791644662,-0.46479999827589524
-0.14177936791125842,-0.46480001362329526
-0.14307918831914596,-0.46499998599373954
-0.14307928097846287,-0.4649999984408184
-0.1430793697941171,-0.46500000695698
-0.14697927936633878,-0.465300000000997
-0.150879251728902,-0.46559999787504036
-0.1508792733103397,-0.4655999994103204
-0.15087931312267394,-0.46560000173209154
-0.15477924486885783,-0.4657999982318958
-0.15477928677300093,-0.4658000000797408
-0.15477930649590219,-0.46580000069662814
-0.15867916219879422,-0.4658999969967023
-0.15867939642623488,-0.4659000058539922
-0.16267921799370544,-0.46609999693236576
-0.16267928191891495,-0.46609999931185087
-0.16267933828093242,-0.466100000001
-0.16657915583542257,-0.466100000001
-0.1665794028567964,-0.46610000316742034
-0.1704792489013952,-0.46619999921984595
-0.1704792785567223,-0.4661999997925866
-0.17047931065373184,-0.466200000001
-0.18607924807910128,-0.466200000001
-0.18607928017609568,-0.46619999979258675
-0.186079309831447,-0.4661999992198457
-0.18997915587603456,-0.46610000316742034
-0.1899794028974084,-0.466100000001
-0.19387924807910126,-0.466100000001
-0.19387928017609565,-0.46609999979258676
-0.19387930983144697,-0.4660999992198457
-0.19777925223693724,-0.46600000069662795
-0.19777927195981704,-0.4660000000797413
-0.19777931386397823,-0.4659999982318956
-0.20167927936646668,-0.4658000000009987
-0.2055792793664667,-0.4656000000009987
-0.2094792164195109,-0.4654000032290477
-0.2094792825556869,-0.46539999896944256
-0.2094793388249981,-0.46539999390268905
-0.2133792388609319,-0.4650000041554138
-0.21517924128765278,-0.46480000423197243
-0.2151792806818584,-0.4647999995374443
-0.21517931594602102,-0.46479999477535217
-0.21727919568752008,-0.46450001195513807
-0.2172793632423929,-0.4644999895165106
-0.22127925907533574,-0.46400000253739276
-0.22517921969243102,-0.46350000765151805
-0.22517927890829512,-0.4634999993069991
-0.22517933892498193,-0.4634999893110169
-0.22907927936659214,-0.46280000000098426
-0.23297922086744363,-0.46210001050083144
-0.2329792795384218,-0.46209999922146383
-0.2329793369620143,-0.46209998670973423
-0.23687920562609083,-0.46120001701802427
-0.23687935336532878,-0.46119998414411273
-0.238279248179679,-0.4609000066838948
-0.2382792840841787,-0.4608999987411432
-0.2382793056360747,-0.4608999936963102
-0.24077923322222564,-0.46030001107563395
-0.2407792793155954,-0.4602999995319802
-0.24077932497312382,-0.46029998713760845
-0.24467919847606884,-0.459200022816265
-0.24467927899054864,-0.45919999858334654
-0.24467935840140054,-0.45919997162952936
-0.24857923912345345,-0.457800014447254
-0.24857927840787872,-0.45779999995037
-0.2485793198821219,-0.4577999837947945
-0.25057921006577966,-0.45700002772133136
-0.2505792791081354,-0.4569999988559833
-0.250579346621775,-0.4569999681433046
-0.2524791810270766,-0.4561000465828986
-0.25247927790765695,-0.4560999979840684
-0.2524793733926529,-0.45609994454979014
-0.2563792595713714,-0.45380001167516126
-0.2563792992179356,-0.45379998842110425
-0.25757923861604015,-0.4531000237722099
-0.26027919086580215,-0.45150005244597025
-0.2602793689683015,-0.4514999494564944
-0.2641790696573838,-0.44930011829855054
-0.26417949472224245,-0.4492998923232045
-0.2643791693665371,-0.4492000550010572
-0.2643792697261817,-0.44919999140593625
-0.26437931472011417,-0.44919988491346546
-0.26437931542080345,-0.44919988282663953
-0.26557908932740637,-0.4453006176301799
-0.26557955016512497,-0.44529941327184897
-0.26737891834438443,-0.44140078221678697
-0.26737931268865467,-0.44140001914843274
-0.2673797734109548,-0.44139929422383056
-0.2680792600893143,-0.44040002754045976
-0.2700792587130787,-0.43750002994909537
-0.2719791911652026,-0.4347001299825156
-0.2719793717591567,-0.43469987296168094
-0.2727783506457537,-0.43360127699261014
-0.27277900877803174,-0.43360046799993285
-0.2727797504749145,-0.4335997348608046
-0.27278056705050185,-0.43359908616090687
-0.27587906212770374,-0.43140015417063454
-0.27587950479112006,-0.4313998580671084
-0.27857919771020095,-0.4297000514143538
-0.2785792752947737,-0.42970000036724754
-0.2785793594133691,-0.42969993996603484
-0.2797789250694344,-0.42880026572398583
-0.27977965654254333,-0.4287997678927878
-0.2836792332592241,-0.4264000283748304
-0.2836793257905202,-0.42639997214670333
-0.28467923184924027,-0.4258000285114713
-0.28467927578058005,-0.42580000146076025
-0.28467932864621937,-0.4257999671479993
-0.2876791263984332,-0.4238001019798568
-0.2876794361136719,-0.42379990393027384
-0.2907792434369368,-0.4219000220224663
-0.2915790150804998,-0.42140016517987655
-0.29157955377709643,-0.4213998522415383
-0.2954792361959084,-0.4193000232467934
-0.2954792810955328,-0.41929999847745447
-0.2954793196387687,-0.41929997620386183
-0.2976792367545407,-0.4180000251809057
-0.29767928011219313,-0.41799999895590395
-0.2976793199285608,-0.417999973755097
-0.29937925165989,-0.4169000179289428
-0.29937930682587305,-0.4168999816948968
-0.30327878015511317,-0.41430033280873674
-0.30327981600348436,-0.4142997316825836
-0.3036791846696401,-0.41410004734950573
-0.30367918511151887,-0.41410004711629356
-0.3036793642844131,-0.4140999369193047
-0.3071792274227826,-0.41150003858794443
-0.3071793318247161,-0.4114999621146831
-0.3089792589155262,-0.41020001477132023
-0.30897929989552075,-0.4101999853375823
-0.3110792500676643,-0.40870002092890834
-0.31107928273153146,-0.40869999722698164
-0.3110793045965882,-0.40869998088748727
-0.3143790475842788,-0.4062001755937823
-0.314379521315027,-0.4061998387021275
-0.3149792446080887,-0.40580002317341973
-0.3149792791816467,-0.40579999968889435
-0.3149793132814182,-0.4057999756519983
-0.3188792419956428,-0.40300002683152936
-0.318879278750394,-0.4029999999080143
-0.31887931602760955,-0.40299997148700484
-0.31977891214473725,-0.4023002856181277
-0.3197796723935233,-0.4022997510840154
-0.32277923887739474,-0.4004000256442301
-0.32277928032859027,-0.4003999988104634
-0.32277931762015194,-0.4003999736193275
-0.32567902807563054,-0.39840017330520433
-0.32567954112253056,-0.3983998429474971
-0.3266792508320637,-0.3978000171217772
-0.3266792751380849,-0.3978000023089222
-0.3266793114320743,-0.3977999794462783
-0.3305792429341494,-0.39530002335520453
-0.33057931537442725,-0.39529997599586064
-0.33177927936697016,-0.3945000000008321
-0.3344791940737572,-0.39270005686297405
-0.33447936585043,-0.3926999449659033
-0.3377792361264413,-0.3906000275175325
-0.3377793220123685,-0.39059997157056653
-0.33837927936697015,-0.39020000000083205
-0.34227925824794775,-0.38760001408018036
-0.3422792723432959,-0.38760000457565486
-0.3435791804223488,-0.38670006850093275
-0.3435792772858755,-0.38669999779934144
-0.343579371211866,-0.3866999217625965
-0.34627920605995777,-0.38440006244755537
-0.3462792782571576,-0.38439999841294253
-0.346279347275965,-0.3843999320918647
-0.347879041944449,-0.3828002374233806
-0.3478795327382236,-0.38279977967801376
-0.3501792152557812,-0.3808000557497029
-0.3501792799056508,-0.3807999974992492
-0.3501793379576605,-0.3807999414101692
-0.35207900356067384,-0.37890027580715585
-0.35207957656089967,-0.3788997473860009
-0.3540792254409775,-0.3772000458379347
-0.354079278790364,-0.37719999912406077
-0.3540793303971077,-0.37719995118941735
-0.3563791249142643,-0.37500014773822404
-0.3563794402179975,-0.3749998592561945
-0.3579792360029687,-0.37360003794434465
-0.3579792804613973,-0.37359999809457356
-0.35797931939184896,-0.3735999615153935
-0.3605790586114052,-0.37110021226582013
-0.36057951315472275,-0.3710998021804345
-0.36187924888589507,-0.3700000257925195
-0.361879309416626,-0.36999997370739457
-0.3650792423650654,-0.3672000323775101
-0.36507931669750543,-0.36719996800324
-0.36577925606489303,-0.3666000199740506
-0.36577930279597803,-0.36659998017629547
-0.36967916661312095,-0.3633000954079438
-0.36967939499186375,-0.3632999080938698
-0.373579227701704,-0.36020004106809933
-0.3735792783203028,-0.3601999996889211
-0.37357932914402625,-0.3601999557545728
-0.3744790924078191,-0.3594001661867569
-0.37447947469596066,-0.3593998437376445
-0.3774792597962233,-0.35700001565743433
-0.37747926282362126,-0.3570000132095834
-0.37927918774733094,-0.35550007635050945
-0.3792791895776909,-0.3555000747468165
-0.37927935313581895,-0.35549990862060027
-0.379279353919589,-0.3554999076976623
-0.3813792102033628,-0.3529000856320376
-0.3813793504688843,-0.3528999159713576
-0.38247921458714895,-0.3516000765588631
-0.38247921540421603,-0.3516000755514486
-0.38247927212788435,-0.35159999597930625
-0.3824793228390291,-0.3515999107097122
-0.38247932340749435,-0.3515999096021741
-0.38437920853599206,-0.3477001453910472
-0.3843793550372082,-0.3476998570684177
-0.3852792513038563,-0.3460000530091934
-0.38527930808836997,-0.3459999473451717
-0.38647926102409497,-0.3438000336296759
-0.3864792971735085,-0.3437999660838789
-0.3885789201104706,-0.3398006842991891
-0.3885793055256238,-0.33980001652738046
-0.38857974309006027,-0.3397993817034736
-0.38917917770166016,-0.33900013555467384
-0.3891793857351988,-0.33899986810430177
-0.391679060678242,-0.3359002711749281
-0.3916795170650833,-0.3358997453243215
-0.39307924983744175,-0.33440003163965176
-0.3952792308944948,-0.3320000528799388
-0.3952793286224153,-0.33199994784804476
-0.39697925975516435,-0.33020002076631055
-0.39697926736920813,-0.3302000126080417
-0.39887927168930126,-0.32810000848672194
-0.3988792870661163,-0.3280999915318157
-0.4008792553237503,-0.3259000264484183
-0.40087930301556757,-0.32589997319913905
-0.402379219312934,-0.3242000680621237
-0.40237932913546837,-0.3241999232745476
-0.40477872674597054,-0.32050085195835676
-0.40477932084123097,-0.320500033567312
-0.4047799974278433,-0.32049928193998634
-0.40497918492831214,-0.3203000944395175
-0.4049792679118064,-0.3202999906944339
-0.4049793371249807,-0.3202998813109346
-0.4049793381032171,-0.32029987943726934
-0.4068792576116471,-0.31640004465680777
-0.40687930158217345,-0.3163999555707201
-0.40867901104899906,-0.3128005366370689
-0.4086796121751522,-0.3127995007886977
-0.4088792030632277,-0.3125001144565844
-0.40887927602281837,-0.3124999979435609
-0.40887934210108184,-0.312499877669592
-0.41087902810293647,-0.3086004899659755
-0.4108795848051391,-0.30859954184371735
-0.4126792793672475,-0.30590000000055473
-0.4134791866960366,-0.304700139007371
-0.4134793768009025,-0.30469986428939333
-0.4162788210618789,-0.300800638354462
-0.4162793037488019,-0.3008000207057335
-0.41627983503764926,-0.3007994443301804
-0.4165792105770234,-0.30050006879080626
-0.4165793362984754,-0.30049992117270197
-0.41917927936722615,-0.2969000000005855
-0.4204792586826138,-0.29510002864081786
-0.42197921792571486,-0.2930000860186882
-0.421979277888216,-0.2929999980535528
-0.4219793326457756,-0.2929999096587057
-0.4242792140715266,-0.28910011071938885
-0.4242793199702153,-0.28909987819176297
-0.4243791322519416,-0.2888004413465838
-0.4243794683109909,-0.2887995748771675
-0.425979270307295,-0.28520002038548325
-0.4259792885216437,-0.2851999796574852
-0.4277792719056826,-0.28120001658184324
-0.42777928689148464,-0.28119998344726443
-0.42827926840292424,-0.28010002412209734
-0.4282792794901269,-0.2800999993698359
-0.42827928955811034,-0.28009997622191724
-0.42947926193352176,-0.27730004067929054
-0.42947927808184355,-0.27730000202307625
-0.4294792961012807,-0.277299956492136
-0.430979191044037,-0.2734002296409697
-0.4309793792937499,-0.27339977516595965
-0.43217926876015217,-0.2707000238665547
-0.4321792775434028,-0.2707000038120591
-0.4321792910363706,-0.2706999719947078
-0.43267926922184574,-0.2695000243495675
-0.43427914336163814,-0.2656003315142794
-0.43427943961664844,-0.26559967950177027
-0.4360792028652303,-0.2620001530046064
-0.4360792738487828,-0.2619999974697741
-0.43607933339093147,-0.2619998379296143
-0.4361792444770452,-0.261700104671273
-0.43617931664494636,-0.2616998961556236
-0.43757922151257644,-0.25780016116722554
-0.4375792733660696,-0.25779999879554305
-0.43757931386907706,-0.25779983180450117
-0.43837927936739507,-0.25390000000020096
-0.43917927936739504,-0.25000000000020095
-0.4399792547930694,-0.24610011980003862
-0.43997925495170087,-0.2461001189129017
-0.43997927936741543,-0.24609987809696157
-0.43997927936741543,-0.24600148547760256
-0.4399793294160282,-0.2460005045942769
-0.43997947904202345,-0.24599953389915286
-0.43997972669127156,-0.24599858347460976
-0.4411791266019037,-0.24220048375760783
-0.44117948207903573,-0.24219953495590313
-0.44287925831492464,-0.2383000482970993
-0.4428792786888253,-0.23830000012583694
-0.44287929841447315,-0.2382999504778357
-0.44387927936734883,-0.23570000000035898
-0.44437920343559784,-0.23440019742291165
-0.44437936388819294,-0.23439980609960145
-0.4460792583149246,-0.2305000482970993
-0.4460792786888253,-0.23050000012583693
-0.44607929841447314,-0.2304999504778357
-0.4475792405931457,-0.2266001008132871
-0.44757927771155576,-0.22659999744816936
-0.44757930851982397,-0.2265998979667102
-0.4477791727868468,-0.22590037303213015
-0.447779415588846,-0.22589963674303312
-0.4489792640852321,-0.2227000407526703
-0.44897927826199924,-0.22270000188364977
-0.44897929380881285,-0.2226999566759702
-0.45027925662618745,-0.2188000682238463
-0.45027930312415043,-0.2187999321237843
-0.4516792342177908,-0.21480012899909745
-0.45167926458123814,-0.21479999599689767
-0.4516792793674154,-0.21479986454730288
-0.4516792793674154,-0.2147017187683955
-0.4516793168678048,-0.2147008694296965
-0.45167942907712294,-0.2147000267010487
-0.4516796151220912,-0.21469919714106012
-0.45167987355479866,-0.2146983872058525
-0.45307925574043634,-0.21090006413055035
-0.45307930390144613,-0.21089993621170605
-0.4545792793673488,-0.20700000000035898
-0.4560792793673488,-0.203100000000359
-0.4575792392574021,-0.19920010428622045
-0.4575792773029782,-0.19919999808145372
-0.4575793093809699,-0.1991998935884453
-0.45867925730913556,-0.19530007820676698
-0.45867927806099457,-0.1952999995806675
-0.4586792960876917,-0.195299920578792
-0.45947868918898166,-0.19150280334766479
-0.4594789238221874,-0.19150190565656053
-0.4594792436971737,-0.19150103469039984
-0.45947964584876566,-0.19150019852285863
-0.45948012654910136,-0.19149940490503675
-0.4594806813421882,-0.19149866119360703
-0.4594813050852093,-0.1914979742826204
-0.4595791959846808,-0.1914000833831489
-0.45957926931328097,-0.1913999941986742
-0.4595792698291394,-0.1913999929665079
-0.45957930232508193,-0.19139988769500854
-0.45957930303935174,-0.19139988459941218
-0.4603792556661569,-0.1875001155437367
-0.46037930588943005,-0.18749988507138368
-0.4612792729627847,-0.18360002775351386
-0.46127927876326774,-0.18360000192212728
-0.4612792854940272,-0.18359997013286936
-0.4620792732528432,-0.1797000298086412
-0.4620792794295727,-0.17969999870037198
-0.46207928451554914,-0.17969997131762996
-0.46277927406938446,-0.1758000295176901
-0.4627792842975977,-0.17579997041898932
-0.4633601364871715,-0.17231485728154622
-0.4633603401642712,-0.1723139234955277
-0.46336063533321087,-0.1723130144762835
-0.4633610190908551,-0.1723121391644763
-0.46336148766275387,-0.17231130616923923
-0.46336203644026625,-0.17231052368350058
-0.46336266002588866,-0.17230979940340227
-0.46336335228634196,-0.17230914045260431
-0.46336410641289544,-0.1723085533122202
-0.46336491498833404,-0.17230804375707173
-0.46336577005991064,-0.1723076167988908
-0.46336666321756487,-0.17230727663702644
-0.4633675856766408,-0.17230702661714217
-0.46336852836428816,-0.17230686919830962
-0.46336948200869843,-0.17230680592882247
-0.4633704372302979,-0.17230683743096797
-0.4633713846340004,-0.17230696339490667
-0.4633723149016126,-0.17230718258171968
-0.4633732188834834,-0.17230749283559416
-0.4633740876884951,-0.17230789110502676
-0.4633749127715122,-0.17230837347283673
-0.46337568601742724,-0.1723089351946934
-0.46337639982097645,-0.172309570745779
-0.46337704716154204,-0.17231027387512798
-0.46337762167220303,-0.17231103766710867
-0.46337811770235726,-0.17231185460944162
-0.463378530373298,-0.172312716667087
-0.46337885562619846,-0.17231361536127307
-0.4633790902620323,-0.17231454185288922
-0.46337923197303765,-0.17231548702942312
-0.46337927936541545,-0.17231644159458687
-0.46337927936541545,-0.17239988065442047
-0.4633792853065383,-0.17239994115046478
-0.4633793020161713,-0.17239988631162206
-0.4633793027915891,-0.17239988287923064
-0.4634792747123223,-0.17190002327556497
-0.46347928413706785,-0.17189997674804625
-0.46427925501227185,-0.16800011873142645


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.5074479389666692,-0.16409987775272042
-0.5079479179552953,-0.1602000416414366
-0.507947924070847,-0.16019999079021202
-0.5079479265519967,-0.16019996741941023
-0.5083479084221363,-0.15620014871801377
-0.5083479422998582,-0.15619985175384477
-0.5088479149243315,-0.15230006528295406
-0.5088479219682006,-0.1523000044349288
-0.5088479286906478,-0.15229992984274407
-0.509147915234634,-0.14840010477092264
-0.5091479214725761,-0.14839999582958718
-0.5091479232939328,-0.1483998990182534
-0.5091479232939328,-0.13670003485530866
-0.5091479230617522,-0.13669999909798064
-0.5091479224236962,-0.13669996606076135
-0.5090479242180739,-0.13280003604149027
-0.5090479229422658,-0.13279999661970912
-0.5090479216211558,-0.13279996738082325
-0.5088479232939315,-0.12889999999994878
-0.5086479268039923,-0.12500006844613423
-0.5086479180374486,-0.1249999316656662
-0.5083479232939299,-0.1210999999999233
-0.5080479263867251,-0.11720004020626178
-0.5080479219497883,-0.11719998768827287
-0.5080479204430131,-0.11719997220348105
-0.507647937225105,-0.11330013582887745
-0.5076479128216735,-0.11329986386058949
-0.5073479232939299,-0.1093999999999233
-0.5070479262264832,-0.10550003812311695
-0.5070479229357694,-0.10549999899088683
-0.5070479193998169,-0.10549996300584626
-0.5068479262207165,-0.10360002780439219
-0.506847920511985,-0.10359997218047301
-0.5066479491679861,-0.10160025874048324
-0.506647909976505,-0.10159974031013302
-0.506247923645489,-0.09380000685531871
-0.506247922951134,-0.09379999314399703
-0.506047923636728,-0.0898000068558794
-0.5058479268039916,-0.08590006844612336
-0.5058479180374486,-0.0858999316656662
-0.5055479338073215,-0.08200013667401435
-0.5055479162735228,-0.0819998631019795
-0.5053479268039923,-0.07810006844613424
-0.5053479180374486,-0.0780999316656662
-0.5050479232939299,-0.0741999999999233
-0.5047479549169764,-0.07030041109952799
-0.5047479232939328,-0.07029958768591596
-0.5047479232939328,-0.06250003487416488
-0.5047479230612588,-0.062499999060253594
-0.5047479224241799,-0.06249996607962352
-0.5046479268214505,-0.05860013757317853
-0.5046479232939328,-0.05859986238157642
-0.5046479232939328,-0.05470013761842358
-0.5046479268214505,-0.05469986242682147
-0.50474792242418,-0.050800033920374105
-0.5047479230612586,-0.05080000093976372
-0.5047479232939328,-0.0507999651258159
-0.5047479232939328,-0.04690013761842358
-0.5047479268214505,-0.04689986242682147
-0.5048479232939325,-0.04300000000002563
-0.50494792242418,-0.03910003392037411
-0.5049479230612586,-0.03910000093976373
-0.5049479232939328,-0.03909996512581591
-0.5049479232939328,-0.035200134179047896
-0.504947926647361,-0.0351998658628836
-0.505047923207986,-0.031200003437885405
-0.5051479232939325,-0.027300000000025634
-0.5052479215302461,-0.023400068783794022
-0.5052479224119446,-0.023400000000012994
-0.5052479215302458,-0.023399931216192812
-0.5051479268214506,-0.01950013757317853
-0.5051479232939329,-0.01949986238157642
-0.5051479232939329,-0.01560003487416487
-0.5051479230612589,-0.015599999060253607
-0.5051479224241799,-0.015599966079623492
-0.5050479268214505,-0.01170013757317853
-0.5050479232939328,-0.011699862381576422
-0.5050479232939328,-0.00780003487416487
-0.5050479230612588,-0.007799999060253605
-0.5050479224241798,-0.007799966079623496
-0.5046479249677315,0.0077999347218662765
-0.5046479227519998,0.007799993311391178
-0.5046479177754182,0.007800071740729872
-0.50434792329393,0.011700000000076698
-0.5040479232939299,0.015600000000076697
-0.5037479263815782,0.019499959860649885
-0.5037479219622419,0.019500012178104365
-0.5037479204361681,0.019500027863256567
-0.5033479512155371,0.02339972776441012
-0.5033479092783069,0.02340027330473293
-0.5031479232939315,0.027300000000051217
-0.5029479373831777,0.03119972525975004
-0.5029479232939328,0.031200275101327224
-0.5029479232939328,0.03169992689411478
-0.5029479223939209,0.03169999297688288
-0.502947918724154,0.03170007997115752
-0.5027479250835043,0.03519996868252821
-0.5027479216873956,0.03520003132750225
-0.5025479232939315,0.03910000000005122
-0.5023479303327724,0.04299986274265368
-0.5023479197710452,0.04300013739262876
-0.5022479242158893,0.046899964043711766
-0.5022479229489736,0.04690000320995986
-0.5022479216167904,0.04690003270430319
-0.5020479232939314,0.050800000000051214
-0.5018479268039923,0.0546999315538655
-0.5018479180374485,0.054700068334334044
-0.5015479338073215,0.05859986332598561
-0.5015479162735228,0.05860013689802045
-0.5011479232939315,0.06640000000005121
-0.5009479232939315,0.07030000000005121
-0.5001479303327724,0.08589986274265368
-0.5001479197710452,0.08590013739262876
-0.5000479233820756,0.08979999656244783
-0.499947926647361,0.09379986586288803
-0.49994792329393284,0.09380013417905234
-0.49994792329393284,0.09769996512582872
-0.49994792306125885,0.0977000009397464
-0.4999479224241797,0.09770003392038532
-0.49984793387648907,0.10159958728032022
-0.49984794443821623,0.1016004123134995
-0.5000479162735229,0.1054998631019795
-0.5000479338073216,0.10550013667401434
-0.5003479200253111,0.10939995750787819
-0.5003479223221587,0.10939999082369505
-0.5007479162735581,0.11719986310266664
-0.5007479338073215,0.11720013667401434
-0.5010479232939299,0.1210999999999233
-0.5013479200253111,0.12499995750787819
-0.5013479223221823,0.12499999082403575
-0.5015479162735934,0.12889986310335388
-0.5015479338073217,0.1289001366740144
-0.5018479126250768,0.1327998613048328
-0.501847919859274,0.13280000342067716
-0.5018479198137581,0.13280013572682708
-0.5017479249691895,0.13669993466500163
-0.5017479227463876,0.1366999934249958
-0.5017479177797802,0.13670007168402204
-0.5014479338073217,0.1405998633259856
-0.5014479162735229,0.14060013689802042
-0.5012479268039923,0.14449993155386545
-0.5012479180374486,0.1445000683343341
-0.5009479286906465,0.14839992984276115
-0.5009479219682034,0.1484000044349025
-0.5009479149243302,0.1484000652829642
-0.5004479314428336,0.15229993643863776
-0.5004479234093603,0.1522999936741873
-0.5004479108651568,0.1523000692461272
-0.499747950518836,0.15619984831848596
-0.4997479004338299,0.15620015240076143
-0.4991479297673018,0.16019995684428176
-0.4991479161197664,0.16020004304508156
-0.4990479363349883,0.1607999217537506
-0.4990479114105012,0.16080007843072477
-0.4985479483058321,0.16409983492154054
-0.4985479182819892,0.16409999854728838
-0.4985478778717047,0.16410016104258382
-0.49744794035410683,0.167999939514067
-0.4974479225989954,0.16799999975551014
-0.4974479034108,0.16800005964956102
-0.49614793977417915,0.1718999505594235
-0.49614790729434677,0.1719000495988742
-0.4951479424365657,0.17499994065799548
-0.4951479228369923,0.17499999908503777
-0.49514790114941915,0.17500005905221788
-0.4948480369303019,0.17579969696986392
-0.49484782811691463,0.17580030932545967
-0.4936479982880762,0.1796997562691847
-0.493647859956248,0.17970024701709736
-0.4926479882121556,0.18359974681905764
-0.49264787077282735,0.1836002560404911
-0.4918479353073465,0.18749994143470994
-0.49184791193346467,0.18750005869584804
-0.4912479366836101,0.19059993082009682
-0.49124792309237175,0.19059999641422104
-0.49124790536521346,0.1906000717150008
-0.49104794696342585,0.1913999053221516
-0.49104790134943044,0.19140009509295808
-0.49014795883206835,0.1952998460015268
-0.4901479188881514,0.19529999846017063
-0.49014786981592073,0.19530014897463643
-0.4887479540188604,0.19919991440930443
-0.4887479218633572,0.19919999942803396
-0.48874788684262876,0.19920008331747563
-0.48734798067131685,0.20239986885190295
-0.487347919965015,0.20239999810980122
-0.4873478521747933,0.2024001244587598
-0.4869481544467115,0.20309959548290304
-0.48694772805313336,0.20310042302195203
-0.4851479713073517,0.2069998959711455
-0.48514787751142663,0.20700010503066407
-0.48344801745343763,0.2108997839872272
-0.48344783870288655,0.21090021993690639
-0.48194806927033956,0.2147996204615284
-0.4819478064457696,0.2148003894940244
-0.4807479341562143,0.21879996379254193
-0.4795483980502892,0.22269845704199243
-0.47954813516989653,0.22269949196407388
-0.47954797639424096,0.22270054788078783
-0.47954792329393287,0.22270161434699584
-0.47954792329393287,0.22289985876446966
-0.4795479085952659,0.22289999895582369
-0.4795478802509419,0.22290013259403854
-0.4795478798442323,0.2229001339700682
-0.4783479365823652,0.22659995902749172
-0.4783479220589936,0.226600002612971
-0.4783479097109816,0.22660003783839536
-0.4769479309398507,0.23049997870083153
-0.47694793004353614,0.23049998084729356
-0.4756479786404425,0.23409984673289805
-0.4756479776317691,0.2340998492812452
-0.4756478341052622,0.2341001336876781
-0.475647833177365,0.23410013517515466
-0.47544865151342264,0.2343989076710682
-0.4754479947241849,0.23440003595500536
-0.4754474797393974,0.23440123561638015
-0.4740479232938741,0.23830000000033788
-0.47264813727842314,0.24219940390052258
-0.47264778088053144,0.24220061712485338
-0.4717479592522033,0.24609984418094183
-0.47174785196071467,0.24610014266667252
-0.4716487869598251,0.24629827266845172
-0.47164839825674126,0.24629914506678358
-0.47164808862354407,0.2463000485579125
-0.4716478605106382,0.24630097599170472
-0.471647715723285,0.24630192002854678
-0.4712479261996822,0.2499999731218723
-0.47124792600329907,0.24999997485661268
-0.47074792329374765,0.25390000000150836
-0.47024793999983816,0.2577998696940023
-0.4702478818024279,0.25780012447467726
-0.46894796544962014,0.26169987353310054
-0.46894796433661434,0.2616998766148434
-0.46894785876433726,0.2617001127506283
-0.4689478570934441,0.26170011585112096
-0.4677479553802759,0.2637999438491652
-0.4677478918861333,0.2638000565342983
-0.46674794025833916,0.2655999694643278
-0.46454795865331605,0.2694999373177122
-0.4645479217861984,0.2695000006729367
-0.46454788538160824,0.26950005957680134
-0.46384806045168175,0.2705997844666858
-0.4638477965430402,0.2706002218143278
-0.46224793804866604,0.2733999741794826
-0.4622479086822102,0.2734000259028619
-0.4600480550821067,0.2772997663757725
-0.4600478033366138,0.2773002399148741
-0.4599479793694439,0.277499887849214
-0.45994791959231107,0.27750000073266495
-0.45994785838840696,0.2775001044135228
-0.45764798340740764,0.281199903296
-0.4576478652447548,0.2812000979582621
-0.45604793779577174,0.28389997552842094
-0.45604792537969735,0.2838999962296295
-0.4552479232930479,0.28520000000172113
-0.45284799978137796,0.2890998757081848
-0.45284792098061016,0.2890999962885036
-0.4528478326302481,0.28910011656793794
-0.45214808915578364,0.28999978674939214
-0.4521477683672907,0.29000022132408976
-0.4500479983701504,0.29299989274857585
-0.4500479213291609,0.2929999972852528
-0.450047837480459,0.2930001001160894
-0.44824797181146797,0.295099943396579
-0.4482478755666932,0.29510005727304967
-0.4467479520245499,0.29689996552362163
-0.4467479203408636,0.29690000290412105
-0.44674789621955663,0.2969000304590535
-0.4443480370829709,0.29959987198771243
-0.44434781364575854,0.2996001315781713
-0.44334794518415516,0.3007999737320954
-0.44334792443237975,0.30079999831413035
-0.44334789938712205,0.30080002720467897
-0.44044798128452806,0.304099934011079
-0.4404479203799465,0.3041000010705806
-0.44044786313601036,0.3041000601583367
-0.43984847850636155,0.30469944478798555
-0.43984745476907194,0.30470063008548887
-0.4369486345982148,0.30859904341871053
-0.4369479802587007,0.30860003328584157
-0.43694743915312123,0.30860108931703845
-0.43654796262239703,0.3094999115111679
-0.43654792124470165,0.30950000026193397
-0.4365478782579499,0.30950008444271815
-0.434947937458763,0.3124999734411935
-0.4328482122920665,0.3163994632894327
-0.43284769690417974,0.3164005659745755
-0.4326479873772878,0.31689983979180525
-0.4326479188463419,0.31689999633278076
-0.4326478384388799,0.3169001518461449
-0.43074794704798075,0.3202999574930169
-0.4307479215641729,0.3203000021396929
-0.4307478994647048,0.32030003931850565
-0.42874795302507274,0.32359995094389865
-0.4287479233353338,0.32359999877137197
-0.42874789088680504,0.32360004861099456
-0.42834798613936564,0.32419990573215357
-0.4283479201065904,0.32420000039037405
-0.428347854160148,0.32420008697511066
-0.42524794572394314,0.328099971781949
-0.4252479441350801,0.3280999735799381
-0.4248479470737191,0.32859997027559606
-0.4248478990932616,0.3286000293868882
-0.4220480016310666,0.33199990487669645
-0.42204784716039057,0.3320000968975816
-0.42094794971827504,0.333399966369365
-0.4209479244027464,0.3333999980659885
-0.42094789436838836,0.33340003443553634
-0.41884804281467913,0.3358998577137615
-0.4188478087684167,0.3359001463385042
-0.41704795351629115,0.33819996138288694
-0.41704789237065953,0.3382000380597684
-0.41574796111399837,0.33979995345258207
-0.4157478859958449,0.33980004696831134
-0.4130482010010577,0.3431996502950804
-0.41304767558715644,0.34320037156046745
-0.4126479734341155,0.3437999247900288
-0.4126479225732277,0.34379999836629394
-0.4126478676267524,0.3438000723676748
-0.4096479559139848,0.3476999575942727
-0.40964792151199325,0.34770000140630575
-0.40964789045856914,0.3477000394027986
-0.4091480827980047,0.34829980859547593
-0.40914777284035986,0.3483001985990524
-0.40664800570017173,0.35159989122410074
-0.40664792216878964,0.35159999585008517
-0.406647828506687,0.35160010155815763
-0.4052479561913611,0.3530999647531497
-0.4052478907138718,0.3531000355422738
-0.40304804998829524,0.35549986178835724
-0.4030479192114501,0.35549999481451183
-0.40304777809218506,0.3555001195783819
-0.4013479445548388,0.35689998249149063
-0.4013479018537371,0.35690001729095877
-0.3982479598158935,0.3593999705472842
-0.3982479234617691,0.359399999344379
-0.39824788532969646,0.35940002847367736
-0.39744823086356745,0.3599997693232741
-0.3974476330116346,0.360000252087715
-0.3936482083643989,0.3632997524392618
-0.393647656317929,0.3633002669764181
-0.3935480021796468,0.36339992111470026
-0.39354792174936,0.3633999982695844
-0.39354783810160504,0.3634000720862796
-0.38964826419093046,0.36669971154915815
-0.389647607528432,0.36670031576591505
-0.3891479527920565,0.3671999705022906
-0.3891479215534807,0.3672000012590663
-0.38914789446287423,0.36720002713554606
-0.38574795728709044,0.37039996800687197
-0.38574792595590923,0.37039999698538806
-0.3857478851532545,0.37040003337354743
-0.3849487187494634,0.3710993039768646
-0.3849479611361831,0.3711000355264071
-0.3849472788437865,0.3711008377855305
-0.38194802991705495,0.37499986139028146
-0.3819479179966079,0.3749999974750269
-0.38194780076837714,0.3750001225259699
-0.3818483683178272,0.37509955497651987
-0.3818475333148592,0.3751004939738405
-0.37884794147764833,0.37889997696764094
-0.37884792665082073,0.37889999553863557
-0.37794799046433836,0.3799999179031947
-0.37794785775730405,0.3800000834106007
-0.3757479765329737,0.38279993224156666
-0.3757479217596574,0.38279999969548056
-0.375747866335811,0.38280006365945946
-0.3740479337290311,0.38469998833762525
-0.3722479944080951,0.3866999209846453
-0.37224784112974685,0.38670006650613375
-0.3722478408827408,0.38670006671429924
-0.3701479365950709,0.3883999892328892
-0.3701479100264502,0.3884000108110166
-0.36744796919064665,0.3905999626031527
-0.36744787781173555,0.39060003790229947
-0.36624795756052064,0.3915999714449786
-0.36624788855679874,0.39160002798316995
-0.3626483721874714,0.39449963839179475
-0.36264751569898723,0.39450040759535987
-0.36234803142761124,0.3947998918667358
-0.36234792009414923,0.394799997031312
-0.36234780390216953,0.39480009490162776
-0.3584480205035841,0.39789992273127256
-0.35844782789680146,0.3979000794980779
-0.3578480314799405,0.39839990984546203
-0.35784781750922673,0.39840009296277
-0.35454795049761245,0.40129997609418866
-0.35454792160707227,0.4013000011394391
-0.3545478970250191,0.4013000218912299
-0.35334837257166946,0.40229962560235455
-0.3533475173430286,0.4023004209865265
-0.3506479808968468,0.4050999402640485
-0.35064792200950395,0.4050999994727107
-0.3506478625265981,0.4051000557038301
-0.3494480952577602,0.4061998423669315
-0.3494477583389692,0.4062001649553779
-0.3466480882483108,0.40899983504603626
-0.3466477656598644,0.4090001719648273
-0.34554796274896393,0.41019995695853695
-0.3455479227283425,0.4101999996751666
-0.34554788211615256,0.41020004117819453
-0.3427481039412698,0.4129998193530772
-0.34274775144304465,0.41300018903636365
-0.34174801615190253,0.41409989785662
-0.3417479193368883,0.4140999990014052
-0.34174782207732735,0.41410009074636867
-0.33884814114163697,0.4166998046887118
-0.3388477164065233,0.41670020688782383
-0.33754801037259535,0.4179999129217517
-0.3375478219879336,0.4180000701354465
-0.33494794616137596,0.4197999841692172
-0.33494790050797957,0.419800015950688
-0.3319479479340947,0.42189998275240737
-0.3319479238846037,0.4218999993870524
-0.3319478975731475,0.42190001714772546
-0.3310480016461641,0.42249994776571437
-0.3310478458691381,0.4225000536023049
-0.327148090835456,0.4251998840102387
-0.32714776027378867,0.4252001222656082
-0.32634797783033936,0.4257999590981952
-0.32634791692539095,0.4258000035797243
-0.3263478728670866,0.42580003416065204
-0.32324796833559194,0.4278999694884388
-0.3232478785629458,0.4279000309681304
-0.3206479232935021,0.4297000000008222
-0.3193479232935021,0.43060000000082216
-0.315448090835456,0.4332998840102387
-0.3154477602737887,0.4333001222656082
-0.3150484711642627,0.4335995890977526
-0.3150474320731565,0.43360047718631967
-0.31154799568932456,0.4369999296734708
-0.3115479239075423,0.43699999682786805
-0.3115478437745632,0.4370000662666098
-0.31094823386633336,0.43749974119013463
-0.3109476330643521,0.4375002814351683
-0.30764797352235485,0.44069995129407474
-0.30764792082179376,0.4407000010814369
-0.3076478725581524,0.4407000443942617
-0.3068481260395089,0.44139982259807475
-0.3068477297005332,0.44140018734887515
-0.3037479585920284,0.44439996584097663
-0.30374792218639773,0.4444000004327541
-0.30374788760312144,0.4444000321221757
-0.30274794680400013,0.4452999788413848
-0.3027479379277523,0.44529998673584026
-0.2998479532610143,0.4477999741667672
-0.29984789351637114,0.44780002605582025
-0.29824799302032656,0.44919993898985927
-0.29824795051402936,0.4491999749066955
-0.2982479282907216,0.4491999921603336
-0.29824789096814225,0.4492000182607142
-0.29824783680776995,0.44920005264431334
-0.29594795526474227,0.4505999805400694
-0.29594789105389324,0.45060001901392793
-0.29204801163658434,0.4528999479010588
-0.2920480106639398,0.4528999484498998
-0.2920478289753161,0.4529000377106055
-0.292047828189983,0.45290003804225704
-0.2915486153914581,0.4530997231616669
-0.29154727609411724,0.4531003698290464
-0.2880480009668635,0.4550999556160486
-0.28804784637044106,0.45510004567389256
-0.28484796175427646,0.4569999771647403
-0.2848478844573859,0.45700002219289293
-0.28414794911410945,0.4573999852461937
-0.28219827128807434,0.4584998036961965
-0.2821975908517188,0.45850022162867793
-0.28024799457281074,0.45979995248128325
-0.2802479211560038,0.459799999751152
-0.28024785061182317,0.45980004207969266
-0.2783481629645103,0.4608998612439264
-0.27834769109497887,0.46090015092986275
-0.27634795180462113,0.46219998146859537
-0.27244804342022094,0.4646999229965081
-0.27244792158757397,0.4646999966009069
-0.27244779549207604,0.4647000639015465
-0.2722485510705818,0.4647996861122936
-0.2722473417265756,0.4648003929514483
-0.2685479419976396,0.4672999873628915
-0.26854790464265776,0.467300012717307
-0.2663479520570421,0.4687999803893177
-0.2663479190990625,0.4688000025489362
-0.2663478981825681,0.46880001624907414
-0.2646479850277491,0.46989996005513346
-0.26464786211216473,0.4699000407883806
-0.26074880782418647,0.47249941031369946
-0.26074795658060257,0.47250004060443007
-0.2607471715870904,0.4725007517072567
-0.26054799744776397,0.4726999258465831
-0.260547838826456,0.4727000616389373
-0.2568479800974903,0.4753999585492636
-0.25684786703742646,0.47540004219287985
-0.25524795332354205,0.4765999774782932
-0.252947945409914,0.4782999836539065
-0.25294794031237083,0.4782999873814232
-0.24984800782294908,0.4804999400121677
-0.24984800542177693,0.4804999416474446
-0.24984783362080543,0.48050004475112673
-0.24984783010842496,0.48050004659337203
-0.24904797228481745,0.48089997550517577
-0.24904787455445015,0.48090002499521756
-0.2451480065640443,0.4828999572979898
-0.24514792074010522,0.4828999994372029
-0.24514783918208474,0.4829000360485943
-0.2416482132762801,0.48439987572251064
-0.24164764110870837,0.4844001410932304
-0.24124797228481745,0.48459997550517575
-0.24124787455445015,0.48460002499521754
-0.23734799867171474,0.4865999613453383
-0.23734792191285625,0.4865999991911551
-0.2373478464640393,0.4866000334906086
-0.2334480500972268,0.48829994472742433
-0.23344804957157234,0.48829994494061296
-0.23344792034869968,0.48829998607105873
-0.23344778522122667,0.488300000001
-0.23335033745696923,0.488300000001
-0.23334938882977918,0.4883000419932174
-0.23334844762340867,0.48830016764137735
-0.23334752120062638,0.48830037596257286
-0.23334661680855362,0.48830066532717115
-0.2333457415219721,0.4883010334715616
-0.229547971643032,0.49009997709842795
-0.2256480755651764,0.49189992972160435
-0.22564777328981842,0.4919000750026753
-0.22504798147259342,0.4921999709112878
-0.2250479222006116,0.4921999996548731
-0.2250478645513726,0.4922000259164873
-0.22164794503817672,0.4936999904076031
-0.21774804908906434,0.49539994516687974
-0.2177477989400266,0.4954000580324598
-0.21624797231115286,0.4960999771259342
-0.2162479268091958,0.49609999780440855
-0.21624786957358239,0.496100022384146
-0.21384798620090978,0.4970999737894263
-0.21384792139212738,0.49709999983249825
-0.21384786076231804,0.4971000224479498
-0.2099481279922587,0.4984999265192532
-0.209947721738206,0.4985000817124548
-0.20624831396150117,0.4999998416219298
-0.2062475462463873,0.5000001885243909
-0.2060480932372856,0.5000999150289416
-0.206047921524178,0.500099993417975
-0.20604774220040867,0.5001000603652288
-0.20214798294248223,0.5013999801178709
-0.20214792304846485,0.5013999993060558
-0.20214786280699137,0.5014000170611763
-0.19824804517024577,0.5024999656253867
-0.19824780226090433,0.5025000372416705
-0.1943483442784091,0.5036998704670537
-0.1943475143337809,0.5037001635847379
-0.1938480072752224,0.5038999664081613
-0.19384792329304473,0.5038999983703826
-0.19384783670678093,0.5039000280142178
-0.1904480322422985,0.5049999647527269
-0.19044792464305027,0.5049999970458068
-0.19044780968047514,0.5050000262192859
-0.1865479658197214,0.505899990187152
-0.18654792366926212,0.5058999995538986
-0.18264805201225928,0.5066999735970565
-0.1826477952578797,0.5067000295475772
-0.17874796581508562,0.5075999901882219
-0.1778483048784955,0.5077999152042327
-0.17784754888102572,0.5078001123246162
-0.1748480031839514,0.5086999760337385
-0.17484792943519087,0.5086999969150415
-0.17484783546410118,0.5087000202692183
-0.1709479874566757,0.5095999851940088
-0.17094792348455934,0.5095999991325625
-0.17094785812271973,0.5096000116982339
-0.1670479612184248,0.5102999931938764
-0.16704792323346918,0.5102999997306088
-0.16704788520274572,0.5103000057145393
-0.16304794325018165,0.510899997007424
-0.16304790334735417,0.5109000030695624
-0.15914796236692344,0.5114999939896285
-0.15914793940631766,0.5114999973491233
-0.1591478678175811,0.5115000065275189
-0.15744796644151415,0.5116999949247033
-0.1574479074482871,0.511700001381464
-0.15744789586314484,0.5117000024946212
-0.1552479604154585,0.5118999966262291
-0.1552478861272828,0.5119000028598992
-0.15134792329300956,0.5122000000009971
-0.14744796569650823,0.5124999967391894
-0.14744793273473947,0.5124999990121762
-0.14354792329160038,0.5127000000010697
-0.13964795591210702,0.5128999983282231
-0.13964792667323242,0.5128999996493326
-0.13964788725144067,0.5129000009251411
-0.1357479232929585,0.5130000000009997
-0.13184792329295852,0.5131000000009996
-0.12794795723216915,0.5131999991307634
-0.12794792419496087,0.5131999997688191
-0.12794788843762206,0.513200000001
-0.12404806091135645,0.513200000001
-0.12404778571975435,0.5132000035285177
-0.12014795721330702,0.5132999991312471
-0.12014792423269659,0.5132999997683257
-0.12014788841874878,0.513300000001
-0.11234806091135645,0.513300000001
-0.11234778571975435,0.5133000035285177
-0.10844795721330702,0.5133999991312471
-0.10844792423269659,0.5133999997683257
-0.10844788841874878,0.513400000001
-0.08884795816709776,0.513400000001
-0.0888479223531865,0.513399999768326
-0.08884788937255635,0.513399999131247
-0.08494806086611141,0.5133000035285177
-0.08494778567450931,0.513300000001
-0.07324795816709775,0.513300000001
-0.0732479223531865,0.513299999768326
-0.07324788937255634,0.513299999131247
-0.06934806086611141,0.5132000035285177
-0.0693477856745093,0.513200000001
-0.06544795816709775,0.513200000001
-0.0654479223531865,0.513199999768326
-0.06544788937255634,0.513199999131247
-0.061548060866111406,0.5131000035285177
-0.061547785674509296,0.513100000001
-0.057647958167097745,0.513100000001
-0.05764792235318647,0.513099999768326
-0.057647889372556396,0.513099999131247
-0.04984792329290724,0.5129000000009997
-0.04594806086611141,0.5128000035285177
-0.0459477856745093,0.512800000001
-0.0420479590577401,0.512800000001
-0.04204791885268802,0.5127999997331271
-0.04204789198124158,0.5127999992182081
-0.03804792673069601,0.5127000000869444
-0.03414792329290118,0.5126000000009995
-0.030248060866111405,0.5125000035285177
-0.030247785674509295,0.5125000000009999
-0.026347958167097747,0.5125000000009999
-0.026347922353186472,0.5124999997683259
-0.026347889372556384,0.512499999131247
-0.022448060866111404,0.5124000035285177
-0.022447785674509294,0.5124000000009999
-0.01854795816709775,0.5124000000009999
-0.018547922353186475,0.512399999768326
-0.018547889372556386,0.512399999131247
-0.014648060866111406,0.5123000035285177
-0.014647785674509297,0.512300000001
-0.006847958167097746,0.512300000001
-0.006847922353186481,0.512299999768326
-0.006847889372556372,0.512299999131247
-0.002948060866111405,0.5122000035285177
-0.002947785674509296,0.512200000001
0.004852041832902255,0.512200000001
0.004852077646813519,0.512199999768326
0.004852110627443628,0.512199999131247
0.008751939133888595,0.5121000035285177
0.008752214325490703,0.512100000001
0.032251939088643544,0.512100000001
0.032252214280245654,0.5121000035285177
0.03615204278669301,0.5121999991312471
0.03615207576730339,0.5121999997683258
0.036152111581251214,0.512200000001
0.04005193908864354,0.512200000001
0.04005221428024565,0.5122000035285177
0.04395204278669301,0.5122999991312471
0.043952075767303395,0.5122999997683257
0.043952111581251216,0.512300000001
0.05175193908864354,0.512300000001
0.05175221428024565,0.5123000035285177
0.055652042786693015,0.5123999991312471
0.0556520757673034,0.5123999997683257
0.05565211158125122,0.5124000000009999
0.05955193908864354,0.5124000000009999
0.05955221428024565,0.5124000035285177
0.06345204278669297,0.5124999991312471
0.06345207576730341,0.5124999997683257
0.06345211158125122,0.5125000000009999
0.06735193908864355,0.5125000000009999
0.06735221428024565,0.5125000035285177
0.07125204278669298,0.5125999991312471
0.07125207576730341,0.5125999997683257
0.07125211158125122,0.5126000000009999
0.07515193908864355,0.5126000000009999
0.07515221428024565,0.5126000035285176
0.0790520767070415,0.5127000000009997
0.08295204278669298,0.5127999991312472
0.08295207576730342,0.5127999997683258
0.08295211158125122,0.512800000001
0.08695193908864354,0.512800000001
0.08695221428024565,0.5128000035285177
0.09085204278669297,0.5128999991312472
0.0908520757673034,0.5128999997683258
0.09085211158125121,0.512900000001
0.09475193908864354,0.512900000001
0.09475221428024565,0.5129000035285177
0.10255204278669297,0.5130999991312472
0.10255207576730341,0.5130999997683258
0.10255211158125122,0.513100000001
0.11035193908864355,0.513100000001
0.11035221428024565,0.5131000035285177
0.11425204278669297,0.5131999991312471
0.11425207576730341,0.5131999997683258
0.11425211158125122,0.513200000001
0.13375204185175846,0.513200000001
0.13375207760908647,0.5131999997688194
0.13375211064630577,0.5131999991307634
0.13765207670709276,0.5131000000009996
0.14155207670709277,0.5130000000009997
0.14545204066557685,0.5129000009251411
0.145452080087358,0.512899999649333
0.14545210932624386,0.512899998328223
0.14935193601483898,0.5127000072159874
0.14935221754025188,0.5126999964801707
0.15335204160575683,0.512600000878533
0.15335207648826948,0.5125999997781199
0.1533521119832516,0.5125999981919661
0.15725200826093258,0.5124000035110594
0.15725214504140123,0.5123999947445157
0.16115203882401896,0.5121000029150836
0.16115207723663086,0.5120999996866192
0.16115211394067858,0.512099996081678
0.16495151630727456,0.5117000589904575
0.16495264020312114,0.511700000001
0.16505190587868107,0.511700000001
0.16505207575324682,0.5116999945936329
0.16505224675169988,0.5116999782004142
0.1689520767071943,0.5112000000009919
0.17285203840448743,0.5107000049115954
0.1728520863369029,0.510699998415603
0.17285210523082084,0.5106999956127419
0.1767519433191334,0.5101000205222324
0.17675221056896714,0.5100999828392262
0.1806520131457049,0.5096000081499008
0.18065207038125444,0.5096000001164275
0.18065214595319434,0.509599987572224
0.18455197816629346,0.5089000176878216
0.18455207945105292,0.5088999975519234
0.18455217058344264,0.5088999759301669
0.1884516300102442,0.5079001145386793
0.18845253158047695,0.5078999241887789
0.18905201530832483,0.5078000102341376
0.18905208319980593,0.507799998108178
0.18905213101286789,0.50779998848161
0.19235203003489762,0.5071000099011794
0.1923521231963191,0.5070999892727374
0.19625207670729197,0.5062000000009744
0.20015198177969756,0.5053000219073424
0.2001520785732265,0.5052999977122066
0.20015216753095827,0.5052999720552336
0.2040519730689967,0.5041000318896833
0.20405218096864072,0.504099970212019
0.20475203828722532,0.5039000109781377
0.204752065010725,0.5039000031272317
0.207952047638956,0.5029000090848276
0.20795210567162115,0.5028999905875714
0.21195196370447275,0.5016000367268947
0.2119521803441093,0.5015999446946677
0.2119521815319586,0.5015999440945247
0.21495203611294864,0.50000002165133
0.2149521169250812,0.4999999776578028
0.2158520255988325,0.4995000283946076
0.21585207407648477,0.49950000076738754
0.215852128764835,0.49949996796562474
0.21975203528408374,0.49710002549224086
0.21975207623238266,0.49709999977887537
0.21975211741073059,0.4970999728654262
0.2212513684571953,0.4961004721677831
0.22125209312213473,0.49610002942335707
0.22125285051353014,0.4960996453398045
0.22365197451267502,0.4950000468401964
0.2236520754488368,0.4949999979948428
0.2236521748035154,0.4949999446646901
0.22755184308283966,0.4928001317891739
0.22755231662194128,0.492799880043681
0.22875205241848118,0.4922000121454111
0.22875207890419974,0.49219999873464154
0.23145203536933612,0.49080002143550355
0.23145207519766234,0.4908000003434063
0.2314521185634095,0.4907999763898781
0.23535204514866948,0.48860001780332113
0.2353520770183418,0.4885999995408974
0.23535210734911854,0.4885999816159353
0.2358518302937625,0.488300147849149
0.23585233067762634,0.4882998655461296
0.23925202677490395,0.4865000264358061
0.2392520785993517,0.48649999829706847
0.23925212336617785,0.48649997278334306
0.2428520081017311,0.484400040020937
0.24285207437313755,0.4844000000368849
0.2428521444572844,0.48439995483439036
0.2431517442658526,0.4842002216286782
0.24315242470289636,0.48419980369580856
0.2470520314859127,0.4820000255105173
0.24965204348113382,0.4805000191699548
0.24965207704810743,0.4804999994833521
0.24965210890274422,0.4804999801884498
0.2509520767075912,0.47970000000085167
0.2548519688994153,0.4773000663443445
0.2548521860500472,0.47729993621775263
0.2560520313095089,0.4766000264830667
0.25875203364311117,0.47500002552053705
0.26255193654329123,0.47270008483711845
0.26255219253335016,0.47269988417513115
0.2626511129468569,0.47260096376162447
0.2626517781655772,0.4726003523126448
0.2626524924423679,0.47259979896423104
0.26265325071808554,0.4725993076356886
0.266552032477855,0.4703000260850553
0.2665521211847685,0.4702999743409422
0.2691520423160757,0.4688000198421111
0.269152079356557,0.46879999810587347
0.2691521077579934,0.46879998089291186
0.2704520767075912,0.4680000000008517
0.2743520767075912,0.46560000000085167
0.2756520003588038,0.4648000469847208
0.27565215383030345,0.46479995429850385
0.2783519913396588,0.46320005058925623
0.2783520761864831,0.4631999981667558
0.27835215766200433,0.46319994357808086
0.2816514368366817,0.4609004459714875
0.2816527743175363,0.4608996511958834
0.28225199315612126,0.460600041776591
0.2822520769049716,0.46059999806430113
0.28225215622384797,0.4605999531066492
0.28615196955477895,0.458300063193536
0.2861520752462481,0.45829999751530226
0.2861521774437025,0.4582999272469968
0.2879517668316112,0.4570002238001739
0.28795240171505476,0.4569997988057552
0.2900520646009183,0.4557000074954587
0.2900520888340989,0.4556999925383854
0.29395194142692,0.4533000832504954
0.2939521889639804,0.4532998877445009
0.29415104880179627,0.45310102790668505
0.29415175955226835,0.45310037822774996
0.2941525256564836,0.4530997948468421
0.29415334095134216,0.45309928245710185
0.29785201096681335,0.45100003731318583
0.29785207898074306,0.4509999974341305
0.297852137539671,0.4509999608945149
0.3006519554101836,0.4492000779777568
0.3006521784735787,0.4491998982349026
0.3017520422045253,0.448100034503956
0.30175211057810486,0.44809996487592
0.30445205678599047,0.44530002066033497
0.3044520758313442,0.4453000006970826
0.30445209692609226,0.4452999780975304
0.30565205837121506,0.44400001986531407
0.30565207475098655,0.4440000019402742
0.3056520964426201,0.4439999776917538
0.3079520681989837,0.4414000096193428
0.3079520852396332,0.44139999040236844
0.3095520445822002,0.43960003614198045
0.30955210817713913,0.4395999632864527
0.3113519671840997,0.437500127778332
0.31135219018271987,0.43749987571862536
0.31345202901543134,0.43520005223517944
0.3134521250842705,0.43519994839911186
0.3149517136231088,0.4336003872910176
0.31495247622906236,0.43359965041958287
0.31735194297509983,0.4315001170168001
0.3173522142396537,0.4314998874746302
0.31955204818105193,0.429700023340759
0.3195520500771281,0.4297000216167183
0.3212519701204317,0.4283000877785246
0.32125218551814844,0.4282999149926117
0.3244518949814577,0.42580014197440136
0.3244522643626445,0.4257998659615308
0.3251520193098165,0.4253000409992651
0.3251520787527519,0.42529999734919194
0.325152129397027,0.42529995811951443
0.32905195859700587,0.4222000938836338
0.329052197409938,0.42219990947409686
0.32945204238571774,0.42190002574226204
0.32945207805360627,0.4218999985432354
0.32945210868091956,0.4218999744221987
0.3329520399390634,0.4191000294156836
0.3329521137329124,0.41909997090953616
0.33435199376037444,0.41800006517367316
0.3343521484969373,0.41799992268930175
0.33695205741624734,0.41520002077619866
0.3369520957788374,0.41519997902253936
0.337952046008486,0.4141000337699259
0.33795208069317545,0.41409999495891114
0.33795210215944005,0.4140999701608279
0.34085205122991474,0.41070002987130577
0.3408520726820967,0.41070000434468473
0.34085210492764295,0.4106999647258811
0.34125197692745923,0.4102001247261107
0.34125218015448194,0.41019987829870314
0.34464886128795197,0.40620378284756187
0.3446495674024975,0.40620302885925497
0.34465034271216227,0.4062023462238895
0.3446511800391068,0.4062017412613234
0.344652071631334,0.4062012195723176
0.34465300923445724,0.4062007859866841
0.34465398416811976,0.4062004445185711
0.34465498740635736,0.40620019832930043
0.34465600966116144,0.4062000496980994
0.34465704146846743,0.406200000001
0.3447519493617893,0.406200000001
0.3447519496469237,0.4061999999942348
0.3447520715295906,0.40619998840567967
0.34475215932999825,0.4061999051474053
0.3447521608320407,0.40619990350522855
0.34815144343866383,0.4023007263976314
0.3481521065775175,0.40230003116055973
0.3481528292166616,0.4022993979936051
0.3486519601465676,0.40190009324968023
0.3486520750981352,0.4018999959257918
0.3486521811841327,0.40189989552434857
0.3521515371965433,0.398400539511938
0.35215268709494607,0.3983995422103408
0.35255195285565866,0.3981000928898064
0.35255207482875667,0.3980999957907899
0.3525521881669159,0.39809989440783655
0.35634897108148084,0.3945029421729856
0.35634974196025937,0.39450227826708106
0.3563505722200849,0.3945016903098008
0.3563514544054035,0.39450118358087427
0.3563523805943814,0.3945007626306178
0.3563533424700417,0.39450043123907375
0.3563543313949486,0.39450019238206663
0.35635533848877,0.39450004820448087
0.3563563547080208,0.394500000001
0.3564519353968429,0.394500000001
0.35645207127216955,0.3944999857472524
0.3564521817533069,0.3944999057290772
0.36035197844349875,0.39100008818659737
0.36035198069224156,0.39100008606636777
0.3603521533659798,0.3909998975784969
0.3603521565358237,0.39099989356332465
0.3606513770401048,0.3906009328909498
0.3606521228367194,0.3906000431204166
0.36065296035172356,0.39059923908508776
0.36425200026169874,0.3875000658292758
0.36425207678353855,0.38749999738956326
0.36425214674717543,0.3874999299613059
0.36505199284224277,0.38670008386623855
0.36505207545657187,0.3866999975183015
0.36505215224417464,0.3866999098443642
0.3681517731120196,0.3830003623569364
0.36815241097750273,0.3829996657309786
0.3683519541825345,0.38280012252594675
0.3683520714106993,0.38279999747507554
0.36835218333120884,0.3827998613902559
0.37135187000495856,0.37890026871438126
0.3713522999527112,0.37889974486363964
0.37205202303439117,0.3781000613417197
0.37205207698723897,0.3780999977586166
0.37205212543641786,0.3780999370595555
0.3744520515606244,0.37500003248245534
0.37445210135504464,0.3749999671376967
0.37595199686558284,0.37300010645697906
0.37595215916421204,0.3729998955558969
0.3774513831204129,0.37110087854470913
0.3774521183968897,0.3711000406015034
0.37745293660206886,0.37109928342213355
0.3798520590090248,0.3691000147496703
0.37985209446952467,0.36909998532796257
0.3821518823876072,0.36720016052606824
0.38215227834682214,0.36719984877143375
0.3837520204515607,0.36600004219287985
0.38375213351162457,0.3659999585492636
0.3874519922405821,0.3633000616389433
0.38745215086189155,0.36329992584658977
0.3876514576687878,0.36310061903969354
0.3876520997740008,0.3631000271628579
0.3876527878591673,0.3630994894304925
0.3915520312913747,0.3603000326073692
0.39155212143493556,0.36029996645534873
0.3927520511459897,0.3594000191720581
0.39275210238300623,0.35939998098203035
0.3954520541549636,0.35740001670650634
0.39545209107156054,0.3573999890607932
0.39795197218620665,0.35550007943710893
0.39795207320060794,0.3554999986943763
0.3979521742617077,0.35549990941491266
0.3993520079801096,0.3542000638192538
0.3993521465398233,0.3541999373926651
0.4022520400410696,0.35160003287430636
0.40335202808103526,0.3506000442068147
0.403352078875634,0.3505999968812895
0.4033521205457608,0.35059995616272055
0.40625187706963933,0.347700199638842
0.4062522865626834,0.3476998111312907
0.4072520239389724,0.3468000474926306
0.40725207668661395,0.3467999987418298
0.407252126305568,0.34679995040291334
0.41025207670777425,0.3438000000007071
0.4111520767077742,0.3429000000007071
0.4142515371965433,0.339800539511938
0.41425268709494606,0.3397995422103408
0.415051940221431,0.33920010236547715
0.4150520734906561,0.3391999956320517
0.4150521988513518,0.33919988144958785
0.41845170766505924,0.3359003581892248
0.418452478298678,0.335899678727992
0.41895198892548763,0.33550007022654427
0.4189520769707423,0.33549999671458564
0.41895215666251023,0.3354999243678493
0.4226509219507352,0.3320010923384472
0.4226517204085872,0.3320004079396289
0.42265258199505296,0.331999804942576
0.42265349844320516,0.33199928913304905
0.4228519585835053,0.33190005906289893
0.4228519586425055,0.3319000590315615
0.4228520680336304,0.33189999014430926
0.4228521733541502,0.33189990831055605
0.4267520487271969,0.3282000265463835
0.42675208121405744,0.3281999952789548
0.42675209936796166,0.32819997734051964
0.4268518097320632,0.3281002669764181
0.42685236177853314,0.3280997524392618
0.4306520055636687,0.3248000617837493
0.4306520753906692,0.3247999989609945
0.43065214351594683,0.3247999331925345
0.43125198336559845,0.32420009334288286
0.43125207446129593,0.3241999976532072
0.4312521602947941,0.3241998981290342
0.43445174181429064,0.32030040815214783
0.43445245003159333,0.320299626676888
0.43455199639553055,0.3202000803129508
0.43455214243413226,0.32019990749696825
0.43725206452439885,0.3164000171477041
0.43845194287636297,0.31470018959523155
0.43845221860737443,0.31469981636594363
0.4401520545458508,0.31250002868085663
0.4401520795518132,0.31249999586460414
0.44015209517629084,0.312499974816386
0.44235198688320276,0.30950012248877873
0.4423521699618325,0.30949988010264473
0.4430517172216164,0.30860046219720844
0.44305248432839806,0.30859957964193907
0.44625201922024854,0.3053000592847182
0.44625213510046985,0.3052999416080115
0.4468517661015993,0.304700310606882
0.4468524116501183,0.30469971580720745
0.4501520711539355,0.3019000047130595
0.450152082267915,0.30189999529597716
0.4514520316450247,0.3008000381307305
0.4514521209209926,0.3007999608890165
0.45405206708910223,0.29850000850953484
0.4558520414120486,0.29690003137468696
0.4579519983044647,0.2950000709370365
0.45795215649405946,0.2949999306213319
0.46025194960694693,0.2930001105231689
0.46025207367739857,0.2929999956056105
0.4602521883992178,0.2929998751690961
0.4619520543226044,0.29110002501942867
0.46195207585692044,0.29110000064662606
0.46195209912779717,0.2910999736242146
0.46365201427216773,0.2891000734543669
0.46365207550000365,0.28909999874330694
0.4636521335767992,0.28909992245205635
0.4658519868832028,0.28610012248877875
0.46585216996183254,0.28609988010264475
0.4665520350699837,0.28520005353502176
0.4665520763736689,0.28519999902288873
0.4665521152631853,0.28519994492157497
0.469351537635088,0.2812007701045711
0.4693521081753033,0.28120002640125086
0.4693527414105839,0.2811993352978974
0.4697519981610323,0.28080007854744904
0.46975199933693285,0.2808000773218481
0.46975213977419994,0.2807999115904773
0.4697521417303193,0.28079990896916746
0.4722519494103911,0.27730017821706693
0.47225221116753224,0.277299827123888
0.4736520428665496,0.2755000435108657
0.4736520767094634,0.27549999906420397
0.47365210830964893,0.27549995575810593
0.4751519563931886,0.2734001684411504
0.4751522034260105,0.27339983632299825
0.4775520515606244,0.2703000324824553
0.47755210135504467,0.27029996713769666
0.47815206345366434,0.2695000176728704
0.48105160818332604,0.2656006300853277
0.4810526319204958,0.26559944478798553
0.4814519376246908,0.26520013908379053
0.4814520713721867,0.2651999951584457
0.4814521938940846,0.2651998422499226
0.48405196283716617,0.26170015328808205
0.48405207065078765,0.261699996823007
0.4840521679316635,0.26169983158746013
0.48535206017814647,0.25930003051703004
0.48615200875391484,0.2578001274142449
0.4861520088688619,0.25780012718401174
0.4861521157726865,0.2577998614368566
0.48615211595683105,0.2577998608454297
0.4872520680266656,0.25390003077965273
0.4872520764691834,0.2539000001498139
0.487252084702433,0.2538999688220992
0.48825204031129554,0.25000014194753517
0.4882521169654595,0.24999985909926656
0.48925206524048154,0.2465000401366894
0.48925207480468597,0.24650000564894647
0.4892520882749464,0.24649995373260625
0.48935183197131876,0.24610097894711638
0.48935212133706507,0.24610001572168688
0.4893524995692483,0.24609908380099355
0.4911520296220557,0.24220010201991105
0.49115212591877583,0.24219989898877595
0.4930512887761396,0.23830161733418725
0.49305186722901145,0.23830057999158247
0.49305255672754433,0.23829961289325352
0.49305334883296864,0.23829872787551276
0.4931519940971258,0.2382000826113556
0.4931520689478125,0.2381999934797711
0.49315213490585086,0.23819989944854528
0.4931521352442516,0.23819989889231352
0.4953520278010402,0.2344000844760423
0.49535207526013514,0.23439999895175165
0.495352119247025,0.23439991242002253
0.4970516265668515,0.23090092676155635
0.49705211881356504,0.23090002569001783
0.49705269488644194,0.2308991757625003
0.4973519913238039,0.23050011384601762
0.4973519921097976,0.2305001127380141
0.49735213611681356,0.23049987128126895
0.4991520146592069,0.2266001344394168
0.4991520725601091,0.22659999931284133
0.49915212381196256,0.226599858688476
0.5004520610499894,0.22270004697439538
0.5004520772600675,0.22269999680633784
0.5004520897729008,0.22269995557970948
0.5009519816774981,0.22100032310407888
0.5009521918033284,0.22099968348820795
0.5017520656128887,0.2188000305119174
0.5017520874332568,0.21879996935677126
0.5031519833354433,0.21480026677909547
0.5031521839884703,0.21479973850421458
0.5047519251921113,0.21090036932033962
0.5047522552320757,0.2108996429522191
0.5048519504457191,0.21070025252493235
0.5048522160680556,0.21069975446123673
0.5069520543393228,0.20700003941186135
0.5069520984079823,0.2069999602170773
0.5087518486705275,0.20370041806907765
0.5087523408654383,0.20369960376424598
0.5091519792089799,0.20310014624893358
0.5091521444246815,0.20309987767365575
0.5091521516945421,0.2030998670696935
0.5113520350388635,0.19920007386839636
0.5113520733578839,0.19920000335883997
0.511352115464472,0.1991999195061568
0.5126518918242479,0.196500383989699
0.5126522914478944,0.1964996318748521
0.5133520214639148,0.19530009470453147
0.5133521158153176,0.1952998983213346
0.5148520767080006,0.19140000000035898
0.5163520510158112,0.18750006680005166
0.516352103288486,0.18749993354914576
0.5165520069524651,0.1870001743891977
0.5165521525207007,0.18699982815824123
0.5180520388045255,0.18360008591490531
0.5180520742738938,0.18360000155176648
0.5180521092269235,0.18359990941193183
0.5194520642893293,0.1797000345952295
0.5194520722805699,0.17970001184524453
0.5204519128160934,0.17670049167608368
0.5204522871987072,0.17669952639627232
0.5208520490206955,0.17580006229679854
0.520852075640899,0.1758000002914237
0.5208521014234809,0.17579993574010983
0.5223520435347577,0.17190008625079042
0.5223520753730302,0.17189999901843028
0.5223521037398109,0.1718999121469832
0.5235520574879553,0.16800006246551413
0.5235520780304401,0.16799999269135027
0.5235520911913532,0.16799994387739337
0.5243519341010718,0.16490055260223405
0.5243522770963688,0.1648994656313774
0.5246520334133641,0.16410011545272307
0.5246520357970446,0.16410010862308733
0.5246520969384383,0.16409988621301105
0.5246520985799094,0.16409987814268306
0.5253520725823462,0.1602000229862491
0.5260520716305658,0.15620002901437607
0.5260520728424442,0.15620002185832488
0.5266520723199103,0.15230002852307176
0.5266520751226677,0.1523000096298534
0.5266520816186636,0.15229996169741136
0.5271520721961049,0.14840003519336947
0.5271520768428671,0.14839999694599582
0.527152080017038,0.148399967737586
0.5275520738434596,0.14450002792997435
0.5275520753888178,0.1445000120445572
0.5275520797905688,0.14449995992751724
0.5278520662358078,0.1406001361394106
0.5278520906392393,0.14059986417112263
0.5282520711383166,0.1367000543051191
0.5282520754705802,0.13670000736736837
0.5282520803507972,0.13669993807362074
0.528352074606717,0.13500003572298433
0.5283520783329647,0.13499996425227628
0.5284520695478943,0.1328001575238266
0.5284520721082446,0.13279999801539016
0.528452065619091,0.13279984475429832
0.5283520822778003,0.13140007797622777
0.5281520780169249,0.12890001636068163
0.5281520754490263,0.12889998363243005
0.5278520767080642,0.1249999999999233
0.5269520767080643,0.1132999999999233
0.5266520798008595,0.10940004020626178
0.5266520753639227,0.10939998768827287
0.5266520738571474,0.10939997220348105
0.5262521046296714,0.10550027223558987
0.5262520626924412,0.10549972669526707
0.5260520837469067,0.10160013725734632
0.5260520731851795,0.10159986260737124
0.5259520802355849,0.09770013757317852
0.5259520767080672,0.09769986238157642
0.5259520767080672,0.07810013761842358
0.5259520802355849,0.07809986242682147
0.5260520758383144,0.07420003392037415
0.526052076475393,0.07420000093976371
0.5260520767080672,0.0741999651258159
0.5260520767080672,0.07030013761842357
0.5260520802355849,0.07029986242682147
0.5261520758383144,0.06640003392037415
0.526152076475393,0.06640000093976371
0.5261520767080672,0.0663999651258159
0.5261520767080672,0.05080013761842358
0.5261520802355849,0.05079986242682147
0.5262520758383143,0.046900033920374104
0.526252076475393,0.04690000093976372
0.5262520767080672,0.0468999651258159
0.5262520767080672,0.03910013761842358
0.5262520802355849,0.03909986242682147
0.5263520758383143,0.03520003392037411
0.526352076475393,0.03520000093976373
0.5263520767080672,0.035199965125815906
0.5263520767080672,0.03120013761842358
0.5263520802355849,0.03119986242682147
0.5264520758383143,0.027300033920374108
0.5264520764753929,0.027300000939763727
0.5264520767080672,0.027299965125815905
0.5264520767080672,0.023400275101327226
0.526452090797312,0.02339972525975004
0.5268520696876571,0.015600136898020471
0.5268520872214558,0.015599863325985628
0.5271520734445535,0.011700042425716572
0.5271520757235141,0.011700009375326746
0.5273520750311382,0.00780003270005644
0.5273520763628281,0.007800003217068603
0.5273520776301148,0.007799964040154035
0.5274520731851795,0.003900137392628756
0.5274520837469067,0.0038998627426536808
0.5276520750312503,3.26979536927783e-08
0.5276520763626081,3.2226563753093724e-09
0.5276520776301864,-3.5962640259200215e-08
0.5277520731851795,-0.0038998626073712427
0.5277520837469066,-0.003900137257346318
0.5279520750311071,-0.007799967299251866
0.5279520763628281,-0.007799996782931382
0.5279520776301149,-0.007800035959845964
0.5280520731851795,-0.011699862607371244
0.5280520837469067,-0.011700137257346319
0.5282520763380476,-0.015599992784593219
0.528252077087787,-0.01560000721464844
0.5283520759675595,-0.01749998593032821
0.5284520749073977,-0.019499963986598975
0.5284520767614269,-0.019500006836396022
0.5284520774571712,-0.019500029215042475
0.5285520731851795,-0.02339986260737124
0.5285520837469067,-0.023400137257346316
0.5287520750309248,-0.027299967295699615
0.5287520763631075,-0.027299996790031388
0.5287520776300236,-0.027300035956290183
0.5288520766199224,-0.031199996562342687
0.528952073187238,-0.035199859166821175
0.5289520839230546,-0.035200140692228155
0.5291520750309249,-0.03909996729569952
0.5291520763631076,-0.03909999679003146
0.5291520776300237,-0.03910003595629013
0.5292520731851795,-0.042999862607371236
0.5292520837469067,-0.04300013725734631
0.5294520750309248,-0.046899967295699514
0.5294520763631075,-0.046899996790031456
0.5294520776300237,-0.04690003595629012
0.5295520731851795,-0.05079986260737124
0.5295520837469067,-0.05080013725734631
0.5297520732398533,-0.05469993236980519
0.5297520757735306,-0.05469999793907015
0.5297520767080671,-0.05470006980343933
0.5297520767080671,-0.07419986238157643
0.5297520802355848,-0.07420013757317853
0.5298520767080668,-0.07809999999997437
0.5299520767080669,-0.08199999999997437
0.5301520758383144,-0.08979996607962586
0.530152076475393,-0.0897999990602363
0.5301520767080672,-0.0898000348741841
0.5301520767080672,-0.09379986238157642
0.5301520802355849,-0.09380013757317852
0.5303520749443804,-0.10159993121620597
0.5303520758260789,-0.101599999999987
0.5303520749443801,-0.10160006878380719
0.5302520776307516,-0.10549996401532039
0.5302520763608738,-0.10550000326671262
0.5302520750323795,-0.10550003267593629
0.5300520837469067,-0.10939986274265368
0.5300520731851796,-0.10940013739262876
0.5299520776307516,-0.11329996401532039
0.5299520763608738,-0.11330000326671262
0.5299520750323795,-0.11330003267593629
0.5297520802181266,-0.11719993155386577
0.5297520714515829,-0.1172000683343338
0.5291520767080643,-0.1250000000000767
0.5288520767080642,-0.12890000000007668
0.5285520778743694,-0.13279998483811037
0.528552075584714,-0.1328000151653067
0.5283520803570079,-0.13549995073933765
0.5282520789712432,-0.13669997284180654
0.5282520783835186,-0.13669997948666612
0.5278520767079428,-0.1406000000012632
0.5274520906392394,-0.14449986417112262
0.5274520662358079,-0.1445001361394106
0.5271520821047809,-0.14839992984276115
0.5271520753823378,-0.1484000044349025
0.5271520683384646,-0.1484000652829642
0.526652076708059,-0.15230000000012717
0.5261520788614203,-0.15619998320390963
0.5261520746076881,-0.1562000168030955
0.5256520825018179,-0.16019995365005668
0.5256520739866851,-0.16020001726824243
0.5256520722631794,-0.16020002889184654
0.525052083747372,-0.16409995424459498
0.5250520784277288,-0.16409998694339067
0.5250520653602541,-0.16410005836027863
0.5243522740852437,-0.1676989849174747
0.5243521261662825,-0.16770000476392372
0.5243520767080672,-0.16770103409413484
0.5243520767080672,-0.16799986309916523
0.5243520491157342,-0.16800013451272489
0.5235520899096091,-0.1718999356425843
0.523552061935295,-0.17190006401545987
0.5226521062546443,-0.1757998719649468
0.5226520503039273,-0.17580012872028372
0.5218521302989995,-0.17969973874430595
0.5218520361550476,-0.17970026359470279
0.5212520972292995,-0.1835998666120663
0.5212520595462934,-0.18360013386190002
0.5207520910650362,-0.18749988801570563
0.5207520741518968,-0.18750000103878967
0.5207520533568564,-0.18750010897242286
0.5204521798800442,-0.18889951853087944
0.5204520180410238,-0.1889004888920875
0.5201520818761741,-0.19139995693250175
0.5196520916443146,-0.19529988349725133
0.5196520422613496,-0.19530011195198244
0.5184521075900674,-0.1991998996336497
0.5184521067924455,-0.19919990205627713
0.5184520311677573,-0.19920009347770876
0.5165522272763462,-0.20309969093902608
0.5165519462212911,-0.20310031806171364
0.5149521095652881,-0.206999919910721
0.5149520749225663,-0.20700000062084079
0.5149520393618626,-0.20700007665822945
0.5130521349534737,-0.21089988044386987
0.5130520051447319,-0.2109001252361021
0.5126522245536154,-0.21159974127055609
0.5126519434416666,-0.211600266533037
0.5110520767079616,-0.21480000000044722
0.5090521422000488,-0.21879986901627269
0.5090520621220822,-0.21879999370913994
0.5090519756379338,-0.21880010102559608
0.5090519748232175,-0.21880010188526383
0.5087533086384869,-0.21909876806999437
0.5087525396280237,-0.21909962431877292
0.5087518666930215,-0.21910055796621503
0.5087512975665671,-0.2191015582832359
0.5069521087358609,-0.22269993594464865
0.5069520749016285,-0.22270000141469762
0.5069520423932588,-0.22270006045968835
0.5048534757600812,-0.22639753500385829
0.5048529793149804,-0.22639852551570266
0.5048525875984499,-0.2263995619179468
0.5048523047823875,-0.2264006331725976
0.5048521338788688,-0.22640172787047338
0.5048520767080672,-0.2264028343527152
0.5048520767080672,-0.22659987582377022
0.5048520655120187,-0.22659999713936826
0.5048520654929318,-0.2265999972068752
0.5048520122578452,-0.2266001047100489
0.5048520120067223,-0.2266001051399687
0.5024521097657303,-0.23049994628158046
0.5024520757464744,-0.2305000001347974
0.502452041533095,-0.23050005159026773
0.5009521496321715,-0.2326998930449555
0.5009520063837166,-0.23270010868338256
0.49985209955575793,-0.23439996469022772
0.4998520762872319,-0.23440000004032696
0.49985205292029933,-0.23440003436042145
0.4971521468425195,-0.23829989869499218
0.49715198962882706,-0.2383000870796543
0.4970527822632099,-0.23839929444527144
0.4970521123118276,-0.23840002954932676
0.49705151326285596,-0.23840082349715647
0.4944525791573477,-0.2421992656513608
0.49445210869991946,-0.24220001820591414
0.4944517020078267,-0.2422008070468925
0.49315209488885325,-0.24499996084160455
0.49315205884262897,-0.24500003930418063
0.492652522069212,-0.24609902020569793
0.4926521276733611,-0.24610001727026193
0.4926518346998371,-0.24610104870244404
0.49175208398157466,-0.2499999684815811
0.49175207658078185,-0.24999999969210313
0.4917520686069532,-0.2500000315944705
0.4907520767080358,-0.25390000000024837
0.4897521124654564,-0.25779986054630777
0.48975201241617883,-0.2578001285840125
0.4892520931497548,-0.25879996711686065
0.489252059817288,-0.2588000326557497
0.48775212804944473,-0.26169990074024657
0.4877521271948853,-0.2616999023113606
0.48775201120874695,-0.2617000872072144
0.487752009115613,-0.26170009012360557
0.48535212916170806,-0.2648999300621455
0.48535207556878335,-0.2648999991462728
0.4853520198437939,-0.2649000663420221
0.4847523186921597,-0.2655997176855953
0.48475185483535027,-0.2656002983808813
0.48185210390116334,-0.26949996343030513
0.48185207866358043,-0.2694999967755256
0.48185204589729563,-0.2695000385138152
0.4814521501303614,-0.269999908222483
0.4814520053122047,-0.27000009336415864
0.4788520767078615,-0.27340000000060743
0.4775521055251801,-0.27509996231642153
0.47755207231060115,-0.27510000496444814
0.4775520508601232,-0.2751000315922884
0.4757522202728381,-0.2772998245323035
0.4757519406784024,-0.2773001813732197
0.4736521527889717,-0.2800998985591273
0.47365207411825067,-0.28009999844829636
0.47365199171657074,-0.2801000934910327
0.47265238724187664,-0.28119965841319616
0.4726517966419271,-0.281200366983556
0.46975269149036686,-0.28499919442353144
0.46975211719528814,-0.2850000252578139
0.4697516235166218,-0.2850009063831267
0.46965214427258145,-0.2851998648712074
0.4696519806572357,-0.2852001170623086
0.46645222526857966,-0.28909981894223313
0.46645193618428515,-0.28910018736537607
0.4658521501727593,-0.28989990204741045
0.46585207431840714,-0.2898999985216963
0.46585199489021806,-0.289900090584432
0.4630521031634033,-0.2929999707105483
0.4619520975874848,-0.2941999772228343
0.46195207942418065,-0.29419999680978826
0.4619520523704847,-0.2942000252740465
0.4593520963166374,-0.29689997963765713
0.45935208808303374,-0.29689998809830687
0.4579521541625591,-0.2982999225459222
0.4579520008481126,-0.29830007902118827
0.4555520967298207,-0.300799979144409
0.4555520924758527,-0.3007999835281201
0.45405224166066205,-0.3022998350478192
0.4540519190739986,-0.30230017196482734
0.45185229958797096,-0.30469975685867573
0.45185186917388825,-0.3047002563661045
0.4501522626414955,-0.3067997703178838
0.4501519036902313,-0.30680023956348074
0.4488526854252345,-0.3085991571611684
0.4488521200675919,-0.30860002534433933
0.4488516410254786,-0.30860094397916127
0.44705209305625515,-0.31249996457914553
0.4470520789314579,-0.31249999460738104
0.4470520566566056,-0.31250004010315924
0.44625220522168657,-0.3140997429729971
0.4462519621278852,-0.3141002635346262
0.4452520886244317,-0.31639997259256936
0.44525207656754384,-0.31639999990652024
0.4452520641720393,-0.31640002716161325
0.4434521250198844,-0.3202998953246155
0.44345201179536475,-0.3203000944187868
0.4423522455292282,-0.3218997544422582
0.4423519217676333,-0.3219002545452789
0.4409521469016156,-0.32419988468230787
0.44095214607221295,-0.32419988597079136
0.44095198544785735,-0.32420009856141835
0.4384522671908391,-0.3268997942789981
0.4384518972217776,-0.3269002153839095
0.4374521408842136,-0.3280999229889863
0.43745207358464416,-0.32810000074881157
0.43745200887162816,-0.32810007017603077
0.4345521083225608,-0.3310999672957557
0.43455204454329566,-0.3311000321651857
0.43365219911947295,-0.3319998775890084
0.4336519583064521,-0.3320001262954515
0.43065210683884964,-0.33519996786089407
0.43065207537251016,-0.3352000008777042
0.4306520466585132,-0.3352000300499681
0.42995229979434546,-0.33589977691413586
0.42995186710630284,-0.335900235802365
0.42675212904880006,-0.33949994111705567
0.4267520759584752,-0.3394999991069195
0.42675202090300496,-0.3395000558054764
0.42645243985089665,-0.3397996368575847
0.42645174988578105,-0.3398003961485848
0.4231521585904215,-0.3437999007490206
0.42315207394065657,-0.34379999848543935
0.42315198624840605,-0.34380009046007526
0.422852484302427,-0.34409959240605437
0.4228517150988619,-0.34410044889453856
0.4199521046902371,-0.3476999652638659
0.41995204815204573,-0.3477000342675878
0.4189521146093666,-0.3488999545188027
0.41895203931021985,-0.3489000458977138
0.41675211194683953,-0.35159995675277145
0.4167520405776103,-0.3516000425067874
0.4150520991277931,-0.35359997362421935
0.4150520758569288,-0.3536000006466164
0.4150520543226,-0.35360002501943355
0.4133521266489645,-0.35549994418408504
0.413352075383735,-0.35549999989638037
0.4133520243372761,-0.35550005237120524
0.41115210277594716,-0.35769997393253417
0.41115207861961794,-0.35769999775932454
0.4111520477731861,-0.3577000273278187
0.40935218818806274,-0.35939989471376854
0.40935196827990983,-0.3594001084285715
0.40725212630556135,-0.36149995040292
0.4072520766866324,-0.36149999874181227
0.4072520239389612,-0.3615000474926407
0.4052521787081998,-0.363299908200326
0.40525197708701854,-0.36330009437826566
0.40393967118692525,-0.36454333154677504
0.4039390539027232,-0.3645439666651782
0.40335212664896447,-0.3651999441840851
0.40335207538373496,-0.3651999998963804
0.40335202433727607,-0.3652000523712053
0.4013522573554041,-0.3671998193530773
0.4013519048571789,-0.3672001890363637
0.39935213027915967,-0.3693999410721849
0.39935202401657244,-0.36940005971740547
0.39785275403189196,-0.37109923236671
0.3978521161175831,-0.3711000286089214
0.3978515566667684,-0.3711008818094316
0.3955521344188874,-0.374999902142795
0.395552068912927,-0.3749999944822284
0.39555199660332935,-0.37500008010515196
0.3954529963901057,-0.3750990803183756
0.39545213848557575,-0.3751000484274587
0.39545140323966016,-0.37510111268721225
0.3931521026286984,-0.37889995717488834
0.3931520511876416,-0.3789000430659922
0.39155209553765125,-0.3815999682253508
0.39155205809727633,-0.38160003190448305
0.39085211639646,-0.38279993196302536
0.3908520774398515,-0.3827999965493953
0.3908520311764686,-0.3828000682977005
0.38825216633524484,-0.3866998655595362
0.3882520731908876,-0.38669999655590126
0.38825197114914156,-0.38670012315244984
0.3876521446906317,-0.387399920687378
0.3876520733122318,-0.3874000007550335
0.387652004865474,-0.38740007184300734
0.3844523294772018,-0.3905997472312795
0.3844518413122102,-0.3906002690242122
0.38375216313807214,-0.3913999012232272
0.38375207441545306,-0.3913999977530177
0.38375198102643165,-0.39140008988318115
0.3804524997102882,-0.3944996026347098
0.38045169900716164,-0.39450044065142637
0.37985218314568786,-0.3951998758231458
0.3798520725057746,-0.3951999972153148
0.37985195668335053,-0.3952001097373244
0.3763522540102174,-0.39839983789561756
0.3763519068339409,-0.3984001698745404
0.37595211661931466,-0.3987999600891666
0.3759520744058723,-0.39880000142409044
0.3759520371377162,-0.3988000364468143
0.37215223890257193,-0.40229985061076295
0.37215192078387216,-0.40230015592460916
0.37205214100096334,-0.402399935707518
0.3720520768821831,-0.402399997690212
0.3720520068864069,-0.4024000608706202
0.36815220714394314,-0.40579988628712704
0.36815207347601475,-0.4057999954397009
0.368151932557991,-0.4058000961005859
0.3675526714818767,-0.40619960348466216
0.36755153975275484,-0.4062004718702724
0.3642520990055492,-0.4090999804056955
0.3642520852096827,-0.4090999923947835
0.3629520767061994,-0.41020000000204415
0.3603521212430676,-0.4123999623170019
0.360352031363843,-0.4124000367077062
0.3582521360257997,-0.4140999519813603
0.3582520180782679,-0.41410004885863444
0.35645211545339284,-0.415599967712697
0.3564520729825439,-0.4156000024341597
0.3564520403286831,-0.4156000281651749
0.3533521091895225,-0.4179999748535573
0.3533520438447638,-0.41800002464797753
0.3525521562596078,-0.41859994033684456
0.3525520742738255,-0.41859999948545146
0.3525519944273857,-0.41860005274457335
0.34865210039298744,-0.42109998481790556
0.34865208870085435,-0.42109999222669214
0.3473520767055829,-0.42190000000208755
0.3447521197072655,-0.42349997353951363
0.3447520332177712,-0.42350002564869443
0.34085220003911215,-0.425799927266878
0.3408521990561748,-0.42579992781176357
0.340852073264424,-0.42579998495888516
0.34085207266062595,-0.4257999851588735
0.3408519336720341,-0.425800000001
0.3407548458727883,-0.425800000001
0.34075376367554644,-0.4258000546834254
0.34075269250236745,-0.42580021817366587
0.34075164326501517,-0.4258004888062887
0.34075062665179856,-0.42580086382442944
0.3407496530186932,-0.4258013394078755
0.3369521622526165,-0.42789995272597053
0.33695207501379876,-0.4278999988838627
0.3369519888787819,-0.42790004053723296
0.3330522085440685,-0.42969993915325455
0.33305220781745115,-0.42969993946506485
0.333052074404759,-0.42969998433251133
0.3330520729805342,-0.42969998464543563
0.3330519313417826,-0.429700000001
0.3329546690293847,-0.429700000001
0.33295365309813807,-0.4297000481771007
0.3329526462845528,-0.42970019227303763
0.332951657624462,-0.4297004309955953
0.33295069599077715,-0.4297007622023143
0.3329497700138561,-0.42970118292071924
0.32905215208584965,-0.4316999613453379
0.32905207532699005,-0.43169999919115526
0.32905199987817346,-0.4317000334906086
0.32515233551911604,-0.4333998871855824
0.3251518241830294,-0.43340012626313695
0.3247522385026567,-0.4335999191033233
0.32475191772957784,-0.4336000863032035
0.3212521039447807,-0.4354999852149505
0.32125207756510216,-0.43549999933877837
0.32125204818062714,-0.43550001463006743
0.31735210107683504,-0.437499987503807
0.31735207689690054,-0.43749999974837334
0.31735205183319054,-0.4375000121191548
0.31345217570042655,-0.4393999517735783
0.3134519787246263,-0.4394000502485294
0.3095521282806181,-0.44139997355314897
0.30955207224396464,-0.44140000152992753
0.30955202833473233,-0.4414000223267944
0.3056521546584114,-0.4431999640235578
0.30565207926947896,-0.44319999736650306
0.3056519934166685,-0.44320003203584013
0.3017521546116113,-0.44469997003778516
0.3017520740103754,-0.44469999960805295
0.301751999418307,-0.44470002440802553
0.2998522343591189,-0.4452999502161902
0.29985192066332517,-0.4453000546163691
0.2978523434861612,-0.4459999066283766
0.29785181521128035,-0.44600010728140366
0.2939521316921769,-0.4475999774430871
0.2939520212367179,-0.44760002133582116
0.2900521343217923,-0.44909997784156175
0.29005207502381974,-0.4490999998691318
0.2900520196075213,-0.449100019034236
0.2897526856269975,-0.44919979702774393
0.28975149630859864,-0.4492002740781604
0.2861521192852187,-0.4508999798947565
0.28225221092066205,-0.45269993805634956
0.28225207648109424,-0.4526999956702291
0.282251935160088,-0.45270004718338047
0.28105256838461423,-0.4530998361085384
0.28105160310333865,-0.4531002104916403
0.278352123629129,-0.45429997914684456
0.2783520751779809,-0.4543000001280226
0.2783520303870768,-0.45430001852907315
0.27435212677586823,-0.45589997997355663
0.2743520748773097,-0.4559000001306105
0.2743520275436475,-0.4559000174461455
0.27125216671722857,-0.4569999680619715
0.2712519872800574,-0.4570000335361966
0.2704523396076285,-0.4572999014133574
0.27045181931982276,-0.4573001121955307
0.26655215915178887,-0.45899996406364807
0.2665520746699443,-0.4589999992168
0.26655199357019355,-0.4590000298450684
0.26265209447484794,-0.4603999936228847
0.26265209308553467,-0.4603999940435138
0.26125243822627275,-0.4608998708870598
0.2612517253327607,-0.46090015460578726
0.25875213401205677,-0.4619999747868971
0.2587520781132335,-0.46199999860816804
0.25875201656546404,-0.46200002313245725
0.2548521056112201,-0.4634999888840895
0.2548520476772876,-0.4635000107835563
0.25135572771448134,-0.46479864391259856
0.2513547471363392,-0.4647990646937055
0.2513538131710429,-0.46479958073542676
0.25135293504458683,-0.46480018694014463
0.2513521214313723,-0.4648008773195837
0.2513513803685191,-0.4648016450539651
0.25135071917647245,-0.4648024825593742
0.2513501443866893,-0.4648033815626767
0.2509521924477883,-0.4654997974557535
0.25095196987532437,-0.4655002073814489
0.2492521005371824,-0.4687999537437245
0.24925207518430129,-0.4688000018079607
0.24925205227968894,-0.4688000433051148
0.24705212857336326,-0.47269990805723766
0.2470520266604642,-0.47270009294580045
0.24495223335841035,-0.4765997090781862
0.24495193824418712,-0.4766003000052931
0.2431529446876508,-0.4804981193777883
0.2431525608388723,-0.4804990672828478
0.24315226892332287,-0.48050004740998165
0.24315207158979169,-0.48050105086569267
0.24315197062884772,-0.4805020685448044
0.2429520844052937,-0.4843998499041077
0.24295208440325608,-0.48439984992977037
0.24295203585814104,-0.48440014483169436
0.24185211035240026,-0.4882998807156845
0.24185207392495206,-0.48829999931655615
0.24185203229904315,-0.488300115463648
0.24035212718841825,-0.49219986875127275
0.24035202968257097,-0.49220013252657047
0.23925209267717723,-0.49529995499631646
0.2392520599407073,-0.49530004471314093
0.23895212655252024,-0.4960998670816396
0.2389521262558675,-0.4960998678132639
0.23895200067325678,-0.49610011854268665
0.23895199991599878,-0.4961001197959196
0.23645213949068808,-0.4999999020594043
0.23645199774297196,-0.5000000861441292
0.2353522086798757,-0.5011998560311433
0.23535195005940238,-0.5012001486748877
0.233052146720832,-0.5038999178114704
0.23305207400837666,-0.503899999771593
0.2330520015396549,-0.5039000751688264
0.23145224915281845,-0.5054998275556628
0.23145191227095846,-0.5055001800981734
0.22935214402926876,-0.5077999262676431
0.22935207462652776,-0.5077999994972792
0.22935200492026225,-0.5078000678000245
0.2275522789676842,-0.5094998089774592
0.2275518846128122,-0.5095002012430485
0.22545305641354005,-0.5116989736422862
0.22545243764788844,-0.5116996814932409
0.22545188318327136,-0.5117004407645321
0.22545139727179117,-0.5117012456334277
0.2236521684814928,-0.5149998317489747
0.22365199099804103,-0.5150001714202883
0.22335212756145092,-0.5155998982934684
0.22335212682725605,-0.5155998996872474
0.22335206930802287,-0.5155999939141067
0.22335200257737098,-0.5156000849928215
0.22335200178752562,-0.5156000859386428
0.21995213757767665,-0.519499930179352
0.2199520743973023,-0.5195000001750911
0.21995201241457302,-0.5195000642939083
0.21975212635085128,-0.5196999503576301
0.21975207932120416,-0.5196999961729434
0.21975202108579805,-0.5197000499178672
0.2158522210946038,-0.5231998704227852
0.21585207002987625,-0.5231999964435442
0.21585191786445612,-0.5232001058962757
0.2155526263562139,-0.5233996335684372
0.21555157612913933,-0.5234004310545352
0.2119521141936367,-0.526499967721218
0.21195207499531715,-0.5265000008511761
0.21195203953214092,-0.5265000297412215
0.21095212000464172,-0.5272999653632209
0.21095203270446558,-0.5273000337365878
0.2079521647164498,-0.5295999325273999
0.20795199011147197,-0.5296000692777566
0.2059521178741078,-0.531199967067648
0.20595207730231388,-0.5311999988766994
0.20595203333520498,-0.5312000319594563
0.20405221621649558,-0.5325998972048211
0.20405194058914325,-0.532600107245698
0.20075216115610497,-0.5351999334656675
0.2007520737178732,-0.5351999995619285
0.20075198905327815,-0.5352000584370611
0.20015211682135073,-0.535599973258346
0.20015203612001842,-0.5356000260185267
0.1962523036602825,-0.5380998545183574
0.19625185734244238,-0.5381001566902465
0.194852100519564,-0.5390999829923026
0.19485207939592383,-0.5390999979073884
0.19485204969598774,-0.5391000183687432
0.19235215441704565,-0.5407999471584238
0.1923519958775065,-0.5408000480619832
0.18865216114930963,-0.5429999497922625
0.18865207487760013,-0.5429999989747035
0.18865198983455775,-0.5430000434373727
0.18845275914123968,-0.5430996587840318
0.18845144938806824,-0.5431004342989848
0.1845523434743608,-0.5457998153161668
0.184551821580512,-0.5458002004578507
0.1831521787173117,-0.5468999198503652
0.18315217410155288,-0.546899923299953
0.1831520712403673,-0.5468999892915093
0.1831519602479467,-0.5469000464936866
0.18315195701187778,-0.5469000478791528
0.18065222902314668,-0.5478999390746452
0.18065192632437338,-0.5479000655525215
0.17675218173772905,-0.5495999542184946
0.17675197267821047,-0.5496000480144198
0.1741522392520123,-0.5507999249803573
0.17415207586404965,-0.5507999938789158
0.17415190426270796,-0.550800053060849
0.17285207670736122,-0.5512000000009558
0.16895219600802702,-0.5523999632930586
0.1689519582924042,-0.5524000394726084
0.16505224454747555,-0.5536999440542513
0.1650519108018474,-0.553700061447444
0.1623523492144616,-0.5546998990724017
0.1623521299967113,-0.5546999669016353
0.16235196428859394,-0.5547000271983898
0.16235193346403978,-0.5547000358117875
0.161152108078864,-0.5549999921580816
0.16115204538357392,-0.5550000080326973
0.1572521705834207,-0.5559999759301725
0.1572520794510922,-0.5559999975519149
0.15725197816627276,-0.5560000176878254
0.15335209969331623,-0.556699995875279
0.1493522304611445,-0.5573999730940516
0.14935192380032378,-0.5574000313665066
0.14545230105363766,-0.5581999539812115
0.14545185452749426,-0.558200055545924
0.14385218488231216,-0.5585999729572194
0.14385196547071544,-0.5586000096737299
0.14155214289467127,-0.5587999942455598
0.13765211910974343,-0.5590999967392516
0.1376520861488737,-0.5590999990121763
0.13375207670573463,-0.5593000000010697
0.12985210932624125,-0.5594999983282231
0.12985208008736665,-0.5594999996493326
0.1298520406655749,-0.5595000009251411
0.12595207670709277,-0.5596000000009996
0.12205207670709274,-0.5597000000009996
0.11815211062744127,-0.5597999991312471
0.11815207764683083,-0.5597999997683257
0.11815204183288303,-0.5598000000009999
0.102552111581232,-0.5598000000009999
0.10255207576732074,-0.559799999768326
0.10255204278669058,-0.559799999131247
0.08695208014461929,-0.5594000000891427
0.08295208014483027,-0.5593000000869444
0.07905211269175029,-0.5592000009236845
0.0790520734403545,-0.5591999996538066
0.07905204403113084,-0.5591999983253123
0.07515221396441345,-0.5590000070398395
0.07515193931443837,-0.5589999964781124
0.07125211269174674,-0.5589000009236843
0.0712520734403545,-0.5588999996538065
0.07125204403113083,-0.5588999983253122
0.06735214529912129,-0.5587000035185425
0.06735200807554298,-0.5586999973613268
0.06475223223292788,-0.5586000059827646
0.06475207241930987,-0.5585999951894054
0.06475192755088964,-0.5585999770539075
0.06345214288649241,-0.5584000101824618
0.06345201080187081,-0.5583999881718782
0.05955234139824954,-0.5577000475096898
0.0595518099689678,-0.557699965803816
0.05565221143710462,-0.55720001727409
0.0556519415829082,-0.5571999861421172
0.05175207670696509,-0.5568000000009947
0.047852348942657004,-0.5564000279226042
0.0478518034023342,-0.556399985985374
0.043952145153201616,-0.5562000035110595
0.043952008372733074,-0.5561999947445158
0.040052076706990423,-0.555900000000997
0.03615221338108151,-0.5556000105143887
0.03615193980904667,-0.5555999929805899
0.03225214515320162,-0.5554000035110594
0.03225200837273308,-0.5553999947445157
0.028352220226480304,-0.5551000110409579
0.028351932943123787,-0.5550999928128041
0.024352207116354507,-0.5549000065214655
0.024351946177701107,-0.5548999966540934
0.020452135595887176,-0.55480000151097
0.020452017865489225,-0.5547999971990212
0.01835211914803674,-0.5547000020219996
0.01655223677521413,-0.5546000088936763
0.016551916442685465,-0.5545999958916572
0.012652112670447933,-0.5545000009231382
0.012652073482925507,-0.5544999996554825
0.012652044009850929,-0.5544999983242209
0.008752351447317086,-0.5543000140902449
0.008751801605739903,-0.554300000001
0.0009526553456677065,-0.554300000001
0.0009515014206014725,-0.5543000621941373
-0.002747779111620257,-0.5546999844138368
-0.0027479244859001245,-0.5546999961675082
-0.0027480673287271465,-0.554700000001
-0.0029473741691142074,-0.554700000001
-0.0029484695510142004,-0.5547000560274751
-0.006847923292830847,-0.5551000000009948
-0.010747788168773942,-0.5554999861421172
-0.010748058022970368,-0.5555000172740899
-0.014647923292805712,-0.5560000000009919
-0.01854792329280571,-0.5565000000009919
-0.02244778943103277,-0.5569999828392262
-0.0224480566808665,-0.5570000205222324
-0.026347923292780816,-0.5576000000009883
-0.030247433083839922,-0.5581999245842282
-0.03024840446038016,-0.5582001202928926
-0.03184766419939289,-0.5585999352276457
-0.03184791560477502,-0.5585999849471881
-0.03184805983761777,-0.5586000059377264
-0.03414789035348493,-0.558699998568851
-0.034147926574998023,-0.558699999920862
-0.03804779276401869,-0.5587999966541051
-0.03804805370222025,-0.5588000065214656
-0.04204788727943002,-0.5589999982003262
-0.04204793012932883,-0.5590000000543598
-0.04204795250797542,-0.559000000750104
-0.04594792329290725,-0.5591000000009997
-0.04984792329290724,-0.5592000000009997
-0.06154778590030412,-0.5594999964781123
-0.06154806055027919,-0.5595000070398395
-0.06544789061699934,-0.5596999983253124
-0.0654479200262116,-0.5596999996538062
-0.06544795927761433,-0.5597000009236844
-0.07324792329290725,-0.5599000000009996
-0.07714792329290725,-0.5600000000009997
-0.08104788937255873,-0.5600999991312472
-0.08104792235316917,-0.5600999997683258
-0.08104795816711698,-0.560100000001
-0.08494778567450931,-0.560100000001
-0.08494806086611141,-0.5601000035285177
-0.08884788937255873,-0.5601999991312472
-0.08884792235316917,-0.5601999997683258
-0.08884795816711698,-0.560200000001
-0.124047888418768,-0.560200000001
-0.12404792423267925,-0.560199999768326
-0.12404795721330941,-0.5601999991312471
-0.12794778571975435,-0.5601000035285177
-0.12794806091135646,-0.560100000001
-0.1318478884376242,-0.560100000001
-0.13184792419495223,-0.5600999997688194
-0.13184795723217152,-0.5600999991307635
-0.1357479232929585,-0.5600000000009997
-0.13964792329295853,-0.5599000000009996
-0.1435478872514426,-0.559800000925141
-0.14354792667322375,-0.5597999996493329
-0.14354795591210961,-0.5597999983282229
-0.1474479232929841,-0.5596000000009986
-0.15134785484679833,-0.5594000035110595
-0.15134799162726698,-0.5593999947445157
-0.155247883220451,-0.5591000030835016
-0.15524793533748144,-0.5590999986817514
-0.15524795122291166,-0.559099997136392
-0.157197651057343,-0.5589000279226043
-0.15719819659766582,-0.558899985985374
-0.15914785767441916,-0.5588000033660532
-0.159147924647357,-0.558799999109086
-0.15914798726089882,-0.5587999936042083
-0.16114781725564853,-0.5586000106047334
-0.1611480239913051,-0.5585999734331346
-0.1611480272004022,-0.5585999726569632
-0.16304789463090802,-0.5581000075436723
-0.16304795187044113,-0.5580999921422224
-0.16704788942448767,-0.5570000093148596
-0.1709478945122834,-0.5559000081186563
-0.17094791987805114,-0.5559000008114182
-0.17094795522501144,-0.5558999901757913
-0.1748463803342556,-0.5547004747575623
-0.17484741525654884,-0.554700211877056
-0.17484847117348828,-0.5547000531013313
-0.17484953763992872,-0.554700000001
-0.1750477820574027,-0.554700000001
-0.17504792224875734,-0.5546999853023329
-0.17504805588697117,-0.5546999569580091
-0.17504805726299916,-0.5546999565513
-0.17874784607777602,-0.5535000250438049
-0.17874800087854104,-0.5534999761285515
-0.18264789174939197,-0.5523000097067512
-0.18264792666455532,-0.5522999987281896
-0.182647951188595,-0.5522999907025
-0.18654784873639987,-0.5510000248532319
-0.18654792240304377,-0.5509999990933965
-0.18654799674849323,-0.550999970618853
-0.18704758621656656,-0.5508001348316235
-0.1870482687082837,-0.5507998882490257
-0.1904478780968211,-0.5497000146233225
-0.19434786499188567,-0.5484000194347298
-0.1943479811349381,-0.5483999792372658
-0.198247771403809,-0.5470000545253635
-0.19824792449123468,-0.5469999943176558
-0.19824806464950687,-0.546999929322831
-0.19844743353016997,-0.5469002448824996
-0.1984484354297734,-0.546899806219562
-0.20214786747500801,-0.5455000211213651
-0.20214786860040243,-0.5455000206240621
-0.20604792329421534,-0.5440000000005782
-0.20864778274910362,-0.5430000540563904
-0.20864778527775937,-0.5430000530015001
-0.20864791183480402,-0.5429999873078728
-0.20864803911100147,-0.5429999020014058
-0.20994738069860946,-0.5419004591195836
-0.20994852167910621,-0.5418996164203075
-0.21384778942039906,-0.5394000858169146
-0.21384805964937642,-0.5393999181873
-0.2143478257436552,-0.5391000585307328
-0.21434783310542901,-0.5391000538987313
-0.21434800408348192,-0.5390999309200762
-0.21434800890779074,-0.5390999269768768
-0.2177475720456337,-0.536200299594599
-0.21774829896314882,-0.5361997316653604
-0.21914788523084486,-0.5352000271884345
-0.21914795855664,-0.5351999713193084
-0.21914798001091382,-0.5351999546268958
-0.22164776737711717,-0.5332001247339332
-0.22164808374016418,-0.5331998811514436
-0.22434778523205556,-0.531200102268561
-0.22434806455670636,-0.5311999022032192
-0.22564788549995765,-0.5303000261655838
-0.22564796063343914,-0.5302999731926624
-0.2295478335225327,-0.5275000644517748
-0.22954800169638032,-0.5274999215979667
-0.22974704935635634,-0.5273008739379906
-0.2297479673689712,-0.5273000555443942
-0.22974897295403476,-0.5272993475091411
-0.23344788155442506,-0.5250000259467364
-0.23344793389428012,-0.524999992742977
-0.23344795349961667,-0.5249999798634126
-0.23584771072599797,-0.5234001417124917
-0.23584814236087437,-0.5233998685604013
-0.23734779986293109,-0.5225000740591673
-0.23734804866509845,-0.5224999292783881
-0.24124783502916428,-0.5203000497909663
-0.2412479248697431,-0.5202999968516494
-0.24124800512318212,-0.5202999454477023
-0.2424476863039609,-0.5195001579938497
-0.2424481683268053,-0.5194998547959047
-0.2451479135438893,-0.5179000057783735
-0.24514793305517746,-0.5178999942439398
-0.24904787980363913,-0.515600025648693
-0.24904796629312975,-0.5155999735395145
-0.2529476496145599,-0.5132001684186344
-0.2529482065554371,-0.5131998482533643
-0.2557478329464858,-0.5117000484010169
-0.2557479257050666,-0.5116999964057674
-0.25574800647572593,-0.5116999470666806
-0.25684785502434815,-0.5110000434448301
-0.25684799220967036,-0.5109999575908741
-0.2607477746595019,-0.508600091467901
-0.26074807482182166,-0.5085999134132153
-0.2621478688474608,-0.5078000311128501
-0.2621479149512282,-0.5078000040485746
-0.2621479838881917,-0.5077999612202218
-0.2646478101068538,-0.506200072440278
-0.26464803825777244,-0.5061999304171871
-0.2684477842219363,-0.5039000841757195
-0.26844803857627403,-0.503899884718073
-0.26854710267567683,-0.5038008206186703
-0.268547962508932,-0.5038000487218092
-0.26854890031867196,-0.5037993737026372
-0.27244775908232555,-0.5013001052643976
-0.2724480912198382,-0.5012999007716266
-0.27464787313747047,-0.5000000296384802
-0.2746479294218912,-0.4999999955500222
-0.2746479658632105,-0.4999999724557173
-0.27634790407474374,-0.49890001243648996
-0.2763479425650584,-0.49889998764726123
-0.2802474420280139,-0.496400308504341
-0.28024843459826027,-0.49639974434845435
-0.28084782567317135,-0.49610004881099884
-0.2808479224807633,-0.49609999792129705
-0.2808480163811918,-0.49609994358404275
-0.2841478201797211,-0.49410006249402494
-0.284148027784665,-0.49409993983924755
-0.2874478466115375,-0.4922000441510483
-0.2874479232927987,-0.49219999830200617
-0.28744799617153854,-0.4921999514154648
-0.28804762764834185,-0.49180019709759587
-0.28804823132365853,-0.4917998228834863
-0.2920479107839002,-0.48950000719384734
-0.29204793582224803,-0.4894999928415431
-0.2941478671420981,-0.48830003208734307
-0.2941479798272312,-0.48829996859320046
-0.2959478927572607,-0.4873000169654063
-0.299847831350643,-0.48510005186602956
-0.29984801623873114,-0.4850999499533982
-0.301147923293407,-0.48440000000088046
-0.303747923293407,-0.48300000000088045
-0.30764778010295957,-0.4809000771034291
-0.30764806875349837,-0.4808999272708353
-0.30844780579393094,-0.48050005875061896
-0.30844802750923,-0.4804999193176797
-0.311547883040878,-0.4781000311641459
-0.3134478961127735,-0.47660002145928587
-0.31544783669807175,-0.4750000692771695
-0.31544801130231825,-0.4749999325273979
-0.3184478456712287,-0.4727000595112333
-0.3184479228343406,-0.4726999980886489
-0.31844799575177446,-0.4726999355934787
-0.31934763852928305,-0.4719002531245822
-0.3193482252847282,-0.4718997676998806
-0.3232471036457248,-0.468900630499114
-0.3232479496727489,-0.4689000421071757
-0.323248848215292,-0.46889953753993846
-0.32344778241127264,-0.46880007044194816
-0.323447783608217,-0.46880006979891076
-0.32344804357931867,-0.46879989922081916
-0.32714787531057093,-0.4657000402027429
-0.3271479717420997,-0.4656999603610646
-0.3282477478252364,-0.464800143565771
-0.3282481046661526,-0.46479986397133527
-0.3310478942789727,-0.46270002176172015
-0.33104792196490934,-0.46270000070350004
-0.3333478364405937,-0.4609000679726657
-0.33334801152532234,-0.46089993382695793
-0.33494789871498,-0.4597000184347147
-0.3349479385642763,-0.4596999881898387
-0.33844786560003504,-0.45700004450721277
-0.3384479815858736,-0.45699995628154455
-0.3388478971093851,-0.4567000196389109
-0.3388479492362729,-0.45669998004484624
-0.3427478670922789,-0.45370004323253393
-0.3427479225012153,-0.4536999994333031
-0.3427479773242686,-0.4536999536887436
-0.3434475749079701,-0.45310029861699946
-0.3434482958875426,-0.45309973219885574
-0.3466478929228259,-0.4508000218297459
-0.3466479231223456,-0.4507999998031144
-0.34664795305987606,-0.4507999773216814
-0.3487478239652142,-0.44920007567951903
-0.3487480073281626,-0.44919990712044705
-0.3506478572256566,-0.44710007302321686
-0.3506479201113938,-0.44710000090176333
-0.3506479854315743,-0.44709992010908983
-0.3520478122364896,-0.44530014278848445
-0.3520480390982376,-0.44529986103519636
-0.3545478316737921,-0.44230010994453106
-0.354547920071233,-0.44229999792600805
-0.35454800282706606,-0.4422998807006031
-0.3551476279043117,-0.4414004430847346
-0.35514826108056624,-0.44139958832289833
-0.35834758840015607,-0.4375004081521482
-0.35834829661745876,-0.4374996266768883
-0.3584478124475052,-0.43740011084684194
-0.3584479193080434,-0.4373999975559151
-0.35844802093865724,-0.4373998763170297
-0.3614471161994826,-0.43360102231998415
-0.36144797875716483,-0.433600055867603
-0.3614489514344267,-0.4335992003356606
-0.36234789286576796,-0.4329000236668396
-0.36234792868877214,-0.43289999538931445
-0.36234794760981254,-0.432899980048982
-0.36624779285866127,-0.4297001070242856
-0.36624805702707575,-0.4296998971288441
-0.3701478870765217,-0.4267000278600395
-0.370147931534945,-0.4266999930549162
-0.37014795031921943,-0.4266999778888758
-0.3712477478252364,-0.425800143565771
-0.3712481046661526,-0.4257998639713353
-0.3740478942789727,-0.42370002176172017
-0.3740479219649094,-0.42370000070350006
-0.37634783644059366,-0.4219000679726657
-0.3763480115253223,-0.42189993382695795
-0.37794786703742644,-0.4207000421928799
-0.3779479800974903,-0.4206999585492636
-0.38164783882644787,-0.41800006163894327
-0.38164799744775735,-0.41799992584658974
-0.38184760752843205,-0.41780031576591503
-0.3818482641909305,-0.4177997115491581
-0.38574781052984686,-0.41450009541622884
-0.3857480386397207,-0.41449990772385037
-0.3862478548171481,-0.41410005478190853
-0.38624792403229363,-0.41409999753074384
-0.3862479864936103,-0.41409994237720626
-0.389647873174656,-0.41100004569742915
-0.38964797398589845,-0.410999954940924
-0.3905478985280276,-0.41020002201458705
-0.39354789224554604,-0.4075000279439906
-0.39354795390324715,-0.4074999715775014
-0.39494781816803304,-0.4062000976173431
-0.3949480309899563,-0.4061999052279515
-0.3974478900688091,-0.40400002923856104
-0.3993478911997335,-0.4023000287163014
-0.3993479274827912,-0.4022999957245955
-0.39934795018175523,-0.40229997445699806
-0.4013479002273783,-0.4004000219136561
-0.4013479194316274,-0.4004000034518461
-0.4013479494496332,-0.4003999738447139
-0.40334782072454034,-0.39840010256980674
-0.4033480285964032,-0.3983999002401951
-0.4052478960954197,-0.3966000257674426
-0.40524792484762895,-0.39659999814518854
-0.4052479480831401,-0.396599975211207
-0.40734792329364,-0.3945000000007071
-0.40914783503232505,-0.392700088262022
-0.4091480135831115,-0.3926999138153029
-0.4113478959490818,-0.3906000261023313
-0.4113479508212896,-0.39059997409233166
-0.4130478880334555,-0.38900003318676374
-0.4154478163838032,-0.3867001024559408
-0.4154480051671455,-0.386699877190484
-0.4170478498452722,-0.3843001101732938
-0.41704792137422797,-0.3842999969243402
-0.41704798482584887,-0.38429988462790743
-0.41784788679170637,-0.38280006844192455
-0.4178479225959612,-0.38279999890752137
-0.4178479555188665,-0.38279993017953007
-0.4196477792426638,-0.3789003121113026
-0.41964808701606304,-0.3788996977440131
-0.42094784906912164,-0.3765001370306743
-0.42094791944065185,-0.3764999975957396
-0.4209479809707729,-0.3764998558080926
-0.42154786236757735,-0.3750001523160814
-0.4215479888454536,-0.3749998496173081
-0.42324745441093925,-0.3711010756729586
-0.4232479787809345,-0.37110003176518547
-0.42324861346821524,-0.37109905101068696
-0.4248478789604903,-0.36890006095880873
-0.4248479250118049,-0.3688999957321958
-0.4248479618008756,-0.3688999404895656
-0.42594758867687665,-0.36720051713574575
-0.42594831485907425,-0.3671995245284014
-0.42874785962997924,-0.3638000773065882
-0.4287479750924206,-0.3637999136694642
-0.4290475604602052,-0.3633006047231565
-0.4290483621137926,-0.3632994479366546
-0.4321478814124542,-0.35940005268995123
-0.43214792064211077,-0.3594000020457034
-0.4321479642922038,-0.3593999426027412
-0.4326479140899797,-0.35870001288585496
-0.4326479325354999,-0.3586999871424898
-0.43494789917402127,-0.35550003355846
-0.4349479468939357,-0.3554999660753095
-0.4365478862256544,-0.35320005328596393
-0.436547921381418,-0.3532000014228911
-0.43654795888381626,-0.35319994305647345
-0.43754790478677663,-0.35160002961173686
-0.4375479234720437,-0.3515999992780428
-0.43754794067138447,-0.35159997053415937
-0.4398479026360334,-0.3477000350288851
-0.4398479442163217,-0.347699965129629
-0.44044789863720124,-0.3467000410948297
-0.44044792218426715,-0.3467000010435411
-0.4404479471488331,-0.3466999567632509
-0.44204784892227683,-0.343800134798884
-0.4420480014999538,-0.34379986739006335
-0.44434785055981085,-0.339900123332045
-0.44434785110469643,-0.33990012234910766
-0.444347908251818,-0.33989999655735686
-0.4443479084518064,-0.3398999959535588
-0.44434792329393286,-0.33989985696496694
-0.44434792329393286,-0.33980235802137554
-0.44434798596347785,-0.33980119969801914
-0.4443481732404675,-0.33980005489768766
-0.4443484829385077,-0.3397989369855293
-0.44434891144198085,-0.3397978590127823
-0.4461477602378131,-0.33590035328847917
-0.44614811149664063,-0.3358996594429773
-0.4482478576535653,-0.332100118778066
-0.4482478578332115,-0.33210011843264514
-0.44824790959420563,-0.33209999731320944
-0.44824792329393287,-0.3320998620819677
-0.44824792329393287,-0.33200235802137557
-0.44824798596347787,-0.33200119969801917
-0.4482481732404675,-0.3320000548976877
-0.4482484829385077,-0.33199893698552935
-0.44824891144198087,-0.33199785901278234
-0.4500478762079212,-0.3281001020199116
-0.45004797250464135,-0.32809989898877645
-0.45194787133653347,-0.32420010664962945
-0.45194787284425814,-0.3242001033728385
-0.45194795511132296,-0.324199888499397
-0.4519479556296665,-0.32419988682507234
-0.4521479118263483,-0.3235000401366861
-0.4521479213905512,-0.32350000564894826
-0.4521479348608123,-0.3234999537326055
-0.4529478848896357,-0.3203001536173117
-0.4529479189978728,-0.32029999778738527
-0.4529479432542614,-0.32029984430950137
-0.45344790613215813,-0.3164001338619067
-0.4534479438151642,-0.3163998666120729
-0.4546476899285994,-0.30860151687474413
-0.45464789173237874,-0.30860052123789516
-0.45464818673829427,-0.308599549132443
-0.4546485723049544,-0.30859860926231847
-0.45604790240602666,-0.3056000447600208
-0.45604794335446563,-0.3055999548640135
-0.4564476319624494,-0.3047006554960501
-0.4564482992395473,-0.3046993890886597
-0.4588479112194376,-0.3008000196213379
-0.45994781284446046,-0.2990001807357816
-0.45994804078607665,-0.2989998237620871
-0.4613478949325906,-0.2969000425423163
-0.46134792545337155,-0.29689999580264514
-0.4613479476270335,-0.29689996045899447
-0.4637478618214527,-0.2930000998930632
-0.4637479202263221,-0.29300000016750727
-0.4637479764807343,-0.2929998936266332
-0.46384784669706763,-0.29280015319396663
-0.46384800473826043,-0.292799849328247
-0.4658478975892869,-0.28910004755384805
-0.46584792038836914,-0.2891000043408935
-0.46584794924121925,-0.2890999467400113
-0.4677478696975439,-0.28520011001387113
-0.467747912548624,-0.2851999970497132
-0.46774791255026854,-0.28519999704073845
-0.4677479232816677,-0.28519987884356324
-0.46774792329393283,-0.28519987830262467
-0.46774792329393283,-0.2851024760743823
-0.46774796739210056,-0.2851015039986603
-0.467748099324337,-0.28510053990854894
-0.4677483180068175,-0.28509959172405713
-0.4677486216430637,-0.2850986672345289
-0.467749007738701,-0.285097774034654
-0.4715478458738933,-0.2773001589150487
-0.47154791803598034,-0.2772999975024345
-0.4715479790904585,-0.27729983261058544
-0.47164775940147124,-0.27700049167754714
-0.47164813378457315,-0.27699952639627157
-0.47324790768451197,-0.27340003512140915
-0.4749479204072112,-0.2695000066226877
-0.4749479261896633,-0.26949999338139685
-0.47564790189491296,-0.2679000489122548
-0.47564792318111937,-0.26789999890962984
-0.4756479423969172,-0.26789995118145093
-0.4765478913520654,-0.2656000816294057
-0.4765479565642614,-0.2655999189037713
-0.47814787503125084,-0.2617001176404846
-0.4781479487479057,-0.2616998759119839
-0.4789478992868586,-0.25780011703458866
-0.4789478997553511,-0.25780011446099244
-0.4789479262906558,-0.25779988233533535
-0.4789479263345222,-0.2577998814170288
-0.47904792329393253,-0.25390000000002566
-0.4791479232939325,-0.25000000000002565
-0.47924790127132255,-0.24610085888181385
-0.479247957426184,-0.24610000361419104
-0.47924808162800586,-0.24609915555170367
-0.47954790940850445,-0.24450007405571128
-0.4795479224773758,-0.24449999851651713
-0.47954793286614555,-0.24449992661310122
-0.4798478223000194,-0.24220077428673487
-0.47984813526231246,-0.24219924847588334
-0.4809479148326161,-0.23830002999935232
-0.4809479226331322,-0.23830000171540117
-0.48094793148966725,-0.23829996803676226
-0.48194792329390157,-0.23440000000024838
-0.4829478967018853,-0.23050010370911173
-0.48294795194887336,-0.2304998968423506
-0.48344789353010814,-0.22870010714990532
-0.48344792114206037,-0.2286999991168477
-0.4834479440326862,-0.2286998911216393
-0.48384788454133587,-0.22660020345122844
-0.483847969864308,-0.22659979819515486
-0.48474791615892154,-0.22270003091849622
-0.48474792262089195,-0.2227000021412974
-0.4847479301192232,-0.22269996672681136
-0.48554790280635085,-0.21880009987706375
-0.48554794567460346,-0.21879990053046391
-0.48644772604717285,-0.21480087665237804
-0.4864479591014682,-0.21480001126614007
-0.4864482635213925,-0.21479916833307322
-0.487347898046209,-0.21260006171685497
-0.4873479231711324,-0.21259999805511232
-0.48734794489611,-0.21259993879400266
-0.4879477193204622,-0.21090057792500483
-0.4879481917094517,-0.2108994490420605
-0.48984789905715637,-0.2070000497494036
-0.48984794804206566,-0.20699995050397063
-0.49124790075506564,-0.20420004507797063
-0.49124792349585295,-0.20419999850841786
-0.4912479435555,-0.20419995542476901
-0.49174781837628506,-0.20310023081904183
-0.49174803899050634,-0.20309977439192325
-0.4937478924264286,-0.1992000601918749
-0.4937479234197396,-0.19919999783191814
-0.4937479503088491,-0.19919994018147227
-0.49514783611472246,-0.1961001930398956
-0.4951480180191578,-0.19609981054978629
-0.49554789154923473,-0.19530006348963244
-0.495547922805339,-0.19529999885463475
-0.4955479513255335,-0.19529993569241894
-0.4972478998406313,-0.1914000538048416
-0.49724792253796596,-0.19140000014014186
-0.4972479445131183,-0.19139994483030362
-0.4987477372445912,-0.18750048372847403
-0.4987481550726968,-0.1874995364427082
-0.49904788557153795,-0.18690007544502607
-0.49904792259433495,-0.1868999983960885
-0.4990479557820927,-0.1868999234209696
-0.5004479056980343,-0.18360004147624984
-0.5004479224471103,-0.18360000105603275
-0.5004479399325865,-0.1835999567396863
-0.5019479089712687,-0.1797000372391124
-0.5019479195154335,-0.17970000920413645
-0.5029479129183441,-0.17690002905182167
-0.5029479338367503,-0.17689997100742813
-0.5033478489034966,-0.1758002045738761
-0.5033480059154043,-0.17579979861036063
-0.504947902098849,-0.17190005166321382
-0.5049479197143891,-0.17190000742020248
-0.5049479449349284,-0.17189993971454348
-0.5063478773558455,-0.16800012797056044
-0.5063479213813364,-0.16799999481604302
-0.5063479552016016,-0.1679998723694481
-0.5068478439814977,-0.16600031724986353
-0.5068480217678865,-0.16599968816596775
-0.5074478861490874,-0.164100117625498
-0.5074479389666692,-0.16409987775272042


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.4957376644594176,0.09379998561703254
-0.49573766438818406,0.09379998632496374
-0.4955376637402592,0.09770000000019714
-0.49533766374026666,0.1016000000000512
-0.49513766374026663,0.1055000000000512
-0.49493767075943845,0.10939986312620059
-0.49493766022722435,0.10940013700871114
-0.49483766451168715,0.11329996991466261
-0.49483766383161015,0.11329999166480337
-0.4948376617721811,0.11330003837772057
-0.49463767075943843,0.11719986312620059
-0.49463766022722433,0.11720013700871114
-0.49453766725792864,0.12109986281124463
-0.4945376637402679,0.12110013723386871
-0.4945376637402679,0.12499996524209607
-0.4945376635087361,0.12500000089949373
-0.4945376628724629,0.12500003384440653
-0.49443766725792865,0.12889986281124463
-0.49443766374026793,0.12890013723386873
-0.49443766374026793,0.13279980527824795
-0.49443765672444867,0.13279999808288395
-0.4944376352054677,0.13280019403671509
-0.49393767368240155,0.13619993239356473
-0.4939376630169996,0.13619999900010196
-0.4939376501698743,0.13620006785206745
-0.49383768452652294,0.13669989606882427
-0.4938376450156948,0.13670010432271076
-0.4931376637402522,0.14060000000017667
-0.49243766945946815,0.14449996813597363
-0.49243766380932424,0.14449999855617648
-0.4924376569474279,0.14450003311519655
-0.491637690337646,0.14839987033788363
-0.491637640356617,0.14840013028043003
-0.49093766945946815,0.15229996813597363
-0.49093766380932424,0.15229999855617649
-0.4909376569474279,0.15230003311519655
-0.49013774764788615,0.1561995909504628
-0.4901376119474511,0.15620041434259696
-0.4900376737309245,0.15699992007480973
-0.490037662842266,0.15699999767804548
-0.4900376484989417,0.15700008128716608
-0.48943767138739613,0.16019995921540955
-0.4894376564094874,0.1602000408430095
-0.4887376873332727,0.16409986855334807
-0.48873764343341974,0.16410013199458973
-0.48813766890167454,0.16799996645093376
-0.48813766335102904,0.16800000106809637
-0.4881376579409875,0.1680000323103659
-0.4874376873332727,0.17189986855334807
-0.4874376434334197,0.17190013199458973
-0.48683768420415646,0.17579986698480105
-0.48683764662644935,0.17580013348784873
-0.48633771568487305,0.179699594832144
-0.48633764281985,0.17970040794817632
-0.4861376777901428,0.18359972602746735
-0.48613766374026796,0.18360027433260198
-0.48613766374026796,0.18529994111282336
-0.4861376631344317,0.18529999618327486
-0.486137660893681,0.18530006262493626
-0.4860376685502068,0.18749989418136773
-0.48603766102505896,0.18750010589316143
-0.4859376645130596,0.1913999698611385
-0.4859376638277438,0.19139999177181014
-0.48593766177492304,0.19140003832425148
-0.4857376724184037,0.19529983077637858
-0.4857376583553368,0.19530000004921974
-0.4857376339225418,0.19530016612742032
-0.48503769225824894,0.19919984111419484
-0.48503765916745956,0.19919999809791633
-0.4850376160407,0.19920015502374624
-0.48383766374022374,0.2031000000002941
-0.4826377234056775,0.20699980608756943
-0.48263761146448153,0.20700019603433018
-0.4822376847189931,0.2084999213299118
-0.4822376627791714,0.2084999988487614
-0.48223763773150086,0.20850007802646361
-0.4814377430451482,0.21089976208552141
-0.48143759566230604,0.21090024136745766
-0.4803376732489876,0.2147999662874053
-0.4803376544522833,0.2148000337746248
-0.4792376874107478,0.2187999139256628
-0.47923764150834675,0.2188000864575978
-0.4783376726872294,0.22229996520638778
-0.4783376550269592,0.22230003485335836
-0.47823767156114644,0.22269996871660938
-0.4772376873348683,0.22659990798116633
-0.4772376619554842,0.22660000013200995
-0.4772376338992317,0.22660008952327115
-0.47593768254583924,0.23049994358344836
-0.47593766398076753,0.23049999728265771
-0.4759376414446826,0.23050005796870765
-0.47443771210186925,0.23439987426002237
-0.47443765502641727,0.23439998730624112
-0.4744375289536839,0.234400000001
-0.47434501661110057,0.234400000001
-0.4743439445788691,0.23440005380954027
-0.4743428833227425,0.2344002146942758
-0.47434184351050396,0.23440048103798766
-0.4743408355943818,0.23440085016337972
-0.47433986970598363,0.2344013183599908
-0.4743389555544529,0.2344018809214925
-0.4743381023288722,0.2344025321929972
-0.4743373186058945,0.2344032656279013
-0.47433661226353013,0.23440407385369194
-0.4743359904019569,0.23440494874605564
-0.47433545927214865,0.2344058815105442
-0.4743350242130406,0.23440686277097691
-0.4728376637402013,0.238300000000359
-0.47133772894596215,0.24219983046538077
-0.4713376043231199,0.24220017164970692
-0.4704377245862763,0.24479982422281066
-0.4704376090371112,0.24480017778540994
-0.47003777666186547,0.2460996330049584
-0.47003757739979174,0.24610037414217734
-0.4691376709934516,0.24999996856965137
-0.4691376636133382,0.24999999969296455
-0.4691376556617904,0.25000003150618877
-0.468137695922103,0.2538998744909694
-0.46813763460531177,0.2539001262515907
-0.4672376917187535,0.2577998787600097
-0.46723769149291217,0.25779987964432083
-0.46723761429185895,0.25780011294679045
-0.46723761378010364,0.2578001141948705
-0.4665377483358743,0.2593998066388232
-0.46653758683110225,0.25940019654583435
-0.46563771276978155,0.26169987470254286
-0.46563766099664117,0.2616999978016759
-0.4656376019426747,0.2617001205055484
-0.4636376767187838,0.2655999746921356
-0.4636376504933251,0.2656000251694385
-0.4626376866339283,0.2674999565022924
-0.4626376400514178,0.2675000430708936
-0.46153773853604946,0.26949986400792697
-0.4615375929178109,0.2695001381040329
-0.45953768866464584,0.2733999513977046
-0.4595376393128958,0.27340004885498037
-0.4587376757782432,0.27499997592428566
-0.45873766882787714,0.2749999896520044
-0.45753768116151305,0.2772999666095254
-0.4575376465536464,0.2773000335141535
-0.4555376886646436,0.281199951397709
-0.45553763931289365,0.28120004885498473
-0.45483768234954014,0.2825999627816917
-0.4548376624802652,0.2826000017597787
-0.45483764502751706,0.2826000347525037
-0.45343767660623807,0.2851999761063077
-0.4534376750340052,0.2851999789910377
-0.4512377487893245,0.28909984923144233
-0.4512376598242466,0.28909999566779393
-0.45123755898535267,0.2891001396735538
-0.4509378633242605,0.2894997338883433
-0.4509374810613948,0.28950027798988875
-0.4486377150248651,0.2929999219585209
-0.4486376622855618,0.2929999992420451
-0.44863760727931434,0.2930000741053391
-0.4470377467678368,0.29509989102665335
-0.44703758352801226,0.2951001110634465
-0.445737684784193,0.2968999708625809
-0.44573764230657337,0.2969000288533811
-0.44313769380705653,0.30039995952580767
-0.4431376929648512,0.30039996054118057
-0.4428376769534972,0.30079998238269445
-0.4428376505954753,0.3008000176778109
-0.43993801965314777,0.304699521358872
-0.43993736319805693,0.30470051521548924
-0.43923768684157855,0.3058999603980236
-0.43923766284015864,0.3059000007453234
-0.43923763989969594,0.3059000378647265
-0.43753809482476036,0.30859931533668294
-0.43753769072627036,0.3086000142732055
-0.4375373404465482,0.30860074167403617
-0.43583769854950394,0.3124999201437259
-0.4358376302349637,0.31250008041293026
-0.4353376800368746,0.3136999608883441
-0.43533764775360934,0.3137000392401762
-0.4342376971110622,0.3163999180900646
-0.4342376627974068,0.31639999848668043
-0.4342376245659784,0.3164000804106145
-0.43233773335687514,0.3202998571029843
-0.4323376586687269,0.32029999951011473
-0.43233757889885,0.32030013197583274
-0.4314376695997839,0.321699990885491
-0.4314376578989258,0.3217000091273897
-0.4298377370497046,0.3241998854542978
-0.4298376603140527,0.32419999889980505
-0.4298375799127601,0.3242001056959018
-0.42753771521637085,0.3270999350956969
-0.4275376634272529,0.3270999983590136
-0.4275376076191647,0.3271000623571651
-0.42663780010840235,0.32809984848023444
-0.4266375332385127,0.3281001566024684
-0.423637741860944,0.33169990625555085
-0.4236376607678665,0.33169999917615023
-0.4236375784396749,0.33170008530100725
-0.4233380949243599,0.33199956881632225
-0.42333728430379386,0.3320004773559132
-0.4202378348402113,0.3358997847455815
-0.420237503915434,0.335900223755088
-0.4197376805880298,0.3365999764134539
-0.4197376661085336,0.33659999645441147
-0.4197376437919565,0.336600026598082
-0.41733768940959765,0.33979996577456045
-0.4173376622865782,0.33980000134277566
-0.4173376382329401,0.33980003188451063
-0.41573787787881195,0.3417997323271708
-0.4157374671633448,0.34180028082449115
-0.4143377416428121,0.34379988871096645
-0.41433765979137627,0.34379999954526036
-0.4143375763895631,0.34380010132718913
-0.4118380161191946,0.34669959124081656
-0.4118373542533025,0.34670044212455164
-0.41113771124582826,0.3476999321352291
-0.4111376611119217,0.3477000014467842
-0.4111376138928289,0.34770006271164333
-0.4080377477588894,0.35159989429950267
-0.40803765760165084,0.3515999870110677
-0.4080375278471069,0.351600000001
-0.4079424408914327,0.351600000001
-0.4079414438258907,0.3516000465312053
-0.40794045542720175,0.35160018571736373
-0.4079394842868835,0.3516004163496192
-0.4079385388464375,0.35160073642323286
-0.407937627323973,0.3516011431560096
-0.40793675764277165,0.35160163301248154
-0.40793593736241596,0.3516022017346397
-0.4079351736130784,0.35160284437894596
-0.40793447303354347,0.35160355535930454
-0.4044377482350616,0.3554999058490414
-0.404437656311483,0.35549999069822785
-0.40443755117611024,0.3555000562791714
-0.40443755105769885,0.35550005634190257
-0.40403850732391255,0.3556995782087958
-0.40403768546599744,0.35570003531687133
-0.4040369068928495,0.3557005627844804
-0.4001378156261214,0.3585998870597397
-0.40013751594075875,0.358600118240088
-0.39913773311255873,0.35939994450264806
-0.3991375952977914,0.35940005664252
-0.39623771067020985,0.36179996116189783
-0.39623766813146083,0.36179999555831804
-0.3962376100463738,0.36180004027092066
-0.394237905295983,0.3632998188337137
-0.39423743277868867,0.3633001944944267
-0.3923376887611154,0.36489997893027787
-0.3923376384630602,0.3649000207638933
-0.3895378711984079,0.36719982958842917
-0.3895374650837419,0.3672001805972843
-0.38843772023167245,0.36819994864462013
-0.38843760798638427,0.3682000521572928
-0.38533856966613267,0.37109915252139913
-0.38533771837207953,0.3711000463313542
-0.3853369756159022,0.3711010321868515
-0.3845377002032968,0.37229994530575955
-0.3845376637248643,0.3722999985938303
-0.38453762393295904,0.37230005374019715
-0.3825378471469001,0.3749997524013767
-0.3825374948773588,0.3750002577384229
-0.38063768428814637,0.37789996863774705
-0.38063766753362915,0.37789999382380807
-0.3806376380854381,0.37790003665007216
-0.37993767964538994,0.37889997727871244
-0.3799376479527273,0.37890002280453783
-0.3772377312425626,0.38279990249699786
-0.3772376625628804,0.3827999971500013
-0.3772375868238882,0.38280009230001777
-0.376737694612445,0.3833999629537497
-0.3767376332026191,0.38340003732415
-0.3740377450608894,0.3866999006084862
-0.3740375656528341,0.38670008173622517
-0.37403756556147366,0.3867000818161303
-0.3728376753237486,0.38769999034756786
-0.3693380493249933,0.39059968051598337
-0.369337309659131,0.3906003540815512
-0.3689377715717828,0.39099989216889935
-0.3689376605494255,0.3909999970396089
-0.3689375446821235,0.39100009463644353
-0.36503767687607247,0.39409998955920206
-0.3650376506365018,0.3941000104834936
-0.3645377230275651,0.39449995257064296
-0.36453760513089506,0.39450004826701435
-0.36113768757819636,0.3972999803692368
-0.3611376633775725,0.3973000000659693
-0.3611376397113939,0.3973000188803157
-0.3597378013521348,0.3983998918768764
-0.3597375297351925,0.3984001125647294
-0.3572376852892097,0.400499981899355
-0.3572376519456275,0.40050000961028165
-0.35503795127489246,0.4022997647448719
-0.3550373932042985,0.4023002546225209
-0.35333771140765124,0.40389995513701243
-0.35333766443303005,0.40389999827743317
-0.35333761264086117,0.4039000435295861
-0.3506378261528782,0.406199861648979
-0.350637506967972,0.4062001447133264
-0.3493376854114354,0.4073999799962833
-0.34933764217902685,0.40740002012425963
-0.3463377520228296,0.41019991760337704
-0.34633766127676985,0.4101999985477139
-0.3463375691527062,0.4102000735685927
-0.3454379410222486,0.4108997843367263
-0.34543740119119837,0.4109002333773997
-0.341837802012367,0.41409987709191654
-0.3418376606801887,0.41409999423479665
-0.34183750889180514,0.41410010323284374
-0.3415381055858768,0.414299705436796
-0.3415372532125329,0.4143003368437428
-0.3376376952490583,0.4174999741471066
-0.33763763242852013,0.4175000260935916
-0.3370377419761692,0.41799993480388403
-0.33703773730917835,0.41799993854492906
-0.3370375815968647,0.4180000496571105
-0.33703757675274276,0.4180000527202755
-0.333737686580074,0.41999998615825657
-0.33373764096885433,0.42000001395723285
-0.3306377036571736,0.42189997553535974
-0.33063762403791414,0.4219000248145254
-0.329837695262322,0.42239998029927045
-0.32593782946368965,0.4247998980169147
-0.325937501830942,0.4248001079400859
-0.32443769756792346,0.4257999774487649
-0.3244376613861189,0.42580000117502476
-0.32443763148028837,0.4258000201630415
-0.3220376932682673,0.42729998154555465
-0.3220376630193267,0.42730000017861447
-0.32203763435576577,0.42730001732989303
-0.318138834469706,0.4295993095703898
-0.318138078312866,0.42959979952599475
-0.3181373660320053,0.4296003513281667
-0.3181367026721301,0.429600961068552
-0.31803776019153013,0.42969990354915205
-0.31803775919200666,0.4296999044989945
-0.31803755148824914,0.42970007376490693
-0.31803754919434024,0.4297000753597021
-0.31423770310045224,0.43219997410568106
-0.3142376633158699,0.4321999997808979
-0.31423762369975977,0.4322000243730453
-0.31193845234841194,0.4335995199782135
-0.3119376872379992,0.4336000320396538
-0.31193696895009354,0.4336006079418564
-0.3103377030049182,0.4349999656438848
-0.31033766581188377,0.434999997553132
-0.31033762066627296,0.435000034737571
-0.3072378311342015,0.4374998650053706
-0.3072375019016121,0.4375001416092777
-0.30643775165401727,0.43819992307592315
-0.30643757752529877,0.4382000788255554
-0.30293784054697537,0.4413998383485939
-0.30293749434082634,0.4414001693998558
-0.3025377035399883,0.44179996020069384
-0.3025376614445058,0.4418000014201127
-0.302537624280488,0.4418000363449726
-0.29873782548154687,0.44529985102820785
-0.29873750825177786,0.4453001554889043
-0.29863774240554736,0.44539992133513484
-0.29863766220001026,0.4453999982744219
-0.29863757878599617,0.44540007188484765
-0.29473769446275644,0.448699974004512
-0.2941377831305424,0.4491999005084947
-0.29413778100111676,0.4491999021807128
-0.2941375271199133,0.449200068222916
-0.29413752473406346,0.4492000695037203
-0.2907379029837405,0.45089988037888173
-0.2907374307678666,0.45090013142091295
-0.28683773314382666,0.4530999608498586
-0.28683766489029716,0.4530999980235907
-0.2868375903611396,0.4531000357494313
-0.2829379805386351,0.45499984566295915
-0.2829373577758067,0.45500017483741534
-0.2794377282916742,0.4569999631140625
-0.27943766312006174,0.45699999916364914
-0.27943759737642687,0.4570000331825386
-0.27903780879336704,0.4571999274740685
-0.27903752094941503,0.45720007688797965
-0.27513771193032693,0.459299974052104
-0.27513761581699914,0.45930002644101453
-0.27223783367753157,0.4608999062421001
-0.2722374973120072,0.4609000998575226
-0.2712377389146383,0.461499954895944
-0.27123766549888384,0.4614999973259931
-0.27123758320623303,0.4615000413001161
-0.26733785715183056,0.4634999008151943
-0.2673374745128698,0.46350010695519983
-0.26503786950831615,0.46479988369690406
-0.2650374633046544,0.4648001252728127
-0.26343773709094626,0.4657999541563803
-0.26343766309109845,0.46579999875994527
-0.2634375875247444,0.4658000410397254
-0.25953788283815843,0.46789988202481014
-0.25953745035930625,0.4679001280291432
-0.2580376920727539,0.46879998300107456
-0.2580376351991016,0.46880001664958804
-0.255637701641096,0.470199977891758
-0.25563766668882226,0.470199997898411
-0.25563762193563516,0.4702000225107842
-0.2517381073927519,0.47229976111079824
-0.2517372444851565,0.4723002795039428
-0.251137712214423,0.47269996768443184
-0.2511376625140933,0.47270000004227286
-0.25113761482023345,0.47270002964906904
-0.24783768894271252,0.47469998472635444
-0.24783766466550447,0.47469999925767226
-0.24783763718180488,0.4747000152918145
-0.24453796816549775,0.4765998247254459
-0.2445373714585437,0.47660019485501803
-0.24393770432918863,0.47699997294125474
-0.2439376632659254,0.47699999977948665
-0.24393762243202857,0.4770000254210138
-0.24003771823748946,0.4793999664638071
-0.24003766564198192,0.479399997969744
-0.24003760533448498,0.4794000321237719
-0.23803769062164712,0.48049998521583276
-0.23803766916841326,0.48049999685546513
-0.23613769796585035,0.48149998198713406
-0.23613766893316485,0.4814999970006231
-0.23613762358470386,0.4815000195635923
-0.23223769594738386,0.483399984309979
-0.2322376634930491,0.483399999853172
-0.2322376312702923,0.4834000147597238
-0.23003795754439602,0.48439986645331296
-0.23003737851278291,0.48440015100338824
-0.22833773891996992,0.4852999601995834
-0.22833766429440527,0.48529999820153463
-0.22833758499068152,0.4853000354379605
-0.22433768633897214,0.4870999898312297
-0.22163788597155004,0.4882999012311912
-0.22163744622159412,0.488300108759955
-0.22043770464980522,0.4888999795458494
-0.22043765650709207,0.48890000310518805
-0.22043762935073266,0.488900015872733
-0.2165377414727929,0.49069996412408984
-0.21653766629451945,0.49069999737386505
-0.21653758068161244,0.49070003194632356
-0.21480481278270974,0.49136648113820924
-0.2148038681439794,0.49136689779876236
-0.2131377638794849,0.49219994993100963
-0.2131376615300635,0.4921999984572894
-0.21313756107251722,0.49220004106777737
-0.21263781562972806,0.492399939244893
-0.21263751377679707,0.49240006536934744
-0.20873771739375552,0.49409997661323735
-0.20873766387902093,0.49409999924714465
-0.2087376087237377,0.49410002116089075
-0.20483796086949788,0.49559988572021374
-0.20483737392519927,0.495600131734766
-0.20373775443716488,0.4960999587747817
-0.2037377541382138,0.49609995890401076
-0.20373756766474158,0.49610002745090465
-0.20259249206742602,0.4964271919072806
-0.20259193118612437,0.49642736896176176
-0.20093770495486446,0.4969999857341209
-0.200937669094232,0.4969999978211396
-0.20093761654138045,0.4970000145234732
-0.19703775622180464,0.4981999715448811
-0.19703766173665543,0.4981999987578096
-0.19703757102683866,0.49820002139620223
-0.19313783051721325,0.4990999615138081
-0.19313749827734122,0.49910004379977974
-0.18973777599436037,0.4999999702864511
-0.18973777156320024,0.4999999713571214
-0.18973767008180223,0.49999998907862414
-0.18973754404065543,0.500000000001
-0.18924836974026793,0.500000000001
-0.18924732036876357,0.5000000515533162
-0.18924628110328043,0.500000205713788
-0.18924526195251323,0.5000004609977656
-0.18924427273144104,0.5000008149467249
-0.18924332296680346,0.5000012641519438
-0.18924242180535322,0.5000018042873307
-0.18924157792576768,0.5000024301510863
-0.18924079945506855,0.5000031357158006
-0.18924009389035423,0.5000039141864997
-0.1892394680265986,0.5000047580660852
-0.18923892789121183,0.5000056592275355
-0.18923847868599286,0.5000066089921731
-0.18923812473703358,0.5000075982132453
-0.18923786945305593,0.5000086173640125
-0.18923771529258418,0.5000096566294956
-0.18923766374026793,0.500010706001
-0.18923766374026793,0.5001998710480816
-0.18923765208816345,0.5001999919619371
-0.1892375453038173,0.5002000393547272
-0.18923754070548263,0.5002000410123159
-0.185337753262524,0.5014999701599687
-0.1853376638713112,0.5014999982162064
-0.18533757172016962,0.5015000235956729
-0.18143769088035405,0.5024999930417795
-0.18143767218611126,0.5024999977310308
-0.1814376279180024,0.5025000082674722
-0.17753769696020993,0.503399992334655
-0.17753763042380719,0.5034000072435149
-0.1752381286690172,0.5038998989293387
-0.1752372096087129,0.5039001419168461
-0.1736376973040309,0.5043999895120592
-0.17363766802072453,0.5043999984523674
-0.1736376255203813,0.5044000107807249
-0.16973776457216191,0.5054999715609919
-0.16973766126690812,0.5054999985274568
-0.16973756302711626,0.5055000201434501
-0.16573772375526621,0.5062999879978201
-0.16573766101910828,0.5062999998007337
-0.16573760586017983,0.5063000089054868
-0.161837795733862,0.5068999796941511
-0.16183753229262035,0.5069000235940041
-0.15793774325110146,0.5075999857296614
-0.15793766388916983,0.5075999987411439
-0.15793758317955214,0.5076000094786206
-0.15623776166357897,0.5077999884804998
-0.15623756604400554,0.5078000133230905
-0.1540377062667817,0.5080999942018029
-0.15013769883382722,0.5085999955017027
-0.15013766069379644,0.5086000001354235
-0.15013763156700913,0.5086000033007241
-0.1462376915912007,0.5089999971443967
-0.1462376757501674,0.5089999986854371
-0.14623762377875776,0.5090000030748884
-0.14233766373934462,0.5093000000009971
-0.13843770602436417,0.5095999967483034
-0.13843767315469468,0.5095999990149391
-0.1345376637379432,0.5098000000010692
-0.13063769626729235,0.5099999983328974
-0.1306376671101233,0.5099999996503153
-0.13063762779848873,0.5100000009225587
-0.12673766373929357,0.5101000000009996
-0.11503769756485421,0.5103999991336775
-0.11503766467640565,0.5103999997689759
-0.11503762896253553,0.5104000000009999
-0.06033769851599821,0.5104000000009999
-0.0603376628021389,0.510399999768976
-0.06033762991367927,0.5103999991336775
-0.05643780092801898,0.5103000035186606
-0.056437526505394894,0.510300000001
-0.048637698515998216,0.510300000001
-0.0486376628021389,0.510299999768976
-0.04863762991367927,0.5102999991336775
-0.04473780092801898,0.5102000035186606
-0.0447375265053949,0.510200000001
-0.04073769851599821,0.510200000001
-0.0407376628021389,0.510199999768976
-0.04073762991367927,0.5101999991336775
-0.036837800928018985,0.5101000035186606
-0.0368375265053949,0.510100000001
-0.03293769851599822,0.510100000001
-0.0329376628021389,0.510099999768976
-0.032937629913679274,0.5100999991336775
-0.029037663739242308,0.5100000000009997
-0.025137663739242307,0.5099000000009997
-0.02123766373924231,0.5098000000009997
-0.01733780092801898,0.5097000035186606
-0.017337526505394895,0.509700000001
-0.013437698515998216,0.509700000001
-0.01343766280213889,0.5096999997689761
-0.013437629913679288,0.5096999991336776
-0.009537663739242308,0.5096000000009997
-0.005637663739242308,0.5095000000009996
-0.001737663739242308,0.5094000000009996
0.0021621990719810206,0.5093000035186606
0.002162473494605106,0.509300000001
0.006062301484001783,0.509300000001
0.0060623371978611095,0.509299999768976
0.006062370086320715,0.5092999991336775
0.017762336260757693,0.5090000000009997
0.02166219907198102,0.5089000035186606
0.021662473494605105,0.508900000001
0.02566230148400179,0.508900000001
0.025662337197861113,0.508899999768976
0.025662370086320715,0.5088999991336776
0.029562199071981023,0.5088000035186606
0.02956247349460511,0.508800000001
0.052962199026859016,0.508800000001
0.0529624734494831,0.5088000035186606
0.056862302435145756,0.5088999991336776
0.05686233532359436,0.5088999997689759
0.05686237103746447,0.508900000001
0.06466219902685902,0.508900000001
0.0646624734494831,0.5089000035186606
0.06856230243514579,0.5089999991336775
0.06856233532359435,0.5089999997689759
0.06856237103746447,0.509000000001
0.07246219902685902,0.509000000001
0.0724624734494831,0.5090000035186606
0.07636230243514579,0.5090999991336775
0.07636233532359435,0.5090999997689759
0.07636237103746447,0.509100000001
0.09206230148400178,0.509100000001
0.0920623371978611,0.509099999768976
0.09206237008632073,0.5090999991336775
0.09596230037661715,0.5090000009211059
0.09596233951830668,0.5089999996547772
0.09596236884537165,0.5089999983299941
0.10376233626078327,0.5086000000009987
0.10766233626078327,0.5084000000009986
0.11156226800585964,0.5082000035012512
0.11156240440411591,0.5081999947592042
0.1154622227155103,0.5079000087352509
0.11546244996619727,0.5078999936840313
0.11726228885546264,0.5078000026346277
0.11726232561081042,0.5078000002654885
0.11726239411799587,0.5077999944907889
0.11936229759990595,0.5076000036829881
0.12326230392228454,0.5072000033177667
0.1232623335479548,0.5072000000973133
0.1232623711896798,0.5071999955229379
0.1271623362608592,0.5067000000009919
0.13106233626085922,0.5062000000009919
0.13496229806517968,0.5057000048978739
0.1349623458636656,0.5056999984200322
0.13496236470476952,0.505699995625006
0.13886233626088412,0.5051000000009883
0.14276230630126646,0.5045000046101602
0.14276232419689353,0.5045000017531606
0.14276237807554992,0.5044999923983222
0.14606214924066283,0.5039000340046653
0.1460623349225264,0.5038999933863069
0.1460625162651447,0.5038999399995833
0.14666218240841497,0.5037000512851598
0.14666249159641506,0.5036999534003391
0.15066225141880452,0.5025000254536223
0.15066242151274067,0.5024999759556007
0.15846229165582934,0.500300012581909
0.15846238097340964,0.50029998780667
0.15956222035483505,0.5000000316117358
0.15956222677412582,0.5000000297052605
0.1595623256611491,0.4999999930767606
0.15956233571858394,0.49999998830175957
0.15956243199767625,0.499999931608444
0.1595624322799787,0.4999999314160527
0.16236216092636307,0.4980001252400639
0.16236251649335426,0.49799988191775335
0.1652614400264346,0.4961005871891835
0.1652623609703591,0.49610004743327435
0.1652633310869643,0.4960996020705841
0.16626215801758434,0.4957000712983361
0.16626251694611327,0.49569993513964355
0.17016222089721125,0.49430004141360845
0.1701624525428004,0.4942999612403647
0.17406216513092068,0.49300005704432454
0.17406250921572597,0.4929999487551188
0.17676229391720705,0.49220001254727264
0.17676233437402922,0.4922000001960896
0.1767623799214186,0.49219998544749194
0.17796209834625346,0.49180007930588027
0.1779625776281897,0.4917999319230381
0.1818623362610035,0.4907000000009625
0.18576233626100352,0.48960000000096243
0.18966231879710377,0.4885000049266777
0.19036230351502842,0.4883000093569524
0.19036233841694325,0.4882999991443577
0.19036236656170832,0.4882999905319926
0.19356231385177214,0.4873000070038476
0.193562358700751,0.4872999930964251
0.19746227629275995,0.48610001845273
0.19746233790269846,0.486099998702436
0.1974623934619068,0.48609997946730743
0.20136222089721126,0.48470004141360845
0.2013624525428004,0.4846999612403647
0.20226222521721218,0.4844000370155607
0.20226233611411215,0.484399997335475
0.20226244291340484,0.4843999537849316
0.20526229454125247,0.48310001807953096
0.20526233472000108,0.48310000026187117
0.20526237869691671,0.48309997984391934
0.20926208070110008,0.4812001213919323
0.20926259787594179,0.48119989227717164
0.21096221675667137,0.48050004920863587
0.2109623285755503,0.48049998997627047
0.2109624086012875,0.48049989470647864
0.21096240959941376,0.480499893327319
0.21316228178758415,0.4773000792354348
0.2131623921498819,0.4772999217569107
0.21366226289629578,0.4766001027119314
0.21366238920332728,0.47659988529343
0.2154622374102342,0.47270021417846503
0.21546244445065024,0.4726997903842139
0.2170623205245074,0.4696000304911156
0.2170623516065723,0.4695999693105556
0.21746228288077607,0.46880010676214806
0.2174623262093141,0.4687999966854168
0.21746235968202166,0.46879988289865115
0.21826231059283163,0.4648001283446011
0.21826231080157588,0.4648001271496667
0.21826232305646207,0.4648000048453301
0.2182622352177522,0.4647999157962151
0.21706239315747503,0.46380004741265074
0.21706233564969193,0.4638000008223897
0.21706227680619578,0.46379995578897043
0.2156057882575019,0.46271692584250573
0.21560500244890687,0.4627162814161454
0.21560428128330825,0.46271556538495806
0.21560363125883822,0.46271478420081186
0.21560305823260506,0.46271394490264195
0.21560256736791691,0.4627130550530255
0.21560216308775745,0.4627121226700385
0.21560184903493212,0.46271115615500763
0.21560162803924418,0.46271016421681005
0.2156015020919966,0.4627091557934006
0.2154623477428711,0.46090014925476863
0.21546232007565205,0.4609000040101062
0.2154622763554089,0.46089986256763843
0.2137624898463813,0.45700035234104575
0.2137622083388681,0.4569996375517142
0.21316237550146905,0.4553001111790834
0.21316233313138855,0.45529999906137025
0.21316228831834802,0.45529989452433856
0.21216272628895108,0.45310085805966527
0.2121623753175963,0.45309998623619496
0.21216210215710893,0.4530990869918436
0.21116260274741494,0.44920103929403715
0.21116238927799663,0.44919999192648224
0.21116228131263962,0.4491989284926718
0.21096233803614997,0.4453000346011231
0.21096233598318517,0.4452999990665159
0.21096233367726502,0.4452999664018898
0.21066234674574305,0.4414001362921044
0.21066232926093964,0.441399863484522
0.21046234328090271,0.43750013687380157
0.21046233274868859,0.437499862991291
0.21036235731612135,0.43360082112116854
0.21036236768427463,0.4336000016020091
0.21036244071335852,0.43359918527737756
0.21086214193905825,0.4297015157169197
0.21086231782543646,0.4297005195892722
0.21086258693893573,0.4296995445076178
0.21086294687716223,0.4296985991765746
0.21256214730501993,0.42580043348913627
0.21256256270201448,0.42579958485973723
0.21316229444445695,0.4247000766652594
0.2131623357071627,0.42469999799055513
0.2131623723856433,0.4246999221948735
0.21446198993959145,0.4219007459248314
0.21446236376788705,0.42190001543466604
0.21446279244714897,0.4218993157221775
0.2170621836550117,0.41800022891038335
0.21706250042364073,0.4179997792308677
0.21996215941259248,0.4141002378319326
0.21996252599739527,0.4140997723175663
0.220962317363835,0.41290002267783854
0.22096235490792102,0.41289997711639664
0.22316218004820657,0.4102001917169553
0.2231625011604589,0.410199815701805
0.22486231825901226,0.40830002012106886
0.22486233420885576,0.4083000021128148
0.2248623557460919,0.4082999772686168
0.22666159813551628,0.4062008611476217
0.22666237738853368,0.4062000435655052
0.22666323843803862,0.40619931262807124
0.2287622777489473,0.4046000445816646
0.22876233662842618,0.40459999842870725
0.22876239129021086,0.4045999531243502
0.2314610595729011,0.4023010875502066
0.2314619395457905,0.402300413338364
0.2314628845195802,0.40229983373640443
0.2314638843624671,0.40229935495869373
0.2326622960555117,0.4018000167532585
0.23266237618880453,0.4017999825965465
0.2365623081263342,0.4001000122648028
0.23656232430718663,0.40010000510093247
0.24026229917754974,0.39840001703931543
0.24026233016617804,0.3984000025141569
0.24026237865149672,0.3983999788057357
0.2404618739987769,0.3983002311320957
0.2404628186375072,0.39829981447154256
0.2443623041176797,0.39680001236378387
0.2443623220137801,0.3968000053481713
0.24826231944720797,0.39520000689893475
0.24826232339855034,0.3952000050403897
0.249962324935637,0.3945000046643559
0.2499623475985267,0.39449999536289176
0.25216223149586414,0.3936000428594355
0.2521624419090874,0.39359995936708864
0.2560622913357845,0.3921000172798974
0.2560623808684254,0.39209998191687906
0.25976223891422695,0.39060003946587846
0.25976233541155086,0.3905999981226549
0.259762430214638,0.39059995302416506
0.2599619802106654,0.39050017802615145
0.2599627045490687,0.39049984890843
0.26386233626111155,0.3889000000009252
0.26776228345765424,0.387300021663882
0.2677623349261793,0.3872999999046273
0.2677623891587869,0.3872999755866145
0.26906217990559544,0.3867000721650105
0.2690624948567015,0.38669993290279103
0.27166232822538516,0.3856000034006557
0.27566232823096737,0.3839000034137366
0.2756623442968888,0.38389999660117335
0.278262173228873,0.38280006897610314
0.2782625014845918,0.3827999364534331
0.2795622806453837,0.38230002139159003
0.27956233758944865,0.3822999987592273
0.27956238932610755,0.38229997687002976
0.2834623362611316,0.3806000000009167
0.2873602902475245,0.37890089185300185
0.2873613196048616,0.37890050477424453
0.28736238324013086,0.37890022533461654
0.2873634699302914,0.37890005648264957
0.28736456820903655,0.3789
0.28746208464955036,0.3789
0.2874623340297021,0.3788999882717146
0.2874625702981875,0.37889990761679393
0.2912622847075864,0.3774000203499259
0.2912622863251757,0.37740001966003106
0.29126237565341634,0.37739998383997964
0.29516221077093674,0.37580005148407386
0.29516246301530963,0.375799951713612
0.2972622692411705,0.37500002553233164
0.29726233426496546,0.37499999975859516
0.29726240340036447,0.3749999701612577
0.299062301570885,0.3742000154188041
0.29906237072924136,0.37419998409255856
0.30296228285279325,0.37240002465091926
0.3029623899371319,0.37239997593926144
0.30586170054353407,0.3711002849777708
0.30586300354958046,0.3710997998143895
0.3068623001544455,0.37080001083293
0.31076233626169186,0.36960000000075094
0.31466221556691126,0.3684000371376065
0.3146624577974822,0.3683999657214428
0.3185621820442492,0.3673000434979957
0.3185624917103743,0.36729996113862023
0.3189622901226336,0.3672000115355554
0.3189623418938789,0.3671999981029416
0.3189623762852734,0.36719998856545677
0.32122103592004286,0.3665546572412369
0.32122182577643543,0.3665544636901073
0.3224623037144867,0.3663000066771737
0.3224623371315437,0.3662999996059804
0.3224623677234316,0.3662999927404033
0.32636230483038264,0.3654000072541838
0.32636233595369657,0.36539999987407024
0.326362367766921,0.36539999192252237
0.33026229124352396,0.3644000115439062
0.3302623810712542,0.3643999876781436
0.33426212168464814,0.3633000590094602
0.33426255310407665,0.36329994996025444
0.3420623048303827,0.3615000072541838
0.3420623359536966,0.3614999998740702
0.34206236776692106,0.36149999192252236
0.34596228576853794,0.3605000129477488
0.34596233865405923,0.3604999988371307
0.3459623837170984,0.36049998589239374
0.34966222363308797,0.35940003348493743
0.3496624408296494,0.35939994770820993
0.3496624411415706,0.3593999475606988
0.34986119692918116,0.3593005696668935
0.3498623618153365,0.35930007105910683
0.3498635774520559,0.35929971357225926
0.35376227351154677,0.3584000144816075
0.35376233609442503,0.35839999924417804
0.35376239821587263,0.3583999825265122
0.3576623075601987,0.3573000080960613
0.3576623328553949,0.3573000008091531
0.3576623681035909,0.3572999902032436
0.3615622329122686,0.35610003180057354
0.361562440230971,0.3560999702952575
0.3636622816186926,0.3555000156130513
0.3636623335524452,0.35550000017665495
0.3636623926779285,0.35549998119532195
0.36546227932075415,0.3549000189810467
0.36546233458216887,0.35489999986950743
0.3654623937144708,0.3548999779034796
0.36936230295494665,0.3534000128109889
0.3693623254881647,0.3534000039714874
0.37326200151814587,0.3518001373313726
0.3732626795130566,0.3517998855836126
0.37386220305008555,0.35160004440460296
0.37386233502181815,0.3515999965329746
0.3738624639878866,0.35159994194330096
0.3771623048687367,0.3501000142701873
0.37716233387351006,0.3501000008600861
0.3771623695323723,0.35009998379185175
0.38106231145635977,0.3482000120852938
0.38106236094009527,0.34819998766143645
0.3820622558961764,0.3477000401833959
0.3820623368969186,0.34769999796900897
0.38206241245732214,0.34769995533419257
0.384962302760237,0.3460000196393804
0.3849623316773454,0.34600000240490086
0.38496237351239193,0.3459999765858521
0.3884622432276344,0.34380005847912826
0.38846233447155026,0.3437999984782715
0.38846242466013037,0.3437999337017013
0.3888621736971199,0.3435001219239592
0.38886250333508654,0.34349988433435547
0.3927622829438182,0.3408000369129258
0.39276233210117645,0.34080000199249605
0.3927623912558721,0.3407999576973078
0.3940617736033693,0.33980043281461764
0.3940629511381879,0.33979964526416073
0.3966622904628215,0.338300026423026
0.3966623347725804,0.3383000002730087
0.396662382161829,0.3382999710110163
0.40045971711766487,0.3359016541968041
0.40046059088549035,0.33590115810981036
0.4004615073124425,0.3359007461217529
0.40046245832652627,0.33590042186147057
0.40046343555109887,0.33590018818508555
0.4004644303786526,0.3359000471508467
0.40046543404663065,0.33590000000099995
0.4006622083746296,0.33590000000099995
0.40066233280551605,0.33589998814944655
0.400662443662765,0.3358999311537308
0.40456232133885933,0.33340000956649085
0.4045623512152641,0.3333999904846649
0.4067623020494153,0.33200002177202326
0.40846230548143764,0.3309000199171985
0.4084623667661123,0.33089997966428175
0.41236222569333797,0.3283000737127979
0.4123622274802654,0.32830007245634923
0.4123624292067402,0.3282999070322275
0.412362429687793,0.3282999065743532
0.4125616103886027,0.32810072587354355
0.412562367509256,0.3281000378765445
0.4125631868403569,0.3280994252852441
0.4162622626789951,0.32560004971859674
0.41626233436029186,0.32559999953346475
0.4162624073574333,0.3255999447038326
0.41806225659308005,0.32420006196499623
0.4180623371599479,0.32419999682737805
0.4180624090799152,0.3241999341173256
0.4201622608180953,0.3223000682589722
0.42016233574546485,0.3222999978321787
0.4201624055452365,0.32229992707039457
0.42206229799162975,0.3203000402847174
0.42206233127759146,0.3203000045104528
0.4220623771114209,0.3202999530232318
0.42406230572151,0.31800003512162933
0.424062338300831,0.31799999699087256
0.4240623633302192,0.3179999666852939
0.42536222899687115,0.31640013201864536
0.42536244766603604,0.3163998714569453
0.427962292256818,0.3134000507752739
0.4279623808999725,0.3133999497823597
0.42876229891906065,0.3125000420108855
0.42876233520249135,0.3125000003185148
0.4287623723790163,0.31249995572755607
0.4318619938587601,0.3087004197201282
0.43186271927847314,0.3086996169836731
0.43196207003174814,0.3086002662303981
0.4319626205356143,0.30859975313103194
0.4357622653161339,0.305300061611107
0.4357623349480145,0.30529999896389987
0.4357624028829272,0.305299933379219
0.43636181663259227,0.304700519629554
0.43636292201738397,0.30469955624621525
0.439662309142998,0.3022000205449925
0.43966236311636187,0.30219997911355484
0.4414622941487411,0.30080003275503764
0.44146237869828675,0.3007999676678822
0.4435623234619954,0.2992000097526756
0.4465623066930549,0.29690002266981197
0.4474622447490314,0.29620007117703406
0.44746242929550095,0.2961999308215462
0.45136191079576743,0.2933003163726301
0.4513627909040263,0.2932997272151896
0.4518622404439003,0.29300005749126523
0.4518624211435237,0.2929999276012861
0.4552619859949372,0.2901002987574335
0.45526271088119996,0.29009973241518044
0.45666217731018205,0.28910011353733606
0.456662332562293,0.2890999938552593
0.45666247628625417,0.2890998653614622
0.45926229843636757,0.2866000363709685
0.4592623733662233,0.286599962895923
0.4606622590216641,0.2852000772404822
0.46066241506111083,0.2851999243530226
0.46316228533522913,0.282800048889869
0.4631623357871632,0.282799999161015
0.46316238436365065,0.28279994869168223
0.46466229290740724,0.28120004624500855
0.4646623801600558,0.2811999542729817
0.4670622850258144,0.2787000533711499
0.4670623335240086,0.2787000014341194
0.46706238629727953,0.2786999416255646
0.4682621931566869,0.277300166956256
0.46826248610098153,0.2772998390619403
0.4709622683880531,0.2744000729017522
0.4709623339110153,0.27439999984569785
0.4709623993714624,0.27439992111318784
0.47176216860809156,0.2734002095674014
0.47176251420450854,0.2733997990972444
0.4748622652730453,0.26990008014889644
0.4748623322375492,0.2699000014264351
0.47486240269065005,0.26989991142844266
0.4751621000534301,0.269500314944736
0.47516259496258373,0.26949970325528017
0.47856094622234896,0.2656015944573141
0.4785616696701492,0.2656008420506685
0.47856246294872645,0.2656001636690805
0.4785633185176617,0.26559956576082916
0.47856422824444195,0.2655990540092631
0.4787622136370063,0.265500061312981
0.478762327870785,0.2654999888274785
0.478762329307511,0.26549998769497946
0.47876242247675826,0.26549989749990965
0.47876242448339207,0.26549989523714373
0.4819622598646618,0.2617000907218858
0.48196233326372556,0.2616999995345248
0.48196240511230176,0.26169990164235846
0.48266231060690734,0.26070003665006486
0.48266234005508435,0.26069999382382136
0.4826623568096147,0.2606999686377406
0.48456227284040737,0.25780009680126753
0.48456238229237747,0.2577998944004925
0.48626232305876366,0.25390003028937136
0.48656226573287836,0.2532001645675306
0.48656241225507174,0.25319983788109807
0.4880623216220781,0.25000003123148445
0.488062334380644,0.2500000035504904
0.48806235164643336,0.24999996470589375
0.4897620026239001,0.2461007654046467
0.48976236496298187,0.24610001526879371
0.4897627845310106,0.2460992955771393
0.4904623230178957,0.24500002081203404
0.490462349601026,0.24499997925028086
0.4922621272805745,0.24220032508209433
0.4922625681373319,0.24219969083286694
0.4943622006121794,0.23940018086640358
0.4943624794253341,0.23939982502262108
0.49526229735729255,0.23830004755022746
0.4952623349775734,0.23830000047776342
0.4952623736169699,0.23829994976397675
0.4981618690460866,0.23440062832481978
0.4981628899227094,0.23439944633943688
0.4982622254266743,0.234300110835472
0.4982623328474891,0.2342999969325708
0.49826243337213677,0.2342998769938345
0.5012622302777663,0.2305001342467039
0.5012623316482854,0.23049999705008517
0.5012624243604235,0.23049985316912477
0.5021621271875213,0.2290003484572952
0.5021625711486892,0.22899966839520242
0.5038622728838008,0.22660008947504467
0.5038622738951045,0.22660008798346762
0.503862383686751,0.22659990261449714
0.5038623840751696,0.22659990185685885
0.5057623120926806,0.2227000496103888
0.5057623609407096,0.22269995064228104
0.5060622507912083,0.22210017094128362
0.5060624277787115,0.22209983221912596
0.5078623141402262,0.21880004055634888
0.5078623344210231,0.2188000025993015
0.5078623583327938,0.2187999558581125
0.5099622103522032,0.2146002518192938
0.5099624752323015,0.2145997551473559
0.5120623102726837,0.21090004579049196
0.5120623626996298,0.21089995446833415
0.51386224880768,0.207800150615581
0.5138624285682998,0.20779985230977843
0.5143623165600038,0.20700003152305227
0.5167623083034827,0.2031000454324326
0.516762363308853,0.20309995402016695
0.5177622412451489,0.20140016152846366
0.5177624368729687,0.2013998418969192
0.5191622544334372,0.19920012858761166
0.5191623331504751,0.19919999674751565
0.5191624024364475,0.19919986416791977
0.5210621915582181,0.195300297023233
0.5210622501127946,0.1953001538895818
0.5210623610195773,0.1952999163960574
0.5210623920981099,0.19529983249102884
0.5216621954417874,0.1935004224599964
0.5216625116784849,0.19349959069444878
0.5225622923725772,0.19140010240823338
0.5225623342051938,0.19139999890054665
0.5225623714006353,0.19139989458345252
0.525162095659132,0.18360072180796255
0.525162676525014,0.18359931947367208
0.5256622943775537,0.18260008376859274
0.5256623332397744,0.18260000252094807
0.5256623734277327,0.18259991018236396
0.5268621693378759,0.17970040339951776
0.5268625354763269,0.17969961153178152
0.528862203780359,0.175800258338919
0.5288624825492029,0.17579974922174887
0.5295623079729501,0.1746000484953251
0.5295623635268796,0.17459995092299388
0.5310622999122552,0.17190006542931766
0.5310623380814157,0.1718999944034127
0.5310623665001,0.1718999379320018
0.5329623227722167,0.1680000276892359
0.53296233181972,0.16800000884340957
0.5329623531004951,0.16799996295493808
0.5334623184462146,0.16690003919435514
0.5334623543917136,0.16689996095102994
0.5347622593201816,0.1641001657204836
0.5347623307979389,0.16409999691444196
0.5347623897227239,0.1640998262519269
0.5359623245422573,0.16020003808844335
0.5359623357042838,0.16020000082722785
0.5359623470801462,0.16019996066044748
0.537062207855696,0.15620046693117526
0.5370625062984563,0.15619954656891682
0.5373622999542785,0.1554000968200578
0.5373623353012733,0.15539999672182517
0.5373623643083437,0.15539990339514673
0.5382623247870053,0.15230003952420096
0.5382623353761098,0.1523000019747986
0.5382623470149026,0.152299958062761
0.5392623067439006,0.1484001151196686
0.5392623453447081,0.14839988192135026
0.5395623258187356,0.14450013575899323
0.5395623501539757,0.14449986455067626
0.5399623334051288,0.14060002785193276
0.5399623349461692,0.14060001201089947
0.5399623393356204,0.14059996003948982
0.5402623330090354,0.13670004228509625
0.5402623352756711,0.13670000941542676
0.5404623275718408,0.13280016945248016
0.5404623308180923,0.13280000336117595
0.540462322995556,0.1327998275396704
0.5401623362617292,0.1288999999999233
0.5395623362617292,0.1210999999999233
0.5392623362617291,0.1171999999999233
0.5383623362617292,0.1054999999999233
0.5380623677964103,0.10160040995077745
0.538062336261732,0.10159958883806039
0.538062336261732,0.08980003477673028
0.5380623360297081,0.08979999906287096
0.5380623353944096,0.08979996617441133
0.537962337181838,0.0859000358841149
0.5379623359155092,0.08589999674242538
0.5379623345907262,0.0858999674153604
0.5377623397619833,0.08200006825487242
0.5377623310199363,0.08199993185661615
0.5374623385051892,0.07810002916490368
0.5374623341776706,0.07809997082310378
0.5373623418159005,0.0767000777583212
0.5371623375669318,0.07420001631495597
0.5371623350062081,0.07419998367815024
0.5368623467457428,0.07030013629210001
0.5368623292609395,0.07029986348451758
0.5366623397619833,0.06640006825487242
0.5366623310199363,0.06639993185661615
0.5363623467457429,0.06250013629210001
0.5363623292609395,0.062499863484517575
0.5361623397619832,0.05860006825487241
0.5361623310199363,0.05859993185661622
0.5355623362617292,0.0507999999999233
0.5352623362617291,0.0468999999999233
0.5349623362617292,0.0429999999999233
0.5346623467457429,0.03910013629210002
0.5346623292609395,0.03909986348451758
0.5344623366123118,0.035200006836277296
0.5344623359198969,0.035199993163269674
0.5342623427639771,0.03120013004487686
0.5342623329241778,0.031199869835373945
0.5341623371811121,0.027300035855808227
0.5341623359177369,0.027299996799017175
0.5341623345892754,0.02729996738707148
0.5339623573469312,0.02340041116135838
0.533962346814717,0.02339958843359967
0.5341623362617317,0.015600000000025632
0.5342623362617317,0.011700000000025633
0.5343623362617318,0.007800000000025632
0.5344623327486887,0.003900137008704644
0.5344623432809029,0.003899863126194104
0.5346623345896003,3.2606593825777974e-08
0.5346623359172384,3.2136494268872835e-09
0.5346623371812748,-3.5862150485040826e-08
0.5347623327486887,-0.0038998629912953557
0.5347623432809029,-0.0039001368738058955
0.5349623362617307,-0.0077999999999487845
0.5351623362617307,-0.011699999999948786
0.5353623345896388,-0.015599967394154665
0.5353623359171794,-0.015599996784850155
0.535362337181294,-0.015600035862901845
0.5354623327486887,-0.019499862991295355
0.5354623432809029,-0.019500136873805893
0.5356623345892766,-0.02339996738709235
0.5356623359177359,-0.023399996798991175
0.5356623371811126,-0.023400035855826676
0.5357623353944097,-0.02729996617441373
0.535762336029708,-0.027299999062862287
0.5357623362617321,-0.027300034776732412
0.5357623362617321,-0.03519986276612696
0.5357623397793927,-0.03520013718875104
0.5358623353944096,-0.0390999661744137
0.535862336029708,-0.0390999990628623
0.5358623362617321,-0.03910003477673241
0.5358623362617321,-0.04299986276612695
0.5358623397793927,-0.043000137188751036
0.5359623353944096,-0.04689996617441369
0.535962336029708,-0.046899999062862296
0.5359623362617321,-0.04690003477673241
0.5359623362617321,-0.050799862766126955
0.5359623397793927,-0.05080013718875104
0.5360623336109371,-0.054699896618985666
0.5360623342706208,-0.05470000104844924
0.5360623310203704,-0.05470010220657747
0.5358623432809029,-0.058599863126194106
0.5358623327486887,-0.058600137008704645
0.535762337181838,-0.06249996411588509
0.5357623359155093,-0.06250000325757463
0.5357623345907262,-0.0625000325846396
0.5355623432809029,-0.0663998631261941
0.5355623327486887,-0.06640013700870465
0.5353623397793927,-0.07419986281124896
0.5353623362617321,-0.07420013723387305
0.5353623362617321,-0.09379996522326972
0.5353623360297082,-0.09380000093712904
0.5353623353944097,-0.09380003382558867
0.5352623397793926,-0.09769986281124896
0.535262336261732,-0.09770013723387304
0.535262336261732,-0.10159993038220269
0.5352623353293137,-0.10160000207399196
0.5352623328036918,-0.10160006743180942
0.5344623362617308,-0.11720000000005121
0.5342623397619832,-0.12109993174512758
0.5342623310199363,-0.12110006814338385
0.5336623385051892,-0.1288999708350963
0.5336623341776706,-0.1289000291768962
0.533462339952125,-0.13169994833453547
0.5334623315722329,-0.13170005158453746
0.5333623390597524,-0.13279996922182213
0.5333623331085053,-0.13280003074401275
0.5329623501539756,-0.13669986455067626
0.5329623258187356,-0.13670013575899323
0.5326623393356205,-0.14059996003949068
0.53266233494617,-0.1406000120108908
0.5326623334051284,-0.1406000278519372
0.5322623362617268,-0.14450000000010202
0.5318623433167905,-0.14839993121323114
0.5318623349984999,-0.1484000031487246
0.531862326246668,-0.14840006509799275
0.5312623464147422,-0.1522999340055099
0.531262324465666,-0.15230006572102886
0.5305623428965632,-0.15619996303460187
0.5305623347763142,-0.15620000651923505
0.5297623832444914,-0.1601997650863021
0.529762299833902,-0.16020023678097198
0.5295623434373583,-0.16149995335850628
0.5295623367452399,-0.16149999444395507
0.5295623263003798,-0.16150005179912738
0.529062351506902,-0.16409992072521176
0.5290623354510081,-0.16409999791975463
0.5290623157506997,-0.16410007999315218
0.5280623598563997,-0.1679999079809224
0.5280623344769488,-0.16800000013200853
0.5280623064206958,-0.1680000895232709
0.5267623592843206,-0.17189993093239694
0.5267623337290663,-0.17190000425859894
0.5267623114204691,-0.1719000632324951
0.5256623862990446,-0.17469987263248482
0.5256622894961415,-0.1747001286055506
0.5252623856945586,-0.17579986405990342
0.5252622905195616,-0.17580013722667384
0.5239623756230439,-0.1796998819162267
0.5239622996563654,-0.17970011896759203
0.5227623459403594,-0.1835999685446118
0.5227623349924801,-0.1836000033621958
0.5227623269892135,-0.18360002781771792
0.5216626018953234,-0.18689920309938832
0.5216623681949456,-0.18690000793169173
0.5216621981653637,-0.18690082857829318
0.521562360561554,-0.18749985420115162
0.521562331928223,-0.1875000009011263
0.5215622966328294,-0.18750014050261182
0.5204623710034674,-0.19139987682489515
0.5204623044743486,-0.1914001239709219
0.5194623645101819,-0.1952998898311721
0.5194623643491733,-0.19529989040789125
0.5194622900253988,-0.19530010332776143
0.519462289843967,-0.19530010375757087
0.5177632696295272,-0.1990979136486714
0.5177628646871537,-0.19909896365669458
0.5177625722035568,-0.19910005037124776
0.517762395410582,-0.1991011617845006
0.5177623362617321,-0.1991022856157104
0.5177623362617321,-0.19919985130713772
0.5177623204647617,-0.19919999666830662
0.5177622740704465,-0.19920013474800485
0.5159623487119522,-0.20309997302474256
0.515962345829944,-0.2030999791790886
0.51406234834574,-0.20699997519620658
0.5140623239221698,-0.20700002467936054
0.5138624197455842,-0.2073998330325319
0.5138622586493554,-0.2074001697772919
0.5122623520480133,-0.21089996546772782
0.5122623317104309,-0.2109000091343716
0.512262324100574,-0.21090002496260782
0.5103624185939866,-0.21479983100244515
0.5103622599130828,-0.21480017178467323
0.5099623492408646,-0.21569997079716416
0.5085623539460272,-0.21879996084212755
0.5085623326284225,-0.2188000070529512
0.508562320915888,-0.2188000314995948
0.5066624350877346,-0.22269979714685698
0.5066622931194434,-0.22270005958910546
0.5066622639196853,-0.22270012057035507
0.5060625861187843,-0.22369958357185654
0.506062125132228,-0.22370043733991538
0.5046624295505518,-0.22659980675910207
0.5046622904656469,-0.2266000664981706
0.504662263636549,-0.2266001231473224
0.5023623628702371,-0.2304999548815036
0.5023623046628707,-0.23050004698779222
0.5023622956183244,-0.2305000609654143
0.5021623362615641,-0.2308000000005547
0.49976237705728105,-0.2343999388069792
0.4997623362591662,-0.23439999821913068
0.49976229126235794,-0.23440005999949878
0.4982624758390909,-0.23639981389718825
0.498262204899552,-0.23640019199118792
0.4969623362615573,-0.2383000000005647
0.49436240631218464,-0.2420998976188786
0.4943622486876722,-0.24210008756153376
0.49436224841539195,-0.24210008784675432
0.4942634473434921,-0.24219888891865415
0.4942627487277712,-0.24219965893080236
0.494262128097221,-0.24220049307728472
0.4942615913050957,-0.24220138349114811
0.4921626020264358,-0.2460995064372309
0.4921621234948032,-0.24610051861958626
0.49056237341234005,-0.24999990944559006
0.490562335898075,-0.24999999632797837
0.49056229106034405,-0.250000090403012
0.49046246915553043,-0.2501997342126393
0.4904622183156103,-0.25020027275061346
0.4888623762753459,-0.25389990746872504
0.48886229799754455,-0.2539000932691542
0.4872624066880605,-0.25779982833602155
0.4872623306262527,-0.25779999685674365
0.4872622426055411,-0.25780016055374055
0.486562362669799,-0.2589999547292983
0.484962429123245,-0.2616998432964299
0.48496233038523573,-0.26169999768785246
0.48496222395960525,-0.26170014159868216
0.4826623648068519,-0.2645999640086756
0.48266236429834464,-0.26459996458415164
0.48186234674301714,-0.2655999868987445
0.4818623258199341,-0.26560001313680454
0.47876466135496665,-0.2694970748830539
0.47876406172671604,-0.26949790838323284
0.47876354470268756,-0.2694987954924376
0.47876311503854146,-0.2694997280509123
0.4787627766863893,-0.26950069748085215
0.47876253275844194,-0.26950169486530345
0.4787623854983833,-0.269502711030183
0.47876233626073206,-0.26950373662866234
0.47876233626073206,-0.26959973830289546
0.47876232367846194,-0.2695999955187639
0.47876217083499745,-0.2696002027799328
0.4756625241147646,-0.27339976972731495
0.4756621614911585,-0.27340024030986393
0.4748623659935167,-0.2744999591191213
0.4748623349242364,-0.2745000010021376
0.47486230602266977,-0.2745000384864252
0.4726625638620387,-0.27729971032722833
0.472662129111043,-0.2773003046336741
0.4709623884940439,-0.2797999231880845
0.4709623340090259,-0.2798000003971524
0.4709622798922377,-0.27980007174333865
0.46986257520988123,-0.2811996958845197
0.469862119880112,-0.281200320565669
0.46716240833425127,-0.2851998932262034
0.46716240736108855,-0.2851998945956708
0.4671622460498812,-0.2852000901834977
0.46716224546472207,-0.2852000907974242
0.46706303984531533,-0.28529929641683094
0.46706237176600285,-0.2853000294667579
0.4670617743909758,-0.28530082119603
0.4644623749183792,-0.2890999435021327
0.46446233808116644,-0.28909999589078084
0.4644622920062144,-0.2891000578729385
0.46316236499831787,-0.2907999624217263
0.46316233187655653,-0.2908000049505737
0.46316231048600975,-0.2908000315040175
0.461362358176667,-0.2929999732154364
0.4613623140018362,-0.2930000265002403
0.45926237057534103,-0.29549995915082977
0.45806235928985356,-0.2968999731342125
0.45806233525343837,-0.2969000008043932
0.45806231339306236,-0.2969000253192691
0.45526266333450566,-0.2999996378840997
0.45526204348539895,-0.3000003903687775
0.45466240481829484,-0.30079990859158295
0.4546623334466339,-0.30079999963864773
0.45466226120807296,-0.3008000841514535
0.45136238769620307,-0.3044999423314288
0.451362334254326,-0.3045000005374629
0.4513622828711143,-0.3045000533910319
0.45116295357062214,-0.30469938269152413
0.4511623633476897,-0.3047000230024789
0.4511618271179297,-0.3047007091649037
0.4483627607799385,-0.3085994087071057
0.4483619956843979,-0.3086006433129907
0.44746248726411997,-0.31029971477351576
0.4474622027140447,-0.3103002938051289
0.44646236212434876,-0.3124999431024599
0.4464623361970434,-0.3124999984188656
0.4464623071047918,-0.312500056856275
0.44446236118610993,-0.31639995139770466
0.4444623118343599,-0.3164000488549804
0.4435624769597027,-0.3181997186042948
0.4435622123305182,-0.3182002891730376
0.44266237982709344,-0.32029989834769523
0.4426623796708604,-0.32029989869239206
0.4426622768637124,-0.3203000926331797
0.4426622764820758,-0.32030009325655673
0.4401624145057469,-0.32419987793962984
0.4401624129605256,-0.32419988021227214
0.4401622353361459,-0.3242001008547968
0.440162234053521,-0.3242001022086252
0.4396624509364206,-0.32469988532572563
0.4396622251124982,-0.3247001180964575
0.4364623633204472,-0.3280999712505117
0.4364623375162946,-0.32809999826539754
0.436462306845445,-0.32810002941670124
0.4357623362614391,-0.3288000000007071
0.43256233626143914,-0.3320000000007071
0.4318623963392894,-0.33269993992285685
0.43186227714466363,-0.3327000610244756
0.4287624960118632,-0.33589983509704374
0.42876218372752256,-0.33590017160136587
0.42796235821380485,-0.3367999753042982
0.4252624228847755,-0.3397999037525577
0.42526225199108225,-0.33980009831612806
0.4240623584503527,-0.34119997411364583
0.4240623142379665,-0.3412000260284529
0.42186235969202046,-0.34379997231002546
0.4218623370131416,-0.3437999987469389
0.42186231111487466,-0.34380002810569327
0.4201624269478939,-0.34569989864526
0.42016224817906056,-0.34570010362703996
0.4184624083219633,-0.347699915223625
0.4184622659785443,-0.34770008625699533
0.41626235490791913,-0.3503999771163989
0.41626231736383557,-0.3504000226778378
0.4152623580907849,-0.35159997380549873
0.41526233739699697,-0.3515999983188432
0.41526231242172446,-0.3516000271286615
0.41236242896373504,-0.3548998945118908
0.41236224635811847,-0.35490010788469833
0.4118624023421594,-0.3554999207038492
0.41186233309749143,-0.3555000006128659
0.4118622661307098,-0.35550007219410507
0.4084623632878854,-0.3589999721793655
0.4084623088346728,-0.3590000274274734
0.4080623362614392,-0.3594000000007071
0.4041623640543369,-0.36329997220780935
0.40416233612310626,-0.36329999973184707
0.40416230759937005,-0.3633000270249443
0.4006624507891976,-0.36659989201739257
0.40066222495777043,-0.3666001113043758
0.40006265114429307,-0.3671996851178532
0.40006204861592126,-0.36720033994541545
0.3967624198644586,-0.371099901197144
0.3967623309245587,-0.37109998781275455
0.3967622048594654,-0.37110000000099996
0.39666873089176646,-0.37110000000099996
0.3966676844914572,-0.37110005126109735
0.3966666481114321,-0.371100204550525
0.3966656316760218,-0.37110045840138994
0.396664644918568,-0.3711008103828272
0.3966636972882175,-0.3711012571242778
0.39666279785943764,-0.37110179434776475
0.3966619552451198,-0.37110241690885915
0.3966611775141023,-0.37110311884594277
0.39666047211390393,-0.3711038934372963
0.3966598457994065,-0.37110473326546634
0.3966593045681707,-0.3711056302882946
0.39561243931953316,-0.373049808607193
0.39561224105759313,-0.3730501954192528
0.3946623555652616,-0.37499996037719635
0.3946623351614686,-0.3750000013973751
0.39466231650293565,-0.3750000374379673
0.3927627466230728,-0.37859922247349675
0.39276236940289966,-0.3786000141565209
0.3927620582428479,-0.3786008340568148
0.39266236866471277,-0.37889990279122016
0.3926622895651884,-0.37890009105850164
0.39066236791824727,-0.3827999382700368
0.3906623359436822,-0.38279999867932096
0.390662300920586,-0.38280006086557633
0.3888623590895617,-0.38589996068567384
0.38886233397014686,-0.38590000311298017
0.3888623142067196,-0.38590003528830674
0.3883623931889079,-0.3866999089168054
0.38836226577092614,-0.38670008085747554
0.38496233626148585,-0.39060000000065714
0.3815623969612505,-0.3944999303744566
0.38156233395742367,-0.3945000001746037
0.3815622721478946,-0.39450006411425165
0.3810623927529653,-0.394999943509181
0.3810622806192801,-0.3950000573289924
0.37776281028262176,-0.3983995116152464
0.3777619279015063,-0.39840054448063433
0.3771624506787746,-0.39919984744427667
0.37716233014614153,-0.399199996764468
0.37716220252496624,-0.39920013373718
0.3732623662998882,-0.40309996996225805
0.37326230575002073,-0.4031000295586439
0.3700623972852076,-0.4061999408839316
0.3700622761835889,-0.40620006007855736
0.3693623645068047,-0.40689997175534154
0.36936230759768085,-0.4069000278214139
0.365962428221231,-0.41019991074561524
0.3659623341854111,-0.4101999977423422
0.365962236240689,-0.41020008001731506
0.36546274025236986,-0.4105996768079704
0.3654619653162704,-0.41060036064184346
0.3618624247176975,-0.41409991400156715
0.36186223434180814,-0.41410006792569964
0.36186223370680937,-0.4141000683704837
0.36156303884206215,-0.41429953161364846
0.36156235682191423,-0.41430002612885675
0.3615617157955831,-0.41430057273842147
0.3576624935346547,-0.41789985482543235
0.35766218491623514,-0.41790015134591113
0.3575624467978326,-0.4179998894643136
0.3575623338234784,-0.41799999602624777
0.35756221292337564,-0.4180000973728712
0.3537624095373665,-0.4209999421512995
0.35376226400533756,-0.421000059119342
0.35266234430601384,-0.42189999341878875
0.3526623282295298,-0.4219000065983531
0.3498623630039577,-0.4241999780336445
0.34986230923696526,-0.4242000216202941
0.3478624414017321,-0.4257999158884806
0.34786223326961685,-0.4258000867306675
0.3459623827172427,-0.4273999608800352
0.34596233671367627,-0.4273999987362191
0.34596228715414445,-0.4274000376496439
0.34296264464261744,-0.42969976357514794
0.34296204583146533,-0.42970025816068613
0.34206239155992274,-0.4304999508465018
0.3420623350985264,-0.4304999996543123
0.3420622788649509,-0.43050004562356503
0.33816638051612363,-0.4335967853367354
0.33816557779318873,-0.43359749159948857
0.33816484951870784,-0.43359827440691523
0.33816420295628036,-0.4335991259515201
0.3381636445545333,-0.4336000377402432
0.3381631798828044,-0.43360100067916707
0.33816281357559536,-0.43360200516421693
0.33816254928634853,-0.4336030411769488
0.3381623896510085,-0.433604098384471
0.33816233626173203,-0.43360516624250084
0.33816233626173203,-0.43369986916547293
0.338162336256603,-0.4336998693752906
0.33816232391244716,-0.4336999953496343
0.3381622530765585,-0.4337001019692785
0.3350625241041611,-0.43749976974189475
0.33506216148055495,-0.43750024032444373
0.3342624150084874,-0.43859989172353653
0.3342623336863825,-0.4385999978566467
0.33426224705790863,-0.43860009990866367
0.3317624579046565,-0.441399863760306
0.3317622193362425,-0.44140014031094943
0.33026237248357176,-0.4431999565341544
0.3302623330724521,-0.4432000028237662
0.33026230113392235,-0.44320003882585907
0.32836240700060254,-0.44529992181531775
0.3283622670759336,-0.44530007956404216
0.3263623701173352,-0.4475999610664303
0.32636233385669944,-0.4476000019633233
0.32636230307187897,-0.4476000354029054
0.3248624159362611,-0.4491999150142311
0.32486241546468375,-0.449199915495803
0.3248622443516938,-0.4492000688609112
0.3248622422833571,-0.44920007048428123
0.3224623721442132,-0.4509999730886392
0.3224622999324971,-0.4510000263078876
0.31956237098317936,-0.4530999748573935
0.31956230114119516,-0.4531000245848965
0.31856253350220265,-0.45379986193219124
0.3185621454266558,-0.45380014679670494
0.3146624387025583,-0.45679992119985685
0.3146624368923056,-0.4567999225240487
0.31466222223926493,-0.4568000569765232
0.31466222107875075,-0.4568000575921087
0.3142630875865789,-0.45699962433819463
0.31426235323307755,-0.45700002818945223
0.31426165271923034,-0.4570004882451587
0.3107623711337407,-0.459499975091937
0.3107623365570498,-0.45949999937389985
0.31076230010503836,-0.4595000241049977
0.3086625032263196,-0.46089988869081017
0.30866217358475095,-0.4609001174894421
0.30686233626131754,-0.4622000000008107
0.30326303169753877,-0.46479949774131757
0.30326235850916705,-0.46480002612442584
0.30326172967420884,-0.4648006065879374
0.30296236149432304,-0.4650999747678232
0.3029623106943803,-0.4651000248949488
0.29916238739609724,-0.468799950211698
0.29916228579510773,-0.4688000504670385
0.29906233626143913,-0.4689000000007071
0.29526233626143916,-0.4727000000007071
0.29126233626143916,-0.4767000000007071
0.28746233626143913,-0.4805000000007071
0.28736247438738194,-0.48059986187476433
0.28736233172207565,-0.48059999449124985
0.28736217937539726,-0.4806001166595721
0.2834623732637441,-0.48349997248618587
0.2834623347008468,-0.4835000006485785
0.2834622997020823,-0.48350002531105063
0.2821625570317524,-0.4843998471597406
0.28216212343038016,-0.48440016371691696
0.27956239542264055,-0.4863999544921013
0.27956227774032383,-0.486400046329932
0.2771623753339625,-0.48829996906830136
0.27716233524396555,-0.4883000002035074
0.27716229682611127,-0.488300028919962
0.2756626422911561,-0.48939977557892905
0.27566204688997853,-0.48940024552801137
0.2723624208795242,-0.4921999282035484
0.27236233576714575,-0.4921999974374992
0.2723622449934963,-0.49220006519211157
0.27166275807905316,-0.49269969870242813
0.2716619455256993,-0.4927003406421245
0.2677623362613892,-0.49610000000075377
0.2638626123041676,-0.49949975934807517
0.26386207730842404,-0.4995002589537222
0.26336237974313964,-0.4999999565190066
0.263362336102342,-0.4999999991685145
0.2633622904815097,-0.5000000417412324
0.2599623612506075,-0.5030999772164668
0.25996231098632294,-0.5031000224674794
0.25906243343449414,-0.5038999136246606
0.2590622412145643,-0.5039000887111246
0.2560623714094178,-0.5066999671959279
0.254862356939986,-0.5077999810453637
0.25486233450940554,-0.5078000013914347
0.25216236595529,-0.5101999736061734
0.2521623655530953,-0.5101999739274451
0.25046241614143755,-0.5116999295183475
0.2504624110240867,-0.5116999338556374
0.2504622510922536,-0.5117000540927775
0.25046224729198646,-0.5117000566176598
0.24826284229385634,-0.5130996779801061
0.24826186936513334,-0.5131003765299932
0.2451623700884023,-0.5155999727209053
0.24516234168356862,-0.5155999952499335
0.245162295738418,-0.5156000303929855
0.2443624151295416,-0.5161999408496428
0.2443623347819246,-0.5161999988295598
0.24436225372537926,-0.5162000529084653
0.24046260112525666,-0.5186998302162361
0.24046208182448556,-0.5187001850457793
0.23936237039563776,-0.5194999751758504
0.2393623383739669,-0.5194999980805065
0.2393622989919844,-0.5195000252907158
0.23656238771689622,-0.5213999650845256
0.23656228400841908,-0.5214000337123598
0.23346265366680205,-0.5233997952230803
0.23346203407707036,-0.5234002266389962
0.232662376036508,-0.5239999701694181
0.23266233772579656,-0.5239999983502985
0.232662293612358,-0.5240000295270137
0.22876240764993125,-0.5266999505779245
0.2287623360438323,-0.5266999984521938
0.22876226124417867,-0.5267000450110982
0.2277624054557082,-0.5272999584841804
0.22776226770046762,-0.5273000425558237
0.2248624285142791,-0.5290999427403547
0.2248623363515226,-0.529099997387156
0.22486223843060127,-0.5291000501704217
0.2209623605623958,-0.5310999875387322
0.22096231183408158,-0.5311000122144433
0.22076268491382386,-0.5311998256745721
0.22076200120942113,-0.5312001992208618
0.21706243133603004,-0.5333999434699052
0.21706233751817888,-0.5333999966610808
0.21706223437393019,-0.5334000495676644
0.2133623885814247,-0.5351999745478021
0.21336228422065726,-0.5352000260211554
0.21316248131483576,-0.5352999274740662
0.21316219347088378,-0.5353000768879772
0.20926236425364658,-0.537399984928028
0.20926233819985482,-0.5373999987580234
0.20596241998048606,-0.5390999568727607
0.20596233659478938,-0.5390999979892384
0.20596224863451937,-0.5391000375551791
0.2052626756893096,-0.5393998545316976
0.20526200766329103,-0.5394001685126321
0.20136234872210554,-0.5413999936106759
0.20136232381703564,-0.5414000064236784
0.19826236675184128,-0.5429999842637787
0.19826230557128982,-0.5430000153458392
0.19746236094009262,-0.5433999876614377
0.19746231145636792,-0.5434000120852898
0.19356244756833396,-0.5452999457743319
0.19356222623788055,-0.5453000567871132
0.1904624754799183,-0.5468999281460615
0.19046233593478154,-0.5468999950731604
0.19046218797484973,-0.5469000556082739
0.18966238507512792,-0.5471999816956696
0.18966233122239007,-0.547200001294377
0.1896622917188191,-0.5472000148483585
0.18576236407843497,-0.5484999907284864
0.18576233962294728,-0.5484999987317418
0.185762304805331,-0.5485000096796312
0.18186250305209523,-0.5496999486806268
0.1818621712311912,-0.549700056729962
0.17866240115858645,-0.55079997769242
0.17866233985505914,-0.5507999978905584
0.17866226637080337,-0.550800019969591
0.17796235370845087,-0.5509999950159776
0.17406236617619247,-0.5520999915633447
0.17406233797133364,-0.5520999993420477
0.1740623043868247,-0.5521000081738292
0.170162460231654,-0.5530999682136165
0.17016221308562723,-0.5531000347427353
0.1662623936630489,-0.554199983810642
0.16626227904291097,-0.5542000168298132
0.16456238710115154,-0.5546999850479778
0.16456228513478094,-0.5547000139444778
0.16236238546880313,-0.5552999865806535
0.16236233961202354,-0.5552999986188171
0.1623622830666803,-0.5553000122765768
0.15846240024517957,-0.5561999852353846
0.1584623364518213,-0.5561999991349896
0.15846227127263451,-0.5562000116655464
0.15456238013789841,-0.5568999921256271
0.1545623360104126,-0.5568999996671858
0.15066244523391298,-0.557499983235907
0.15066222765528278,-0.5575000190069688
0.14666240735055536,-0.5581999875602961
0.14426246813637972,-0.5585999780217066
0.1442623323824117,-0.5585999971765185
0.14426220638080145,-0.5586000086596642
0.14276239076085717,-0.5586999963676605
0.14276228180066677,-0.5587000041902388
0.13886237854582834,-0.5589999967483034
0.13886234567661263,-0.5589999990149078
0.1271623687885296,-0.5595999983329077
0.1271623396315874,-0.5595999996503153
0.12716230031995282,-0.5596000009225587
0.1232623362607577,-0.5597000000009996
0.11936233626075768,-0.5598000000009996
0.11546237008631834,-0.5598999991336775
0.11546233719786977,-0.5598999997689759
0.11546230148399965,-0.5599000000009999
0.09596237103746233,-0.5599000000009999
0.09596233532360302,-0.559899999768976
0.09596230243514338,-0.5598999991336775
0.0920624734494831,-0.5598000035186605
0.09206219902685901,-0.5598000000009999
0.08026237103746234,-0.5598000000009999
0.08026233532360302,-0.559799999768976
0.08026230243514339,-0.5597999991336775
0.0763624734494831,-0.5597000035186606
0.07636219902685902,-0.559700000001
0.06856237103746234,-0.559700000001
0.06856233532360302,-0.559699999768976
0.06856230243514339,-0.5596999991336775
0.0646624734494831,-0.5596000035186606
0.06466219902685902,-0.559600000001
0.05296237103746233,-0.559600000001
0.05296233532360302,-0.559599999768976
0.05296230243514339,-0.5595999991336775
0.0490624734494831,-0.5595000035186606
0.049062199026859016,-0.559500000001
0.03736237103746233,-0.559500000001
0.037362335323603016,-0.559499999768976
0.03736230243514339,-0.5594999991336775
0.033462473449483096,-0.5594000035186606
0.03346219902685901,-0.559400000001
-0.013437526505394896,-0.559400000001
-0.01343780092801898,-0.5594000035186606
-0.01733762991368167,-0.5594999991336775
-0.017337662802130227,-0.5594999997689759
-0.017337698516000352,-0.559500000001
-0.021237526505394896,-0.559500000001
-0.021237800928018982,-0.5595000035186606
-0.025137629913681667,-0.5595999991336775
-0.025137662802130225,-0.5595999997689759
-0.02513769851600035,-0.559600000001
-0.029037526505394894,-0.559600000001
-0.02903780092801898,-0.5596000035186606
-0.03293766373924231,-0.5597000000009996
-0.03683762991368164,-0.5597999991336775
-0.036837662802130244,-0.5597999997689759
-0.036837698516000356,-0.5598000000009999
-0.040737529935156724,-0.5598000000009999
-0.04073779750155528,-0.5598000033450574
-0.044737632515098776,-0.559899999220396
-0.044737659311405,-0.5598999997338752
-0.04473769940415252,-0.5599000000009999
-0.0486375265053949,-0.5599000000009999
-0.04863780092801898,-0.5599000035186605
-0.05253762991368163,-0.5599999991336776
-0.052537662802130236,-0.559999999768976
-0.05253769851600035,-0.560000000001
-0.056437526505394894,-0.560000000001
-0.05643780092801898,-0.5600000035186606
-0.060337629913681634,-0.5600999991336776
-0.06033766280213024,-0.560099999768976
-0.06033769851600035,-0.560100000001
-0.0681375265053949,-0.560100000001
-0.06813780092801898,-0.5601000035186606
-0.07203762991368166,-0.5601999991336776
-0.07203766280213023,-0.5601999997689759
-0.07203769851600035,-0.560200000001
-0.10723762896253766,-0.560200000001
-0.10723766467639698,-0.560199999768976
-0.10723769756485661,-0.5601999991336776
-0.1111375265505169,-0.5601000035186606
-0.11113780097314098,-0.560100000001
-0.12283762896253766,-0.560100000001
-0.12283766467639698,-0.5600999997689761
-0.12283769756485662,-0.5600999991336776
-0.12673766373929357,-0.5600000000009997
-0.13063766373929359,-0.5599000000009996
-0.1345376637392936,-0.5598000000009996
-0.13843766373929356,-0.5597000000009996
-0.14233759858683767,-0.5596000016715754
-0.14233765718263727,-0.5595999994549847
-0.142337735222981,-0.5595999945022558
-0.14623752744716792,-0.5593000104850108
-0.14623780025475036,-0.5592999930002074
-0.15013759671247912,-0.5591000034382725
-0.15013766148735663,-0.5590999993016569
-0.15013773268463534,-0.5590999929296855
-0.1540375282899442,-0.5587000138932435
-0.15403779949826116,-0.5586999895580035
-0.15533751150111383,-0.5586000117116302
-0.1553376654787166,-0.5585999954385645
-0.1553378113899907,-0.5585999716066485
-0.15793763132314106,-0.5581000062348889
-0.15793769607643302,-0.5580999933677562
-0.1657376139417142,-0.5565000102159036
-0.1657377133342696,-0.5564999888421497
-0.1697375446908872,-0.5556000267869107
-0.16973766688942937,-0.5555999963501578
-0.16973777610185473,-0.5555999638845046
-0.17253743566535218,-0.5547000733105233
-0.17253789486469126,-0.5546999369668302
-0.17363758498448503,-0.5544000214796136
-0.17363774281293148,-0.554399979725734
-0.18143760254165053,-0.5524000156927291
-0.18143766279370363,-0.5523999994832932
-0.18143772485933815,-0.5523999811948709
-0.18533763228387976,-0.5512000096796273
-0.18533766710146377,-0.5511999987317481
-0.18533769155698587,-0.5511999907284815
-0.18653766373958416,-0.5508000000009486
-0.1892373043106004,-0.5499001198106099
-0.1892380307385634,-0.5498999058986489
-0.19313760254165052,-0.5489000156927292
-0.19313766279370362,-0.5488999994832933
-0.19313772485933814,-0.5488999811948709
-0.19703756039080123,-0.5477000318005745
-0.1970377677095036,-0.5476999702952584
-0.1998375721082718,-0.5469000261813247
-0.1998376651046696,-0.5468999978108878
-0.19983775144441193,-0.5468999681082845
-0.20093752779917132,-0.5465000494338265
-0.20093780096594174,-0.5464999542588295
-0.20483760560061698,-0.5452000193806045
-0.2048377214196412,-0.5451999792952875
-0.20873761380807945,-0.5438000179250788
-0.20873771384632095,-0.5437999825725185
-0.2110375486706519,-0.5430000400249252
-0.21103766179507497,-0.542999988974894
-0.21103776164402213,-0.5429999326827933
-0.21103776191972276,-0.5429999325021508
-0.21263760072738144,-0.5419000433218855
-0.21263772736465847,-0.5418999575842748
-0.21653710915207888,-0.5393003697259945
-0.21653825990362627,-0.5392997019189388
-0.2169375696076009,-0.5391000470669516
-0.21693757019847573,-0.5391000467568474
-0.2169377493891415,-0.5390999388227478
-0.22043734360749495,-0.5366002286667809
-0.22043799979158343,-0.5365997954475873
-0.2227375534857285,-0.5352000671120208
-0.22273766139170245,-0.5351999978105968
-0.22273776757180294,-0.5351999221268487
-0.22433729993783438,-0.5340002728523253
-0.2243380493691827,-0.5339997589824826
-0.22833753369126314,-0.5315000812811822
-0.22833777214533024,-0.5314998915953519
-0.22863698663373563,-0.5312006771069464
-0.2286376911482293,-0.5312000327936397
-0.22863845026139856,-0.5311994538052933
-0.23223758026393418,-0.5287000579701993
-0.23223774830116983,-0.5286999436266006
-0.23433710915207884,-0.5273003697259945
-0.23433825990362622,-0.5272997019189388
-0.2361376048250825,-0.5264000294582107
-0.23613766160091582,-0.5264000001915725
-0.23613772283289258,-0.526399966666283
-0.24003761960620154,-0.524200024896724
-0.24003766306619534,-0.5241999998356072
-0.24003770731712973,-0.5241999731840284
-0.24133740055456018,-0.5234001619609943
-0.24133793582889393,-0.5233998534913371
-0.24393766373974204,-0.5220000000008805
-0.24783762619184366,-0.5199000202189796
-0.2478376574518265,-0.5199000030640505
-0.2485375205278654,-0.519500081836239
-0.24853780941018447,-0.5194999226134579
-0.2517375952745977,-0.5178000363729884
-0.2517377327244177,-0.517799964624124
-0.25563752684027546,-0.5158000702057354
-0.2556376633891219,-0.5157999951488151
-0.25563778995808534,-0.5157999158553236
-0.25593748799382104,-0.5156001171648331
-0.2559378439703206,-0.5155998898599732
-0.25953722310051935,-0.5134002692804073
-0.25953812825049555,-0.5133997743813726
-0.2630375485545144,-0.5117000559479921
-0.26303754899766885,-0.5117000557194876
-0.26303776522419575,-0.5116999238324214
-0.26303776671779666,-0.5116999227673535
-0.2634376461169018,-0.5114000132180246
-0.26343768141708535,-0.5113999868562025
-0.26733735149978116,-0.508500232179326
-0.26733799201057823,-0.5084997911012605
-0.26843757856788175,-0.5078000542011584
-0.26843765967660893,-0.5078000004110846
-0.2684377473648348,-0.507799937282075
-0.2712375011756539,-0.5057001219239605
-0.2712378308136205,-0.5056998843343568
-0.27383766373983714,-0.5039000000008222
-0.27513766373983717,-0.5030000000008222
-0.2790376220318559,-0.5003000288755785
-0.2790376633479788,-0.5002999996890801
-0.2790377044306005,-0.5002999694827506
-0.2794375641626255,-0.5000000746837319
-0.27943776502652357,-0.4999999276531891
-0.2829375232629754,-0.4975001003414379
-0.28293780737877655,-0.49749990424152946
-0.28503748799382306,-0.49610011716483177
-0.2850378439703226,-0.49609988985997183
-0.28683764955472985,-0.4950000086695008
-0.29073726226150404,-0.49260024706441347
-0.290738085379687,-0.4925997891809085
-0.2915375497937448,-0.49220005697387964
-0.29153766282252,-0.49219999705606166
-0.29153777122759517,-0.49219993282097474
-0.2947375602925958,-0.4902000646553494
-0.29473776863334544,-0.4901999377203045
-0.29793758703172313,-0.48830004554626777
-0.2979377411961511,-0.48829995574007573
-0.29863760430305714,-0.48790003396470083
-0.2986376638825919,-0.4878999989010509
-0.29863772078914613,-0.4878999634307531
-0.30253749104279365,-0.485400110704056
-0.30253784055074284,-0.48539989599441025
-0.3042376545851749,-0.4844000053859208
-0.3064376597566792,-0.48310000235450934
-0.3103376288117065,-0.4808000205994664
-0.31083756792301437,-0.4805000574908496
-0.31083774862205965,-0.4804999276012861
-0.31423761706242753,-0.4776000398139135
-0.3142377108706094,-0.47759996072518385
-0.31543762935922826,-0.47660002865133483
-0.31543766663527767,-0.4765999970561802
-0.3154376941132084,-0.4765999730022798
-0.3181375360846914,-0.47420011347207264
-0.3181377949497671,-0.4741998906592191
-0.319937635184072,-0.47270002379729836
-0.31993769196252686,-0.4726999758099524
-0.3220376430043653,-0.4709000177740908
-0.3220376842930473,-0.4708999820167718
-0.32443764464741004,-0.46880001670670446
-0.3244376829113976,-0.4687999833854776
-0.3259376258676365,-0.4675000328234039
-0.32593770099103647,-0.4674999664747537
-0.32893737804725,-0.4648002571241615
-0.3289379671354585,-0.464799764026452
-0.3298376414233964,-0.46410001735805584
-0.3298376858717844,-0.4640999824087643
-0.33373754468214617,-0.4610000946364255
-0.33373766054938275,-0.46099999703964706
-0.3337377715718032,-0.460999892168879
-0.3338370934876939,-0.4609005702529882
-0.3338376835158169,-0.4609000229987114
-0.3338383129839919,-0.4608995216103929
-0.33763759066939397,-0.458100053842202
-0.337637664044039,-0.45809999783263755
-0.3376377318197707,-0.45809994239473073
-0.3389373727566281,-0.4570002462173899
-0.3389379714966598,-0.45699977510160616
-0.3415376378709498,-0.4551000189050095
-0.3415376621736132,-0.45510000092124586
-0.3415376905666044,-0.455099979364849
-0.3441376637398777,-0.45310000000079265
-0.3454376475042866,-0.4521000124897088
-0.3454376800231353,-0.45209998757409603
-0.3492375211714698,-0.44920010880299865
-0.34923766075900176,-0.4491999946789743
-0.3492377896625419,-0.44919987407814027
-0.34933761151582887,-0.4491000522248533
-0.3493376624196155,-0.44909999989669314
-0.3493377135416233,-0.44909994434004374
-0.35273746559538394,-0.4453002214564289
-0.35273787386368716,-0.445299789876995
-0.3533375689990254,-0.4447000947416567
-0.3533376620737377,-0.4446999968873003
-0.35333774782961436,-0.44469989722448905
-0.3560375861229886,-0.4414000948659206
-0.3560377435086489,-0.44139990693725883
-0.3572376108855157,-0.4400000616642476
-0.35723766608490864,-0.43999999525180944
-0.3572377097548668,-0.4399999394548121
-0.3591374502990486,-0.4375002808440465
-0.3591378952047786,-0.43749973381618673
-0.36113760057981836,-0.435200072634891
-0.3611376618456117,-0.4351999995664145
-0.36113772200468663,-0.4351999223144418
-0.3623368035037855,-0.43360114698230995
-0.3623374065635286,-0.43360041312968484
-0.3623380722942289,-0.43359973561705484
-0.36233879545557723,-0.43359911977747073
-0.36503763331629063,-0.4315000236635826
-0.3650376722099141,-0.43149999296100183
-0.36503768504752526,-0.4314999825672633
-0.36723752749405497,-0.42970011147464815
-0.36723780357698577,-0.42969989306653356
-0.3689376637398754,-0.42840000000079437
-0.3723376415885197,-0.4258000169400664
-0.37233766141249935,-0.4258000016162358
-0.37233768772381703,-0.4257999808136414
-0.3728376506365018,-0.4254000104834936
-0.3728376768760725,-0.42539998955920205
-0.3767373131989082,-0.42230027863592234
-0.3767380363242158,-0.4222997516112366
-0.3773375954998485,-0.42190004549414817
-0.37733766511439654,-0.42189999752784824
-0.3773377270771639,-0.42189995201800007
-0.3806375032622688,-0.4194001215747387
-0.3806378286748177,-0.4193998845463358
-0.38263753278352974,-0.4180000916702374
-0.38263766134534133,-0.4179999958331873
-0.38263778233724055,-0.41799989388736636
-0.3845374794410733,-0.41630016489972654
-0.3845378554562236,-0.4162998437874742
-0.3872376038879082,-0.41410004876906453
-0.38723766188815506,-0.41410000010106807
-0.38723772173310617,-0.4140999468403382
-0.38843751245800373,-0.4130001386758488
-0.38843782022531625,-0.4129998672252705
-0.3917375801408376,-0.41020007093331295
-0.39173766249542274,-0.41019999810401236
-0.3917377410032134,-0.41019992273746875
-0.39233740478695994,-0.4096002589537222
-0.3923379397827035,-0.4095997593480752
-0.3962376347187717,-0.4062000253012465
-0.39623769239415363,-0.4061999742854206
-0.40013743796715373,-0.4027002026173436
-0.4001379006236701,-0.4026998104937589
-0.4006375475044796,-0.4023000929891113
-0.4006376621348333,-0.40229999593717897
-0.4006377679243921,-0.40229989581629005
-0.40843763631320873,-0.3945000274274734
-0.4084376907664213,-0.39449997217936555
-0.4118376096863884,-0.3910000556441053
-0.4118377185942405,-0.39099994514644165
-0.4161375838593613,-0.3867000798813209
-0.41613765596690977,-0.38669999449764825
-0.41613772128981885,-0.3866999024162518
-0.41843766138987215,-0.3828000039857266
-0.41973760004336363,-0.3806001077950345
-0.41973766074709473,-0.3805999993524699
-0.41973771740562005,-0.3805998859613503
-0.4205375862168292,-0.3789001647375309
-0.4205377468200981,-0.3788998379945727
-0.42253759291781084,-0.3750001381040329
-0.4225377385360494,-0.37499986400792695
-0.42363762431559115,-0.37300007168148747
-0.4236376634544677,-0.37299999787065674
-0.4236376980045784,-0.3729999276644584
-0.4245371136152614,-0.37110116137523846
-0.4245377287770174,-0.37110004094194443
-0.4245384730855188,-0.37109900180787836
-0.42753757162814576,-0.36740011360530517
-0.427537572768488,-0.36740011211757906
-0.4275377283846849,-0.3673998706268816
-0.4275377290381116,-0.3673998694045488
-0.4276370539372046,-0.367201219606363
-0.427637491944556,-0.36720042891583937
-0.42763799508897504,-0.3671996779913174
-0.427638559783865,-0.36719897218566055
-0.4310374230873431,-0.36330027604343557
-0.4310379226929901,-0.363299741047692
-0.43143754198358775,-0.3629001217570944
-0.4314376601896602,-0.3628999956915219
-0.43143776836890635,-0.36289986437062444
-0.43413737469797725,-0.3594003746847917
-0.43413798471312715,-0.3593996522797935
-0.4353375828056476,-0.35810008767956303
-0.43533766070718527,-0.3580999994178786
-0.43533773741328397,-0.3580999042254194
-0.4373376447280909,-0.35550002471617037
-0.43923764188764347,-0.3530000287537867
-0.4392376593155935,-0.3530000054982442
-0.43923768882972225,-0.3529999648750845
-0.440237638831205,-0.3516000348730087
-0.4402376631131678,-0.3516000002963178
-0.44023768784426565,-0.35159996384430636
-0.4428376272430182,-0.34770005474617754
-0.44283766536195907,-0.3476999960163606
-0.4428376954133325,-0.34769994721183606
-0.4431376282811294,-0.34720005909884116
-0.44313769995703234,-0.34719994136361776
-0.44523751672836864,-0.34380023801954956
-0.44523782298212466,-0.3437997699842972
-0.4470375984444127,-0.3412000943165477
-0.44703766065159073,-0.34120000021537134
-0.44703772156112065,-0.3411998988137734
-0.44783764902659867,-0.33980002574918683
-0.45003765670695023,-0.3359000124684157
-0.4500376572846768,-0.3359000113120738
-0.45093764219573723,-0.3343000383016459
-0.4509376651494552,-0.33429999669942234
-0.45093768241443344,-0.33429996420809466
-0.4521375827175667,-0.3320001552937559
-0.4521377497994541,-0.3319998474407963
-0.4543376466256563,-0.3281000303398014
-0.45483763619160433,-0.3272000495878279
-0.4548376618540187,-0.3272000022199536
-0.45483769038086036,-0.3271999467190513
-0.45633760700687703,-0.3242001134670178
-0.4563376076703012,-0.3242001120576344
-0.4563376978736724,-0.3241998789310608
-0.45633769804496477,-0.3241998783743949
-0.45743763692437495,-0.3203000950746681
-0.45743767631946625,-0.3202999018823173
-0.45793764662644937,-0.31640013348784873
-0.4579376842041565,-0.31639986698480105
-0.45853765936427293,-0.31250002844404423
-0.45853766781015715,-0.3124999715108465
-0.45873765964764796,-0.3111000286484109
-0.4587376632779222,-0.3111000022165972
-0.45873766745723316,-0.31109996902534937
-0.4589736147998053,-0.3091337411705821
-0.45897377143361107,-0.3091327958173154
-0.45897401196917076,-0.30913186825621636
-0.45913745261976696,-0.30860068614177855
-0.4591379645766639,-0.3085993481880283
-0.4609374094299185,-0.30470055100597687
-0.460937978687951,-0.30469948126291957
-0.4626376051920296,-0.3019000964326723
-0.4626377243072799,-0.3018999048235581
-0.46333764207912914,-0.30080003403922356
-0.4633376848855537,-0.30079996563919364
-0.4657376422238085,-0.2969000349645296
-0.4657376609321078,-0.2969000040345846
-0.46573768654092035,-0.29689996009912395
-0.46653760723946763,-0.2955000988766662
-0.46653772233128454,-0.29549990234858264
-0.4680376186352119,-0.29300007517537036
-0.46803766106526107,-0.2930000017596159
-0.4680377050393841,-0.2929999194669651
-0.4700376064223672,-0.2891001117701481
-0.47003766165361716,-0.28909999754569143
-0.4700377098815739,-0.2890998846469278
-0.4704376402137473,-0.2881000588164942
-0.470437687960992,-0.2880999414667823
-0.47163764423368515,-0.28520004714110714
-0.47163768369508,-0.28519995304770457
-0.4733376447526163,-0.2812000446770311
-0.47433764903535247,-0.27880003529198394
-0.47433767793967835,-0.27879996450166655
-0.4749376462246382,-0.2773000437892669
-0.4749376816408625,-0.2772999563674979
-0.47653766374019313,-0.2734000000003795
-0.47813725872385127,-0.2695009872277128
-0.4781377105786651,-0.269500024902995
-0.47813825564862844,-0.2694991121377621
-0.47833758279965005,-0.2692001214112297
-0.478337584029131,-0.2692001194534208
-0.47833771569092276,-0.2691998662241827
-0.4783377166627974,-0.2691998639136834
-0.47973762799062425,-0.26560009192784284
-0.47973770117740944,-0.26559990874716466
-0.48133759782965707,-0.2617001606573111
-0.4813376576533575,-0.2617000002051402
-0.4813377087224243,-0.2616998300675394
-0.48223764272446246,-0.2583000793931733
-0.482237662508042,-0.2582999997343836
-0.4822376798505981,-0.25829991944844827
-0.48233763190546275,-0.25780015917412513
-0.4823376591586443,-0.2577999975738495
-0.48233767605370037,-0.257799839925417
-0.482637663740265,-0.25390000000007673
-0.482937663740265,-0.2500000000000767
-0.483237632573343,-0.24610040517006226
-0.48323772553126976,-0.2460995983585647
-0.4838376233005673,-0.2422002628581307
-0.48383771718144925,-0.24219973947434265
-0.484637611365924,-0.23830025532502866
-0.4846377284770872,-0.23829974752653138
-0.4856375947446297,-0.23440026908311562
-0.4856377465973347,-0.23439973485753907
-0.48613764500609846,-0.23280005994949496
-0.48613766244022927,-0.2328000017712459
-0.48613768011458536,-0.2327999372319117
-0.4867376541222761,-0.23050003686909706
-0.4867376635349387,-0.23049999970619445
-0.4867376722548077,-0.2304999631037751
-0.48763765662519515,-0.22660003083209604
-0.4876376630691068,-0.22660000213531878
-0.48763767054648705,-0.2265999668197835
-0.48843766374024755,-0.22270000000020096
-0.48923765615678905,-0.21880003696956135
-0.48923766302407284,-0.21880000224983337
-0.489237670649778,-0.21879996051717238
-0.48993739387203517,-0.21480154210427446
-0.4899376216092665,-0.21480053150347447
-0.4899379459544448,-0.21479954764452686
-0.48993836387070966,-0.21479859973935278
-0.49003760341800623,-0.21460012064475953
-0.49003760486444353,-0.2146001175599455
-0.4900376983922828,-0.21459987172859962
-0.49003769856841056,-0.21459987113600487
-0.49103748843684114,-0.21090064862281188
-0.49103791876209857,-0.210899378384485
-0.4926376494325866,-0.20700003487517038
-0.49263764974085056,-0.20700003399505928
-0.4939376254406932,-0.2038000942760717
-0.4939377038249722,-0.2037999064692287
-0.49423765072395026,-0.2031000303716133
-0.49423767694364346,-0.20309996971011188
-0.4959376403525053,-0.19920005365448756
-0.4959376629864126,-0.19920000013975298
-0.4959376849001587,-0.19919994498446975
-0.49743764605849816,-0.19530004597278722
-0.4974376805729412,-0.1952999537103248
-0.497837653226894,-0.1942000289119547
-0.49883766081768427,-0.19140000818340752
-0.49883766667623053,-0.1913999918214212
-0.5016374482631034,-0.18360060025798974
-0.5016379489557418,-0.18359942956928843
-0.5017376026130018,-0.18340012225476837
-0.5017376607841909,-0.18339999808459226
-0.5017377119101584,-0.18339987269404376
-0.5031376345520664,-0.1797000771404296
-0.5031376610837158,-0.1797000036182232
-0.5031376892556898,-0.17969991707502944
-0.5043376637402237,-0.1758000000002941
-0.5055374031637716,-0.17190084687376309
-0.5055376977180124,-0.17190001361384677
-0.5055380599963322,-0.1718992074881073
-0.505637588755365,-0.17170014997004177
-0.5056376583555219,-0.17169999913781728
-0.5056377197542234,-0.17169984057583565
-0.5069376147767566,-0.1680001393578569
-0.5069376592434236,-0.16800000067825355
-0.506937697382378,-0.16799985421763727
-0.5078376259058324,-0.16410016394933516
-0.5078376591074544,-0.1640999961738754
-0.5078376805994964,-0.1640998356225732
-0.5082376516432523,-0.16020011794595307
-0.5082376784463859,-0.1601998823511186
-0.5087376591469213,-0.15620003674683577
-0.5087376626113235,-0.1562000073824612
-0.5091376608837138,-0.15230002785142746
-0.509137662424705,-0.15230001201089946
-0.5091376668141563,-0.1522999600394898
-0.5094376557034895,-0.14840010447815816
-0.5094376619240008,-0.1483999958412403
-0.5094376637402679,-0.14839989930043102
-0.5094376637402679,-0.1328000696177973
-0.5094376628078495,-0.13279999792600802
-0.5094376602822277,-0.13279993256819062
-0.5092376637402666,-0.12889999999994878
-0.5090376637402666,-0.12499999999994879
-0.5088376637402666,-0.12109999999994879
-0.5086376671775403,-0.11720006702678891
-0.5086376630409247,-0.11720000225191146
-0.5086376566689533,-0.11719993105463225
-0.5078376637402627,-0.10939999999989797
-0.5074376776325115,-0.10550013544932377
-0.5074376532972714,-0.1054998642410068
-0.5071376668244181,-0.10160004009391303
-0.507137662399879,-0.10159998772267022
-0.5071376608973163,-0.10159997228117058
-0.5067376776325114,-0.09770013544932377
-0.5067376532972714,-0.0976998642410068
-0.5064376645252654,-0.09380001020492774
-0.5064376629747755,-0.09379998979339656
-0.5061376666547795,-0.08980003886011721
-0.506137663068415,-0.08979999529659764
-0.5061376602483384,-0.08979996595363651
-0.5057376697885811,-0.08590005897100372
-0.5057376563874235,-0.085899941177183
-0.505637666374985,-0.08510002107767432
-0.5052376642976157,-0.08200000431938205
-0.5047376637402597,-0.07809999999987284
-0.5042376637402598,-0.07419999999987284
-0.5037377156848728,-0.07030040516785456
-0.5037376428198498,-0.07029959205182225
-0.5035376672405191,-0.06640006825487242
-0.5035376584984721,-0.06639993185661615
-0.502937663740265,-0.058599999999923304
-0.5026376717641506,-0.05470010431043755
-0.5026376611179821,-0.05469999411778035
-0.502637648766666,-0.054699902671510994
-0.5020376907828948,-0.05080017577699873
-0.502037642550857,-0.050799823421516045
-0.5017376709052468,-0.048300059708097434
-0.5017376552356605,-0.04829994046767636
-0.501537674632192,-0.046900076243397856
-0.501537653946369,-0.046899923607524915
-0.5010376637402598,-0.042999999999872834
-0.500537698285341,-0.0391002694515069
-0.5005376429051214,-0.039099729143057024
-0.5002376747493767,-0.03520014311837598
-0.5002376565721585,-0.035199856637785916
-0.5000376640820998,-0.031200006836612497
-0.49983766374026545,-0.02729999999992482
-0.49963766566338297,-0.023400037500717764
-0.49963766308406776,-0.02339999327217248
-0.49963766137848187,-0.02339996929674268
-0.499337663740265,-0.019499999999923304
-0.4990376663744203,-0.015600034243942792
-0.49903766346977957,-0.015599999407911465
-0.49903766029869023,-0.015599966444566144
-0.49863767763251104,-0.011700135449319436
-0.49863765329727106,-0.011699864241002469
-0.49833767422427905,-0.007800136292106516
-0.4983376567394756,-0.00779986348452408
-0.49813766374026663,-0.003899999999948785
-0.49793766948216595,-1.1196698421272955e-07
-0.4979376603444272,1.1206276059558615e-07
-0.49783766865240403,0.00329983789952477
-0.49783766374026794,0.0033001621749145864
-0.49783766374026794,0.0038999332891356594
-0.4978376629554398,0.003899996262713824
-0.4978376601333498,0.0039000703349301824
-0.4976376673278352,0.0077999300424643325
-0.49763766258990744,0.007800003599214564
-0.49763765696836737,0.007800066026081433
-0.49723766374026274,0.01170000000010203
-0.4968376637402627,0.015600000000102029
-0.49643767763251107,0.01949986455068057
-0.4964376532972711,0.019500135758997537
-0.4961376847392512,0.023399727013255822
-0.49613765672223364,0.023400273703348795
-0.4960376637402676,0.027300000000025634
-0.49593766382816734,0.03119999657193538
-0.49583766708432553,0.03519986623771044
-0.49583766374026794,0.035200133804108996
-0.49583766374026794,0.04299986276613128
-0.49583766725792866,0.043000137188755366
-0.4959376628729454,0.04689996617440883
-0.495937663508244,0.04689999906286692
-0.49593766374026793,0.046900034776723866
-0.49593766374026793,0.054699862766131285
-0.49593766725792865,0.05470013718875537
-0.4961376637402676,0.06249999999997437
-0.4962376637402676,0.06639999999997437
-0.4963376628729454,0.07029996617440884
-0.496337663508244,0.07029999906286692
-0.49633766374026794,0.07030003477672388
-0.49633766374026794,0.07419996522327828
-0.4963376635082441,0.07420000093712441
-0.49633766287294534,0.07420003382559356
-0.4962376637402676,0.07810000000002564
-0.4961376637402676,0.08200000000002564
-0.49593766448799365,0.0897999708387088
-0.49593766379147697,0.08979999323844609
-0.4959376619460187,0.08980003588501062
-0.4957376644594176,0.09379998561703254


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.5040820584125754,-0.1758000460143923
-0.5040820586781289,-0.17580004497243845
-0.5052820727921855,-0.1718999999996294
-0.5064820246440286,-0.1680001564811395
-0.5064820679948278,-0.16799999863623746
-0.5064821015380082,-0.16799983902258364
-0.5069820698215415,-0.16520001663479839
-0.5069820758147716,-0.16519998337498584
-0.507182048140121,-0.16410013558556327
-0.5071820690784117,-0.16410000088491386
-0.5071820834652319,-0.16409986124835235
-0.5074820720040154,-0.16020001024416555
-0.5077820700271486,-0.15620003686505823
-0.5077820714491761,-0.15620001597899674
-0.5079820657644958,-0.15230013703684783
-0.5079820833161859,-0.15229986318595048
-0.5082820695268723,-0.14840004244702787
-0.5082820718021883,-0.1484000094514809
-0.5084820711175659,-0.14450003265189673
-0.5084820724399971,-0.1445000033837708
-0.5084820737171136,-0.14449996392156264
-0.5085820727920248,-0.14060000000002565
-0.5086820692655282,-0.13670013753339932
-0.5086820798380768,-0.13669986260202058
-0.5088820675304303,-0.13280010260112574
-0.5088820707933709,-0.13280000104619413
-0.5088820701311592,-0.13279989622620966
-0.5087820763231573,-0.1289001377141374
-0.5087820727920253,-0.1288998622405767
-0.5087820727920253,-0.12500003490990158
-0.5087820725591129,-0.12499999905929268
-0.5087820719213809,-0.12499996604485718
-0.5086820727920249,-0.12109999999997437
-0.5085820737156549,-0.11720003602154845
-0.5085820724444764,-0.11719999672994957
-0.5085820711146195,-0.1171999672905654
-0.5083820763056812,-0.11330006851626803
-0.5083820675301549,-0.11329993159564687
-0.5080820833161859,-0.10940013681404946
-0.5080820657644222,-0.1093998629617154
-0.5076820798380768,-0.10160013739797939
-0.5076820692655282,-0.10159986246660065
-0.5075820737156549,-0.09770003602154845
-0.5075820724444764,-0.09769999672994957
-0.5075820711146195,-0.09769996729056539
-0.507382073143946,-0.09380000686243052
-0.5073820724488795,-0.09379999313706036
-0.5071820744248685,-0.08980003265684158
-0.507182072965724,-0.08980000664811655
-0.5071820697744939,-0.08979996077205274
-0.5069820727920223,-0.0871999999999233
-0.5068820727920224,-0.0858999999999233
-0.5065820727920223,-0.0819999999999233
-0.5059820833161859,-0.07420013681404947
-0.5059820657644222,-0.07419986296171541
-0.5057820727920239,-0.07029999999994879
-0.5055820727920238,-0.06639999999994879
-0.5047820727920239,-0.05079999999994878
-0.5045820727920238,-0.04689999999994878
-0.5043820727920239,-0.04299999999994878
-0.5041820798380767,-0.03910013739797939
-0.5041820692655281,-0.03909986246660065
-0.5040820728802599,-0.035200003441140014
-0.503982072878056,-0.03120000344121884
-0.5038820727920248,-0.027299999999968298
-0.5037820744675974,-0.023400065347299426
-0.5037820722493123,-0.023400006690914438
-0.5037820672680305,-0.023399928188029738
-0.5034820727920223,-0.019499999999923304
-0.5031820802171618,-0.015600096526736613
-0.503182067107029,-0.015599903355033012
-0.5030820756114363,-0.013900047929956576
-0.5030820716670747,-0.013899989748781464
-0.5030820693782944,-0.013899962448914708
-0.502882091973417,-0.01170021099526444
-0.5028820619413876,-0.011699788412541176
-0.5026820727920238,-0.007799999999948784
-0.5024820798380767,-0.0039001373979793944
-0.5024820692655281,-0.0038998624666006566
-0.5023820737150894,-3.5999488497488834e-08
-0.5023820724462126,3.225947258593295e-09
-0.5023820711134898,3.273146687260004e-08
-0.5019820727920239,0.007800000000051215
-0.5017820798380767,0.011699862602020605
-0.501782069265528,0.011700137533399343
-0.5016820737151084,0.01559996399976461
-0.5016820724461536,0.01560000322744529
-0.5016820711135277,0.015600032730724476
-0.5012820798380767,0.02339986260202061
-0.5012820692655281,0.02340013753339935
-0.5011820737149266,0.027299964006858385
-0.5011820724467123,0.0273000032132496
-0.5011820711131637,0.027300032737824328
-0.500982073143946,0.03119999313756934
-0.5009820724488795,0.0312000068629395
-0.5007820793191714,0.0351998694571006
-0.5007820694416893,0.03520013066310918
-0.5006820744675973,0.03909993465270054
-0.5006820722493122,0.03909999330908557
-0.5006820672680304,0.0391000718119703
-0.5003820833161858,0.04299986318595048
-0.5003820657644221,0.043000137038284536
-0.5001820763056812,0.04689993148373166
-0.5001820675301549,0.0469000684043534
-0.4998820727920223,0.050800000000076694
-0.499582083316186,0.054699863185948334
-0.4995820657644223,0.05470013703828239
-0.4993820752164801,0.05859995272315701
-0.49938207241829186,0.05859999926723631
-0.49938206862995466,0.05860004786385568
-0.49918208411342424,0.06089986980395502
-0.4991820646399646,0.060900130433000785
-0.4990820765400344,0.06249994003188388
-0.499082069714776,0.06250006000638574
-0.49888207471763074,0.06639996245071898
-0.49888207214584224,0.0664000065636462
-0.49888207041389476,0.06640003091573475
-0.49828207544003933,0.07419996557585473
-0.4982820725116883,0.07420000069236508
-0.49828206934228747,0.07420003363499413
-0.49788207279202,0.07810000000010203
-0.49708210074223746,0.08589972748548144
-0.49708205876203887,0.08590027358475949
-0.49688208001440526,0.0897998591636157
-0.49688206926758866,0.08980014097747677
-0.4967820736718096,0.09379996480863974
-0.4967820725647982,0.09379999988910599
-0.4967820709839088,0.09380003525829692
-0.4965820798380767,0.09769986260202276
-0.49658206926552806,0.09770013753340151
-0.4964820798554502,0.10159972452643928
-0.4964820798554502,0.10160027547356071
-0.49668207279202486,0.10939999999997436
-0.4967820692655281,0.11329986246659848
-0.4967820798380767,0.11330013739797723
-0.4971820657644223,0.12109986296171757
-0.49718208331618596,0.12110013681405163
-0.4974820727920223,0.1249999999999233
-0.49778207042119565,0.12889996917917784
-0.49778207213331077,0.12889999324638782
-0.49778207472250574,0.12890003764434477
-0.4979820674310501,0.13279989546095955
-0.49798207084209434,0.13280000283334537
-0.4979820701808981,0.13280010183397065
-0.4978820754250195,0.13669989731323534
-0.49788207084534747,0.1366999995817566
-0.4978820622816464,0.13670010247624462
-0.49748208673747063,0.14059986403195854
-0.4974820623090357,0.14060013627890253
-0.4971820754299793,0.1444999657066353
-0.49718207253517466,0.14450000043109604
-0.49718206932890513,0.14450003376547194
-0.4967820864469499,0.14839986686453582
-0.4967820696652951,0.1483999981755879
-0.49678204563162776,0.14840013240703948
-0.49598208346039935,0.15229994799177787
-0.4959820610980551,0.1523000517876935
-0.49528207902776766,0.15539997238468098
-0.49528207375051203,0.15539999519534972
-0.49528206473806247,0.15540003221597432
-0.4950820727919954,0.15620000000024253
-0.4940820806428549,0.16019996859680447
-0.493082111480427,0.16409984911532874
-0.49308206865885584,0.1640999980382219
-0.4930820166553427,0.16410014595556038
-0.49158208565107164,0.16799996656666508
-0.49158205948824163,0.16800003325965154
-0.4913820898473858,0.16849995736179124
-0.491382073246477,0.16849999785696718
-0.49138205338680346,0.1685000439853802
-0.4898820823951338,0.1718999782331647
-0.4898820632852146,0.1719000218099505
-0.4881821975222352,0.17579971385443263
-0.4881819648802915,0.17580029290345559
-0.4874821052029352,0.17769991202770846
-0.4874820713515973,0.17769999919113802
-0.4874820342351036,0.1777000856822627
-0.48658261633585687,0.1796987921250333
-0.4865821504700227,0.1797000240480852
-0.4865818387936114,0.17970130370553772
-0.48588216858610495,0.1835994662902163
-0.4858820312042108,0.18360054064162565
-0.48558207279202226,0.1875000000000767
-0.4852820727920223,0.19140000000007668
-0.48498208051604097,0.19529989958783364
-0.4849820805011562,0.19529989974319922
-0.484982050277089,0.19530009746417137
-0.48498205002899464,0.19530009863991304
-0.48408210143192676,0.19919987589387386
-0.484082069981409,0.19919999880729236
-0.48408203239216785,0.1992001211997344
-0.4835820727919739,0.2007000000003162
-0.48278207279197394,0.20310000000031622
-0.48148208255737274,0.2069999707041198
-0.4814820725458477,0.2070000001730903
-0.48148206244075586,0.207000028835853
-0.48008222546678536,0.2108995746919136
-0.4800819563590161,0.21090043662391503
-0.47968209385109145,0.2123999210286329
-0.4796820718272479,0.21239999884435254
-0.4796820466836549,0.21240007832527347
-0.4788821242725844,0.21479984555848472
-0.4788820260129013,0.21480015593055993
-0.4776820836654358,0.21879996375544494
-0.47648211307541066,0.22269986907914766
-0.4764820358583039,0.22270013190628474
-0.47578209793074605,0.22519991021899158
-0.47578207172255593,0.2251999979293478
-0.47578204087903897,0.22520008935653482
-0.4752820757258953,0.22659999178533707
-0.473882072791954,0.23050000000037243
-0.47248208561260846,0.23439996428569215
-0.47248205946820515,0.2344000355303682
-0.47188208620411165,0.23599996423461755
-0.4718820588726941,0.2360000355718128
-0.4709820826239025,0.23829997487428015
-0.4709820751760798,0.23829999362954124
-0.46938235534021067,0.2421993112889951
-0.46938188789698954,0.2422007210907655
-0.4683821542498326,0.2460996823146775
-0.4683820108571152,0.24610032206162724
-0.46788211068692453,0.24869980294661895
-0.4678820422795756,0.24870019833099935
-0.4676820829263181,0.2499999341271731
-0.4676820720050725,0.24999999969363182
-0.4676820593667674,0.2500000654482338
-0.46688209949126147,0.25389986984132484
-0.4668820493188237,0.2539001307793546
-0.46618209280193695,0.2577998885162949
-0.46618203453557183,0.25780010657172286
-0.46478211239681433,0.2616998896725473
-0.46478201495680604,0.2617001011572541
-0.46478201436663247,0.26170010224470297
-0.46398209587373535,0.26309995960727284
-0.46398205006063037,0.26310004059203745
-0.4625821162370878,0.2655999224197922
-0.4625820306363303,0.2656000782893999
-0.4604820881884253,0.2694999714069377
-0.4604820739475352,0.2694999974756447
-0.46048205530606684,0.2695000306006928
-0.46008209080521834,0.2701999684771777
-0.4600820549919693,0.2702000316448059
-0.4582820934524184,0.2733999632706741
-0.45828205155782714,0.27340003640175276
-0.45618211252108265,0.2769999318933148
-0.45618207352456075,0.27699999654585744
-0.4561820272137729,0.2770000683676814
-0.45598218114447825,0.27729983747162334
-0.45598197041706184,0.2773001663595986
-0.45358212333566417,0.28119991786686965
-0.45358202373019507,0.2812000830279858
-0.45228209307736805,0.2833999656712316
-0.45228205199915994,0.28340003402497
-0.4511820868718944,0.2851999769604954
-0.4511820746420023,0.28519999674887664
-0.451182056202747,0.2852000258795671
-0.4486821255896295,0.2890999176360304
-0.4486820722759696,0.28909999756423443
-0.44868201306672734,0.2891000796340639
-0.44838208758120013,0.2894999802814335
-0.44838205809306614,0.2895000197873911
-0.4457821601561553,0.29299988239477104
-0.44578207040654233,0.2929999965728043
-0.44578197234618355,0.29300010817283756
-0.44448217050838523,0.29439989476738965
-0.4444819779218734,0.29440010780736814
-0.4422821046792883,0.2968999637648511
-0.4422820711250624,0.29690000121099686
-0.44228204103468166,0.2969000336258202
-0.4405821517321868,0.2986999164166972
-0.440581995657519,0.29870008525431324
-0.43868209228773836,0.3007999784524918
-0.43868208978301854,0.30079998095005844
-0.43668209309744693,0.30299997766441905
-0.43668207425343736,0.3029999981603117
-0.43508244515126177,0.30469960436870774
-0.4350817422296399,0.30470043116866796
-0.4327820955476874,0.30769997031904084
-0.4320826253472016,0.3085992895722592
-0.4320821043109356,0.3086000205395285
-0.43208164609407845,0.3086007924392961
-0.42998210190610536,0.31249994593124614
-0.4299820442975066,0.3125000543988726
-0.4288820895144587,0.31459996807560037
-0.42888206974815984,0.31460000520329995
-0.4288820582152799,0.3146000262384007
-0.42788210712728975,0.316399938196783
-0.42788203927262536,0.3164000622505662
-0.4257821099165359,0.32029993105473226
-0.42578207105034943,0.3203000007812556
-0.4257820325625566,0.3203000653731696
-0.424982090735928,0.321599970841441
-0.4249820753574254,0.32159999547842866
-0.4249820512132427,0.3216000330031418
-0.42328215020541027,0.32419988160335617
-0.42328206877566676,0.32419999926093546
-0.4232819845566325,0.32420010828924684
-0.4210821217468547,0.3268999399194287
-0.42108207289247757,0.3268999981417954
-0.4210820194277774,0.32690005821593204
-0.4199822119979483,0.32809984813938203
-0.41998193950781515,0.32810015708532897
-0.41718214399598424,0.33139991608141534
-0.41718207088777354,0.3313999987513891
-0.4171819952326044,0.331400077559835
-0.4165823888804704,0.33199968391196905
-0.4165817840446389,0.3320003412472774
-0.41328461567961633,0.3358969947695768
-0.41328396166579606,0.3358978513506503
-0.413283396730615,0.335898769127014
-0.4132829265551455,0.3358997388693718
-0.41328255586754226,0.3359007508258498
-0.41328228839549513,0.33590179482006277
-0.413282126828743,0.335902860353449
-0.4132820727920252,0.33590393671084584
-0.4132820727920252,0.33599986263029014
-0.4132820727602094,0.3359998638746295
-0.41328205936217355,0.33599999481056403
-0.4132819828671672,0.336000103549875
-0.40998209739554764,0.33979997166904474
-0.40928213639873506,0.34059992730699307
-0.40928201050083374,0.34060007382696283
-0.40658211084039797,0.34379995490599785
-0.4065820734378237,0.3437999982600698
-0.4065820315967209,0.3438000446286374
-0.40538223013237534,0.345099829548345
-0.4053819229525859,0.34510017708334
-0.40318211965808465,0.3476999446132052
-0.40318207306450604,0.3476999981941436
-0.4031820219241714,0.34770005386047814
-0.4014822506939514,0.3494998116336522
-0.4014819041735962,0.34950019672187044
-0.39968216154820846,0.3515998964514896
-0.3996820696337002,0.3515999983345604
-0.39968197473142575,0.35160009339147574
-0.39758207765565434,0.3535999953684009
-0.3955821935765282,0.3554998852551507
-0.39558207093682285,0.35549999473428806
-0.3955819370899545,0.35550009999150484
-0.39368207713494696,0.35689999680045775
-0.3902821745467513,0.35939992518085423
-0.39028207024248923,0.3593999981617147
-0.39028196543497573,0.3594000644147959
-0.3897825291754319,0.3596997261705222
-0.38978164569668555,0.3597003175842167
-0.38588210238562726,0.3625999779950036
-0.3858820752602504,0.36259999787751995
-0.3858820399211919,0.36260002301010397
-0.3848821433019561,0.36329995064356907
-0.38488200308081977,0.36330005048103864
-0.3819821457287986,0.3653999471842264
-0.3819820007497498,0.36540005403220666
-0.37958220709635593,0.36719989927225205
-0.37958194169867987,0.367200104875157
-0.37808218236995,0.36839991233814084
-0.3780819655396424,0.36840009049466266
-0.374882694579987,0.3710994753668719
-0.37488209433815484,0.37110002193797514
-0.3748815370662327,0.3711006122584244
-0.37418214684476975,0.3718999153686677
-0.37418200052599376,0.37190008616370895
-0.3715821007409327,0.3749999666766664
-0.37158204430688,0.3750000328678482
-0.37028209980305105,0.37649996883380477
-0.3681821899272855,0.3788998661315068
-0.36818196015036275,0.3789001376734999
-0.36638210239943586,0.38109996381352174
-0.3663820766860517,0.3810999946888895
-0.3663820375102711,0.38110003998636616
-0.3648820935442416,0.38279997648119957
-0.3648820710302094,0.3828000016988552
-0.36488205317243994,0.3828000212549417
-0.36248207279176003,0.3854000000006783
-0.3612821482624681,0.3866999182407446
-0.36128214561430605,0.386699920993
-0.3612819882530764,0.3867000656299671
-0.3612819846249911,0.386700068574849
-0.35858208552909826,0.3887999900938767
-0.35858206008398363,0.3888000099459111
-0.35628215010785363,0.3905999394924476
-0.3562819965937998,0.3906000619115342
-0.3546821040918949,0.39189997456933195
-0.35468204111320795,0.39190002495955345
-0.3513821885855824,0.39449990876919777
-0.3513819595436585,0.3945000943741074
-0.3507821042227109,0.3949999738082304
-0.3468821750401747,0.3981999161045449
-0.3468820722750431,0.39819999627544334
-0.34688196124198856,0.3982000743672263
-0.3465826326596229,0.3983996267554701
-0.34658156385180855,0.39840044016496895
-0.34288209623947036,0.4015999797215858
-0.3428820494612728,0.40160002041486215
-0.34208234209087696,0.40229976436395853
-0.3420818197633203,0.40230025302911915
-0.3389820727917323,0.4054000000007071
-0.3381821330996593,0.4061999396927802
-0.33818201344856236,0.4062000612581731
-0.335082262379189,0.40939980429752626
-0.3350818933651253,0.40940020505969
-0.3343821172307649,0.4101999492132447
-0.33438207387358665,0.41019999752630953
-0.33438202403518597,0.4102000502808958
-0.33118235451454864,0.413499709474053
-0.3311818137159852,0.4135003108916101
-0.3306821512118752,0.4140999058965421
-0.33068206980824116,0.4140999991729931
-0.3306819871647646,0.41410008562767486
-0.3272824936787547,0.4174995791136847
-0.32728170095823705,0.417500464792586
-0.32688215089616957,0.4179999023701703
-0.3268821475059632,0.41799990641148094
-0.32688206722279484,0.4179999897397457
-0.32688197195186985,0.41800007202919703
-0.3233821374077428,0.42049995384643063
-0.32338200886454876,0.42050004710496164
-0.3214820990020481,0.4218999806878569
-0.32148207281864166,0.4218999997372051
-0.32148204597566155,0.4219000187719753
-0.3194821147158195,0.4232999706538647
-0.3194820311487665,0.42330002974569947
-0.31598217446617,0.42579992737612554
-0.31598197283303786,0.4258000749697406
-0.3155821161892578,0.42609996745257556
-0.31558206722130416,0.4261000034119107
-0.31558203354570885,0.42610002717105067
-0.3116822405052094,0.42879988389139645
-0.31168190960485187,0.42880012239088006
-0.3104820983792526,0.42969998081007954
-0.30778210072553,0.4316999793090163
-0.3051827436374192,0.43359950976733524
-0.30518209365352905,0.43360002435926126
-0.3051814852697336,0.4336005875227058
-0.3038821070373845,0.43489996575505496
-0.30388207434604075,0.434899997862365
-0.30388203539443015,0.4349000347267744
-0.30108221858121403,0.43749986462476076
-0.30108193211260154,0.4375001406798379
-0.2999821061186857,0.4385999666737537
-0.2999820388853005,0.43860003273795184
-0.2970821081960175,0.4413999658172596
-0.2970820693782447,0.4414000026155609
-0.2970820393929034,0.441400030059655
-0.29608221735798634,0.44229986989108033
-0.2960819330278756,0.4423001352560525
-0.2929821212293712,0.4452999531255729
-0.29298207222048445,0.4452999993772452
-0.29298202206253665,0.44530004438875626
-0.2921821043847271,0.4459999723568397
-0.2921820414155719,0.4460000278906298
-0.2885822115936558,0.44919987662122185
-0.28858206972022854,0.44919999421271495
-0.28858191735055244,0.4492001036281837
-0.28828218975977793,0.44939992202203344
-0.28828207072283774,0.449399996958109
-0.28828194852367506,0.4494000652414883
-0.2842823179049229,0.4514998713163332
-0.2842818346285468,0.451500141134483
-0.2815821045984041,0.45309998115234534
-0.28038211083714404,0.453799977807579
-0.28038207575187457,0.4537999978903587
-0.28038203082729873,0.45380002259698843
-0.2764823312178995,0.4558998608482035
-0.27648182234544605,0.45590015305124815
-0.27468209919311265,0.456999983866563
-0.274682046483321,0.4570000162868978
-0.27258209742665374,0.45829998475054895
-0.2725820724724264,0.45830000001290827
-0.2725820480754376,0.4583000145770203
-0.2686821078558038,0.4605999793219326
-0.26868203788492956,0.4606000209448236
-0.2681822289412259,0.46089990631104577
-0.2681819199056231,0.4609000989270395
-0.26478210497390614,0.463099979176974
-0.2647820729088403,0.46309999960193954
-0.26478203975982806,0.4631000200558253
-0.26198245489607813,0.4647997680088163
-0.2619817112728519,0.46480026292354437
-0.2608821369485874,0.4655999533411913
-0.26088207148125564,0.46559999949169945
-0.2608820066744753,0.46560004238359165
-0.2569822568715711,0.4680998820008379
-0.2569818936634911,0.46810012539049456
-0.255982103503525,0.46879997850247085
-0.25308211545045717,0.47079997058091216
-0.2530820738639795,0.470799998673343
-0.2530820276383681,0.4708000285978665
-0.2500821791746643,0.47269993262487897
-0.25008196801637195,0.47270006985097074
-0.24918215122453874,0.47329994771219286
-0.2491819952879051,0.4733000536572225
-0.24528211154269192,0.4759999731731393
-0.24528203357585526,0.4760000261446485
-0.24438227288638226,0.47659986660429715
-0.2443818788640981,0.47660014221431996
-0.2413821499489412,0.4787999434187684
-0.24138207096667855,0.4787999992041349
-0.2413819927213851,0.4788000504153996
-0.2386821835947395,0.4804999302358801
-0.2386820730955385,0.4804999961057536
-0.23868195373081483,0.48050005953122327
-0.2374821138582326,0.4810999794675144
-0.23748206553114848,0.4811000031170776
-0.2374820382707996,0.4811000159335132
-0.23358211405681076,0.4828999809553542
-0.23358203120981155,0.48290001834574614
-0.23018211677639555,0.4843999805957826
-0.23018207064800816,0.4844000004554451
-0.23018203015281113,0.48440001705636265
-0.22968233179443778,0.484599896399712
-0.2296818195118034,0.48460011689920374
-0.22578212526424904,0.4863999757826904
-0.22578207271833511,0.4863999993525024
-0.22578201914642365,0.4864000220091225
-0.22188215022275384,0.4879999682342179
-0.2218819958642127,0.48800003296972194
-0.2211823028004856,0.488299901425605
-0.22118184761981285,0.4883001091750325
-0.21788217448208358,0.4898999506963558
-0.21788207222689565,0.4898999976450145
-0.21788196691940673,0.4899000407209247
-0.2139825570151225,0.491399813761034
-0.21398160875877698,0.49140023201724214
-0.21238215565091423,0.4921999585711736
-0.21238199065855112,0.49220004285285357
-0.21008220753688725,0.49339992969893903
-0.21008207243873744,0.4933999953934594
-0.2100819294689895,0.49340005512493135
-0.20618219901547488,0.4948999514532062
-0.20618194782892377,0.49490005170953805
-0.2032821021700294,0.4960999878442529
-0.20328204327098023,0.496100011809095
-0.20228214632183492,0.49649997058875317
-0.20228207190024963,0.4964999990924572
-0.20228199815809175,0.4965000248786986
-0.19838210071525378,0.4977999906929779
-0.19838207616611406,0.49779999872688163
-0.19838204121516478,0.4978000097166957
-0.19448224517034962,0.49899994696125416
-0.19448190228909346,0.49900005879482734
-0.19158212534189584,0.4999999818800679
-0.19158207063789698,0.5000000001125662
-0.191582021544657,0.5000000153749544
-0.1905821090365073,0.5002999891273994
-0.190582036623616,0.5003000111294799
-0.18668213414514834,0.5014999811228545
-0.18668207184186267,0.501499999481304
-0.18668201135902954,0.5015000157528261
-0.18278210003604847,0.5024999930151289
-0.18278208127021875,0.5024999977223371
-0.1827820368325766,0.5025000082991298
-0.17888238312220392,0.5033999283861389
-0.17888176724583846,0.5034000898672737
-0.17718212382615267,0.5038999849907108
-0.1771820214692685,0.5039000139978793
-0.17498212218755235,0.5044999865292563
-0.174982076155148,0.5044999986135243
-0.1749820193932577,0.504500012323588
-0.17108213702051286,0.5053999851788369
-0.1710820729828458,0.5053999991316731
-0.1710820075540408,0.5054000117102183
-0.16718220357037505,0.5060999765277994
-0.16718194263234534,0.5061000267002371
-0.16328210765078058,0.5068999928503017
-0.15928232356062974,0.507699949847099
-0.1592818246908247,0.507700062026081
-0.15888224651173333,0.5077999565708537
-0.1588819006141341,0.5078000491944376
-0.15538213895435513,0.5087999810972316
-0.15538207329526266,0.5087999989508131
-0.15538200501151667,0.5088000156424514
-0.1514821153613903,0.509699990177096
-0.15148207316773446,0.5096999995534418
-0.14758207279026692,0.5105000000011763
-0.14368210808880746,0.51129999276045
-0.14368208146589417,0.5112999980357795
-0.14368202853369427,0.5113000076979421
-0.14138213386200937,0.5116999893799743
-0.14138207717625012,0.5116999985660013
-0.14138200676801133,0.5117000082538846
-0.13978210967859506,0.5118999953900616
-0.13978208020175611,0.5118999988677324
-0.13588210074910728,0.5122999971335069
-0.13588208484792452,0.5122999986803987
-0.13588203267747803,0.5123000030866605
-0.1319820727911019,0.512600000000997
-0.12808207279110193,0.5129000000009971
-0.12418211532669128,0.5131999967290287
-0.124182081976731,0.5131999990282302
-0.11638210550011201,0.51359999832361
-0.11638207606108432,0.5135999996534508
-0.11638203676947488,0.5136000009246298
-0.11248207279105087,0.5137000000009997
-0.09688210674614811,0.5140999991303561
-0.09688207373174988,0.5140999997680874
-0.09688203788112153,0.514100000001
-0.09288221055044851,0.514100000001
-0.0928819350768878,0.514100003532132
-0.08898210674614812,0.5141999991303561
-0.08898207373174989,0.5141999997680874
-0.08898203788112154,0.514200000001
-0.08118221055044851,0.514200000001
-0.0811819350768878,0.514200003532132
-0.07728210674614812,0.5142999991303561
-0.07728207373174989,0.5142999997680874
-0.07728203788112153,0.514300000001
-0.07338221055044851,0.514300000001
-0.0733819350768878,0.514300003532132
-0.06948210674614812,0.5143999991303561
-0.06948207373174989,0.5143999997680874
-0.06948203788112153,0.514400000001
-0.06558221055044851,0.514400000001
-0.0655819350768878,0.514400003532132
-0.061682106746148074,0.514499999130356
-0.0616820737317499,0.5144999997680874
-0.06168203788112153,0.5145000000009999
-0.057782210550448514,0.5145000000009999
-0.057781935076887794,0.514500003532132
-0.05388210674614807,0.514599999130356
-0.0538820737317499,0.5145999997680873
-0.05388203788112153,0.5146000000009999
-0.04998221055044851,0.5146000000009999
-0.04998193507688779,0.514600003532132
-0.04608210674614807,0.5146999991303561
-0.0460820737317499,0.5146999997680874
-0.04608203788112153,0.514700000001
-0.0382822071075505,0.514700000001
-0.0382819385164721,0.5147000033578641
-0.034282104134794794,0.514799999217406
-0.03428207723583594,0.5147999997328523
-0.0342820369895595,0.514800000001
0.0008177894495514898,0.514800000001
0.0008180649231122073,0.5148000035321321
0.004717893253851924,0.5148999991303561
0.0047179262682501,0.5148999997680874
0.004717962118878473,0.514900000001
0.024217789449551493,0.514900000001
0.02421806492311221,0.5149000035321321
0.02811789325385191,0.5149999991303561
0.028117926268250104,0.5149999997680874
0.028117962118878473,0.515000000001
0.1063178922990732,0.515000000001
0.10631792814968208,0.5149999997680876
0.10631796116411758,0.5149999991303557
0.11021778949483732,0.5149000035321321
0.11021806496839803,0.514900000001
0.1141178922990732,0.514900000001
0.11411792814968208,0.5148999997680876
0.11411796116411758,0.5148999991303557
0.11801778949483732,0.5148000035321321
0.11801806496839803,0.514800000001
0.1219178922990732,0.514800000001
0.12191792814968208,0.5147999997680877
0.12191796116411759,0.5147999991303557
0.12581778949483732,0.5147000035321321
0.12581806496839804,0.514700000001
0.12971789231796543,0.514700000001
0.1297179281119122,0.5146999997685816
0.12971796118299017,0.5146999991298717
0.1336179272090004,0.5146000000009996
0.1375179272090004,0.5145000000009996
0.1414179272090004,0.5144000000009996
0.1453179272090004,0.5143000000009996
0.14921789113055584,0.514200000926088
0.14921793059272817,0.5141999996489727
0.14921795986157596,0.5141999983265089
0.15311792034654478,0.5140000003529208
0.15311793407191496,0.5139999996578543
0.15711792034615985,0.5138000003441421
0.1610178586927173,0.5136000035146553
0.161017995613328,0.5135999947391297
0.16491792720905146,0.5133000000009971
0.16881788709542872,0.5130000030866604
0.1688179392658652,0.5129999986803996
0.1688179551675731,0.5129999971334567
0.17271789491351733,0.5126000033133598
0.17271792415181814,0.5126000001359406
0.17271796243842732,0.5125999954844116
0.1766178855065247,0.5121000053474761
0.17661792756513459,0.5120999996205173
0.17661796832344992,0.5120999934226966
0.179117838287787,0.5117000142284028
0.17911801635638688,0.5116999872656657
0.18051784307607002,0.5115000120199965
0.18051793450935194,0.5114999974790448
0.18051800299284373,0.5114999844556117
0.18441779705029487,0.5107000267002372
0.18441805798832459,0.5106999765277994
0.18831786197200076,0.5100000117102165
0.18831792740077277,0.5099999991316777
0.1883179914384729,0.5099999851788345
0.19221786166867738,0.5091000151257103
0.192217932112335,0.5090999979380136
0.19221798688183908,0.5090999831702311
0.19611779081258154,0.5080000384718166
0.19611792572769318,0.5079999965481163
0.1961180590621003,0.5079999472598268
0.1966170394945405,0.5078003550868507
0.1966179394188333,0.5078000406524052
0.19661886366620085,0.5077998072010038
0.200017923400819,0.507100000785053
0.20391783349767678,0.506300019223851
0.20391792319011237,0.5062999991552164
0.20391802284690708,0.5062999730262375
0.2078178550250015,0.5052000203606212
0.20781792976784128,0.5051999981485876
0.20781799533890044,0.5051999766934507
0.21161623598799942,0.5039005785766537
0.21161737197193634,0.5039002584441858
0.21161853620946222,0.5039000648071925
0.2116197146594863,0.503900000001
0.21171778405051064,0.503900000001
0.21171792856804722,0.5038999848034957
0.21171805965586937,0.5038999569090049
0.2117180612829732,0.503899956427002
0.2157178043939549,0.5026000399159329
0.21571792431572775,0.50259999772937
0.21571804733241282,0.5025999476395923
0.21961776835655095,0.5009000692444552
0.21961792374815248,0.5008999954597007
0.21961807665875258,0.5008999103312995
0.22111787032599373,0.5000000341309548
0.22111798450996598,0.4999999665755795
0.22351789726476073,0.4986000174686158
0.22741722074125592,0.4963004166359695
0.2274179409901741,0.496300028049202
0.22741868872032836,0.4962996953965356
0.2279178322803759,0.49610003797251656
0.22791801563624434,0.4960999479851192
0.23131787146104618,0.49410003279405934
0.23131792649249502,0.49409999952464073
0.2313179816097001,0.49409996435934095
0.23421774927038477,0.492200116581651
0.23421810962268852,0.49219989055293795
0.23521790132433912,0.49160001553194754
0.23521795291851985,0.4915999841799157
0.23911790311074518,0.48920001483085396
0.2391179094098706,0.48920001090858795
0.24051791806201922,0.4883000058813745
0.24051793637133373,0.48829999413727754
0.24301781390692692,0.48670007251449793
0.2430180422916068,0.48669993034589165
0.2468177869014754,0.48440008492412906
0.2468180431539316,0.48439988405645734
0.2469171057509218,0.4843008214594672
0.2469179664651537,0.48430004877172816
0.24691890523576432,0.4842993730609381
0.25081785603465234,0.4818000456257535
0.25081799909334396,0.48179995550132854
0.2529178457833024,0.4805000504075447
0.2529179265038296,0.48049999842545055
0.25291800460970937,0.48049994410070296
0.25471789795996597,0.47920002112551763
0.25471795617285165,0.4791999784852229
0.25651489825733487,0.47786510722246395
0.2565155681286988,0.47786464784135707
0.2585178005128293,0.476600080019801
0.2585178019787954,0.4766000790357024
0.258518032311965,0.4765998948739054
0.2585180327654299,0.4765998944449591
0.2586170350041531,0.4765008922062358
0.2586179729633213,0.4765000579272538
0.2586190018056969,0.47649933871088357
0.26251790494011346,0.47410001370508886
0.26251794954530877,0.47409998640514134
0.26481790010416484,0.4727000164997507
0.2648179541180857,0.47269998318298495
0.26641789556600454,0.47170001977803566
0.26641795898957915,0.4716999804438792
0.2703177232680974,0.46930012550325245
0.27031813653854964,0.4692998837069356
0.27121788725076534,0.46880002220014916
0.2712179286649034,0.46879999872906203
0.27121796478020355,0.4687999774584289
0.2742178794178041,0.4670000286758686
0.274217974396123,0.466999970340688
0.27771783381959475,0.46480005870307717
0.2777179254129371,0.4647999984724419
0.2777180159469097,0.46479993344779885
0.2781177132939305,0.46450016043753334
0.2781181488391578,0.464499850400833
0.2821178731095336,0.4618000365183293
0.28211792417791703,0.4618000011367163
0.282117981929701,0.46179995896070536
0.28331768857132317,0.4609001789794887
0.28331817540831433,0.46089983453497546
0.2860178948112401,0.45910002159969165
0.28601795976347233,0.4590999786373071
0.2892176503376997,0.45700018169797035
0.28921821474330583,0.4569998356958197
0.28991784693629724,0.4566000458712532
0.2899179262911989,0.4565999986962892
0.2899180042158193,0.4565999486633055
0.2938179036579899,0.45400001570185844
0.29381791937694174,0.45400000510253335
0.295117810256659,0.4531000809682041
0.2951180462659231,0.45309992215626704
0.2977178870549511,0.45140002625574877
0.30101781621862095,0.44920007399475376
0.301017818011917,0.44920007273382706
0.30101802051092863,0.449199906676193
0.3010180209938253,0.44919990621656364
0.3016178669904274,0.44860006021996157
0.301617924292981,0.4486000010717003
0.3016179852599969,0.4485999339434553
0.304517903278672,0.4453000272325491
0.30451792834958175,0.44529999831241
0.3045179491226278,0.4452999737051784
0.3055178413868678,0.44410010298809044
0.3055179092566978,0.4441000172846097
0.307617770196179,0.4414002018735945
0.307618093626888,0.4413998058473045
0.3094179029262837,0.4393000283313429
0.309417951097406,0.43929997133544463
0.3109178174494563,0.43750013171298424
0.31091804111560023,0.43749987185655154
0.31331790010786315,0.43480003049025584
0.3133179242538701,0.4348000029071074
0.313317955970034,0.43479996548829103
0.3143173597024483,0.4336006810093939
0.31431795323310335,0.4336000255925804
0.31431859863442174,0.4335994211862798
0.3172178901324401,0.4311000319638501
0.3172179207941459,0.431100005040566
0.31721796894862747,0.4310999610443587
0.31871780110325176,0.42970011770004274
0.3187180570284676,0.42969988640927254
0.3211177933399858,0.42760011713669405
0.32111806488247463,0.4275998873593375
0.32331789102249653,0.4258000296084106
0.3233179218978643,0.4258000038950265
0.32331796719534095,0.42579996471924586
0.3250176685502619,0.4243002282296097
0.32501819997269055,0.42429978882935565
0.32811786420405176,0.42190004877926957
0.32811792496527115,0.4219000002804771
0.3281179886135568,0.42189994627231947
0.32891779898159007,0.4212001122002904
0.3289180589299851,0.42119989192251583
0.33281495494561353,0.41800243878148735
0.3328158019926337,0.4180018106895155
0.33281670651698964,0.4180012686342885
0.3328176598101295,0.4180008178345891
0.33281865269396693,0.4180004626306127
0.3328196756092455,0.41800020644218133
0.33282071870757296,0.418000051735818
0.33282177194623924,0.41800000000099996
0.33291779973322055,0.41800000000099996
0.3329178000186465,0.4179999999942278
0.332917922026193,0.4179999883937992
0.33291800991656,0.4179999050502193
0.3329180114201405,0.4179999034063611
0.3363178902604124,0.4141000423836962
0.33631792603327476,0.41410000047272433
0.3363179630325641,0.4140999552221141
0.3367178795979781,0.4136000595153467
0.336717975660831,0.41359994116717624
0.3395179029845125,0.4102000294169915
0.3395179510153429,0.4101999702436407
0.34071788359435234,0.40870005451987884
0.34071792855755445,0.40869999679404745
0.3407179660364958,0.40869994607459886
0.34251769275925953,0.406200325626316
0.34251818528864525,0.40619969276385187
0.3446178593041227,0.4037000808406644
0.34461792586924206,0.4036999983590864
0.3446179882978034,0.4036999144773604
0.3456174102280608,0.40230072377500004
0.3456179552459242,0.4023000237508592
0.34561855614509845,0.4022993710652905
0.3485178775610787,0.39940004964931025
0.34851792594949754,0.3993999999795433
0.34851797475027335,0.3993999471778298
0.3494176140870841,0.39840034791470663
0.34941826939503723,0.3983996806277096
0.35241784634700296,0.3956000754725416
0.35241792613391293,0.3955999978711586
0.35241800110325744,0.3955999187177757
0.3534176917245685,0.3945002590343336
0.35341817905329853,0.3944997568413534
0.3563179062753794,0.3917000202131373
0.35631792211600055,0.39170000475211986
0.35741785813223187,0.3906000690781571
0.35741799753264986,0.3905999321892739
0.36021789204890753,0.3879000339057398
0.36021796174828113,0.38789996546210787
0.3614178187218876,0.38670010848850134
0.3614179238409036,0.386699997189015
0.36141802271145684,0.3866998797392231
0.36411781781863445,0.38330013775240696
0.3641179228036134,0.3832999962780023
0.3641180174274865,0.38329984963775743
0.36441774709832914,0.38280030018635297
0.3644181264753182,0.38279971217259406
0.3671179272097969,0.3789000000005692
0.3680179272097969,0.3776000000005692
0.36981786236937625,0.37500009365895465
0.3698179940208796,0.37499990773764597
0.3719179019700757,0.3721000348554228
0.3719179518880218,0.37209996474596235
0.3726171802012512,0.37110106715563457
0.3726179857522743,0.3711000525335194
0.37261890753768023,0.37109914221371143
0.37581786018708774,0.36830005864548
0.37581799519483944,0.3682999424748091
0.37711773617799754,0.3672001616429061
0.37711812555771973,0.36719984742530404
0.3797179023991289,0.3652000190857585
0.37971795213079956,0.3651999810606692
0.38221789277265766,0.36330002617285695
0.38221796122073254,0.3632999732777478
0.3836178504856158,0.362200060283911
0.38361800501545795,0.3621999411206723
0.3873177793558177,0.35940011189012977
0.3873179238897247,0.3593999944569273
0.387318057514839,0.35939986969555
0.38751749437402133,0.35920043283636766
0.3875184063929812,0.35919961911142617
0.3914175753261732,0.3561002797029915
0.3914183012207819,0.35609975065999716
0.39231782459235987,0.35550006841227844
0.39231801632012947,0.3554999138606079
0.39531780884035056,0.3526001144243942
0.3953180490283083,0.3525998892565028
0.39641784592676516,0.35160007389426934
0.3964179250801048,0.35159999892496646
0.3964180026815297,0.35159991913801397
0.39921780081838953,0.34860013541994983
0.39921805819277995,0.34859986901760903
0.40011789606772147,0.3477000311426675
0.4001179578370152,0.34769996835246286
0.40311786595401616,0.34460006329822856
0.4031179894946563,0.34459993771573266
0.40391792720968184,0.3438000000007071
0.4071177929610735,0.3406001342493155
0.4071179210709183,0.3405999967521282
0.40711804206521374,0.3405998468600148
0.4077173144723977,0.33980081698376946
0.40771796301771873,0.3398000325812841
0.4077186828578806,0.3397993130478007
0.41101782086047756,0.3368000966818035
0.4110179257243942,0.3367999960994674
0.4110180215468854,0.3367998938713558
0.4118174710196945,0.3359005132144455
0.411818445004978,0.3358995490177104
0.4149178980054589,0.33320002543664634
0.41491792692475066,0.33319999988001686
0.414917955763856,0.33319997364300896
0.416217843619562,0.3320000771608189
0.416218012414314,0.33199992462738126
0.4188178938208952,0.329700029536944
0.41881793161252456,0.32969999554289114
0.41881795511467007,0.3296999737371894
0.42051775991666007,0.3281001574529635
0.4205181010783337,0.32809984984142043
0.4227178771606748,0.32620004322485313
0.4227179278119403,0.32619999838055397
0.42271797398574457,0.3261999554520764
0.42481780581539946,0.32420011561430984
0.42481792474352087,0.3241999950553644
0.4248180321304763,0.32419987176418835
0.42661790133555,0.32200003162465385
0.4266179228079935,0.32200000496954656
0.4266179560566206,0.3219999622778017
0.42791787449533825,0.32030006893486324
0.4279179256747963,0.32029999971946344
0.42791797571482837,0.32029992724302236
0.4305179272098068,0.31640000000055474
0.4331178912992839,0.31250005386633906
0.4331179637666605,0.31249994657130703
0.43441791189476925,0.3106000223840712
0.4344179218461138,0.3106000076811103
0.43441794709511317,0.3105999694077758
0.4357173686510756,0.3086008593216798
0.4357179653846807,0.308600030335305
0.43571863812328554,0.30859926174427277
0.4383179028474682,0.30590002529992927
0.43831792992886054,0.3058999968065306
0.43831794811143815,0.3058999771987926
0.4394174901534328,0.30470047678934387
0.439418418294087,0.3046995790712209
0.4422178705475562,0.3023000485682473
0.4422179845407035,0.3022999522248611
0.4440178835766664,0.3008000363615587
0.4440179300435536,0.30079999679950625
0.4440179661835198,0.30079996473866494
0.44611768527221635,0.2989002188965109
0.446118181980033,0.2988997961844341
0.44861789229967736,0.29690002792871856
0.44861792570891057,0.29690000074241757
0.4486179623901215,0.2968999698460485
0.4500178955013068,0.29570002717931826
0.45001795912821363,0.2956999730694506
0.45321784968567935,0.29300006541158885
0.453217849842814,0.2930000652738461
0.4532179934518492,0.2929999242548128
0.4532179943982163,0.2929999232138139
0.4539176915729333,0.2922002692998517
0.45391818023809394,0.29219974697229506
0.4570178528547841,0.2891000743556049
0.45701785338695766,0.2891000738021854
0.45701798795304127,0.2890999163832294
0.45701798966793505,0.28909991412062985
0.4578176747697706,0.2880003471056059
0.457818206525763,0.2879996741319503
0.4602178702874468,0.2852000664099859
0.4602179260695047,0.2851999991454213
0.46021797971736933,0.28519992999047394
0.4617178264812268,0.2832001343053307
0.4617180320841317,0.28319986890765464
0.46331790986017335,0.28120002168760255
0.463317925664527,0.28120000172148113
0.4657179020369075,0.2781000325155508
0.46571795188220494,0.27809996710402646
0.4663177865422131,0.27730018755734887
0.4663180759227005,0.27729981875672316
0.4695175919730698,0.27340040857033565
0.469518300916005,0.27339962629438397
0.4696178603330704,0.27330006687731856
0.4696179261688794,0.27329999868227894
0.4696179890560396,0.27329992878369286
0.4729176793945873,0.26950028536354703
0.47291819445893324,0.2694997327514557
0.4735178496505673,0.26890007755982165
0.47351792530569575,0.26889999875141873
0.4735179984139472,0.2688999160813995
0.4763176427250001,0.26560033528623006
0.47631823813410057,0.2655996890762884
0.4774178552937864,0.2645000719166026
0.4774179238106341,0.2645000007558347
0.4774179952622068,0.2644999206060992
0.47981781258413136,0.26170013373052065
0.4798179232210003,0.2616999957487629
0.4798180228734633,0.2616998533162815
0.4813178988794229,0.25940004344047685
0.48131795469648136,0.2593999560218763
0.48231785881731715,0.2578001094285389
0.48231797343577065,0.2577998798127318
0.4838179014913947,0.2539000668684939
0.4838179538176276,0.2538999334810605
0.4852178597791183,0.2504001685773337
0.4852179210183914,0.2503999990882993
0.485217971497196,0.25039982285123835
0.48531773877189605,0.2500007537524381
0.48531822210620346,0.24999928119063966
0.4869177136282278,0.24610052060570536
0.48691819399245856,0.2460995045470679
0.4890179095018623,0.24220003288674666
0.4890179238484627,0.24220000579359105
0.48901794690577666,0.24219996060863236
0.4891175687496204,0.24200071692094483
0.489117952840938,0.24200001529817516
0.489118388052476,0.24199934418598756
0.49171789916947883,0.23830003990409895
0.49171792705926476,0.23829999943899552
0.49171795358149495,0.23829995942872692
0.49301775539987974,0.2363002643235195
0.4930181142183401,0.2362997462032614
0.49441787530996284,0.2344000704360591
0.4944179262547443,0.234399998886027
0.4944179742224623,0.23439992666081244
0.4969178578341091,0.23050010822664352
0.49691791533563795,0.2304999964056378
0.49691792720997474,0.23049987170813052
0.49691792720997474,0.2304029990976429
0.4969179713977812,0.2304020255370898
0.4969181035978319,0.23040105998239982
0.49691832272300845,0.23040011037360156
0.4969186269713827,0.23039918451959604
0.4969190138410345,0.230398290033942
0.49691948015062554,0.23039743427224732
0.49921787293407094,0.2266000896735114
0.49921796702420823,0.22659990295300297
0.5008177965895031,0.22270031838759666
0.5008180779325244,0.22269969062236536
0.502717855860358,0.2188001464547071
0.5027179766449176,0.21879987339453738
0.5027179825465925,0.21879986165864837
0.5043176500869951,0.21480069280764155
0.5043182974169437,0.2147993521380698
0.5047178827795467,0.21410007775351478
0.504717972929663,0.2140999229986944
0.5066178252680746,0.21090017169189593
0.5066180354589283,0.21089983221441685
0.5086177216478321,0.20780031862161571
0.5086181547159105,0.20779969665908568
0.5092178972641557,0.20700003992809216
0.5092179255529473,0.20700000147067993
0.5092179568490688,0.20699995718828768
0.5119179071103885,0.20310002903304814
0.5119179335976042,0.20309999023137204
0.5125178594763581,0.20220010160072777
0.5125179972348483,0.20219989996478158
0.5146178613573518,0.19920009407549097
0.5146179263633368,0.1991999968519754
0.5146179837676114,0.19919990259545065
0.516417839421008,0.19610015119237847
0.5164180198700442,0.1960998517441756
0.5169178747513031,0.1953000839341614
0.5169178750454302,0.19530008344368352
0.5169179660205708,0.19529991082952466
0.5169179672231292,0.19529990820532486
0.5186179137448218,0.19140003089085358
0.5186179208045817,0.19140001441360788
0.520217775539218,0.18750036969766687
0.5202181059168973,0.18749964258639085
0.5203179095810678,0.18730003525804992
0.5203179226730873,0.1873000085866484
0.5203179477189299,0.1872999553630811
0.522017902520017,0.18360005373718563
0.5220179295089604,0.18359999325064133
0.5220179469582308,0.18359995186382316
0.5236178954431926,0.1797000774317286
0.5236179601786967,0.17969992307318747
0.5242178369640514,0.1783002105740263
0.5242180263473905,0.1782997934639448
0.5254179071673203,0.17580004175575764
0.5254179245885661,0.17580000464491588
0.5254179478408422,0.17579995267057158
0.5271179037326424,0.17190005385997084
0.5271179264532335,0.17190000014028464
0.5271179484509012,0.171899944773777
0.5281178013306712,0.16930032728637517
0.5281180741563959,0.16929968161630732
0.5287178786915918,0.16800010512338268
0.528717923207164,0.16800000294299594
0.5287179677606257,0.16799988703764654
0.5301178619607548,0.1641001817658584
0.5301179216824541,0.16409999449609697
0.5301179652510528,0.1640998145498457
0.5309179200592767,0.1602000348597543
0.5317178916977658,0.15620017756114346
0.5317179686838889,0.1561998237359811
0.5321179178391132,0.15450003982627764
0.5326179201094793,0.1523000312422719
0.5326179232340635,0.15230001710456417
0.5334179073379413,0.1484000968762083
0.5334179248256721,0.1484000028664347
0.5334179401951515,0.14839989871568438
0.5339179272099667,0.14450000000012717
0.5344179226933878,0.14060003522944178
0.5344179273449134,0.14059999694286093
0.5344179305223358,0.14059996770453068
0.5348179243424319,0.1367000279585939
0.5348179258893735,0.13670001205689927
0.5348179302956353,0.13669995988645278
0.5351179191424187,0.13280010487826868
0.535117919604942,0.13280009680061822
0.5351179196049427,0.1327999031994014
0.535117919142417,0.1327998951217108
0.5348179272099719,0.1288999999999233
0.5345179303059365,0.1250000402474643
0.5345179258644522,0.12499998767564954
0.5345179243561358,0.12499997217501871
0.5341179411554204,0.12110013596804367
0.5341179167269855,0.12109986372109968
0.5338179377341354,0.11720013681404946
0.5338179201823717,0.1171998629617154
0.5336179342560262,0.1133001373979794
0.5336179236834776,0.11329986246660065
0.5335179281336044,0.10940003602154845
0.5335179268624259,0.10939999672994957
0.533517925532569,0.10939996729056539
0.5333179342560262,0.1055001373979794
0.5333179236834776,0.10549986246660065
0.5332179378033738,0.10160041314254739
0.5332179483759224,0.10159958726404722
0.5336179262670332,0.09380001838738347
0.5336179262712925,0.09380001371224919
0.5338179268668629,0.08980000686226225
0.5338179275618956,0.08979999313756948
0.5340179237386921,0.08590006769003904
0.5340179262739849,0.08590000208195904
0.5340179272099748,0.08589993011557914
0.5340179272099748,0.07810013775942327
0.5340179307411068,0.07809986228586256
0.5341179263393309,0.07420003395512288
0.5341179269770622,0.07420000094072465
0.5341179272099748,0.0741999650900963
0.5341179272099748,0.07030003490990157
0.5341179269770624,0.07029999905929268
0.5341179263393304,0.07029996604485718
0.5339179307411068,0.06250013771413744
0.5339179272099748,0.06249986224057672
0.5339179272099748,0.058600034909901566
0.5339179269770624,0.058599999059292654
0.5339179263393304,0.05859996604485724
0.5338179281328762,0.0547000359931416
0.5338179268646619,0.0546999967867504
0.5338179255311133,0.05469996726217569
0.5336179272099734,0.05079999999994878
0.5332179272099734,0.04299999999994878
0.5330179272099734,0.03909999999994879
0.5328179275618956,0.0352000068624308
0.532817926866829,0.03519999313706064
0.532617933737121,0.031200130542899406
0.5326179238596389,0.031199869336890826
0.5325179281328761,0.027300035993141618
0.5325179268646618,0.027299996786750404
0.5325179255311132,0.027299967262175675
0.5323179342560262,0.02340013739797939
0.5323179236834776,0.02339986246660065
0.5322179307411068,0.01950013771413744
0.5322179272099747,0.019499862240576725
0.5322179272099747,0.015600034909901568
0.5322179269770624,0.015599999059292656
0.5322179263393304,0.015599966044857227
0.5321179307411068,0.011700137714137441
0.5321179272099748,0.011699862240576724
0.5321179272099748,0.007800137759423276
0.5321179307411068,0.007799862285862559
0.5325179272099744,-0.007799999999974367
0.5326179263393308,-0.01169996604487716
0.5326179269770621,-0.011699999059275332
0.5326179272099747,-0.011700034909903706
0.5326179272099747,-0.015599862240576723
0.5326179307411067,-0.01560013771413744
0.5327179272099745,-0.019499999999974368
0.5328179263393309,-0.023399966044877145
0.5328179269770622,-0.02339999905927534
0.5328179272099748,-0.023400034909903708
0.5328179272099748,-0.027299862240576726
0.5328179307411068,-0.027300137714137442
0.5329179263393309,-0.031199966044877143
0.5329179269770622,-0.031199999059275337
0.5329179272099748,-0.031200034909903706
0.5329179272099748,-0.035199862240576724
0.5329179307411068,-0.03520013771413744
0.5330179272099744,-0.03909999999997437
0.5331179272099744,-0.042999999999974364
0.5332179236834776,-0.04689986246660065
0.5332179342560263,-0.04690013739797939
0.5334179255311143,-0.050799967262196564
0.5334179268646613,-0.05079999678673306
0.5334179281328761,-0.05080003599314349
0.5336179263393308,-0.05859996604487716
0.5336179269770621,-0.058599999059275334
0.5336179272099747,-0.0586000349099037
0.5336179272099747,-0.06639986224057673
0.5336179307411067,-0.06640013771413744
0.5337179272099745,-0.07029999999997437
0.5338179236834777,-0.07419986246660065
0.5338179342560263,-0.0742001373979794
0.5340179255325693,-0.07809996729056803
0.5340179268624257,-0.07809999672994092
0.5340179281336046,-0.07810003602155036
0.5341179236834777,-0.08199986246660065
0.5341179342560263,-0.0820001373979794
0.5343179255325693,-0.08589996729056804
0.5343179268624256,-0.08589999672994092
0.5343179281336046,-0.08590003602155036
0.5344179238596389,-0.08979986933689083
0.534417933737121,-0.08980013054289941
0.5346179254088543,-0.09379996397756632
0.5346179272613797,-0.09380000678744188
0.534617927960564,-0.09380002927296648
0.5347179272099744,-0.09769999999997436
0.5348179263393309,-0.10159996604487712
0.5348179269770622,-0.10159999905927534
0.5348179272099748,-0.1016000349099037
0.5348179272099748,-0.10549996509009843
0.5348179269770624,-0.10550000094070731
0.5348179263393305,-0.10550003395514282
0.5347179307411067,-0.10939986228586256
0.5347179272099747,-0.10940013775942327
0.5347179272099747,-0.11719986270490931
0.5347179237067683,-0.11719999979216364
0.5347179131989804,-0.1172001366072453
0.5343179411554204,-0.12109986403195633
0.5343179167269855,-0.12110013627890032
0.5340179302956352,-0.12499995988645397
0.5340179258893744,-0.12500001205689043
0.5340179243424314,-0.12500002795859835
0.5336179272099695,-0.12890000000010202
0.5332179272099695,-0.13280000000010203
0.5328179305223346,-0.13669996770454254
0.5328179273449155,-0.13669999694284335
0.5328179226933865,-0.13670003522945254
0.5323179387257367,-0.14059991017712026
0.5323179172094905,-0.14060009000441342
0.5321179314050195,-0.14239996224465282
0.5321179278782954,-0.14239999206301335
0.5321179207121823,-0.14240004548461818
0.5318179381436106,-0.14449992346462096
0.5318179173785685,-0.14450007668503256
0.531317944500763,-0.14839986513191614
0.5313179133368926,-0.1484001352626025
0.5309179411554205,-0.15229986403195636
0.5309179167269855,-0.15230013627890035
0.530617927997983,-0.15619998975593022
0.5306179264415553,-0.15620001024563
0.530317928960676,-0.16019997665735375
0.530317928601363,-0.1601999794985073
0.5300179375646857,-0.16409986538871177
0.5300179239347579,-0.16409999868911798
0.5300179032022491,-0.16410013375741814
0.5293179449149173,-0.16799990135826634
0.5293179247583889,-0.16800000274679716
0.5293179031144799,-0.16800009397255625
0.5283179352499018,-0.17189996864441054
0.5283179193590211,-0.1719000314039376
0.5281179570518028,-0.17269988063281108
0.5281179001088027,-0.17270012001958804
0.5274179386404517,-0.17579994937942758
0.5274179383123793,-0.17579995053891415
0.5265179567866419,-0.17969987183455663
0.5265179007787816,-0.17970012885216788
0.5257179272099544,-0.18360000000020096
0.5249179384755596,-0.18749994508037554
0.524917927163885,-0.1874999974433885
0.524917913010329,-0.18750005679870613
0.5242180121153218,-0.19029966037873486
0.524217864586847,-0.1903003444272928
0.5240179338958937,-0.19139996322753638
0.52401792855326,-0.19139999149352077
0.5232179592272406,-0.1952998439158524
0.5232179231580788,-0.1952999966064655
0.5232178761186875,-0.19530015327402395
0.5219179604842109,-0.19919990017745381
0.5219179587998035,-0.19919990491911274
0.5219178811522239,-0.19920008902602887
0.5219178789697941,-0.1992000934655929
0.5203182176109251,-0.2022994373484015
0.5203177048874552,-0.20230059286023352
0.5200179521783603,-0.20309993341781982
0.5200179257133393,-0.20310000124721195
0.5200178994816924,-0.2031000636121503
0.5183179512064287,-0.20699994494952006
0.518317923926133,-0.20700000567193994
0.5183179037664378,-0.20700004812117478
0.5164180267138961,-0.21089979575533915
0.5164178364264839,-0.21090020826821687
0.5147179562968259,-0.21479993327154998
0.5147179245427419,-0.21480000350615483
0.5147178965816334,-0.21480006125691883
0.5127179927690589,-0.21879986888206776
0.5127179126090454,-0.21879999370269362
0.5127178260362859,-0.21880010112910558
0.5127178252207364,-0.21880010198965258
0.5125192892738194,-0.21899863793656946
0.5125186461389614,-0.21899934078923816
0.5125180677758958,-0.21900009783645194
0.5125175587296049,-0.21900090312906528
0.5125171230003548,-0.21900175033880323
0.5108179626355396,-0.22269992289751903
0.5108179261115027,-0.22269999919196534
0.5108178868707931,-0.22270007491587543
0.5087180043914009,-0.22659985666331803
0.5087178544052902,-0.22660014560960534
0.5086179445343064,-0.22679996535157282
0.5086179307008023,-0.22679999252701988
0.5086179048700119,-0.22680004132918447
0.5066179817269538,-0.2304998991438418
0.5066179239284987,-0.2305000008237727
0.506617865688714,-0.2305000939011701
0.5047180437906251,-0.23339982206141102
0.5047178177619122,-0.23340018241371477
0.5041179491849443,-0.23439996337532765
0.5041179238773368,-0.23440000480465747
0.5041179073109429,-0.23440003104278273
0.5016179445606632,-0.23829997293321903
0.5016179270850161,-0.23829999983952338
0.5008180049526987,-0.23949988338621672
0.500817852533678,-0.2395001186038185
0.4991181795243594,-0.2421995992656777
0.49911771112041897,-0.2422004213748753
0.49711840823992426,-0.24609906199184
0.4971179751820822,-0.24610001894310488
0.49711763761033184,-0.24610101359889022
0.49691794651457716,-0.24679993243403167
0.49691792671044255,-0.24679999846705308
0.4969179039397686,-0.2468000676953123
0.49581793904572746,-0.24999996556888648
0.49581791490862226,-0.25000003426822753
0.4944179427162678,-0.25389995680407196
0.49441791096798005,-0.2539000429254547
0.4930179756682281,-0.257599871931942
0.49301792400725425,-0.25759999861484356
0.4930178659798995,-0.25760012246038655
0.49291794589051274,-0.2577999626391601
0.4929179259451467,-0.2578000017665171
0.4929179084255638,-0.2578000348855867
0.4908180178415736,-0.26169983168442573
0.4908179218437169,-0.2616999957094705
0.4908178131365252,-0.2617001543349965
0.48911796469493307,-0.263999949285386
0.48911792478166144,-0.26400000198049917
0.489117889366558,-0.26400004657686804
0.4878180270755143,-0.26559987708892174
0.4878178310090425,-0.2656001258015576
0.48521803561678634,-0.268999858237585
0.4852179222681935,-0.26899999668273933
0.4852178015546599,-0.2690001256557291
0.48471824329841995,-0.26949968391196905
0.4847176384625885,-0.2695003412472774
0.4814187593677203,-0.27339901654121246
0.48141799144291086,-0.2734000423556105
0.48141735107110745,-0.2734011522779707
0.481317977471503,-0.27359989947717966
0.4813179763536904,-0.2735999016005896
0.4813179208485795,-0.2735999927786468
0.4813178531313609,-0.2736000856537697
0.4781182872398218,-0.2772995837158618
0.47811761158938637,-0.2773004508868701
0.47741799002581636,-0.2782999102633986
0.47741792396583027,-0.27830000065543814
0.4774178589576879,-0.2783000824718734
0.475018006173329,-0.28119990458630706
0.47501785046601697,-0.2812000972093604
0.4735179475736914,-0.2830999742063061
0.47351790653183895,-0.28310002554393365
0.4718179379886226,-0.28519998668555385
0.46961794592751793,-0.2878999770288248
0.4696179082397061,-0.2879000227646844
0.4686179368999472,-0.2890999883723952
0.46861791755232396,-0.28910001165614596
0.4657180932457344,-0.2925997996123747
0.46571777106744944,-0.29260020819036714
0.4654179868897573,-0.29299992042729
0.46541792490375744,-0.2929999999645836
0.4654178627816662,-0.2930000739034346
0.46201800570038876,-0.2968999099672528
0.4620180046400784,-0.29689991113026226
0.46201792120461843,-0.29689999126160527
0.46201782789682966,-0.29690006620929865
0.46171921198531096,-0.2970991434836444
0.46171838952912236,-0.29709975019336554
0.461717628423849,-0.2971004322854639
0.46171693555270854,-0.29710118359129417
0.45861800282346166,-0.30079990975200815
0.4586179259572266,-0.3007999975157263
0.4586178432582086,-0.3008000839521804
0.45781825987261027,-0.30159966733777865
0.45781762488867367,-0.3016003604603766
0.45521817738328446,-0.3046997017168023
0.45521769927413086,-0.30470031560379957
0.4539180451483546,-0.30649983670102826
0.45391781547350896,-0.3065001676050016
0.45251845598610435,-0.3085992068361085
0.4525179642486516,-0.30860002021244115
0.45251754629908486,-0.30860087385460305
0.4508179425829414,-0.31249996473281455
0.4500180456226181,-0.3142997335717647
0.4500178234162543,-0.31430027245870024
0.4492179399024182,-0.31639996668251996
0.4492179258198208,-0.31640000292465903
0.44921791490358287,-0.3164000299970272
0.4476179712699397,-0.3202998926040325
0.44761786595729514,-0.3203000980045742
0.4461181227755393,-0.32269968709538355
0.44611775356625366,-0.32270032558222705
0.44531800210415984,-0.32419985957365305
0.4453178215999319,-0.3242001192375243
0.4422182172587495,-0.327699672525956
0.44221766473592183,-0.3277003499657372
0.441918009811168,-0.32809988986540906
0.44191792357256954,-0.3280999989146805
0.44191783484489844,-0.328100100062557
0.4383180307551514,-0.3319998878264496
0.4383178268922425,-0.33200011507071464
0.43491798814194993,-0.335899930107815
0.4349179248968439,-0.3359000001752685
0.43491786285060485,-0.3359000643597841
0.4344182282949285,-0.33639969891546045
0.4344176508890242,-0.3364003239628623
0.43151796717535823,-0.3397999531444016
0.4315178877837481,-0.33980004731183394
0.430517951520611,-0.3409999708275986
0.43051790310564547,-0.3410000293447589
0.42821794805238544,-0.3437999746269885
0.4282179060585567,-0.3438000251176739
0.4266180142717857,-0.34569989661446454
0.42661784277533676,-0.3457001055436484
0.42501794412856586,-0.34769997885211196
0.4250179197057503,-0.34770000906717335
0.42271796827078917,-0.3504999500132783
0.422717930063387,-0.35049999540143406
0.42271788009841754,-0.35050005182309957
0.42171798809465194,-0.3515999330272418
0.42171786746145706,-0.3516000679900696
0.41881802026699266,-0.35489989410790834
0.4188178369620645,-0.3549001082978544
0.41831801786572265,-0.3554998912134646
0.41831792478684765,-0.35549999710545926
0.41831782525182293,-0.35550009895980567
0.4174114856969052,-0.35637978146899046
0.4174110485222389,-0.35638023129610075
0.4149179667054323,-0.3590999569144353
0.41491792664380484,-0.35909999967483336
0.41491788599000423,-0.3591000412203847
0.41461807913448256,-0.3593998480759064
0.41461778147844053,-0.35940015787621976
0.4110179272097096,-0.3633000000006783
0.4074182989973845,-0.3671995972306971
0.40741759833000396,-0.36720043850696116
0.4071180184746654,-0.36759987831407925
0.4071179226994529,-0.367599998755978
0.40711782420183135,-0.3676001092514583
0.4038186269880703,-0.3710992578115078
0.4038179653275298,-0.3711000296672781
0.4038173795614099,-0.37110086059089303
0.40311794050411576,-0.37219997910949815
0.401318052941266,-0.374999804418285
0.40131781005469214,-0.3750002008378976
0.39921796693903217,-0.37859993189331476
0.39921792794251026,-0.3785999965458574
0.3992178816317224,-0.37860006836768134
0.39901809166208374,-0.3788997533221393
0.3990177766072333,-0.3789002553701388
0.39671799673445474,-0.38279988211093724
0.3967179247394181,-0.3827999973765156
0.39671784553149053,-0.38280011084970006
0.39531795852312696,-0.3846999575039078
0.39531792747679556,-0.38469999878287275
0.3953178935288325,-0.3847000421017786
0.3937179715076297,-0.38669994462828206
0.3937179262946366,-0.3866999963774345
0.393717907294653,-0.3867000145217353
0.3937178739375856,-0.38670004364382826
0.3914179602581885,-0.3885999726997674
0.3914179329196791,-0.3885999949192252
0.3914178871819132,-0.388600030791309
0.3888181255577198,-0.390599847425304
0.3888177361779976,-0.39060016164290606
0.38751795323844,-0.3916999779763778
0.38751793147419134,-0.39169999615656587
0.3875178961057428,-0.39170002488386624
0.38401795921558385,-0.3944999743959934
0.384017928556905,-0.3944999985417326
0.38401789285245064,-0.3945000257686431
0.3836181147663236,-0.39479985933323836
0.3836177459656979,-0.39480014871372576
0.37971795293041605,-0.39799997889652117
0.37971790122942767,-0.39800002078491836
0.3792180592188504,-0.3983998943933802
0.3792177985873509,-0.39840010970799355
0.3758180144210934,-0.4012999256145072
0.3758179270063491,-0.40129999701005037
0.3758178325659574,-0.4013000676033842
0.3744186509839748,-0.402299483019086
0.374417950959834,-0.4023000280369494
0.3744172982742653,-0.40230062893612367
0.37191798999218617,-0.4047999372182028
0.37191792712747773,-0.4047999980390796
0.37191785942633526,-0.4048000593111383
0.37031819650882647,-0.40619976436395855
0.3703176741812698,-0.40620025302911916
0.36801797963382726,-0.40849994757656166
0.3680179271052692,-0.4084999986752914
0.36801787133586006,-0.40850004999307604
0.36611804680692894,-0.410199892992646
0.3661178108608165,-0.41020011053212957
0.3641179699618367,-0.4120999593861605
0.36411788357644426,-0.41210003966728836
0.36191795670367455,-0.4140999731879881
0.3619178973210857,-0.4141000263730005
0.36021797549471396,-0.4155999573962697
0.360217927332997,-0.41559999887611454
0.36021787628749713,-0.4156000407384628
0.35721795594763556,-0.417999977010352
0.3572178981593398,-0.4180000225954274
0.35631802395945883,-0.4186999247508904
0.35631792509292165,-0.41869999809037806
0.35631782454791483,-0.4187000658095596
0.3524179762466259,-0.4211999685667961
0.35241792370875474,-0.4212000014469308
0.35241788012832104,-0.42120002746487234
0.35121820545026883,-0.4218998376937361
0.3512176591891713,-0.4219001786810708
0.3485180326815456,-0.4236999296861547
0.348517924999879,-0.42369999786103507
0.3485178162972938,-0.42370005972281016
0.34461802025000576,-0.4257999499021191
0.34461783517200795,-0.42580005191943715
0.3407179987221367,-0.42799995966039006
0.34071792741521595,-0.4279999984607315
0.3407178525469251,-0.42800003626553584
0.33721835411923934,-0.4296997926446975
0.33721752024024326,-0.42970024418240504
0.3367179796368186,-0.4299999685444599
0.33671792910657017,-0.42999999808596945
0.3367178710914902,-0.43000003021824285
0.3328179785388256,-0.4320999723619853
0.33281792664587945,-0.4320999995823117
0.3328178750126192,-0.432100025257412
0.32971844981361925,-0.43359974712789584
0.32971743488830535,-0.43360030770159763
0.32891802339339865,-0.43409993988591433
0.3289179267627036,-0.434099997480273
0.3289178255206107,-0.4341000521490028
0.3250180502537568,-0.4360999369012356
0.32501792582467154,-0.43609999671893007
0.3250177982545659,-0.43610005015000974
0.3214179893736882,-0.43749997582590666
0.32141792564664434,-0.4374999997023314
0.32141786523093385,-0.43750002066040106
0.32111827177582625,-0.43759988514543696
0.32111759118346694,-0.43760013785769947
0.3172179822504217,-0.4391999774199744
0.31721787168179016,-0.4392000213576809
0.31331796750961977,-0.44069998450082337
0.3133179229583649,-0.44070000122623626
0.313317890620322,-0.4407000128070879
0.3113180099608238,-0.44139997103791234
0.31131784494134707,-0.44140003031019176
0.3094179962224879,-0.4420999745750346
0.309417926237819,-0.44209999927635885
0.30941785757188206,-0.44210002142784405
0.3055179591737697,-0.4432999901657248
0.3055179237906036,-0.4433000008122458
0.3055178983985342,-0.4433000081270607
0.3016179719846218,-0.44439998737201036
0.2983182149949567,-0.44529992151395054
0.2983176442191363,-0.4453000943310002
0.29771801764009687,-0.44549996985734674
0.2977179261991218,-0.4454999985457884
0.29771783541440544,-0.4455000235381014
0.2938179588358129,-0.4464999918915867
0.29381792690077657,-0.4464999998735808
0.2938178956582482,-0.4465000072819632
0.2899179920313709,-0.4473999850420118
0.28991792620872353,-0.4473999993759611
0.2899178625709125,-0.44740001160271947
0.2860179591585479,-0.44809999426647723
0.2860179292522044,-0.4480999994480061
0.28601789304488917,-0.4481000052570249
0.2821179978603365,-0.4486999891315715
0.28211792647851863,-0.44869999914328107
0.2821178566952722,-0.4487000070523752
0.27811792720907424,-0.44910000000099504
0.2771183073500893,-0.44919996198689355
0.2771175507269259,-0.4492000649117128
0.27421797509518686,-0.44969999174477127
0.27421787918160223,-0.4497000073898383
0.2703180597090531,-0.4502999796163843
0.27031779525892946,-0.4503000236843574
0.2664179272091514,-0.4510000000009843
0.2625179272091514,-0.45170000000098426
0.2586179272091514,-0.4524000000009843
0.2547181874937478,-0.45309995328323616
0.2547176695373121,-0.4531000594637176
0.25081795879215096,-0.453999992712601
0.25081792808313436,-0.4539999996044648
0.25081789453808695,-0.45400000670274143
0.2469179272091757,-0.4548000000009796
0.24301792720917573,-0.4556000000009796
0.23911795610994802,-0.45639999407261606
0.23911792851341848,-0.45639999957572824
0.23911789684313037,-0.456400005522079
0.23581867865538716,-0.45699986337439596
0.23581720263739012,-0.45700024152491564
0.2352180793374826,-0.4571999492915515
0.2352179261465794,-0.457199995324599
0.2352177699414665,-0.4572000322610225
0.2313179272091757,-0.4580000000009796
0.2274179604509815,-0.45879999318214765
0.2274179257596329,-0.45880000007031857
0.22741789522291803,-0.45880000574210306
0.22351792720915142,-0.4595000000009843
0.21961795139117488,-0.4601999956606211
0.21961790304722814,-0.4602000044518649
0.21582121534836782,-0.46089939429112864
0.2158201643625385,-0.4608996430762166
0.21581914365420934,-0.46089999609142895
0.21581816353196306,-0.46090044977150973
0.21581723389448562,-0.4609009995345441
0.21581636413059513,-0.4609016398282331
0.21581556302442,-0.460902364185969
0.2157180281858974,-0.4609998990244916
0.21571802736898188,-0.46099989979910444
0.21571792049387106,-0.4609999861133891
0.21571778582615977,-0.4610000212084334
0.21171807976588605,-0.4615999771174745
0.21171777537205083,-0.46160002725379723
0.20781805798832892,-0.4622999765277986
0.2078177970502992,-0.46230002670023634
0.2039179926571984,-0.4630999865757442
0.20391792690263008,-0.463099999214043
0.20391786133613543,-0.4631000101352947
0.2000180597090537,-0.4636999796163842
0.20001779525893001,-0.4637000236843573
0.19611796684853486,-0.46439999288622313
0.19611792858791366,-0.4643999994579174
0.19611788593825247,-0.464400006115192
0.19341885804451012,-0.4647998620994501
0.19341793675972424,-0.4648000399939788
0.19341703450316947,-0.46480029756965585
0.1922179551332033,-0.4651999906929779
0.19221793058406358,-0.4651999987268816
0.1922178956331143,-0.4652000097166957
0.18831795917376848,-0.4663999901657251
0.18831792379060697,-0.4664000008122448
0.18831789839852822,-0.4664000081270624
0.1844179272092462,-0.4675000000009625
0.18051847383339245,-0.4685998458249212
0.18051739988018717,-0.4686002109325921
0.1800180457271707,-0.46879995259379864
0.18001792480565082,-0.46879999766121666
0.1800178061939229,-0.46880003559370464
0.1766181112631224,-0.4697999458674695
0.17661774520480497,-0.4698000606691107
0.17271836792169423,-0.4710998530968143
0.1727175008173592,-0.471100184386653
0.1690182010041207,-0.4726998816031886
0.16901766040374627,-0.47270013340373235
0.16881807281857578,-0.4727999271963176
0.16881778387228846,-0.4728000771824284
0.16491797037294167,-0.4748999767589997
0.1649178836290721,-0.47490002245137775
0.1616184642557623,-0.4765997233406586
0.16161742455222267,-0.47660033510570327
0.16101800564248825,-0.47699994771219284
0.16101784970585462,-0.4770000536572225
0.1571179861603873,-0.4796999591886999
0.15711792784050704,-0.4796999984233446
0.15711786496118468,-0.47970003830750657
0.155821887998533,-0.4804975625922152
0.15582098443436718,-0.48049818435010294
0.1558201489486695,-0.48049889496583714
0.15581939024374192,-0.4804996870377439
0.1558187162221486,-0.48050055231571337
0.15581813390440397,-0.4805014817871315
0.15581764935584805,-0.4805024657707541
0.15581726762347067,-0.4805034940175459
0.15581699268334281,-0.4805045558174323
0.15501855931300898,-0.48439691849780964
0.15501840203229691,-0.48439792597330217
0.15501834094146258,-0.4843989438200492
0.15501837659046205,-0.484399962875121
0.15501850865837347,-0.48440097396471016
0.15501873595628604,-0.48440196798671664
0.1550190564380029,-0.4844029359926875
0.1555865988594347,-0.4858785462884102
0.1555870088129484,-0.4858794779033851
0.1555875050601816,-0.48588036655800215
0.15558808315000627,-0.48588120428140485
0.15558873789720096,-0.4858819835595682
0.1555894634289599,-0.48588269740269635
0.15559025323756978,-0.485883339407918
0.155591100238781,-0.48588390381671753
0.15711740231915214,-0.48679968506494026
0.15711848446479332,-0.4868002532970009
0.16041788258807868,-0.48829997971667605
0.16041792571584787,-0.48829999979686534
0.16041797233313837,-0.4883000225609638
0.1610178878176139,-0.48859998030320145
0.16101793300255127,-0.4886000033605044
0.16101796009573047,-0.4886000177071173
0.16491787248933096,-0.4906999705344407
0.1649179263473444,-0.4907000003434886
0.16491798099817848,-0.49070003227235603
0.16741701469740644,-0.49219945249189284
0.16741794967773463,-0.49219995248583925
0.16741892937603148,-0.4922003579157441
0.1688175823879488,-0.4926998768485717
0.16881827961281384,-0.4927000993949156
0.1727176783444714,-0.4937999298064088
0.17271817916174642,-0.49380005814192107
0.17661740691373415,-0.49469987993084125
0.17661845684394875,-0.49470006790091153
0.18051792720910195,-0.4951999999990081
0.18441782514432384,-0.49569998691378014
0.18441802630390505,-0.4957000283117972
0.1858177984539511,-0.4960999632118104
0.18581790085169447,-0.4961000038445355
0.18581781394213007,-0.496100072815589
0.18441803115364394,-0.49699993317961577
0.18441781283579273,-0.49700004692341193
0.18051853033926235,-0.49859975256301414
0.18051735841101713,-0.4986003185280024
0.17802342318956887,-0.4999969222520134
0.1780225451169889,-0.4999974711509586
0.178021723947863,-0.49999810200971806
0.17802096730605324,-0.4999988089713008
0.17802028221634006,-0.49999958547216533
0.1780196750392031,-0.5000004243031566
0.17801915141176944,-0.5000013176764372
0.1780187161954778,-0.5000022572977904
0.17801837343094398,-0.5000032344436249
0.17801812630044733,-0.5000042400419669
0.17801797709838588,-0.5000052647566845
0.17801792720997478,-0.5000062990741668
0.17801792720997478,-0.503899828337708
0.17801792171315658,-0.5039000003592752
0.17801790547083782,-0.503900169565332
0.17751793990342266,-0.5077999009911702
0.17751792557988644,-0.5077999983418546
0.17751790687684138,-0.5078000991241269
0.17671997112804305,-0.5116900358995186
0.176719806978286,-0.5116911089709917
0.1767197519185169,-0.5116921931277842
0.17671980651051128,-0.511693277308232
0.17671997019726632,-0.5116943504504291
0.1767202413086842,-0.5116954016050933
0.17672061707861192,-0.5116964200472814
0.17672109367306457,-0.5116973953858159
0.1767216662293434,-0.5116983176693063
0.17672232890565007,-0.5116991774876835
0.17672307494069045,-0.5116999660682104
0.17672389672266042,-0.511700675364991
0.17672478586690893,-0.5117012981410619
0.1767257333014869,-0.5117018280422315
0.17672672935970826,-0.5117022596619121
0.17672776387877948,-0.511702588596283
0.18051787222624047,-0.5126999855298253
0.1805179300156243,-0.5127000013931934
0.18051797860488955,-0.5127000158130813
0.18441775789252748,-0.5138999479015853
0.18441792427322076,-0.513900005163291
0.18441808900198584,-0.5139000743362289
0.18811788257205633,-0.515599979490045
0.1881179357956151,-0.5156000045358834
0.18811796246702564,-0.5156000176279074
0.1883178000580567,-0.515699936423423
0.18831792398447617,-0.5157000025405021
0.18831804819456285,-0.5157000775536764
0.19221776452058453,-0.5181998957113825
0.19221792257082088,-0.5182000052370778
0.19221807368019264,-0.5182001269403989
0.19371782430652087,-0.5194999108165499
0.193717826106332,-0.5194999124580604
0.19371791387749768,-0.5195000055761849
0.193717920281945,-0.519500134200859
0.19371792023507298,-0.5195001360106105
0.19351793407308684,-0.5233998661693402
0.19351793404309395,-0.5233998665623187
0.19351791456886333,-0.5233999946645146
0.19351791398377105,-0.523399995620873
0.19351783726781477,-0.5234000967794382
0.19351783579497722,-0.5234000984473131
0.19221838248870748,-0.524799509700219
0.1922175362607944,-0.5248005429852953
0.19041802079086118,-0.5272998700268692
0.1904180205693674,-0.5272998703159278
0.19041780591120863,-0.5273001039528941
0.19041780557332755,-0.5273001042604433
0.18831796883982413,-0.5290999643177319
0.18831788594569387,-0.5291000361066995
0.1859180159529463,-0.5311999223503537
0.1859179221012769,-0.531200000902281
0.1859178357888599,-0.5312000670426575
0.184417955969541,-0.5322999789101581
0.1844178985902041,-0.5323000212818705
0.18051806283322852,-0.5351998991524421
0.180517924268806,-0.5351999955726643
0.18051778005098582,-0.535200083013347
0.17661840824670416,-0.5373997286465315
0.17661747652313875,-0.5374003192370259
0.174218064651702,-0.5390999026459603
0.17421792661357244,-0.5390999940649807
0.17421777628980745,-0.539100080491356
0.17271796539150597,-0.5398999796371168
0.1727178887043583,-0.5399000197470811
0.16881840792554562,-0.5418997534798056
0.168817473639071,-0.5419002934875995
0.16712491719724215,-0.5429954770676063
0.16712403380810298,-0.5429961144277861
0.16712321947652825,-0.542996837938986
0.16712248256880427,-0.5429976401679909
0.16712183065577949,-0.542998512872854
0.16712127043508315,-0.5429994470875731
0.16712080766231513,-0.5430004332142055
0.16712044709191404,-0.5430014611214755
0.1671201924283109,-0.5430025202488613
0.1671200462878707,-0.5430035997150913
0.16712001017201228,-0.5430046884299368
0.167120084451783,-0.5430057752081504
0.16712026836404678,-0.5430068488843814
0.16712056001932435,-0.5430078984278865
0.16841788678022454,-0.5468998787105871
0.16841788685297354,-0.5468998789474764
0.16841791380740614,-0.5468999958183335
0.1684178253963677,-0.5469000785424171
0.16491800237407978,-0.5495999420167534
0.16491785308112697,-0.5496000593035588
0.16341814840309088,-0.5507998230459876
0.1634179627185412,-0.5507999557943071
0.16341794267272114,-0.5507999716623597
0.16341792152077897,-0.5507999851381049
0.16341778331084314,-0.5508000359755636
0.1610179745957799,-0.5513999881543294
0.16101787961510622,-0.5514000109842268
0.1571180223993571,-0.552299978034015
0.1571178324341133,-0.5523000236947461
0.15311798400767623,-0.5532999858013554
0.1531179246523839,-0.5532999999549054
0.15311787228933418,-0.5533000112665881
0.14921820552752096,-0.554099942910037
0.1492176522961049,-0.5541000717174344
0.14691801944584176,-0.5546999759392421
0.14691792391010228,-0.5546999990597119
0.14691783648118195,-0.5547000170124785
0.14531797539268268,-0.5549999909665723
0.14531791709920197,-0.5550000013470123
0.1453178888303028,-0.5550000059054229
0.14141795576195548,-0.5555999956082455
0.1414179368486848,-0.5555999984139774
0.14141788886714457,-0.5556000049166274
0.13751792720910194,-0.5561000000009919
0.13361796243841653,-0.5565999954844131
0.13361792415183568,-0.5566000001359387
0.13361789491350543,-0.556600003313361
0.1297179272090768,-0.5570000000009948
0.12581799641836172,-0.5573999929026066
0.12581792494846697,-0.5573999992989765
0.1258178599254831,-0.5574000034514367
0.12191792720902597,-0.5576000000009986
0.11801795991840673,-0.5577999983235945
0.11801793047903385,-0.5577999996534508
0.11801789118742441,-0.5578000009246298
0.1141179272090004,-0.5579000000009996
0.11021796116409764,-0.5579999991303561
0.11021792814969941,-0.5579999997680875
0.11021789229907106,-0.558000000001
0.10241796211887633,-0.558000000001
0.10241792626826744,-0.5579999997680877
0.10241789325383194,-0.5579999991303557
0.09851799253806488,-0.5579000016761051
0.09851793393626329,-0.5578999994600832
0.09851785537884772,-0.5578999944756086
0.09461806402302422,-0.5576000105251606
0.09461779017069016,-0.5575999929733969
0.09071799289472693,-0.5574000033695014
0.09071792585315847,-0.5573999991081718
0.09071786317547281,-0.5573999935976548
0.0867179568336849,-0.557000002963476
0.08671795436234482,-0.5570000025868983
0.08281795967136735,-0.5566000033304797
0.08281792993215517,-0.5566000000976837
0.08281789214624308,-0.5565999955057861
0.0789179272088476,-0.5561000000009919
0.0750179272088476,-0.5556000000009919
0.0711179440222964,-0.5551000021565623
0.07111791038868513,-0.5550999978984716
0.06791803225345905,-0.5547000131315684
0.06791802264208918,-0.5547000117373436
0.06791783481180723,-0.5546999734027465
0.06791782541678952,-0.5546999709175585
0.06721831995709635,-0.554500112214789
0.06721752707584741,-0.5544999179224305
0.06331818873234873,-0.553700053646841
0.06331766334419534,-0.5536999594064302
0.059417927208822705,-0.5531000000009884
0.05551806073357343,-0.5525000205432578
0.05551779320991815,-0.552499982821642
0.0516179272088476,-0.5520000000009919
0.04771806207705867,-0.5515000172917882
0.04771779194637229,-0.5514999861279178
0.043817972380205995,-0.551100004633952
0.04111805405964827,-0.5508000140955073
0.04111793293855045,-0.5507999888961446
0.04111780682351191,-0.5507999498404738
0.03991852255139837,-0.5503002480604264
0.039917306472253396,-0.5502998249214509
0.036018302779816096,-0.5492001059312763
0.03601754494413518,-0.5491999215877204
0.03211820853449773,-0.5484000577088204
0.0321176432026328,-0.54839995740006
0.02811817533090351,-0.5478000372193005
0.028117677620273385,-0.547799974402164
0.02421792720887274,-0.5474000000009948
0.020318192524520835,-0.5470000272128561
0.020317660870082892,-0.546999985983165
0.01841805578927744,-0.5469000067683858
0.018417928763775265,-0.5468999970263584
0.018417798640440415,-0.5468999807157311
0.01641804082961071,-0.5466000170441067
0.016417813249666964,-0.5465999853908405
0.012518333928472694,-0.5461000521445336
0.012517517698508255,-0.5460999790004646
0.008618064606954162,-0.5459000070470515
0.008617789675575424,-0.5458999964745029
0.004718340351522171,-0.545800010594399
0.004717514473021998,-0.5458000211669476
0.0008180642472593289,-0.545999992973397
0.00081779039492527,-0.5460000105251607
-0.003081936512124858,-0.5462999895180107
-0.0030822087590688563,-0.5463000139464457
-0.006982007170872025,-0.546699993270733
-0.009082014730623941,-0.5468999944714293
-0.009082083447224056,-0.546900000264004
-0.009082120395111902,-0.5469000026456731
-0.010882049928040202,-0.5469999987308357
-0.014781799206533934,-0.5471999859710274
-0.014782345305543792,-0.5472000279512123
-0.018682072790923203,-0.5476000000009947
-0.022582072790923204,-0.5480000000009948
-0.030381937528422744,-0.5487999861279178
-0.030382207659109126,-0.5488000172917882
-0.03428203584607351,-0.5492999952644759
-0.0342820391870374,-0.5492999955167497
-0.038281921916034675,-0.5497999811416339
-0.03828222307255634,-0.5498000231212472
-0.04218183510326902,-0.5503999634336646
-0.042182308604814166,-0.5504000471637776
-0.04418202128343282,-0.5507999896995013
-0.0441820684126746,-0.5507999986471437
-0.04418212916837871,-0.5508000089026998
-0.046081830079818066,-0.5510999616781903
-0.04608231349675352,-0.5511000493765549
-0.04998207279082429,-0.5519000000009795
-0.053881943938857174,-0.5526999735698067
-0.05388220095726309,-0.5527000295778504
-0.061681977600643166,-0.5544999780340151
-0.06168216756588694,-0.5545000236947462
-0.062482041210733016,-0.5546999921059577
-0.062482065417713076,-0.5546999974519671
-0.062482144626217505,-0.5547000139046041
-0.06558188488389739,-0.555299963631897
-0.06558225928358602,-0.5553000430377711
-0.06948121998698199,-0.5561998032000933
-0.06948206200281382,-0.5562000339052212
-0.0694828825140242,-0.5562003321951318
-0.0733820289916375,-0.5577999820321012
-0.07538193553244621,-0.5585999450976146
-0.07538208020031271,-0.5585999852846688
-0.07538221492777622,-0.5586000073054216
-0.07538222127675566,-0.5586000078160398
-0.07728206556879061,-0.5586999996208838
-0.08118207279100077,-0.5589000000009999
-0.08508204008159327,-0.5590999983235946
-0.08508206952096616,-0.5590999996534509
-0.0850821088125756,-0.5591000009246299
-0.09288206934977901,-0.5592999999127632
-0.09688206934968949,-0.5593999999149668
-0.10468203883590235,-0.5595999991303561
-0.10468207185030058,-0.5595999997680874
-0.10468210770092894,-0.559600000001
-0.10858193503160196,-0.559600000001
-0.10858221050516267,-0.559600003532132
-0.11248203883590235,-0.5596999991303561
-0.11248207185030058,-0.5596999997680874
-0.11248210770092894,-0.559700000001
-0.11638203788112367,-0.559700000001
-0.11638207373173255,-0.5596999997680876
-0.11638210674616806,-0.5596999991303556
-0.1202819350768878,-0.559600003532132
-0.1202822105504485,-0.559600000001
-0.1280820379000159,-0.559600000001
-0.12808207369396268,-0.5595999997685815
-0.12808210676504064,-0.5595999991298717
-0.1319819350768878,-0.559500003532132
-0.1319822105504485,-0.559500000001
-0.1358820029066172,-0.559500000001
-0.13588207487295825,-0.5594999990650108
-0.1358821404810779,-0.5594999965297165
-0.13978207279107643,-0.5593000000009987
-0.14368200427475705,-0.559100003514656
-0.14368214119537848,-0.5590999947391297
-0.14758201939493903,-0.5588000041083941
-0.14988194209197286,-0.5586000113661084
-0.14988206980722668,-0.558599997111544
-0.14988220425944437,-0.5585999753506888
-0.1514820318502367,-0.5583000076774153
-0.15148211379044002,-0.5582999926421467
-0.1553820727912019,-0.5576000000009843
-0.15928204978144525,-0.5569000041309405
-0.15928209581870276,-0.5568999959711716
-0.16328197143500559,-0.5562000177383186
-0.16328206930706832,-0.556199998672499
-0.16328217549266938,-0.5561999736672775
-0.16718204143543577,-0.5552000080409271
-0.16718210419496282,-0.5551999921500463
-0.1691819940987802,-0.554700019674092
-0.1691820711072782,-0.5546999991821009
-0.1691821514737722,-0.5546999751538654
-0.17108202748580378,-0.5541000143079607
-0.17108206396591874,-0.554100002432213
-0.1710821261110888,-0.5540999808605269
-0.17498198760444839,-0.5527000305808594
-0.174982074630852,-0.5526999976756926
-0.17498215340683454,-0.5526999648608663
-0.17720985408904533,-0.5517289158455436
-0.17721065543609038,-0.5517286040650022
-0.17721147914367028,-0.5517283573465079
-0.17888200366153328,-0.5513000177265431
-0.1788820757518984,-0.5512999982179135
-0.17888213772493367,-0.5512999797092013
-0.1804820314755846,-0.5508000129121228
-0.18048207362789204,-0.5507999993658631
-0.18048211273659134,-0.5507999861069487
-0.18278188885464694,-0.5500000639789294
-0.1827822589251857,-0.5499999427289969
-0.18668207279131935,-0.5488000000009557
-0.19058202608136948,-0.547600014373248
-0.19058206805151687,-0.5476000010403255
-0.19058212347538736,-0.5475999822615327
-0.1925819907910282,-0.5469000287010586
-0.1925820794020266,-0.5468999960698049
-0.19258214587218475,-0.5468999692300704
-0.1944818059152259,-0.5461001123698426
-0.19448234533129852,-0.5460999021660926
-0.1983820124438085,-0.544700021664166
-0.19838208021880996,-0.5446999964177965
-0.19838212450718298,-0.5446999787841956
-0.20228111573622087,-0.5431003926389494
-0.2022820871548235,-0.543100047550992
-0.20228308716827723,-0.5430997971255694
-0.20278193697964075,-0.5430000271632967
-0.2027820669120781,-0.5429999872786748
-0.2027820678287554,-0.5429999866529258
-0.20278216586323017,-0.542999904138041
-0.20278216692830148,-0.5429999030954156
-0.20618160359918652,-0.5395004829930338
-0.20618259860301655,-0.5394995793516875
-0.20668198091947285,-0.5391000734985225
-0.20668216625084285,-0.5390999285319866
-0.2100819559918821,-0.5365000893182507
-0.21008219199120598,-0.5364999139122141
-0.2118820467971458,-0.5352000187745909
-0.21188206894157258,-0.5352000025794547
-0.21188210197891852,-0.5351999777628623
-0.21398185902177141,-0.5336001628730697
-0.21398229443496875,-0.533599848016794
-0.21748202928862714,-0.5312000298314283
-0.21748206553021135,-0.5312000044534585
-0.21748212178728982,-0.5311999632540516
-0.21788162927156593,-0.5309003326408446
-0.21788254818568237,-0.530899714764372
-0.22188203740886045,-0.5285000212304651
-0.2218820732672653,-0.5284999993391997
-0.22378161959945533,-0.5273002862274374
-0.22378255221638782,-0.5272997602884367
-0.22578204122533255,-0.5263000157839643
-0.2257820630496303,-0.5263000046920514
-0.2257821133813535,-0.5262999781448052
-0.22968195948575976,-0.5242000610116634
-0.22968207523917106,-0.5241999950597807
-0.22968217600165194,-0.5241999311941173
-0.23088171087008447,-0.523400241281829
-0.23088245302851193,-0.5233997887580959
-0.2335820422240572,-0.521900016982793
-0.23748198443705784,-0.5197000498418418
-0.23748207436945018,-0.519699996848423
-0.23748215470511683,-0.5196999453918074
-0.23778151607997186,-0.519500371141904
-0.23778267123846986,-0.5194997007773956
-0.24138204827080956,-0.5177000122612259
-0.2413820971857748,-0.5176999874909959
-0.24528194744698,-0.5157000642801214
-0.24528206581972986,-0.5156999870956768
-0.24528217132291427,-0.5156999014695253
-0.2453808395987958,-0.5156012331936435
-0.24538169672487845,-0.5156004633952598
-0.24538263132892654,-0.515599789770775
-0.24538363267086238,-0.5155992200611993
-0.24918204827080956,-0.5137000122612259
-0.2491820971857748,-0.5136999874909959
-0.2530819958971114,-0.5117000394339003
-0.2530820789902988,-0.5116999925032377
-0.25308213179359446,-0.5116999591532838
-0.2569819952879051,-0.5090000536572226
-0.25698215122453877,-0.5089999477121928
-0.2587820364968793,-0.5078000241972991
-0.2587820730884593,-0.5077999993715102
-0.25878210779759114,-0.507799974996539
-0.2608820483638746,-0.5063000174491936
-0.26088209731641787,-0.5062999826891822
-0.26428200422217585,-0.5039000484027648
-0.26428207721056496,-0.5038999951543045
-0.2642821332980472,-0.503899951595663
-0.2647818542559625,-0.5035001748293307
-0.2647823001303407,-0.5034998367832609
-0.268682020651569,-0.5007000374346868
-0.268682125375052,-0.500699963192402
-0.26968203753698833,-0.5000000246790465
-0.2696821076464496,-0.4999999747610997
-0.27258190416405326,-0.49790012211042134
-0.2725822460219956,-0.49789988451388834
-0.27528180477122177,-0.4961001786810708
-0.2752823510323193,-0.4960998376937361
-0.2764819143468974,-0.4954000924268989
-0.27648223429801055,-0.49539991303583597
-0.2803817690423583,-0.4933001635581103
-0.28038238640498275,-0.4932998562613695
-0.28278193737325824,-0.4922000620675766
-0.2827820714048861,-0.4921999960814969
-0.28278220001176424,-0.4921999236687228
-0.28428181020612386,-0.491300157552107
-0.284282343922095,-0.4912998576573178
-0.288282056367015,-0.48920000862373486
-0.28998196236406704,-0.4883000584624623
-0.28998218454857133,-0.488299944122345
-0.29218204827081934,-0.48720001226122106
-0.29218209718575855,-0.48719998749100424
-0.29608203428640817,-0.4852000197470813
-0.29608211097355763,-0.48519997963711603
-0.2975819480414047,-0.48440006653426426
-0.2975821992486586,-0.48439993677230136
-0.2999820482708193,-0.48320001226122106
-0.2999820971857585,-0.48319998749100423
-0.30388189478596206,-0.4812000912857716
-0.3038822540708779,-0.48119991540383894
-0.305381930587871,-0.48050006636257553
-0.30538219555267915,-0.48049990280576077
-0.30538219575100906,-0.48049990265795495
-0.3077818646680554,-0.47860016476529327
-0.3077822887957306,-0.4785998457121537
-0.31058199970328504,-0.47660005220675766
-0.31058207485735506,-0.47659999660509095
-0.310582139440145,-0.4765999454701941
-0.31168188002059244,-0.4757001577225552
-0.31168227266249443,-0.4756998513788716
-0.31558191530490487,-0.47280011710631004
-0.3155820682349298,-0.4727999944701981
-0.3155822114466721,-0.47279986134576735
-0.3156816273115778,-0.47270044548086165
-0.3156825672709858,-0.47269960962235785
-0.3194818080745247,-0.4697002089879851
-0.31948235009205156,-0.4696998080235827
-0.32078199126748985,-0.46880005644058687
-0.32078207156178506,-0.4687999986319133
-0.3207821500560041,-0.46879993759495636
-0.3233819492835459,-0.46670009975732646
-0.3233821991925596,-0.4666999039360899
-0.32588194605861054,-0.46480009631789115
-0.32588220232161885,-0.46479990747937633
-0.32728200849218186,-0.4638000459289742
-0.32728213775940723,-0.46379995502310567
-0.33118197138222044,-0.46110007020731186
-0.3311821599599001,-0.46109991283253937
-0.3313814143434945,-0.4609006584489449
-0.33138209870021546,-0.46090003082498937
-0.33138283468060376,-0.46089946461935616
-0.33508201788961545,-0.4583000385805912
-0.3350821281710427,-0.4582999621096207
-0.3369820491191874,-0.4570000161977323
-0.3369820962897451,-0.45699998355211674
-0.33898204573580176,-0.4556000189398771
-0.338982075494621,-0.45559999783500366
-0.33898209661225365,-0.4555999824856321
-0.34238166727160574,-0.453100298177285
-0.3423825044058934,-0.45309974103224526
-0.3428819929257861,-0.45280004792030965
-0.34288206968709195,-0.45280000003489024
-0.3428821512429698,-0.4527999450848595
-0.3468820330172593,-0.45000002784285686
-0.34688211205637043,-0.44999997144462184
-0.34798196004905235,-0.44920008199539857
-0.3479819602197992,-0.4492000818643149
-0.3479821659787402,-0.4491998968093743
-0.34798216633469814,-0.44919989643528263
-0.350781990890361,-0.4461000906772274
-0.35078207039988796,-0.44609999852021626
-0.35078214633200344,-0.4460999019470291
-0.3513819321242636,-0.44530018755734885
-0.351382221504751,-0.44529981875672314
-0.35457884817662705,-0.44140393000037426
-0.3545795564496204,-0.44140314839442346
-0.35458033793067284,-0.4414024399836244
-0.3545811850920062,-0.4414018115918909
-0.3545820897731635,-0.4414012692723365
-0.35458304325961615,-0.44140081824896665
-0.35458403636670827,-0.44140046286635737
-0.3545850595281302,-0.4414002065478052
-0.3545861028880676,-0.44140005176235175
-0.35458715639613964,-0.441400000001
-0.35468193637843515,-0.441400000001
-0.35468206662990176,-0.44139998696132127
-0.3546821571323998,-0.4413998938947165
-0.3577816919024514,-0.4375004791840064
-0.3577825056273929,-0.43749956716504657
-0.3585819720792518,-0.4367001007131876
-0.3585820686545199,-0.4366999988779654
-0.3585821634142469,-0.4366998876287981
-0.36108130661839305,-0.43360095005565696
-0.3610821213292463,-0.43360004915827244
-0.36108303249510965,-0.4335992459480626
-0.3624820519775697,-0.4325000163547011
-0.3624820936860149,-0.43249998374960824
-0.3660817628461003,-0.4297002410695419
-0.36608239950286486,-0.42969978219330884
-0.3663820340291343,-0.4295000258424625
-0.36638207258491046,-0.42949999965296526
-0.36638211061232445,-0.42949997284747776
-0.37028202732879845,-0.42670003264077855
-0.37028211756472157,-0.4266999664209778
-0.3714819425548399,-0.42580009767838906
-0.37148220592720377,-0.42579990631280085
-0.37418203122819527,-0.42390002924914016
-0.37418211462975537,-0.42389997114691813
-0.37708204193105177,-0.4219000212839551
-0.37808204998460476,-0.421200015965715
-0.37808209568289075,-0.4211999841530017
-0.3819818653465913,-0.41850014361659355
-0.3819822867476256,-0.418499866278304
-0.38278198224577675,-0.41800005659195955
-0.38278198437700495,-0.41800005520030337
-0.382782151410438,-0.41799993146292913
-0.3827821532578412,-0.4179999299173251
-0.3858820435875094,-0.41530002543664635
-0.3858820725068011,-0.41529999988001687
-0.38588210134590645,-0.41529997364300897
-0.38718198920161245,-0.4141000771608189
-0.38718215799636446,-0.41409992462738127
-0.38978203940294565,-0.411800029536944
-0.389782077194575,-0.41179999554289115
-0.38978210069672053,-0.4117999737371894
-0.3914820051371169,-0.41020006367563994
-0.39148214153702005,-0.4101999375049926
-0.39368204880589125,-0.4082000218060188
-0.39368207450195036,-0.408199998161279
-0.3936820944511944,-0.40819997937264846
-0.3957819390379228,-0.40620012738528805
-0.3957822108438848,-0.406199877287685
-0.39758206318355604,-0.4046000085413106
-0.3975820824202199,-0.4045999914832014
-0.4001817967704967,-0.40230024417334115
-0.4001823648904619,-0.4022997753093873
-0.40148205649387253,-0.40130001253753295
-0.4014820891372563,-0.40129998752650264
-0.40528192967724225,-0.3984001092196713
-0.4052820697993437,-0.3983999946585934
-0.40528219919653574,-0.3983998735959037
-0.40538145311848484,-0.3983006196739546
-0.4053820958815925,-0.39830002719068774
-0.40538278467176436,-0.39829948890736705
-0.40928203759268517,-0.3955000252718342
-0.40928207091334917,-0.39550000093973714
-0.4092821087758469,-0.3954999723206296
-0.4105818917998068,-0.3945001392252758
-0.4105822595337175,-0.39449986858969854
-0.4132820286192843,-0.3926000310850405
-0.41328206749234914,-0.39260000314150534
-0.4132821204626636,-0.39259996333077063
-0.4158818591456101,-0.39060016434388867
-0.41588229440751445,-0.390599846574416
-0.41718203609237225,-0.38970002540797605
-0.417182071225151,-0.3897000006510685
-0.4171821099357504,-0.3896999723808095
-0.4210819611469447,-0.38680008301863933
-0.4210819668843964,-0.38680007851707193
-0.4210822593427941,-0.3867998134482311
-0.4211818862392559,-0.38670018655176935
-0.4211820128891962,-0.3867000468150938
-0.42118215297956896,-0.3866998955091658
-0.4211821566895744,-0.38669989093352625
-0.42418198687259095,-0.3828001116956047
-0.424182071096362,-0.3827999960523986
-0.4241821454469682,-0.3827998819360007
-0.42498205366436453,-0.38150003108273167
-0.42498207089494816,-0.38150000265221895
-0.4249820926534712,-0.3814999655737614
-0.4264819327337628,-0.3789002427679227
-0.4264822253133044,-0.3788997648633239
-0.42888199158259543,-0.37520012519816687
-0.4288820682160948,-0.3751999995454783
-0.428882140369124,-0.3751998648460386
-0.4289819064397896,-0.37500033270470734
-0.42898226174944765,-0.3749996795942088
-0.43128170250567804,-0.3711006278771226
-0.4312825244699605,-0.3710994278749626
-0.43278202510100794,-0.3692000604089691
-0.43278207146216097,-0.36919999992335883
-0.43278211734785577,-0.36919993634912884
-0.4341818633648703,-0.3672002991819652
-0.4341823020453849,-0.3671997157261871
-0.4366820433081289,-0.3641000365603845
-0.4366820721347309,-0.3641000001690094
-0.4366821012938791,-0.36409996199786154
-0.4372820334749901,-0.36330005242304686
-0.4372821127449792,-0.3632999480615
-0.4402820528154239,-0.35940002596992193
-0.44028209245005945,-0.35939997378962113
-0.44058205276732587,-0.3590000266999325
-0.4405820751693534,-0.35899999644084163
-0.4405820897043114,-0.35899997632311986
-0.4430820300661302,-0.35550005981657357
-0.4430820737927948,-0.35549999679400385
-0.443082110528662,-0.35549994069986196
-0.4444820481969027,-0.3533000386497695
-0.44448207117270394,-0.35330000185612087
-0.4444820972502303,-0.3532999584213238
-0.44548204811063463,-0.35160004195863637
-0.4454820967089384,-0.35159995760209845
-0.4476820468332432,-0.34770004601810345
-0.4476820978406787,-0.3476999534813243
-0.4483820727919057,-0.3464000000004741
-0.4497820594242816,-0.3438000248260617
-0.44978208589827523,-0.3437999750359609
-0.45188203190692117,-0.3398000778766352
-0.45188207179825296,-0.3397999987736972
-0.45188210824164854,-0.33979992023855976
-0.4522820524599098,-0.3389000457474719
-0.4535820511558318,-0.33590004992986494
-0.4535820710017313,-0.3359000028299188
-0.45358209350983564,-0.33589994613387875
-0.45508203478630305,-0.33200009881506354
-0.4550821127369425,-0.3319999019535809
-0.45618205674413986,-0.32930003939046
-0.456182089151038,-0.3292999607385695
-0.4566820348330386,-0.32810009110176797
-0.456682071512961,-0.32809999830540665
-0.4566821036412713,-0.328099907452424
-0.4579820323921754,-0.324200121199712
-0.45798206998139607,-0.32419999880733846
-0.45798210143193235,-0.32419987589384985
-0.458882057833037,-0.32030006482239615
-0.4588820721669863,-0.32029999899974876
-0.45888208439374467,-0.32029993536193774
-0.4595820292298685,-0.3164002427035335
-0.45958212743972887,-0.31639975955021604
-0.4600819982484797,-0.31420032799171266
-0.4600821677002355,-0.31419967731222903
-0.46058205061499463,-0.31250007540204805
-0.46058207114136296,-0.3125000016439599
-0.4605820909166616,-0.31249992146002326
-0.4614818234793676,-0.30860108035496353
-0.461482126763819,-0.30860001846310503
-0.4614825374220425,-0.30859899330184887
-0.46328200244006285,-0.30470015242947146
-0.4632821478705464,-0.3046998498431938
-0.46398196020830124,-0.30330022516768396
-0.4639821957951695,-0.3032997803517889
-0.46538201409468183,-0.30080010481694563
-0.46538213381747157,-0.3007998965223422
-0.4676820206387027,-0.29690008843416765
-0.4676820211881068,-0.29690008746052515
-0.46768211054026737,-0.29689990558574664
-0.46768211087225914,-0.2968999047996079
-0.46788177043527046,-0.2964007558920795
-0.4678821004360842,-0.2964000135632095
-0.46788248556725714,-0.29639929828237804
-0.46988201975305616,-0.29300009016651973
-0.4698820703156719,-0.2930000002495794
-0.4698821192165649,-0.2929999047077545
-0.4717820485304155,-0.289100049800377
-0.4717820975655142,-0.2890999504532582
-0.47188202563529574,-0.28890009431369507
-0.47188207090647094,-0.28889999914760106
-0.47188211240804717,-0.2888999022806742
-0.47338206340205097,-0.2852000231621315
-0.47498190677412283,-0.28120041504494864
-0.47498227270399035,-0.28119960017630585
-0.4757820181364485,-0.2796001093113897
-0.4757820706083439,-0.2795999981153631
-0.47578211702185813,-0.27959988696839355
-0.47668204081742965,-0.2773000817130442
-0.47668210609644146,-0.27729991882068267
-0.47828200165008383,-0.2734001734086792
-0.478282149937391,-0.273399829178334
-0.4796820361597986,-0.27030008111443155
-0.4796820723105715,-0.270299997396876
-0.4796821032620773,-0.2702999187467093
-0.47998205946820466,-0.26950003553036944
-0.4799820856126089,-0.2694999642856909
-0.4813819521660454,-0.2656003360296892
-0.48138221545363935,-0.2655996727176819
-0.4830820221542806,-0.261700116169152
-0.48308202276471235,-0.26170011467341653
-0.48308210072468116,-0.2616998770964259
-0.4835820584585821,-0.2595000630672618
-0.48358207165616085,-0.2595000015828347
-0.4835820843403129,-0.25949993455979065
-0.48388204992104844,-0.2578001296022892
-0.4838820696181078,-0.257799999435227
-0.48388208287317397,-0.2577998689451049
-0.48418207042119554,-0.25390003082082485
-0.4841820721333109,-0.2539000067536109
-0.4841820747225058,-0.2538999623556555
-0.48438207279202394,-0.25000000000005124
-0.4845820379713689,-0.24610067900282426
-0.4845821929050267,-0.24609933079908086
-0.4852820260742615,-0.24220026028477262
-0.485282132254743,-0.242199742328337
-0.48618201464910415,-0.23830025195277166
-0.4861821429846164,-0.23829975113549665
-0.48728200445335035,-0.23440024229180384
-0.487282152400614,-0.23439976117439595
-0.48748203695487374,-0.23380010751161684
-0.4874820708463588,-0.23379999820577815
-0.487482099211961,-0.23379989101788445
-0.48828206194758855,-0.23050004473342076
-0.4882820716434159,-0.23050000318703598
-0.48828208271659373,-0.23049995161783027
-0.4890820659731729,-0.22660003324200673
-0.4890820728613438,-0.22659999855065813
-0.4890820785331283,-0.22659996801394325
-0.4897820727920095,-0.22270000000017667
-0.49048206651919013,-0.2188000349487419
-0.491181934980748,-0.21480078749309947
-0.49118210158180853,-0.214800007274604
-0.4911823256037039,-0.2147992415651262
-0.4913820247730028,-0.21420014405722962
-0.4913820688839149,-0.2141999981016004
-0.4913821041337851,-0.2141998522460941
-0.4920819213353485,-0.2109007140101522
-0.4920823193983643,-0.2108993130253724
-0.4934819916804383,-0.20700022595388037
-0.49348216391242333,-0.2069997778942267
-0.49508166622454663,-0.20310099100842618
-0.49508211980979644,-0.20310002499836244
-0.49508266696717507,-0.20309910873757803
-0.49528199173538834,-0.20280012158525815
-0.4952819925633078,-0.20280012026708089
-0.495282124850349,-0.2027998659085187
-0.49528212602004607,-0.20279986312813417
-0.4966820655518483,-0.19920001861778547
-0.49818203722409793,-0.19530009247679178
-0.49818207181093527,-0.19529999735250164
-0.49818210089205894,-0.19529990727003685
-0.49918202990959987,-0.19200014151215183
-0.4991821195514701,-0.19199985972182756
-0.49938205288852494,-0.19140005971066318
-0.4993820720963682,-0.19139999975528402
-0.49938208986968274,-0.19139993945208003
-0.5004820383811907,-0.18750012200218835
-0.5004821100708517,-0.18749987884396438
-0.501682072791981,-0.1836000000002941
-0.5028820568316912,-0.17970005187123603
-0.5028820877013375,-0.17969994781754745
-0.5030820364971264,-0.17900012703228635
-0.5030821121986677,-0.17899987389889663
-0.5040820584125754,-0.1758000460143923


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.5117782783814074,-0.10940003287086772
-0.5117782777033804,-0.10940002849951524
-0.5115782779325508,-0.10750002776388447
-0.5115782722319745,-0.10749997221938298
-0.5113782872234572,-0.10550012213421107
-0.5113782655960345,-0.10549987761800399
-0.5110782750100282,-0.1015999999999233
-0.5107782855087311,-0.09770013648305934
-0.5107782679994299,-0.0976998632932507
-0.5105782782527134,-0.09380006323227819
-0.5105782702746713,-0.09379993686183088
-0.510278277928626,-0.08980003891456131
-0.510278274337237,-0.0897999952900104
-0.5102782715132087,-0.08979996590593006
-0.509478275010026,-0.08199999999989797
-0.509078278331485,-0.07810003238412458
-0.5090782751064805,-0.07810000271658828
-0.5090782705256939,-0.07809996502210591
-0.508578292258988,-0.0742001345417995
-0.5085782611705117,-0.07419986506463483
-0.5081783028926239,-0.07030027185522904
-0.5081782610139871,-0.07029972707711793
-0.5077782761145164,-0.06250002153743867
-0.5077782753893609,-0.06250001442664346
-0.5076782757493968,-0.060600014047920786
-0.5076782743074323,-0.06059998594799728
-0.5075782753523426,-0.05860000684620271
-0.5073782750100286,-0.054699999999924746
-0.5071782750100298,-0.05079999999994878
-0.5067782750100298,-0.04299999999994878
-0.5065782750100298,-0.03909999999994879
-0.5063782753611012,-0.03520000684584117
-0.5063782746677162,-0.035199993153676515
-0.5061782753523425,-0.031200006846202707
-0.5059782750100286,-0.027299999999924753
-0.5057782762298197,-0.02340002378585183
-0.5057782757899546,-0.02340001878085297
-0.5057782679330678,-0.023399930999556333
-0.505378275010026,-0.01949999999989797
-0.5049782889217386,-0.01560013563909626
-0.5049782645524029,-0.015599864050793793
-0.5046782780946482,-0.01170004009998219
-0.5046782736770924,-0.011699987805552379
-0.504678272157968,-0.011699972192333546
-0.5042782889217385,-0.007800135639096261
-0.5042782645524029,-0.007799864050793794
-0.5039782772566321,-0.0039000292057746726
-0.5039782729230503,-0.0038999707822330496
-0.5037782787055942,-0.0011000517378471806
-0.5037782703139618,-0.0010999483431916653
-0.5036782817502151,-7.414197816967793e-08
-0.5036782693001426,7.422859060881543e-08
-0.5033782855087311,0.0038998635169406348
-0.50337826799943,0.003900136706749274
-0.50317827622814,0.00779997624690307
-0.5031782758676758,0.007799980348498138
-0.5031782679323579,0.007800069007366366
-0.5027782750100259,0.01170000000010203
-0.502378275010026,0.015600000000102029
-0.5019782783272061,0.019499967657594996
-0.5019782751160285,0.019499997200085124
-0.501978270520361,0.019500035019490162
-0.5014783445141239,0.023399457868140846
-0.5014782610000402,0.023400546389659427
-0.5013782750100308,0.027300000000025634
-0.5012782750980544,0.03119999656710514
-0.5011782750958519,0.035199996567185116
-0.5010782750100308,0.03910000000003168
-0.5009782750100308,0.04300000000002563
-0.5005782785326204,0.05859986261903305
-0.5005782750100312,0.05860013742614615
-0.5005782750100312,0.062499965174550295
-0.5005782747776822,0.06250000093843738
-0.5005782741414934,0.06250003387298747
-0.5004782785326204,0.06639986261903305
-0.5004782750100312,0.06640013742614614
-0.5004782750100312,0.0702999651745503
-0.5004782747776823,0.07030000093843738
-0.5004782741414934,0.07030003387298747
-0.5002782759314264,0.0780999640656
-0.5002782746633231,0.07810000326214381
-0.5002782733366844,0.07810003263028809
-0.5000782820390363,0.08199986293442606
-0.5000782714920656,0.08200013720066887
-0.49997827593163413,0.08589996405749574
-0.4999782750320387,0.0858999918623144
-0.49997827256454436,0.0859000440187898
-0.4998782773636633,0.08769995763464954
-0.4998782729918055,0.08770004238276302
-0.4997782807696843,0.08979987904730852
-0.49977827198373165,0.08980012105199398
-0.49967827588768693,0.09379996489378217
-0.4996782747833539,0.09379999988937349
-0.49967827320628927,0.09380003517299317
-0.49947827501002984,0.0977000000000512
-0.499278289079591,0.10159972564360922
-0.49927827501003114,0.10160027471696513
-0.49927827501003114,0.10939996517455243
-0.49927827477768216,0.10940000093843756
-0.4992782741414934,0.10940003387298504
-0.49917827853262037,0.11329986261903305
-0.49917827501003115,0.11330013742614614
-0.49917827501003115,0.1327998630370621
-0.49917827151529987,0.13279999979266882
-0.49917826103293367,0.13280013627675144
-0.49877828177635886,0.13669993402835612
-0.4987782744894172,0.13669999734781602
-0.4987782645358974,0.13670006808194568
-0.4981782801786698,0.14059996640392558
-0.49817827462024666,0.14060000106959367
-0.4981782692026253,0.14060003235563598
-0.49747829863609166,0.14449986836918038
-0.49747825467473133,0.14450013217952523
-0.4968782980930053,0.1483998499607444
-0.49687827096516,0.14839999822604705
-0.49687823483208604,0.1484001473192661
-0.4959782948464761,0.1516999272665026
-0.4959782734340627,0.15170000164193573
-0.4959782518108643,0.15170006959766286
-0.4957783544260245,0.15229976175218213
-0.49577820683668666,0.1523002417056324
-0.49467828453207174,0.1561999662401764
-0.4946782657090318,0.15620003382195113
-0.49357828431087697,0.16019996617887772
-0.49247830174202134,0.16409990522306195
-0.492478273583312,0.16409999846745355
-0.49247824100764825,0.1641000935067292
-0.4920783442145744,0.16519980968768228
-0.49207821304166205,0.1652001927906384
-0.49117829754241665,0.1679999298994018
-0.49117827510911016,0.16799999653590067
-0.49117824739233173,0.1680000718062043
-0.48967831835974557,0.17189988729092825
-0.48967823420992446,0.17190011365761412
-0.48827831648066244,0.17579988447484407
-0.48827823619508925,0.17580011644498802
-0.48817828461378215,0.17609997118890933
-0.48817827668030384,0.17609999454738173
-0.4881782627592647,0.1761000339253746
-0.48687858333159484,0.1796991461866141
-0.4868783120635435,0.1797000099393762
-0.48687811463834324,0.17970089349949303
-0.48617839483244574,0.18359933241806514
-0.4861782402736158,0.18360067736012647
-0.48597827693584084,0.1874999624467381
-0.4859782743529113,0.18750000673725878
-0.48597827264493676,0.18750003074626545
-0.4856782750100282,0.19140000000007668
-0.48537828787770965,0.1952998327202174
-0.48537826991486954,0.19529999829128555
-0.4853782410990179,0.19530016531629102
-0.48457829892112436,0.19919988343352213
-0.48457827265462466,0.1991999984512122
-0.48457824055105525,0.19920011486339984
-0.48427828958665836,0.20019995141138952
-0.48337828352011525,0.20309997257875437
-0.4833782743828125,0.20310000147352558
-0.48337826643450815,0.20310002572673133
-0.4820783144264905,0.2069998817507842
-0.48207823835337643,0.2070001191342783
-0.4808783399297198,0.21089978901116244
-0.4808782188303583,0.21090021348288623
-0.4803783019737159,0.2127998975381273
-0.4803782732225059,0.21279999863086393
-0.48037823974929716,0.21280010074512423
-0.47967839602089585,0.21479965425484213
-0.4796781778803182,0.21480035319909116
-0.47857828431087696,0.2187999661788777
-0.47747830980027745,0.22269987665290175
-0.47747824317811066,0.22270012414461626
-0.47647861096472327,0.226598689776827
-0.4764784247597081,0.22659956696968586
-0.47647831251304484,0.22660045665519543
-0.47647827501003115,0.22660135260895722
-0.47647827501003115,0.22669985098340906
-0.47647825857412657,0.22670000004391772
-0.4764782278358309,0.22670013768462227
-0.4764782271055847,0.2267001400285485
-0.47517829129237016,0.23049995240563695
-0.47517827457859324,0.23049999980427077
-0.4751782569390251,0.23050004698480142
-0.473678325419852,0.23439986893465148
-0.4736782280502368,0.2344001323414107
-0.4725783296615844,0.2374998459821584
-0.47257827113343953,0.23749999622837595
-0.4725782010491029,0.2375001479220926
-0.4721785064649611,0.2382995370903761
-0.4721780892206317,0.2383004830526242
-0.47067840721355897,0.2421996562710135
-0.4706781667050506,0.24220035199133738
-0.46947842674542234,0.24609950686012907
-0.4694781713316213,0.24610050543234963
-0.4686782862483619,0.24999994521323923
-0.46867827496405284,0.2499999974495739
-0.4686782608447376,0.25000005666129727
-0.4685783013609226,0.2503998945965574
-0.4685782508006177,0.2504001059162965
-0.4677783017543645,0.25389988299365446
-0.4677782508918599,0.2539001175761865
-0.46697829719327283,0.2577998918567984
-0.4669782971749228,0.25779989193774894
-0.4669782355694283,0.2578001024830157
-0.4669782351996993,0.2578001035070486
-0.4654783197514633,0.2616998836724621
-0.46547820942516,0.2617001065756987
-0.4646784371969448,0.26299973644654834
-0.4646781282950959,0.2630002724708461
-0.46327828789402253,0.2655999760728396
-0.4632782863195931,0.2655999789616
-0.461078406613502,0.2694997667032006
-0.46107815522031215,0.26950023957967406
-0.4607783099421193,0.2700999301360598
-0.46077827458778176,0.27009999834171167
-0.46077823540590135,0.27010006878638754
-0.45887829993965606,0.2733999567014451
-0.45687829864098123,0.27679995982764627
-0.45657830672551253,0.27729994714105805
-0.4565782766340073,0.27729999601075833
-0.4565782384616402,0.2773000548228892
-0.4539783624459779,0.2811998688463827
-0.45397819146736623,0.2812001336685507
-0.45297827500987914,0.28280000000053
-0.45147829520031824,0.28519996769582745
-0.45147827618570696,0.2851999976435441
-0.45147825242619827,0.28520003387605214
-0.4490782750098632,0.2888000000005547
-0.4488783137976402,0.28909994181888926
-0.4488782730600231,0.28910000123131796
-0.44887823455556736,0.28910005440461
-0.4459783918320301,0.2929998428948842
-0.44597826949260944,0.2929999954549283
-0.4459781366902432,0.2930001383202021
-0.4451784676198778,0.2937998073905676
-0.44517809242924594,0.293800202143397
-0.4423783014284098,0.2968999707514656
-0.4412782931502164,0.2980999802110888
-0.43877830587630173,0.3007999666648172
-0.43877830384101874,0.3007999686419404
-0.4373782945115165,0.30229997910593914
-0.4373782645981917,0.30230001081527563
-0.43507869474739774,0.30469956201358445
-0.435077907359551,0.3047004825415928
-0.4334783073872764,0.3067999575052033
-0.4320787611091403,0.30859937501577434
-0.43207829931382585,0.3086000161809085
-0.43207788599564745,0.3086006896166701
-0.42987840661407417,0.31249976670218627
-0.42987815522031214,0.31250023957967404
-0.4295782966800015,0.3130999566602954
-0.4295782740624774,0.31310000089123086
-0.42957825239495284,0.313100041461232
-0.4277782945834189,0.31639996411571075
-0.4277782724302695,0.3164000040032579
-0.42777825680909953,0.3164000312018674
-0.42567831464297257,0.319999932058085
-0.42567827574079337,0.3199999965542164
-0.42567822954204654,0.3200000682022797
-0.4254783284211955,0.3202999198835563
-0.42547822304615224,0.32030008106394414
-0.4229783505815095,0.32419988210878686
-0.42297827235788843,0.32419999739484345
-0.42297818717428476,0.32420010979503383
-0.4217783125407205,0.3256999530869891
-0.42177827323508765,0.3257000011057467
-0.42177823675584136,0.32570004371944977
-0.4196783110283822,0.32809995883654597
-0.4196782394130922,0.3281000415301321
-0.41787831794927177,0.3301999499045893
-0.41787827259147103,0.33020000152244594
-0.41787823159366744,0.3302000459706651
-0.4161784759403546,0.33199978725064333
-0.4161780859839977,0.3320002233947695
-0.41397831186827355,0.3345999564406253
-0.41397827557779154,0.3345999984149973
-0.413978235244938,0.33460004307924196
-0.4127783054125506,0.33589996706432823
-0.4099783638440063,0.33889990482113513
-0.40997818851267176,0.3389000973099095
-0.4091782813353906,0.3397999928843508
-0.40917826869681656,0.3398000071282021
-0.4060784532021202,0.34329979881576245
-0.40607810712149384,0.34330020986102244
-0.40567833450074836,0.3437999256369543
-0.40567827120091166,0.34380000194246746
-0.4056782131721723,0.3438000671386371
-0.4021811102309587,0.34759692176052615
-0.4021804695381388,0.3475976858152183
-0.4021799026020631,0.3475985060897749
-0.40217941432691234,0.34759937548855524
-0.40217900893642483,0.34760028649097824
-0.4021786899373595,0.3476012312165778
-0.4021784600891617,0.3476022014931714
-0.40217832138009274,0.34760318892755215
-0.4021782750100311,0.3476041849780928
-0.4021782750100311,0.34769986210169235
-0.4021782613605377,0.3476999951531586
-0.4021781857867014,0.3477001022533952
-0.4021781842997261,0.34770010405043045
-0.3987783545083391,0.3515999088111392
-0.3987783517091401,0.35159991187936596
-0.39877818396991044,0.35160007269339777
-0.39877818028798756,0.3516000757781156
-0.3982787386771556,0.3519996290667811
-0.3982778551409593,0.35200041986948605
-0.39477837701019153,0.35549989800025383
-0.3947782664067657,0.3554999871281652
-0.3947781456661733,0.35550006467254697
-0.3943790390692545,0.35569961797100647
-0.39437829257140344,0.35570002908967563
-0.3943775810862903,0.3557004982021733
-0.3904783657177263,0.3584999348770396
-0.39047818567764786,0.3585000669997875
-0.38927833509258314,0.35939995493858606
-0.38927827322568764,0.3593999999984155
-0.389278213730263,0.35940004085371396
-0.3865784478209088,0.3611998847932835
-0.3865781067900164,0.36120012181500405
-0.3836783097801279,0.36329997482216464
-0.38367823984028776,0.3633000246193411
-0.38267829776316314,0.3639999840733283
-0.3787786683786633,0.3666997276683939
-0.378777907462165,0.3667003062903568
-0.3781783038203859,0.36719997599183946
-0.3781782737001407,0.3672000007370434
-0.3781782467145562,0.3672000222938898
-0.37487833821413685,0.369799950203311
-0.37487821255974463,0.36980005074133376
-0.37327895980439746,0.3710994436050533
-0.37327830009717483,0.3711000261628669
-0.3732776903957847,0.37110066086865745
-0.3709783531263202,0.37369991169500866
-0.3709781988541012,0.373700090002829
-0.3698783037026898,0.3749999660908606
-0.369878245758864,0.37500003343028104
-0.36707831102838223,0.37819995883654595
-0.3670782394130922,0.3782000415301321
-0.3664782975647919,0.3788999736864825
-0.3631783367063009,0.38269992895617777
-0.36317827397147723,0.3826999986854434
-0.3631782082949087,0.38270006671553664
-0.36307832423423925,0.3827999507762061
-0.3630782264286258,0.38280004986027
-0.3592813173126166,0.38669687763722677
-0.35928063181814524,0.3866976527218374
-0.35928002423569955,0.38669849027923586
-0.3592795002248795,0.38669938250761715
-0.3592790646668193,0.38670032109591895
-0.3592787216187205,0.3867012973012384
-0.3592784742760587,0.3867023020302724
-0.35927832494281836,0.3867033259240204
-0.3592782750100311,0.38670435944496395
-0.3592782750100311,0.38679986374307257
-0.359278261767913,0.38679999360973166
-0.35927816839432797,0.3868000819215854
-0.3592781662064202,0.3868000836955778
-0.35537830442471396,0.3897999773738134
-0.355378273162678,0.3898000010788612
-0.35537824671499263,0.3898000205787191
-0.3542784361814777,0.39059988278491176
-0.3542781183053902,0.3906001231255611
-0.35147830906964944,0.3927999732393574
-0.34927855120045753,0.3944997865806162
-0.3492780132846135,0.39450023093464337
-0.3475783404525154,0.3959999422570829
-0.34757827216673076,0.39600000055976625
-0.3475782080129849,0.3960000518691714
-0.34447856265599547,0.3983997773068406
-0.3444780031200814,0.39840024168040433
-0.343578306526828,0.3991999719855185
-0.34357824305570633,0.3992000275166827
-0.3399785777246248,0.4022997393295585
-0.3399779925333579,0.40230028247708743
-0.339678300970174,0.40259997404027137
-0.3396782486961419,0.40260002560312524
-0.33597908905746965,0.40619920795426584
-0.3359783211448347,0.40620003835364454
-0.3359776449887881,0.40620094503216736
-0.3357783488251054,0.40649988927769154
-0.33577834756689695,0.40649989106712164
-0.3357781819110023,0.406500093076232
-0.335778181452485,0.40650009355796035
-0.33187827500973827,0.4104000000007071
-0.3281782750097383,0.4141000000007071
-0.3279783122394914,0.41429996277095393
-0.32797827597385293,0.4142999983311027
-0.3279782349607498,0.41430003696900525
-0.32407843250330515,0.41789985462203105
-0.3240781234524855,0.41790015155795984
-0.3239783715964295,0.4179999034140158
-0.3239783705955061,0.4179999043651886
-0.32397816260073825,0.4180000738682567
-0.3239781603036166,0.41800007546528556
-0.32017830231574845,0.42049998203625144
-0.32017824781345705,0.4205000181315846
-0.3180782750095859,0.42190000000083205
-0.31627831506727344,0.423099973295707
-0.3162782344786906,0.4231000259821754
-0.3123783560729753,0.42559994803712103
-0.3123781948925875,0.4256000534121643
-0.31207831844799694,0.4257999710418914
-0.31207823101536986,0.4258000281082481
-0.30847827857210186,0.4280999977247804
-0.305978505036487,0.42969985278361555
-0.3059780527764915,0.4297001587387573
-0.3045783099309012,0.4306999750570361
-0.30457827530576337,0.43069999937302145
-0.3045782388026782,0.4307000241387705
-0.3006783298319105,0.4332999634526157
-0.30067827101980915,0.43330000162496374
-0.30067822214690804,0.43330003171844006
-0.300179116500979,0.43359949510599743
-0.3001783014762492,0.43360003617119697
-0.30017753916440176,0.4336006492760066
-0.2967783148986561,0.4365999648046058
-0.29677826971078514,0.4366000038855934
-0.29677823891009053,0.4366000295367889
-0.29567837000786534,0.43749992227497314
-0.2956781818158999,0.4375000798811439
-0.2928784562562067,0.43989984464659526
-0.29287810085767874,0.43990016326826364
-0.2912784011280282,0.441399881764811
-0.2912781527690699,0.4414001222413755
-0.2889783044669378,0.44369997054350757
-0.2889782732720086,0.44370000125730985
-0.2889782462192603,0.4437000270976281
-0.287278304539016,0.4452999722084463
-0.2872782450633152,0.44530002734309476
-0.28497830335250685,0.4473999741225285
-0.28297837954294386,0.4491999059208046
-0.2829781532811537,0.4492000704751898
-0.2810783009649218,0.4502999849740609
-0.28107824888761596,0.4503000147363054
-0.2771784002060292,0.4524999293772005
-0.27717815175148036,0.45250007395569664
-0.2761782984607745,0.45309998593012013
-0.27617825141595737,0.4531000138315817
-0.2732783164215813,0.45479997572483666
-0.2732782758561922,0.45479999901899576
-0.2732782316707836,0.4548000233371152
-0.26937830981021615,0.4568999812620361
-0.2693782767712889,0.4568999987392247
-0.2693782377385697,0.4569000186363487
-0.26917862415061383,0.4569998254303267
-0.26917793948828417,0.45700019949998594
-0.2654783924442113,0.4591999301748401
-0.26547815939243397,0.45920007279681696
-0.26277864527865286,0.46089976686845685
-0.2627779249697172,0.46090026253073546
-0.2615783350925831,0.46179995493858605
-0.2615782732256876,0.4617999999984155
-0.26157821373026297,0.46180004085371396
-0.25767835182956117,0.46439994878751517
-0.25767827409350597,0.4643999986994274
-0.25767819493054306,0.4644000457602878
-0.2569787597332793,0.46479972301586714
-0.2569778216767652,0.4648003258337977
-0.25377834286397577,0.4670999512304901
-0.25377827191534774,0.4671000005659521
-0.2537782067354431,0.46710004298825564
-0.25107864527865287,0.46879976686845687
-0.2510779249697172,0.4688002625307355
-0.24987833509258287,0.46969995493858624
-0.24987827322568765,0.4696999999984155
-0.249878213730263,0.469700040853714
-0.24597866212318178,0.47229974192510144
-0.24597791170838068,0.472300290641801
-0.24547831869917142,0.47269996504916845
-0.2454782724781902,0.472700001241301
-0.24547823216019543,0.4727000315077381
-0.24207834720897473,0.47519994691304746
-0.24207827508888022,0.47519999810739655
-0.24207819844600717,0.47520004872310967
-0.23987849182889734,0.47659986202490684
-0.2398780650504877,0.4766001482072547
-0.23817832280776427,0.47779996626094184
-0.23817827678274753,0.47779999800228523
-0.23817822357589155,0.4778000329711491
-0.23427835607297462,0.48029994803712156
-0.2342781948925868,0.4803000534121648
-0.23397837012057907,0.4804999365935032
-0.23397836809459255,0.48049993788262463
-0.2339781730682744,0.4805000452339403
-0.23397817020188633,0.4805000465820476
-0.23037833721879528,0.4820999723523102
-0.23037827530004748,0.482099998935323
-0.23037821083892043,0.48210002468188323
-0.22647834171575248,0.48359997434464014
-0.22647820865102058,0.48360002654428125
-0.2244785830300985,0.4843998767926501
-0.22447797519583773,0.48440014201788234
-0.22257837615882847,0.4852999520880446
-0.22257827431693814,0.48529999775066257
-0.22257816998766275,0.4853000393840811
-0.2185783203456481,0.4867999829998366
-0.21857827710452066,0.48679999877125013
-0.21857822681174732,0.4868000160668154
-0.21467857389321454,0.48809990037299295
-0.21467798249165282,0.48810011700802836
-0.21417857041829538,0.4882998818373714
-0.21417798712771008,0.4883001354746681
-0.21077841849493967,0.48989993247832475
-0.21077827269765642,0.4898999958917617
-0.21077812515541183,0.48990004995226055
-0.20687857389321454,0.491199900372993
-0.20687798249165282,0.4912001170080284
-0.20437839638403124,0.49219995145107703
-0.20437815485467237,0.4922000514958132
-0.2029783202640101,0.49279998060609703
-0.20297827725962683,0.49279999857083134
-0.20297822660722706,0.49280001861714995
-0.19907833305894304,0.49429997767418227
-0.19907827228790384,0.4943000002418286
-0.19907821851342478,0.4943000188329229
-0.19517838319747174,0.4955999639382406
-0.195178167612839,0.4956000383568448
-0.1937784198618167,0.49609994826792414
-0.19377841781364866,0.4960999489338056
-0.19377827500479305,0.4960999821800358
-0.1937781198220668,0.49610000000099996
-0.1913878707637113,0.49610000000099996
-0.19138682880097624,0.4961000507547676
-0.19138579670365197,0.49610020253552867
-0.19138478424374256,0.4961004539062073
-0.191383801007323,0.4961008024867997
-0.19138285630377727,0.4961012449769091
-0.19138195907765612,0.49610177718699333
-0.19138111782398912,0.49610239407803236
-0.1913803405078529,0.49610308980923806
-0.19137963448895692,0.49610385779335553
-0.19137900645196101,0.49610469075903185
-0.19137846234318429,0.496105580819662
-0.19137800731430488,0.49610651954805995
-0.1913776456735832,0.49610749805624826
-0.19137738084507097,0.4961085070796104
-0.19137721533619187,0.4961095370646089
-0.19127830367823195,0.49699974198624824
-0.19127826428842565,0.49699998447729293
-0.1912782636137221,0.4969999904769879
-0.19127814811506377,0.49700003576952506
-0.19127814729325368,0.4970000360234378
-0.18737827500930263,0.49810000000096244
-0.18347845453240552,0.49919994936624107
-0.18347809735626444,0.49920005684993524
-0.18097844514442563,0.49999994555772376
-0.1809781067824837,0.5000000600819716
-0.1795784024454881,0.5004999544880414
-0.17957814333031463,0.5005000371411898
-0.17567833453751244,0.5015999832109546
-0.1756782799005574,0.5015999979429974
-0.17567820962727987,0.5016000150891228
-0.17177831747640163,0.5024999902008639
-0.17177827538483495,0.5024999995545232
-0.16787836085258778,0.5032999823920861
-0.167878189464269,0.5033000190109715
-0.16517881489811737,0.503899880025672
-0.16517775033167617,0.5039001748935058
-0.16397837362133838,0.504299967130285
-0.16397827242386226,0.5042999986962067
-0.16397817622157287,0.5043000246978953
-0.1599783316703163,0.5052999858357095
-0.15997827245862944,0.5052999999550161
-0.15997822022225452,0.5053000112393339
-0.1560782750092321,0.5061000000009795
-0.15217827500923212,0.5069000000009796
-0.148278499042153,0.5076999540455087
-0.14827805313988182,0.5077000554683182
-0.14787833683833942,0.5077999845437037
-0.14787827491329864,0.5077999992450019
-0.147878212444074,0.5078000125140112
-0.1443783351091185,0.5084999879810023
-0.14437827228505798,0.5084999998004535
-0.14437821704885082,0.5085000089179624
-0.1404782750091832,0.5091000000009883
-0.1365783401982247,0.509699989971905
-0.1365782781621901,0.5096999987359949
-0.13657820612587396,0.5097000070659444
-0.13267827500913318,0.5101000000009948
-0.1287782750091332,0.5105000000009947
-0.12487834405097786,0.5108999929197799
-0.12487827275399321,0.5108999993006749
-0.12487820788831888,0.5109000034430891
-0.11317827500908238,0.5115000000009986
-0.10927834253530648,0.5116999965381154
-0.10927827708595392,0.5116999990672746
-0.1092782052936806,0.511700000001
-0.10707859006029094,0.511700000001
-0.1070779605014936,0.5117000185014452
-0.10537835635322514,0.5117999952160492
-0.10537826949187301,0.511799999001703
-0.10537819901062873,0.511800000001
-0.10147841243517731,0.511800000001
-0.10147813762806422,0.5118000035235892
-0.09757827844203118,0.5118999999129746
-0.0935783062769543,0.5119999992193022
-0.09357827944308417,0.5119999997335012
-0.0935782392941905,0.512000000001
-0.08967841243517732,0.512000000001
-0.08967813762806423,0.5120000035235892
-0.07797830888201626,0.5122999991324622
-0.07797827594747724,0.5122999997686509
-0.07797824018357934,0.512300000001
-0.07407841243517732,0.512300000001
-0.07407813762806423,0.5123000035235892
-0.07017830888201626,0.5123999991324621
-0.07017827594747723,0.5123999997686509
-0.07017824018357934,0.5124000000009999
-0.02327841243517732,0.5124000000009999
-0.023278137628064223,0.5124000035235892
-0.01937830888201624,0.5124999991324621
-0.019378275947477232,0.5124999997686509
-0.019378240183579327,0.5125000000009999
0.02742159099938927,0.5125000000009999
0.027421858940670698,0.5125000033497428
0.03142169372303651,0.5125999992193019
0.03142172055691584,0.5125999997335011
0.03142176070580952,0.5126000000009999
0.04312158756482267,0.5126000000009999
0.04312186237193577,0.5126000035235891
0.04702169111798378,0.5126999991324622
0.04702172405252275,0.512699999768651
0.04702175981642067,0.512700000001
0.05092158756482267,0.512700000001
0.05092186237193577,0.5127000035235892
0.05482169111798378,0.5127999991324622
0.05482172405252275,0.512799999768651
0.05482175981642067,0.512800000001
0.05872158756482267,0.512800000001
0.058721862371935774,0.5128000035235892
0.06262169111798374,0.5128999991324622
0.06262172405252277,0.512899999768651
0.06262175981642067,0.512900000001
0.10562169016551912,0.512900000001
0.1056217259294062,0.5128999997686511
0.10562175886395629,0.5128999991324622
0.11342168905656883,0.5127000009223952
0.11342172825311263,0.5126999996542919
0.1134217576212569,0.5126999983276532
0.11732158792539488,0.512500007030005
0.11732186219163769,0.5124999964830343
0.12122168905656883,0.5124000009223951
0.12122172825311263,0.5123999996542918
0.1212217576212569,0.5123999983276532
0.12512172499102003,0.5122000000009986
0.12902172499102005,0.5120000000009987
0.1329217034535302,0.5118000011054853
0.13292171056432533,0.5118000003803298
0.13482171094304807,0.5117000007403657
0.13482173904297157,0.5116999992984012
0.1368216923271012,0.5116000016341947
0.13682171853089706,0.5116000001636839
0.1368217640381179,0.5115999969973762
0.1407216849744652,0.5113000030791955
0.14072173701869448,0.5112999986835941
0.14072175288191888,0.511299997140395
0.14462158935187266,0.5109000139127075
0.14462186094017512,0.5108999895433718
0.1485216849744668,0.5106000030791955
0.14852173701869364,0.5105999986835942
0.14852175288191888,0.5105999971403951
0.15242171145675304,0.5102000013891299
0.15242173852884844,0.510199998647217
0.15642169543792825,0.509800002956309
0.1564216979032893,0.5098000025806424
0.1603216561080895,0.5094000070659125
0.16032172814410137,0.5093999987359983
0.16032179018017673,0.5093999899719027
0.16422165890401727,0.5088000101682351
0.16422179080407528,0.5087999881884072
0.16812165991182265,0.5081000116818885
0.16812172518230353,0.5080999991337808
0.168121789065077,0.5080999852146937
0.16942172499119368,0.5078000000009745
0.172021597134803,0.5072000295062954
0.1720218535314095,0.5071999736337509
0.1759217249911698,0.5064000000009795
0.17982163150638275,0.5056000191773462
0.179821720981832,0.5055999991572621
0.17982182039752423,0.5055999730914978
0.18372168385638815,0.5045000116031002
0.18372172726962513,0.5044999989838189
0.18372176338767715,0.5044999878757723
0.1856214135926216,0.5039000983373688
0.18562204179758124,0.5038999207993776
0.18762167625174866,0.5034000121858357
0.19152172499199785,0.5024000000007685
0.19542160461676733,0.5014000308662122
0.19542172177277228,0.5013999979140042
0.19542184427263581,0.5013999571820026
0.19931996873218194,0.5000006304529347
0.19932085051413126,0.5000003561716865
0.1993217526283358,0.500000158789896
0.19932266838176754,0.5000000397719919
0.19932359098020536,0.500000000001
0.19942160612041954,0.500000000001
0.19942172405717806,0.4999999895614672
0.1994217249323606,0.49999998940524004
0.19942183240127317,0.4999999602976639
0.1994218376024852,0.4999999585126123
0.2032215989295407,0.49860004644474976
0.2032217234076404,0.498599997007689
0.20322184602026672,0.4985999410381211
0.20712161940235913,0.4967000514417171
0.2071217250967547,0.4966999970528016
0.2071218244217156,0.4966999403427181
0.20812117734935603,0.4961003285861339
0.2081223077700022,0.4960997387553223
0.21102169897777712,0.4948000116621818
0.2110217230815482,0.49480000070272817
0.21102175257384875,0.49479998689923915
0.21502167608835004,0.492900023229851
0.21502177341531434,0.4928999757889453
0.21642148933493688,0.49220011782913403
0.21642196615121068,0.4921998938905861
0.21892169966056868,0.49110001114646856
0.21892171312014927,0.49110000514112384
0.22282169055460627,0.4893000158948042
0.22282171774864531,0.4893000031095442
0.22282176595883071,0.4892999795171871
0.22482162299067437,0.4883000510012653
0.22482182805392978,0.4882999511818092
0.2267216906542284,0.4874000162658783
0.22672171732669258,0.48740000339930034
0.2267217662543729,0.4873999788404038
0.2306216743048655,0.4854000259939974
0.23252168143364438,0.48440002292602197
0.23252176812221076,0.48439997627895826
0.23452169971520895,0.48330001390280924
0.2345217501166164,0.4832999858277059
0.23842165841544172,0.4811000375565737
0.2384217920961938,0.48109996339828914
0.2395216102998121,0.4805000625599518
0.2395217247930827,0.4804999964391684
0.23952183170080413,0.48049992759096305
0.24232168232902385,0.47860002895038545
0.2452216942061387,0.4766000212321271
0.2462215462986731,0.4759001250858277
0.24622190862617355,0.475899882286313
0.25012171004820344,0.4734000095798836
0.2501217399664676,0.4733999904713225
0.251221629681176,0.4727000606528717
0.2512218215587506,0.47269994137073096
0.25402168946097564,0.4710000215729514
0.25402176018320827,0.4709999778803449
0.2575216318275238,0.4688000585610609
0.25752172319927846,0.4687999984761389
0.2575218135142229,0.4687999336088095
0.25792124996427196,0.4685003562712727
0.2579222364568731,0.4684996983674225
0.26182166208231394,0.4662000371011369
0.2618217229477321,0.46620000007936413
0.26182178723497035,0.46619995850520085
0.26392172499152355,0.46480000000083205
0.265721701496967,0.46360001566386977
0.26572171717738774,0.4636000050905263
0.2696216872510402,0.460900026128856
0.2696217622793078,0.4608999732301159
0.2735217030492775,0.4581000157542402
0.273521746773959,0.45809998402704727
0.2750216855011034,0.45700002896047476
0.2750217239727613,0.45700000020380327
0.2750217641189525,0.45699996902495504
0.2774214479653538,0.45510021931322076
0.27742201585660115,0.455099799404227
0.28032156160930505,0.4531001126782243
0.2803218924321724,0.45309989344769214
0.2814216941671018,0.45240001961637344
0.2814216950128798,0.45240001901380983
0.2853216225784612,0.44990006565022583
0.2853217228799993,0.4498999980950263
0.2853218215074048,0.44989992493292785
0.28622159294448857,0.44920010270408484
0.28622172249131717,0.44919999529397225
0.2862218424024891,0.4491998825898939
0.2892216692648851,0.44620005572749794
0.2892217242434043,0.44619999910818897
0.28922177725958204,0.44619994119931533
0.29002162699221573,0.44530011025010235
0.29002182598734044,0.44529989248919394
0.29312167064950456,0.4420000578488258
0.29312172375789647,0.4419999996097132
0.2931217761388042,0.44199993862415965
0.29362155875648926,0.4414001994829375
0.2936219006894778,0.4413998088001593
0.297021639633931,0.437700092890019
0.2970217168665057,0.4376999912961972
0.2970217798152483,0.43769989019405614
0.29702178123952616,0.4376998875051215
0.2971210449983556,0.4375013599874625
0.29712153692745485,0.43750048179246454
0.29712210905064823,0.4374996536042343
0.29712275632454044,0.4374988827234384
0.3007215796129999,0.433600157494274
0.3007218765489287,0.43359984844345434
0.300921409667645,0.43340031532473805
0.30092206541267535,0.4333997119521737
0.3048216399186849,0.43010007198555017
0.3048217234495233,0.43009999827203094
0.3048218037674795,0.4300999212249035
0.30522143384893596,0.4297002911434471
0.30522203760642225,0.4296997320452142
0.30872145983878224,0.4267002272746199
0.30872200437309705,0.4266997904646539
0.30992165710741787,0.42580005091391326
0.3099217268017194,0.425799996898551
0.3099217870355523,0.4257999471485203
0.31262159918665827,0.42350010716794856
0.31262185403992393,0.4234998967621166
0.3146216961452891,0.4219000230778245
0.31462172985340786,0.4218999957282478
0.31462174830028333,0.42189998037241094
0.3165216045515642,0.42030010142396385
0.3165218483581981,0.4202999021583014
0.3194215964357836,0.418000101958837
0.31942159734252523,0.41800010119334874
0.3194218236834469,0.4179998715497116
0.31942182558863513,0.41799986922467397
0.3204214315454931,0.41670038148075866
0.3204220514395504,0.4166996463488443
0.3228216328503665,0.4141000998204602
0.3228217213633298,0.4140999989173475
0.3228218073933424,0.4140998901318354
0.32432144693509973,0.4121003707428256
0.32432203400297743,0.4120996546351372
0.3260216681134376,0.41020006357050526
0.3260217234598157,0.41019999969593185
0.3260217781566359,0.4101999323362241
0.3282217082287527,0.40740002133534825
0.3282217212271585,0.40740000461843967
0.3282217448445304,0.40739997353025126
0.32912164526103743,0.4062001063082419
0.32912180733290813,0.406199895701824
0.3321213355577611,0.40240049328367694
0.3321221693940893,0.4023995555982937
0.33222156928562663,0.4023001557067564
0.33222188695986105,0.4022998508194851
0.33602168547690753,0.3988000363958896
0.3360217226929764,0.39880000142211486
0.33602176484746105,0.39879996014492197
0.33642138111468034,0.3984003438777027
0.33642209858953265,0.3983996886691652
0.3400216311151748,0.39540007823113005
0.3400217241659636,0.3953999970244345
0.34002181041148954,0.39539991458089346
0.34092138111468034,0.3945003438777027
0.34092209858953265,0.39449968866916524
0.3439216679187866,0.3920000475614536
0.34392172277414773,0.3920000005453352
0.3439217807826311,0.39199994792914983
0.345421406254604,0.39060029748864183
0.3454220668322996,0.39059972937688864
0.3478216030163986,0.3887000965644769
0.3478217226450719,0.38869999607661343
0.3478218343908692,0.38869989060151383
0.34982172499167596,0.3867000000007071
0.35172164863242367,0.38480007635995933
0.3517217227869065,0.38479999915602303
0.35172179549625043,0.38479991705415395
0.35342166541282566,0.3828000700934773
0.3534217857646364,0.38279993094052794
0.35562167529616134,0.3803000564728859
0.3556217249572968,0.3802999984169911
0.35562177072850115,0.38029994179021387
0.35672160030459216,0.37890015869337074
0.3567218555630623,0.3788998461130069
0.35952169421206,0.3756000362766882
0.3600217028818442,0.37500002653248243
0.3600217293159509,0.37499999439271997
0.3600217420788325,0.3749999785039722
0.3631206785549861,0.37110131648558536
0.36312141441126955,0.37110048334072115
0.36312223257883425,0.37109973086702014
0.3631231242622966,0.37109906715365004
0.36342168632285476,0.37090002577994463
0.3634217247853537,0.3708999996538071
0.36342176272077026,0.3708999729131685
0.36732167963873086,0.3681000325618122
0.36732176965634566,0.3680999665022174
0.3685213749516549,0.3672002625307355
0.36852209526059054,0.3671997668684569
0.37122172155238564,0.36550000216621553
0.3747216318275238,0.3633000585610609
0.3747217231992785,0.3632999984761389
0.3747218135142229,0.3632999336088095
0.37512140982116243,0.36300023637860485
0.3751220566607465,0.362999787392356
0.3790217057470755,0.36050001233701684
0.3807216999159074,0.3594000162262292
0.3807217208029471,0.35940000254538385
0.3807217537148953,0.359399980416715
0.38292162314572387,0.35790006944115005
0.3829218284069831,0.357899932920534
0.3866216057685618,0.35550007733464517
0.3866218253039355,0.35549989968844753
0.3868213521894529,0.35530037280293014
0.3868221325728602,0.35529966557512627
0.3907214477553914,0.3521002274766391
0.39072201680911034,0.3520997915596993
0.3914215978192257,0.35160009083818833
0.3914217234165568,0.35159999547702525
0.3914218395997881,0.35159989613710707
0.3946215600513406,0.34870014947788763
0.39462189599414443,0.3486998574986554
0.39582165096761074,0.3477000616874335
0.3958217240502883,0.34769999852517813
0.3958217941956654,0.3476999333598287
0.3985215224530167,0.3451001950379348
0.3985219374752414,0.3450998158482871
0.4000216743684491,0.3438000438741737
0.4000217243329457,0.34379999946620193
0.4000217734487529,0.3437999535626753
0.40242170524629095,0.341500018923368
0.4024217232265996,0.3415000015153918
0.4024217459712051,0.34149997902117796
0.4041213648116857,0.3398003601806973
0.40412211769749357,0.3397996755915592
0.40642165303132677,0.33790005944621876
0.40642172204131444,0.33790000038668
0.40642179436546216,0.33789993393043494
0.40852146763704544,0.3359002451003556
0.4085219980132001,0.33589977248277564
0.410321690562759,0.33440002869147656
0.4103217278910347,0.33439999705205503
0.4103217554074651,0.33439997296445234
0.4130213916952691,0.3320002962641822
0.41302208173998517,0.3319997324394878
0.41422165515083115,0.3311000523813533
0.41422172413843433,0.33109999886330843
0.41422179124030195,0.3310999432161745
0.4177214598387822,0.3281002272746199
0.41772200437309703,0.3280997904646539
0.41812167589579907,0.3278000368226273
0.4181217291713795,0.3277999959046474
0.4181217679375923,0.32779996476303835
0.422021623262355,0.3246000834709254
0.42202172264741916,0.3245999977574008
0.422021818203454,0.324599906788929
0.4224216607883152,0.32420006420406783
0.42242172268440975,0.32420000017487155
0.4224217857765426,0.32419993027689303
0.42582148400186937,0.32030027643019465
0.4258219843075056,0.3202997406848774
0.42592164479164213,0.3202000802007409
0.4259217906262034,0.3201999076262112
0.42862164505206923,0.31640011250832606
0.4286218078012263,0.31639988958799026
0.42982170250073065,0.314800029988651
0.43152171301384595,0.3125000162060221
0.43372163529273355,0.3095001223174663
0.4337218181154425,0.3094998802701626
0.4344212627440011,0.3086005943191588
0.43442226576861476,0.30859947612304783
0.4376216944375039,0.30550002960006145
0.43762175507221573,0.3054999699201673
0.4384213200313127,0.30470040496107037
0.4384221707890846,0.30469964048667525
0.4415217035817252,0.3022000172668038
0.4415217462231653,0.3021999825159572
0.44322171177141584,0.3008000108879862
0.44322173824652444,0.3007999891558375
0.4454216987889254,0.2990000214393275
0.4454217513291497,0.2989999787281393
0.4480216260784959,0.2969000798921289
0.44802182577155386,0.29689992247773467
0.4493217087332456,0.2959000125072026
0.44932174129765595,0.29589998755668095
0.4531216271615452,0.2930000746605549
0.4531216295069987,0.2930000727838661
0.45312171614543373,0.29299999318139774
0.45312171646178184,0.29299999283270545
0.45312177884749305,0.29299989217219136
0.4531217799154802,0.29299989015321326
0.453220813455429,0.2928018230733159
0.4532213054642765,0.29280094475043034
0.4532218776905051,0.2928001164503997
0.453222525088302,0.2927993454770604
0.45322324194900204,0.2927986386287498
0.4571211519371813,0.2893005142803838
0.45712236565671915,0.2892995728907017
0.4574215920292488,0.28910008864234854
0.4574215938347598,0.2891000873593348
0.4574218320450306,0.28909988395514086
0.4574218331795409,0.28909988279718796
0.46101854115231267,0.28520344916001855
0.4610193319636911,0.2852026764972717
0.4610201981458058,0.28520198938818225
0.46102113048677124,0.2852013951401861
0.4610221190710994,0.2852009000731375
0.4610231533851518,0.2852005094520964
0.4610242224289521,0.28520022743133533
0.4610253148331716,0.28520005701015755
0.46102641898004254,0.285200000001
0.46112158524786956,0.285200000001
0.4611217191543707,0.28519998615939485
0.46112181901978455,0.2851998983486989
0.4648215832271092,0.2812001532596993
0.4648218726153999,0.28119985237698314
0.46502165604685153,0.28100006894553153
0.46502172446898327,0.2809999979879986
0.46502178804198013,0.28099992709879684
0.46822147122429425,0.2773002934192461
0.46822199930206504,0.27729972569031797
0.468921678036726,0.27660004695565704
0.46892172516225994,0.27659999864787743
0.4689217688464934,0.2765999516091862
0.47182154806517546,0.2734001952299508
0.4718219112944807,0.27339981369790234
0.47282169167229154,0.2724000333200915
0.47282172368316583,0.2724000007414411
0.47282175808306215,0.27239996445810805
0.4755215945781191,0.2695001400745284
0.4755218603216179,0.26949986467076514
0.476721688214351,0.268300036778032
0.47672172531804047,0.2682999989472636
0.47672175965888375,0.26829996256012373
0.47922158496781003,0.26560015122648334
0.4792218707241951,0.26559985426818794
0.4806216856621512,0.26420003933023184
0.4806217243143008,0.26419999986754383
0.4806217629022629,0.26419995879354863
0.48292160147688923,0.2617001342559114
0.48292172042879294,0.2616999957873764
0.4829218289230247,0.2616998505994208
0.4845216915637472,0.25940004805338224
0.48562165192002904,0.2578001062867306
0.48562165333578344,0.25780010411744797
0.48562177569050796,0.25779988360448597
0.48562177630433634,0.2577998822836006
0.48732168494059175,0.2539000918827794
0.48732176675406313,0.2538999088829215
0.4884217096592617,0.2515000334533975
0.48842174055378407,0.2514999666534749
0.4891217154270807,0.2500000204964106
0.49092154950567335,0.2461003802205264
0.4909219296011378,0.24609963462674497
0.49232156556905293,0.24360028468403946
0.4923219014316154,0.2435997255386213
0.493221576157654,0.24220023152033898
0.49322188550934065,0.24219977642255394
0.49602169719169736,0.23830003872212857
0.49602172603429356,0.23829999778497757
0.49602175009329597,0.23829996234831216
0.4962215599262525,0.23800024759887728
0.4962219035374581,0.237999761939681
0.4989217249917689,0.2344000000006
0.5001216589103818,0.23280008810911598
0.5001217928692661,0.23279991326824273
0.5019216584049646,0.23050008508373918
0.5019217774291824,0.23049990511387158
0.504020992807879,0.22670132490480135
0.5040215180157106,0.22670047137040777
0.5040221206285225,0.22669967060700547
0.5040227953805794,0.22669892961180368
0.5041216266988593,0.22660009829352373
0.5041217121178668,0.2265999930455712
0.5041217891155751,0.22659987495920927
0.5061216982230531,0.2227000521996273
0.5061217272034939,0.22269999413140384
0.5061217469577883,0.22269995240761084
0.5079216548102081,0.2188001520607011
0.5079217998888547,0.21879985020646434
0.5099216442073192,0.21480016156953546
0.509921811173593,0.2147998412446306
0.5118217026493767,0.21130004115766057
0.5118217262011381,0.21129999685408624
0.511821744437296,0.2112999611095816
0.51202142649227,0.21090059699963365
0.5120220952349791,0.21089944463578728
0.5146216825158145,0.2070000637145341
0.5146217683735508,0.20699993689982765
0.5157217082444263,0.20540002436037236
0.5157217418732273,0.20539997573350455
0.517321694086312,0.20310004442719526
0.5173217262051047,0.2030999972474238
0.5173217525332083,0.20309995689226512
0.5196216687756637,0.19950008799103064
0.5196217829110595,0.19949991312166673
0.5198216930657049,0.1992000478896985
0.5198217479398228,0.19919996035831827
0.5198217620921141,0.1991999370913309
0.5221215980526094,0.1953002152452736
0.5221217136258731,0.1952999965097611
0.5221217666619569,0.19529988362153147
0.5221217681827779,0.19529987968292042
0.5235216854311916,0.1914001102051964
0.5235216871392917,0.1914001050988502
0.5235217146829679,0.19140000085189351
0.5235217149442921,0.19139999935155147
0.5235217249919688,0.19139988265984356
0.5235217249919688,0.19130203941773322
0.523521772312658,0.19130103323138425
0.5235219138569942,0.19130003592730963
0.523522148375472,0.19129905630937388
0.5235224737978409,0.1912981030253143
0.5250217076972075,0.18750004381358581
0.5265216843015075,0.18360010579538522
0.5265217679104529,0.1835998950883467
0.5274216203927455,0.18140025568718687
0.5274218426203566,0.18139975003989936
0.528221647359913,0.17970016496834237
0.5282218081882004,0.17969983776759
0.53022170778127,0.17580003356110446
0.5302217424381531,0.17579996656172556
0.531421709879719,0.17350002896539074
0.5314217273732386,0.1734999949319671
0.5322217005307317,0.17190004892271035
0.532221749951261,0.1718999513296218
0.5342216871737354,0.1680000737457967
0.5342217267962953,0.1679999934481952
0.5342217556741241,0.16799993026803928
0.5353217033147044,0.16550004926672032
0.5359216689393547,0.16410013078951535
0.535921721229518,0.16409999924142898
0.5359217670109454,0.16409986343847652
0.5371217138904224,0.16020003608017652
0.5383216948908572,0.15620010033718545
0.5383217570480595,0.1561999002700971
0.5392217072585276,0.15340005517086286
0.5392217231993135,0.15340000367288112
0.5392217413004318,0.15339994020243694
0.5395217127805518,0.1523000447753297
0.539521737590503,0.152299955332608
0.5406216976938377,0.1484000967844212
0.5406216994384206,0.14840009012327376
0.5406217368046194,0.14839990689829394
0.5406217377576458,0.14839990042778373
0.5411217249919608,0.14450000000012717
0.5416217249919607,0.14060000000012718
0.5421217118368272,0.13670010261016846
0.5421217232694717,0.13669999737205663
0.5421217301639102,0.13669989914716943
0.5423217197076603,0.13280010304404052
0.5423217145043204,0.1327998978254627
0.5423217144691218,0.13279989740219064
0.5419217249919636,0.12889999999989796
0.5415217249919636,0.12499999999989797
0.5411217249919636,0.12109999999989797
0.5407217389036763,0.11720013563909626
0.5407217145343406,0.11719986405079379
0.540121724991966,0.1093999999999233
0.5398217354906687,0.10550013648305934
0.5398217179813676,0.1054998632932507
0.5396217461067101,0.10160041173742859
0.5396217355597395,0.10159958785695959
0.5398217249039434,0.093800003433
0.539921724210271,0.08980003126792313
0.53992172472447,0.08980000443405299
0.5399217249919688,0.08979996428515932
0.5399217249919688,0.08590006971533778
0.539921724058244,0.08589999792310324
0.5399217215290835,0.08589993247371114
0.5397217320209738,0.08200013706557395
0.5397217214740032,0.08199986279933114
0.5396217266630216,0.07810006517104279
0.5396217244523606,0.07810000671101101
0.5396217194799451,0.07809992834365197
0.539321744104036,0.07420024845683376
0.5393217174441934,0.07419975092339594
0.539221730438964,0.07090017975082492
0.5392217191015546,0.07090000239693169
0.5392216951295693,0.07089982082551931
0.5391218254863999,0.07030060296650295
0.5391216936852171,0.07029938951831596
0.5389217249919674,0.06639999999994879
0.5387217320209738,0.06250013706557393
0.5387217214740032,0.06249986279933113
0.5386217266634872,0.05860006518920342
0.5386217244505689,0.05860000667472793
0.5386217194813382,0.05859992836176337
0.538321724991966,0.0546999999999233
0.538021728075301,0.05080004008327979
0.5380217236621384,0.05079998783890912
0.5380217221381965,0.05079997217566987
0.5372217389036763,0.04300013563909626
0.5372217145343406,0.04299986405079379
0.5369217249919659,0.03909999999992331
0.5366217257780709,0.03520001021928768
0.5366217242254085,0.03519998977915824
0.5363217267464614,0.031200023393195664
0.5363217263745328,0.031200020452289222
0.5360217354906287,0.027300136482539764
0.5360217179813676,0.02729986329325073
0.5358217320209738,0.02340013706557394
0.5358217214740032,0.023399862799331133
0.5357217259126373,0.019500035906059292
0.5357217246474912,0.01949999679451974
0.5357217233171697,0.019499967341393174
0.5355217320209739,0.015600137065573942
0.5355217214740032,0.015599862799331135
0.5354217249919685,0.011699999999974368
0.5353217285145581,0.007800137380966949
0.5353217249919688,0.007799862573853853
0.5353217249919688,-0.0006999618951983558
0.5353217247745939,-0.000699992474637172
0.5353217235668449,-0.0007000456039819186
0.5352217302230011,-0.003899832606984255
0.5352217249919689,-0.0039001674747644968
0.5352217249919689,-0.03119996428516139
0.5352217247244702,-0.03120000443404411
0.5352217242102707,-0.03120003126793555
0.5351217283407117,-0.03519986605029813
0.5351217249919689,-0.035200133991579556
0.5351217249919689,-0.03909986257385385
0.5351217285145581,-0.03910013738096695
0.535221724123431,-0.042999966127014955
0.5352217247596198,-0.042999999061553926
0.5352217249919689,-0.043000034825451845
0.5352217249919689,-0.05469986257385385
0.5352217285145581,-0.05470013738096695
0.535321724123431,-0.05859996612701496
0.5353217247596198,-0.05859999906155393
0.5353217249919688,-0.05860003482545185
0.5353217249919688,-0.07029986257385386
0.5353217285145581,-0.07030013738096695
0.5358217249039434,-0.089799996567
0.5359217249061458,-0.09379999656706972
0.5360217249919684,-0.09769999999997436
0.5361217232307461,-0.10159993131230109
0.5361217241112128,-0.10159999999999134
0.536121723230746,-0.1016000686877034
0.5360217259133639,-0.1054999640656
0.5360217246452607,-0.1055000032621438
0.536021723318622,-0.10550003263028808
0.5358217390615286,-0.10939972564360814
0.5358217249919688,-0.10940027471696405
0.5358217249919688,-0.1132999651745503
0.5358217247596199,-0.11330000093843738
0.535821724123431,-0.11330003387298747
0.535721725913364,-0.1171999640656
0.5357217246452607,-0.1172000032621438
0.535721723318622,-0.11720003263028808
0.535521727747007,-0.12109994627678056
0.5355217211593117,-0.12110005365723392
0.5353217286875319,-0.12389994826215295
0.5353217202958995,-0.12390005165680819
0.5352217317321528,-0.12499992585802187
0.5352217192820803,-0.12500007422859064
0.5349217249919659,-0.12890000000007668
0.5346217280701643,-0.1327999599834977
0.534621723674563,-0.13280001202772482
0.5346217221313638,-0.13280002789095005
0.5342217282963151,-0.1366999677826757
0.5342217251265824,-0.1366999969502466
0.5342217204863093,-0.136700035144208
0.5337217298957029,-0.14059996175093775
0.5337217234087872,-0.1406000096163786
0.5337217206098416,-0.14060002848390327
0.5331217454845293,-0.14449986679843357
0.5331217078541727,-0.14450013367487427
0.5326217422409256,-0.14839986545820058
0.5326217111524494,-0.14840013493536525
0.5322217249919636,-0.15230000000010202
0.5318217263800987,-0.1561999864657842
0.5318217236381858,-0.1562000135378796
0.5314217781982525,-0.16019946793721243
0.5314217249919688,-0.16020053471658405
0.5314217249919688,-0.16109986553264277
0.5314217215778229,-0.16110000161511506
0.5314217117894727,-0.16110013202501103
0.5311217386726582,-0.16409986319315628
0.5311217215266197,-0.16409999929877891
0.5311216973296783,-0.16410013485376765
0.5303217381750666,-0.16799993573249983
0.5303217102398362,-0.16800006392602218
0.5294217332700227,-0.1718999641285472
0.5294217227188222,-0.1719000084586664
0.5294217180229943,-0.1719000271791268
0.5284217572188945,-0.175799874315116
0.5284216958161932,-0.1758001264284749
0.5275217542599251,-0.1796998731723038
0.5275217530075679,-0.1796998780549441
0.527521716044619,-0.17969998850635144
0.5275215967618191,-0.17969999998740147
0.5275215961959246,-0.179700000001
0.5274302536825669,-0.179700000001
0.5274292260486362,-0.17970004936525355
0.5274282078780731,-0.1797001970034243
0.5274272085470981,-0.17970044155592857
0.52742623725844,-0.1797007807707093
0.5274253029565887,-0.179701211523975
0.5274244142454273,-0.1797017298489663
0.5274235793089989,-0.17970233097248553
0.5274228058361408,-0.17970300935885242
0.5274221009496793,-0.17970375876088177
0.5274214711408364,-0.17970457227741282
0.527420922209452,-0.1797054424168616
0.5274204592105749,-0.17970636116620978
0.5274200864079106,-0.17970732006479592
0.5274198072345578,-0.17970831028222867
0.5265217544972642,-0.18359987214383416
0.5265216986247198,-0.18360012854044067
0.5257217381750665,-0.18749993573249982
0.5257217102398362,-0.18750006392602217
0.5248217544972642,-0.19139987214383414
0.5248216986247197,-0.19140012854044064
0.5240217472189583,-0.1952998916435275
0.5240217466136441,-0.19529989431334485
0.5240216869415513,-0.19530009850278715
0.5240216844636645,-0.1953001053737773
0.5235218571954968,-0.1965996562710129
0.5235216166869884,-0.1966003519913368
0.5227217693388349,-0.1991998558728357
0.5227217210557267,-0.19919999840112304
0.5227216646832038,-0.19920013835561048
0.5210217540084519,-0.20309993343298288
0.5210217223311875,-0.2031000034976757
0.5210216944377261,-0.2031000611087216
0.5196218137499066,-0.20589982248436045
0.5196216428648164,-0.20590018067995194
0.5191217595141606,-0.20699992405139478
0.5191216916557279,-0.2070000764774673
0.5174217476483062,-0.2108999480239052
0.5174217231092969,-0.2109000027321463
0.5174217016477383,-0.2109000480618812
0.5157217384512194,-0.2143999722900083
0.5157217112149116,-0.21440002755435042
0.5155218227996632,-0.2147998043848474
0.5155216352431209,-0.21480019944209908
0.5137217526347706,-0.21879993857176616
0.5137217256776725,-0.21879999651940288
0.51372169265182,-0.21880006297842636
0.5118217513212189,-0.22249994872749163
0.5118216992153057,-0.2225000515535621
0.5117217998888547,-0.22269985020646435
0.5117216548102081,-0.22270015206070112
0.5099217801724097,-0.22659988044259774
0.5099217233832747,-0.22659999594236427
0.509921656783074,-0.22660011595539375
0.5079221367685816,-0.2299992999800309
0.5079217525691487,-0.2300000135303979
0.5079214233666993,-0.23000075406336662
0.5077217722350912,-0.23049988189238654
0.507721656377832,-0.23050010703834645
0.5052217444441941,-0.23439996965482165
0.5052217057439136,-0.2344000304763769
0.5040217436823189,-0.23629997040723508
0.5040217059164488,-0.23630002934725033
0.5027217419760367,-0.23829997387096122
0.5027217077049089,-0.23830002593089264
0.5001235255807632,-0.24219729911711113
0.5001229865123387,-0.24219820045724424
0.5001225382208737,-0.24219915021698457
0.5001221850083528,-0.24220013928205678
0.5001219302643451,-0.24220115816099583
0.5001217764334762,-0.24220219707623092
0.5001217249919688,-0.24220324605791485
0.5001217249919688,-0.24229988142660966
0.5001217148940199,-0.2422999957924019
0.500121714435049,-0.24229999836100255
0.500121674126852,-0.242300107382138
0.49832200213000144,-0.2460994149310449
0.4983215202697338,-0.24610061416686738
0.49702173657156523,-0.24999996526137325
0.4970217244929282,-0.25000000068874184
0.4970217127562157,-0.25000003364849743
0.4962217423556303,-0.25219995225010705
0.4962217080815572,-0.2522000479130042
0.49562175628919625,-0.25389991132469364
0.49562169525492417,-0.25390008921129636
0.4943217645139962,-0.2577998814340802
0.4943217637353385,-0.2577998836003561
0.49432166509446807,-0.2578001077644742
0.4943216645949443,-0.2578001087149032
0.4923217772536322,-0.26139990592926504
0.49232172396373214,-0.2613999974728575
0.4923216643980089,-0.2614000908912427
0.4921217750620969,-0.2616999248951107
0.49212172427227024,-0.26169999836857744
0.4921216694025651,-0.26170007226656505
0.4891217424690292,-0.26559997728016177
0.4884217478979846,-0.26649997054975155
0.4884217022901926,-0.2665000296113518
0.48612175868042334,-0.26949995605887683
0.48612169040258313,-0.269500043237083
0.48452174806879333,-0.2714999711543203
0.4845217207192167,-0.271500004862439
0.4845217053633798,-0.2715000233093145
0.4829218264149327,-0.27339987956059536
0.4829216271492702,-0.27340012336722924
0.48062177654019334,-0.276299935004761
0.48062172467851677,-0.2762999983567121
0.48062166879223395,-0.2763000624445336
0.47972200167819923,-0.2772996925712388
0.47972147281295396,-0.27730032783305947
0.4767218086865306,-0.28119989119740985
0.4767218069125709,-0.2811998933852773
0.4767217186007004,-0.2811999867588819
0.476721588734054,-0.281200000001
0.47662708549146887,-0.281200000001
0.47662598283014856,-0.2812000568564486
0.4766248918640627,-0.28120022681976453
0.47662382416440163,-0.2812005080882538
0.47662279105558353,-0.28120089767867873
0.4766218034951431,-0.28120139145889894
0.4766208719575123,-0.2812019841916985
0.4766200063229242,-0.28120266959033374
0.47661921577261995,-0.2812034403852129
0.4766185086914689,-0.281204288401
0.47362175069726586,-0.28519996572660405
0.47362172353624205,-0.28520000134465684
0.47362169944890203,-0.28520003192918436
0.47282173912113185,-0.2861999823388971
0.47282171093702036,-0.28620001772180526
0.47052175357763615,-0.28909996395755055
0.47052175306846755,-0.2890999645337749
0.4689217480684846,-0.2910999711547008
0.4689217207192167,-0.29110000486243903
0.4689217053633798,-0.2911000233093145
0.4673218264149327,-0.29299987956059537
0.4673216271492702,-0.29300012336722925
0.46502177654019333,-0.295899935004761
0.46502172467851677,-0.2958999983567121
0.46502166879223394,-0.2959000624445336
0.46412185203607614,-0.29689985884026443
0.4641216030265393,-0.2969001455720051
0.46102253336452875,-0.30059903516859837
0.46102178656623233,-0.3006000403878781
0.4610211620766928,-0.3006011258307881
0.4609217924620837,-0.3007998650600064
0.4609216290753363,-0.3008001168987537
0.4577218733449164,-0.304699819195203
0.45772158466452134,-0.3047001871035968
0.45712195194750366,-0.30549969739295363
0.45712151992713806,-0.30550031785078224
0.45512219651982816,-0.30859926913211255
0.4551217560374055,-0.308600016640258
0.4551213774427561,-0.3086007973189906
0.4534217725929069,-0.3124998907980565
0.45342177158122415,-0.3124998929849827
0.4534216603781031,-0.3125000967972574
0.4534216587256034,-0.3125000993998509
0.45322230129441343,-0.312799135546636
0.4532217692722456,-0.31280002369862014
0.4532213253979267,-0.3128009590259013
0.4517217362786533,-0.31639997291215743
0.45172171385358806,-0.31640002715000043
0.4501217666062143,-0.32029989856547386
0.45012166767259604,-0.3203000931442638
0.4493218871788825,-0.3215997364465483
0.4493215782770336,-0.3216002724708461
0.44792178366129226,-0.32419989104293717
0.4479217834301312,-0.3241998914494676
0.4479216480582231,-0.3242000953225715
0.4479216468125722,-0.3242000969428049
0.44542184332435686,-0.3272998532681919
0.44542161189055307,-0.3273001508022211
0.4448217618135962,-0.32809995090483024
0.4448217208956163,-0.3281000041804107
0.4448216897540072,-0.3281000429466235
0.44162180846189425,-0.33199989827138615
0.44162172274836964,-0.33199999765645033
0.4416216317798979,-0.3320000932124852
0.441522049292505,-0.332099675699878
0.44152142957135104,-0.33210035081234857
0.4383217576858881,-0.3358999611763358
0.43832169156825,-0.3359000381989115
0.43762186679865184,-0.3366998379355952
0.43762158980719956,-0.336700167629467
0.4351217422577726,-0.3397999785907564
0.435121707506926,-0.3398000212321965
0.43372180977386515,-0.3414998970509132
0.4337216427968054,-0.34150010502749795
0.43192175037708036,-0.34379996756381326
0.43192169911096123,-0.3438000320435056
0.42982180488309774,-0.34639990108752705
0.4298216474687035,-0.34640010078058503
0.4288217782988965,-0.3476999307013342
0.4288216728219264,-0.3477000701600433
0.4259217514122506,-0.3515999644696074
0.42592172337691275,-0.3516000015290575
0.4259216988068836,-0.3516000329428757
0.42282177067844695,-0.355499942523812
0.4228217246448123,-0.3554999988361453
0.4228216757685946,-0.35550005537667617
0.4220217627056408,-0.35639995757249926
0.4220217235584682,-0.3564000006848558
0.4220216865634044,-0.3564000397540917
0.4191218391385405,-0.35939988191774397
0.41912161451539326,-0.3594001215246198
0.4181217691368549,-0.360499951441012
0.4181217218766178,-0.3605000021655369
0.41812168121493826,-0.36050004377744477
0.4153218897158769,-0.3632998352765061
0.4153215675781409,-0.36330017172456486
0.41422174584286303,-0.36449997725395894
0.41422172770428684,-0.3644999968142468
0.414221700688391,-0.36450002523873404
0.4116220383141455,-0.36719967462737363
0.41162144014895913,-0.367200350576367
0.41032177369534945,-0.3687999400577328
0.4103217241948767,-0.36879999921898227
0.41032167286612187,-0.3688000570906012
0.4082225989442893,-0.371099042814513
0.40822178854388436,-0.37110004533846264
0.40822110432883246,-0.37110113788267163
0.40642178170527643,-0.37439989602585777
0.40642172312925556,-0.37439999799019474
0.4064216588751601,-0.3744000991755159
0.40602183308228645,-0.37499983786482644
0.40602162286467863,-0.37500016595712965
0.403621871981448,-0.37889976114237933
0.4036215906918242,-0.3789002462171868
0.40242174604163455,-0.38109996140920127
0.4024217241251812,-0.3811000008171565
0.40242170328071664,-0.3811000369094011
0.401421775385825,-0.38279991433071675
0.4014217229568589,-0.3827999997936644
0.4014216689412329,-0.3828000809624865
0.3987218025674628,-0.3866998879468211
0.39872171544682866,-0.3866999901406849
0.39872171519526145,-0.3866999903377105
0.3987216055091591,-0.38670005970829996
0.39872160444974536,-0.3867000602717298
0.3985228744812581,-0.3867994252559734
0.3985217672441107,-0.3868000640785382
0.3985207439114447,-0.38680083014552263
0.3946217557575057,-0.39009997396808643
0.39402190240822316,-0.3905998521535897
0.39402155410334366,-0.390600155353738
0.3907218183513621,-0.39359991512826675
0.39072172344147055,-0.39359999741477153
0.3907216236918079,-0.39360007597562074
0.38952208173998515,-0.3944997324394878
0.38952139169526906,-0.3945002962641822
0.3868217554074595,-0.39689997296445734
0.38682172789104585,-0.3968999970520454
0.38682169056275434,-0.39690002869148044
0.3850219980132001,-0.39839977248277564
0.3850214676370454,-0.3984002451003556
0.38292179436544943,-0.40039993393044704
0.38292172204134034,-0.4004000003866571
0.38292165303131404,-0.40040005944622925
0.3806222432763415,-0.402299571852511
0.38062126425021303,-0.4023004895385121
0.3790217724030554,-0.40399994962611707
0.37902172602128104,-0.4039999976496728
0.37902167327119646,-0.4040000494724704
0.37672203883543565,-0.4061996998023286
0.37672143645811745,-0.406200324600963
0.3751218159342739,-0.40799989769028694
0.37512172262443033,-0.4079999974153084
0.3751216239515414,-0.4080000926208317
0.3727218967155337,-0.4101998425871721
0.37272156026747494,-0.4102001647249081
0.3712217622214291,-0.41169996277095394
0.3712217259557906,-0.4116999983311027
0.3712216849426875,-0.41170003696900526
0.3686217680702056,-0.41409996023591167
0.3686217234059812,-0.4141000005687471
0.3686216814315853,-0.4141000368592499
0.36732179281235855,-0.4151999426139802
0.36732165813122836,-0.4152000585036017
0.3641218242195949,-0.417999913176281
0.36412172338723914,-0.417999997117203
0.364121617267192,-0.41800007694678376
0.3634217799405076,-0.4184999607515584
0.36342172412101936,-0.4184999995701259
0.3634216685455849,-0.4185000361841263
0.35952176066340436,-0.420999977134242
0.3595217202869766,-0.4210000025685331
0.35952169324691957,-0.4210000190475957
0.3580219437528382,-0.42189986874404456
0.3580215127210284,-0.4219001415144955
0.35562178723495796,-0.4234999585052091
0.3556217229477567,-0.4235000000793487
0.35562166208230056,-0.4235000371011448
0.3517217249914768,-0.4258000000008614
0.3478218445216516,-0.428099929508707
0.34782172455510324,-0.4280999961347585
0.3478215975102505,-0.42810005827799935
0.34432277585830406,-0.4296995196046035
0.3443217567062932,-0.42970005337535494
0.3443208006186939,-0.4297006932804563
0.3439218245821849,-0.429999925307838
0.34392172109060326,-0.42999999923499294
0.34392162135050663,-0.43000006377992017
0.3400218922779771,-0.43239989705532295
0.3400217221625826,-0.4323999933343285
0.34002154393650685,-0.4324000775958574
0.33722290624779827,-0.43359949374816104
0.3372217634083763,-0.43360006644915244
0.33722069685659833,-0.4336007711020279
0.33602180443236257,-0.43449994042020473
0.33602172256112706,-0.43449999948617185
0.33602164282624775,-0.4345000526708808
0.3321217966117324,-0.43699995409044196
0.33212172307452514,-0.4369999995995576
0.3321216518840863,-0.43700004061607867
0.3312217645900756,-0.4374999780016402
0.3312216855801565,-0.43750002233394303
0.3282217724349989,-0.439199973116199
0.32822172708907044,-0.43919999820627914
0.3282216740673547,-0.4392000261157977
0.3243222700697979,-0.4411997204735192
0.32432121529977304,-0.4412003397953324
0.324021793193238,-0.44139995453302244
0.32402172154521053,-0.4414000007317464
0.32402165704903907,-0.4414000396339501
0.32042183569213795,-0.4434999354254757
0.3204217236682259,-0.4434999972320169
0.32042160853263085,-0.44350005375110346
0.31652177796312764,-0.44529997555241263
0.31652172365456643,-0.4452999999044834
0.3165216721138963,-0.44530002169423877
0.31262180741896956,-0.4468999661844652
0.3126217271850694,-0.4468999975533995
0.31262163770877327,-0.44690002909511933
0.30872190857674353,-0.44819993880579584
0.30872172266937037,-0.4481999934041853
0.3087215351295704,-0.44820003407870285
0.304821801718383,-0.44889998622942884
0.30482172482219705,-0.4488999988799897
0.304821647594193,-0.4489000092886203
0.302321844578615,-0.44919998565048963
0.30232160575616507,-0.44920001703455353
0.3009217631657938,-0.44939999454746377
0.3009216867419056,-0.44940000490473425
0.29702176013517706,-0.4498999954953405
0.29702172194122595,-0.44990000013561227
0.29702169277363527,-0.44990000330534713
0.29312185992633394,-0.4502999861614806
0.2931215904491693,-0.45030001724995683
0.28922179292729217,-0.4507999912912231
0.2892217239153896,-0.45079999924405917
0.28922165769064034,-0.45080000517795127
0.2853217249910456,-0.45110000000099704
0.2814218473729646,-0.45139999058700325
0.28142160285675755,-0.4514000122144261
0.27742173852886753,-0.4517999986472151
0.27742171145677214,-0.45180000138912796
0.27352185992633393,-0.4521999861614806
0.2735215904491693,-0.45220001724995684
0.269621890605635,-0.4526999787683587
0.2696215601181043,-0.4527000263806711
0.26712200261868707,-0.4530999555805778
0.2671214500734892,-0.45310005891191124
0.26572177194797486,-0.4533999899388072
0.26572171877150697,-0.45340000083644555
0.2657216838894177,-0.4534000073782175
0.2579217568632522,-0.45479999428034973
0.25792172702925426,-0.4547999994493441
0.2579216909095333,-0.4548000052443095
0.25402172499112086,-0.4554000000009884
0.2501217249911209,-0.4560000000009884
0.24622176414038166,-0.4565999939780252
0.24622172160287967,-0.4566000002008592
0.2462216890444814,-0.4566000044943187
0.2430218183015629,-0.4569999883371835
0.2430216318995922,-0.45700001329977824
0.24232178204994542,-0.45709999184972777
0.24232166802323327,-0.4571000087652788
0.23842175927157777,-0.4576999947270719
0.23842172299453357,-0.457700000068115
0.2384216925592247,-0.4577000041589241
0.23452172499109603,-0.45820000000099187
0.230621724991096,-0.45870000000099187
0.22672172499109602,-0.45920000000099187
0.222821724991096,-0.45970000000099187
0.21892172499109602,-0.46020000000099187
0.21502176879218804,-0.46069999438546727
0.215021723902697,-0.4606999997650443
0.21502168208115074,-0.4607000040876538
0.21292205408243603,-0.46089996865896
0.2129213984559679,-0.4609000515591704
0.21102176427903574,-0.4611999937976334
0.21102172339259956,-0.4611999999428074
0.211021687100821,-0.4612000048587194
0.20712176013517652,-0.4616999954953405
0.20712172194122375,-0.4617000001356125
0.2071216927736403,-0.4617000033053466
0.203221994034672,-0.4620999724067793
0.20322145768106664,-0.46210004112561215
0.19932175927157778,-0.4626999947270719
0.19932172299453357,-0.462700000068115
0.19932169255922472,-0.4627000041589241
0.195421724991096,-0.4632000000009919
0.19152172499109602,-0.4637000000009919
0.18762185866584527,-0.46419998286320346
0.18762159178940457,-0.4642000204935601
0.18372182676646212,-0.46479998434324354
0.1837216215670006,-0.46480000000099997
0.18332293464974272,-0.46480000000099997
0.18332173261828366,-0.4648000675996008
0.18332054574504583,-0.464800269542951
0.17982178349263975,-0.4655999866292153
0.17982166620501938,-0.46560001205967716
0.175921853531403,-0.46639997363375224
0.1759215971347965,-0.4664000295062968
0.172021755866264,-0.46729999287595814
0.17202172712927813,-0.46729999932889865
0.17202169176426466,-0.467300006816755
0.16812186631003623,-0.46809997101249423
0.16812158450349213,-0.46810003278143814
0.1651217525621109,-0.46879999356776036
0.16512169735385646,-0.4688000061426049
0.16422176753398832,-0.46899999054702
0.16422168252665525,-0.46900000980048323
0.16032172499119368,-0.46990000000097437
0.15642181995106777,-0.47079997808715723
0.15642163044540308,-0.4708000236374222
0.1524218767968039,-0.47179996204957203
0.1524215743579098,-0.4718000423665867
0.1492218965262155,-0.4726999517567507
0.14922172199049746,-0.4726999946404805
0.14922155040375518,-0.47270002494204066
0.1485225577210363,-0.47279988103957193
0.14852173218813147,-0.4728000321549768
0.14852092100501116,-0.47280024738134097
0.14462184412524715,-0.47399996334434524
0.14462160674175306,-0.47400003941745933
0.14072194599199092,-0.4752999263340467
0.14072150739909453,-0.4753000831979637
0.13732182984401942,-0.4765999599101983
0.13732182926389042,-0.4765999601181968
0.13732161698943363,-0.4766000215223313
0.13732161342628307,-0.476600022313957
0.13682273691415864,-0.4766997976163819
0.13682173932001723,-0.47670004743595523
0.13682077025154804,-0.47670039168904843
0.13292172499134838,-0.47830000000092515
0.129021938728766,-0.4798999123137795
0.12902151522974084,-0.47990009681397583
0.12772256978019736,-0.4804996100983805
0.1277217449788899,-0.48050003499266175
0.1277209600027349,-0.48050052960845513
0.12512174782746005,-0.4822999841913377
0.12512170223784919,-0.4823000159284044
0.12212249401957521,-0.4843994616811962
0.12212175135533375,-0.48440003142427074
0.12212106121756804,-0.484400663774815
0.12122181080303764,-0.4852999141893454
0.12122172334867591,-0.48529999777114774
0.12122163154056527,-0.48530007787663804
0.11762209858953268,-0.4882996886691652
0.11762138111468039,-0.48830034387770266
0.11732178919503629,-0.48859993579734673
0.11732172516584065,-0.48859999769344065
0.1173216552678619,-0.4886000607855737
0.11342185550977313,-0.4919998862157024
0.11342172120791695,-0.49199999587130755
0.11342158133489709,-0.49200009577191633
0.11312730721567063,-0.49219627851806735
0.11312643258531016,-0.49219692813681687
0.11312562840125868,-0.49219766316797164
0.11312490296831822,-0.492198476020871
0.11312426377802877,-0.4921993583011899
0.11312371743130314,-0.4922003008976266
0.11312326957025946,-0.4922012940759956
0.11312292481995503,-0.4922023275797522
0.1131226867406234,-0.4922033907359114
0.11312255779090782,-0.4922044725652686
0.11312253930247096,-0.4922055618957808
0.11312263146624275,-0.4922066474779409
0.11342169663699045,-0.49439979206342405
0.11342176146268797,-0.49440020666732093
0.11372170287233312,-0.49609987465531014
0.11372170288211014,-0.49609987471959643
0.11372171229318424,-0.4960999924739581
0.11372160486446978,-0.4961000400212648
0.11372160404035678,-0.49610004031792476
0.11342172499128506,-0.49620000000094866
0.10952184143595665,-0.49749996118605816
0.1095216094658127,-0.49750004147163135
0.1056219380768537,-0.49889992350869355
0.10562151532494823,-0.4989000854205697
0.10292242711373571,-0.4999997139510636
0.10292107011239995,-0.5000003820136562
0.1017219193347013,-0.5006998866339804
0.10172153557555003,-0.500700121421328
0.09782173993462503,-0.503199990421921
0.09672178052285577,-0.5038999646627083
0.09672172108142536,-0.5039000014715249
0.096721671408667,-0.5039000306196099
0.09392183778507414,-0.5054999355473772
0.0939216047789739,-0.5055000585659304
0.09002176399364917,-0.5073999809998064
0.09002173147367687,-0.5073999965184794
0.09002167863244001,-0.5074000206048849
0.08912406169829247,-0.507798961464506
0.08912316458134151,-0.5077994115990242
0.0891223134919193,-0.5077999436579529
0.08912151588976693,-0.5078005529778318
0.08912077876581312,-0.5078012342180133
0.08912010858089933,-0.5078019814074736
0.08602413866408114,-0.5115970413055089
0.08602351688275431,-0.5115978844630821
0.08602298036286328,-0.5115987842814627
0.08602253422747858,-0.5115997321685499
0.08602218273661566,-0.5116007190732489
0.08602192924655735,-0.5116017355718971
0.08602177617780558,-0.5116027719582483
0.08602172499196883,-0.5116038183361541
0.08602172499196883,-0.5117944180512037
0.08602177436363843,-0.5117954457621444
0.08602192202392064,-0.5117964640075866
0.08602216661282393,-0.5117974634092114
0.08602250587761766,-0.5117984347622571
0.0860229366935804,-0.5117993691202963
0.08602345509277942,-0.5118002578776366
0.08602405630061646,-0.5118010928485798
0.08602473477980309,-0.5118018663428155
0.0860254842813606,-0.5118025712362505
0.08602629790217492,-0.5118032010366236
0.09001979260019019,-0.5145986473252343
0.09002077779418721,-0.5145992603149097
0.09002182346447056,-0.5145997632435452
0.0900229173624383,-0.5146001502200175
0.0900240466745669,-0.5146004167114246
0.09392119257237931,-0.5152999044366731
0.09392226432463198,-0.5153000414862019
0.09782117717477606,-0.5155999578592898
0.0978222742450537,-0.5155999859155616
0.10952169111798374,-0.5153000008675378
0.10952172405252276,-0.515300000231349
0.10952175981642066,-0.515299999999
0.11342145027400477,-0.515299999999
0.11342199934736068,-0.5152999859294402
0.11732162264435093,-0.5151000052475433
0.11732172393472266,-0.515100001992984
0.11732182851999379,-0.5151000026535901
0.12122158761000187,-0.5151999964764108
0.12122186241711497,-0.515199999999
0.12902158756482268,-0.515199999999
0.12902186237193577,-0.5151999964764108
0.13292172499094318,-0.5150999999990004
0.1368217249909432,-0.5149999999990004
0.14072172499094318,-0.5148999999990004
0.1446217249909432,-0.5147999999990004
0.1485216910991549,-0.5147000008680206
0.14852172409019518,-0.5147000002308565
0.14852175979758794,-0.5146999999990001
0.15642169018436897,-0.5146999999990001
0.15642172589172518,-0.5147000002308563
0.15642175888278514,-0.5147000008680207
0.16032168899982682,-0.5147999990761499
0.1603217283665384,-0.5148000003501758
0.16032175756457617,-0.5148000016694402
0.164221656640462,-0.5149999964938445
0.1642217932298333,-0.5150000052481405
0.16812171423711725,-0.5152999991717776
0.17192130376172465,-0.5155999667440565
0.17192214753100998,-0.515599999999
0.17202165527563107,-0.515599999999
0.17202172706786556,-0.5156000009327247
0.17202179251725785,-0.5156000034618853
0.17592172499102005,-0.5157999999990014
0.17982172499102006,-0.5159999999990014
0.18372165787026595,-0.5161999965569114
0.18372172273590492,-0.5162000006993233
0.18372179403293243,-0.5162000070802218
0.18762156038326752,-0.5165999831161535
0.1876217211594224,-0.5166000046382945
0.18762188917003875,-0.5166000378864513
0.19152160973424978,-0.5174999734012692
0.1915216197121992,-0.5174999759369896
0.19152171871695886,-0.5175000079907248
0.19152182433898313,-0.5175000524041424
0.191521828576727,-0.51750005451769
0.1953216044287426,-0.5194999365450667
0.1953216086836275,-0.5194999389244725
0.1953217097343122,-0.5195000058801575
0.19532168218493062,-0.5195001284212769
0.19402176868227852,-0.5233998689292332
0.19402171224665046,-0.5233999941367835
0.1940216350629299,-0.5234001006452798
0.19402163378757417,-0.5234001021493034
0.1915220825164783,-0.5261995995729308
0.19152140925458874,-0.5262004341392228
0.1907217995595589,-0.5272998974698889
0.19072171694436182,-0.5272999910582922
0.19072162387271913,-0.5273000782863612
0.18762187731305205,-0.5296998820744905
0.1876215770049053,-0.5297001233230213
0.1858217542649981,-0.5311999756062774
0.1858216953743657,-0.531200023976632
0.1837219072131485,-0.5328998524880936
0.18372154939276694,-0.532900155338206
0.18112195394666922,-0.5351997974636001
0.18112178334991824,-0.5351999318247894
0.18112174786519747,-0.5351999626945237
0.1811215922297218,-0.5352000713109862
0.18112158759182065,-0.5352000739852926
0.17982225228026177,-0.5358997160761321
0.17982123260428148,-0.5359003408843077
0.17592178980217443,-0.5385999551319202
0.17592166084768263,-0.5386000458178619
0.17522188310060366,-0.5390998870657755
0.17522173275811184,-0.5390999857706242
0.17522163178168468,-0.5391000465795904
0.1752216307273957,-0.5391000471329046
0.17202196457064328,-0.5406998802112808
0.17202149169315553,-0.5407001316050428
0.16812178416738172,-0.542899966619582
0.16812172284964005,-0.5429000001918292
0.16812166599422818,-0.5429000294994883
0.16794090330103423,-0.5429904108460853
0.1679400037446424,-0.542990916130428
0.1679391569243988,-0.5429915055449206
0.16793837068311906,-0.5429921736307077
0.16793765230256738,-0.5429929142003208
0.1679370084360167,-0.5429937203949834
0.1679364450466294,-0.542994584748133
0.16793596735222963,-0.5429954992545734
0.16793557977697832,-0.5429964554446138
0.1679352859103991,-0.5429974444625119
0.16793508847413377,-0.5429984571484899
0.16793498929673598,-0.5429994841235689
0.16793498929673598,-0.5430005158764312
0.16793508847413377,-0.5430015428515101
0.1679352859103991,-0.5430025555374882
0.16793557977697832,-0.5430035445553862
0.16793596735222963,-0.5430045007454267
0.1679364450466294,-0.5430054152518671
0.1679370084360167,-0.5430062796050167
0.16793765230256738,-0.5430070857996793
0.16793837068311906,-0.5430078263692923
0.1679391569243988,-0.5430084944550795
0.1679400037446424,-0.543009083869572
0.16794090330103423,-0.5430095891539147
0.16812161200225717,-0.5430999435045262
0.16812161327646255,-0.5430999441796167
0.1681217158102188,-0.5431000081207419
0.1681217174631662,-0.5431000096453106
0.1681217899415053,-0.5431001073419018
0.16812179034665123,-0.5431001079770222
0.17042165661411057,-0.5468998870276074
0.17042165725925518,-0.5468998881552983
0.17042170825219938,-0.546899994796505
0.1704216046311137,-0.5469000575645175
0.16812195636432958,-0.5479998893442839
0.16812149917451344,-0.5480001215946119
0.164221886107225,-0.5500999132462286
0.1642215669301631,-0.5501000922032944
0.163021844572647,-0.5507999302451787
0.16302172023379363,-0.5507999865384424
0.16302158994354732,-0.5508000300041797
0.16302158967309105,-0.5508000300716639
0.1603217675339948,-0.5513999905470186
0.16032168252666174,-0.5514000098004818
0.15642177031777696,-0.5522999895409937
0.1564217110165021,-0.5523000026849609
0.15642169332752287,-0.552300006333709
0.15242187955784306,-0.5530999690876449
0.15242157140015655,-0.5531000354450599
0.148521754483627,-0.5539999931950284
0.14852169619973823,-0.5540000062989846
0.14532181937156266,-0.5546999793552687
0.14532172828436285,-0.5546999975669927
0.14532162571270743,-0.5547000141836189
0.14462175182067058,-0.5547999961681956
0.1446217208304317,-0.554800000435607
0.14072179018258132,-0.5552999916431075
0.14072172941969888,-0.5552999986771203
0.14072165493173572,-0.5553000053901748
0.13682186094017512,-0.5555999895433718
0.13682158935187266,-0.5556000139127074
0.13292175288191446,-0.5559999971403955
0.1329217370187025,-0.5559999986835934
0.13292168497446533,-0.5560000030791956
0.12902172499104553,-0.5563000000009971
0.1251217673353062,-0.5565999967437463
0.12512173441958854,-0.5565999990135575
0.1212217249896402,-0.5568000000010693
0.11732179251724413,-0.5569999965381154
0.11732172706789157,-0.5569999990672746
0.11732165527561825,-0.557000000001
0.10952175981641853,-0.557000000001
0.10952172405253144,-0.5569999997686511
0.10952169111798135,-0.5569999991324622
0.10562172499094319,-0.5569000000009996
0.1017217901620116,-0.5568000016720527
0.10172173170197983,-0.5567999994613917
0.10172165333462078,-0.5567999944889762
0.09782186147402816,-0.5565000104996999
0.09782158828421952,-0.5564999929903988
0.09392179334147537,-0.5563000035061555
0.09392165675210462,-0.5562999947518596
0.0900217663570688,-0.5560000031830107
0.0900217232997308,-0.5559999995354826
0.08602175454396749,-0.5556000029563026
0.08602175207864836,-0.5556000025806423
0.08212177409538361,-0.555200005037353
0.0821217326547454,-0.5552000004010363
0.08212166854535101,-0.5551999919373505
0.07862186335476039,-0.5547000197672661
0.07862172250000601,-0.5546999958829331
0.07862159253608203,-0.554699966887309
0.07822207554263173,-0.5546000876389464
0.07822136933361293,-0.5545999361650803
0.07432172499079216,-0.5539000000009843
0.07042172499079216,-0.5532000000009843
0.06652185662178435,-0.5525000236270597
0.06652159281143953,-0.5524999796656994
0.06262179107792377,-0.5519000101682355
0.0626216591778589,-0.5518999881884065
0.05872196269486932,-0.5512000426658187
0.058721485606695205,-0.5511999680831057
0.055721847048626004,-0.5508000162753631
0.05572172923544739,-0.5507999895120689
0.055721621609896195,-0.5507999310804866
0.0548223265285033,-0.5502004010262248
0.05482107505788655,-0.5501996833670466
0.05092282138709799,-0.5483005341428162
0.050921701927114295,-0.5483000651863362
0.05092053663568233,-0.5482997257651909
0.047022047105453775,-0.5474000743351383
0.04702139890822536,-0.5473999456538899
0.04402185806707748,-0.5469000221803654
0.044021852967919814,-0.5469000211980297
0.04402175019971543,-0.5468999933306703
0.044021827915949684,-0.5468999142278809
0.04702162963294992,-0.5444000794637139
0.04702163087446657,-0.5444000784769136
0.047021832632080304,-0.5443999397198315
0.04834384182691355,-0.5436596145707249
0.0483447162906444,-0.543659068030232
0.048345534200530366,-0.5436584400041615
0.048346287989483254,-0.5436577363028461
0.04834697068364495,-0.5436569634367461
0.048347575966907745,-0.5436561285562166
0.04834809823934932,-0.5436552393853535
0.04834853266904171,-0.5436543041505332
0.04834887523675512,-0.5436533315043033
0.04834912277314272,-0.5436523304453321
0.04834927298806262,-0.5436513102351554
0.048349324491765724,-0.5436502803124906
0.04834927680775323,-0.5436492502059127
0.04834913037718514,-0.5436482294456982
0.04834888655479876,-0.5436472274756533
0.04834854759637499,-0.5436462535657428
0.04834811663786845,-0.5436453167263262
0.04834759766639445,-0.5436444256247966
0.04834699548334125,-0.5436435885053922
0.04834631565994886,-0.5436428131129225
0.048345564485765366,-0.5436421066211159
0.04834474891045772,-0.5436414755662494
0.048343876479515234,-0.5436409257866778
0.048342955264440636,-0.5436404623688175
0.0483419937880747,-0.5436400896000895
0.04702235820391192,-0.5432002110720352
0.04702107048711727,-0.5431998691002495
0.0460219493467758,-0.5430000448721812
0.04602180476450323,-0.5430000073866272
0.04602176911182905,-0.5429999999801239
0.04602175101750109,-0.5429999944871582
0.046021832556711835,-0.5429999247027593
0.047021659783369196,-0.5423000456440991
0.04702172635334071,-0.5423000005028582
0.047021792043697545,-0.5422999587356081
0.047864139303112445,-0.5417815911913528
0.047865051711270715,-0.541780962475704
0.04786589435341855,-0.5417802429437554
0.04786665822856521,-0.5417794402814511
0.04786733517709851,-0.5417785630627225
0.048225245213574616,-0.5412615818989237
0.04822580502972296,-0.5412606811163783
0.048226273106470666,-0.5412597294297322
0.04822664486321039,-0.5412587361522078
0.04822691666192412,-0.5412577110040363
0.04822708584278484,-0.5412566640173361
0.04822715075018566,-0.5412556054379374
0.04822711074894161,-0.5412545456251168
0.04822696623050556,-0.5412534949502215
0.04822671860913749,-0.5412524636951743
0.04822637030806448,-0.5412514619518556
0.04822592473576698,-0.541250499523343
0.04822538625262336,-0.541249585827979
0.04822476012823918,-0.5412487298072026
0.04822405248987872,-0.5412479398380482
0.04822327026250347,-0.541247223651168
0.048222421101004345,-0.5412465882551792
0.04822151331529076,-0.5412460398680784
0.04702265038054909,-0.5406004982878329
0.04702170515579572,-0.540600047413458
0.04702072045073172,-0.5405996909117425
0.04312217309454293,-0.5394001378790692
0.04312126656151783,-0.5393999017661404
0.041721913967232016,-0.5391000404959362
0.041721733366002434,-0.5390999924427494
0.041721619083891895,-0.5390999576382463
0.039222133378737006,-0.5381001633561844
0.0392213045936812,-0.5380998706480348
0.03532196838124911,-0.5369000748903634
0.035321478318993946,-0.5368999367518081
0.03142212894940065,-0.5359001035801175
0.03142131420680715,-0.535899928113787
0.027422642067234094,-0.5352001604893616
0.02742172150012971,-0.5352000401984488
0.027420793977697377,-0.535200000001
0.02662180815955258,-0.535200000001
0.02662173137801416,-0.5351999988096566
0.02662163566140506,-0.5351999942378045
0.023522069753754492,-0.5350000222437625
0.023521379511352077,-0.535000000001
0.01572248690905168,-0.535000000001
0.01572097073069146,-0.5350001077524784
0.014321806587664009,-0.5351999883443395
0.014321726347385788,-0.5351999985509388
0.014321641324706954,-0.5352000066943042
0.011821844564510096,-0.5353999904351199
0.01182160566157118,-0.5354000122399177
0.0079222593028304,-0.5357999451997887
0.007921198832132575,-0.5358001079310385
0.004021980673729813,-0.5365999475532749
0.004021472163764429,-0.5366000648285206
0.00012184913558734786,-0.537599968169079
0.00012160164328836958,-0.5376000347914105
-0.003778153301998835,-0.5386999656734145
-0.003778395871955024,-0.5387000371896382
-0.005077587905911255,-0.5390997885847018
-0.005078927734246433,-0.5391003012588931
-0.007677785762993069,-0.5402997741952376
-0.007678739147671325,-0.5403002737239486
-0.011577618718265894,-0.542599612957889
-0.011578869966471903,-0.5426004759672332
-0.012078058335177283,-0.5429998266621975
-0.012078248386460237,-0.542999962823118
-0.012078263359787624,-0.5429999747012982
-0.012078281133602512,-0.5429999860743221
-0.012078282517419528,-0.5429999865909368
-0.012078414658289094,-0.5430000205311583
-0.012078414898817396,-0.5430000205730381
-0.015478239809314778,-0.5434999948245818
-0.01547831017331507,-0.5435000054109015
-0.01937824621495823,-0.5440999955711544
-0.01937826601390848,-0.5440999985070899
-0.01937831294681205,-0.5441000048648262
-0.023278275008904007,-0.5446000000009918
-0.027178239989551493,-0.5450999955113314
-0.02717827780892857,-0.5451000001069954
-0.027178307351448144,-0.5451000033181762
-0.031078275008929145,-0.5455000000009947
-0.03497815689783003,-0.5458999878870359
-0.03497839282275255,-0.545900014727723
-0.03897822199587957,-0.546399993374364
-0.03897832795325307,-0.5464000071556337
-0.04267809631081149,-0.5468999758526011
-0.04267827600876688,-0.546899994006972
-0.04267845473559242,-0.546900000001
-0.04287745513957411,-0.546900000001
-0.04287827262205806,-0.5469000312131916
-0.042879085344646496,-0.5469001246680295
-0.046778275008879114,-0.5475000000009883
-0.050678246111671536,-0.5480999955552641
-0.05067826622078363,-0.548099998536792
-0.0506783128431537,-0.5481000048515368
-0.0545781413341567,-0.5485999828632038
-0.0545784082105974,-0.5486000204935604
-0.05847814282950183,-0.5491999796656994
-0.05847840663984666,-0.5492000236270598
-0.062378144546074155,-0.5498999765845879
-0.06237840485282178,-0.5499000266356445
-0.06627823248881619,-0.5506999912789253
-0.06627826249148291,-0.5506999971805725
-0.06627833047201437,-0.5507000092448443
-0.06687789050098951,-0.5507999359163401
-0.0668786538473213,-0.5508000918406144
-0.07017824625933873,-0.5515999930314066
-0.07017830383343597,-0.5516000066528121
-0.07797802366580499,-0.5533999419987433
-0.07797852327146287,-0.5534000700237761
-0.08187825751995231,-0.5544999950682219
-0.0818782924807353,-0.5545000049929555
-0.08257822690964035,-0.5546999862583569
-0.08257828548168818,-0.5547000024035769
-0.08257831312112761,-0.5547000095290548
-0.0857782181604635,-0.5554999857888888
-0.08577827793594242,-0.5555000000403594
-0.08577832960669539,-0.5555000112005416
-0.08675276957668056,-0.5556998963225899
-0.08675376814890111,-0.5557001517363909
-0.09357821284041812,-0.5577999808722423
-0.09357828188518115,-0.5578000012030511
-0.09357833126557803,-0.5578000145188512
-0.0966780713972218,-0.5585999474560497
-0.09667825259002372,-0.5585999862239827
-0.09667828207850591,-0.5585999912389844
-0.09667838556533785,-0.5585999999455832
-0.0966783881897141,-0.558600000001
-0.09757800029206712,-0.558600000001
-0.09757854936542303,-0.5586000140705598
-0.10147824237874584,-0.5587999983276533
-0.10147827174687869,-0.5587999996542915
-0.10147831094343301,-0.5588000009223952
-0.10537827500900554,-0.5589000000009996
-0.10927827500900554,-0.5590000000009997
-0.11317824113604609,-0.5590999991324622
-0.11317827407058512,-0.559099999768651
-0.11317830983448302,-0.559100000001
-0.11707813758288503,-0.559100000001
-0.11707841238999812,-0.5591000035235892
-0.12097824113604609,-0.5591999991324622
-0.12097827407058512,-0.559199999768651
-0.12097830983448302,-0.559200000001
-0.13267824020243127,-0.559200000001
-0.13267827590978748,-0.5591999997691438
-0.13267830890084745,-0.5591999991319794
-0.13657813762806423,-0.5591000035235892
-0.13657841243517732,-0.559100000001
-0.14047824020243127,-0.559100000001
-0.14047827590978748,-0.5590999997691438
-0.14047830890084745,-0.5590999991319794
-0.14437820976531504,-0.5590000016739162
-0.14437826844321233,-0.5589999994542199
-0.1443783465929034,-0.5589999944945513
-0.14827824580325674,-0.558700002247601
-0.14827830422679839,-0.5586999979140191
-0.1496781590122089,-0.5586000082864898
-0.14967827318808113,-0.5585999976373066
-0.1496783913601432,-0.5585999813848348
-0.15217811013616814,-0.5582000263806708
-0.1521784406236988,-0.5581999787683585
-0.15607827500915833,-0.5577000000009918
-0.15997821816904748,-0.5572000072881856
-0.15997833168051304,-0.557199991500289
-0.16397825508004638,-0.5566000029903589
-0.1678782092956695,-0.5560000101107584
-0.16787827470340638,-0.5559999992159508
-0.1678783402989268,-0.5559999866082217
-0.17177822440161403,-0.5552000103820295
-0.17177822460393796,-0.55520001032906
-0.17177831136116756,-0.5551999920983851
-0.17407815669422952,-0.5547000257216325
-0.174078278272148,-0.554699996401211
-0.17407838668575035,-0.5546999651020729
-0.17567813186603487,-0.554200044733234
-0.1756784193478071,-0.5541999592901022
-0.17957821460760548,-0.5531000170373386
-0.1795782747648854,-0.5530999993070328
-0.17957833457525033,-0.5530999801456478
-0.18347822897994145,-0.551800015344084
-0.18347828310129313,-0.5517999967576792
-0.18347831234037304,-0.5517999861746433
-0.18617822567604128,-0.550800018272544
-0.1861782727431013,-0.5508000003130882
-0.18617832562330583,-0.5507999789118021
-0.1873775622936818,-0.5503002969658123
-0.18737902292309006,-0.5502998082281968
-0.19517824309045292,-0.5483000081852832
-0.19517827672202445,-0.5482999993411256
-0.19517830496647917,-0.5482999915515024
-0.19907802674659936,-0.5472000700237761
-0.19907852635225723,-0.5471999419987433
-0.20037809123236378,-0.5469000424110265
-0.2003782739696457,-0.5468999934113847
-0.2003784501720576,-0.5468999326306767
-0.20297816229995685,-0.5459000433507155
-0.2029783886666427,-0.5458999592008944
-0.20687827500936903,-0.5445000000009412
-0.21077815948387738,-0.5431000414716306
-0.21077839145402133,-0.5430999611860574
-0.21107815051937007,-0.5430000414976078
-0.21107826882505515,-0.5429999890519637
-0.21107836539004135,-0.5429999071098403
-0.2146774829632974,-0.5393008140484381
-0.21467831336267612,-0.5393000461358032
-0.21467922004119894,-0.5392993699797566
-0.21497805789920205,-0.5391001447410879
-0.21497833503696132,-0.5390999427990604
-0.21497839407674885,-0.5390999040856226
-0.2185778985617146,-0.5362003032505113
-0.21857867722088642,-0.536199731859965
-0.22007806801617494,-0.5352001379964393
-0.22007834847039429,-0.5351999342547133
-0.22007839612970295,-0.5351999031047431
-0.22257823315641936,-0.53320003348337
-0.2225783161850271,-0.5331999656879718
-0.22299501046341433,-0.5328527204559825
-0.22299568590233365,-0.5328522016280571
-0.22299640039437985,-0.5328517380536123
-0.22577767070543642,-0.5312003588064224
-0.22577892098261965,-0.5311997231552643
-0.2264781663321358,-0.5309000465769003
-0.22647827186466696,-0.530899998566744
-0.22647838106018756,-0.530899942896667
-0.23037824396009887,-0.5288000167197917
-0.2303783058362684,-0.5287999828749012
-0.2330782452467373,-0.5273000165357516
-0.23307826593130898,-0.5273000048717846
-0.23427824970208772,-0.5266000147635324
-0.23427827096484088,-0.5266000022039932
-0.23427830388246124,-0.5265999822329095
-0.23817815891447183,-0.52420007144398
-0.23817832922133877,-0.5241999605728672
-0.23927779917348985,-0.5234003460622119
-0.2392787858567025,-0.523399708087045
-0.24207819763511262,-0.5218000442136678
-0.24207825686761128,-0.5218000081954611
-0.24207836361999735,-0.5217999463682158
-0.24587571548849266,-0.5195015491846527
-0.2458765691798604,-0.5195010840031952
-0.24587746150150336,-0.5195006980694893
-0.24587838511560894,-0.519500394557177
-0.24587933242703786,-0.5195001759621255
-0.24588029564578087,-0.5195000440819038
-0.24588126685101858,-0.5195000000009999
-0.24597814234289353,-0.5195000000009999
-0.24597814388516648,-0.5194999999628246
-0.24597827056946703,-0.5194999874237642
-0.245978275542546,-0.5194999859049461
-0.24597838808566305,-0.5194999389641083
-0.24597839279490585,-0.5194999365779724
-0.24987824361643252,-0.5174000169048427
-0.24987828197734516,-0.5173999959186465
-0.25307824344336055,-0.5156000177568354
-0.2537779686197151,-0.5152001750807608
-0.2537785922522598,-0.5151998454467188
-0.25767823543782015,-0.5133000192793946
-0.25767826579146624,-0.5133000041820691
-0.2576783227711696,-0.5132999745279929
-0.26067815750025036,-0.5117000626724832
-0.26067827640507296,-0.511699995410659
-0.2606783828615196,-0.5116999280995429
-0.26157823588873946,-0.5111000260813963
-0.2615783136669489,-0.5110999732380425
-0.265478197693416,-0.5084000535274114
-0.2654783532527953,-0.5083999478386924
-0.2663782243336107,-0.5078000337848155
-0.2663783249048803,-0.5077999650741263
-0.26937825225590534,-0.5057000159284087
-0.26937829784551626,-0.505699984191342
-0.27197827500960037,-0.5039000000008222
-0.2732782372688572,-0.503000026129029
-0.2732783122973669,-0.5029999732301182
-0.2771775810862905,-0.500200498202173
-0.27717829257140364,-0.5002000290896754
-0.2771790390692547,-0.5001996179710062
-0.27757811022248635,-0.5000000823943904
-0.27757827188436984,-0.4999999944945966
-0.2775784268712414,-0.49999989586712545
-0.2810782326217099,-0.49760002906680423
-0.28107831683237916,-0.4975999701274089
-0.2831777809156415,-0.4961003529250787
-0.2831788057924512,-0.4960997051214662
-0.28497807137003506,-0.49510011313391955
-0.2849784833709429,-0.4950998958201622
-0.2889782164308757,-0.4931000292901958
-0.28897827493986306,-0.49309999913662117
-0.2889783317918872,-0.4930999680607908
-0.2905781278166087,-0.492200082796885
-0.29057842473720097,-0.4921999218820828
-0.29287824398935547,-0.49100001618530653
-0.29287830581573343,-0.49099998341291146
-0.29677798449368537,-0.4889001564324758
-0.29677857459516754,-0.48889986173057687
-0.2980782009474065,-0.4883000341833897
-0.29807827284209903,-0.48829999966470794
-0.2980783484046151,-0.4882999604804367
-0.30067808334806756,-0.4869001032031931
-0.3006784707020833,-0.4868999046634716
-0.30457804149641005,-0.48500011376367136
-0.304578513757797,-0.4849998976801883
-0.3059781076661905,-0.48440007171944827
-0.305978272958365,-0.48439999413469276
-0.30597843040349554,-0.4843999067644876
-0.3084777780405434,-0.4829002981822589
-0.30847880122681676,-0.4828997571313542
-0.31237802234256346,-0.4811001166163941
-0.3123785333858428,-0.48109989665035235
-0.31387814465156905,-0.48050005214406183
-0.3138782665071177,-0.48049998790996845
-0.31387838352233477,-0.48049990957354866
-0.3162778020040638,-0.4785003941721078
-0.31627879003150794,-0.4784996625726762
-0.31917818729356234,-0.476600057469951
-0.31917835259455224,-0.4765999301743764
-0.32017796758027,-0.4757002766872304
-0.32017860284209065,-0.47569974782198515
-0.32407822386318985,-0.4727000393442165
-0.3240782778657246,-0.4726999967593765
-0.3240783210184759,-0.4726999610702413
-0.32797780695654416,-0.46940039604572203
-0.32797878516251117,-0.4693996598988819
-0.3288781337405319,-0.4688000941802014
-0.3288782730463197,-0.4687999947972624
-0.32887840211006425,-0.4687998898470946
-0.3318781730588085,-0.46620008835818294
-0.3318783791516529,-0.4661999142367835
-0.3335780261286576,-0.46480020496160307
-0.3335785357573448,-0.4647998103660993
-0.3357781878382992,-0.46320006339813247
-0.335778363437944,-0.46319993836894635
-0.3390781840315151,-0.46090006340979073
-0.3390783672798373,-0.4608999384873311
-0.33967823634091704,-0.46050002577994464
-0.33967827480341595,-0.4604999996538071
-0.33967831273883253,-0.4604999729131685
-0.34357822299571483,-0.4577000373441248
-0.34357832746584244,-0.45769996328145274
-0.34457817521582806,-0.45700006985646285
-0.34457837636481825,-0.45699993243067716
-0.3475782271601879,-0.4550000319004307
-0.3475782742912614,-0.4549999997440847
-0.3475783217978197,-0.4549999658094316
-0.350178164488809,-0.45310008076601627
-0.35017838755648034,-0.4530999220837514
-0.3514781976934117,-0.4522000535274143
-0.351478353252791,-0.4521999478386953
-0.35537816428672275,-0.4496000738160742
-0.35537816607615286,-0.44960007255786577
-0.35537836808526324,-0.4495999069019711
-0.35537836856699156,-0.4495999064434538
-0.35577824831810756,-0.4492000266923378
-0.35577830132282784,-0.44919997293581504
-0.35927818889010665,-0.4456000885808997
-0.35927834302989914,-0.4455998979382785
-0.3592783434753059,-0.44559989730239064
-0.35947780596643,-0.4453007035657046
-0.3594783011744954,-0.4453000205899895
-0.3594788485499057,-0.44529937866552693
-0.36307812963106223,-0.441400157494274
-0.363078426566991,-0.44139984844345437
-0.3631782227124223,-0.4413000522980231
-0.36317827368752914,-0.4412999998965471
-0.3631783248811613,-0.44129994426206015
-0.3665780765875302,-0.43750022176670667
-0.36657848542785143,-0.43749978958259395
-0.3670782165840951,-0.43700005842635026
-0.367078272655359,-0.4370000005993632
-0.36707833103265747,-0.43699993650806834
-0.37007761066107747,-0.43360075292919226
-0.37007830714399137,-0.43360003418956133
-0.3700790676154073,-0.43359938352964095
-0.3709782446243782,-0.4329000236337748
-0.3709782803973328,-0.4328999953957572
-0.3709782992919365,-0.4328999800768584
-0.3748782750096655,-0.4297000000007731
-0.37877795825665556,-0.4265002599006786
-0.3787786106752554,-0.42649976503486364
-0.3797781854895297,-0.42580006266487175
-0.37977827566288486,-0.42579999676470376
-0.37977835728138387,-0.4257999319138337
-0.38267798131622655,-0.42340024305741214
-0.38267858522501386,-0.4233997784183841
-0.3847782308289569,-0.4219000315584248
-0.3847782740745278,-0.4219000000024057
-0.384778318459114,-0.42189996620675807
-0.38657810237445783,-0.4205001342726017
-0.3865784529771005,-0.4204998728811794
-0.3900781841054013,-0.4180000649323931
-0.3900781867230158,-0.4180000629790313
-0.39007835222283416,-0.41799992273797903
-0.3900783534467506,-0.4179999215636947
-0.3904781697398665,-0.4176001052705789
-0.39047838316203415,-0.4175998976944818
-0.39417824843675897,-0.4141000251373097
-0.3941782739147321,-0.41410000070496084
-0.39417830177676133,-0.4140999732336841
-0.39437822447269777,-0.4139000505377476
-0.39437832621603874,-0.413899950141941
-0.39817816766163205,-0.4102001045238633
-0.39817826182697685,-0.41019998973240474
-0.3981783415635698,-0.410199866808358
-0.3981783422024743,-0.4101998656153499
-0.39827749695712295,-0.41000155610605254
-0.3982780652884118,-0.410000557186643
-0.39827873728321045,-0.4099996248436636
-0.39827950521923655,-0.4099987697912088
-0.40217817527841454,-0.4061000997320308
-0.402178377330125,-0.4060999029275202
-0.40607817643161676,-0.4024000935235408
-0.40607822579788827,-0.40240004425217396
-0.40617795088844494,-0.40230032412059086
-0.4061786258124231,-0.40229970458792463
-0.4099781156939414,-0.39910013416138296
-0.4099784394159544,-0.3990998721292155
-0.41087826554362267,-0.39840000736325126
-0.41087828449213815,-0.39839999265950443
-0.41397823868148104,-0.39600002812581964
-0.4139782712896975,-0.39600000243077194
-0.4139783137012322,-0.3959999677578009
-0.4157780951806122,-0.39450014985831755
-0.4157784612082501,-0.3944998581351856
-0.4178782341661489,-0.3929000311196437
-0.4178782783459157,-0.3928999967850807
-0.41787831112351037,-0.3928999703358291
-0.420678031067329,-0.390600200381978
-0.4206785303199161,-0.39059981432059293
-0.4217782140550301,-0.3898000443314191
-0.4217782759539404,-0.3897999979695659
-0.42177833187087477,-0.38979995361399705
-0.42557816991215447,-0.38670008573821624
-0.4255782729130659,-0.3866999972783455
-0.42557837072615445,-0.3866999042842909
-0.425678178423047,-0.38660009658739836
-0.42567817937421976,-0.38660009558647496
-0.4256783488772879,-0.3865998875917071
-0.42567835047431674,-0.38659988529458544
-0.4281781980387791,-0.38280011699660255
-0.428178273186171,-0.38279999600345055
-0.42817833831160246,-0.382799877918642
-0.4295782242225144,-0.3801000979475975
-0.4295782714887938,-0.38010000200964755
-0.4295783187184346,-0.38009989510003184
-0.4300781542661113,-0.3789002897856078
-0.4300784125034198,-0.37889971777695924
-0.4319782508071172,-0.3750000496798962
-0.4319782997235863,-0.37499995057312585
-0.4334782474895502,-0.3720000550411981
-0.43347827495116303,-0.371999998504609
-0.4334782994633947,-0.3719999449801442
-0.43387786599714045,-0.3711009202792162
-0.433878316156476,-0.37110002311809304
-0.4338788482482666,-0.37109917198952774
-0.4365782040601326,-0.36720010248349927
-0.43657834832305936,-0.3671998991949115
-0.43737824806287523,-0.36610003705266464
-0.43937818271295204,-0.3633001292162313
-0.43937837109390454,-0.3632998735741877
-0.44127825312660585,-0.3608000287943175
-0.44127827057915614,-0.3608000055059488
-0.441278300134641,-0.3607999648258668
-0.44227821538415346,-0.3594000834765493
-0.44227833622194096,-0.35939991768086615
-0.4451782016954211,-0.3555000985958412
-0.4451782641048462,-0.35549999634447355
-0.4451782643207738,-0.35549999517554176
-0.4451782749971424,-0.35549987829594487
-0.44517827501003115,-0.35549987773095193
-0.44517827501003115,-0.35540299184198715
-0.44517831909093497,-0.35540202063674947
-0.4451784509711567,-0.3554010574180064
-0.44517866956620816,-0.3554001101065775
-0.4451789730785205,-0.35539918649247193
-0.4451793590122264,-0.35539829417082897
-0.445179824193684,-0.35539744047946126
-0.4474782591376653,-0.35160002622418784
-0.44747827175034244,-0.3516000051142873
-0.44747829322494787,-0.35159996812416133
-0.4490782611585318,-0.34880002424038953
-0.44907826388129624,-0.34880001941741273
-0.4496782384092539,-0.34770006710167994
-0.44967831256560487,-0.34769993342447286
-0.45187825548193167,-0.34380003461825714
-0.4518782728867845,-0.343800003222476
-0.4518782952363694,-0.3437999613863276
-0.45297827012325587,-0.34170000932954436
-0.45297827991488343,-0.3416999906810278
-0.4539782424585174,-0.3398000618481231
-0.4539782742920282,-0.3397999994023884
-0.45397830420664254,-0.3397999367408949
-0.4557782549038583,-0.3359000435635941
-0.45577829433302786,-0.33589995608430867
-0.45687823643879877,-0.3334000876621021
-0.45687827339957543,-0.33339999941641596
-0.4568783072394382,-0.3333999097578336
-0.4573782314672543,-0.33200012191994843
-0.4573783214840444,-0.33199987916775137
-0.45887823239849823,-0.3281001107901713
-0.45887832006398477,-0.3280998901811851
-0.4604782337315045,-0.3242001006166057
-0.4604782992273322,-0.3241998948993799
-0.4604782996555723,-0.3241998932027688
-0.46077827501000557,-0.3229000000002249
-0.4613782600872333,-0.3203000646655713
-0.4613782743865044,-0.3202999990021689
-0.4613782865836823,-0.3202999355183184
-0.4620782692893809,-0.3164000318722834
-0.46207827445837524,-0.31640000203828544
-0.4620782802533407,-0.3163999659185645
-0.4626782750100195,-0.31250000000015205
-0.46327800715649115,-0.30860174104808663
-0.4632782461845066,-0.30860060248537025
-0.4632786071736468,-0.30859949652592616
-0.46327908587313,-0.3085984361928389
-0.4646781522940475,-0.30590023666678373
-0.46467840933678267,-0.3058997697258392
-0.4653781616430114,-0.3047001943437328
-0.46537839643035905,-0.3046998105845815
-0.4678782436518731,-0.3008000489190196
-0.46787827645246494,-0.30079999650824685
-0.46787830240745976,-0.30079995303324986
-0.46857804492687594,-0.29960039442853637
-0.46857853779785114,-0.2995996265649934
-0.47047823919647896,-0.29690005089325916
-0.4704782743455825,-0.2968999996917602
-0.47047830848067923,-0.2968999474035585
-0.47257821378443254,-0.29360009621194616
-0.4725783382680369,-0.2935999051132942
-0.47297820486529785,-0.2930001052174028
-0.4729782728752423,-0.29299999779625113
-0.4729783345873577,-0.29299988935664567
-0.4750782233542241,-0.2891000959324653
-0.4750782727358028,-0.28909999958266475
-0.4750783189298929,-0.2890998996119538
-0.47647821934613493,-0.285900127231972
-0.4764782204522267,-0.2859001245141344
-0.476478260474159,-0.285899999309047
-0.4764782608708603,-0.2858999974143585
-0.47647827501003115,-0.28589986049957383
-0.47647827501003115,-0.285307727260319
-0.4764783244571715,-0.2853066987660004
-0.47647847234247465,-0.2853056797588757
-0.4764787173017945,-0.28530467963862566
-0.47647905707554,-0.2853037076307116
-0.4764794885295184,-0.2853027727012771
-0.47648000768384624,-0.28530188347444047
-0.4764806097496611,-0.28530104815274343
-0.47648128917329585,-0.2853002744414875
-0.4764820396875075,-0.2852995694776578
-0.47648285436928867,-0.2852989397640891
-0.4764837257037275,-0.28529839110948124
-0.4764846456533282,-0.2852979285748175
-0.47648560573215165,-0.2852975564266806
-0.4767781552505605,-0.2852000399205443
-0.47677826633139253,-0.2851999908707946
-0.4767783249170726,-0.2851998825718708
-0.4784782109774862,-0.28120015066501547
-0.4784783436127018,-0.28119985136110004
-0.48027747372844687,-0.27730173611031883
-0.4802779075647841,-0.2773008956847125
-0.48027841378225233,-0.2773000967647903
-0.48027898844117073,-0.27729934556821495
-0.480279627069207,-0.2772986479412383
-0.48037818167028795,-0.27720009334015744
-0.48037826538711564,-0.2771999916384057
-0.48037832463030844,-0.27719988199600304
-0.4803783256511892,-0.2771998797274517
-0.481978255860484,-0.2734000454803765
-0.4835781787340498,-0.2695002346729017
-0.48357838227692496,-0.26949977014259224
-0.48427823076065274,-0.2680000948203184
-0.4842782733663622,-0.26799999866836305
-0.48427831154256845,-0.2679999025800817
-0.48517821751179846,-0.2656001533288019
-0.4851783371641536,-0.2655998484995237
-0.4867782337315045,-0.2617001006166057
-0.4867782992273322,-0.2616998948993799
-0.4867782996555723,-0.2616998932027688
-0.4876782482180454,-0.2578001160987188
-0.4876782810966934,-0.25779988131011217
-0.48787826799943,-0.2539001367067472
-0.4878782855087311,-0.25389986351693855
-0.48817826710774165,-0.25000010272980155
-0.4881782730477328,-0.24999999963231714
-0.48817827501003114,-0.2499998972590141
-0.48817827501003114,-0.24980028954543743
-0.4881782906383193,-0.24979971087669625
-0.48837824644465094,-0.2461005284595604
-0.48837835548339226,-0.2460994769232292
-0.488978194777253,-0.24220052151313456
-0.48897840606491566,-0.24219948888607673
-0.48997827500999985,-0.2383000000002484
-0.49097827500999985,-0.23440000000024838
-0.49197818077583455,-0.230500367513493
-0.491978394987504,-0.23049964006774376
-0.4920782199739108,-0.2302001651085233
-0.49207826966124263,-0.23019999816849435
-0.49207830815002224,-0.2301998295658564
-0.4927782676167268,-0.22660003802280437
-0.4927782818530513,-0.22659996187469128
-0.49347827501001545,-0.22270000000017667
-0.49417826875237275,-0.21880003486418603
-0.49487818098683234,-0.2148005372755089
-0.4948784230754243,-0.21479947504101723
-0.4959781083475831,-0.2109005908942725
-0.4959785080378018,-0.21089943199500627
-0.49757823075982344,-0.20700010786007841
-0.49757832159514337,-0.2069998931284805
-0.4992782581798556,-0.2031000386106112
-0.4992782756203065,-0.20309999772615459
-0.499278289785757,-0.20309996306087794
-0.4998782465708401,-0.20160007109817016
-0.4998783044617508,-0.20159992931607287
-0.5008782629773261,-0.19920002887869195
-0.5008782704976789,-0.19920001052893094
-0.5008782903515557,-0.1991999601122218
-0.5023782303883245,-0.19530011601662303
-0.5023782727133868,-0.19529999786560995
-0.5023783083996074,-0.19529988161891385
-0.5034782068366868,-0.19140024170563236
-0.5034783544260246,-0.1913997617521821
-0.5037782612454863,-0.19050004129379686
-0.5037782764805923,-0.19049999432048198
-0.5037782858338384,-0.1904999639207889
-0.5046782641627369,-0.18750003615779443
-0.5046782861115882,-0.18749996392009022
-0.5058782750099869,-0.1836000000002941
-0.5070782624425003,-0.17970004084462565
-0.5070782744072239,-0.17970000082705337
-0.5070782865072031,-0.17969995784383685
-0.5076782470832096,-0.1775001023984799
-0.5076783049585948,-0.1774998981750279
-0.5081782561822605,-0.17580006401456394
-0.5081782946330503,-0.17579993622533807
-0.5093782561775567,-0.17190006120569237
-0.5093782744915931,-0.17189999905313197
-0.5093782907237486,-0.17189993871662837
-0.5103782580148946,-0.16800006628115907
-0.5103782756623613,-0.16799999361303444
-0.5103782874793906,-0.16799993921197426
-0.5111782415709933,-0.16410016301541047
-0.5111782692601694,-0.1641000029395234
-0.5111782880578545,-0.1640998303783354
-0.5114782717544782,-0.16020004232222715
-0.5114782751328016,-0.16019999333434992
-0.5114782767122178,-0.16019996425410454
-0.5115782737351728,-0.1581000267720495
-0.5115782764187291,-0.15809997323476646
-0.5116782681946968,-0.1562001294913811
-0.511678284955306,-0.1561998707114665
-0.5119782750100282,-0.15230000000007668
-0.5122782750100282,-0.1484000000000767
-0.5125782717527776,-0.14450004234433622
-0.5125782740225887,-0.14450000942862035
-0.5127782679995007,-0.14060013670536936
-0.5127782855087311,-0.14059986351694062
-0.5130782717527774,-0.13670004234433736
-0.5130782740225887,-0.1367000094286197
-0.513278269761188,-0.1328001023522077
-0.513278273016212,-0.1328000010436663
-0.5132782723556023,-0.13279989647726545
-0.5131782759328812,-0.128900035991142
-0.5131782746588553,-0.1288999966244304
-0.513178273339591,-0.12889996742639265
-0.5125782784521198,-0.11720006712070281
-0.5125782743097079,-0.1172000022550641
-0.5125782679288093,-0.11719993095803606
-0.5121782750100259,-0.11329999999989797
-0.5117782783814074,-0.10940003287086772


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.5040861659630336,-0.03120002951169393
-0.5040861655878924,-0.03120002704978113
-0.5036861630117991,-0.02729999999936207
-0.5032861663243936,-0.023400032297158653
-0.5032861631177079,-0.023400002795992966
-0.5032861585284715,-0.023399965029511374
-0.5027861630118512,-0.019499999999872834
-0.5022861630118511,-0.015599999999872835
-0.5017861630118512,-0.011699999999872836
-0.5012862149564642,-0.007800405167854565
-0.5012861420914412,-0.007799592051822251
-0.5008861656482824,-5.1410224630874474e-08
-0.5008861626737386,-2.590351359192733e-09
-0.5008861581194887,5.381612257844222e-08
-0.5007861723910649,0.0010998968287829248
-0.500786155630893,0.001100103333562886
-0.500586170666634,0.0038998928331889916
-0.5005861575093492,0.0039001072989715375
-0.5003861665121104,0.007799931745127545
-0.5003861577700635,0.007800068143383836
-0.5000861660921597,0.0116999599561331
-0.5000861616807859,0.011700012177382231
-0.5000861601637869,0.011700027768756413
-0.4996861630118541,0.015600000000102029
-0.4988861769041024,0.02339986455068057
-0.49888615256886243,0.023400135758997537
-0.4985861630118564,0.027300000000076697
-0.4982861740209681,0.03119985688162401
-0.49828615584374986,0.03120014336221407
-0.4980861649189657,0.03519996185789794
-0.49808616247672455,0.0352000045882191
-0.4980861604366328,0.035200033477983665
-0.49778616301185635,0.0391000000000767
-0.49748617349587043,0.042999863707893486
-0.497486156011067,0.04300013651547593
-0.49728616493497435,0.04689996249928233
-0.49728616235565914,0.04690000672782759
-0.49728616065007325,0.04690003070325703
-0.4969861758832837,0.05079983267152192
-0.496986155391414,0.05080016764982118
-0.4968861646322165,0.052999964352164954
-0.49688616091638077,0.0530000356231652
-0.4967861734238477,0.05469982299622696
-0.49678615846694757,0.054700177251569886
-0.49668616652952,0.05859986281124463
-0.4966861630118593,0.05860013723386871
-0.4966861630118593,0.06639996522327828
-0.49668616277983546,0.0664000009371244
-0.4966861621445367,0.06640003382559356
-0.4965861637832785,0.07029996991466261
-0.49658616310320153,0.07029999166480337
-0.49658616104377246,0.07030003837772057
-0.49638616301185806,0.07420000000005121
-0.49618616301185803,0.07810000000005121
-0.49598616301185805,0.08200000000005121
-0.49578616493011796,0.08589996259398273
-0.49578616236814205,0.08590000653859746
-0.4957861606428009,0.08590003079779769
-0.4954861740209681,0.08979985688162405
-0.4954861558437499,0.0898001433622141
-0.4952861649145275,0.09379996194666125
-0.49528616248820423,0.09380000441085286
-0.4952861604298168,0.09380003356659047
-0.49498617349587043,0.09769986370789349
-0.494986156011067,0.09770013651547592
-0.4947861770617341,0.10159972602746734
-0.4947861630118593,0.10160027433260196
-0.4947861630118593,0.11719986276613129
-0.49478616652952,0.11720013718875537
-0.49488615949881576,0.12109986299128886
-0.49488617003102986,0.1211001368737994
-0.49508616301185804,0.12499999999994879
-0.4952861610465147,0.12889996167575363
-0.49528616309933465,0.12890000822817693
-0.4952861637846511,0.12890003013886978
-0.4953861612531009,0.1327999314084092
-0.49538616213233566,0.132799999999987
-0.4953861612531006,0.13280006859160395
-0.49528616563480865,0.13669989770498736
-0.49528616107260814,0.13669999958335233
-0.4952861525415777,0.13670010208529643
-0.49488617690410247,0.1405998645506806
-0.4948861525688625,0.14060013575899757
-0.49458616563975016,0.1444999658374573
-0.49458616275598827,0.1445000004294554
-0.4945861595619511,0.144500033636656
-0.4941861697687201,0.14839993412065824
-0.49418616249197356,0.14839999735152862
-0.4941861525523806,0.14840006798668853
-0.49358616784597253,0.15229996857834058
-0.4935861620930162,0.15230000454975406
-0.49358615829307123,0.15230002673988666
-0.4929861735814213,0.15569994010590282
-0.492986151084109,0.15570005963885086
-0.49288618836586623,0.1561998732300649
-0.4928861407263988,0.15620012734557595
-0.49218616992136804,0.1601999605171799
-0.49218616229566714,0.16020000224981795
-0.4921861554283785,0.1602000369695705
-0.49138618881713847,0.16409987419936578
-0.4913861601591046,0.1640999986613803
-0.49138612507158885,0.16410012330602947
-0.4901861762246559,0.16799995705856158
-0.4901861618646996,0.16800000237182747
-0.4901861492550038,0.16800004002011032
-0.48908619506118106,0.1711999067657766
-0.4890861614343015,0.17119999902645014
-0.48908612404111856,0.17120009093193375
-0.48878629008472907,0.17189970349684247
-0.4887860540212753,0.17190030361680095
-0.4873862044244678,0.1757998846364792
-0.487386124251224,0.17580011628206835
-0.48608636541783756,0.17969939278222768
-0.48608603439471343,0.17970062700868797
-0.4852863041396875,0.18359931200193952
-0.48528611297336016,0.18360070053902502
-0.4851861676979536,0.1849999343947161
-0.48518616197805003,0.18500000265978472
-0.4851861555025868,0.18500006257733057
-0.4848861681655246,0.1874999570528492
-0.4843861671639026,0.19139996761410366
-0.4843861630788823,0.1913999980063444
-0.48438615774530797,0.19140003423266036
-0.4837861878970662,0.19529983824623223
-0.48378615811052267,0.19529999899563655
-0.4837861186012644,0.1953001574558841
-0.4826861800243627,0.19919993968308095
-0.482686162318863,0.19919999975619582
-0.48268614318428615,0.19920005948288177
-0.48138616301180803,0.20310000000031622
-0.4812861937434097,0.2033999078055112
-0.4812861617376869,0.20339999831183986
-0.4812861251976798,0.2034000907542309
-0.47978626627180765,0.2069997521763241
-0.4797860723032009,0.20700025268857966
-0.47838622198645936,0.21089983571378831
-0.4783861094241428,0.2109001661220786
-0.4773861941181927,0.2139999035705237
-0.4773861937479189,0.21399990464812654
-0.4773861189054747,0.21400008801424053
-0.4773861169204442,0.21400009218306637
-0.4769865213701372,0.21479928328368042
-0.4769861907212995,0.2148000113561838
-0.4769859153369042,0.2148007620769434
-0.4756861752004618,0.21879996249676611
-0.4756861635392163,0.21879999749822263
-0.47568614883068,0.21880003950488783
-0.4742862653906241,0.22269971480218662
-0.4742860769281746,0.22270029053258106
-0.47348617555813194,0.22539995765647497
-0.4734861632069489,0.22539999811329714
-0.47348614845835124,0.22540004366068653
-0.4730861818174306,0.22659994358344834
-0.4730861632523589,0.2265999972826577
-0.473086140716274,0.22660005796870764
-0.4715861630117927,0.230500000000359
-0.4700861816019591,0.2343999516659264
-0.4700861615836991,0.23440000224742868
-0.4700861436440882,0.2344000451916713
-0.4694862144346246,0.2357998800137529
-0.4694861145298634,0.23580012120518246
-0.4684861895180026,0.23829993373483446
-0.4684861373913952,0.23830006661339243
-0.4669862950304182,0.24219965675193264
-0.4669860548584108,0.24220035149885807
-0.46578628875028993,0.24609959135025106
-0.465786070261691,0.2461004173758673
-0.4655861877160372,0.2469998888313091
-0.4655861406779896,0.24700011166944774
-0.4649861711703671,0.24999995920756007
-0.464986161778459,0.2500000043403521
-0.4649861546700456,0.2500000361479734
-0.4640861702650431,0.25389996856965064
-0.46408616288492954,0.25389999969296456
-0.4640861549333817,0.253900031506189
-0.46308619676971624,0.25779986834448404
-0.4630861600317167,0.2577999978624699
-0.463086115625933,0.2578001286191212
-0.46168682311045073,0.2615982083040018
-0.46168653601067217,0.2615991080825982
-0.46168632932836123,0.2616000296628864
-0.4616862046720408,0.2616009658725889
-0.46168616301185933,0.26160190942557343
-0.46168616301185933,0.2616998710144286
-0.46168615101452987,0.2616999974589625
-0.4616861048324794,0.2617001134500324
-0.45968617738778905,0.2655999719671786
-0.4596861483067369,0.265600027862585
-0.45778622682575487,0.2691998790897088
-0.4577861603048486,0.26919999768982156
-0.4577860868407868,0.2692001142569116
-0.45758650233077747,0.2694994910219256
-0.4575858838754718,0.26950054431619724
-0.45558618069989965,0.2733999655085629
-0.45558614482593174,0.2734000342325836
-0.4538861826187592,0.27659996309314355
-0.4538861621951267,0.2766000008236778
-0.45388614283028267,0.2766000353180248
-0.4534861777253644,0.27729997425163166
-0.45348614844096835,0.2773000258304784
-0.451286177063895,0.28119997508983574
-0.4512861736939082,0.28119998099001303
-0.4499862354792376,0.28339987736317157
-0.4499860938318621,0.283400124524254
-0.4489861793677616,0.285199970559635
-0.44898616358884735,0.28519999854546346
-0.4489861451160965,0.285200030345262
-0.44668623782218025,0.2890998731479896
-0.4466861605196799,0.28909999635055456
-0.44668607365729246,0.2891001191397559
-0.4460863175008718,0.28989979401498345
-0.44608601860337144,0.2899002131747413
-0.44398624713711116,0.2929998758154112
-0.4439861614506166,0.29299999497361956
-0.44398606340984853,0.2930001162027159
-0.44218632880751857,0.29509980657210083
-0.44218600660386426,0.2951002010963368
-0.44078619101301064,0.29689996399886287
-0.44078616206785376,0.29690000056684024
-0.44078613447459997,0.2969000342450733
-0.4382862784925668,0.2998998614235131
-0.43828605226474693,0.29990014238948765
-0.43758621766884387,0.3007999297270773
-0.43758616032250147,0.30080000098056703
-0.4375861055087276,0.3008000646914034
-0.4343866568529071,0.30439944442920147
-0.4343857506866218,0.3044006184881592
-0.43418620174520073,0.30469994190029076
-0.4341861610645783,0.3047000012295974
-0.4341861226139967,0.3047000543284912
-0.4312868025063426,0.3085991399905087
-0.4312862089163746,0.30860002749306
-0.431285706679139,0.3086009697072542
-0.4304861758814131,0.31029997265242193
-0.4304861642649452,0.31029999697993
-0.4304861480347945,0.31030002995436573
-0.4293861752253041,0.3124999755733467
-0.42938615054958973,0.3125000243016673
-0.427386187936235,0.316399951397709
-0.42738613858448504,0.31640004885498474
-0.42658617504983787,0.317999975924279
-0.42658616809946653,0.31799998965200826
-0.42538620688398643,0.32029991591197976
-0.4253861614175937,0.3202999994142857
-0.42538611344846633,0.3203000805407966
-0.4229861945331169,0.32419994877823943
-0.4229861320677929,0.324200051573721
-0.42268621466560896,0.3246999139106942
-0.4226860995258099,0.32470007709056165
-0.41988618569664443,0.3280999724545483
-0.419886139961378,0.3281000272418442
-0.4187862010350403,0.32939995506387976
-0.4187861240091676,0.32940004409037826
-0.4164862494047358,0.3319999023388664
-0.4164860790226468,0.3320000997375549
-0.41488619100707297,0.33389996675604877
-0.41488616352115554,0.3338999988628445
-0.4148861331391009,0.3339000331923376
-0.41308619571333377,0.3358999636654121
-0.4108861983111586,0.338299961492052
-0.40948618260045266,0.33979997901260606
-0.40948615839445573,0.33980000467033
-0.4069863751691919,0.34239977935677685
-0.40698596380698826,0.34240023240605283
-0.4057862000668702,0.34379995676952396
-0.40578615996078143,0.343800002565029
-0.4057861269008276,0.34380003878631643
-0.4030862245995158,0.3466999338506883
-0.40308610254927635,0.34670006718103147
-0.4021861982333923,0.3476999608653471
-0.4021861281764425,0.3477000394805172
-0.3991863338888431,0.35109980633979654
-0.39918600167144874,0.3511002016758641
-0.39878622874617886,0.3515999178324514
-0.39878622586603407,0.3515999212910188
-0.39878608837376023,0.3516000681393674
-0.39878608559979656,0.3516000707771838
-0.3952866436810016,0.3547995605315107
-0.395285739158867,0.35480049449552775
-0.39468624896536153,0.35549989972128404
-0.3946861550812571,0.3554999896070803
-0.3946860505488103,0.3555000715679438
-0.3913863383286346,0.35759988843532825
-0.39138599215562064,0.3576001182856122
-0.38878622235728916,0.35939995891522636
-0.3887861623777958,0.3593999992541041
-0.38878610164267996,0.3594000377662076
-0.38748632873579497,0.3601998980165984
-0.38748600110253334,0.3602001079400859
-0.38358663886027783,0.36279968276825625
-0.3835857236663958,0.36280036612168803
-0.3829862726481703,0.36329990863687595
-0.3829861609426648,0.3632999967873046
-0.38298604404482556,0.36330007931189107
-0.3796862890418129,0.36549991598056614
-0.3796860394084633,0.3655000875529226
-0.37728623487789903,0.3671999490954057
-0.3772860919921666,0.36720005208161477
-0.37578628515736473,0.3682999104271361
-0.3757860434485393,0.3683000929941825
-0.37218668913960284,0.3710995907900219
-0.37218569170261173,0.3711004713096618
-0.37188638547475833,0.37139977753751524
-0.3718859539957919,0.3714002351434561
-0.3686861907950907,0.3749999687442449
-0.368686135473163,0.37500003147317157
-0.3679861907964212,0.3757999682465908
-0.3679861347296787,0.3758000313127991
-0.36518627905014317,0.3788998715294277
-0.3651860511874653,0.3789001321564684
-0.3640861998185302,0.38019995650157346
-0.3640861635788286,0.38019999841721164
-0.36408612330239515,0.38020004301897714
-0.3616861910841007,0.38279996958879614
-0.3601861930579078,0.3843999679512677
-0.360186161680032,0.3844000008752552
-0.36018613304627634,0.3844000299659972
-0.35788626041165345,0.3866999026006201
-0.3578861609447631,0.3866999970761178
-0.3578860557768302,0.38670008712893716
-0.3562862221446006,0.3879999519551237
-0.3562861621395032,0.3879999993075069
-0.35628610146398526,0.38800004445175373
-0.352686858447666,0.3905994977413176
-0.3526861852592943,0.39060002612442585
-0.3526855564243361,0.39060060658793744
-0.3523862851944289,0.3908998778178447
-0.3523861604929925,0.39089999471843395
-0.35238602478843917,0.3909001063262003
-0.34848618888170746,0.3938999801006092
-0.3484861369004792,0.39390001958403514
-0.34768632925561327,0.39449987531768466
-0.34768600173096903,0.3945001310411994
-0.34448616301148993,0.3971000000007761
-0.3428861967876688,0.39839997255763077
-0.3428861294595415,0.3984000277176031
-0.3405861807236817,0.40029998536896555
-0.34058614536227044,0.4003000147084591
-0.3381863941450646,0.402299807389464
-0.338185943060059,0.4023002052887816
-0.33668617856107785,0.4036999854878307
-0.33398618268289176,0.4061999817865171
-0.33278620298367206,0.40729996335961155
-0.3327861234119752,0.40730003704548673
-0.3296862684361855,0.4101999013776772
-0.3296861619270459,0.4101999957607146
-0.32968604600501733,0.4102000877556316
-0.3288865849381494,0.4107996835557825
-0.32888577423027643,0.4108003563835575
-0.32528623939600776,0.4140999299816372
-0.32528607726924946,0.4141000571547775
-0.3252860770039317,0.41410005733915367
-0.32498667245057294,0.41429966037472615
-0.3249856956132366,0.41430039549160613
-0.3210865029562748,0.4175997123551892
-0.32108584812871255,0.41760031488356103
-0.3206862792050601,0.4179998838072134
-0.3206860219782682,0.41800008462072086
-0.31718630494115535,0.42009991484298853
-0.31718602378194033,0.4201000895054938
-0.3143861837612561,0.42189998666164796
-0.31328619704969013,0.422599978340107
-0.31328612865005295,0.42260002114628575
-0.309386328735795,0.4249998980165984
-0.3093860011025334,0.42500010794008586
-0.30818619585553353,0.4257999781047524
-0.30818615521006354,0.42580000477090846
-0.30818613734307243,0.42580001616238083
-0.305486193913654,0.4274999805438665
-0.30548616695403646,0.42749999726271104
-0.30548612742893544,0.4275000209853725
-0.30194542637040267,0.42958812673784047
-0.30194470949132424,0.42958858896089547
-0.3017869219938177,0.42969946666184605
-0.3017861888212079,0.42970003070739454
-0.30178550707532026,0.4297006559369533
-0.3015862652194655,0.429899897792808
-0.30158626386567594,0.4298998990753961
-0.3015860432231536,0.42990007669977764
-0.3015860409504661,0.4299000782450296
-0.2976863641395623,0.432399871072532
-0.297685967834673,0.43240013777264963
-0.2959865905926656,0.4335996981787726
-0.29598576690864714,0.4336003420895955
-0.2937861767290986,0.43549998815375107
-0.29378614933410857,0.435500011894152
-0.29148617547878336,0.43749998915965216
-0.2914861505777735,0.4375000108802789
-0.2898861927052299,0.4388999740187545
-0.28698626987500353,0.44139990787705796
-0.2869860586122808,0.4414000949091501
-0.2858861963699015,0.44239996967494954
-0.2858861291471064,0.4424000297603869
-0.28258619013952135,0.4452999761609919
-0.2825861613297095,0.4453000011362589
-0.2825861368163532,0.4453000218300568
-0.28198619393052754,0.4457999742349115
-0.2819861322870732,0.4458000259983597
-0.27808650295627474,0.4490997123551892
-0.2780858481287125,0.449100314883561
-0.27798625187827275,0.44919991113400076
-0.27798615622427997,0.4491999903977636
-0.2779860527070301,0.44920006095852183
-0.27418626236428506,0.45129994509530197
-0.2741860648449477,0.45130005700071796
-0.2710862356973365,0.4530999577961052
-0.27108616148261816,0.4530999993443419
-0.2710860887588096,0.453100037127143
-0.2702863080649584,0.45349992747406853
-0.2702860202210064,0.45350007688797966
-0.26638641214802966,0.4555998658503517
-0.26638592130872163,0.45560014712421104
-0.264086202877092,0.45699997573476825
-0.2640861617151885,0.45700000030059
-0.2640861234416402,0.4570000222588332
-0.26248620763859337,0.45789997489804696
-0.26248616342978653,0.45789999921179897
-0.2624861167896211,0.4579000237043229
-0.2585864387472838,0.45989985859782917
-0.25858589591583797,0.45990015711587856
-0.25688619986861627,0.46089997832012664
-0.25688616382688706,0.460899999135417
-0.2568861244740444,0.4609000210212199
-0.25468618841301705,0.4620999861454167
-0.2507861977631916,0.46419998128833984
-0.2507861647706482,0.46419999874099194
-0.25078612579254067,0.46420001861027743
-0.24958637108124607,0.46479989596592475
-0.2495859596567783,0.4648001129756334
-0.24688619346241697,0.4662999830836119
-0.2468861326710109,0.46630001711593444
-0.24298676948052486,0.46849965789005477
-0.24298560596515215,0.4685004177855304
-0.24258631979571174,0.4687998824126107
-0.2425861585410462,0.4687999943726055
-0.24258599140976467,0.4688000931560178
-0.23908632477443392,0.47069991218662594
-0.2390860043624432,0.4707000933237579
-0.2356862031317783,0.4726999764006196
-0.23568612309769565,0.4727000239490644
-0.23518621458457928,0.4729999690569342
-0.23518611178909773,0.4730000315222582
-0.23323632871235805,0.4741998980310211
-0.23323600107909642,0.47420010795450857
-0.23128630378309195,0.4754999061518449
-0.23128601659183728,0.4755000847689075
-0.2293865613385165,0.47659976938925114
-0.2293857859449702,0.4766002639461224
-0.22738633380246615,0.4779998804458752
-0.22738598343525573,0.47800010590356107
-0.22608641742185076,0.47876651662941533
-0.2260859172891735,0.47876683048232577
-0.2234863241212385,0.4804998925942824
-0.22348615928522217,0.48049999407259225
-0.22348598839714853,0.4805000829426197
-0.2194865292034634,0.4823998260596202
-0.2194858110222461,0.4824002011375022
-0.21598622646616547,0.4843999637409768
-0.215986164619107,0.4843999979706587
-0.2159860955178294,0.484400033747633
-0.21558620392139663,0.4845999795458494
-0.21558615577868348,0.484600003105188
-0.21558612862232407,0.484600015872733
-0.21168673448905473,0.4863997362419343
-0.21168562637651045,0.4864003289060964
-0.2085862604379365,0.488299940287803
-0.20858616372574185,0.4882999967593483
-0.20858605883880588,0.48830005208714483
-0.20778622632308102,0.48869996834500723
-0.20778616186869542,0.48869999951377135
-0.2077860988829786,0.4887000279542697
-0.20388647690700465,0.49039986317456596
-0.20388585850069357,0.49040015660635256
-0.2003861900577143,0.49219998609131344
-0.2003861358086034,0.4922000136022461
-0.19998620392139663,0.4923999795458494
-0.19998615577868348,0.49240000310518806
-0.19998612862232407,0.492400015872733
-0.19608616301127837,0.4942000000009079
-0.1921863148588123,0.49599992991743075
-0.1921860134269068,0.4960000747930943
-0.19198625376399822,0.4960999546245486
-0.19198625037821115,0.49609995623796743
-0.1919860696262296,0.496100030231086
-0.19198606691641662,0.4961000311668165
-0.18828627418841612,0.4972999639434653
-0.18828616101909232,0.49729999793504365
-0.18828605045967678,0.4973000259743761
-0.18438628926245,0.49819997086604384
-0.18438603750182875,0.4982000321828351
-0.18048635516121975,0.4991999507317092
-0.18048597281806203,0.4992000563544644
-0.17778633596585022,0.4999999487551198
-0.17778599188104494,0.5000000570443256
-0.17658619082856222,0.5003999907284864
-0.17658616637307453,0.5003999987317418
-0.17658613155545827,0.5004000096796312
-0.1726862877482673,0.5015999616203054
-0.17268615877128074,0.5015999978884415
-0.17268603867727886,0.501600025505345
-0.16878641833588906,0.5023999476266556
-0.16878591053739178,0.5024000647378188
-0.1648862083904659,0.5033999883652358
-0.1648861679464692,0.5033999983591076
-0.16488611216994317,0.5034000110533965
-0.1625865397448906,0.5038999181023209
-0.16258579314399815,0.5039001087854132
-0.16088627137104825,0.5043999681303984
-0.1608861607093734,0.5043999981563424
-0.16088605411696116,0.5044000223382306
-0.1569862278397296,0.505199986702791
-0.1569860978734067,0.5052000116923536
-0.15308629329128504,0.5058999766173499
-0.15308603334873863,0.5059000265983788
-0.14918622820939562,0.506699986626962
-0.14918616270568424,0.5066999992170451
-0.14918609738932773,0.506700010096632
-0.14528620144213225,0.5072999940885081
-0.14528612462385682,0.5073000061924648
-0.1421862047830082,0.5077999932635695
-0.14218617339015896,0.5077999980726581
-0.14218611055904187,0.507800006557485
-0.14138631331100127,0.5078999812134901
-0.14138601330265516,0.5079000230330432
-0.13748622810884625,0.5084999899859367
-0.13748616615960602,0.5084999987377649
-0.1374860942240773,0.5085000070560598
-0.13358616301096135,0.5089000000009948
-0.1296861908627921,0.5092999971443967
-0.1296861750217588,0.5092999986854371
-0.12968612305034916,0.5093000030748883
-0.12578620529595558,0.5095999967483034
-0.12578617242673987,0.5095999990149078
-0.11408619559526932,0.5101999983300045
-0.1140861662684513,0.5101999996547765
-0.11408612712672596,0.5102000009211063
-0.10628619683644559,0.5103999991336775
-0.10628616394799703,0.5103999997689759
-0.1062861282341269,0.5104000000009999
-0.10238630024473236,0.5104000000009999
-0.10238602582210828,0.5104000035186605
-0.09848619683644559,0.5104999991336775
-0.09848616394799703,0.5104999997689759
-0.0984861282341269,0.5105000000009999
-0.0749861977875896,0.5105000000009999
-0.07498616207373028,0.510499999768976
-0.07498612918527064,0.5104999991336775
-0.07108630019961036,0.5104000035186605
-0.07108602577698628,0.5104000000009999
-0.0632861977875896,0.5104000000009999
-0.06328616207373028,0.510399999768976
-0.06328612918527064,0.5103999991336775
-0.047686163010833685,0.5100000000009997
-0.04378616301083369,0.5099000000009997
-0.03988616643892458,0.5098000000888995
-0.03588616643889823,0.5097000000867014
-0.03198630019960434,0.5096000035186605
-0.03198602577698628,0.509600000001
-0.028086197787589598,0.509600000001
-0.028086162073730273,0.5095999997689761
-0.02808612918527067,0.5095999991336776
-0.02418616301083369,0.5095000000009996
-0.020286300199610363,0.5094000035186605
-0.020286025776986277,0.5094000000009999
-0.016386197787589596,0.5094000000009999
-0.01638616207373027,0.509399999768976
-0.01638612918527067,0.5093999991336775
-0.012486300199610362,0.5093000035186606
-0.012486025776986277,0.509300000001
0.03831369975526763,0.509300000001
0.038313974177891716,0.5093000035186606
0.04221380316355437,0.5093999991336775
0.042213836052002976,0.5093999997689759
0.04221387176587309,0.5094000000009999
0.046113699755267634,0.5094000000009999
0.04611397417789172,0.5094000035186605
0.050013803163554374,0.5094999991336775
0.05001383605200298,0.5094999997689759
0.05001387176587309,0.5095000000009999
0.053913699755267636,0.5095000000009999
0.05391397417789172,0.5095000035186605
0.05781383698911505,0.5096000000009997
0.061713803163554376,0.5096999991336776
0.06171383605200298,0.509699999768976
0.06171387176587309,0.509700000001
0.06561369975526764,0.509700000001
0.06561397417789172,0.5097000035186606
0.0773138031635544,0.5099999991336776
0.07731383605200297,0.5099999997689759
0.0773138717658731,0.510000000001
0.08121369975526764,0.510000000001
0.08121397417789172,0.5100000035186606
0.08511380316355441,0.5100999991336775
0.08511383605200297,0.5100999997689759
0.0851138717658731,0.510100000001
0.08911369975526763,0.510100000001
0.08911397417789171,0.5101000035186606
0.09301376839754771,0.5101999982422415
0.09301383698912769,0.5101999991214762
0.09301390558074679,0.5101999982422412
0.09691369980038964,0.5101000035186606
0.09691397422301372,0.510100000001
0.1047138022124104,0.510100000001
0.10471383792626972,0.510099999768976
0.10471387081472935,0.5100999991336775
0.12031377190928033,0.5097000016697147
0.12031383028751715,0.5096999994621468
0.12031390854523696,0.5096999944966879
0.12421370069704066,0.5094000104850107
0.12421397350462308,0.5093999930002073
0.1281137687342683,0.5092000035012512
0.12811390513252438,0.5091999947592042
0.13201379702863134,0.5089000030748884
0.13201384900003146,0.5088999986854379
0.13201386484107785,0.5088999971443963
0.1359138369892427,0.5085000000009947
0.13981380325514586,0.5081000034609021
0.13981387067681278,0.5080999961139676
0.14241378172829056,0.5078000063772586
0.1424138469880119,0.5077999981592487
0.14241388193240143,0.5077999930866639
0.1437137039739417,0.5076000204648886
0.1437139704769894,0.5075999828871816
0.14761379879358827,0.5071000048978739
0.1476138465920742,0.5070999984200322
0.14761386543317812,0.507099995625006
0.1515138170993007,0.5065000030609871
0.15151385689062627,0.5064999970157884
0.15551379900538767,0.5059000056985742
0.1555138369298357,0.5058999997313656
0.15551387480865697,0.5058999932128977
0.15941383698931733,0.5052000000009843
0.1633137558798512,0.5045000145590935
0.163313846256733,0.5044999968974286
0.16331390767916368,0.5044999830354228
0.16581378701857377,0.5039000119939644
0.16581382555825042,0.5039000023522299
0.1658138976079475,0.5038999826813809
0.16721377872017323,0.5035000166493164
0.16721384148662685,0.5034999979449445
0.16721388982784585,0.5034999823881523
0.1711135990746599,0.5022000793058811
0.17111407835659614,0.5021999319230388
0.1750138369894121,0.5011000000009624
0.17891241166773506,0.5000004020147688
0.178913366762971,0.5000001793006039
0.17891433823113745,0.5000000449201345
0.17891531792026177,0.500000000001
0.1790137015041188,0.500000000001
0.1790137028061542,0.49999999996804007
0.1790138332964794,0.49999998675096846
0.1790138343129877,0.49999998643310684
0.17901395431663789,0.4999999351258467
0.17901395543532525,0.4999999345440405
0.18281354413151316,0.49790016184351565
0.18281413938261812,0.49789985676209086
0.1866116613147833,0.4961010305836968
0.1866125341555193,0.4961006634680257
0.186613436020416,0.4961003749120096
0.18661435985446098,0.4961001671729337
0.1866152984307839,0.496100041875877
0.18661624440719007,0.49610000000099996
0.18671371206293982,0.49610000000099996
0.18671383565291375,0.4960999886501544
0.1867139518740733,0.49609995581455885
0.1906138048460883,0.49460001236378387
0.19061382274218872,0.4946000053481713
0.19451379140014344,0.4930000187042534
0.19641380724240118,0.4922000125260203
0.19641383638955298,0.4922000000460964
0.1964138669423283,0.4921999865221622
0.19841379035248555,0.4913000209875914
0.20231353032941207,0.4895001415363607
0.20231415196229222,0.4894998780759814
0.2054137195772191,0.48830004545084843
0.2054138352013447,0.48829999753698544
0.2054139501712195,0.48829994341007865
0.20621378763142167,0.4879000246799775
0.20621388659952947,0.48789997583194855
0.21011370875909643,0.48600006247215954
0.2101138277152039,0.48599998792372534
0.21011393967796152,0.4859998998797963
0.21175174416646514,0.48440304050350524
0.21175251828469757,0.4844023554384154
0.2117533548637776,0.48440174822456683
0.21175424610438404,0.48440122452293755
0.21175518369759314,0.48440078921593177
0.21175615890234178,0.48440044636186175
0.2117571626269191,0.4844001991571128
0.21175818551372758,0.4844000499063435
0.21175921802652253,0.484400000001
0.21411369943764863,0.484400000001
0.21411370070264357,0.4843999999684891
0.2141138318822133,0.4843999864763479
0.21411383345859009,0.4843999861481706
0.21411395693939034,0.4843999323369047
0.2180137191562467,0.48220006647098573
0.21801395646502483,0.4821999365295689
0.2212136809155517,0.4805000829152265
0.2212138342283674,0.48049999485987843
0.22121398051018373,0.4804998974861981
0.22191377293560327,0.4800000457537556
0.22191390170967187,0.4799999551946946
0.22581381418625646,0.4773000157878284
0.22681377102679365,0.47660004617485197
0.2268138370692688,0.47659999844912276
0.22681389929919474,0.4765999505829576
0.22971357385367383,0.4743002086949224
0.22971411268903916,0.4742998082099844
0.2320137546209805,0.47270005730080783
0.23201383685819793,0.4726999977744154
0.23201391390662301,0.47269993750583406
0.23361365664380573,0.47140014653187307
0.23361402352369168,0.4713998614327221
0.2371136794135522,0.46880011705739716
0.23711383266285094,0.4687999942468525
0.2371139754496945,0.46879986154086034
0.2375135221069937,0.46840031488356115
0.23751417693455593,0.46839971235518935
0.2414135968204742,0.46510020322095086
0.24141408867811134,0.46509981123452204
0.24181373884002044,0.46480007361309017
0.2418137389372529,0.46480007353662245
0.24181392027884832,0.4647999095726506
0.2453136880173492,0.4610001617422782
0.24531399247804567,0.4609998445125092
0.24541378652351636,0.46090005046703847
0.24541388812450587,0.460899950211698
0.249213811422791,0.4572000248949467
0.2492138622227296,0.4571999747678253
0.24941373186726204,0.45700010512329287
0.2494139449908258,0.45699989783762035
0.2531135144769894,0.4535003050804386
0.25311418365344585,0.45349972266983657
0.2536136912371116,0.4531001166029039
0.25361383306940755,0.45309999479098007
0.2536139647072481,0.4530998647705191
0.2570137319971167,0.4495001111694818
0.2570139451147285,0.44949989187582634
0.2573137439085013,0.44920009308205355
0.25731383474964775,0.4491999976597659
0.2573139203432962,0.4491998984136994
0.26051381596617434,0.4453000256233166
0.26051385769476626,0.4452999741195688
0.26091373178541527,0.44480013150625763
0.2609139462785995,0.44479987186907205
0.2638137945810663,0.44140004972135227
0.26381383350862175,0.4414000029372515
0.2638138795624206,0.44139994465637633
0.26481368499652236,0.440100197592044
0.2648139980153785,0.4400998096978125
0.2670137998918776,0.43750004384376806
0.26701383403128737,0.4375000026080263
0.26701387448428343,0.43749995147850956
0.2687136238675332,0.43530027580606867
0.26871406760067856,0.4352997386417685
0.270213540407373,0.43360033612751475
0.27021416063263376,0.43359968984303743
0.27261358866076446,0.4313002379827455
0.27261410008228887,0.4312997784491825
0.27451380374518947,0.42970002799621365
0.2745138358519852,0.4297000005102962
0.27451387018147827,0.42969997012824157
0.27651362446334404,0.4279001912745623
0.2765140594226923,0.4278998203434168
0.279113781001448,0.4258000452221141
0.27911389358098154,0.42579995553625394
0.2805138162550934,0.4247000162923089
0.2805138578044201,0.4246999838116051
0.28411352822666336,0.4219002401498604
0.28411416245457083,0.42189978302424846
0.2844137788894314,0.4217000387343414
0.28441383821873806,0.421699998053719
0.28441389131763184,0.4216999596031374
0.2883137915007401,0.41880003382595427
0.28831388283436127,0.4187999666592579
0.2894137716652864,0.4180000475094941
0.28941383941525634,0.4179999966563253
0.2894138963415044,0.41799995124756667
0.2922136856030993,0.4157001243541138
0.2922139928247032,0.41569988126940005
0.2943137945537967,0.41410003233294784
0.29611382786463036,0.41270000709810484
0.29931379092766197,0.41020003598679877
0.29931383293601477,0.4102000024227029
0.2993138849171618,0.41019995892015615
0.30001362181347646,0.40960018443760077
0.30001406162251504,0.40959982720635835
0.303913698766746,0.40660010632618065
0.30391383447122555,0.40659999471847635
0.3039139591727325,0.40659987781782236
0.3043132104538309,0.40620062653672395
0.3043138606493923,0.406200027929991
0.30431455800292834,0.4061994849913806
0.30781376204262895,0.4037000535344516
0.30781383634033593,0.40369999850991883
0.30781390778361734,0.4036999416999617
0.30951333143264115,0.4023004163419421
0.3095143895254709,0.4022996483871569
0.3117138079384792,0.40090001848796986
0.31171383292505744,0.4009000023606661
0.31171386941061896,0.4008999780948026
0.31541325704787726,0.3984003918534119
0.315414463012569,0.3983996869894039
0.3156137309130364,0.39830005303917015
0.31561383715614333,0.3982999969419819
0.31561393660308934,0.39829993870028263
0.31951379755863557,0.3959000242661003
0.31951383280350126,0.3959000021544135
0.31951387941258835,0.39589997171890334
0.3216136612436957,0.3945001171648318
0.3216140172201953,0.39449988985997186
0.32341382280461556,0.3934000086694929
0.32731368877114303,0.3910000912122497
0.3273139880946053,0.390999913655172
0.328013798262118,0.390600022130879
0.32801387534301013,0.390599977228553
0.33121381006239203,0.38870001598892
0.3312138382992643,0.38869999899906904
0.33121386215521376,0.38869998427238356
0.33441376741766715,0.3867000434833502
0.33441383551416226,0.38669999945755024
0.3344139045030225,0.38669995177702765
0.33511380624270176,0.386200021962971
0.33911375013343403,0.38330006297161534
0.3391137540799252,0.38330005998795075
0.33911390995182744,0.383299926950955
0.33911391220406145,0.3832999247864934
0.33961347153933,0.3828003654512248
0.33961423594268025,0.38279967145132165
0.34301368836375523,0.3800001223986717
0.3430138318131801,0.37999999533767165
0.34301396686402663,0.3799998571391121
0.3440134691185234,0.3789004046591657
0.34401424418001053,0.37889963493366663
0.3469137829416196,0.37630004845774123
0.3469138358210203,0.3762999997391779
0.3469138887916387,0.3762999481989162
0.3482136856446437,0.37500015134591114
0.34821399426306326,0.37499985482543235
0.35081379699689874,0.3726000369172765
0.3508138379525979,0.3725999983334536
0.3508138741675211,0.37259996282303376
0.3523128575724438,0.37110097941811104
0.3523135339457537,0.37110035870734775
0.3523142610083946,0.37109979822307304
0.3523150334144439,0.3710993020863974
0.35471377008915655,0.36970003902614834
0.3547139044477285,0.3696999619475857
0.3586136862200866,0.36750008505035814
0.3586138326569345,0.36749999608497874
0.35861397666269496,0.36749989524608434
0.35901320996436076,0.36720047026983504
0.3590145258188765,0.3671996260649956
0.3625137910937099,0.36530002491580027
0.36611374305059285,0.3633000521892109
0.3661138344655339,0.3632999989742022
0.3661139277532186,0.3632999394918166
0.3664135912523627,0.3631001638257204
0.36641409138504,0.36309984997281
0.370313804840183,0.36080001896080266
0.370313868871613,0.36079998059444846
0.3726138099877371,0.3594000164368077
0.372613863795599,0.3593999832471428
0.374213805466889,0.35840001970258656
0.3742138686485015,0.3583999805184906
0.37811363382630336,0.35600012502445855
0.37811404552012134,0.355999884150599
0.3790136650964977,0.3555000954970567
0.3790138328805763,0.3554999940470864
0.3790139931785429,0.35549988025605167
0.3820138242197106,0.35320000979115646
0.38201384978915437,0.3531999902488658
0.3841137560553477,0.35160006166509944
0.38411383673256905,0.35159999773720285
0.3841139121107144,0.35159993322660577
0.3859137526714355,0.3500000749504092
0.38591392286882037,0.34999992684454945
0.3886137555509711,0.3477000693745692
0.3886138357567621,0.34769999823681336
0.3886139124315905,0.34769992455896437
0.38981370184924974,0.3465001351413051
0.3898139768676892,0.3464998697696142
0.39271377083982895,0.3438000615886565
0.3927139041701721,0.34379993953841703
0.3937137843685008,0.34290004735992125
0.3937138369687459,0.3428999987453482
0.39371388644904876,0.34289995054150607
0.3968132989861929,0.339800538004362
0.39681444567139224,0.3397995434895614
0.3976137455807236,0.3392000685575628
0.3976138366277884,0.3391999971859019
0.39761392114059413,0.3391999249473409
0.40131277343954186,0.33590094857260383
0.4013135051294643,0.335900351776166
0.401314286556788,0.3358998217691203
0.40131511164334,0.33589936267401843
0.40151371021382365,0.33580006338877655
0.40151371182433754,0.33580006252948974
0.4015139460636444,0.33579991266708203
0.4015139478152879,0.33579991134036286
0.4055138022130272,0.3326000278221714
0.40551383549479947,0.33260000073959
0.40551387203607575,0.33259996996108704
0.4062136523441641,0.33200015826843987
0.40621402863149497,0.3319998502806797
0.4094137788234291,0.3295000454432312
0.4094138353571364,0.3295000000071962
0.409413893489677,0.3294999505633595
0.4110135051655027,0.328100290347012
0.41101419156513463,0.32809973792333497
0.4133137652030567,0.326400053060523
0.4133138380943575,0.32639999728113883
0.4133139031853485,0.3263999439891341
0.41591375203588477,0.32420007188483413
0.415913835449853,0.3241999982744494
0.4159139156554334,0.32419992133512143
0.4172137798764649,0.32290005711409
0.41721383462226463,0.32290000069078273
0.41721389191444413,0.3228999379120358
0.4195137524107073,0.3203000956119122
0.4195138344940531,0.32029999823904215
0.41951391218273654,0.32029989661050595
0.42111381474057563,0.31810003059347713
0.4211138588047425,0.3180999690962982
0.422313788404529,0.31640006882993393
0.42231388665258535,0.3163999319443834
0.42501377111397654,0.31270009027506956
0.42501388694170794,0.31269990009710164
0.4251133758213508,0.3125009223378159
0.42511387897865727,0.31250002630610335
0.4251144657264303,0.3124991826431637
0.4281134130746747,0.30860055109044593
0.4281143286219027,0.3085995083686522
0.4289136623838782,0.3078001746066767
0.4289140194602772,0.30779983363061114
0.4323137912099266,0.30470004174122495
0.43231383683073416,0.3046999991685303
0.43231388047155644,0.30469995651899845
0.4328134058054629,0.304200431185092
0.43281431434505385,0.30419962056452593
0.4367137192091216,0.30110009362129253
0.43671395735473006,0.30109990972705797
0.4371138027637015,0.3008000256703295
0.43711383833191575,0.3007999985473107
0.43711386887365133,0.3007999744936722
0.44061380032388364,0.29800002933348624
0.4406138739115278,0.2979999709908247
0.44201376922588237,0.2969000532438318
0.44201390560195514,0.29689994785551693
0.44451378709218914,0.2950000379229391
0.4445137873286108,0.2950000377219372
0.447113785915348,0.29300003928878504
0.44711383984183956,0.2929999967639105
0.44711388293420934,0.2929999611247133
0.44841380312744367,0.2919000286535151
0.4484138703726511,0.29189997079075714
0.45161370289106284,0.2891001173371469
0.45161383279459183,0.2890999958054987
0.4516139543263099,0.2890998659018966
0.45231360225205786,0.2883002682724704
0.452314089052952,0.2882997479376029
0.4554137813410268,0.2852000556495281
0.45541383624262183,0.28519999910943905
0.45541388918462616,0.28519994128158405
0.45621368630710374,0.28430016951879666
0.4562139947167398,0.28429983701625217
0.4592138029255755,0.28120003520045533
0.45921383742068617,0.28119999889656033
0.45921386902155714,0.28119996440992095
0.4601138158896537,0.2802000234453692
0.4601138237620464,0.280200014593928
0.4626135784422942,0.27730029991587335
0.46261411698724836,0.2772997200033065
0.46411377444685975,0.2758000625436951
0.46411383503570464,0.2757999999188159
0.4641138960740077,0.27579993247595624
0.46621369756699627,0.2734001593411121
0.4662139826036559,0.27339984629724345
0.4680138131369247,0.2715000251787931
0.4680138374716809,0.271499999156465
0.4680138595578933,0.271499974925103
0.4698137319473928,0.26950011671454804
0.46981394541006694,0.2694998864176208
0.47191380030366004,0.26730003843385663
0.47191383757956284,0.2672999985986892
0.4719138711957603,0.26729996123400923
0.4734137575112499,0.2656000900764543
0.4734139184696513,0.2655999117309211
0.4758137972806862,0.2630000430189667
0.4758138375570942,0.26299999841722943
0.47581387379681894,0.2629999565015647
0.47691373859685093,0.261700116283345
0.4769138327941562,0.26169999831001606
0.4769139221351682,0.2616998722827614
0.47951375979844035,0.25780011578785333
0.4795137600237387,0.25780011543009484
0.47951388865410194,0.2577998708402895
0.47971376742945915,0.25730017390189625
0.47971391259092816,0.2572998286384257
0.48121382132499946,0.2539000355078642
0.4812138397325102,0.2538999929513583
0.48121384885089896,0.2538999710895987
0.48281377825249927,0.2500001431731979
0.4828138998412881,0.24999985858513044
0.48361378003757227,0.24820012814349113
0.48361389727929727,0.248199873392997
0.48461372299473165,0.24610023939058487
0.48461396269585044,0.24609976654679114
0.4867134942279709,0.2422006365585673
0.4867142622230481,0.2421994153050774
0.48751381008068423,0.24110003700082783
0.4895138150797879,0.23830003067480687
0.4914137436598593,0.23560013262755858
0.4914139342948889,0.2355998702606691
0.49231379199077446,0.23440005999948832
0.49231383698755915,0.2343999982191529
0.49231387778569724,0.23439993880696788
0.49491374495473117,0.23050013805341704
0.49491383199906025,0.23049999828861276
0.49491391164970316,0.23049985068111112
0.4953135750276801,0.22970052392515725
0.4953141545492711,0.22969950778364234
0.4973137622926897,0.22660011578134354
0.49731376293926643,0.22660011472015915
0.4973138854868167,0.22659987364488218
0.4973138868850068,0.22659987027353384
0.4988138113696765,0.22270006661339242
0.49881386349628387,0.22269993373483446
0.49921369925581116,0.22170034433601649
0.49921399822144485,0.22169966602109875
0.5006138112444686,0.21880005333054942
0.5006138322573449,0.21880000854507753
0.5006138639619463,0.2187999365371317
0.5023137574757776,0.2148001870928227
0.5023139235495647,0.2147998160614473
0.5031137013227209,0.21310028829349048
0.5031139895617431,0.21309972028565036
0.5043137511188479,0.2109001574309582
0.5043139280854899,0.21089984553424573
0.5066138183661344,0.20700003158010946
0.5066138551795699,0.20699996816876418
0.5070137321953421,0.2063001833911631
0.507013948936579,0.20629982088598547
0.5090138123200191,0.20310003947248134
0.5090138346651469,0.20310000301878553
0.5090138621037618,0.20309995638187286
0.5109136617145864,0.1998003044262298
0.5109140318441585,0.19979970771927577
0.5113137532104898,0.19920012566977904
0.5113138314692427,0.19920000078668723
0.5113139074959853,0.19919986251384467
0.5133137902329017,0.1953000911768575
0.5133137909147149,0.1953000897822072
0.5133138691969189,0.19529990337982758
0.5146137375015251,0.19140029846600887
0.5146139538334613,0.19139970789189079
0.5148138169092242,0.1909000502024837
0.5148138575769546,0.1908999500036497
0.5162138141257859,0.18750005552791651
0.5162138352832458,0.18750000246239512
0.5162138582626943,0.18749994074091778
0.5176137606048571,0.18360021278775004
0.5176139222901985,0.1835997906273266
0.5187136818599473,0.18090038077430692
0.5187140208672442,0.1808996322460291
0.5193138246505784,0.17970002467936055
0.5193138490744305,0.17969997519563585
0.5212138138967026,0.1758000474025509
0.5212138347640081,0.17580000347594074
0.5212138597634833,0.1757999479468547
0.5226136077621025,0.1726005239500107
0.5226141207314503,0.17259950345297365
0.5230138091396999,0.1719000487385368
0.523013832106696,0.1719000075495506
0.5230138666956528,0.17189994207449283
0.5250137717586937,0.16800012720156296
0.5250138336620871,0.16799999811306845
0.5250138881759578,0.1679998669170608
0.5265137928036956,0.16410011488494305
0.5265138257003246,0.16409999844776013
0.5265138262070954,0.1640999957142272
0.5265138369472654,0.16409987877651838
0.5265138369901406,0.1640998769121512
0.5265138369901406,0.1640017806313563
0.5265139015490964,0.16400060667714042
0.5265140944473611,0.16399944688120183
0.5265144133585177,0.16399831523106423
0.5278138204032403,0.16020004848495165
0.527813836626928,0.16019999953685127
0.5278138516198507,0.1601999512344464
0.529013824263988,0.15620004242065547
0.5290138490125755,0.15619995737514186
0.5301138320642667,0.15230001746460103
0.5301138419751144,0.15229998255273247
0.5305138196705228,0.15090006061880282
0.5305138393413664,0.1508999885691256
0.5305138489831068,0.15089995002942574
0.531113820024566,0.14840007069001274
0.5311138338865636,0.14840000926761915
0.531113851548237,0.1483999188906957
0.531813836990125,0.14450000000017665
0.532513836990125,0.14060000000017667
0.5332138187057213,0.1367001018704261
0.5332138358295332,0.13669999457626247
0.5332138470183198,0.1366999022253055
0.5336138212307754,0.13280015365386263
0.5336138214426263,0.13280015077097915
0.5336138176543791,0.13279984997863797
0.5336138173089623,0.1327998464867448
0.5331138542149638,0.1289001343535571
0.5331138231699842,0.1288998652534242
0.5327138369901354,0.12499999999989797
0.5323138369901355,0.12109999999989797
0.5319138508823842,0.11720013544932377
0.5319138265471441,0.1171998642410068
0.5313138369901378,0.1093999999999233
0.5310138474741514,0.1055001362921
0.531013829989348,0.10549986348451758
0.5308138510400154,0.10160027397253374
0.5308138369901406,0.10159972566739911
0.5308138369901406,0.09770013723387304
0.5308138405078012,0.09769986281124896
0.5309138361228182,0.09380003382558627
0.5309138367581165,0.09380000093713771
0.5309138369901406,0.09379996522326758
0.5309138369901406,0.08980003477673028
0.5309138367581167,0.08979999906287096
0.5309138361228182,0.08979996617441133
0.5308138386588553,0.08590006507986035
0.5308138364512874,0.08590000670162354
0.5308138314858285,0.08589992844390372
0.5305138685248189,0.08200040995077745
0.5305138369901407,0.0819995888380604
0.5305138369901407,0.08140012135729362
0.5305138342401342,0.0814000000716814
0.5305138260077603,0.08139987919377063
0.5302138437208943,0.07810007403824487
0.530213831288241,0.07809992587526479
0.5299138369901377,0.0741999999999233
0.5293138369901378,0.0663999999999233
0.5290138369901377,0.062499999999923304
0.5287138400691583,0.05860004002719074
0.5287138356621711,0.05859998785592727
0.5287138341403611,0.05859997221459806
0.5283138403069487,0.05470003233882757
0.5283138370864541,0.05470000271277826
0.5283138325120785,0.05469996507105128
0.5278138542149639,0.050800134353557125
0.5278138231699843,0.05079986525342421
0.5274138369901354,0.04689999999989797
0.5270138412526455,0.0430000415593714
0.5270138369299048,0.043000002424365996
0.5270138310739011,0.042999956219760695
0.5265139334251806,0.03930071361922828
0.5265138369901406,0.03929927989423369
0.5265138369901406,0.03910006960836668
0.5265138360582163,0.039099997944860215
0.5265138335316172,0.039099932558767585
0.5263138373407203,0.035200006836277296
0.5263138366483054,0.035199993163269674
0.5261138373319726,0.031200006836612497
0.525913836990138,0.02729999999992482
0.5257138510400154,0.023400273972533737
0.5257138369901406,0.02339972566739911
0.5257138369901406,0.019500034776730273
0.5257138367581167,0.01949999906287095
0.5257138361228182,0.019499966174411347
0.5256138405078012,0.01560013718875104
0.5256138369901406,0.015599862766126954
0.5256138369901406,0.011700034776730275
0.5256138367581167,0.011699999062870949
0.5256138361228182,0.011699966174411347
0.5255138475431256,0.007800411566400328
0.5255138580753398,0.0077995888386416185
0.5257138353180473,0.0039000326058453417
0.5257138366455879,0.003900003215149849
0.5257138379097025,0.0038999641370981424
0.5260138369901403,-0.007799999999974367
0.5261138369901404,-0.011699999999974368
0.5262138369901403,-0.015599999999974367
0.5265138361228182,-0.02729996617441373
0.5265138367581166,-0.027299999062862287
0.5265138369901406,-0.027300034776732412
0.5265138369901406,-0.03309974523955352
0.5265138491078581,-0.033100254472043164
0.5266138339032983,-0.0351999351762861
0.5266138362899361,-0.035200002453623785
0.5266138369901406,-0.03520006246056615
0.5266138369901406,-0.04299986973886326
0.5266138362662631,-0.04299989948175245
0.526613832301822,-0.04299993323207524
0.5266138117513623,-0.0430001236046997
0.5265139826435357,-0.04359912607363199
0.5265138734656256,-0.043600003053260394
0.5265138369901406,-0.043600886049649776
0.5265138369901406,-0.046899965223269724
0.5265138367581167,-0.04690000093712904
0.5265138361228182,-0.04690003382558867
0.5264138405078013,-0.05079986281124896
0.5264138369901407,-0.05080013723387304
0.5264138369901407,-0.054699930391633324
0.5264138360582163,-0.054700002055139786
0.5264138335316172,-0.05470006744123242
0.5262138404903919,-0.058599931745127586
0.5262138317483449,-0.058600068143383775
0.5259138474741514,-0.062499863707899984
0.525913829989348,-0.06250013651548242
0.5253138404903919,-0.07419993174512758
0.5253138317483449,-0.07420006814338385
0.5250138474741514,-0.0780998637079
0.525013829989348,-0.07810013651548242
0.5248138404903918,-0.08199993174512758
0.5248138317483448,-0.08200006814338386
0.5245138474741514,-0.0858998637079
0.524513829989348,-0.08590013651548242
0.5243138373407203,-0.08979999316372297
0.5243138366483054,-0.0898000068367306
0.5241138434923858,-0.09379986995512313
0.5241138336525865,-0.09380013016462604
0.5240138379102465,-0.09769996411588508
0.5240138366439178,-0.09770000325757462
0.5240138353191347,-0.09770003258463959
0.5238138404903918,-0.10159993174512758
0.5238138317483448,-0.10160006814338385
0.5232138369901378,-0.1094000000000767
0.52291384027141,-0.11329995734353789
0.5229138361952955,-0.11330000531605543
0.5229138330041028,-0.1133000372030733
0.5226138979163387,-0.11609943135553821
0.5226138369901406,-0.11610057189915984
0.5226138369901406,-0.11719986322868788
0.5226138335002989,-0.11719999979295913
0.5226138230325986,-0.11720013608608587
0.5222138369901355,-0.12110000000010203
0.5218138508823842,-0.12499986455067628
0.5218138265471441,-0.12500013575899324
0.521513840064029,-0.12889996003949067
0.5215138356745785,-0.1289000120108908
0.5215138341335369,-0.1289000278519372
0.5211138402898654,-0.13279996782773537
0.521113837124565,-0.13279999695451958
0.5211138324907849,-0.13280003509503907
0.5206138369901325,-0.13670000000012716
0.5201138542149639,-0.1405998656464429
0.5201138231699843,-0.1406001347465758
0.5197138402898653,-0.14449996782773536
0.519713837124565,-0.14449999695451957
0.5197138324907848,-0.14450003509503906
0.5192138461671977,-0.14839992841901967
0.519213836659114,-0.14839999540912097
0.5192138230325801,-0.1484000753709191
0.5187138544987224,-0.1510999054537509
0.5187138211825192,-0.1511000948458123
0.5185138479900449,-0.15229993400065786
0.5185138268159983,-0.15230006613200134
0.5179138453725217,-0.15619994551459862
0.5179138274873871,-0.15620005430153502
0.5172138559961095,-0.16019989139455074
0.5172138202248958,-0.16020010897416784
0.5166138567566136,-0.16409987151800137
0.5166138344721044,-0.16409999615023954
0.5166138038910397,-0.16410012908661978
0.5156138390530238,-0.1679999919548819
0.5148138471232644,-0.1710999607342722
0.5148138271546963,-0.17110003934190046
0.5146138491579265,-0.17189995132897945
0.5136138691717762,-0.1757998744917479
0.5136138078551845,-0.17580012625159067
0.5127138369901151,-0.17970000000022485
0.5118138962260069,-0.18359974331136
0.5118137904506059,-0.18360025929178245
0.5111138436249718,-0.18749996303460187
0.5111138355045928,-0.18750000651993134
0.5109138649797068,-0.188499860052268
0.5109138127407882,-0.18850014064632944
0.5104138495515054,-0.19139992714417003
0.5104138494436574,-0.19139992761221578
0.5097138657190983,-0.19529983993863126
0.5097138318538381,-0.19530000041897932
0.5097137896420227,-0.19530015388153352
0.508513863946343,-0.19919991239249285
0.5085138356588462,-0.19919999902113897
0.5085138039095204,-0.1992000860097984
0.5070139242911484,-0.20309977301756568
0.5070137600858196,-0.2031002307131258
0.5057138557957145,-0.20699994358344087
0.5057138372306382,-0.2069999972826633
0.5057138146945571,-0.20700005796870288
0.5042138610985726,-0.21089993731826281
0.5042138333835187,-0.21090000676429446
0.5042138130150721,-0.21090005448900256
0.5031138577190013,-0.21339995288916339
0.5031138167150471,-0.2134000473087571
0.5025138884129059,-0.2147998800137529
0.5025137885081447,-0.21480012120518244
0.5009138667248292,-0.2187999256634713
0.5009138367658634,-0.21879999742917527
0.5009138018340175,-0.21880007444848543
0.4992141103014368,-0.2223994212233618
0.49921363458405993,-0.22240060721840452
0.4991138746061101,-0.22269988715225406
0.4991138349111072,-0.22269999796672538
0.49911378899722897,-0.22270011010159424
0.4974138816914057,-0.22659989745024756
0.4974138340873272,-0.22660000071331476
0.4974137848587372,-0.22660009681571566
0.49531383699002113,-0.2305000000004741
0.4932138564556926,-0.23439996384994136
0.4932138385744609,-0.23439999645632095
0.4932138144315666,-0.23440003885114685
0.4914140048219968,-0.2374997109565169
0.49141368751495235,-0.23750029895061261
0.491013878878593,-0.2382999162233315
0.49101383456787007,-0.238300001098882
0.49101379048762367,-0.23830007885236693
0.48871421968375267,-0.24219935108501783
0.48871354894290636,-0.24220069611434844
0.48751386121086543,-0.24509994146678069
0.4875138134636207,-0.24510005881649255
0.4871140471170246,-0.24609947468298274
0.48711368340224614,-0.24610054453903707
0.48601383699010314,-0.25000000000027145
0.4849138369901031,-0.25390000000027146
0.4838138753756956,-0.2577998639058981
0.4838138334046594,-0.2577999989531744
0.4838137845343211,-0.2578001311397414
0.48361386636046444,-0.2582999265743831
0.4836138361695893,-0.2582999989329172
0.48361380303951296,-0.25830007214530737
0.482013910109134,-0.2616998446223626
0.48201383262045044,-0.261699996446899
0.4820137439971537,-0.26170014555453275
0.47971391537853814,-0.2652998773054091
0.4797137337586792,-0.26530010323187564
0.479414655314728,-0.26559918167582686
0.4794138855748067,-0.26560003910641833
0.47941321244186563,-0.26560097429560203
0.47691385948597026,-0.2694999649067988
0.4769138383249488,-0.26949999735896696
0.47691381170904495,-0.2695000367728135
0.47581385371371393,-0.2710999756751131
0.47421391776336874,-0.2733998838887982
0.4742137593119486,-0.2734001182062436
0.47191388206220997,-0.27689993141236763
0.47191383715464025,-0.27689999751896655
0.4719137864712499,-0.2769000673588545
0.4716139589130998,-0.27729983743638786
0.4716137213234961,-0.2773001670743545
0.46891403549528243,-0.2811997132706631
0.4689136575656235,-0.2812002990411389
0.4680138555793133,-0.28269996901832256
0.4680138394215164,-0.2826999955405573
0.4680138147792586,-0.2827000347047959
0.46641385440001676,-0.28519997279736126
0.466413819252958,-0.2852000269916642
0.46411388206220994,-0.28869993141236766
0.4641138371546402,-0.2886999975189666
0.46411378647124985,-0.2887000673588545
0.4638139038951875,-0.2890999107936043
0.4638137719572957,-0.28910009058178454
0.4610138873684339,-0.2929999298305563
0.4610138335087633,-0.293000002350085
0.4610137848121735,-0.29300006377342785
0.46011390397393415,-0.294099918131276
0.46011377163664396,-0.2941000831775235
0.45791386899478354,-0.29689995926716406
0.457913836293437,-0.29690000006805034
0.4579138037592222,-0.2969000390955658
0.4562139625201358,-0.29889985231802035
0.45621371688758394,-0.29890015213025234
0.45471385831281985,-0.3007999729916202
0.45471383236013563,-0.30080000543401125
0.4547138196000368,-0.3008000210134022
0.4523138936316607,-0.3036999315585235
0.45231378149178875,-0.3037000693732908
0.4515140684741576,-0.3046997106453297
0.4515136260660278,-0.3047003046684754
0.448814409426345,-0.30859917314801716
0.44881387807901635,-0.30860002308574874
0.4488134285495092,-0.308600918991633
0.4484139822267099,-0.30949967321793137
0.4484137138833116,-0.309500335746075
0.4473138549781965,-0.3124999509418436
0.4473138354050383,-0.3125000027527869
0.4473138183490568,-0.31250004543783905
0.4457138528125802,-0.31639996143300075
0.44571382056879844,-0.3164000383166706
0.4445139553602289,-0.31919972380333256
0.4445137342985284,-0.31920028240210974
0.44411390340284274,-0.3202998173652454
0.44411383051998665,-0.3202999971876189
0.4441137448933769,-0.32030017103709907
0.4420139085460463,-0.32419986711071314
0.4420139078833195,-0.3241998682624798
0.44201373839853086,-0.32420011262655335
0.44201373765485846,-0.32420011352641254
0.4406139370479027,-0.3257998856486477
0.4406137402174833,-0.325800117146208
0.43871385580390765,-0.32809997722579953
0.438713842396112,-0.3280999932750811
0.43871381194539116,-0.3281000288018359
0.4367138478309146,-0.330399987533484
0.43531385465830064,-0.33199997980819196
0.43531381911985917,-0.33200002001509676
0.4328138689342922,-0.3347999642229318
0.43181395084062096,-0.33589987476485833
0.4318137271528391,-0.33590012877513586
0.4289139056647674,-0.3392999194852889
0.42891383567401536,-0.33929999833193586
0.42891376192472225,-0.3393000750658326
0.4284141991182261,-0.33979963787232875
0.4284135110811054,-0.3398003950416141
0.4251139205321516,-0.34379989873731576
0.42511392037523404,-0.34379989891828955
0.425113831255097,-0.34379998761098884
0.4251137050698991,-0.343800000001
0.42501890120021113,-0.343800000001
0.42501785171129147,-0.3438000515648813
0.4250168123317912,-0.34380020575982545
0.42501579307374865,-0.34380046110051765
0.4250148037553781,-0.34380081512733585
0.4250138539064936,-0.3438012644300434
0.42501295267671135,-0.3438018046806388
0.4250121087473138,-0.34380243067504646
0.4250113302476258,-0.34380313638324544
0.42501062467670675,-0.34380391500735535
0.42181392555303554,-0.34769989206432955
0.4218137512717007,-0.34770011020976593
0.4211138594983622,-0.34859997106120116
0.4211138140872085,-0.34860002862901607
0.41871387757218004,-0.35159994927280164
0.41871383586956173,-0.3516000001235326
0.41871379454793883,-0.3516000481015402
0.41721396893145857,-0.3532998504668845
0.41721371070869284,-0.3533001543443487
0.41541392107947117,-0.3554998972245085
0.41541383532364373,-0.3554999968872634
0.4154137422488808,-0.35550009474167404
0.41331383698984775,-0.3576000000007071
0.41151392500453116,-0.3593999119860237
0.41151375104527493,-0.3594000900378791
0.40941388556107744,-0.3615999491165622
0.4094138349356233,-0.36160000077622206
0.40941378730502953,-0.3616000469252582
0.40761403868457513,-0.36329980951124297
0.40761364543166345,-0.3633002006807102
0.4055138855610774,-0.3654999491165622
0.40551383493562326,-0.3655000007762221
0.4055137873050295,-0.3655000469252582
0.40371427216454686,-0.36719958900238076
0.4037134503425196,-0.3672004569475548
0.4015138737968115,-0.3697999565015735
0.40151383755710995,-0.3697999984172117
0.4015137972806765,-0.3698000430189772
0.400314754907698,-0.3710990055897039
0.4003141745266682,-0.37109968975903257
0.4003136534676168,-0.3711004201200906
0.40031319538978044,-0.3711011915437783
0.3982138670921008,-0.3749999440966118
0.3982138350824254,-0.3750000018903405
0.3982138056536017,-0.3750000522278419
0.3976139368466633,-0.37599983357273925
0.39761374323124077,-0.37600016993826363
0.3960139153870107,-0.37889985790593067
0.39601376293593904,-0.3789001444059347
0.39401388914003943,-0.38279989830793887
0.39401376859409176,-0.38280009119506525
0.3937141015916846,-0.3831996471982748
0.3937136023007887,-0.38320037336971174
0.3915138974564901,-0.3866999038038231
0.3915137609819331,-0.3867000849507317
0.389813847396083,-0.38859998837021126
0.38801386262856946,-0.3905999715132397
0.38591386076885464,-0.3928999739570299
0.38591381286948356,-0.3929000257290964
0.38441393404842167,-0.3944998964715625
0.38441374270956336,-0.39450010606602975
0.3820138642047833,-0.3971999693839072
0.3820138093096019,-0.3972000301973404
0.3809138635862418,-0.39839997098646046
0.3809138106075735,-0.39840002920965556
0.37811388377722405,-0.40149994820039964
0.37811383386479797,-0.4015000020325074
0.37811379019639674,-0.4015000467941581
0.3742138926386688,-0.4053999443518861
0.3742138360985797,-0.40539999925348114
0.3742137782707247,-0.40540005219548547
0.37331413778887745,-0.4061997326237941
0.3733135571136062,-0.4062002892061569
0.3703139014168437,-0.40929993342614485
0.3703138354005621,-0.40929999932177685
0.37031376862774323,-0.40930006152660303
0.36931404625835157,-0.41019981165905556
0.36931363790956895,-0.41020019908098593
0.3654138701896628,-0.41409996680089206
0.3654138032127642,-0.41410003261306394
0.3625138645505215,-0.41689997339040175
0.36251383153170075,-0.41690000481716544
0.36251381411247646,-0.4169000209716321
0.36131386718648106,-0.4179999723204612
0.3613138063730479,-0.4180000272156426
0.35861386668371886,-0.42039997360615733
0.35861386628150393,-0.4203999739274451
0.35691385830678446,-0.42189998119164507
0.3569138154739268,-0.4219000185826424
0.35471387536034565,-0.42379996686255345
0.3547138361355476,-0.423800000095161
0.3547137979602042,-0.42380003122442983
0.3522139786436981,-0.4257998866776347
0.352213699256433,-0.42580011805792367
0.3508138685768301,-0.4269999729261547
0.34761386878597783,-0.42969997317272707
0.3476138054024407,-0.42970002707563143
0.34691386287662007,-0.4302999778120491
0.3430176275321558,-0.43359679261875866
0.34301687222076477,-0.43359749698285377
0.34301618829254366,-0.43359827084735375
0.34301558211203853,-0.4335991070107774
0.34301505932028525,-0.43359999769189805
0.3430146247823152,-0.43360093460215443
0.34301428254188143,-0.433601909022783
0.34301403578382833,-0.43360291188595373
0.34301388680445394,-0.43360393385915397
0.34301383699014065,-0.4336049654320356
0.34301383699014065,-0.43369986315435916
0.3430138369584462,-0.4336998643939503
0.34301382361152405,-0.43369999483036314
0.3430137474083466,-0.43370010315483287
0.33971408837243977,-0.4374997105298474
0.3397136069570053,-0.43750030671118056
0.3391139102495463,-0.4382999023211259
0.33911383460715794,-0.43829999852582857
0.3391137554009178,-0.4383000903313101
0.33631405181099233,-0.44139976216301335
0.3363136367804117,-0.44140025026251206
0.33511391246914185,-0.4428999056515993
0.33511383339371187,-0.44290000004714075
0.3351137550543537,-0.44290008549861426
0.33281397583243383,-0.4452998551214872
0.332813703673992,-0.44530014998104744
0.33121388918461625,-0.44709994128159514
0.3312138362426429,-0.4470999991094166
0.3312137813410145,-0.44710005564954036
0.32911391341060303,-0.4491999235799518
0.32911374941772775,-0.4492000632472539
0.32731387639148646,-0.4504999715439838
0.3273138392803238,-0.45049999783710526
0.3273137939568054,-0.4505000286894254
0.3195138756454161,-0.4556999742303516
0.3195138344861138,-0.45570000115686166
0.31951379981003364,-0.4557000230168138
0.3174139903664406,-0.4569999050533238
0.31741368689864385,-0.4570001000615331
0.31561387699133614,-0.45819997333307155
0.3156137965155086,-0.45820002594582376
0.3117139179396675,-0.46069994810982445
0.3117137569847909,-0.460700053337435
0.31141388036733064,-0.46089997108240854
0.31141379305703276,-0.4609000280689223
0.307813840547232,-0.46319999772796167
0.3053146464998615,-0.4647994819143259
0.3053138633474453,-0.4648000340433597
0.3053131326992656,-0.46480065398482007
0.3039138675139206,-0.4660999716569262
0.30391380602831336,-0.46610002786608995
0.30091386154972366,-0.46879997789682065
0.3000138875390982,-0.46959995506804236
0.3000137870109117,-0.4696000455697385
0.2966139000132038,-0.4726999425382369
0.29661383772646127,-0.47269999753762537
0.2966137687046912,-0.4727000546288403
0.29611412796953673,-0.47309976721696384
0.2961135628992855,-0.47310025245254195
0.29231399873141956,-0.4765998510282079
0.29231368150165055,-0.47660015548890433
0.29221387416751404,-0.47669996282304083
0.2922138379526135,-0.4766999983334386
0.292213796996889,-0.4767000369172856
0.28831399426306326,-0.48029985482543236
0.2883136856446437,-0.48030015134591114
0.288113927914422,-0.4804999090761329
0.28811373057307893,-0.4805000719039513
0.2844141335179641,-0.4829997996438937
0.28441355450320094,-0.4830002197125533
0.2826138791015024,-0.48439996724720774
0.2805138497874394,-0.4859999902501725
0.2805138242197106,-0.48600000979115643
0.277513882305223,-0.48829996525893027
0.277513838105046,-0.48829999840317034
0.2775137887002352,-0.48830003380345455
0.27651434589342083,-0.4889996437682245
0.2765133727020211,-0.48900041270099975
0.27291397526223976,-0.49219987709191654
0.27291383393006147,-0.49219999423479666
0.2729136821416779,-0.49220010323284374
0.27261427883574946,-0.492399705436796
0.2726134264624056,-0.4924003368437428
0.26871424400077576,-0.4955996660430288
0.26871346470922103,-0.4956003722813338
0.2682139621654699,-0.49609987482508494
0.26821383368458734,-0.49609999507802743
0.2682136957675288,-0.49610010799425613
0.26481424351745386,-0.49869968912666646
0.2648134619688357,-0.498700348234505
0.263413933424731,-0.4999999104540307
0.26341383526020434,-0.49999999721231736
0.2634137318406763,-0.5000000799140889
0.2609138632463768,-0.5018999800457565
0.2609138104892206,-0.501900019630815
0.2582138625933352,-0.5038999810351745
0.25821381149949213,-0.5039000191184865
0.25701385461263343,-0.5047999867836305
0.25311393324705866,-0.5076999284248428
0.2531137292057696,-0.5077000538928036
0.25291480321816656,-0.5077995168866051
0.2529138660607762,-0.5078000459389923
0.2529129867518335,-0.5078006664034843
0.24921387523916755,-0.5106999700215198
0.24791391665465284,-0.5116999387200643
0.24791383916465656,-0.5116999960446267
0.2479137494643579,-0.5117000572289374
0.24531385835811373,-0.5133999860291739
0.2419142887511662,-0.5155997076845862
0.24191341681444134,-0.51560033614104
0.24141387179867255,-0.5159999721536551
0.24141384106581093,-0.5159999963229928
0.2414137968255088,-0.516000029866511
0.23751385466695477,-0.518899986856205
0.23751381936677124,-0.5189000132180271
0.23671388994041578,-0.5194999602877937
0.23671383356060233,-0.5195000014933704
0.23671378522043637,-0.51950003507033
0.23361396380764057,-0.5215999140919014
0.23361371268148787,-0.5216000895027423
0.23111385338247648,-0.5233999881980305
0.22971387186195635,-0.5243999750920724
0.22971383728545616,-0.5243999993739014
0.22971380083344853,-0.5244000241049965
0.22581388595862517,-0.5269999673548789
0.22581384473197205,-0.526999994189343
0.22581377824762974,-0.5270000352460729
0.22531426695739257,-0.5272997420202151
0.22531343301678738,-0.5273002970397364
0.22191388999904277,-0.5297999610233721
0.22191382968204945,-0.5298000042420606
0.22191378924884483,-0.5298000318280657
0.21981400395472994,-0.5311998886908089
0.2198136743131613,-0.5312001174894408
0.21801391517376617,-0.5324999435345595
0.21801375983563562,-0.5325000578663788
0.2144138981206593,-0.535199954152611
0.21441383289701607,-0.5352000016308963
0.21441377697348804,-0.5352000400116369
0.21411386728702697,-0.5353999798026109
0.2141138417635854,-0.5353999965685852
0.2141138011317129,-0.5354000224120715
0.21011409154799796,-0.5378998409018935
0.21011359174633615,-0.537900173113792
0.20841392524036634,-0.5390999377062413
0.2084138363344513,-0.5390999978127997
0.2084137434408074,-0.5391000552797222
0.20621414284170536,-0.5403998192701006
0.20621354379172066,-0.5404002006099727
0.2024139490418708,-0.5429999233335543
0.20241394367108925,-0.5429999268116875
0.20241383393097523,-0.5429999867408454
0.2024138311895542,-0.5429999872960287
0.20241370451925925,-0.5429999999669405
0.2024137031571633,-0.543000000001
0.2023164220676374,-0.543000000001
0.20231540897524483,-0.5430000480424805
0.2023144049750358,-0.5430001917357647
0.20231341907759434,-0.5430004297912512
0.2023124601310379,-0.5430007600724671
0.20231153674160823,-0.5430011796152431
0.1984140682980521,-0.5449998813811693
0.19841361171073452,-0.5450001297069029
0.19511395415359029,-0.5468999325428345
0.19511370850423485,-0.546900042829356
0.19451406770226642,-0.5470999230966789
0.1945136100067063,-0.5471000873020078
0.19061383698949966,-0.5486000000009333
0.1867141841317271,-0.5500998664846921
0.18671349994995837,-0.5501001572860553
0.18521397594484826,-0.5507999351551066
0.18521383610272024,-0.5507999955998513
0.18521369075265973,-0.5508000487465478
0.18281386480684356,-0.5515999907284864
0.18281384035135587,-0.5515999987317418
0.1828138055337396,-0.5516000096796312
0.17891389810919509,-0.5527999811948756
0.17891383604359953,-0.5527999994832867
0.17891377579151568,-0.5528000156927311
0.1750139571100446,-0.5537999692008004
0.17501371761439807,-0.553800033575185
0.17181385828299917,-0.5546999940121411
0.17181381572075038,-0.554700006077723
0.17111393780250134,-0.5548999711972227
0.17111383037892955,-0.5548999996262955
0.17111374048460917,-0.554900019796822
0.16721390181801093,-0.555699986702791
0.16721377185168804,-0.5557000116923536
0.16331383698931734,-0.5564000000009843
0.159413880866307,-0.5570999921256272
0.15941383673882095,-0.5570999996671859
0.15551388510448924,-0.5576999925986458
0.15551387669986003,-0.557699993441244
0.15151387400682015,-0.5582999944483537
0.1494139536276504,-0.5585999833383511
0.14941383237406003,-0.5585999979451595
0.1494137237323081,-0.5586000062930477
0.14761395069460584,-0.5586999936840312
0.14761372344391885,-0.5587000087352508
0.14371387927423693,-0.5589999967483034
0.14371384640456744,-0.5589999990149391
0.1398138369878159,-0.5592000000010692
0.13591386951716508,-0.5593999983328974
0.13591384035999604,-0.5593999996503153
0.13591380104836145,-0.5594000009225587
0.1320138369891663,-0.5595000000009996
0.12811387083354,-0.5595999991331951
0.128113837888652,-0.559599999769468
0.12811380223121752,-0.559600000001
0.11641387176587095,-0.559600000001
0.11641383605201164,-0.559599999768976
0.116413803163552,-0.5595999991336775
0.11251397417789172,-0.5595000035186606
0.11251369975526763,-0.559500000001
0.10861387176587095,-0.559500000001
0.10861383605201164,-0.559499999768976
0.108613803163552,-0.5594999991336775
0.09691387287325558,-0.5592000009211059
0.09691383373156605,-0.5591999996547772
0.09691380440450108,-0.5591999983299941
0.09301383698908947,-0.5590000000009987
0.0891138438254177,-0.5588000003515796
0.08911383015241008,-0.5587999996591647
0.0851141041383135,-0.5586000133584599
0.0851135695061865,-0.558600000001
0.0850139611273255,-0.558600000001
0.08501371497548911,-0.5585999775248178
0.08121399240072566,-0.5579000286294666
0.08121368079997031,-0.5578999759719085
0.0773139700043395,-0.5573000204648886
0.07731370350129181,-0.5572999828871815
0.07341383698901352,-0.5568000000009918
0.06951397134269781,-0.5563000172258232
0.0695137022425649,-0.5562999861808436
0.06561383698903865,-0.5559000000009947
0.061713869327968254,-0.555500003317808
0.06171383970191894,-0.5555000000973134
0.06171380206019196,-0.5554999955229378
0.05781401770495161,-0.5550000231697019
0.05781365558941194,-0.5549999829947798
0.05461390027699837,-0.5547000059342411
0.05461383953142983,-0.5546999995108298
0.054613771619662466,-0.5546999906625133
0.0539139132325386,-0.5546000108929241
0.053913760596665666,-0.554599990207101
0.050013971342697805,-0.5541000172258232
0.05001370224256489,-0.5540999861808437
0.04611383698903865,-0.5537000000009947
0.04221397243846445,-0.5533000138932436
0.042213701230147484,-0.5532999895580035
0.03831387701633142,-0.5530000030800177
0.03831382484506795,-0.5529999986730305
0.03831380920373874,-0.5529999971512205
0.03441397243846445,-0.5526000138932435
0.03441370123014749,-0.5525999895580035
0.03051384719406857,-0.5523000007859975
0.030513826782537386,-0.5522999992355077
0.026513860349607277,-0.5520000017530379
0.02651385741281524,-0.5520000013816296
0.022613973280722555,-0.5517000104849709
0.022613700473658273,-0.5516999930002073
0.01221424815049901,-0.5511666877528658
0.0122134254227403,-0.5511666772206516
0.010913836989166308,-0.5512000000009997
0.0070138369891663095,-0.5513000000009997
0.0031139739978453206,-0.5513999964879566
0.003113700115334781,-0.5514000070201708
-0.004686026495376909,-0.5517999930002073
-0.004686299302959345,-0.5518000104850107
-0.008586163010782626,-0.5521000000009971
-0.012486163010782625,-0.5524000000009971
-0.01638589215391633,-0.5526999791658534
-0.01638643246236621,-0.5527000345460731
-0.020286163010732158,-0.5532000000009919
-0.02418602952301051,-0.5536999828871815
-0.024186296026058193,-0.5537000204648885
-0.02808605961821578,-0.5542999840944511
-0.028086266072618046,-0.5543000179247991
-0.030386102087620118,-0.554699989405669
-0.03038615881346183,-0.5546999985972506
-0.030386228696131497,-0.5547000082116668
-0.03198601271071727,-0.55489998121349
-0.03198631271906338,-0.5549000230330431
-0.035886115387027955,-0.5554999926742684
-0.035886123296079056,-0.5554999934671828
-0.03988614311083695,-0.5560999970160079
-0.03988618290066987,-0.5561000030609827
-0.043786031016265395,-0.5566999796941511
-0.04378629445750704,-0.5567000235940041
-0.04768616301068265,-0.5574000000009843
-0.05158601653259229,-0.558099973710045
-0.051586308701380534,-0.5581000303532134
-0.05398598031751819,-0.5585999619399087
-0.053986165491924754,-0.5585999938287418
-0.05398634759375144,-0.5586000123065283
-0.05548610843283509,-0.5586999963624673
-0.0554861628775573,-0.5586999994336705
-0.05548621785118322,-0.5587000014071625
-0.059386026002154674,-0.5587999964879565
-0.05938629988466521,-0.5588000070201707
-0.06328616301080811,-0.5590000000009987
-0.06718613042622247,-0.5591999983299942
-0.06718615975326733,-0.5591999996547765
-0.06718619889499268,-0.5592000009211063
-0.09448612918527305,-0.5598999991336775
-0.09448616207372161,-0.5598999997689759
-0.09448619778759174,-0.5599000000009999
-0.09848602577698627,-0.5599000000009999
-0.09848630019961035,-0.5599000035186605
-0.10238612918527304,-0.5599999991336776
-0.1023861620737216,-0.559999999768976
-0.10238619778759173,-0.560000000001
-0.10628602577698627,-0.560000000001
-0.10628630019961036,-0.5600000035186606
-0.11018612918527304,-0.5600999991336776
-0.1101861620737216,-0.560099999768976
-0.11018619778759173,-0.560100000001
-0.12968612825293832,-0.560100000001
-0.129686163910362,-0.5600999997694681
-0.12968619685526103,-0.5600999991331952
-0.13358616301088497,-0.5600000000009997
-0.1374860258221083,-0.5599000035186605
-0.1374863002447324,-0.5599000000009999
-0.1413861282529383,-0.5599000000009999
-0.141386163910362,-0.559899999769468
-0.14138619685526102,-0.5598999991331951
-0.14528612707008193,-0.5598000009225587
-0.14528616638170605,-0.5597999996503156
-0.14528619553888655,-0.5597999983328973
-0.14918616301091053,-0.5596000000009986
-0.15308616301091055,-0.5594000000009987
-0.15698609598407048,-0.5592000034382725
-0.156986160758948,-0.5591999993016569
-0.1569862319562267,-0.5591999929296855
-0.1608859854023431,-0.5588000182172632
-0.1608863411281843,-0.5587999877170489
-0.1637860146459053,-0.5586000102330682
-0.16378616282907452,-0.5585999958683812
-0.16378630900272903,-0.55859997345704
-0.16488612637868919,-0.558400006661411
-0.1648861545368296,-0.5584000013391612
-0.1687860988337867,-0.557600013165542
-0.16878622684744507,-0.5575999852695065
-0.1726861271896041,-0.5567000082674698
-0.17268617145769294,-0.5566999977310333
-0.17268619015194084,-0.5566999930417806
-0.17658609414510198,-0.5557000176589189
-0.1765861659604386,-0.5556999982247157
-0.17658622769704027,-0.5556999797866161
-0.17978603739083515,-0.5547000392573052
-0.1797862895585164,-0.5546999638445665
-0.18048613388910872,-0.5545000083215402
-0.18048614638854368,-0.5545000046736533
-0.1843860423180957,-0.5533000371372813
-0.18438628454760733,-0.5532999657214435
-0.18828610269394955,-0.5522000170135007
-0.1882861627670515,-0.5521999993080049
-0.1882862224937415,-0.5521999801734268
-0.19218616301117555,-0.5509000000009486
-0.19248590495910695,-0.5508000860183049
-0.19248642509836422,-0.5507999271989532
-0.19608612479098475,-0.5498000106176697
-0.1960861683044113,-0.5497999981825582
-0.196086195580429,-0.5497999899796402
-0.1999861059636064,-0.5486000175540472
-0.19998615885439838,-0.5486000006321387
-0.19998622308819008,-0.5485999784348412
-0.20388612743280551,-0.5472000127726716
-0.20388619840567898,-0.5471999867280107
-0.20468607383373938,-0.546900033442488
-0.2046862527695026,-0.54689996815122
-0.20778609932649422,-0.545800022598739
-0.2077861681218896,-0.5457999972052239
-0.20778622018894805,-0.5457999765434034
-0.21168601172235066,-0.5442000620681613
-0.21168631612513508,-0.5441999425832146
-0.2148860283157757,-0.5430000505117244
-0.2148860311181685,-0.5430000493740357
-0.21488615399369204,-0.5429999876304631
-0.2148862645581563,-0.5429998984541172
-0.21558573182718188,-0.5423004311850916
-0.21558664036677286,-0.5422996205645256
-0.21948528841668313,-0.53920069519152
-0.21948619426766244,-0.5392000490206258
-0.21948716229353812,-0.5391995003597786
-0.21968602888741545,-0.53910006706284
-0.2196862791187653,-0.5390999052816831
-0.22348612338322976,-0.5360000323290937
-0.22348620294679497,-0.5359999680525321
-0.22448612832574938,-0.5352000277493686
-0.2244861972319623,-0.5351999716803852
-0.22738609456938721,-0.5328000566425164
-0.22738623238415456,-0.5327999445026445
-0.22938613604407052,-0.5312000215747117
-0.22938619011749609,-0.5311999786012978
-0.23128605885861134,-0.529700082226733
-0.23128626917036488,-0.5296999203816208
-0.23448562978624699,-0.5273003999197093
-0.23448674172277292,-0.5272996693086297
-0.23518608353682433,-0.526900045414886
-0.2351861611318467,-0.526899999297261
-0.23518624019579823,-0.5268999485445759
-0.23908610363840538,-0.5243000395828378
-0.23908615765554617,-0.5243000025219383
-0.23908622476079952,-0.5242999536887949
-0.2402856977169348,-0.5234003489716934
-0.24028666337254423,-0.5233997034905343
-0.24298613957042486,-0.5218000138917903
-0.2429861609869349,-0.521800001052783
-0.24298618808579778,-0.5217999844140536
-0.24668574210065897,-0.5195002616480587
-0.24668660629460634,-0.5194997783592444
-0.24688605825487428,-0.5194000523791105
-0.24688616059925172,-0.5193999983765579
-0.24688626388180152,-0.5193999379267482
-0.25078614082695944,-0.5170000136528049
-0.25078618526198515,-0.5169999864570072
-0.25308609795605486,-0.5156000395997473
-0.2530861656185512,-0.5155999970829453
-0.2530862226594255,-0.5155999589928243
-0.2546857715728728,-0.5145002691148292
-0.25468657674582335,-0.514499766612194
-0.25858613450339785,-0.5123000160822803
-0.25858615743852625,-0.5123000029590119
-0.25858619648416886,-0.5122999799171805
-0.259586089512303,-0.5117000441003001
-0.2595861639002345,-0.5116999978317941
-0.2595862319900299,-0.511699952429373
-0.2624858635162397,-0.5097002065492283
-0.2624864758373625,-0.5096998142604268
-0.26568606470793743,-0.5078000583685229
-0.26568616392092514,-0.5077999965577428
-0.26568625389062867,-0.507799935087108
-0.2663860225345668,-0.5073001003414378
-0.26638630665036794,-0.5072999042415294
-0.27028600110253226,-0.5047001079400866
-0.2702863287357939,-0.5046998980165991
-0.27158610360925284,-0.5039000365560089
-0.27158615851009127,-0.5039000017766118
-0.27158622425582246,-0.5038999576008573
-0.27418599215562267,-0.502100118285611
-0.27418633832863665,-0.502099888435327
-0.277486137782663,-0.500000016055492
-0.2774861653323299,-0.49999999830688574
-0.27748618550547455,-0.49999998500479165
-0.27808608300650955,-0.499600053337435
-0.27808624396138615,-0.49959994810982444
-0.28198612253722727,-0.49710002594582375
-0.2819862030130548,-0.49709997333307154
-0.28348616301141405,-0.49610000000083204
-0.2858859682435727,-0.4945001298460596
-0.2858863632683878,-0.4944998787926648
-0.28968579355354207,-0.49220022362007143
-0.2896865492802744,-0.4921998068664105
-0.28988603556714576,-0.4921000637229748
-0.28988616131022127,-0.4920999966104336
-0.2898862828027086,-0.49209992321154084
-0.29378609210806755,-0.4896000454516954
-0.2937862346209877,-0.48959995567109665
-0.29588612583175955,-0.4883000230168093
-0.29588616050781635,-0.488300001156872
-0.2958862016671455,-0.48829997423034444
-0.2976858314985987,-0.4871002210093756
-0.29768651003427216,-0.4870998042443511
-0.30158603907149845,-0.48490006991565937
-0.3015861602514541,-0.48489999724590194
-0.3015862794962908,-0.4848999167973493
-0.3022857949868639,-0.48440026287551136
-0.30228655189506387,-0.48439976910116656
-0.3054861213439211,-0.4825000247409076
-0.3087860760248662,-0.4805000527199395
-0.3087860808684403,-0.48050004965712095
-0.308786236580755,-0.4804999385449404
-0.30878624124777415,-0.48049993480387265
-0.30938613170011153,-0.4800000260935916
-0.3093861945206497,-0.4799999741471066
-0.31328575248412427,-0.4768003368437428
-0.3132866048574681,-0.476799705436796
-0.313586026119586,-0.4766000912620508
-0.3135861600025246,-0.47659999593726315
-0.3135862876359742,-0.4765998926852486
-0.3171860162841792,-0.47350012634929417
-0.31718631421168725,-0.47349987904061824
-0.3181861029529439,-0.472700048047613
-0.318186164994332,-0.4726999969355018
-0.3181862176761016,-0.47269995099112583
-0.32108596930858735,-0.470100173665449
-0.3210863649208817,-0.4700998359493953
-0.3226861296961581,-0.4688000270694832
-0.3226861600017211,-0.46880000204010797
-0.32268619813249255,-0.46879996946077457
-0.32498614099923084,-0.4668000191418717
-0.3249861623551917,-0.4668000003661218
-0.32498618513860117,-0.46679997988522254
-0.32718582625748915,-0.46480030614077894
-0.32718652453157,-0.46479972354424487
-0.3288861308398311,-0.46350002460263345
-0.3288861644989556,-0.463499998457368
-0.32888619279597897,-0.46349997580087876
-0.3320859050686425,-0.46090020957933964
-0.3320864334571848,-0.46089980682528214
-0.33278614021023045,-0.46040001628739236
-0.3327861480276996,-0.46040001064145464
-0.3366861042226728,-0.45750004371553116
-0.3366861610957,-0.45750000020410814
-0.33668622054518177,-0.4574999520560331
-0.337285891740682,-0.4570002260597828
-0.3372864485886695,-0.45699979230828364
-0.34058613118150954,-0.45460002314985454
-0.3405861944975651,-0.4545999763862207
-0.3425861267205857,-0.45310002721895526
-0.34258619953168434,-0.45309997309116057
-0.3444861586846629,-0.4517000031889658
-0.3444861673414015,-0.45169999681701906
-0.34788607965683954,-0.4492000612909617
-0.3478862363096226,-0.4491999267026509
-0.3484861030220514,-0.4486000599902221
-0.34848616010599165,-0.4486000010676157
-0.3484862208404195,-0.4485999341954637
-0.3513861034912812,-0.44530006773069003
-0.3513862236642582,-0.44529993328274786
-0.35238611608004067,-0.44420005162538717
-0.35238616585436905,-0.44419999541899846
-0.35238620391607584,-0.44419995020392056
-0.35468603058046055,-0.44140016122119136
-0.3546863016235757,-0.44139984406219934
-0.3562861309757629,-0.43960003604098874
-0.35628619439299514,-0.4395999633890449
-0.3580861274647235,-0.4375000414720284
-0.3580861989798149,-0.4374999588941408
-0.3601861248111994,-0.4351000436582728
-0.3601861612393845,-0.4351000011042177
-0.36018620049004496,-0.43509995315261873
-0.36138545024760316,-0.43360089095567106
-0.36138620607354555,-0.43360004267820534
-0.3613870475384619,-0.43359927927509523
-0.36408614978142945,-0.43140001078082535
-0.36408617627580847,-0.4313999892629945
-0.36618608196868063,-0.42970006560685986
-0.3661862453167085,-0.4296999359856064
-0.3679861538853689,-0.42830000709887056
-0.3711859817931067,-0.4258001415776383
-0.3711863501420662,-0.4257998663360812
-0.3718861402102305,-0.4253000162873924
-0.37188614802769965,-0.4253000106414547
-0.3757861042226728,-0.42240004371553114
-0.37578616109569996,-0.4224000002041081
-0.37578622054518174,-0.4223999520560331
-0.37638597214118563,-0.4219001590593631
-0.37638636105496076,-0.42189984996784435
-0.379686106239307,-0.4194000430100063
-0.3796862203508133,-0.41939995775074973
-0.3815860573705908,-0.41800007784144
-0.3815861615318045,-0.41799999707829144
-0.3815862600276491,-0.41799991268623454
-0.3835859504850627,-0.41620019127456237
-0.383586385444411,-0.41619982034341685
-0.38618609477718374,-0.41410005511310033
-0.38618616111615817,-0.41409999971129346
-0.3861862283773088,-0.4140999396630999
-0.38748598769013715,-0.41290016183587364
-0.3874863453686418,-0.41289984613692937
-0.39068607655385945,-0.4102000729494021
-0.3906861613585231,-0.41019999827146214
-0.39068624303378485,-0.4101999199784887
-0.3913859468939617,-0.4095002161183118
-0.39138639110660955,-0.40949979656458974
-0.39508610534228816,-0.40620005143547105
-0.39508616354832227,-0.40619999799359396
-0.3950862164018913,-0.4061999466103823
-0.39528595855848,-0.4060002044537936
-0.39528637820198387,-0.4059998068811037
-0.3991861090306521,-0.4025000484451194
-0.39918616272183216,-0.4024999989310807
-0.3991862139274312,-0.4024999490848424
-0.39938616301156643,-0.4023000000007071
-0.40328612583390017,-0.39840003717837336
-0.40328616134429796,-0.39840000096347283
-0.4032861999281449,-0.3983999600077483
-0.4068860178362917,-0.3945001572739226
-0.4068863143567705,-0.3944998486555031
-0.40698612321155314,-0.39440003980072036
-0.406986164430972,-0.3943999977052378
-0.4069861993558319,-0.39439996054122006
-0.4104860140390672,-0.3906001617422789
-0.41048631849976364,-0.3905998445125099
-0.4108861214776224,-0.39020004153465115
-0.4108861609452006,-0.39020000119129017
-0.41088620419052385,-0.3901999549612239
-0.41408609405319236,-0.3867000754239302
-0.41408609438430105,-0.38670007504759935
-0.4140862191743442,-0.38669991571103784
-0.4140862199262978,-0.3866999146286451
-0.4148860810151814,-0.3855001229953198
-0.4148861606358153,-0.38549999610833763
-0.41488623006881153,-0.38549987067612174
-0.41628613490524224,-0.3828000542058625
-0.4162861620017053,-0.3828000004568903
-0.4162861889570176,-0.38279994378571014
-0.4180860929282909,-0.37890015184795117
-0.41808623780395454,-0.3788998504160457
-0.4187861129418686,-0.37750010014021756
-0.41878616146814884,-0.3774999977907953
-0.4187862040786365,-0.37749989733324973
-0.41978605980581185,-0.3750002580153114
-0.419786279464094,-0.3749997476870445
-0.4215857120937691,-0.3711009769894151
-0.42158620947953696,-0.371100027387974
-0.42158679933505394,-0.3710991322868802
-0.42268612815384654,-0.3696000475339811
-0.42268616138776993,-0.36960000115255387
-0.4226861967484138,-0.3695999493954711
-0.42428586681928776,-0.3672004442891601
-0.424286501942458,-0.3671995873891944
-0.4265861142584349,-0.364400059352353
-0.42658615966716656,-0.364400002426139
-0.42658621052036255,-0.3643999346761333
-0.42738598823068225,-0.36330024032444375
-0.4273863508542884,-0.36329976974189476
-0.4304858206088874,-0.3595004197201282
-0.4304865460286004,-0.3594996169836731
-0.43058602488562364,-0.3594001381266499
-0.43058615750210916,-0.3593999954613436
-0.4305862796704314,-0.3593998431146652
-0.43348614986706185,-0.35550001767781736
-0.433486176228884,-0.3554999823776338
-0.4343860963174523,-0.3543000889262095
-0.434386163418729,-0.3542999954766769
-0.43438622012835143,-0.35429990928585997
-0.43608612769232036,-0.35160005609602696
-0.4360861990230039,-0.35159994434670827
-0.43828613866069,-0.3482000376339206
-0.4382861621325794,-0.3482000006844521
-0.43828618661166957,-0.3481999606672599
-0.43858614539579965,-0.3477000293603765
-0.4385861611487418,-0.3477000027207186
-0.43858618144974243,-0.3476999673149244
-0.44078612495844505,-0.3438000674585878
-0.4407862020370077,-0.3437999331000159
-0.4421861202824586,-0.3414000732506716
-0.4421861604390361,-0.34140000183502384
-0.4421862022056419,-0.3413999216126709
-0.44298609048492715,-0.3398001450541005
-0.44298623989883823,-0.3397998572101485
-0.44508613899527416,-0.33590004460248174
-0.44608612499645733,-0.3340000722294717
-0.4460861611274315,-0.33400000096489446
-0.4460861972019102,-0.333999924022324
-0.4469860067894488,-0.33200034716112703
-0.44698634349748745,-0.3319996648126571
-0.44908614429910887,-0.328100034752503
-0.4490861617518513,-0.3281000017597889
-0.4490861816211339,-0.328099962781687
-0.44998614907611667,-0.32630002787172135
-0.44998615867325076,-0.3263000083948247
-0.45098607936848467,-0.32420017565125264
-0.45098615582633245,-0.3241999988085051
-0.4509862206670592,-0.3241998126207508
-0.45218611526969243,-0.3203001551621928
-0.452186158507246,-0.32029999781655655
-0.45218619150424993,-0.3202998412567698
-0.4528861630118436,-0.31640000000017665
-0.45358615446291195,-0.3125000476299387
-0.45358616278670927,-0.31249999871560447
-0.4535861696810585,-0.3124999533156766
-0.4538861454089128,-0.31040012322069654
-0.4538861834748434,-0.3103998772221783
-0.45418598461691295,-0.30860107036976103
-0.45418621593307446,-0.3086000144281691
-0.45418655255220153,-0.30859898719529605
-0.45568587605040634,-0.3047007460999636
-0.4556861899536437,-0.3047000127402117
-0.4556865575910578,-0.30469930478929536
-0.45778612846463335,-0.30100006086918596
-0.4577861618368279,-0.30100000023740026
-0.4577861946527063,-0.3009999367185421
-0.45788604338974104,-0.3008002392444726
-0.45788629443177226,-0.3007997670285987
-0.4600861469672342,-0.29690002844300717
-0.46008616381672446,-0.29689999814298385
-0.4600861774305902,-0.2968999729651296
-0.4616861198310449,-0.29390008096427706
-0.461686207573835,-0.29389991978870295
-0.46218612873440473,-0.29300006169967746
-0.46218616089327547,-0.2930000019720464
-0.46218619511884623,-0.29299993409641545
-0.46408613425565465,-0.28910005902612446
-0.46408616298202077,-0.28909999817707854
-0.4640861882273254,-0.2890999411641177
-0.4655860390806458,-0.28560028917303687
-0.46558630370983034,-0.28559971860429406
-0.4657861254676111,-0.2852000750887326
-0.4657861629222552,-0.28519999714713506
-0.4657861948498803,-0.2851999250872132
-0.467486149869183,-0.2812000309241479
-0.46748617576514034,-0.2811999689140746
-0.46908614511190067,-0.27730004363134636
-0.46948613948687257,-0.2763000588126594
-0.4694861872325834,-0.2762999414667823
-0.47068615682367615,-0.27340001495497485
-0.47228614511140177,-0.269500043632561
-0.4734861340352749,-0.26650007244162666
-0.4734861615080494,-0.2665000007466384
-0.4734861880698522,-0.26649992482618373
-0.47378604859447193,-0.26560034325232457
-0.4737863003426325,-0.26559966525643747
-0.4753860929461789,-0.2617001707852932
-0.4753861566073444,-0.2616999989684115
-0.475386209119173,-0.26169982018160276
-0.47638613397985846,-0.2578001132249295
-0.47638617199866273,-0.2577998831715942
-0.47668615256886243,-0.2539001357589975
-0.4766861769041024,-0.25389986455068053
-0.4770861413317112,-0.25000021138149525
-0.4770861930625138,-0.24999978964548938
-0.4773861468334937,-0.24790011324863073
-0.47738616028312725,-0.24790000219929054
-0.4773861694938892,-0.24789988332349103
-0.47748611202272273,-0.24610091780448626
-0.47748620200986613,-0.24610000554150807
-0.47748636970712305,-0.2460991043206376
-0.4783860209964088,-0.24220061540039953
-0.47838637639840476,-0.24219940556622613
-0.4797860897354454,-0.23830020412732725
-0.47978624449498497,-0.23829979900848522
-0.48128611437961394,-0.2346001199597338
-0.4812861147023139,-0.23460011910494272
-0.48128615057305696,-0.23459999830487824
-0.48128616301185934,-0.23459986953469408
-0.48128616301185934,-0.2344018633784877
-0.4812862027272068,-0.23440094207087878
-0.4812863215785902,-0.2344000275986989
-0.48128651868421923,-0.2343991267466633
-0.4812867925817142,-0.23439824619843558
-0.4826861222688375,-0.23050011349859192
-0.4826862063009227,-0.23049988744862096
-0.4841861450705297,-0.22660004664764277
-0.4841861646653584,-0.22659999424605765
-0.4841861773572354,-0.22659995839857688
-0.4851861460955605,-0.2237000490574342
-0.48518616098370776,-0.22370000448438904
-0.48518617932806163,-0.22369994561280573
-0.4854860811762786,-0.2227002727854158
-0.485486259234343,-0.22269973195182655
-0.4868861488306837,-0.2188000395048776
-0.4868861635392113,-0.21879999749823736
-0.48688617520046334,-0.21879996249676145
-0.48818598311563594,-0.21480055352699962
-0.4881864018547414,-0.21479946923825458
-0.48908614953302487,-0.21280002995318018
-0.48908616305695163,-0.21279999940042166
-0.4890861755373439,-0.21279997025217606
-0.4898859646504541,-0.2109004711085395
-0.4898864053551846,-0.2108995499340767
-0.4919861453713014,-0.2070000327612882
-0.4919861596631718,-0.2070000057714889
-0.4919861826325205,-0.2069999607589139
-0.49298611314352875,-0.2050000997368973
-0.4929862149465468,-0.20499990132434084
-0.4939861497649162,-0.20310002516943904
-0.49398617599037603,-0.203099974692134
-0.4959861315231575,-0.1992000614032101
-0.4959861628842077,-0.19919999825746718
-0.4959861907074557,-0.19919993845444503
-0.4968861201305199,-0.19720009529208007
-0.49688620774485115,-0.1971999055639088
-0.49778609407947383,-0.19530014552414976
-0.49778615818560523,-0.19529999894991878
-0.49778621419310864,-0.19529984645641427
-0.499086163011808,-0.1914000000003162
-0.5003861172696887,-0.18750013722667383
-0.5003862124446857,-0.1874998640599034
-0.5007861450971518,-0.1864000492656219
-0.5007861637708314,-0.18639999630380832
-0.5007861779077473,-0.18639995365739437
-0.5016861078872255,-0.1836001714990174
-0.5016862238748574,-0.18359983045325076
-0.5030861414457047,-0.17970006007731912
-0.5030861636429902,-0.1796999958435625
-0.5030861805649106,-0.1796999429527336
-0.5042861264064926,-0.17580011896759204
-0.5042862023731711,-0.17579988191622672
-0.504686163011808,-0.17460000000031622
-0.5055861242512225,-0.17190011628207266
-0.5055862044244662,-0.1718998846364835
-0.5069861202527777,-0.16800011911475882
-0.5069861609277703,-0.16799999678634964
-0.5069861938338929,-0.1679998797941953
-0.5079861218885509,-0.16410016038102923
-0.5079861581081513,-0.1640999984682201
-0.5079861839922553,-0.16409983635297515
-0.5084861154203344,-0.1602003712139586
-0.5084862364087226,-0.16019963301578277
-0.5085861490620781,-0.1597000697490051
-0.5085861609298341,-0.1597000060180845
-0.5085861739598501,-0.15969992336413655
-0.5090861548719918,-0.1562000569791436
-0.5090861717638758,-0.15619994311196886
-0.5096861586358644,-0.1523000284440429
-0.5096861614308902,-0.1523000096029428
-0.5096861679087344,-0.15229996180443817
-0.5101861498751231,-0.1484001024666061
-0.5101861612917722,-0.14839999737573203
-0.5101861681765644,-0.14839989928827615
-0.510386163011858,-0.1445000000000512
-0.510586163011858,-0.1406000000000512
-0.510786163011858,-0.1367000000000512
-0.5109861577703375,-0.13280010220969884
-0.5109861610208298,-0.1328000010422031
-0.5109861603611445,-0.1327998966221109
-0.5108861665295199,-0.128900137188751
-0.5108861630118593,-0.12889986276612692
-0.5108861630118593,-0.12500003477673027
-0.5108861627798353,-0.12499999906287097
-0.5108861621445369,-0.12499996617441132
-0.510686164680574,-0.11720006507986035
-0.5106861624730061,-0.11720000670162353
-0.5106861575075472,-0.11719992844390371
-0.5103861630118565,-0.1132999999999233
-0.5100861630118564,-0.1093999999999233
-0.5094861734958701,-0.1016001362921
-0.5094861560110667,-0.10159986348451758
-0.5092861665121106,-0.09770006825487242
-0.5092861577700636,-0.09769993185661614
-0.5089861637968567,-0.09380001020492774
-0.5089861622463668,-0.09379998979339656
-0.5086861707634242,-0.08980010335416092
-0.5086861572626944,-0.08979989651500513
-0.5085861653621991,-0.0880000423060887
-0.508586160996458,-0.08799995767654827
-0.5084861647042941,-0.0859000355411062
-0.5084861631531238,-0.08590000696565024
-0.5084861597489775,-0.08589995758249631
-0.5081861630118564,-0.0819999999999233
-0.5072861840108427,-0.07030027298674417
-0.5072861559938251,-0.0702997262966512
-0.5071861630118589,-0.06639999999997437
-0.5069861639312393,-0.058600035855808204
-0.5069861626678641,-0.05859999679901723
-0.5069861613394027,-0.058599967387071385
-0.5067861664505551,-0.05470006705454323
-0.5067861623082908,-0.05470000219650691
-0.5067861559433796,-0.0546999310822718
-0.5063861663286674,-0.05080003233882757
-0.5063861631081727,-0.05080000271277826
-0.5063861585337972,-0.05079996507105128
-0.5058861802366825,-0.046900134353557124
-0.5058861491917029,-0.04689986525342421
-0.5054861663286674,-0.04300003233882757
-0.5054861631081727,-0.043000002712778256
-0.5054861585337972,-0.04299996507105128
-0.5049861651591989,-0.03910001674918519
-0.5049861609173529,-0.039099983243886756
-0.50468616845388,-0.036700043536103316
-0.5044861862773424,-0.03520017449105717
-0.504486145495425,-0.03519982483560782
-0.5040861659630336,-0.03120002951169393


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.5062160636499257,-0.08590003265766868
-0.5062160649776769,-0.085900003264897
-0.5062160662468453,-0.08589996403542915
-0.5067160618037577,-0.06640013731584479
-0.5067160723595823,-0.06639986281936262
-0.5069160636499256,-0.06250003265766868
-0.5069160649776768,-0.06250000326489698
-0.5069160662468453,-0.06249996403542918
-0.5071160609318266,-0.05470017132115628
-0.5071160598542007,-0.054700000420351017
-0.5071160478177124,-0.054699829307049155
-0.5067160792480624,-0.05080013575296149
-0.5067160548582693,-0.05079986393666772
-0.5064160653246736,-0.0468999999999233
-0.5061160653246736,-0.0429999999999233
-0.5058160684105972,-0.03910004011693096
-0.5058160639937288,-0.03909998782868987
-0.5058160624685105,-0.03909997215233069
-0.505416071386548,-0.0352000591031953
-0.5054160579553493,-0.03519994104531892
-0.5049160800637623,-0.031200117912624354
-0.5049160532005431,-0.03119988178964901
-0.5045161213198401,-0.027300545952794113
-0.5045160653246765,-0.027299451183067314
-0.5045160653246765,-0.02720013928399019
-0.5045160617851163,-0.027200002968677243
-0.5045160504526743,-0.027199858715926464
-0.504116075457389,-0.0234000962607162
-0.5041160637782215,-0.02340000172376181
-0.5041160479617508,-0.023399903263610654
-0.5034161128068151,-0.019500264543253903
-0.503416031146604,-0.019499733410970648
-0.5029160701859337,-0.015600037917742055
-0.502916063844382,-0.015599991100883528
-0.502916060883156,-0.015599971130040224
-0.5023160858344401,-0.011700133313386662
-0.5023160481724938,-0.01169986621291014
-0.5018160825881136,-0.007800134654745744
-0.5018160514735394,-0.0077998649513620205
-0.5014160653246713,-0.0038999999998979703
-0.5010160653246712,1.0202886555878089e-13
-0.5006161213198401,0.0038994540472058873
-0.5006160653246765,0.0039005488169326866
-0.5006160653246765,0.004099856044729176
-0.50061606149333,0.004099998807645844
-0.5006160497462216,0.004100144100761104
-0.500216075178418,0.007799908852945584
-0.5002160642930046,0.007799995638199119
-0.5002160483913775,0.007800094342756024
-0.49951606532466086,0.011700000000176665
-0.49881606532466083,0.015600000000176664
-0.4981160889705707,0.01949986825867912
-0.49811604497230594,0.019500132290485854
-0.4969160817207346,0.027299893425699395
-0.4969160510736761,0.027300106882569862
-0.4967160711365248,0.02879995641120475
-0.49671605987028195,0.028800043635219184
-0.49641608175294116,0.031199868573945817
-0.4964160521455073,0.031200131791742865
-0.4960160691246927,0.03519996199988893
-0.4960160648738153,0.03520000165555447
-0.4960160606839589,0.03520003619766151
-0.4955160825881134,0.03909986534525641
-0.4955160514735392,0.039100135048640135
-0.4951160686489192,0.042999967588685184
-0.4951160654212069,0.04299999728113131
-0.49511606083657445,0.043000035007260295
-0.4936160825881134,0.05469986534525641
-0.4936160514735392,0.05470013504864013
-0.4932160653246713,0.05860000000010203
-0.4928161213198403,0.06249945404720481
-0.4928160653246766,0.06250054881693161
-0.4928160653246766,0.06299988316263544
-0.4928160628349349,0.06299999747435696
-0.49281605484316343,0.06300011879052696
-0.49251606867253933,0.06639996205759967
-0.49251606143840204,0.06640003789122763
-0.49171607208714946,0.07419993406594032
-0.49171606482723795,0.07419999716019973
-0.49171605482753994,0.07420006823146451
-0.4911160858344395,0.07809986668661766
-0.4911160481724932,0.07810013378709417
-0.490616069433648,0.08199996795008671
-0.4906160655064584,0.08199999718510008
-0.49061605998361124,0.08200003471700126
-0.49001610648381166,0.08589973246569878
-0.4900160377072912,0.08590026926955902
-0.48961608029486875,0.08979985404067763
-0.48961605435110994,0.0898001463142598
-0.4893160682457215,0.09379996105277254
-0.4893160646513179,0.09380000471394169
-0.48931606182491866,0.09380003412269107
-0.4889161213198403,0.0976994540472048
-0.4889160653246766,0.0977005488169316
-0.4889160653246766,0.0980998867303612
-0.48891606299503226,0.09809999706132948
-0.4889160554089965,0.09810011568297723
-0.48861611629928664,0.10159940529625928
-0.4886160806243772,0.10160059668831244
-0.4887160653246762,0.10549999999997436
-0.4888160536255204,0.10939954373289608
-0.488816115727501,0.10940045362536437
-0.48891605383434306,0.11029989658694296
-0.4889160633698921,0.1103000007801441
-0.4889160687698148,0.11030010335413003
-0.48901606212235976,0.11329990393048085
-0.48901607024758253,0.11330009599664113
-0.4892160513168834,0.11719972684800783
-0.4892160932306762,0.11720027208344597
-0.49001606532467135,0.12499999999989797
-0.49041606532467136,0.12889999999989796
-0.4908160548309253,0.1327998976858738
-0.4908160633810757,0.1328000004175432
-0.4908160679535064,0.13280010252435143
-0.4909160644549263,0.13669996607972687
-0.49091606509262553,0.13669999909847547
-0.4909160653246766,0.13670003483583495
-0.4909160653246766,0.14059996516417572
-0.49091606509262575,0.14060000090151153
-0.49091606445492625,0.14060003392027548
-0.49081606885022294,0.1444998625037048
-0.4908160653246766,0.1445001375415113
-0.4908160653246766,0.14839986292208643
-0.4908160618270116,0.14839999979249374
-0.4908160513358456,0.14840013639115346
-0.49041606532467136,0.15230000000010202
-0.4900160667139724,0.15619998645441685
-0.4900160639697577,0.15620001354923854
-0.48961606667958113,0.1601999864510042
-0.48921608477740336,0.16409981033594825
-0.48921605888320285,0.16409999713809675
-0.48921601866872877,0.1641001866239143
-0.48891609956092436,0.16529986305513217
-0.4889160347027951,0.1653001377985764
-0.48831608147124156,0.16799992734056746
-0.48831606478515743,0.1679999977975015
-0.48831604457514577,0.16800007356665672
-0.48721610014429323,0.17189987654877004
-0.4872160334660339,0.17190012424883236
-0.48621606532464523,0.1758000000002484
-0.48521607335188466,0.1796999686940146
-0.4852160574861408,0.17970003135426635
-0.4850160751819835,0.1804999605708957
-0.4842160998539112,0.18359986619934288
-0.4842160342523226,0.1836001346469809
-0.4833160948547423,0.18749987203649568
-0.48331603893529423,0.18750012864834043
-0.4825160721461526,0.19139996674540594
-0.48251606465201313,0.19140000214009462
-0.4825160581936526,0.19140003090121754
-0.4816160746947764,0.19529995939634776
-0.4816160646713903,0.1953000013413655
-0.48161605509087213,0.1953000388885862
-0.48111607628911696,0.1971999583352558
-0.4811160664065391,0.19719999469997102
-0.48111605139429314,0.19720004643475827
-0.48051608613178354,0.19919993064312355
-0.4805160637548813,0.19920000173233285
-0.48051604158127886,0.1992000661424962
-0.47911610683012135,0.20309988437786364
-0.4791160264771505,0.2031001165427405
-0.4778160922524862,0.20699991921673339
-0.4778160396822774,0.2070000812010848
-0.4772160952498682,0.20889990523704746
-0.47721606405066513,0.20889999801414771
-0.47721602788170836,0.20890009360761316
-0.4764163237233934,0.21089935400340062
-0.47641589251500394,0.21090067395784953
-0.47541610488814234,0.21479984570260963
-0.4754160303587421,0.21480015540426434
-0.47451607391834505,0.2187999618060291
-0.47451606535079816,0.21879999862730548
-0.4745160552679171,0.21880003922148797
-0.47351619648957827,0.22269948845700954
-0.4735159850245451,0.22270052195093087
-0.4733160878246324,0.2239998537503638
-0.47331606134482546,0.22399999907981452
-0.47331602683559243,0.22400014295958773
-0.47261608205084193,0.22659993787437532
-0.4726160493446482,0.22660006232223703
-0.47161608105158215,0.2304999386651945
-0.4716160648058092,0.23049999905231588
-0.47161604647639016,0.23050006125708128
-0.4704160720528329,0.2343999781336423
-0.47041605868973696,0.23440002189544895
-0.469416075802332,0.23769996542388516
-0.46941606555338483,0.23769999844261078
-0.46941605340825665,0.23770003574942203
-0.46921610477422543,0.2382998816515158
-0.4692160286372499,0.23830011923428712
-0.4680161784994142,0.24219963218225313
-0.468015978790648,0.2422003749809043
-0.46711621582376495,0.24609934783739762
-0.46711599703645845,0.2461006658101777
-0.46671606532467136,0.25000000000010203
-0.46631606863179653,0.2538999677556314
-0.4663160654594033,0.2538999969476843
-0.4663160608152344,0.25390003517371296
-0.46581607994980034,0.2577998859240983
-0.4658160796731783,0.25779988776754403
-0.4658160321825954,0.2578001074758856
-0.465816031302389,0.257800110572585
-0.46541606532463237,0.2591000000002941
-0.46461609994691516,0.26169988747787515
-0.4646160998091377,0.2616998878930177
-0.4646160118334599,0.2617001042779689
-0.4646160115599162,0.26170010484152423
-0.4626160865299612,0.2655999586499365
-0.4615161122893067,0.26769991034049756
-0.46151602005876624,0.26770009053205673
-0.4606160775655033,0.2694999755185827
-0.46061605283446855,0.2695000243561472
-0.45861607833228457,0.2733999746354059
-0.4586160520480414,0.27340002522585394
-0.4576160882696573,0.2752999564047838
-0.4576160415827234,0.27530004316744455
-0.45651607923815846,0.27729997470301715
-0.45651605113948157,0.27730002514674473
-0.45431608380389,0.281199967241657
-0.45431606345738906,0.2812000027268058
-0.4543160476691244,0.2812000294261972
-0.4537161339773476,0.28219988557915865
-0.45371599953838637,0.28220011609371703
-0.45201607046381526,0.28519999093119547
-0.4520160602029105,0.28520000907975707
-0.44981610222107626,0.28909993459300865
-0.44981606502541627,0.28909999842608314
-0.4498160241526327,0.28910006422868145
-0.44731613102912415,0.2929998975013548
-0.44731606341710334,0.2929999978872573
-0.4473159901935863,0.2930000965974592
-0.44591609740304533,0.29479995875672615
-0.44591603244865907,0.2948000406119051
-0.4442161144477196,0.29689993931894804
-0.44421601708940667,0.2969000613906894
-0.44201618855259744,0.29969984316481024
-0.44201594801018845,0.2997001613077464
-0.44121610969230796,0.30079993899483204
-0.44121606329153856,0.3008000009457004
-0.44121601889873235,0.3008000569095781
-0.43811615113386804,0.30459989481489563
-0.43811606259973646,0.3045999979022749
-0.43811596952761567,0.3046000957974751
-0.43801668401740934,0.3046993813076815
-0.4380160924713543,0.30470002305404287
-0.43801555503951,0.30470071075466104
-0.43521668069742264,0.3085991428739969
-0.43521611011883654,0.30860002592527064
-0.4352156286987809,0.3086009605771871
-0.43421609864983157,0.31079992668487566
-0.43421606450189193,0.31079999891232823
-0.43421602735644377,0.3108000717180215
-0.433316149576725,0.3124998408574902
-0.43331598645977476,0.3125001618808185
-0.4314160824354528,0.3163999648781111
-0.43141606512571906,0.31639999976114125
-0.43141604713894155,0.3164000347184675
-0.43031611229015215,0.3184999103388837
-0.4303160200587663,0.31850009053205675
-0.4294161070769204,0.3202999164957485
-0.42941606338905997,0.32030000019779425
-0.4294160184565334,0.3203000794723418
-0.42711615244944795,0.32419985226696496
-0.4271160612715472,0.3241999961555887
-0.4271159594729639,0.32420013609540227
-0.4264161585263254,0.3250998801696518
-0.42641597555001237,0.32510012242032404
-0.42421611752204236,0.3280999288221013
-0.42421601430496564,0.3281000720281455
-0.4225160908338235,0.330499963987405
-0.4225160392261459,0.33050003558923285
-0.4214160972990322,0.3319999563989334
-0.42141603379097625,0.3320000439222616
-0.4186180790910151,0.33589719511149313
-0.4186174777249911,0.335898131714012
-0.418616976619202,0.3358991255743449
-0.4186165811657002,0.33590016599824946
-0.41861629561968683,0.3359012417904448
-0.4186161230537247,0.3359023413750763
-0.41861606532467655,0.3359034529202757
-0.41861606532467655,0.33599987516812735
-0.4186160653148295,0.3359998755912764
-0.4186160540810288,0.33599999610083875
-0.4186159897608146,0.3360000989901543
-0.41861598938011596,0.33600009951390025
-0.41571616824869756,0.33979986513437954
-0.41571596671542155,0.3398001380532776
-0.41471608221020434,0.3411999763605817
-0.4147160481837454,0.3412000234563376
-0.41281609987025986,0.34379995272742303
-0.4128160648302274,0.3437999995945807
-0.4128160287343326,0.3438000457382808
-0.41081609472292024,0.34629996325254625
-0.41081603624947,0.34630003700515427
-0.409716099522987,0.34769995647522356
-0.4097160631367759,0.34770000181414407
-0.40971603121314293,0.34770003999320115
-0.4068166438279963,0.35109932175509706
-0.40681609534007435,0.3511000215792924
-0.40681560667720795,0.3511007644127246
-0.4065161248454532,0.3515999007989826
-0.40651612467787646,0.35159990106509814
-0.4065160592064757,0.351599991508745
-0.4065159806142836,0.3516000823577489
-0.4029161195002494,0.35509994732972666
-0.40291601189564735,0.35510005342944345
-0.4025161438272273,0.35549992149786347
-0.4025161426023124,0.35549992267310576
-0.402515976963564,0.3555000630318865
-0.40251597434371766,0.35550006498691383
-0.3990161069003486,0.35799997030360603
-0.3970161122444866,0.35939996715663974
-0.3951161779476245,0.36069992294272096
-0.3951159546947481,0.36070007989990416
-0.39151617562749397,0.3632999203373654
-0.39151617445781356,0.3632999211378019
-0.3915160611511253,0.3632999866702653
-0.3915159352889337,0.3633000433459684
-0.39121760857673327,0.36339948558336854
-0.39121660628400046,0.36339987653279315
-0.39121564817843446,0.363400365885324
-0.3912147438918801,0.3634009487214952
-0.3873162092634561,0.3661998966598509
-0.38731592487577476,0.36620010803810926
-0.3860161661888648,0.36719992241265537
-0.38601596632816965,0.3672000799591949
-0.38341609739407656,0.3692999740982701
-0.3834160328602659,0.3693000254074173
-0.38111682833721267,0.3710994028602415
-0.3811160952127585,0.3711000318211241
-0.38111542162287076,0.3711007241649117
-0.37951612954105735,0.37289992775695185
-0.37951600241970346,0.3729000733895053
-0.377716094467947,0.37499996599988783
-0.377716061450032,0.3750000038763298
-0.3777160388179115,0.37500002903160673
-0.3756161418179437,0.37729991622204767
-0.37561599061935935,0.3773000853778812
-0.3742160830325329,0.3788999797628257
-0.37421604741433045,0.37890002005996914
-0.37171609734043964,0.38169996414272683
-0.3707160956807568,0.3827999666086789
-0.37071605956316794,0.3828000056727389
-0.3707160395732468,0.3828000266398144
-0.367816096921503,0.38579996731403216
-0.36781603317788,0.3858000321472108
-0.36691616974233504,0.38669989558275575
-0.3669160637156847,0.3866999959280329
-0.3669159488282984,0.3867000931975832
-0.36391609727965524,0.38909997443649774
-0.363916066669474,0.38909999854404187
-0.36391603102150394,0.38910002572787955
-0.36191617172116053,0.3905999202031371
-0.3619159609379441,0.3906000824110629
-0.3600161052576183,0.392099968474478
-0.3569163200353681,0.39449980280511643
-0.35691582290033075,0.39450021212175646
-0.35611611396098075,0.3951999574436876
-0.35611606286813674,0.39520000107454195
-0.3561160167480673,0.3952000386126591
-0.3522165437496933,0.3982996197139308
-0.3522156331733986,0.3983004321516922
-0.35211614638324257,0.3983999189418482
-0.35211606374548515,0.39839999812163784
-0.3521159775567504,0.3984000739102978
-0.3483161036630042,0.4015999677155578
-0.3483160680913676,0.40159999710705474
-0.3483160226255395,0.4016000332109291
-0.34741652061927014,0.4022996458824719
-0.34741565061495394,0.4023004008864894
-0.3444161354604747,0.40519993220248596
-0.3444160660720981,0.40519999687929725
-0.3444159883556873,0.4052000641412928
-0.3432163641823264,0.4061997509524269
-0.3432157852862625,0.40620027003746706
-0.34041613553611266,0.4088999322965401
-0.3404159963550229,0.40890006897006786
-0.33911608432994333,0.4101999809951475
-0.3391160826758008,0.41019998263279844
-0.33651614114484324,0.41269992709641934
-0.33651599094666357,0.4127000743784272
-0.33511610468692615,0.4140999606381647
-0.33511606519110887,0.41409999932276315
-0.33511602408263025,0.41410003794312145
-0.3326160991084124,0.41639996891940184
-0.3326160310133544,0.4164000304994021
-0.3308161715140561,0.4179999056098894
-0.33081606394186386,0.41799999624643197
-0.330815948684816,0.41800008331470073
-0.3287161071821322,0.4194999701023321
-0.3287160229007732,0.41950002909120343
-0.3252162173133426,0.42189989577972725
-0.32521606219645,0.42189999448994
-0.3252159003987684,0.42190008246357213
-0.32481674737645816,0.42209965897472723
-0.32481543835526505,0.42210043405627035
-0.32091613018929455,0.42479995509424995
-0.3209160011265488,0.4248000458563202
-0.31951608912286084,0.4257999830018116
-0.31951606801103344,0.42579999790855666
-0.3195160383276895,0.4258000183584806
-0.31701629526823333,0.42749984363891075
-0.31701584378781783,0.42750016806294117
-0.31411617537254005,0.4296999165159105
-0.31411595746162496,0.42970008629092193
-0.3131161052184546,0.4304999680854582
-0.31311602482956624,0.43050003115057733
-0.30921616799514834,0.4334999210232065
-0.3092161661808381,0.4334999223503665
-0.3092159510466024,0.4335000571042476
-0.30921594988348816,0.43350005772121225
-0.30901788992741447,0.43359908769924915
-0.30901701086719974,0.43359958012112537
-0.30901618187183283,0.4336001528277229
-0.3090154102512815,0.43360080076899343
-0.30901470280959015,0.4336015182314793
-0.3055165800357845,0.43749942646514833
-0.30551563785583036,0.4375006412035721
-0.30531615679031093,0.43779986280185135
-0.30531606125183014,0.4377999969849204
-0.30531595776835274,0.4378001249044893
-0.3022160928634557,0.44139996801985354
-0.3022160372856802,0.4414000315442511
-0.3014160873259568,0.44229997524894
-0.2987161521419062,0.4452999035367952
-0.29871598086511564,0.44530009853652436
-0.29751611547238255,0.446699941494713
-0.29751606258083535,0.4467000014373119
-0.29751601397389144,0.4467000534908035
-0.29511616690242193,0.4491998941902509
-0.2951161652042456,0.4491998958650439
-0.2951159454625217,0.4492000798109557
-0.2951159430393955,0.44920008152405594
-0.29361614363312116,0.45019994779490546
-0.2936159879431538,0.4502000535723474
-0.2897162214131388,0.45289989193928093
-0.2897160627329205,0.4528999936847078
-0.28971589463697756,0.45290008534446763
-0.28931663092940135,0.45309971719825565
-0.28931553685255723,0.4531003472822179
-0.28581618379490603,0.4553999221486744
-0.2858159489516715,0.4554000809556565
-0.2835161486194181,0.45699994205635447
-0.2835160652453709,0.4569999977459488
-0.28351597687443236,0.4570000520301274
-0.2818164068462129,0.4579997991055506
-0.28181573954909805,0.45800022553746295
-0.2779168608145839,0.46069944927674195
-0.2779160932176336,0.4607000334228941
-0.2779153811818946,0.46070068414319615
-0.2777161443154628,0.46089992100962796
-0.2777161433104774,0.46089992197361096
-0.2777160600167082,0.46089999247331687
-0.2777159703265475,0.46090005645066956
-0.27771596909337476,0.4609000572191807
-0.2740163455129466,0.463099833402138
-0.27401579576538254,0.4631001833008493
-0.2715161522391525,0.4647999408986857
-0.2715160634893549,0.4647999987390613
-0.2715159748379393,0.46480005170728733
-0.27011630244759527,0.4655998645017697
-0.2701158354009929,0.4656001473875236
-0.2662162491130375,0.46809988218749493
-0.2662158864794934,0.4681001251921489
-0.2652161829184167,0.4687999176849026
-0.26521606227467465,0.46879999741360856
-0.2652159407100456,0.46880006875349023
-0.2623164911751683,0.47039976504859493
-0.2623156624755423,0.4704002725161217
-0.2589161269082606,0.4726999583410475
-0.2589160623175314,0.47270000074207014
-0.25891600408439075,0.47270003674473765
-0.25841610017526634,0.4729999790902123
-0.2545163760162944,0.47529981677218125
-0.25451576763777267,0.47530020368104064
-0.25261608767234267,0.4765999847100191
-0.252616072992639,0.47659999464562247
-0.25261603477984224,0.4766000198546851
-0.25061609381942834,0.477899981478954
-0.24671704180296833,0.4803993740529239
-0.24671610451756526,0.4804000486947369
-0.24671524516503707,0.4804008201600537
-0.24661615242331947,0.48049991290177124
-0.24661605884477403,0.4804999908016942
-0.24661595319586407,0.4805000501635379
-0.2428165757500326,0.4821997716524625
-0.2428155813986741,0.48220028016826216
-0.23901618745877762,0.48439992929136017
-0.23901606136980177,0.4843999855873213
-0.2390159243900521,0.484400000001
-0.238918302273115,0.484400000001
-0.2389172015323215,0.4844000566102686
-0.2389161124060911,0.48440022584075665
-0.2389150463864349,0.4844005059068139
-0.23891401472155288,0.48440089385329865
-0.23501662526637956,0.4860997559235024
-0.23501553669875877,0.48610030604716054
-0.23121728219899904,0.48829929549438983
-0.23121649683098122,0.48829979693105086
-0.23121575792804683,0.48830036461415083
-0.2312150710624198,0.48830099426267093
-0.23111614910184894,0.48839991622324186
-0.2311160596339485,0.48839999115794275
-0.2311160588899284,0.48839999167669684
-0.2311159578026355,0.4884000496261972
-0.22721648810921546,0.4901998048693142
-0.22721566103265106,0.4902002310245949
-0.2237161289212295,0.492199963659693
-0.22371606693553034,0.49219999796610653
-0.22371599767934228,0.4922000338232852
-0.22331610632592233,0.4923999794999952
-0.22331605807528507,0.49240000311214804
-0.22331603085805773,0.49240001590831006
-0.21941632460300425,0.4941998803337193
-0.21941581277726055,0.49420013328951695
-0.21581620832737353,0.49609992452695734
-0.21581620762723688,0.49609992486991084
-0.21581590920506633,0.49610003900640753
-0.21581590845288443,0.4961000392187288
-0.21541646510378562,0.4961999000560035
-0.2154156743871129,0.49620013031324195
-0.21151609320373205,0.49749999070770223
-0.21151606869343004,0.497499998728896
-0.21151603379776104,0.49750000970132796
-0.20761631170835596,0.4986999241903757
-0.20761582286441765,0.4987000875557956
-0.2040160992775206,0.49999998773995286
-0.2040160598664934,0.5000000016726704
-0.20401603648839375,0.500000009612815
-0.20371618186642354,0.5000999611534718
-0.2037159497015467,0.5001000415064425
-0.19981615523712934,0.5014999677244384
-0.19981606103057492,0.5014999996604208
-0.19981597721678615,0.5015000248517003
-0.19591630723221334,0.5025999317704262
-0.19591582687585468,0.5026000794836615
-0.1920162039857242,0.5038999537803716
-0.19201605809533412,0.5038999855285174
-0.19201592428504577,0.5038999999069157
-0.19201592079324858,0.503900000001
-0.1918180274429987,0.503900000001
-0.1918170584263397,0.5039000438460921
-0.19181609732890248,0.5039001750230475
-0.19181515200518945,0.5039003924598318
-0.1918142301807934,0.5039006943794574
-0.1881161426370296,0.505299970747368
-0.18811606895001315,0.5052999973384917
-0.18811598221280584,0.5053000255736219
-0.18421612658074674,0.506499981152717
-0.1842160643760157,0.5064999994821261
-0.18421600398885854,0.5065000157279087
-0.180316144574605,0.5074999796802814
-0.18031598639234922,0.5075000215277621
-0.1792161276826233,0.507799982994051
-0.17921600317468508,0.5078000177578947
-0.17641613138233975,0.5085999811271363
-0.17641606582712369,0.5085999989524724
-0.1764159976513776,0.5086000156177107
-0.1725161657943022,0.5094999768154973
-0.17251605779767407,0.5094999995611061
-0.17251597063695334,0.5095000145681998
-0.1686160938314786,0.510099995615196
-0.16861607494814135,0.5100999984164875
-0.1686160270425022,0.510100004908851
-0.16471606532380373,0.5106000000009919
-0.16081610211120645,0.5110999952846582
-0.16081609887518594,0.5110999955290078
-0.15681611510403598,0.5115999937784594
-0.15681605539108576,0.5116000006761287
-0.15681602526926328,0.5116000036423145
-0.1557161512180217,0.5116999921924273
-0.15571597956616015,0.5117000091893111
-0.1529161416639593,0.5119999918216898
-0.15291606058021356,0.5119999993372821
-0.15291599331830483,0.5120000036935844
-0.14901606532372777,0.5122000000009986
-0.14511609792461388,0.5123999983291583
-0.14511606870209287,0.5123999996495289
-0.14511602930232184,0.5124000009246248
-0.1412160653237022,0.5125000000009996
-0.1373160992439433,0.5125999991312498
-0.13731606622520087,0.512599999768949
-0.13731603048784585,0.5126000000009999
-0.13341620286519004,0.5126000000009999
-0.13341592782738354,0.5126000035265462
-0.1295160992439433,0.5126999991312499
-0.12951606622520087,0.5126999997689491
-0.12951603048784585,0.512700000001
-0.12561620286519004,0.512700000001
-0.12561592782738354,0.5127000035265463
-0.1217160992250941,0.5127999991317332
-0.12171606626291845,0.5127999997684558
-0.12171603046897511,0.512800000001
-0.09041610017835879,0.512800000001
-0.09041606438445199,0.512799999768456
-0.09041603142225663,0.5127999991317331
-0.08651620281996959,0.5127000035265463
-0.08651592778216309,0.512700000001
-0.08261610017835878,0.512700000001
-0.08261606438445199,0.512699999768456
-0.08261603142225662,0.5126999991317331
-0.07871620281996959,0.5126000035265462
-0.07871592778216309,0.5126000000009999
-0.07481610017835878,0.5126000000009999
-0.07481606438445199,0.5125999997684559
-0.07481603142225662,0.512599999131733
-0.06701620281996959,0.5124000035265462
-0.06701592778216309,0.5124000000009999
-0.06311610017835878,0.5124000000009999
-0.06311606438445198,0.512399999768456
-0.06311603142225662,0.5123999991317331
-0.059216202819969595,0.5123000035265463
-0.05921592778216309,0.512300000001
-0.055316100178358786,0.512300000001
-0.05531606438445198,0.512299999768456
-0.05531603142225664,0.5122999991317331
-0.04361606532365093,0.5120000000009997
-0.039716065323650934,0.5119000000009997
-0.0319162028199696,0.5117000035265463
-0.031915927782163095,0.511700000001
-0.031816135088095825,0.511700000001
-0.03181606326392127,0.5116999990669864
-0.031815997731267656,0.511699996534724
-0.02791613373155821,0.5115000035090977
-0.027915997027532138,0.5114999947474533
-0.02401620192130894,0.5112000105085132
-0.02401592850216458,0.5111999929845135
-0.016216202504313926,0.5108000070359058
-0.01621592800783176,0.5107999964800812
-0.012316065323650928,0.5107000000009997
-0.008416101266968934,0.5106000009226233
-0.00841606210132798,0.5105999996556753
-0.008416032644741287,0.5105999983251585
-0.004516202504313926,0.5104000070359057
-0.004515928007831758,0.5103999964800812
-0.0006160653236509278,0.5103000000009996
0.0032839346763490723,0.5102000000009996
0.007183934676349072,0.5101000000009996
0.011083934676349072,0.5100000000009997
0.014983934676349071,0.5099000000009997
0.018883797180030408,0.5098000035265463
0.018884072217836913,0.509800000001
0.04628379713480996,0.509800000001
0.046284072172616465,0.5098000035265463
0.050183900774905886,0.5098999991317332
0.050183933737081535,0.5098999997684558
0.050183969531024886,0.509900000001
0.057983797134809965,0.509900000001
0.05798407217261647,0.5099000035265463
0.061883934676297804,0.5100000000009997
0.0657839007749059,0.5100999991317332
0.06578393373708155,0.5100999997684558
0.06578396953102489,0.510100000001
0.06968379713480997,0.510100000001
0.06968407217261648,0.5101000035265463
0.08528393467629782,0.5105000000009996
0.0891839312405297,0.5105999999129031
0.09318393124042323,0.5106999999151028
0.10098379736047865,0.5108999964800812
0.10098407185696082,0.5109000070359058
0.10488390201865476,0.5110999983262491
0.10488393141142645,0.5110999996540003
0.10488397064089429,0.5111000009231688
0.1204839007749059,0.5114999991317332
0.12048393373708155,0.5114999997684557
0.12048396953102489,0.5115000000009999
0.12828389984049487,0.5115000000009999
0.1282839355778391,0.5114999997689491
0.12828396859659255,0.5114999991312498
0.13218379718003043,0.5114000035265462
0.13218407221783693,0.5114000000009999
0.13608389984049488,0.5114000000009999
0.1360839355778391,0.5113999997689491
0.13608396859659255,0.5113999991312498
0.13998389865497068,0.5113000009246247
0.13998393805472237,0.5112999996495295
0.1399839672772818,0.5112999983291572
0.14388379749568606,0.5111000070359057
0.14388407199216824,0.5110999964800812
0.1477839346763491,0.5110000000009997
0.15168389865497067,0.5109000009246247
0.15168393805472236,0.5108999996495296
0.15168396727728178,0.5108999983291572
0.1555839278248134,0.5107000003523609
0.15558394152847227,0.5106999996583939
0.15958392782429764,0.5105000003436025
0.1634838662684527,0.510300003509097
0.16348400297246787,0.5102999947474534
0.16738393467640014,0.5100000000009971
0.17128389462623253,0.5097000030817792
0.1712839467141463,0.5096999986824882
0.17128396259068046,0.5096999971379943
0.17518390243195794,0.5093000033081196
0.17518393162400964,0.5093000001357265
0.17518396985003148,0.5092999954915584
0.17908389639515854,0.5088000049088499
0.1790839443007703,0.50879999841649
0.1790839631841402,0.5087999956151937
0.18298390464967923,0.5082000046204954
0.18298392258544482,0.5082000017570878
0.18298397658488358,0.5081999923812782
0.18518386790627261,0.5078000121410257
0.1851839328173222,0.5077999994887873
0.18518400240760174,0.507799984064256
0.18688378442323533,0.507400035354695
0.18688408588462407,0.5073999689839334
0.19078387035487124,0.5066000131951649
0.19078399865601264,0.5065999852364828
0.19468380671282345,0.5057000295310649
0.1946840633246682,0.5056999736116168
0.19858386667477312,0.5049000139500568
0.19858392596316998,0.5049000009867622
0.1985840102319543,0.5048999801179733
0.20238259217363577,0.5039003532912151
0.20238349117962304,0.5039001575013405
0.20238440365372676,0.5039000394485974
0.20238532288673705,0.503900000001
0.2024837901459223,0.503900000001
0.2024837936376662,0.5038999999069171
0.20248392744798027,0.5038999855285176
0.20248407333835894,0.5038999537803756
0.20638393467663965,0.5026000000009487
0.21028385348779022,0.5013000270638984
0.21028393337624968,0.501299999010805
0.21028401477671932,0.5012999674602935
0.2134837882770128,0.5000000594757993
0.21348379006174534,0.5000000586887537
0.21348406247062282,0.49999990871958644
0.21418374310514948,0.4995001368377817
0.2141841320659662,0.49949987169792487
0.2181838487014777,0.49690005588484243
0.2181840113269491,0.4968999318674485
0.2190826497808413,0.49610114213065537
0.21908353751688892,0.49610043347554383
0.21908449519310128,0.49609982263707947
0.21908551207702612,0.4960993164607853
0.2220838382327593,0.494800041793301
0.22208403192086248,0.4947999601058854
0.22598384391891416,0.4932000372348898
0.22598393099606864,0.4931999996365283
0.2259840252819946,0.4931999546982825
0.2279838325904033,0.49220005104407816
0.22798403782580398,0.49219995114082626
0.22988367736422805,0.49130012188578326
0.22988419809100447,0.4912998919335194
0.23378384391891416,0.4897000372348898
0.23378393099606865,0.48969999963652827
0.2337840252819946,0.4896999546982825
0.236583890435489,0.4883000221215353
0.2365839372814341,0.48829999815617375
0.23658397532359726,0.4882999778298988
0.2376834159219164,0.48770028295808837
0.237684481365576,0.4876997757183106
0.24158381246334282,0.48610005013973956
0.24158393198522593,0.4860999976312832
0.24158405259820775,0.4860999373551313
0.24478389768673328,0.48440001965185214
0.24478393550184577,0.4843999991824372
0.2447839700735201,0.48439997977418225
0.24548362802697243,0.4840001752293523
0.24548425218586922,0.48399984531697465
0.24938388937977654,0.4821000220686608
0.24938393673719403,0.48209999844422663
0.24938397689176706,0.48209997748623007
0.25238381936873105,0.48050006149851593
0.25238393160233996,0.4804999980823934
0.2523840447880671,0.48049992659337276
0.25328385449262203,0.47990005345700276
0.25328401580831655,0.4798999479934999
0.25718370475363966,0.47740014738752357
0.25718417180024206,0.4773998645017697
0.2585838441906037,0.4766000517072773
0.25858393284196757,0.47659999873908265
0.258584021591817,0.4765999408986737
0.26108383320248907,0.47490006900341664
0.26108403770280414,0.4748999333369976
0.2644838226579354,0.4727000724836774
0.26448393060140857,0.4726999987665648
0.2644840408828442,0.472699915036064
0.2649834183733568,0.47230041304365394
0.2649844977858397,0.47229965347224107
0.2688839204869826,0.4699000087330762
0.26888394889375855,0.46989999131273935
0.27068378421402417,0.46880009195035477
0.2706839301830017,0.46879999602082295
0.27068407280293044,0.46879988818450946
0.27278336568369893,0.4671004606143636
0.2727845609579425,0.4670996209359784
0.27658379459076865,0.4648000847897941
0.27658405043787554,0.46479988423986207
0.2766835025260454,0.4647004321516922
0.2766844131023401,0.4646996197139308
0.2805836789104419,0.4616002033023628
0.28058420233895426,0.46159981263737915
0.28158384231315753,0.46090006465543676
0.28158393333240245,0.46089999804909376
0.28158402119943715,0.46089992789870693
0.28458379578918314,0.4584001157405853
0.28458407738500857,0.4583998890056229
0.2863838548300763,0.45700006210390354
0.28638393557755476,0.45699999682026327
0.2863840076587441,0.45699993396963456
0.28848385631637136,0.455100070898448
0.2884840144187264,0.45509993066010523
0.2907836420789912,0.45310025443378804
0.29078424487660237,0.45309976735104085
0.29238390194224917,0.4519000245518057
0.2923839405986085,0.45189999509620987
0.2923839607025239,0.45189997933341186
0.2957838146058027,0.4492000953513963
0.29578393186974344,0.44919999663729565
0.29578404299323496,0.44919989168450264
0.2962839063683439,0.4487000283093937
0.29628396256010514,0.448699971272691
0.29958387891013777,0.4453000574575059
0.2995839912951968,0.4452999433825408
0.3001838745530315,0.4447000601247061
0.3001839317649442,0.4447000010700053
0.3001839926355192,0.4446999340479473
0.30308370642948773,0.4414002597306728
0.303084179173086,0.44139975550465166
0.30408386415650934,0.4404000705212283
0.3040839340920442,0.44039999793611934
0.30408399906741257,0.4403999253078681
0.3065837963950943,0.43750016040775724
0.30658407918095404,0.4374998451750757
0.307983903641792,0.4360000332527493
0.307983937679323,0.435999996158428
0.30798396142630924,0.43599996943010627
0.3100832581125284,0.4336007732172843
0.310083968362744,0.43360003569154504
0.31008474567767963,0.43359936922243425
0.3118839255303685,0.43220000711478734
0.31508375305232705,0.42970014189501615
0.3150841222270267,0.4296998660364409
0.31578391182458704,0.4292000163238978
0.31578391965957414,0.4292000106653083
0.31968387575634755,0.4263000438135283
0.31968393275687,0.42630000020456343
0.31968399233962025,0.42629995194855436
0.32028382160809554,0.42580009422482495
0.3202840502877125,0.425799908913512
0.3235838737411729,0.4232000480107856
0.32358399630051016,0.4231999528768808
0.3252839085690018,0.4219000199656813
0.32748382794735137,0.42020008247365137
0.32748404344642107,0.4201999202365018
0.3304838233584778,0.41800008163432684
0.3304838243646404,0.4180000808558905
0.3304840261907433,0.4179998982745831
0.33048402698209267,0.41799989743952903
0.3313837459131672,0.41700020973833507
0.33138413420359436,0.41699980047414326
0.3342838491855251,0.4141000854922125
0.3342839316982288,0.4140999991743351
0.3342840129731403,0.4140999060453818
0.33528382509042726,0.41290013150463745
0.3352840484027678,0.4128998720592552
0.33768390761808564,0.4102000304420227
0.3376839317258921,0.4102000029025126
0.33768396339189066,0.4101999655428814
0.33918387416038487,0.40840007262068834
0.33918399646384156,0.4083999284580879
0.3410837600475669,0.4062002022032481
0.3410841191534516,0.406199806739695
0.3431838331927375,0.404000106317586
0.3431839321120348,0.4039999968346173
0.3431840235093516,0.4039998838353786
0.3444833014344422,0.40230082808718326
0.3444839716528379,0.4023000344262326
0.344484715476234,0.402299309293722
0.3470838724491861,0.4000000550484182
0.34708393536863014,0.3999999976278382
0.34708399191845724,0.3999999427592804
0.3486835741946785,0.3984003604830591
0.34868432771251434,0.39839967531922627
0.3509838367091395,0.3965000809307099
0.350983932217062,0.39649999815047704
0.3509840249375994,0.39649990974013827
0.3529836101039595,0.39450032457377815
0.35298428578316937,0.39449970433238446
0.3548838897117023,0.39290003786625144
0.3548839341808761,0.3928999995779589
0.35488397800712795,0.39289996013701867
0.3573837959627156,0.390600127617878
0.3573840777878541,0.3905998773342908
0.3587838913489377,0.38940003713907634
0.35878393724709834,0.3893999969430854
0.3587839735495898,0.38939996380901487
0.3616838534833868,0.3867000755947901
0.36168393194012466,0.3866999994605034
0.36168401033682707,0.3866999167749326
0.36268390881516843,0.3856000284487572
0.36268393353200973,0.3856000008656703
0.3626839606129481,0.38559996974214117
0.3650838984263361,0.38280004229318854
0.36508393628799285,0.3827999971816923
0.36508396720965897,0.38279995879272216
0.3665839157840444,0.380900023931834
0.36658393114742444,0.38090000424250103
0.3665839562799415,0.38089997119684266
0.3680838341079107,0.37890013409288376
0.3680840393855853,0.3788998691150235
0.3704839117230467,0.3759000286931967
0.3704839572360054,0.37589997099632344
0.3711839170634851,0.37500002264670673
0.3741824323265129,0.3711019530563938
0.3741830568671075,0.3711012128399422
0.37418374560750367,0.37110053195227427
0.37418449293663136,0.37109991594048497
0.37418529276610646,0.37109936982313463
0.3741861385798322,0.37109889804936363
0.37438379962305013,0.3710000675277547
0.37438405167320987,0.3709999040038482
0.37828389008621344,0.36780003658805044
0.3782839784707714,0.3677999624632189
0.3789835864860619,0.3672002984501127
0.3789843070627024,0.3671997323485216
0.3821839102941757,0.3649000175259002
0.384383873353737,0.3633000445994812
0.38438399662480677,0.36329995627288286
0.38608390525541453,0.36210002076892445
0.3860839301988357,0.36210000290974387
0.38608396775347276,0.362099975193388
0.3896836964161585,0.3594001786963737
0.38968418248305303,0.35939983479671544
0.38998389597574556,0.3592000258015871
0.3899839344705354,0.35919999965351557
0.3899839724377992,0.35919997289042793
0.39388371091118907,0.3564001606531224
0.3938841663910168,0.35639985104174304
0.3952838368936729,0.3555000628614641
0.3952840199888807,0.35549992151380605
0.3977838671076394,0.3532000621645481
0.39778400330022445,0.3531999390023148
0.3995838304779605,0.351600092622105
0.399583931658373,0.3515999978651581
0.39958402911702445,0.3515998965664296
0.40168377033211305,0.349300179997523
0.4016841070257008,0.3492998276520368
0.403283877435616,0.3477000572421216
0.40328393230413956,0.3477000006923301
0.40328398972475243,0.3476999377728504
0.40558371724538206,0.34510024579300824
0.40558416672273545,0.3450997679550022
0.4068839013296766,0.343800033348061
0.40688393336741996,0.34380000074206496
0.4068839677961989,0.34379996442826793
0.4095838752640108,0.3409000638146922
0.4095839354694903,0.3408999970047651
0.4095839881297921,0.3408999346695619
0.4104834164276448,0.3398006334166308
0.4104839572275645,0.3398000215136393
0.41048454299789494,0.339799452511931
0.413483881937721,0.33710004746608757
0.4134839346558814,0.337099998742534
0.41348398424710564,0.337099950430632
0.4146835485745623,0.3359003861031753
0.41468435797955844,0.3358996550875428
0.4173838595588975,0.3337000612080814
0.4173839317130966,0.33370000021481777
0.41738400684518434,0.33369993184189567
0.41918363687817173,0.33200028125518544
0.41918425305168683,0.3319997422688496
0.42128389134165195,0.33030003508173494
0.4212839352033841,0.3302999988136526
0.42128397565612435,0.33029996393910727
0.423783710340837,0.3281001974165602
0.42378416965289695,0.3280998153768212
0.42518386284521736,0.32700005643999797
0.42518393259809417,0.32699999968703647
0.42518400349938973,0.32699993783857806
0.42828385290375715,0.32420007386043964
0.4282838583079535,0.3242000687738493
0.4282839988091735,0.32419991959676236
0.4282840034651258,0.32419991401559783
0.4290838790545605,0.3232000695288045
0.4290839914458202,0.3231999314050932
0.4314838555187452,0.3203000956503087
0.43148393179188066,0.3202999990191053
0.43148400515458174,0.3202998966336629
0.4329839150765995,0.31810002874803683
0.43298393722383727,0.3180999958084712
0.43298395091631564,0.3180999749036709
0.4340838436199076,0.31640014072539246
0.4340840300854775,0.3163998621885342
0.43678382661560433,0.3125001560894622
0.4367839283610312,0.3124999974092439
0.43678402002079103,0.31249982931330095
0.4368835336549073,0.3123008020450684
0.43688396662325396,0.3123000194562777
0.4368844632617962,0.31229927564382637
0.4395835705307854,0.3086004990159522
0.4395843536866951,0.30859954607357165
0.44078386053639845,0.3073000803197264
0.4407840104385729,0.3072999212087033
0.4432837240574192,0.3047002190451032
0.4432841573559094,0.30469979322746343
0.4446837998652287,0.30340012518309545
0.44468407370084767,0.30339987951340225
0.4476839092330141,0.30080002205219136
0.4476839598421736,0.30079997763169336
0.4485839275547165,0.3000000063316552
0.44858394181052513,0.29999999368247143
0.4520838743492872,0.29690005343385356
0.4520839329588621,0.29689999993020305
0.4520839925124448,0.2968999421652928
0.45248377884026914,0.29650015583746847
0.45248409678118273,0.2964998506942522
0.45628384509096187,0.2930000825141924
0.45628384617776097,0.2930000814666104
0.4562839241334796,0.2929999953991429
0.45628392692867037,0.2929999916855492
0.456283988665022,0.29299989196325243
0.45628398923130387,0.2929998908922751
0.4563832242066533,0.29280142094157646
0.4563837397279112,0.29280050500559723
0.45638434238796866,0.292799643900644
0.4563850264042988,0.2927988458890241
0.45988385607909826,0.28910008308995033
0.4598839978296713,0.28909990526306406
0.45988399795981233,0.2890999050765695
0.4602836985487113,0.2885003541932209
0.46028419812272653,0.2884996656273349
0.4628838995609749,0.2852000445710967
0.4628839349906007,0.285199998611021
0.4628839671390578,0.28519995505330653
0.46418383288353804,0.2834001409455646
0.46418404098359384,0.2833998624275208
0.4658838932352242,0.28120005363129325
0.46588397679319254,0.28119994689773076
0.46818388561126484,0.27830006186624834
0.46818393223130267,0.278300001273795
0.4681839813821267,0.2782999332791677
0.4688839187362766,0.2773000227732392
0.47158338395325083,0.27340079549063934
0.4715839680993219,0.27340002789383194
0.4715846188195196,0.27339931585821803
0.4720838525273367,0.2729000821504009
0.4720840015429334,0.2728999052740365
0.4744839173928797,0.2695000244866127
0.47448395209790645,0.2694999756115043
0.47598391835084713,0.26740002285738734
0.47598395112287245,0.2673999772295632
0.477283914342025,0.2656000281568903
0.4772839546460026,0.26559997158334964
0.4798838768501173,0.26190008229287876
0.47988397936477334,0.2618999106127612
0.47988397950440337,0.26189991034607624
0.47998391463707346,0.26170004008073605
0.47998393689946434,0.26169999461041016
0.4799839510163772,0.2616999645989364
0.48178387606768786,0.2578001269877632
0.48178396606360774,0.2577998639928818
0.4826839346772978,0.2539000000002249
0.4835838725344583,0.250000269285863
0.48358401060002987,0.24999973427066755
0.4837839114611381,0.24930008125678865
0.4837839334307361,0.2492999995100502
0.4837839526999077,0.24929991761115125
0.4844837602874771,0.246100797210834
0.48448396435982605,0.24610000889887051
0.4844842276263092,0.2460992383328226
0.4859837709137057,0.24220042578559164
0.48598413398951873,0.24219958965159247
0.4876839077356982,0.23870005546828194
0.4876839622544803,0.23869994484592238
0.4878838619878058,0.23830014537927133
0.48788401173666307,0.23829985689004987
0.48998390840696693,0.23440004878805698
0.48998393270098356,0.2344000025324276
0.489983960227634,0.23439994730271405
0.49158390613428904,0.23110005887023813
0.4915839639358998,0.23109994148308338
0.4918839141763186,0.23050004100224578
0.49188393778847145,0.2304999927516085
0.49188395058463347,0.23049996553438118
0.49368389871998836,0.22660007790777895
0.49368393204429845,0.22660000256098092
0.49368396669426057,0.22659991675614916
0.49518386202677406,0.22270018889161403
0.49518401439895654,0.22269981398306127
0.49548391459037566,0.22200004686974995
0.49548395386959576,0.2219999527576788
0.4967839238211505,0.21880002672308266
0.4983837273260934,0.21480051837826777
0.4983841947083169,0.2147995059413594
0.4993838887860398,0.21290008719368597
0.49938398216186586,0.21289991366472522
0.5004837143649122,0.2109004005682772
0.5004841882619541,0.21089961962335677
0.5030833453195793,0.2070008840369188
0.503083975258061,0.20700003326906713
0.5030846859634754,0.20699924871426215
0.5032838527796514,0.20680008189808632
0.5032838534267565,0.2068000812224217
0.5032839997802037,0.2067999072019345
0.5032840021481306,0.2067999039841676
0.5058839047190341,0.20310004263326642
0.5058839383433041,0.20309999378156396
0.5058839591472176,0.20309996235430527
0.5071837631390043,0.201100263905403
0.5071841213898723,0.20109974660472663
0.5085838384411252,0.1992001306065977
0.5085839298346031,0.19919999838070065
0.5085840150101347,0.19919985759209707
0.5107838833329543,0.19530009101982615
0.5107839710521277,0.1952999029584433
0.5107839713337463,0.19529990224972033
0.5110837614538083,0.19450046192955514
0.5110841495571159,0.19449955591532483
0.5125839220366611,0.19140002612426463
0.5125839298551456,0.19140000974060944
0.5143839060350791,0.18750006205840442
0.5143839328469688,0.18750000196557515
0.5143839610007671,0.1874999341915835
0.5149838365144703,0.18600024540732554
0.5149840448038139,0.18599975972423924
0.5160839118141691,0.18360004988346415
0.5160839346714352,0.18359999863562473
0.5160839550302856,0.18359995038985205
0.5176839005407924,0.17970008320799158
0.517683932763284,0.17970000075609274
0.5176839635529129,0.179699913373394
0.5188834802765755,0.17610136320240594
0.5188838210870025,0.17610047431625292
0.5188842393418122,0.1760996191360062
0.5188847317487053,0.17609880439322978
0.5190838441778285,0.17580013574954528
0.5190838449533232,0.17580013450597629
0.5190839884095172,0.17579984978996752
0.5190839905316443,0.17579984440599483
0.5204839346772647,0.17190000000033787
0.521883891655316,0.16800011984719504
0.5218839334597335,0.16799999408337643
0.5218839650688945,0.16799988181068348
0.5227836504145376,0.16450110546651575
0.5227839913863364,0.1645000211950098
0.5227844451399448,0.1644989790749932
0.5229838672854238,0.16410013478403535
0.5229839183147248,0.1640999957413171
0.5229839538990559,0.16409985007055014
0.5234839299609817,0.1602000367875299
0.5234839302053312,0.16020003355150939
0.5239839325782116,0.15620001679295695
0.5239839368294756,0.1561999832132773
0.5244839346773154,0.15230000000012717
0.5249839301678811,0.1484000351737138
0.5249839348120489,0.14839999694769512
0.5249839379844443,0.1483999677556226
0.5253839318143182,0.1445000279143531
0.5253839333588108,0.1445000120378315
0.5253839377581028,0.14449995994990789
0.5256839242109163,0.14060013606333224
0.5256839486007093,0.1405998642470385
0.5260839275901589,0.13670006909990484
0.5260839339764106,0.13669999774306626
0.5260839381223018,0.136699932822947
0.5262839294240519,0.13280010243882223
0.5262839326818306,0.13280000104454368
0.5262839320206664,0.13279989639035902
0.5261839356009482,0.12890003602135275
0.5261839343258531,0.12889999662160107
0.5261839330054807,0.12889996739904164
0.5259839417122292,0.12500013718063738
0.5259839311564046,0.12499986268415521
0.5257839355994922,0.11720003596456893
0.5257839343303243,0.11719999673512037
0.5257839330025714,0.11719996734231039
0.5255839417122292,0.11330013718063738
0.5255839311564047,0.1132998626841552
0.5253839355994923,0.10550003596456893
0.5253839343303244,0.10549999673512037
0.5253839330025715,0.10549996734231039
0.5251839417122293,0.10160013718063737
0.5251839311564047,0.1015998626841552
0.5250839355994922,0.09770003596456893
0.5250839343303243,0.09769999673512036
0.5250839330025714,0.09769996734231039
0.5248839350286842,0.09380000685151059
0.5248839343347173,0.09379999314785173
0.524683941194145,0.08980013033640437
0.5246839313322874,0.08979986954358106
0.5245839355994922,0.08590003596456894
0.5245839343303244,0.08589999673512037
0.5245839330025714,0.0858999673423104
0.5241839417122293,0.07810013718063738
0.5241839311564047,0.07809986268415521
0.5240839355994923,0.07420003596456894
0.5240839343303244,0.07419999673512037
0.5240839330025715,0.0741999673423104
0.5238839381854212,0.0703000684078814
0.5238839294237769,0.0702999317038558
0.5235839451848366,0.06640013659763233
0.523583927660837,0.06639986317848796
0.5231839381854213,0.058600068407881664
0.5231839294237769,0.05859993170385556
0.5228839434311544,0.05470011379976354
0.5228839283461939,0.05469988603964106
0.5227839370329314,0.05290004240091497
0.5227839326574035,0.05289995758165765
0.5226839356097908,0.050800019581789785
0.5222839346773172,0.0429999999998505
0.5220839487586943,0.039100274586706285
0.5220839346773235,0.039099725052417614
0.5220839346773235,0.02340027494758239
0.5220839487586943,0.02339972541329372
0.5224839330014821,0.015600032678932625
0.5224839343319984,0.015600003222357228
0.5224839355989467,0.015599964056705736
0.5225839311564047,0.0117001373158448
0.5225839417122292,0.011699862819362632
0.5227839312111086,0.007800067591215968
0.5227839337432474,0.007800002062139108
0.5227839346773234,0.007799930234392861
0.5227839346773234,0.007100501868472255
0.5227839815220777,0.007099500322667979
0.5230839290589506,0.0039000599293578324
0.5230839345850752,0.0038999929001515207
0.523083937397685,0.003899946952975979
0.523283927660837,1.3682151198926408e-07
0.5232839451848367,-1.365976323719565e-07
0.5238839314164838,-0.007799957609046044
0.5238839336911871,-0.007799990596700113
0.5240839330015132,-0.011699967321755916
0.5240839343319984,-0.011699996777642744
0.5240839355989467,-0.011700035943294263
0.5241839311564047,-0.0155998626841552
0.5241839417122293,-0.015600137180637368
0.5243839330011186,-0.019499967313980463
0.5243839343325564,-0.019499996791820625
0.5243839355987648,-0.019500035936201945
0.5244839338080567,-0.023399966098582487
0.5244839344447793,-0.023399999060758084
0.5244839346773235,-0.02340003485470145
0.5244839346773235,-0.027299965145317778
0.5244839344447795,-0.027300000939224595
0.5244839338080566,-0.027300033901419895
0.5243839382028698,-0.031199862503706967
0.5243839346773235,-0.031200137541513472
0.5243839346773235,-0.03519996514531778
0.5243839344447795,-0.03520000093922458
0.5243839338080566,-0.03520003390141992
0.5242839355987648,-0.03909996406379999
0.5242839343325568,-0.03910000320817069
0.5242839330011185,-0.039100032686022225
0.5240839346773222,-0.04300000000005121
0.5238839346773221,-0.04690000000005121
0.5234839381854213,-0.054699931592118334
0.5234839294237769,-0.05470006829614444
0.5231839377632442,-0.05859995988306904
0.5231839333463765,-0.05860001217130198
0.5231839318211555,-0.058600027847689126
0.5227839486007093,-0.06249986424703849
0.5227839242109162,-0.06250013606333225
0.5221839451848367,-0.07029986340236767
0.522183927660837,-0.07030013682151204
0.5219839346773221,-0.07420000000005121
0.5217839381854212,-0.0780999315921186
0.5217839294237769,-0.0781000682961442
0.5214839451848367,-0.08199986340236767
0.521483927660837,-0.08200013682151204
0.5212839417122292,-0.08589986281936263
0.5212839311564047,-0.0859001373158448
0.5211839354267254,-0.08979997077333986
0.5211839347286473,-0.0897999932232882
0.521183932879052,-0.08980003596545547
0.5209839411941449,-0.09379986966359563
0.5209839313322874,-0.09380013045641894
0.520783936349779,-0.1015999347742448
0.5207839341372621,-0.10159999328335655
0.5207839291606725,-0.10160007171650111
0.5201839346773206,-0.1094000000000767
0.5198839451848366,-0.11329986340236767
0.5198839276608369,-0.11330013682151203
0.5196839381223013,-0.11719993282295667
0.5196839339764123,-0.11719999774304453
0.5196839275901581,-0.11720006909991326
0.5192839388290518,-0.1210999595207006
0.5192839343726472,-0.12109999994723661
0.5192839292971154,-0.12110004035162694
0.518883950202281,-0.12409988356288426
0.5188839217051822,-0.12410011674932606
0.5187839396839757,-0.12499995494018432
0.5187839300516125,-0.12500004510073232
0.5183839486007094,-0.12889986424703848
0.5183839242109163,-0.12890013606333223
0.5180839450156812,-0.13279986560138884
0.5180839314072873,-0.13279999869119263
0.5180839107075743,-0.13280013354583511
0.5173839346773078,-0.13670000000017665
0.5166839424969742,-0.14059995643346332
0.516683934293775,-0.1406000000637766
0.5158839346771065,-0.14450000000115915
0.5150839747567924,-0.1483998046126907
0.5150839018869675,-0.14840019674221905
0.5149839411621695,-0.14899996109100652
0.5149839276210164,-0.14900003880977897
0.5143839368437213,-0.15229998808490244
0.5143839325378056,-0.15230001192026058
0.5136839413270303,-0.15619996295172256
0.513683933188574,-0.1562000065338579
0.5128839555100847,-0.16019989583629274
0.5128839159107759,-0.1602001045565687
0.5121839463680169,-0.16409993486622612
0.5121839338093767,-0.1641000001914937
0.5121839198786049,-0.16410006412789455
0.5112839583228372,-0.16799989753622122
0.5112839566885243,-0.16799990403424023
0.5112838974959653,-0.16800009275864508
0.5112838961719235,-0.1680000962636925
0.5110842329448323,-0.1684992543314207
0.511083963298142,-0.16850000903593934
0.5110837507335092,-0.16850078176132713
0.5102839484968366,-0.17189994126718555
0.5102839332697374,-0.17190000286672077
0.5102839191472812,-0.1719000550611974
0.5091839694969396,-0.17579987654877222
0.5091839028186803,-0.17580012424883454
0.5081840658422251,-0.1796994884570101
0.5081838543771919,-0.17970052195093142
0.5075839577609985,-0.1835998499561881
0.5075839158476971,-0.18360015063707302
0.5071839405140035,-0.1867999533066226
0.5071839280224659,-0.18680004658407404
0.5070839455936637,-0.18749992358569018
0.5070839248614686,-0.18750007656373208
0.5065839346773153,-0.19140000000012716
0.5060839513524643,-0.1952998699339655
0.5060838932409533,-0.19530012430927285
0.5047839790162517,-0.1991998669833773
0.5047839315808427,-0.19919999779203712
0.5047838762745886,-0.19920012848623325
0.5032839564290474,-0.202499952146424
0.5032839317505879,-0.20250000505670604
0.5032839137737629,-0.20250004180735706
0.5029840608688967,-0.20309974761708965
0.5029838219249548,-0.20310025866740725
0.5012839480133393,-0.20699996940581936
0.5012839403168458,-0.206999986766834
0.4994841837157644,-0.2108994604169308
0.49948374674861706,-0.2109005637862813
0.49938398547465,-0.21119984760818247
0.49938392990964525,-0.2111999990343637
0.4993838664601904,-0.21120014446003524
0.4976839583932495,-0.21479994977826303
0.4976839351675798,-0.2147999976716148
0.4976839077895997,-0.21480005121495838
0.49558398405522347,-0.2187999059471036
0.49558388717096147,-0.21880009501296005
0.49548395568075887,-0.21899995799336522
0.49548393051418316,-0.21900000724390614
0.49548391631379035,-0.21900003397278903
0.49348396000925293,-0.2226999531361832
0.49348390981174556,-0.2227000471139741
0.49158434595858513,-0.2262992207304887
0.4915839678927848,-0.22630001418825527
0.4915836560351951,-0.2263008359265472
0.4914839798074561,-0.2265998646097642
0.49148386218402695,-0.22660012292368853
0.4891839607468021,-0.23049995579550475
0.4891839090316071,-0.2305000444528428
0.487683953836021,-0.23309996679185868
0.4876839341599654,-0.23310000034084877
0.4876839148758418,-0.23310003217769074
0.48688398757145135,-0.23439991404732513
0.48688388340904626,-0.2344000869334385
0.48458396031068457,-0.23829995653500843
0.48458390823062447,-0.23830004297616889
0.48378393467717506,-0.23960000000052412
0.4821843921422288,-0.24219925661981181
0.4821839662703477,-0.24220001606800243
0.48218360337669186,-0.24220080754548656
0.48058432669418377,-0.24609904445910008
0.4805839821520991,-0.24610001434107698
0.48058373212280875,-0.24610101277267266
0.4798839472008364,-0.24959993738253414
0.4798839339206963,-0.249599999904162
0.47988391920704754,-0.24960006188122666
0.4797839583335885,-0.24999990537506284
0.47978391274508525,-0.2500000950398126
0.478883964207389,-0.25389987203649617
0.4788839082879409,-0.25390012864834094
0.47808396295696415,-0.25779986213685296
0.4780838784579341,-0.2578001289741016
0.47638398231822077,-0.26169989070638516
0.47638398130568976,-0.26169989289514506
0.4763838700092157,-0.2617000968785163
0.4763838683553292,-0.2617000994832941
0.47598395017645706,-0.2622999767516024
0.47598393433815456,-0.2623000002430453
0.4759839189239987,-0.26230002260291047
0.473684055485602,-0.2655998266666971
0.47368382078580235,-0.2656001779557944
0.4720839713193827,-0.26809994274707505
0.4720839343421098,-0.26809999894298264
0.47208389476735224,-0.26810005587428015
0.4710839805326436,-0.26949993580287224
0.47108388977057336,-0.269500064865618
0.46838436873259376,-0.27339937303158846
0.46838359365105064,-0.27340068205278156
0.4681839818487849,-0.27379990565731316
0.4681839810522105,-0.27379990717511205
0.468183874347202,-0.2738000844033102
0.4681838733585349,-0.2738000858466244
0.4656839515628489,-0.2772999763605848
0.4656839370509,-0.27729999644645986
0.4656839146842938,-0.27730002665770614
0.46418395627993625,-0.2792999711968496
0.4641839311474342,-0.27930000424248824
0.46418391578403734,-0.27930002393184283
0.4626840170873863,-0.2811998956142675
0.4626838548794605,-0.28120010639748394
0.4602839346771234,-0.2844000000006
0.45968394792398454,-0.28519998233811855
0.45968392150306614,-0.2852000177174357
0.4567840116623871,-0.28909989646869366
0.45678401127799734,-0.2890998969604796
0.4567839251674921,-0.2890999921398743
0.4567838336789053,-0.2891000756303992
0.45678383059802236,-0.28910007805997584
0.4563849373343602,-0.28939924800772243
0.45638398492175053,-0.2894000528881412
0.45638313232003014,-0.289400962829114
0.45338401297312614,-0.2929999060453988
0.45338393169825925,-0.2929999991743018
0.4533838491855091,-0.2930000854922285
0.45248399897119806,-0.29389993570653955
0.4524838714816852,-0.29390006537520247
0.4495839662741498,-0.2968999673140322
0.44958390253052677,-0.29690003214721084
0.4485840731126157,-0.2978998615651219
0.44858393012749087,-0.29789999447889914
0.4485837774392918,-0.2979001169210902
0.44470994421092397,-0.30078065957808164
0.4447091158898254,-0.3007813424280634
0.4447083599454053,-0.30078210462749505
0.4447076839441394,-0.3007829385472924
0.4447070946523283,-0.3007838358405005
0.4447065979683717,-0.30078478752584087
0.4447061988637291,-0.3007857840776078
0.44470590133315935,-0.3007868155210139
0.4447057083547358,-0.30078787153203085
0.44470562186003754,-0.3007889415407257
0.4447056427148162,-0.30079001483705853
0.4447057707103301,-0.3007910806780825
0.44470600456543335,-0.3007921283954731
0.4447063419393998,-0.30079314750231084
0.4447067794553515,-0.30079412779804776
0.4447073127340593,-0.30079505947060814
0.4447079364377756,-0.3007959331946001
0.4447086443236619,-0.30079674022465647
0.44470942930627455,-0.30079747248297
0.4447102835284858,-0.30079812264014616
0.4447111984401277,-0.30079868418856565
0.4447121648835735,-0.30079915150752085
0.4447131731853992,-0.3007995199194753
0.44471421325320754,-0.30079978573688254
0.4447152746766459,-0.300799946299096
0.4447163468316068,-0.30079999999900003
0.44588380314900267,-0.30079999999900003
0.4458839109587541,-0.3008000104177561
0.44588384596202424,-0.3008000961086318
0.4446839346770582,-0.30210000000067827
0.44228439076291853,-0.304699505907663
0.4422835438437333,-0.3047005471673467
0.44078403524269777,-0.30679985920879643
0.4407838387031856,-0.30680014396150956
0.43958452791258495,-0.3085991101474104
0.43958398162072,-0.3086000249588198
0.439583528752968,-0.30860098944081327
0.4379839396479207,-0.31249998788436606
0.43798392973617556,-0.31250001212846784
0.43688395069914976,-0.31519996067389483
0.4363839514665923,-0.31639995970592544
0.4363839172338546,-0.31640004001757815
0.4346840070709737,-0.32029983392065786
0.4346839286976047,-0.3202999983304521
0.4346838413124787,-0.32030015377767107
0.4329839488046231,-0.32309997673178614
0.43298393565266774,-0.32309999814811874
0.4329839189413888,-0.32310002472818833
0.4322840401142568,-0.3241998343136816
0.43228392879386884,-0.3241999958728303
0.43228380634020913,-0.32420014839016076
0.42908399778025275,-0.32789992703761045
0.4290839341539234,-0.3278999979862828
0.42908386567431567,-0.327900069003422
0.42888419421054935,-0.32809974046718826
0.42888369348491956,-0.3281002766622497
0.4254841939581137,-0.3319997025900564
0.42548369793950563,-0.33200031565075705
0.4251839871016502,-0.33239993010123103
0.4251839335386763,-0.3323999991467501
0.42518387784482903,-0.33240006630494673
0.4221839581436149,-0.33589997262302984
0.4221839297529342,-0.3359000052984548
0.42218391539195677,-0.3359000214285689
0.4212840113264943,-0.3368999148346383
0.4212838598637956,-0.3369000867840638
0.41878401362009054,-0.3397999084267616
0.41878385781755034,-0.3398000933300832
0.4173839398681902,-0.3414999936971634
0.4154839643726003,-0.3437999640534452
0.4154839639819994,-0.34379996447806604
0.41348395424815526,-0.3461999765153604
0.4134839423509908,-0.3461999906276635
0.412184046330164,-0.3476998711701724
0.41218382717200336,-0.3477001323145951
0.4095839547747,-0.35089997526512234
0.4095839388726946,-0.35089999460098004
0.4095839094881261,-0.3509000293877668
0.4089839559175145,-0.3515999752201471
0.40898394515765835,-0.3515999876198484
0.4055866682374045,-0.3553969448449973
0.40558596698868876,-0.3553978159942439
0.40558536022009983,-0.35539875539972127
0.40558485452276516,-0.35539975285697695
0.4055844553899083,-0.35540079753096143
0.40558416715717793,-0.35540187807372525
0.40558399295555136,-0.3554029827476883
0.4055839346773234,-0.3554040995531411
0.4055839346773234,-0.35549986476676637
0.40558392170130153,-0.35549999459768555
0.4055838384392088,-0.3555000937708925
0.4016839845784481,-0.35929995137881315
0.40168388541120575,-0.35930004926653186
0.39768398394285526,-0.36329995073488236
0.39768388605513655,-0.3633000499021247
0.393884142150405,-0.3671997870675071
0.39388373931249393,-0.3672002240953262
0.390484832729612,-0.37109896988157315
0.39048426676882647,-0.37109967726945825
0.39048376249649175,-0.3711004298773529
0.39048332350724446,-0.37110122234039405
0.3899839511098218,-0.3720999671352393
0.3899839177959832,-0.37210003263750113
0.3884840454582562,-0.3749997858237733
0.38848383362937156,-0.37500021893744867
0.3866839718810828,-0.3788999193920743
0.38668393423627473,-0.37889999753106207
0.38668389120305524,-0.37890007970308
0.38608395404156354,-0.3799999644991481
0.3860839155809825,-0.380000035646754
0.38458397266076955,-0.3827999290978182
0.38458393347026115,-0.3827999996900936
0.3845838926951561,-0.3828000682213049
0.3821839990782584,-0.3866998953487637
0.3821839261372409,-0.3866999927513995
0.38218384440115877,-0.3867000833322821
0.37828409230281,-0.39029985449998866
0.3782837829925502,-0.3903001516851874
0.3779839607306314,-0.3905999739471062
0.37798393658780716,-0.39059999776057586
0.37798390575861407,-0.39060002731254545
0.3743839950082544,-0.39399994302121844
0.3743839342721545,-0.39399999863114854
0.3743838704602563,-0.39400005351469103
0.3737841796492461,-0.3944997958571995
0.37378370226015084,-0.394500218331716
0.37048396291445224,-0.397599973474645
0.3704839317930086,-0.39760000228972325
0.37048390846581625,-0.39760002329956656
0.36958410234645145,-0.3983998509612241
0.3695837733833429,-0.3984001559179386
0.3665839613161352,-0.40129997424957276
0.36658394034907177,-0.40129999423948254
0.3665839012838555,-0.40130003035814055
0.36548419330090814,-0.40229976488809266
0.3654836919023153,-0.40230025144594816
0.3626839548574803,-0.40519997909952726
0.3626839394208748,-0.4051999949151371
0.3616839989699016,-0.40619993570783597
0.3616838714816852,-0.4062000653752025
0.3587839662741498,-0.4091999673140322
0.3587839025305268,-0.40920003214721085
0.3509839784905088,-0.41699995618722885
0.35098393684369483,-0.41699999688301753
0.3509838860765626,-0.4170000441829522
0.34988397024731854,-0.41799996766408315
0.3470840025248271,-0.4204999394223055
0.34708393368545243,-0.42049999881967975
0.3470838628839262,-0.42050005583979805
0.34528424988263484,-0.42189975484080244
0.34528363856545163,-0.4219002679111849
0.3431839937386011,-0.4237999465640497
0.34318393656471835,-0.42379999676956914
0.34318386972423554,-0.42380005196295095
0.34068393467694813,-0.4258000000007809
0.33918404408191305,-0.4269999124768089
0.3391838275945956,-0.4270000903515162
0.33598396654507234,-0.42969997311205155
0.33598390301881287,-0.4297000271363262
0.33528396094094914,-0.4302999774887808
0.3352839433776504,-0.430299992347674
0.331384342599715,-0.43349966529492096
0.3313835615618497,-0.4335003731158879
0.3312840863615108,-0.4335998483162268
0.33128378917631207,-0.43360015762648657
0.3276839716763574,-0.43749995991810414
0.32768393300603854,-0.4375000009656165
0.32768389741601545,-0.43750003726172215
0.3274840400352735,-0.4376998946424641
0.32748383228492167,-0.43770010824379413
0.3239839598347327,-0.4413999734054225
0.32398393538187764,-0.4413999989047794
0.3239839078875348,-0.44140002679020285
0.32358404623021186,-0.44179988844752577
0.32358382645164563,-0.44180011478520687
0.3202839617618502,-0.4452999712743838
0.32028393440757574,-0.4452999998620558
0.32028390682182173,-0.4453000278559159
0.3163840201685359,-0.4491999145092017
0.3163839338506585,-0.4491999970219054
0.3163838407217052,-0.4492000782968169
0.31578399233961024,-0.4496999519485627
0.3157839327568915,-0.44970000020454653
0.3157838757559833,-0.44970004381380674
0.3118840214758836,-0.45259993545798344
0.3118839337614035,-0.45259999797560063
0.31188384262524826,-0.45260005753310123
0.3110843909503298,-0.4530997148299252
0.31108350922059524,-0.4531003293863445
0.3079840198473021,-0.45549993406244244
0.30798393471470187,-0.45549999727949037
0.3079838431086536,-0.4555000597192394
0.30568440432008825,-0.45699969371178206
0.3056834995145063,-0.4570003535702649
0.3040840078721435,-0.45829994052968465
0.3040839325493458,-0.45829999956206935
0.3040838586856357,-0.45830005340008384
0.30038469536071793,-0.4608994654662422
0.3003839605445304,-0.46090003077623054
0.30038327727035014,-0.46090065740738745
0.30018407311261575,-0.4610998615651219
0.3001839301274909,-0.46109999447889916
0.3001837774392918,-0.4611001169210902
0.29628398912659126,-0.4639999595125855
0.29628393590869767,-0.4639999980493388
0.29628387644635795,-0.46400003882117885
0.29508481871324194,-0.4647994106432562
0.29508396794539027,-0.46480004058173785
0.2950831833905853,-0.4648007512871523
0.2923840863615108,-0.4674998483162268
0.2923837891763121,-0.4675001576264866
0.2911839502502442,-0.4687999831297268
0.2884839964028622,-0.4716999337025926
0.2884838740791999,-0.4717000673316321
0.2875839699778162,-0.47269996077761395
0.2875838997638174,-0.4727000395690183
0.28458410593736827,-0.47609980590566064
0.284583772975231,-0.47610020212796633
0.2841839554283649,-0.476599974061549
0.28418391360622636,-0.4766000256807573
0.28098403676914296,-0.48049987557595264
0.2809840367511991,-0.4804998755965308
0.2809838066810557,-0.48050009592321474
0.28098380513769156,-0.4805000971552239
0.2805841219369885,-0.4807998595557513
0.2805837537197452,-0.48080014847848596
0.2766843426003685,-0.4839996652943847
0.2766835615618497,-0.4840003731158879
0.2762840567063637,-0.4843998779713739
0.2762839303581852,-0.4843999964424334
0.2762837987429016,-0.48440010486418833
0.272784310201057,-0.4870997103107541
0.27278358617661924,-0.48710032169339545
0.2714840470859933,-0.4882998962385887
0.27148393249474045,-0.4882999961175727
0.2714838105325436,-0.48830009072169306
0.26888412383370264,-0.4901998617708461
0.26888375173384604,-0.4902001463552626
0.2663839920063638,-0.4921999541372484
0.2663839335504596,-0.4921999996042147
0.2663838754711789,-0.49220004229061787
0.264984129090985,-0.4931998611336135
0.2649837466365572,-0.49320014738379003
0.2612844446355385,-0.49609960030350736
0.2612834765200228,-0.4961004581577148
0.2610840119232263,-0.49629992275451135
0.261083846514974,-0.4963000632672563
0.2610838455831196,-0.4963000639655825
0.25718402546116625,-0.4990999348223695
0.2571838452699488,-0.49910006705603094
0.25598397085992297,-0.4999999728635504
0.2559839270514271,-0.5000000051464748
0.25598390520752123,-0.500000020738528
0.25328404148105765,-0.5018999248423357
0.2532838297336877,-0.5019000777365302
0.25058396033791297,-0.5038999809926596
0.2505839091295312,-0.5039000191613442
0.24938409692147773,-0.5047998783173844
0.24938377714646387,-0.5048001277282006
0.24568436888429152,-0.5077996479407727
0.24568353940354323,-0.5078003952741944
0.24548404244232142,-0.5079998922354163
0.24548393212948313,-0.5079999964528794
0.24548381501102925,-0.5080000951198446
0.2415839630358136,-0.5110999774591186
0.24158393684066135,-0.511099997993809
0.24158390334435798,-0.5111000235002241
0.24078398774629908,-0.5116999601987683
0.24078393124009986,-0.511700001496715
0.24078388279156154,-0.5117000351489498
0.23768414832894422,-0.5137998552687874
0.2376837282295419,-0.5138001548363362
0.23528399594487734,-0.5155999540498345
0.23528393057502725,-0.5156000016345482
0.23528387452612765,-0.5156000401013323
0.2337840129857731,-0.5165999477949019
0.23378385729580572,-0.5166000535723438
0.22988409203248586,-0.5192998910623347
0.22988392943647,-0.5192999952527072
0.22988376536761265,-0.5193000846554734
0.22948450028204753,-0.5194997171982559
0.22948340620520338,-0.5195003472822183
0.22598396362328663,-0.5217999809789065
0.22598390679521296,-0.5218000178450981
0.22348394382420161,-0.5233999941465453
0.22348392554140942,-0.5234000058736336
0.22208398293180284,-0.5242999689798092
0.22208392463981877,-0.524300005578337
0.22208389514528323,-0.5243000233143384
0.21818409128367086,-0.5265999076429816
0.21818378128890362,-0.5266000976113615
0.2170842063950108,-0.5272998270892933
0.21708367381875765,-0.5273001888980926
0.21418397738570377,-0.5293999690737523
0.21418393312528036,-0.5294000004659405
0.21418389208338362,-0.529400028396495
0.21148393467687815,-0.531200000000832
0.2102840129857731,-0.531999947794902
0.21028385729580573,-0.5320000535723439
0.20638432837644644,-0.5346997274395927
0.20638356682091089,-0.5347003065474789
0.20578406729033635,-0.5351998894896244
0.20578392995476003,-0.5351999966420405
0.20578379058815144,-0.5352000916936585
0.20248399699872605,-0.5372999603414745
0.20248393247558363,-0.5373000001642473
0.20248387201231569,-0.5373000352496516
0.19928396627106804,-0.5390999822291035
0.19928390320336073,-0.5391000179857018
0.1985839984837569,-0.5394999635397612
0.19858387137530148,-0.5395000373325328
0.1946839729738133,-0.5417999774154617
0.1946839353043948,-0.5417999992120522
0.19468389482392634,-0.5418000217388101
0.19248396399016615,-0.5429999840117703
0.19248390516667932,-0.5430000156238842
0.19078396806739437,-0.5438999823235057
0.19078390141153329,-0.543900017912946
0.18688402182302863,-0.5459999530759869
0.18688384841102854,-0.5460000485253758
0.1852840537515187,-0.54689993302135
0.18528393409386434,-0.546899996373586
0.18528380838421785,-0.5469000549107016
0.18298396004387046,-0.5478999889717222
0.18298393508303865,-0.5478999996715772
0.18298390862067024,-0.5479000106905797
0.17908396962967366,-0.5494999856612449
0.17908396874758864,-0.5494999859702002
0.17588402916373286,-0.5507999616155692
0.17588384093587806,-0.5508000401755645
0.17518403731413135,-0.5510999560134561
0.17518393357440334,-0.5510999979398521
0.17518382902345914,-0.5511000352186756
0.17128396255637665,-0.5523999907077031
0.1712839380460842,-0.5523999987288937
0.1712839031503957,-0.5524000097013317
0.16738405391061056,-0.5535999633135733
0.16738381632783925,-0.5536000394505488
0.16408393467663968,-0.5547000000009487
0.16348399429253527,-0.5548999801289834
0.1634839344319931,-0.5548999993064438
0.16348387422418556,-0.5549000170516419
0.15958403573525892,-0.5559999714972368
0.15958393219842024,-0.5559999985241537
0.1595838337384012,-0.5560000201886043
0.15558396059171123,-0.5567999948179422
0.15558390878717915,-0.5568000053116144
0.1516840633246682,-0.5575999736116167
0.15168380671282344,-0.5576000295310648
0.14778443142023462,-0.5584998853678161
0.14778345103881213,-0.5585001612135579
0.1474840719988625,-0.5585999542268744
0.14748379065814593,-0.5586000160030259
0.14388401527733843,-0.5589999910453378
0.14388393179360917,-0.5589999990458642
0.14388385647880492,-0.5590000040111305
0.1399840714978354,-0.5591999929845135
0.13998379807869105,-0.5592000105085132
0.13608397705620326,-0.5594999967410123
0.13608394411286043,-0.5594999990127284
0.1321839672765618,-0.5596999983291899
0.13218393805473977,-0.5596999996495289
0.13218389865496874,-0.5597000009246248
0.12828393467634908,-0.5598000000009996
0.12438393467634908,-0.5599000000009996
0.12048396857774099,-0.5599999991317333
0.12048393561556534,-0.5599999997684558
0.120483899821622,-0.560000000001
0.09708396953100566,-0.560000000001
0.09708393373709887,-0.559999999768456
0.0970839007749035,-0.5599999991317332
0.09318407217261647,-0.5599000035265462
0.09318379713480997,-0.5599000000009999
0.08528396953100567,-0.5599000000009999
0.08528393373709887,-0.559899999768456
0.08528390077490351,-0.559899999131733
0.07748407217261648,-0.5597000035265463
0.07748379713480998,-0.559700000001
0.07358396953100567,-0.559700000001
0.07358393373709887,-0.559699999768456
0.07358390077490351,-0.5596999991317331
0.06578407217261648,-0.5595000035265463
0.06578379713480997,-0.559500000001
0.06188396953100566,-0.559500000001
0.061883933737098856,-0.559499999768456
0.061883900774903515,-0.5594999991317331
0.05408407217261647,-0.5593000035265463
0.054083797134809965,-0.559300000001
0.05018396953100566,-0.559300000001
0.050183933737098854,-0.559299999768456
0.05018390077490351,-0.5592999991317331
0.042384072172616465,-0.5591000035265463
0.04238379713480996,-0.559100000001
0.03848396953100566,-0.559100000001
0.03848393373709886,-0.559099999768456
0.03848390077490352,-0.5590999991317331
0.03458407217261647,-0.5590000035265463
0.03458379713480997,-0.559000000001
0.030583969531005662,-0.559000000001
0.030583933737098844,-0.558999999768456
0.030583900774903545,-0.5589999991317331
0.026684072172616473,-0.5589000035265462
0.026683797134809967,-0.5589000000009999
0.022783969531005664,-0.5589000000009999
0.022783933737098847,-0.558899999768456
0.022783900774903547,-0.558899999131733
0.020834209714129946,-0.5588500070532517
0.020833659638516935,-0.5588500070532517
0.018883968577740953,-0.5588999991317332
0.018883935615565357,-0.5588999997684557
0.018883899821621992,-0.5589000000009999
0.011084072217836912,-0.5589000000009999
0.011083797180030408,-0.5589000035265462
0.007183934676349072,-0.5590000000009997
0.003283968578327452,-0.5590999991317182
0.0032839356143877364,-0.5590999997684711
0.003283899822211491,-0.559100000001
-0.0006159277821630878,-0.559100000001
-0.0006162028199695918,-0.5591000035265463
-0.004516031422259027,-0.5591999991317332
-0.004516064384434652,-0.5591999997684558
-0.004516100178378009,-0.559200000001
-0.012315927782163089,-0.559200000001
-0.012316202819969592,-0.5592000035265463
-0.016216031422259046,-0.5592999991317332
-0.016216064384434643,-0.5592999997684558
-0.016216100178378007,-0.559300000001
-0.020115927782163086,-0.559300000001
-0.020116202819969592,-0.5593000035265463
-0.027916031422259048,-0.5594999991317332
-0.027916064384434645,-0.5594999997684558
-0.02791610017837801,-0.559500000001
-0.031815931219615116,-0.559500000001
-0.03181619938582626,-0.559500003352554
-0.03581606188777019,-0.5595999999151026
-0.039716065323650934,-0.5597000000009996
-0.04361606532365093,-0.5598000000009996
-0.04751603142225901,-0.5598999991317332
-0.04751606438443466,-0.5598999997684557
-0.04751610017837801,-0.5599000000009999
-0.05141592778216309,-0.5599000000009999
-0.05141620281996959,-0.5599000035265462
-0.05531606532365093,-0.5600000000009997
-0.059216031422259015,-0.5600999991317333
-0.059216064384434663,-0.5600999997684558
-0.059216100178378014,-0.560100000001
-0.06701592778216309,-0.560100000001
-0.06701620281996959,-0.5601000035265463
-0.07091603142225901,-0.5601999991317332
-0.07091606438443467,-0.5601999997684558
-0.070916100178378,-0.560200000001
-0.10611603046899433,-0.560200000001
-0.10611606626290113,-0.560199999768456
-0.10611609922509649,-0.5601999991317331
-0.11001592782738352,-0.5601000035265463
-0.11001620286519002,-0.560100000001
-0.11781603046899433,-0.560100000001
-0.11781606626290113,-0.560099999768456
-0.11781609922509649,-0.5600999991317331
-0.12171606532370219,-0.5600000000009997
-0.1256160293023238,-0.5599000009246247
-0.12561606870207548,-0.5598999996495295
-0.1256160979246349,-0.5598999983291572
-0.12951592814303917,-0.5597000070359057
-0.12951620263952135,-0.5596999964800812
-0.1334160293023238,-0.5596000009246247
-0.13341606870207548,-0.5595999996495296
-0.1334160979246349,-0.5595999983291572
-0.1373159969157949,-0.5594000035090978
-0.13731613361982098,-0.5593999947474534
-0.14121602527358565,-0.5591000030817792
-0.1412160773614994,-0.5590999986824882
-0.14121609323803358,-0.5590999971379943
-0.14316579324023274,-0.5589000279069996
-0.14316633847567084,-0.5588999859932068
-0.14511602344106575,-0.5588000021488274
-0.14511610264960817,-0.5587999975928775
-0.14821594318806258,-0.5586000078807192
-0.14821618531674657,-0.5585999700027633
-0.14901599788765746,-0.5584000168600355
-0.14901606068591416,-0.558400000293126
-0.14901613610760733,-0.5583999782213753
-0.15291582172907484,-0.5572000749532315
-0.1529163122027245,-0.5571999366987125
-0.15681603401768793,-0.5562000080282089
-0.15681609667793966,-0.556199992162465
-0.16081603900374178,-0.5552000065810144
-0.16081605036834434,-0.5552000036787247
-0.16081610630208898,-0.5551999886181456
-0.16261599743326613,-0.5547000188594852
-0.16261606950726482,-0.5546999978155293
-0.16261612776778775,-0.5546999791863504
-0.16471582687585462,-0.5540000794836615
-0.16471630723221328,-0.5539999317704262
-0.16861603655880736,-0.5529000081142073
-0.16861606191070003,-0.5529000008109662
-0.16861609723792717,-0.5528999901812768
-0.17251603379776168,-0.5517000097013277
-0.1725160686934179,-0.5516999987288999
-0.17251609320374475,-0.551699990707698
-0.17521606532399278,-0.5508000000009486
-0.17641594697519236,-0.5504000394505488
-0.17641618455796368,-0.5503999633135733
-0.18031600814853102,-0.5492000175933988
-0.1803160611579025,-0.5492000006335519
-0.1803161255356787,-0.5491999783864977
-0.18421598731682498,-0.547800028003522
-0.18421606874190835,-0.5477999973460125
-0.184216137686372,-0.5477999689885041
-0.18631603245113615,-0.5469000140893197
-0.18631609800626586,-0.5468999854754991
-0.18811592359179374,-0.5461000629930424
-0.18811620881783186,-0.5460999411316839
-0.1920160363484654,-0.544500011888347
-0.19201605825922718,-0.5445000027495197
-0.19201610091113783,-0.5444999843007424
-0.1954159517458017,-0.543000050108979
-0.19541595230406536,-0.543000049847093
-0.19541605762327474,-0.542999991227037
-0.195416059752626,-0.5429999897687074
-0.19541615306705262,-0.5429999122580382
-0.19591563317339858,-0.5425004321516922
-0.1959165437496933,-0.5424996197139308
-0.19981594727962299,-0.5394000938311662
-0.1998161859590904,-0.5393999095246896
-0.2002160136524509,-0.5391000387546693
-0.20021606428044933,-0.5390999998225895
-0.20021611560610383,-0.5390999583387162
-0.20371576910899827,-0.5362002454363178
-0.20371637835486842,-0.5361997764075204
-0.20511598115886973,-0.535200060118948
-0.20511606131026117,-0.5352000005015369
-0.20511614718685706,-0.5351999312362343
-0.20761594609797834,-0.5331001001508925
-0.2076161874064726,-0.5330999033523952
-0.21001604386349815,-0.5312000169905833
-0.21151604230700366,-0.5300000184146162
-0.21151608813817935,-0.5299999813348807
-0.21481565921143222,-0.5273003322749464
-0.2148165019198162,-0.5272997089371086
-0.21541601164183727,-0.5269000357890947
-0.21541601392965312,-0.5269000340762471
-0.21941602152985185,-0.5242000295620316
-0.2194160746275647,-0.5241999929547543
-0.21941609862398945,-0.5241999757828271
-0.22051558908922772,-0.5234003463535629
-0.2205165766007352,-0.5233997078428325
-0.22331597996390495,-0.5218000487781641
-0.22331605903710458,-0.5218000016508052
-0.2233161519001882,-0.5217999414347436
-0.22671510958108437,-0.5195006465329609
-0.22671609431008752,-0.5195000546551112
-0.22671713667864254,-0.5194995714590906
-0.22721589937663578,-0.5193000663798933
-0.2272160631052931,-0.5192999944739607
-0.22721622065612132,-0.5192999123777178
-0.23111603796741634,-0.5171000154328846
-0.23111605732429413,-0.5171000043637387
-0.2311161000683236,-0.517099979154378
-0.23361596745335408,-0.5156000587233597
-0.23361616442200125,-0.5155999433735375
-0.2350160395175731,-0.5148000147474966
-0.2350160912120459,-0.5147999853974526
-0.2389160596395403,-0.5126000032075839
-0.23891607101277482,-0.5125999968010295
-0.24051602797263222,-0.5117000210111098
-0.24051605945397425,-0.5117000029703183
-0.24051610754016972,-0.5116999743041749
-0.24281602616335748,-0.5103000238378866
-0.24281606298209113,-0.5103000009930251
-0.24281610572073684,-0.5102999734241837
-0.2466133810424207,-0.5078017659757075
-0.24661427676236025,-0.5078012370432936
-0.24661521949075998,-0.5078007973310321
-0.24661620036732848,-0.507800450971586
-0.24661721017323643,-0.507800201220236
-0.24661823941776032,-0.5078000504242856
-0.24661927842748155,-0.507800000001
-0.246715941216846,-0.507800000001
-0.2467160624646435,-0.5077999888112087
-0.24671606253211237,-0.5077999887921325
-0.24671616997520748,-0.5077999355867966
-0.24671617040488678,-0.5077999353358141
-0.2506160123729301,-0.5054000325862489
-0.2506160640048149,-0.5053999999818761
-0.25061611760073804,-0.5053999643577592
-0.25281595842840576,-0.5039000728843496
-0.25281617394631956,-0.5038999297159515
-0.25451596329827797,-0.5028000660176255
-0.2545161688191152,-0.5027999363116735
-0.2584160228696859,-0.5004000261267069
-0.2584160669331626,-0.5003999984429981
-0.2584161049747065,-0.5003999735671818
-0.2590160653242313,-0.500000000000832
-0.2623159488931604,-0.497800077621546
-0.26231618373988214,-0.49779992544283
-0.26501603959835524,-0.4961000161986062
-0.2650160575053785,-0.4961000047816105
-0.2650160982419882,-0.4960999780556608
-0.26621581903602065,-0.4953001641929725
-0.26621632028986214,-0.49529984963648743
-0.27011600202265373,-0.4930000373325334
-0.27011612913110916,-0.4929999635397617
-0.2715160366462162,-0.492200016388272
-0.2715160522068994,-0.49220000736892144
-0.2740159419640145,-0.4907000740169635
-0.2740161906257751,-0.4906999293179131
-0.27791583183001417,-0.48850013171552176
-0.2779163051044702,-0.4884998801107212
-0.27831597219126486,-0.48830004656732395
-0.2783160663921852,-0.48829999715889605
-0.27831615263518306,-0.4882999476142623
-0.28181587634435945,-0.48620011338875646
-0.28181625880045297,-0.486199894468352
-0.2851160186970976,-0.48440002543381855
-0.285116111438569,-0.48439997364978465
-0.2858160334210783,-0.4840000182312079
-0.2858160969745771,-0.48399998133524524
-0.2897159105116502,-0.48170009130056113
-0.28971622310755196,-0.48169991393720707
-0.29191595297998996,-0.4805000612795136
-0.2919159558117228,-0.4805000596461235
-0.2919161613997224,-0.48049992076820364
-0.29191616423939953,-0.4804999185412883
-0.2936160389148123,-0.47910002174977195
-0.2936160511603626,-0.47910001153345866
-0.29651602193440624,-0.47660003740585355
-0.29651610790614286,-0.47659996167712576
-0.2975160261012905,-0.4757000353014928
-0.29751610489269487,-0.47569996508749396
-0.30091600177845984,-0.4727000560706425
-0.30091606592351816,-0.4726999976443742
-0.3009161237990848,-0.47269994152600603
-0.3014157497356463,-0.47220031558944453
-0.30141640603115744,-0.4721997117103646
-0.3053159801799776,-0.46890007204597833
-0.305316063780936,-0.46889999827058026
-0.30531614416631747,-0.4688999211587733
-0.30541585472963,-0.4688002105954608
-0.30541628727655,-0.4687998014119288
-0.30921598026545566,-0.4654000761060658
-0.30921615198286057,-0.46539992572201655
-0.3099157171334151,-0.46480029845011267
-0.3099164377100556,-0.46479973234852157
-0.3131160349705446,-0.4625000218175452
-0.313116065153184,-0.46249999980322565
-0.3131160950739847,-0.46249997733435577
-0.3152159561060375,-0.46090008321469644
-0.3152161766360945,-0.4608999196089316
-0.3170160653242621,-0.4596000000008107
-0.3206159022830189,-0.4570001177528197
-0.32061623266355616,-0.4569998884412822
-0.3209160266230987,-0.4568000258015871
-0.32091606511788856,-0.45679999965351553
-0.32091610308515234,-0.4567999728904279
-0.32481599068477635,-0.4540000535881338
-0.32481614087048605,-0.4539999476995789
-0.3261160653242458,-0.4531000000008222
-0.32871602061868677,-0.45130003095082455
-0.32871611034116194,-0.4512999695054919
-0.3318159730491232,-0.44920006250977623
-0.33181605810241566,-0.4491999939976744
-0.3318161401368012,-0.44919991583673996
-0.3326159787547061,-0.448300097391597
-0.33261615423366736,-0.44829990474076126
-0.3354160324460707,-0.4453000352274719
-0.33651604716988187,-0.4441000198056196
-0.33651608357984636,-0.44409998028480846
-0.3390160508409075,-0.44140001564286235
-0.3390160798699115,-0.4413999844162139
-0.34041601701897695,-0.43990005175650093
-0.3404161143085643,-0.4398999488867798
-0.34271603826269215,-0.43750002823899425
-0.34441604993366415,-0.4357000162967637
-0.34441608078394254,-0.43569998376817076
-0.34641541707340623,-0.4336006806642339
-0.3464160924942812,-0.4336000308290158
-0.34641682204772795,-0.43359944241509907
-0.34831600149832237,-0.43220004703045045
-0.34831612983818205,-0.4321999539194392
-0.3518153802498557,-0.4297004893396725
-0.35181608233406836,-0.42970002825264364
-0.3518168183337946,-0.4296996234960591
-0.3522159693700733,-0.4295000479779197
-0.35221597172964664,-0.4295000467385531
-0.3522161500527755,-0.42949993909120876
-0.3522161526862749,-0.42949993727936564
-0.35611601993336345,-0.4267000325891482
-0.3561161100265503,-0.42669996647409475
-0.3573159352935029,-0.42580009752388026
-0.35731619824925465,-0.42579990646100113
-0.36001602382659875,-0.4239000292028701
-0.3600161070962313,-0.42389997119255635
-0.3629160345125148,-0.42190002125029186
-0.36391604255333687,-0.42120001594045847
-0.3639160881793386,-0.42119998417806565
-0.3678158582073866,-0.418500143389417
-0.3678162789418332,-0.41849986648983134
-0.3686159749216563,-0.41800005650244193
-0.3686159770495143,-0.41800005511298644
-0.36861614381872704,-0.417999931571345
-0.3686161456632074,-0.41799993002818636
-0.37171603330123243,-0.415300027891842
-0.371716097567187,-0.4152999723640225
-0.3731160272950745,-0.4141000325972618
-0.37311606948739234,-0.4140999957435839
-0.3731160978138805,-0.41409997011037125
-0.3756159977549926,-0.41180006216454806
-0.37561613394757765,-0.41179993900231476
-0.37741603004833224,-0.4102000313571996
-0.37951604044154374,-0.40830002251374786
-0.3818159815461114,-0.4062000764939136
-0.3818161507015577,-0.4061999252956828
-0.3834160353128495,-0.40480002626080247
-0.3834160683479904,-0.40479999691865737
-0.38341609142338834,-0.404799975834963
-0.3861158597176455,-0.4023001903773175
-0.38611628058721503,-0.4022998206150197
-0.38731604170633466,-0.40130001968241996
-0.3873160887151912,-0.40129998004972833
-0.39071593690551176,-0.3984001095344549
-0.39071619712473477,-0.3983998945604341
-0.3912160393852256,-0.3980000207520415
-0.3912160910044339,-0.39799997892990296
-0.3951159635096626,-0.39480008354099727
-0.3951160629781592,-0.39479999775551733
-0.3951161586144113,-0.3947999067106795
-0.39541572115871215,-0.39450034416637864
-0.39541643923586584,-0.3944996884078107
-0.3990160281943763,-0.3915000309423853
-0.3990161027314953,-0.3914999693948949
-0.4001160491866686,-0.39060001320429855
-0.40011604919855437,-0.39060001319351756
-0.40291602572984136,-0.38830003252480083
-0.40291606342661135,-0.3883000009518496
-0.40291610516180987,-0.38829996458966387
-0.4047159811604087,-0.3867000748131316
-0.40471605932135113,-0.386699992778739
-0.40471612783344685,-0.38669990772545537
-0.4068159205924645,-0.38360021365261976
-0.4068162201600135,-0.38359979355321744
-0.4074160048364752,-0.3828000806512685
-0.40741600534356814,-0.3828000799479932
-0.4074161130665211,-0.3827999113368266
-0.4095160590130301,-0.37890001172188126
-0.4095160716651313,-0.37889998829479854
-0.41081602663277933,-0.37650007143144837
-0.4108160651836618,-0.37649999761314534
-0.4108160988034796,-0.37649992825992973
-0.4115158905901681,-0.3750003744313114
-0.41151626833630134,-0.37499964011601866
-0.41371586912919367,-0.3711003478013459
-0.4137162868284943,-0.37109966774457614
-0.41471606532450866,-0.3696000000005547
-0.41631591555057623,-0.3672002246614534
-0.41631622620839154,-0.36719978315706253
-0.41861600188089454,-0.3641000855115149
-0.41861606305392535,-0.3640999995469772
-0.41861612223634365,-0.3640999089416195
-0.41911578901943486,-0.36330044208867357
-0.4191163831858337,-0.3632995867808359
-0.4221160096886182,-0.3594000723272161
-0.4221160646043532,-0.3593999983672364
-0.42211611543684824,-0.35939992483204525
-0.4225158857317843,-0.35880026938964127
-0.42251626083269284,-0.35879974192975456
-0.42501599907976134,-0.3555000874436241
-0.4250160637750357,-0.35549999831696744
-0.42501612395375366,-0.35549990786888436
-0.42641604350409673,-0.3533000342897738
-0.42641608740407383,-0.35329996587759044
-0.427516036024702,-0.35160004528207417
-0.427516063070941,-0.3516000025474805
-0.4275160944248673,-0.35159995065647126
-0.42981599512836327,-0.3477001190288042
-0.4298161385627046,-0.347699882819442
-0.4303160404555442,-0.3469000397908987
-0.43221604080482307,-0.3438000400063588
-0.4322160901938266,-0.3437999602096467
-0.4342159979940642,-0.3406001077292667
-0.43421606237311333,-0.3405999990812375
-0.43421612242528557,-0.3405998857990181
-0.434615992635159,-0.3398001453792713
-0.43461614238401625,-0.3397998568900499
-0.4367159308732989,-0.3359002496956678
-0.43671621277769934,-0.33589975775602876
-0.43811600725120203,-0.3336000954067029
-0.4381160634639635,-0.333599998574596
-0.43811611511891224,-0.33359990041176485
-0.438915992635159,-0.3320001453792713
-0.4389161423840163,-0.3319998568900499
-0.4410159692110998,-0.32810017849689477
-0.44101616811187333,-0.3280998252620379
-0.44201601934135715,-0.3264000781719154
-0.4420160633700041,-0.3264000003420612
-0.4420161064353575,-0.32639991777887434
-0.44311601550146934,-0.32420009964665064
-0.44311601656802185,-0.32420009739799577
-0.44311609729816936,-0.3241998959068233
-0.44311609809585334,-0.32419989349382605
-0.4443160368839992,-0.32030009243235186
-0.4443160639390248,-0.3202999985131853
-0.44431608682842283,-0.32029990681721343
-0.44521606238944356,-0.316400012719457
-0.4452160682907928,-0.31639998728818847
-0.4459160588860363,-0.31340002759428764
-0.44591607147143686,-0.3133999723396883
-0.4461160535616668,-0.3125000529336539
-0.44611606442925406,-0.31250000158412794
-0.44611607520972485,-0.31249994492624866
-0.44681588510233566,-0.30860100409598845
-0.44681611192601306,-0.308600013017315
-0.44681643153403217,-0.30859904785586123
-0.4483158529278185,-0.30470055223201675
-0.448316337150862,-0.3046994744696182
-0.44981604844333634,-0.30180003263750116
-0.44981608175717497,-0.3017999671352393
-0.45031605295744975,-0.30080002473468975
-0.45031607743606195,-0.3007999751400186
-0.4522159009199821,-0.29690033746249833
-0.4522162529099364,-0.29689967485248414
-0.45371584464308545,-0.29430038251502566
-0.45371631669220747,-0.2942996369138788
-0.4546159803460756,-0.29300012274718046
-0.4546160613384763,-0.2929999985092909
-0.4546161364885615,-0.29299986783875165
-0.4567160465699824,-0.28910003483039853
-0.4567160640618413,-0.28910000176373857
-0.45671608397566993,-0.2890999626982495
-0.4576160200587663,-0.28730009053205674
-0.45761611229015214,-0.2872999103388837
-0.458716041842292,-0.2852000448302531
-0.4587160879569678,-0.2851999547356537
-0.46071606532457104,-0.2812000000004472
-0.46151602396038394,-0.27960008272882136
-0.461516108108744,-0.27959991799744927
-0.46271604952225387,-0.27730003028822203
-0.4627160625831614,-0.2773000048613198
-0.46271608272821096,-0.27729996427718645
-0.46461604946856566,-0.27340003254698464
-0.4646160807399083,-0.2733999672428562
-0.4654160109417796,-0.27170011556387963
-0.46541612244269476,-0.27169988576419973
-0.4665160452844266,-0.2695000400807361
-0.46651606754681746,-0.2694999946104102
-0.4665160816637303,-0.26949996459893644
-0.46831595265141024,-0.26560024412562994
-0.4683161900832324,-0.2655997618248213
-0.46941602502235535,-0.26350007694104116
-0.46941606462271646,-0.26349999826744985
-0.46941610009084966,-0.26349992177632287
-0.47021601952640407,-0.2617001030463254
-0.47021602036796417,-0.26170010104024277
-0.4702160927910725,-0.26169989272242544
-0.4702160932957867,-0.261699890912797
-0.47121603622759384,-0.25780011347874887
-0.47121607433162604,-0.2577998829096952
-0.4715160653246736,-0.25390000000007673
-0.47181606532467363,-0.2500000000000767
-0.4721160034760168,-0.24610080403261492
-0.47211609523667636,-0.24610000457554831
-0.4721162466531164,-0.2460992142435411
-0.47301577825383895,-0.2422012439737434
-0.47301613654207675,-0.2422000256118903
-0.4730166362676093,-0.24219885811437056
-0.4733159962804615,-0.24160013808866634
-0.4733160614939609,-0.2415999977033004
-0.47331611788141253,-0.2415998554691524
-0.47451605776406613,-0.2383000207918549
-0.4759160098108248,-0.23440015464590405
-0.47591612554750734,-0.23439984712685036
-0.4772160388337919,-0.23110006724628185
-0.4772160647566948,-0.23109999875025558
-0.47721608786995,-0.231099932364342
-0.47741602647715053,-0.2305001165427405
-0.47741610683012137,-0.23049988437786365
-0.4788160549897851,-0.22660002879022903
-0.47881606507888386,-0.2266000001728302
-0.47881607507457846,-0.22659997075045668
-0.4801159656130345,-0.22270029913508851
-0.4801161824299294,-0.2226997072370606
-0.48111604669223873,-0.22020004658128725
-0.48111606481001845,-0.22020000002909032
-0.48111608226864083,-0.22019995255707325
-0.4816160516325145,-0.21880003833822706
-0.48161606640955307,-0.2187999959497761
-0.4816160766141337,-0.21879996526336726
-0.48291594075692196,-0.2148003832855573
-0.4829162182932043,-0.21479962713941086
-0.48451571978550506,-0.21090084225192773
-0.4845160996258037,-0.21090001759545648
-0.48451654782297826,-0.21089922800300412
-0.4850159700070984,-0.21010015250841185
-0.4850160595636542,-0.21009999792138928
-0.4850161397108886,-0.21009983528788878
-0.4864160009646946,-0.207000142511604
-0.4864161338099363,-0.20699985942522386
-0.48831605096098274,-0.2031000294836023
-0.4883160591293385,-0.2031000124533536
-0.4889159950852764,-0.20180015218558678
-0.4889161402844358,-0.2017998500807177
-0.4902160200219675,-0.19920009060565425
-0.4902160649601893,-0.19919999631977933
-0.49021610255857356,-0.19919990924257322
-0.4918160481702592,-0.19530004181408953
-0.49181606405793166,-0.19530000213935084
-0.4918160818738003,-0.19529995531754524
-0.49281605000703804,-0.19260004135780334
-0.49281606491580143,-0.19260000006506187
-0.49281607933340177,-0.19259995797398674
-0.4932160560313788,-0.1914000278800555
-0.49321606405257257,-0.19140000336975346
-0.49321607502500453,-0.19139996847408447
-0.4944160653246324,-0.1875000000002941
-0.4956160558391233,-0.18360003082819865
-0.4956160749953046,-0.18359996922997365
-0.4967160414609911,-0.18010007593006197
-0.4967160640409406,-0.18010000017361968
-0.49671608475336865,-0.18009992228535496
-0.4968159653796801,-0.17970039978010907
-0.49681619563691853,-0.17969960906343635
-0.49811606532462527,-0.17580000000031623
-0.49941605153182106,-0.17190004137872897
-0.5006158165443272,-0.16820076707290177
-0.5006160933281476,-0.16820001146615882
-0.5006164259611132,-0.16819927872736262
-0.5007160015399296,-0.16800012756972993
-0.5007160017992399,-0.16800012701469838
-0.5007161003244142,-0.16799986325029528
-0.5007161009632868,-0.16799986100954603
-0.5017160321513816,-0.1641001293759762
-0.5017160628009857,-0.1640999961416572
-0.501716085135465,-0.1640998712299513
-0.5023160579057203,-0.16020004822329195
-0.5023160587502159,-0.16020003979973632
-0.5029160424775841,-0.1562001523140237
-0.5029160925343641,-0.1561998484032583
-0.5036160574316492,-0.15230004397552752
-0.5036160649901137,-0.15229999974912112
-0.5042160583409016,-0.1484000453945848
-0.5042160715302842,-0.14839995449227822
-0.504516058648828,-0.14620004895629085
-0.5045160710977056,-0.14619995092931248
-0.504716058804827,-0.14450005541878072
-0.5047160724205493,-0.1444999446522566
-0.5052160653246685,-0.14060000000012718
-0.5057160608152342,-0.1367000351737138
-0.505716065459402,-0.1366999969476951
-0.5057160686317974,-0.1366999677556226
-0.5061160513358482,-0.13280013639112584
-0.5061160618270089,-0.13279999979254586
-0.5061160653246765,-0.13279986292205975
-0.5061160653246765,-0.12890013754151347
-0.5061160688502228,-0.12889986250370697
-0.5062160653246762,-0.12500000000002565
-0.5063160644554098,-0.12110003390141755
-0.5063160650921323,-0.12110000093924189
-0.5063160653246765,-0.12109996514529855
-0.5063160653246765,-0.11720010090705243
-0.506316063505697,-0.11720000420457088
-0.5063160572684812,-0.11719989526942161
-0.5060160758321897,-0.11330013659763233
-0.50601605830819,-0.11329986317848796
-0.5058160688327743,-0.1094000684078814
-0.50581606007113,-0.1093999317038558
-0.505516086370734,-0.10550027359870703
-0.5055160582909097,-0.1054997256830805
-0.5054160759013185,-0.10160041248902359
-0.5054160864571431,-0.10159958791692841
-0.5058160643832265,-0.09380001835830037
-0.505816064387479,-0.09380001369055979
-0.506016064982104,-0.08980000685147302
-0.5060160656760373,-0.08979999314848941
-0.5062160636499257,-0.08590003265766868


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000099.csv <==
X,Y
-0.535939035146299,-0.011700138144139975
-0.5359390103269001,-0.01169986154002892
-0.5356390264748306,-0.007800071463127516
-0.5356390196065511,-0.007799995270013915
-0.5356390124794298,-0.007799933713709833
-0.5351390259253956,-0.0039000385922428773
-0.5351390194694035,-0.003899990930957395
-0.5351390164589233,-0.0038999706281089273
-0.5345390418486895,-1.3566158971819112e-07
-0.5345390035233595,1.3614363890646498e-07
-0.5340390209776559,0.003900000000127164
-0.5335390259245499,0.007799961414353376
-0.5335390194712938,0.007800009055877203
-0.5335390164579127,0.007800029378459443
-0.5329390228686739,0.011699987708511784
-0.5329390191146499,0.01170001229596868
-0.5324390270205595,0.014999960116965205
-0.5324390143460613,0.015000039789698869
-0.5323390265637046,0.015599966483839637
-0.5323390149748439,0.015600033444372446
-0.5316390209776483,0.019500000000176664
-0.53093904504006,0.02339986593816915
-0.5309390002668025,0.023400134620675927
-0.5303390209776523,0.027300000000152057
-0.5297390240985358,0.03119997971440984
-0.5297390179330654,0.031200020297399163
-0.5291390255269743,0.03519996967133921
-0.529139024198756,0.03519997819929887
-0.5285391779679993,0.0386990842231292
-0.5285390602960388,0.038700003346613776
-0.5285390209776639,0.03870092913748411
-0.5285390209776639,0.03909986077749696
-0.5285389929164417,0.03910013679856012
-0.5277390344042338,0.042999934545573895
-0.5277390059530821,0.04300006510663582
-0.5268390510278766,0.04689986978252607
-0.5268389941234541,0.04690013091437442
-0.5260390344042337,0.0507999345455739
-0.5260390059530821,0.050800065106635824
-0.5251391429674493,0.05469947137771053
-0.5251389519890185,0.05470053811149793
-0.5246391096217673,0.058599308576057496
-0.5246390209776639,0.05860069708322374
-0.5246390209776639,0.05879985351143886
-0.5246390170790841,0.05879999878193215
-0.5246390051245542,0.05880014664131917
-0.5242390241951634,0.062499970238184314
-0.5242390179233877,0.06250002977924543
-0.5238390209776588,0.06640000000010203
-0.5234390243604609,0.07029996701778074
-0.5234390210758941,0.0702999972332432
-0.5234390164105082,0.07030003562387932
-0.5229390292509585,0.07419993546836678
-0.5229390211293283,0.07419999334078747
-0.5229390083168786,0.0742000705387512
-0.5222390450400599,0.07809986593816909
-0.5222390002668025,0.07810013462067586
-0.5216390313326721,0.08199993269252323
-0.5216390089469116,0.08200006702856637
-0.5209390723407616,0.08589971383425968
-0.520938984915935,0.08590028849389435
-0.5207390245988031,0.08749997103095067
-0.5204390277520341,0.08979994806320074
-0.5204390132079898,0.08980005179790268
-0.5198390240222274,0.09379997970298615
-0.5192390209776199,0.0977000000003631
-0.5186390209776524,0.10160000000015205
-0.5174390270352184,0.10939996062597197
-0.5174390222175935,0.1093999904889641
-0.5174390118697076,0.10940004857585978
-0.5168390647014868,0.1125997668063715
-0.5168389874243746,0.11260023487309695
-0.5167390276842021,0.11329995305430508
-0.516739020961805,0.11329999735877007
-0.5167390121395261,0.11330004924114312
-0.5160390937250449,0.11719959469325289
-0.5160389789638259,0.11720040963497215
-0.5156390209776588,0.12110000000010203
-0.515239035146299,0.12499986185586005
-0.5152390103269,0.12500013845997113
-0.5149390241127085,0.1288999592444596
-0.5149390196359284,0.12890001224985023
-0.5149390180642273,0.12890002840605874
-0.5145390350038478,0.13279986324475793
-0.5145390173469205,0.13280000110399467
-0.5145389936833573,0.13280013305984614
-0.5137390324235483,0.13669994420141526
-0.5137390209308368,0.13669999740246852
-0.5137390065507615,0.13670005770773277
-0.5129390306108782,0.1398999614672661
-0.5129390235739075,0.13989998876942936
-0.5129390069010051,0.13990004926844607
-0.5127390982376865,0.14059972959006173
-0.512738957740205,0.1406002740291036
-0.5118390294085998,0.14449996346605898
-0.511839018662537,0.14450000861487794
-0.5118390138799849,0.14450002768107464
-0.5108390870024474,0.14839974250347093
-0.5108389675613124,0.14840026040481522
-0.5100390481042087,0.1522998677581958
-0.5100389971287879,0.15230013287239944
-0.5093390329833759,0.1561999331111227
-0.5093390098054308,0.15620006703348197
-0.5090390275767356,0.15799996040565342
-0.5090390137970671,0.1580000394933735
-0.5086390721097322,0.16019971877371522
-0.508638984629384,0.1602002835166487
-0.5081390423754693,0.1640998330971824
-0.5081390159764069,0.16409999843768003
-0.5081389790361843,0.1641001635718968
-0.5071390209776326,0.1680000000002484
-0.5061390209776326,0.17190000000024838
-0.5051393631359107,0.17579866558296403
-0.5051391734919819,0.1757995589761947
-0.5051390591722994,0.17580046509279565
-0.505139020976664,0.1758013775934136
-0.505139020976664,0.17589974356395258
-0.5051390090048549,0.17589999830209135
-0.505138949672549,0.17590024632330636
-0.5040391416537279,0.1796995831155974
-0.5040389337730427,0.17970042512262985
-0.5032390481042087,0.1835998677581958
-0.5032389971287878,0.18360013287239946
-0.5025390209776484,0.18750000000017666
-0.5018390450400599,0.19139986593816916
-0.5018390002668025,0.19140013462067593
-0.5012391479460975,0.19529917470525895
-0.5012390527652958,0.19530000243755474
-0.5012390209766641,0.19530083501765383
-0.5012390209766641,0.19539975906703275
-0.501239010421996,0.19539999811756448
-0.5012389376848452,0.19540022607779411
-0.4998390678224535,0.19919987284714274
-0.4998390632972912,0.1991998840512996
-0.49983902302998545,0.1991999720505945
-0.49983897588541387,0.19920007889595673
-0.4998389644190168,0.19920010026331897
-0.4976393128766522,0.20309948254296523
-0.4976387869459587,0.20310054607418415
-0.49733906575947207,0.2037998955093198
-0.4973390190152081,0.20379999859657816
-0.49733896744617256,0.20380010076540944
-0.49563903777354684,0.20699996838446955
-0.495639019529964,0.20700000218843553
-0.49563900467249805,0.2070000289048749
-0.49344042976377467,0.21089750260670273
-0.49343992979035245,0.210898506068733
-0.49343953534803153,0.2108995555089288
-0.49343925059516885,0.210900639863703
-0.49343907853373453,0.21090174770138603
-0.49343902097766396,0.21090286734274283
-0.49343902097766396,0.21109985896183095
-0.4934390209465541,0.21109986016587312
-0.4934390070287127,0.21109999473809923
-0.4934390067254936,0.2110999961862663
-0.49343895117043723,0.21110012299394923
-0.49133904748311064,0.21479995330019136
-0.4895390729770925,0.217899910445698
-0.4895389706851104,0.21790009052685555
-0.4890391091361306,0.21879984131501914
-0.4890389381425521,0.2188001615287096
-0.48703903597784814,0.22269997074988235
-0.48703902591040404,0.2226999900936575
-0.4856390580742126,0.22529993110664212
-0.48563902051780194,0.22529999852148255
-0.48563897941696665,0.22530006753641624
-0.48483904690341845,0.22659995787093207
-0.48483902075175644,0.22659999951721407
-0.4848389933795517,0.22660004139747117
-0.48223910186646396,0.23049987866710286
-0.48223901770006716,0.23049999789060271
-0.4822389277958028,0.23050011181859548
-0.48173918320055953,0.23109980533288738
-0.48173886795954574,0.23110020198425207
-0.47923904193039063,0.23439997234273682
-0.47923899967466055,0.234400027389919
-0.4778390543833566,0.23619995705016691
-0.4778389880012671,0.23620004328185842
-0.4762390395087066,0.2382999756783441
-0.47623902294419757,0.2382999971685115
-0.47623899972521544,0.23830002656591148
-0.4738393169861465,0.2412996299897476
-0.47383875813551296,0.24130039426352928
-0.4732393670474657,0.24219948089560017
-0.47323873628775315,0.24220055514556765
-0.4712392123303638,0.2460996268624768
-0.47123885880678507,0.24610038671537393
-0.46993910187011656,0.2491998071028143
-0.4699389475322819,0.24920019585453357
-0.46963904540236284,0.24999993486765099
-0.46963902147300096,0.2499999962874255
-0.46963899173211965,0.2500000670929279
-0.46793903396630676,0.2538999702027338
-0.4679390284997837,0.25389998254248275
-0.4661390715246887,0.25779989048163343
-0.4661390707659165,0.25779989203452747
-0.4661390139744109,0.2577999911238989
-0.46613901075372494,0.25779999574386553
-0.4661389360292047,0.25780008494350015
-0.4661389359099838,0.2578000850680944
-0.46603966967254645,0.25789935130553177
-0.4660390503625898,0.25790002483074514
-0.4660384896166124,0.25790074784179917
-0.46333908782406935,0.261699905920193
-0.4633389392961757,0.26170008168190245
-0.46213909380956514,0.26289992716851307
-0.46213894953209783,0.2629000741938758
-0.45953904092046993,0.2655999792905663
-0.4595390325464617,0.2655999878954923
-0.458239257108774,0.2668997638693042
-0.4582387997158443,0.2669002501224359
-0.4559390509863196,0.2694999660775508
-0.4559390164482093,0.26950000447401595
-0.4559389942935201,0.26950002835229947
-0.45433904857472657,0.27119997067851753
-0.4543390222571905,0.2711999982308748
-0.4543389909761399,0.27120003000193826
-0.45213923528157496,0.2733997856965032
-0.45213881889061636,0.27340022586237644
-0.4504390315906333,0.2752999881388281
-0.44863907205469133,0.27729994324813106
-0.44863897069867065,0.27730005746208236
-0.44653903801573597,0.2796999805282935
-0.4465390040315705,0.27970001955355783
-0.4452390510411984,0.28119996531167946
-0.44523899033457737,0.28120003417920997
-0.4426391856520077,0.284099816325153
-0.44263886476598013,0.28410019092574823
-0.44173903629715067,0.2851999812765398
-0.4417390057408804,0.2852000187923876
-0.43873911105049973,0.28889988891052376
-0.43873901698923623,0.2888999989007049
-0.43873892115878005,0.28890009981929815
-0.4385390474172547,0.2890999735608235
-0.4385389941778007,0.2891000260759649
-0.43483907457711884,0.2926999478496013
-0.43483896809698114,0.2927000528810971
-0.43453910797473627,0.2929999130033419
-0.4345390201364444,0.29299999696943524
-0.4345389253671021,0.2930000796759366
-0.4309390587599514,0.29599996851522886
-0.42983902917936656,0.2968999932899899
-0.4298390127856691,0.2969000067296113
-0.42703907253725665,0.2991999576479501
-0.4270389699388121,0.29920004298055103
-0.4251391584740566,0.3007998842140294
-0.42513888736636024,0.3008001202506188
-0.4231390755486754,0.3025999508865351
-0.42313901953773936,0.30259999994928594
-0.42313896468847395,0.3026000454648235
-0.42053947153273075,0.3046996360906161
-0.4205386114466592,0.30470040953141897
-0.41923905739265216,0.305999963585426
-0.41923898388159625,0.3060000357225646
-0.4165396175792812,0.3085994254951643
-0.4165390443819689,0.3086000208849995
-0.416538517859684,0.30860065792385083
-0.4152391007412446,0.3102998956941178
-0.4152389437451184,0.3103001061950755
-0.4136390855456443,0.3124999112193522
-0.41363895820736585,0.31250009006204615
-0.4113394745499236,0.31579934922272423
-0.41133866622700804,0.3158007095015479
-0.41103908596741434,0.31639987002073544
-0.41103901751964356,0.3163999982655172
-0.4110389426604515,0.31640012217514457
-0.4085391185573126,0.32029984777604115
-0.4085390157737635,0.32029999700130163
-0.40853890462019826,0.3203001375137349
-0.4074390585166244,0.32159995563614036
-0.4074390215559159,0.32159999838571107
-0.4074389804781735,0.321600043874839
-0.4050390911400593,0.3241999239911294
-0.40503908900957264,0.3241999262131724
-0.4050389430452703,0.32420006224052406
-0.4050389397106975,0.32420006501405385
-0.40353905349551095,0.32539997398620313
-0.40353902234615346,0.32539999851838425
-0.4035389860702802,0.3254000261810379
-0.39993964176887103,0.3280995344070948
-0.39993847226992724,0.328100548708151
-0.3996391618513824,0.32839985912669584
-0.3996390163476956,0.32839999438163664
-0.39963886097002427,0.3284001189805424
-0.39573911586238275,0.3312999294451988
-0.39573892764232954,0.33130007259463806
-0.3948391661990327,0.3319998870505357
-0.3948388796431317,0.3320001177792453
-0.39183908360683734,0.3344999478094906
-0.39183902018715117,0.33449999907417416
-0.3918389553851388,0.33450004833183966
-0.38993932642309453,0.3358997749354512
-0.38993873189029193,0.33590024572472865
-0.38793903028331644,0.3375999920906579
-0.3853393676853446,0.3397997066324264
-0.38533869982980223,0.33980032114827596
-0.3840390714205727,0.3410999495575055
-0.384039020955869,0.34109999872035374
-0.3840389673090919,0.34110004830216023
-0.3810390932131192,0.34379993498853567
-0.38103902104321913,0.3437999976526617
-0.3810389430355355,0.34380006062214463
-0.38013949105222283,0.3444996343869433
-0.3801385934533977,0.3445004145694088
-0.37683908127190835,0.34769994153327727
-0.37683896158934865,0.34770005938872955
-0.3762390628567364,0.3482999581213418
-0.3762390206462991,0.3482999994257571
-0.37623897720151955,0.3483000401285723
-0.3726390988815116,0.35159992858857964
-0.3726389335291804,0.3516000582918774
-0.3726389332585838,0.351600058479922
-0.3723395405518652,0.3517996536177344
-0.3723385442799732,0.3518004033600483
-0.3684393676854114,0.35509970663236984
-0.3684386998298022,0.355100321148276
-0.3680391098537114,0.35549991112436674
-0.3680391098275342,0.35549991114936563
-0.3680389178693984,0.3555000706654948
-0.3680389167749765,0.3555000714537982
-0.36453910732067135,0.3578999407938932
-0.3645389357849484,0.35790006085245435
-0.3624390442366512,0.35939998338695234
-0.362438997805131,0.35940001673622957
-0.36063908179009957,0.360699956080419
-0.3606390214800489,0.3606999983890964
-0.36063895671018453,0.36070004119764904
-0.35674001465624056,0.3631993630271003
-0.3567390608611073,0.3632000495522809
-0.35673818637160337,0.36320083460647484
-0.356639102658574,0.3632999183195042
-0.3566389268968656,0.3633000668473993
-0.35283905261666393,0.3659999775201741
-0.3528390237647293,0.3659999977131139
-0.3528389856931389,0.36600002352355193
-0.35103933856917396,0.3671997882728619
-0.3510387189453523,0.3672002333890956
-0.348839050146388,0.3688999774610225
-0.34883901677076845,0.3689000028932223
-0.3488389953637741,0.36890001878402595
-0.34583992771180616,0.37109933506213577
-0.3458390597142235,0.37110004282162995
-0.34583826878286644,0.37110083577238095
-0.34493902794727693,0.3720999922563693
-0.3449390140223374,0.37210000775824686
-0.34233905281443,0.3749999644901436
-0.34233898852485095,0.3750000349495759
-0.3410391202579263,0.37639989308318705
-0.3410389245891701,0.37640010953275677
-0.33883908287271375,0.37889992966509356
-0.33883896029819444,0.3789000713879788
-0.33713903724653066,0.38089998086052446
-0.337139004796569,0.3809000192154153
-0.3355390777365427,0.3827999325991965
-0.3355390193336176,0.3827999997233735
-0.33553896062653926,0.38280006297548846
-0.3332390708243678,0.3851999479864499
-0.3332389718211055,0.3852000526681354
-0.33183907317982375,0.38669994406950875
-0.3318390179848477,0.3867000015700718
-0.3318389681080339,0.38670005075527103
-0.3293390617265379,0.3890999608815073
-0.3293390218293391,0.3890999983973618
-0.32933897733667844,0.3891000385072032
-0.3276390817119681,0.3905999464113594
-0.3276389610443858,0.39060005448524077
-0.3254392132352279,0.39259982522083886
-0.32543883725052175,0.39260018372755645
-0.32353904757919566,0.39449997339888254
-0.32353901704953947,0.394500003510662
-0.32353899751793164,0.394500022287175
-0.32153906206285005,0.3963999609695025
-0.32153902557683967,0.396399994917704
-0.32153897306526197,0.3964000416634139
-0.3192391751063484,0.3983998659755127
-0.31923887196855044,0.3984001396964772
-0.31763905177220253,0.3998999711305533
-0.3150395958666567,0.40229946933367533
-0.31503852761907136,0.4023006072109305
-0.31373909050579335,0.40389991442727274
-0.3137390194531632,0.4038999983552034
-0.3137389446078722,0.4039000798415472
-0.3115391465785002,0.4061998686904361
-0.31153889981503596,0.4062001354174369
-0.3098390984232605,0.4080999134435389
-0.3098389453903217,0.40810008818560267
-0.30803903910435926,0.4101999788525588
-0.3080390026356408,0.41020002096268793
-0.30593903801573596,0.4125999805282935
-0.3059390040315705,0.41260001955355785
-0.30463913892805217,0.41409986390377124
-0.30463901771253393,0.4140999947850638
-0.3046388850288875,0.4141001202628297
-0.30203940316124955,0.41639966191497096
-0.3020386719887373,0.41640037225525056
-0.30053912846096414,0.4179998853515419
-0.300539127231125,0.41799988658993
-0.3005388919829899,0.4180000859067503
-0.30053888986079513,0.4180000874117811
-0.2981393212606631,0.41959979981186907
-0.29813873456808054,0.419600219581174
-0.2951390919464891,0.42189994559106087
-0.2951390213571908,0.42189999789630717
-0.2951389452938319,0.42190005045642326
-0.29423905547834256,0.42249997700008285
-0.29423901857668566,0.42250000119838665
-0.29423898807587273,0.42250002056417374
-0.2902395592771722,0.4249996635633616
-0.29023852529037386,0.42500039655031274
-0.2892390972325898,0.42579993899654
-0.2892390187358921,0.42579999952352093
-0.28923894183354176,0.4258000545826784
-0.2863390971249839,0.42779994748513206
-0.28633902051230736,0.42779999842800964
-0.28633894104697,0.4278000474594188
-0.2831394175978591,0.42969976450732844
-0.2831386456306785,0.4297002681055043
-0.28243903173407403,0.4301999923173646
-0.28243901023904666,0.43020000771028966
-0.2785390594032574,0.4329999724129076
-0.27853902076725545,0.43299999964738817
-0.278538981594393,0.4330000262560492
-0.2776390209772187,0.43360000000083204
-0.2746391354778259,0.43559992366709394
-0.2746389084367665,0.43560007919596544
-0.2719391562436059,0.43749990481337475
-0.2719388886561079,0.4375000992416671
-0.27073912240716214,0.4383999239283764
-0.27073901700425435,0.4383999992208492
-0.27073891542211503,0.4384000649578197
-0.26683944832806095,0.4407997370156991
-0.26683861954785176,0.44080030107285917
-0.2660390513955973,0.44139997718705004
-0.26603901742234143,0.44140000229920834
-0.26603899341611487,0.44140001956032565
-0.26293911827678407,0.4435999309495281
-0.26293901857479496,0.44359999847917486
-0.26293891907582456,0.443600059736134
-0.2600394003770796,0.44529977759401895
-0.26003866069295883,0.4453002521998143
-0.2590390881092606,0.44599995300840306
-0.2590390181182739,0.4460000004529797
-0.25903895343482225,0.4460000415653845
-0.25513909266370455,0.4483999558860723
-0.2551390203974144,0.4483999988358667
-0.25513894663918923,0.4484000396477866
-0.25363909329463763,0.4491999614315474
-0.2536390207874766,0.449199998714941
-0.2536389461058574,0.4492000343168864
-0.2512390724159962,0.4502999764247394
-0.2512390182212953,0.4503000005874822
-0.25123897118189475,0.45030002042970413
-0.24733913472515606,0.45189995333503286
-0.2473390219319786,0.45189999666831276
-0.24733890153132504,0.4519000367534583
-0.24343915129667773,0.4530999599025805
-0.24343901790275319,0.4530999867833191
-0.2434388852951269,0.453100000001
-0.2432414093771966,0.453100000001
-0.2432402359647109,0.45310006323459967
-0.24323907614304766,0.4531002522030078
-0.24323794334561635,0.45310056471753446
-0.24323685069282344,0.45310099715854074
-0.2395391558008987,0.4547999380548305
-0.23953902009765085,0.4547999959926672
-0.2395388795957157,0.45480004712803684
-0.23563907202158701,0.45609998298607973
-0.2356390202324903,0.4560999996838397
-0.23563896989678246,0.4561000148306843
-0.23253942077031364,0.4569998839319172
-0.23253863118197265,0.45700014617407725
-0.23173906393331883,0.4572999838923224
-0.23173897815761058,0.4573000164699381
-0.22783909023539783,0.45879997336309686
-0.22783901699221612,0.4588000003966711
-0.2278389541041141,0.4588000217346302
-0.22383904449189382,0.4600999923586018
-0.22133919425374296,0.46089994455238464
-0.22133884964323206,0.46090006119157323
-0.21993914514827423,0.46139995565405817
-0.2199388979128261,0.46140004733331674
-0.21603910869763526,0.46289996626223634
-0.216039019978357,0.46289999864320774
-0.21603893162614543,0.4629000274935135
-0.2121391423111595,0.46409996266735537
-0.2121389005435658,0.46410004014542017
-0.2100390209769802,0.4648000000009487
-0.2082390816429632,0.4653999797789543
-0.20823902072802347,0.465399999294211
-0.2082389594597048,0.4654000173519762
-0.20433908454071006,0.46649998207271837
-0.20433902004963567,0.4664999994231281
-0.20433895736001906,0.46650001468179053
-0.2004390524221753,0.4673999927443698
-0.20043902315445541,0.46739999931648757
-0.2004389871363191,0.46740000694263
-0.19653919867639646,0.46819996354979365
-0.1965388445862337,0.46820004233473167
-0.1940390507409071,0.46879999285761004
-0.1940390263220103,0.468799998573546
-0.19403898564115712,0.46880000757291707
-0.19263923405376607,0.4690999543416437
-0.19263880989143634,0.4691000541254497
-0.18873908554277616,0.470099983445619
-0.18873902038559753,0.47009999930740287
-0.18873895609365327,0.4701000133103564
-0.18483905475068707,0.47089999307301605
-0.18483901950412496,0.47090000007142796
-0.18483898847868102,0.4709000058339873
-0.18093905392984627,0.47159999408634223
-0.18093902206601742,0.4715999996040156
-0.18093898676012274,0.47160000526509505
-0.1770390336435135,0.4721999980522657
-0.17703900831475267,0.4722000019794358
-0.17383905630713642,0.4726999944806258
-0.1738389855772016,0.4727000050580762
-0.17313907908942813,0.4727999916991867
-0.17313896295682202,0.4728000089271413
-0.16923909258100753,0.4733999889849589
-0.1692390205913054,0.47339999908434577
-0.16923894915547477,0.4734000071831239
-0.16523903476455773,0.4737999986222156
-0.16523900719248336,0.47380000141476736
-0.16133905528252954,0.4741999964824549
-0.16133902141467138,0.4741999997400375
-0.16133898613444136,0.4742000026811739
-0.1574390209767407,0.474500000000997
-0.14963905229075572,0.47509999759222665
-0.14963902783836236,0.4750999993317433
-0.14963898272984302,0.4751000019623768
-0.14573906006338952,0.47529999799655387
-0.14573901258477995,0.4753000000902159
-0.1457389902381734,0.47530000078916673
-0.14183916071121422,0.4753999964180631
-0.1418388813797055,0.47540000715981967
-0.13793906006338955,0.4755999979965539
-0.13793901258477997,0.4756000000902159
-0.13793899023817344,0.47560000078916675
-0.13403902097668963,0.47570000000099966
-0.12623905549440917,0.4758999991159299
-0.12623902189406971,0.4758999997648615
-0.12623898552722537,0.47590000000099997
-0.0949391609408545,0.47590000000099997
-0.09493888105848644,0.47590000358864587
-0.09103905547522789,0.4759999991164217
-0.09103902193244633,0.4759999997643597
-0.09103898550803274,0.47600000000099996
-0.08713905644528457,0.47600000000099996
-0.08713902002089467,0.47599999976435986
-0.0871389864780977,0.47599999911642166
-0.08323916089484155,0.47590000358864587
-0.0832388810124735,0.47590000000099997
-0.07153905644528456,0.47590000000099997
-0.07153902002089467,0.47589999976435987
-0.0715389864780977,0.47589999911642167
-0.06763916089484155,0.4758000035886459
-0.06763888101247349,0.475800000001
-0.05983905644528457,0.475800000001
-0.05983902002089468,0.4757999997643599
-0.05983898647809767,0.4757999991164217
-0.05593916089484155,0.4757000035886459
-0.0559388810124735,0.475700000001
-0.052039056445284566,0.475700000001
-0.05203902002089468,0.4756999997643599
-0.05203898647809767,0.4756999991164217
-0.048139160894841555,0.4756000035886459
-0.0481388810124735,0.475600000001
-0.044239051289211344,0.475600000001
-0.04423902858327376,0.47559999987492985
-0.044238983071257,0.4755999990533652
-0.04023915740020478,0.4755000034115888
-0.040238884510469496,0.47550000000099996
-0.036339056445284575,0.47550000000099996
-0.03633902002089469,0.47549999976435986
-0.036338986478097676,0.47549999911642166
-0.03243916089484156,0.47540000358864587
-0.032438881012473504,0.47540000000099997
-0.028539056445284566,0.47540000000099997
-0.028539020020894677,0.47539999976435987
-0.02853898647809769,0.47539999911642167
-0.02463902097663836,0.47530000000099965
-0.020739020976638364,0.47520000000099966
-0.016839160894841554,0.4751000035886459
-0.0168388810124735,0.475100000001
-0.012939056445284569,0.475100000001
-0.012939020020894672,0.4750999997643599
-0.012938986478097696,0.4750999991164217
-0.009039020976638362,0.4750000000009996
-0.005139160894841553,0.47490000358864587
-0.0051388810124734985,0.47490000000099997
-0.0012390564446877713,0.47490000000099997
-0.0012390200220920536,0.4748999997643755
-0.0012389864774997187,0.47489999911640635
0.0026608391051584483,0.4748000035886459
0.002661118987526502,0.474800000001
0.006560943554715433,0.474800000001
0.006560979979105325,0.4747999997643599
0.006561013521902308,0.4747999991164217
0.014360839105158448,0.4746000035886459
0.014361118987526502,0.474600000001
0.018260943554715435,0.474600000001
0.018260979979105325,0.4745999997643599
0.018261013521902313,0.4745999991164217
0.022160839105158446,0.47450000358864586
0.0221611189875265,0.47450000000099996
0.03396094355471543,0.47450000000099996
0.03396097997910531,0.47449999976435986
0.033961013521902325,0.47449999911642166
0.037860839105158445,0.47440000358864587
0.0378611189875265,0.47440000000099997
0.05736083905914551,0.47440000000099997
0.057361118941513564,0.47440000358864587
0.06126094452477205,0.4744999991164217
0.061260978067553706,0.4744999997643597
0.06126101449196726,0.47450000000099996
0.07296083905914551,0.47450000000099996
0.07296111894151357,0.47450000358864586
0.07686094452477212,0.47459999911642176
0.07686097806755368,0.47459999976435974
0.07686101449196726,0.474600000001
0.08866094355471543,0.474600000001
0.08866097997910533,0.4745999997643599
0.0886610135219023,0.4745999991164217
0.09256083910515844,0.47450000358864586
0.0925611189875265,0.47450000000099996
0.09646094355471543,0.47450000000099996
0.09646097997910533,0.47449999976435986
0.0964610135219023,0.47449999911642166
0.10036083910515844,0.47440000358864587
0.1003611189875265,0.47440000000099997
0.10426094355471544,0.47440000000099997
0.10426097997910533,0.47439999976435987
0.1042610135219023,0.47439999911642167
0.11596094833943449,0.47410000078776704
0.11596097052230529,0.47410000009415953
0.11596101816460176,0.47409999799375696
0.11986083942637749,0.47390000715981967
0.11986111875788621,0.4738999964180631
0.12376097902336164,0.47380000000099964
0.12766094828485391,0.4737000007891665
0.127660970631439,0.47370000009021634
0.12766101811006667,0.4736999979965536
0.1315609407765166,0.4735000019623767
0.1315609858850214,0.4734999993317441
0.13156101033744058,0.47349999759222566
0.13546085240314987,0.4732000097410172
0.13546097634120138,0.4731999886914536
0.13546108575168725,0.47319993673309996
0.1354610867971762,0.4731999361456322
0.47267607808310685,0.27340152507831383
0.4726771129154616,0.27340098449720074
0.4726781995514734,0.27340055749823083
0.47267932556752745,0.27340024896332465
0.4726804780897733,0.2734000624199917
0.4726816439413127,0.27340000000099995
0.47270743081328187,0.27340000000099995
0.4727084815038643,0.2734000506703876
0.472709522443032,0.27340020220829
0.4727105439698729,0.2734004532082904
0.4727115366036396,0.27340080134086836
0.4727124911317405,0.27340124337502036
0.47271339869524065,0.27340177520824605
0.4727142508710818,0.27340239190462395
0.47271503975025625,0.27340308774062116
0.47271575801120974,0.27340385625821334
0.472716398987793,0.2734046903248213
0.47271695673112946,0.27340558219950833
0.47271742606482703,0.27340652360482337
0.4727178026330195,0.2734075058036236
0.47271808294079354,0.2734085196801637
0.47271826438662456,0.27340955582469867
0.4727183452865215,0.2734106046208149
0.4727183248896559,0.2734116563346803
0.4727182033853302,0.27341270120538314
0.47271798190122083,0.2734137295355228
0.47271766249291247,0.2734147317812109
0.47271724812482,0.2734156986406478
0.4727167426426761,0.2734166211404522
0.4727161507378391,0.27341749071894245
0.4727154779037527,0.27341829930559763
0.47271473038496137,0.2734190393959593
0.47271391511915534,0.27341970412128025
0.47271303967278194,0.273420287312273
0.13936109637364996,0.4729999297405559
0.1393610189812006,0.47299998721554243
0.13936111486583044,0.47299998898674694
0.14306084863865842,0.47270001057273386
0.1430609754735219,0.4726999879633107
0.14306109602891492,0.47269994149832867
0.14325932198776165,0.4726008285189053
0.14326044458911338,0.4726003437684275
0.14326161435187662,0.4725999875776103
0.14326281660584467,0.4725997644135071
0.147160961940921,0.4721000021910614
0.14716099611282024,0.47209999786482226
0.15116094241298259,0.47160000457730195
0.1511609755726563,0.4716000002045526
0.15116101889578087,0.4715999938667895
0.15506097902348803,0.47100000000098835
0.15896094480679748,0.4704000052650946
0.15896098011267648,0.4703999996040177
0.15896101197652932,0.47039999408634026
0.16286097902351268,0.4697000000009843
0.16676092582578453,0.46900000954929444
0.16676103202179696,0.4689999894013276
0.16776094357083682,0.46880000709151964
0.17066070433317704,0.4682000568334678
0.17066125627050807,0.46819995734760067
0.1784609448067975,0.46700000526509466
0.1784609801126765,0.4669999996040177
0.17846101197652933,0.4669999940863403
0.18236094652535623,0.4663000058339867
0.18236097755078354,0.4663000000714305
0.1823610127973703,0.4662999930730138
0.18626091053500038,0.4655000140499102
0.1862609784771892,0.4654999992039443
0.18626104704156587,0.4654999823666772
0.18896093306984968,0.4648000119148999
0.18896102507917167,0.4647999884870719
0.190160621997533,0.4645000892574816
0.19016134124912112,0.4644999349861315
0.1940609127422814,0.4638000118976155
0.19406097921819832,0.4637999991177654
0.1940610442807885,0.4637999849416142
0.19796094840989462,0.4629000070656666
0.1979609758337458,0.4629000005706402
0.19796101259009033,0.46289999139417226
0.20186085101725018,0.46190003282310566
0.20186110778674612,0.4618999702863932
0.20576093066775178,0.4610000111600073
0.20576102716854272,0.46099998796472913
0.20616083966629528,0.46090003484029096
0.20616111924911612,0.4608999688397399
0.20976093832441803,0.46010000904522835
0.2097609741943268,0.46010000078619395
0.2097610241357924,0.46009998843373584
0.2136609790235844,0.4591000000009687
0.21756097902358437,0.4581000000009687
0.22146083756568252,0.45710003627222556
0.22146083827278396,0.4571000360706171
0.2214609704463006,0.4570999866519919
0.22146097126983322,0.45709998623897075
0.22146108225640265,0.45709989676714663
0.2214610822794486,0.4570998967453016
0.2215589926358986,0.4570019863888516
0.22155980814448273,0.4570012491470434
0.22156069365302974,0.4570005976454335
0.22156164018513685,0.4570000384882957
0.22156263814580526,0.4569995773438076
0.2215636774187046,0.45699921888659223
0.22536081765111202,0.45590004671405326
0.2253611417568002,0.4558999582745031
0.22926085492655832,0.454900031820719
0.22926097870434686,0.45489999696814715
0.22926109905101172,0.4548999569142046
0.23316094949303226,0.4535000106016843
0.23426061730053774,0.4531001315366271
0.23426134911191343,0.4530998942614465
0.23706092279919755,0.4523000160650795
0.2370609772448175,0.45229999987648756
0.23706103607460605,0.45229998098396407
0.2409608908708878,0.4510000293852035
0.24096097979270786,0.4509999980532596
0.24096106369697556,0.4509999652631775
0.24486063761991433,0.4494001400640231
0.24486132910479116,0.44939988330723574
0.24546081140271064,0.4492000558745959
0.2454609762007975,0.4491999949496586
0.24546113864950977,0.44919992260660285
0.2487609253978355,0.447600026001354
0.24876098160034327,0.4475999979898602
0.24876102867075303,0.4475999732679112
0.2526608663365837,0.44550006067861775
0.2526609767788374,0.4454999978268118
0.252661086183949,0.44549992856079323
0.25296041340241093,0.4453003770818186
0.2529615870486043,0.4452996959884839
0.25656089907646806,0.443500039974552
0.25656098089483,0.4434999973770075
0.2565610537313613,0.44349995642147627
0.26016090982663054,0.4414000403659026
0.26016097551390455,0.441400000745261
0.26016104848519556,0.4413999536932955
0.26046055142799196,0.4412002850647646
0.26046143150346684,0.4411997563579884
0.26436095444929514,0.4391000132333116
0.26436100346175645,0.43909998651787563
0.2672609350495956,0.4375000242625161
0.26726098008463917,0.43749999887243163
0.2672610208186477,0.43749997492397913
0.26826094355857527,0.43690002128002264
0.268261014649296,0.43689997899097943
0.2721608579462076,0.4346000714056213
0.27216110189947484,0.43459993173662237
0.27396094656326947,0.4336000180345142
0.2739609803168237,0.4335999989809593
0.27396100959063824,0.4335999819386647
0.27616093802186775,0.43230002422930186
0.27616097544202195,0.43230000167469007
0.2761610224255326,0.43229997217926697
0.28006048955502905,0.4298003137629231
0.2800614990440864,0.4297997399907429
0.2802608899284305,0.4297000445485708
0.28026097861763066,0.42969999816244636
0.2802610641922483,0.4296999493601886
0.2839609292890867,0.4275000295728792
0.28396097812729465,0.4274999998288742
0.2839610280134475,0.4274999679691988
0.28517403843736067,0.4267068457689479
0.28517459651208715,0.426706504293294
0.2867609210099753,0.4258000331516436
0.28676098182852805,0.4257999974037985
0.28676103223697785,0.4257999661379587
0.28786094763019654,0.42510001997863767
0.2878609484915952,0.4251000193649453
0.29176078611004896,0.42260012366355126
0.2917611769562806,0.4225998845402733
0.2929609328519549,0.4219000269344633
0.2956609082498565,0.4203000419409909
0.29566097945364067,0.42029999828326925
0.2956610461027979,0.42029995462392433
0.2990608889069912,0.4180000609622641
0.29906097713516894,0.41799999868035953
0.29906106455853143,0.4179999315731243
0.2995609335288042,0.4176000363969061
0.2995609795035982,0.41759999880548593
0.29956102208535856,0.41759996246007625
0.3034609080125539,0.4142000619081624
0.3034609792014,0.41419999765085186
0.3034610444131497,0.41419993461160054
0.3035608747066081,0.41410010431814215
0.3035610861217413,0.4140998985397304
0.3073605232277301,0.41050043180774093
0.3073614813115407,0.4104996232850965
0.30776090789334754,0.41020005334874143
0.30776097815504677,0.41019999884229974
0.3077610464961769,0.41019994216745354
0.31126084444128127,0.40720011535736406
0.3112609760166805,0.40719999495378956
0.31126109668266844,0.4071998692689032
0.3121605259698154,0.4062005033942955
0.3121614908120493,0.40619955645110506
0.31516088127238606,0.4036000847188132
0.315160971720274,0.40360000249875383
0.316560480889072,0.40230046255324525
0.3165615306981763,0.40229960279411503
0.31906085781580923,0.4005000872694193
0.3190609843889108,0.4004999904945567
0.3190611027232616,0.40049990379021366
0.3217609034250498,0.3984000587999339
0.32176105564260876,0.39839994253679545
0.3229606580328293,0.39750024074413015
0.3229613168185227,0.39749978346581183
0.3268609215354927,0.39500003685236945
0.3268609781372901,0.3949999995621847
0.326861034987704,0.39499996002668036
0.3275608992235596,0.3945000570010693
0.3275610598351797,0.3944999444430711
0.3307609403155156,0.3923000266128401
0.3307609792255547,0.3922999993662237
0.33076101637082683,0.3922999723965764
0.33306070583809305,0.39060020192077094
0.33306126423338284,0.3905998154535137
0.3347609442440059,0.3895000225054635
0.3347609768225142,0.3895000010728172
0.3347610150783214,0.3894999750400725
0.3386608699401455,0.3868000755203482
0.3386609666996379,0.38679999368772777
0.338660979024336,0.3867998661559471
0.338660979024336,0.3867052690268787
0.33866103347581267,0.3867041799234014
0.3386611962871594,0.38670310168232774
0.33866146583454276,0.3867020450577229
0.338661839429575,0.3867010205880555
0.33866231334612723,0.38670003849109025
0.33866288285749246,0.38669910856197875
0.33866354228352885,0.38669824007556547
0.33866428504731144,0.3866974416938831
0.33866510374072883,0.38669672137976
0.34256085759751337,0.38360009651923904
0.34256097576997446,0.38359999698073405
0.34256108900122645,0.3835998900235238
0.34336085037810804,0.38280012864664215
0.34336111188436275,0.38279987571202173
0.34646094550768314,0.37990003135472206
0.3464609793592375,0.37989999914928296
0.34646101088825093,0.3798999681364993
0.34746076861044284,0.3789002104143074
0.3474612005853596,0.3788998013595288
0.350360943513482,0.3763000318377639
0.35036101397291114,0.3762999675481878
0.3517609605309639,0.37500001717285303
0.3517609975962579,0.37499998291427067
0.35426091026447476,0.37270006325951116
0.3542610488559786,0.37269993792787787
0.3560601292885292,0.3711007553211662
0.3560610134607315,0.37110004794375673
0.3560619661362175,0.37109943593664807
0.3581608617366839,0.3699000670220959
0.35816097806098957,0.3698999966776344
0.35816108834583643,0.3698999223247133
0.3619581388120018,0.3672020180461221
0.3619590871211672,0.367201415180208
0.3619600923694797,0.3672009129716718
0.3619611439100993,0.3672005167395317
0.36196223060589255,0.36720023068038277
0.36196334094738836,0.3672000578239501
0.3619644631746782,0.367200000001
0.36206084188678156,0.367200000001
0.36206097633341855,0.3671999866921232
0.3620610979119759,0.36719993598417583
0.3659609052600663,0.3651000397198194
0.3659609779687937,0.36509999911765517
0.36596105060461465,0.36509995557141783
0.3688605526856721,0.3633002646245546
0.36886142783551057,0.3632997755950308
0.36986089404821915,0.3628000424886765
0.36986097922460515,0.3627999980312916
0.3698610598955093,0.36279995230731515
0.3737609420950641,0.3605000217793725
0.37376101560605357,0.36049997764506675
0.37556084203898704,0.35940008371382964
0.3755611184105724,0.3593999203513024
0.37766093832861664,0.35820002325527717
0.37766098313816426,0.35819999713698264
0.3776610146834963,0.3581999780564602
0.3815605695579026,0.3558002519799025
0.3815614090524441,0.35579978498656406
0.38216086605924365,0.35550005648316424
0.3821610799898596,0.3554999235114639
0.38546092112228064,0.3530000438656904
0.3854610375040794,0.35299995691016806
0.38736090244184374,0.35160005642971015
0.3873609784872347,0.35159999832510014
0.3873610510324298,0.35159993879358276
0.3893609697179277,0.34990000791090947
0.38936098834769217,0.3498999921114701
0.3919609346594764,0.3477000375399604
0.3919609774090471,0.34770000057925193
0.391961022898175,0.34769995950150956
0.39326068091835037,0.3465002751751938
0.39326129672766613,0.3464997477066618
0.39666085683786356,0.34380009703091685
0.3966609761673091,0.3437999965780511
0.3966610892481455,0.3437998897766047
0.39716055140094936,0.34330042762380086
0.3971614512546689,0.34329962221621435
0.4011608604760007,0.34010009483914894
0.401160977386968,0.34009999585633227
0.40116108528124694,0.3400998937435033
0.4014602145043152,0.339800764520435
0.40146101287839864,0.33980004129653757
0.40146187863181637,0.33979940026221495
0.40506082565787993,0.33740010224483924
0.4050609753581716,0.33739999497390616
0.4050611171177189,0.3373998781533487
0.406760468445523,0.3359004505111686
0.4067615416173901,0.33589961641435523
0.4089609465431339,0.3344000221468026
0.4089609753266801,0.33440000221654353
0.40896101429368037,0.33439997435007696
0.41226024818194235,0.3320005315222501
0.41226099841631736,0.3320000319006017
0.41226178730345997,0.3319995958610561
0.41286082728123635,0.3317000758721679
0.4128609762197599,0.331699995524848
0.41286112033273703,0.3316999057949345
0.416760942148307,0.32910002458455456
0.41676097932552364,0.3290999993614368
0.4167610145901529,0.3290999745963597
0.4181606241844921,0.328100253457546
0.4181613529451758,0.3280997756480623
0.42066085959388433,0.3266000716588372
0.42066097463863383,0.3265999985777762
0.42066109272357444,0.32659991472607125
0.4238609078933475,0.3242000533487414
0.42386097815504675,0.3241999988422997
0.4238610464961769,0.3241999421674535
0.4245609281678298,0.323600043591751
0.4245609819728639,0.32359999631582453
0.42456102437063786,0.3235999572453469
0.42806094979173365,0.32030002756259945
0.42806097888294947,0.3202999997265062
0.428061007369895,0.3202999716548552
0.4284609201699216,0.31990005885482864
0.428460978952274,0.31989999825229937
0.4284610333983791,0.31989993861033056
0.43156097259452897,0.31640000725983874
0.43156098546651755,0.31639999275292596
0.4323609566348259,0.3155000251885791
0.43236100156839374,0.31549997495143073
0.435060959399286,0.31250002180599484
0.4350609740132033,0.31250000539178113
0.4350610029039735,0.3124999721407929
0.43626094838678037,0.3111000357441849
0.43626097977761197,0.3110999984759315
0.43626100739903206,0.31109996453198074
0.43826050872815403,0.30860058787057826
0.4382615255508738,0.30859948223844696
0.4401609060853097,0.30680006910056035
0.44016105322193455,0.3067999322548077
0.44246042302197625,0.30470050765476964
0.4424615994409449,0.30469957346410753
0.44406089734414983,0.30360005615565405
0.4440609783223461,0.3035999982904758
0.44406105606819296,0.30359993836539506
0.4475608604760007,0.30080009483914893
0.447560977386968,0.30079999585633227
0.44756108528124694,0.3007998937435033
0.44796047761077984,0.3004005014139704
0.4479615410779259,0.30039956765157716
0.4518609358947757,0.29740003317707725
0.45186098045360124,0.2973999981886909
0.4518610190977625,0.2973999666059463
0.4524609412400233,0.2969000314873957
0.45246101709005143,0.2968999688557976
0.4557609325921755,0.2942000379904234
0.45576102587038303,0.29419996252364305
0.45726090456106844,0.2930000595710947
0.4572609797255543,0.2929999972557183
0.4572610474938434,0.292999937008492
0.4597609562252207,0.290700020975625
0.4597610015833101,0.29069997876845644
0.4614609277191139,0.2891000482876999
0.4614609766295889,0.2891000010493274
0.461461029409472,0.2890999473250318
0.4636609601019398,0.2868000197829064
0.4636609977468533,0.28679998002971036
0.4651609348074663,0.28520004716505654
0.46516102379603996,0.28519995336321075
0.46756085402754444,0.2827001302053936
0.4675609744266931,0.28269999619172453
0.46756108578532346,0.2826998544171627
0.4686605970286429,0.28120052090354536
0.4686614197723187,0.28119952777041285
0.471460891147084,0.2782000941545928
0.4714609369474353,0.27820004270150933
0.4722607658563273,0.2773002398128849
0.472261205901184,0.27729977312356624
0.4753609152367389,0.2742000637880113
0.47536097703102176,0.27419999991718635
0.4753610392837028,0.27419993113252794
0.47606088865959306,0.2734001032743677
0.4760609543810158,0.2734000110492172
0.47606084348473865,0.2734000000010304
0.47606084340301646,0.273399999999
0.4753922636077963,0.273399999999
0.4753911865707109,0.27339994675033696
0.4753901200383942,0.27339978752370314
0.4753890744131578,0.2733995238720988
0.4753880598933983,0.27339915836702244
0.475387086374128,0.27339869457338956
0.47538616335046563,0.27339813701476295
0.475385299825026,0.2733974911292325
0.4753845042201142,0.2733967632163752
0.4753837842955798,0.27339596037581304
0.4753831470731315,0.27339509043796767
0.4753825987678519,0.27339416188768695
0.4753821447275792,0.27339318378148914
0.47538178938074793,0.2733921656592308
0.4753815361931962,0.2733911174510611
0.4753813876343623,0.2733900493805689
0.47538134515319935,0.27338897186506816
0.47538140916404303,0.2733878954139939
0.4753815790425701,0.2733868305263991
0.4753818531318882,0.27338578758855386
0.47538222875869574,0.27338477677264333
0.4753827022593559,0.2733838079375551
0.4753832690156295,0.2733828905327209
0.4753839234997183,0.27338203350595297
0.4753846593281802,0.27338124521617246
0.4753854693241891,0.27338053335188134
0.47926088049522453,0.2703000783184942
0.47926106163708293,0.27029990558580785
0.4799607949692462,0.2695002103490498
0.47996117359977963,0.26949979934447904
0.48316090708062936,0.2662000741923528
0.48316097838718763,0.26619999781648307
0.4831610444168506,0.26619992152934463
0.48366066194269675,0.26560038049832924
0.48366132925190486,0.2655996497728454
0.48706087276685756,0.26220010625789264
0.4870609748796313,0.26219999836367314
0.4870610738625034,0.26219988145264156
0.4874609191834182,0.26170007480149804
0.48746097931952087,0.2616999968667197
0.48746103201841234,0.2616999234533132
0.49016090627243275,0.2578001050863948
0.49016090638545806,0.25780010491468225
0.49016103060864746,0.25779988386242786
0.4901610311485088,0.25779988272082344
0.4905372406644823,0.2569534113098831
0.4905377018394918,0.25695249277331833
0.4909609735054831,0.256200009811556
0.49096098456313697,0.256199990200846
0.4922609767533964,0.2539000040180792
0.49446077937304056,0.2500003539275589
0.4944612044297613,0.24999966189216474
0.4948608938019865,0.2494001278338271
0.494860975659126,0.24939999723001047
0.4948610490708743,0.2493998640275505
0.4965605018579281,0.24610092626444618
0.49656102076123454,0.24610002680171275
0.4965616227611681,0.2460991806989233
0.4987609123706099,0.24330008483236093
0.4987610473408015,0.24329991650245467
0.49966057540555636,0.24220049331219876
0.49966143729903084,0.2421995570015525
0.5026608679387724,0.23930010738313573
0.5026610826890495,0.23929988481736883
0.5035609047494564,0.23830008252802784
0.5035610549615073,0.23829991900074615
0.506560858604516,0.23510012844820324
0.5065611035223043,0.23509987550244574
0.5072609493304712,0.23440002969427903
0.5072610082573382,0.23439996985387168
0.5104606285297746,0.23110036144792162
0.510461361293164,0.2310996723414645
0.5111608801283853,0.23050008476841766
0.5111608802843303,0.23050008462816088
0.5111610600887049,0.23049989801614307
0.5142608889874971,0.22660011327250115
0.5142610438679001,0.2265998703131079
0.5143607529729348,0.22640045210303822
0.5143612458769665,0.22639957071561892
0.5166609660216975,0.2227000209175735
0.5182609790243959,0.22010000000018565
0.5190609434140018,0.21880005786707626
0.5190609796518895,0.218799997304646
0.519061010493444,0.2187999427836968
0.5212609539074988,0.21480004566723354
0.5212610045757158,0.21479995457558676
0.5221608869423812,0.21320016370151498
0.5221610766816422,0.21319983956327737
0.5235609130179838,0.21090010843928766
0.5235610475336943,0.21089989312569418
0.5260603420504365,0.20700099367957628
0.5260610285756171,0.20700003988444302
0.5260618136298111,0.20699916539493915
0.5261608623368863,0.20690011668786396
0.526161064138975,0.2068998593380377
0.5261610644932383,0.20689985879078837
0.5284608554045181,0.20310020424171732
0.528461111452717,0.20309980135773117
0.5300609457287099,0.2007000499437419
0.530060973097058,0.2007000078968656
0.5300610149706249,0.20069994008979566
0.5309609166889734,0.19920010389254825
0.5309609789374155,0.19919999472529734
0.5309610300741069,0.19919989521385886
0.5328608922884458,0.19530017803705801
0.5328609684881594,0.19530000425985747
0.5328610093552202,0.19529990045333426
0.5328610106491615,0.19529989650072088
0.5339609389358005,0.19170013119899268
0.533960966317339,0.1916999944400316
0.5339609789911272,0.19169986634028086
0.533960979024336,0.1916998649975201
0.533960979024336,0.19140137758951367
0.5339610172199715,0.19140046508889572
0.533961131539654,0.19139955897229477
0.5339613211835827,0.1913986655790641
0.5349609466045305,0.18750012643736785
0.5349610144572717,0.18749987437427557
0.5360608756288807,0.1836003665840253
0.5360611077122828,0.18359964151232253
0.5374607592601718,0.1797006122003461
0.5374612699142833,0.17969941822034147
0.5378609477234275,0.17890006260205313
0.5378610111249716,0.17889993780526142
0.5394609352690184,0.17580008477617062
0.5394610242540328,0.17579991600224387
0.5415607353813249,0.17190045248013017
0.541561264088101,0.1718995724046553
0.5417608281028314,0.17160022638255948
0.5417609535527599,0.17160001544010536
0.5417610357712924,0.1715998914497041
0.54176104487827,0.17159987522437262
0.5436609441879008,0.16800006600612494
0.5436609799302698,0.1679999959812187
0.5436610086220693,0.16799993587179732
0.5454609345019329,0.16410009646542634
0.5454609370214754,0.1641000907148931
0.5454610057090228,0.16409990584583156
0.5454610087910611,0.1640998958166024
0.5456609421485569,0.16340012906536705
0.545661019061661,0.1633998718807125
0.5466609605462199,0.16020005913012403
0.5466609981721037,0.16019994108395022
0.5479609663368279,0.156200039038645
0.5479609920048929,0.1561999610584917
0.549260965005582,0.15230004205642445
0.5492609805220584,0.15229999421558021
0.5492609900480406,0.1522999632544647
0.5495609615406544,0.1513000582790854
0.5495609952047109,0.15129994134627645
0.5503609642321776,0.1484000536217098
0.550360977345998,0.14840000412226365
0.5503609925232033,0.14839994150502261
0.5512609493097298,0.14450012876340795
0.5512610118464423,0.144499871993912
0.5522609719266609,0.14060002768105934
0.5522609767092046,0.1406000086148958
0.552260987455274,0.14059996346604958
0.5531609712054688,0.136700033881872
0.5531609828687559,0.13669998183005996
0.5534609711897153,0.13530003656166328
0.5534609863574202,0.1352999633346778
0.5539609559758328,0.13280011524261479
0.5539609820341339,0.13279988261789333
0.5540609790243357,0.12890000000002563
0.5541609754413992,0.12500013973454804
0.5541609861831558,0.12499986040303931
0.5545609754974975,0.11720006877337558
0.5545609780733661,0.11720000211528153
0.554560979024336,0.11719992899711701
0.554560979024336,0.11330027979055222
0.5545609933537385,0.11329972057667544
0.5547609773200856,0.10940003323290834
0.554760978671224,0.10940000332240885
0.5547609799627483,0.10939996340193242
0.5548609781397579,0.10550003449855754
0.5548609787876958,0.10550000095577786
0.554860979024336,0.10549996453138584
0.554860979024336,0.10160007100287019
0.5548609780733668,0.10159999788474444
0.5548609754974968,0.10159993122661086
0.5546609861831557,0.09770013959696067
0.5546609754413991,0.09769986026545194
0.554560979786938,0.09380002974146612
0.554560979076564,0.09380000689608048
0.5545609771943892,0.09379996340104003
0.5543609793729752,0.08980000697275882
0.5541609861250508,0.08590013846392015
0.5541609754868622,0.08589999991248423
0.5541609580102093,0.08589986340809988
0.5535610118842281,0.08200021358922288
0.5535609734567427,0.08200001908560246
0.5535609421141207,0.08199988926919173
0.5534612971447673,0.08170095436113163
0.5534610240514369,0.0816999894627498
0.553460840632568,0.08169900357920044
0.5529609869078167,0.07810005676099097
0.5529609717370508,0.07809994315911126
0.5524609790243279,0.07419999999987284
0.5519609922067206,0.07030010282253502
0.5519609766294142,0.07029999725227978
0.5519609588173763,0.0702999014909698
0.5511610061508808,0.0664001322418042
0.5511609551754599,0.06639986712760056
0.5504609870078081,0.06250004447925486
0.5504609785497733,0.06249999950024843
0.5496609844282908,0.05860002634417828
0.5496609737499821,0.05859997362813182
0.5495610075131437,0.05810014244393972
0.5495609557705566,0.05809991215225922
0.5486610254364491,0.05470017533451951
0.5486609826003794,0.05470003497078039
0.5486609366035454,0.05469990268150721
0.546960983729202,0.050800010793307315
0.546960974342568,0.05079998919571225
0.545660999247036,0.04780004666756193
0.5452609948976664,0.046900035714781255
0.5452609634048606,0.04689996416687746
0.5435609790242527,0.04299999999960041
0.5418611739956395,0.03910044728689957
0.5418608247259468,0.039099537104670117
0.5417609998075927,0.03880006234960811
0.541760979164083,0.03880000281765036
0.5417609542253213,0.03879993623091761
0.5403610467375869,0.03520017411960034
0.5403609173072024,0.035199823665162396
0.5389609983573224,0.031200055236933623
0.5389609735863882,0.031199986823725698
0.5389609628342494,0.03119995878868126
0.5378610300571612,0.028400129901547465
0.537860931328327,0.028399868835798824
0.5374610294406493,0.027300138644685324
0.537460932372109,0.027299860043156616
0.5361609983152464,0.023400057872568845
0.5361609790325894,0.023400002109383887
0.5361609564114,0.023399941206180656
0.5346610016071051,0.019500058715013813
0.5346609774919583,0.019499998109272772
0.5346609547436654,0.019499944501115137
0.5339609840203022,0.01790001141914216
0.5339609740542978,0.01789998856870403
0.5329610029210413,0.01560005496221408
0.5329609776466316,0.015599998533336887
0.5329609536112735,0.015599947836114736
0.5310609913490475,0.011700025297861426
0.531060966439278,0.01169997482964792
0.5300610309664991,0.009700103884090249
0.5300609293035348,0.009699895033639189
0.5291613158618432,0.007800711101179139
0.5291607476243099,0.00779924794976439
0.5267609908730542,3.850818323708802e-08
0.5261609900249002,-0.0018999651650157335
0.5261609821755249,-0.0018999894541670665
0.5261609633214328,-0.0019000448656078736
0.5254610478847015,-0.0038998032562687327
0.5254609177230983,-0.003900199229172882
0.5242610157431336,-0.007799880664058551
0.5242609757689135,-0.0078000007399315644
0.5242609323149267,-0.007800113854382562
0.522661024910366,-0.011699888152998673
0.5226609356258359,-0.011700112836285664
0.5221611136694562,-0.012999649922873283
0.522160868719134,-0.013000358492056798
0.521360996879013,-0.015599941972450175
0.5213609797699554,-0.015599995453653911
0.5213609569744317,-0.015600061424907545
0.5199609790242773,-0.019500000000337865
0.518561021260864,-0.02339988234127442
0.5185609394925427,-0.023400118595541915
0.5182611388666888,-0.024299520473103957
0.518260864167451,-0.024300492243908286
0.5175609868985777,-0.02729996625336507
0.5175609822879976,-0.027299985461213643
0.5165609871926329,-0.031199968143768568
0.51656097104773,-0.031200031906546948
0.5155610030972886,-0.035199903708312164
0.5155609567057818,-0.03520009671384829
0.5146610084803419,-0.039099872357422065
0.5146609753062884,-0.03910000184956229
0.5146609384809989,-0.03910012163017377
0.5143611388666888,-0.03999952047310396
0.514360864167451,-0.040000492243908295
0.513660993749794,-0.042999936891009914
0.5136609771050735,-0.04300000458416831
0.513660962767578,-0.043000057637735185
0.5125610144572715,-0.046899874374275924
0.5125609466045303,-0.046900126437368225
0.5115610118464422,-0.0507998719939117
0.5115609493097297,-0.05080012876340763
0.5106611288838405,-0.054699350608927874
0.5106609092562658,-0.05470066279671937
0.5104609820010108,-0.05659997172164258
0.5104609761949713,-0.05660002829369674
0.510260991463325,-0.05859987561015949
0.5102609694364778,-0.058600124642196154
0.5099609790243331,-0.0625000000000767
0.5096609897169304,-0.06639986099631287
0.5096609718842601,-0.06640013923150741
0.509460982594226,-0.07029993038716971
0.5094609736782526,-0.07030006949912289
0.5088609897169304,-0.07809986099631287
0.50886097188426,-0.07810013923150741
0.5086609825942261,-0.08199993038716971
0.5086609736782527,-0.08200006949912289
0.5083609897169303,-0.08589986099631287
0.50836097188426,-0.08590013923150741
0.5081609793818865,-0.08979999302779158
0.5081609786756959,-0.08980000697282896
0.5079609793729752,-0.09379999302724118
0.5077609790243334,-0.09770000000007613
0.5075609790243346,-0.1016000000000512
0.507160982594226,-0.1093999303871697
0.5071609736782526,-0.10940006949912288
0.5068609897169304,-0.11329986099631287
0.50686097188426,-0.1133001392315074
0.5066609933537386,-0.11719972057667544
0.506660979024336,-0.11720027979055223
0.506660979024336,-0.12109996453138798
0.506660978787696,-0.12110000095576919
0.5066609781397579,-0.12110003449855994
0.5065609826119819,-0.12499986008182029
0.5065609790243359,-0.12500013996418835
0.5065609790243359,-0.1251998524728705
0.5065609830101,-0.12520014747325525
0.5066609788200421,-0.1288999924411102
0.5067609754414,-0.13279986026548127
0.5067609861831558,-0.1328001395969607
0.5069609790243347,-0.13669999999994878
0.5071609790243347,-0.1405999999999488
0.5073609773230463,-0.14449996682482544
0.5073609786666737,-0.14449999656206947
0.50736097996423,-0.1445000366558546
0.5074409612259214,-0.14761930586182076
0.5074410846077089,-0.14762068629184757
0.5075609790243243,-0.14839999999984796
0.5081609790243243,-0.15229999999984795
0.5087609745036861,-0.1561999706156989
0.5087609762565647,-0.15619998243739833
0.5087609849168444,-0.15620004714000466
0.5092609768881587,-0.16019998291051893
0.5092609812143979,-0.16020001708241818
0.5097609442442453,-0.16409972871522832
0.5097610273428328,-0.16410026920296372
0.5104609574999941,-0.16799988007857716
0.51046095750923,-0.16799988013757736
0.510460979024336,-0.16800012294862096
0.510460979024336,-0.168198976202072
0.510461026707323,-0.16819999552900805
0.5104611693398232,-0.16820100595319604
0.5111609659945221,-0.17189993112803262
0.5118609709924319,-0.17579995525077272
0.5118609786838826,-0.1758000002553136
0.5124609790244822,-0.17970000000087447
0.5130609583134745,-0.18359986537932407
0.513061003086732,-0.18360013406183084
0.5137609709922794,-0.1874999552498806
0.5137609786838826,-0.18750000025531358
0.5143609626982669,-0.19139989388054227
0.514360979024336,-0.19140010682409683
0.514360979024336,-0.19189920142673145
0.514361095211937,-0.19190079007561367
0.5148609657031298,-0.19529990941572428
0.5148609767382791,-0.19529999432329026
0.5148609864988102,-0.1953000971681252
0.5151609708276627,-0.19919989344320807
0.5151609771719334,-0.19920000424150017
0.515160979024336,-0.19920010270302776
0.515160979024336,-0.20309986003581165
0.515160982611982,-0.2031001399181797
0.5152609781392657,-0.20699996548224606
0.5152609787881975,-0.20699999908259858
0.515260979024336,-0.2070000354494365
0.515260979024336,-0.21089996455058274
0.5152609787881979,-0.2109000009173841
0.5152609781392656,-0.2109000345177563
0.5151609807045736,-0.21479993447074366
0.5151609783613168,-0.21479999669245325
0.515160973877191,-0.21480006862863826
0.5148609886702944,-0.21879987138726015
0.5148609724189616,-0.21880012880482821
0.5146609817110501,-0.22269994760910103
0.5146609786854099,-0.22269999727392126
0.5146609740308096,-0.22270005492883682
0.5143610238664146,-0.2259995067371807
0.514360979024336,-0.22600049529699173
0.514360979024336,-0.226599893175893
0.514360962698258,-0.22660010611958273
0.5137609893208237,-0.2304999330729063
0.5137609782247881,-0.2304999996887291
0.5137609653842148,-0.23050006649569246
0.5129609790243156,-0.23440000000020095
0.5121609924509051,-0.23829993454557724
0.5121609639997549,-0.23830006510663246
0.5112610090745487,-0.24219986978252578
0.5112609521701262,-0.24220013091437412
0.5104610335287505,-0.24609973429108067
0.5104609377800722,-0.2461002680877911
0.5098609893793454,-0.2499999326925154
0.5098609669935824,-0.2500000670285737
0.5091610030867318,-0.25389986593816916
0.5091609583134744,-0.25390013462067595
0.5085610042202995,-0.2577998362263134
0.508560974538781,-0.25779999660767183
0.5085609334010747,-0.25780016175533754
0.507461015328386,-0.26169987128577926
0.5074609759974853,-0.2616999987005071
0.5074609301928622,-0.26170012479173266
0.5065611185467213,-0.26399964344298205
0.5065608648197527,-0.2640003654548192
0.5060609947276999,-0.26559994974938794
0.5060609812200805,-0.26559999155347025
0.5060609582946902,-0.2656000577470447
0.5046609790242773,-0.26950000000033786
0.5032609920501075,-0.27339996371409625
0.5032609654872738,-0.27340003609901387
0.5026610250983525,-0.2749998771361376
0.5026609359161192,-0.2750001239362926
0.5018610009431776,-0.27729993698349936
0.5004609937296131,-0.28119995903547385
0.5004609646454187,-0.28120004108279095
0.4990610096904967,-0.28519991238256787
0.4990609777473374,-0.2851999989020719
0.49906094223595826,-0.28520008583975337
0.4987611378015629,-0.28589962952000925
0.49876084799416787,-0.2859003811788381
0.497661005266852,-0.28909992365830256
0.497660977052023,-0.2891000019525665
0.4976609493414083,-0.28910007235233354
0.49606101691407156,-0.2929999076439666
0.4960609786534452,-0.2929999962549151
0.49606093292365183,-0.29300009220160445
0.494860996298359,-0.29539996545219016
0.494860976317415,-0.29540000471710287
0.4948609634039377,-0.29540002928849685
0.494061126920004,-0.29689972269587256
0.49406084732324934,-0.29690028535257407
0.4922610152047206,-0.30079992160938623
0.4922609787018975,-0.3007999975203547
0.4922609369155297,-0.3008000777395881
0.4909611345551335,-0.3031997128664734
0.49096084093041054,-0.30320029591577635
0.4902611915319455,-0.304699544626773
0.49026080924104104,-0.30470047296792435
0.48886119665628996,-0.3085993937397309
0.4888608341834342,-0.30860062764402185
0.4879609908120461,-0.3124999489200369
0.48796097920429654,-0.3124999971038902
0.4879609644803306,-0.3125000533281539
0.48706099912292333,-0.3157999263053139
0.48706097764911094,-0.31580000091437077
0.4870609552714787,-0.31580007125873427
0.4868611012176046,-0.3163996334203565
0.4868608830497827,-0.3164003743008841
0.48586102604896453,-0.3202998166040751
0.48586097249242366,-0.3202999989478155
0.48586090756466016,-0.3203001741831569
0.48426102094515866,-0.3241998978181918
0.4842609216491431,-0.3242000938869608
0.4831610062850694,-0.32599995539180854
0.4831609802652784,-0.32599999706743316
0.4831609482830908,-0.32600004611217065
0.4817610334219223,-0.32809991840392344
0.4817609261007678,-0.32810008256105944
0.4792627055450177,-0.3319973066280296
0.4792621880044997,-0.3319982052364092
0.479261758043438,-0.33199914888819515
0.47926141953986373,-0.3320001290721258
0.47926117554690784,-0.3320011369474381
0.4792610282652633,-0.3320021634236068
0.47926097902333603,-0.33200319924233623
0.47926097902333603,-0.332099726945257
0.4792609655664101,-0.33209999583691474
0.4792608248337145,-0.33210022535406225
0.47666112008012806,-0.3358997938400732
0.476660847564977,-0.33590021235771056
0.4753610024980589,-0.3379999620811937
0.4753609802032046,-0.3379999974471521
0.47536095274097123,-0.33800003942535
0.47416099642842424,-0.3397999738941705
0.47146284782543535,-0.34379723140608476
0.47146228856400213,-0.34379815542407627
0.4714618233287421,-0.3437991301746865
0.4714614566718662,-0.34380014612022375
0.47146119218102056,-0.3438011933199143
0.4714610324441821,-0.3438022615271703
0.471460979024336,-0.3438033402898501
0.471460979024336,-0.34389987137885186
0.471460967278194,-0.34389999638320784
0.47146091000395174,-0.3439001092825645
0.46906099277568747,-0.3476999782273163
0.4690609653755382,-0.34770002183836335
0.46756103268716154,-0.350099914139766
0.4675609774223284,-0.35009999901959016
0.46756091919921416,-0.3501000815800391
0.4664609939725518,-0.3515999796163968
0.4664609937158592,-0.35159997993121406
0.4636610403465882,-0.3553999167772692
0.46366103902601946,-0.3553999185001837
0.4636609069332035,-0.3554000720728662
0.46366090644577845,-0.35540007257897177
0.46356130017161196,-0.35549967885313827
0.4635606856557058,-0.35550034670874747
0.46026100553892735,-0.3593999686649402
0.4602609527456254,-0.3594000315348148
0.4597610012876919,-0.35999997328433503
0.45976098018219225,-0.3599999982853829
0.459760954710026,-0.36000002766838496
0.4568610464707804,-0.3632999232509747
0.4568609130254566,-0.3633000779990419
0.4557611432532378,-0.36459980591166413
0.4557608240067507,-0.364600201523201
0.45376117712948316,-0.3671997424636489
0.45376079658283963,-0.3672002688614598
0.45186100193179485,-0.3699999662419468
0.4518609829688042,-0.369999993742846
0.4518609506828155,-0.37000003896991585
0.451061611686651,-0.3710991300896421
0.45106102461042163,-0.3711000267471289
0.45106052826743614,-0.37110097664016933
0.4492610041646763,-0.3749999455294823
0.44926095448388126,-0.3750000547443052
0.4479610018641656,-0.3778999490498248
0.44796098001539475,-0.3778999964837163
0.4479609524425804,-0.3779000531637475
0.44746105530445013,-0.37889984744000793
0.4474609075464293,-0.3789001548690175
0.4456610471812939,-0.38279985232681074
0.4456609748652629,-0.38279999748510335
0.44566089365092,-0.382800138732084
0.4440609790241877,-0.3854000000005241
0.44326104624652135,-0.3866998907642318
0.4432608927288391,-0.38670009464251875
0.4432608926433008,-0.38670009474087763
0.4401610215950007,-0.390099953309981
0.4401609781753102,-0.3900999998384275
0.4401609346772514,-0.3901000443474988
0.439661300171612,-0.39059967885313823
0.4396606856557058,-0.39060034670874744
0.4363618245003247,-0.3944990008014706
0.4363610442852885,-0.3945000430334807
0.4363603936646761,-0.3945011707195559
0.4362610390578615,-0.394699879933185
0.43626103830574525,-0.394699881349273
0.4362609692844415,-0.3946999910355442
0.43626088635751,-0.3947000979624712
0.43276100462487976,-0.3983999729369661
0.4327609797413038,-0.39839999888547734
0.4327609517626754,-0.3984000272620748
0.43236109254214017,-0.39879988648261006
0.4323608688923578,-0.39880011680704064
0.42906115646628545,-0.40229981180439
0.4290608106921704,-0.40230019638789644
0.42846103403964714,-0.40299993581584037
0.4284609761837467,-0.403000001236585
0.4284609221711952,-0.40300005868751804
0.4253611419527629,-0.4061998318162224
0.4253608234554048,-0.4062001750154278
0.4245610156604681,-0.40709995878473165
0.42456094280587336,-0.40710004158453533
0.42186100740645754,-0.4101999674134942
0.4218609509005618,-0.4102000328114399
0.4206610300553562,-0.4115999404641798
0.4206609762321679,-0.4116000014626183
0.42066092676905675,-0.4116000544329849
0.41826099938737815,-0.41409997878890015
0.4182609950608806,-0.4140999832473529
0.4167609790221991,-0.41560000000255115
0.4143610481228632,-0.41799993090188703
0.41436097726764587,-0.4179999992650127
0.41436090577033635,-0.41800006348725627
0.4128610484031788,-0.4192999398721262
0.41286091066570074,-0.4193000612874988
0.4099609867815829,-0.42189999304567344
0.4099609712797053,-0.421900006970613
0.40896112590400413,-0.422799867808744
0.4089608370233417,-0.4228001374207409
0.4058610433346092,-0.4257999377646756
0.40586091574223243,-0.4258000632825178
0.40506103787816466,-0.42659994114658556
0.4050609772756354,-0.42659999992893793
0.4050609176336666,-0.42660005437504306
0.40156122648893944,-0.4296997808175157
0.40156074527183905,-0.4297002337529112
0.40116101961589096,-0.43009995940885926
0.4011609766829068,-0.4301000014483502
0.40116093877949244,-0.4301000370680575
0.3973610742578515,-0.4335999122853584
0.39736097117598584,-0.4335999908092921
0.39736086456601094,-0.43360005722978057
0.39716291839285023,-0.4336990303163609
0.3971619861298235,-0.4336995550399185
0.39716110968932355,-0.43370016847387005
0.3971602974843953,-0.4337008647297982
0.3971595573114798,-0.4337016371242686
0.39386104186020493,-0.43749992764391843
0.39386097796660674,-0.43749999866115297
0.39386091107709703,-0.43750006794765317
0.3932614354429412,-0.438099543581809
0.39326057955831595,-0.43810050701491055
0.3921593965750314,-0.43949816233984856
0.3921591764551933,-0.43949845149436206
0.39076099967301064,-0.44139997191813063
0.3907609812639782,-0.44139999662236756
0.39076095514029496,-0.4414000307083959
0.3893610116677441,-0.443199958030247
0.3893609455692366,-0.44320004132724156
0.3876610147229918,-0.4452999559020146
0.38766097781607944,-0.44530000053633206
0.3876609423272469,-0.445300041701615
0.3854610038832008,-0.44779997175166736
0.3854609772929797,-0.4478000015511495
0.385460954991627,-0.44780002588177165
0.38416111210811815,-0.44919985667939655
0.3841609737080355,-0.4491999954119748
0.38416082746080316,-0.4492001224171773
0.3815610754199287,-0.45129992214249903
0.38156097871836026,-0.4512999966858505
0.38156087449426257,-0.45130006968725084
0.3788614643399502,-0.45309967645679244
0.37886053093793287,-0.4531003734058044
0.37766105450134746,-0.4540999371029589
0.37766097812288185,-0.45409999845687493
0.3776608990246161,-0.45410005743620946
0.3737610679247271,-0.4568999361745913
0.3737610652448745,-0.4568999380183253
0.3737608837807347,-0.45690004756178837
0.3737608813795631,-0.4569000488230045
0.37356188086923625,-0.456999549078168
0.37356100353214966,-0.4570000394656513
0.37356017500396976,-0.4570006084483421
0.3698610282204282,-0.45979996277102214
0.36986097932316253,-0.45979999891268586
0.3698609274594106,-0.45980003545141224
0.36826125695635037,-0.46089980892226623
0.36826071341465844,-0.46090020786893054
0.3659610673443831,-0.4626999308804503
0.36596098013169276,-0.46269999629040365
0.36596088269747035,-0.4627000632150455
0.3627615634704113,-0.464799616457803
0.3627604482590891,-0.4648004549421002
0.3620610201402234,-0.4653999647582708
0.3620609731308936,-0.46540000424991135
0.3620609423071069,-0.46540002918597234
0.3581614658764165,-0.46849961301549553
0.3581605392610799,-0.4685004397636704
0.35786108223554486,-0.46879989678920536
0.3578609770950753,-0.46879999645312437
0.3578608646258447,-0.4688000921548188
0.35426100100801844,-0.4716999822914011
0.3542609826493738,-0.47169999692442854
0.3542609528820708,-0.47170002010992723
0.352961180546537,-0.4726998449834147
0.35296078493500016,-0.4727001642299018
0.3503610243184592,-0.47489996167466725
0.35036093290720516,-0.47490003733339253
0.34826100073018085,-0.47659998242907897
0.3482609965414603,-0.4765999857846258
0.34646112424394004,-0.47799988705190816
0.34646083768980374,-0.4780001177792453
0.3434610908419115,-0.48049990681915544
0.3434609769139813,-0.48049999672337135
0.34346085769041645,-0.4805000808898149
0.34256104241686447,-0.4810999577388496
0.34256097694237786,-0.48110000008079934
0.3425609149528357,-0.4811000377863278
0.3386611001487252,-0.4833999285682391
0.33866085977873206,-0.4834000745290567
0.3370610063631051,-0.4843999829138236
0.3370609514847216,-0.48440001676380556
0.3347610081043,-0.4857999822997144
0.33476097894290513,-0.4857999998018503
0.3347609494832989,-0.4858000169866749
0.33076223371044033,-0.48809927855606855
0.3307614241613463,-0.48809979262379194
0.3307606628396223,-0.4881003757400688
0.33075995561770233,-0.48810102340704786
0.33056109025614333,-0.4882998887686069
0.3305608452326315,-0.4883000831683721
0.32686102819892304,-0.4905999694325692
0.3268609292115058,-0.490600029519284
0.3241610113397542,-0.4921999808506924
0.3229610902283518,-0.4928999351315652
0.32296086937804347,-0.4929000674752004
0.3190609790238601,-0.49530000000085167
0.31776178352476464,-0.4960995049233719
0.31776100331343654,-0.4961000327639737
0.3177602715003357,-0.49610062588706616
0.3151611052021997,-0.4983998883815711
0.31516085634927105,-0.49840011545931673
0.3134610133920612,-0.49999996765433774
0.3134609441018833,-0.5000000317481267
0.3112610045191723,-0.5019999768233184
0.3112609793123714,-0.5019999994496885
0.3112609525071636,-0.502000022901652
0.30979461428609384,-0.5032664059107578
0.30979403026251434,-0.5032669487622359
0.3091610833414801,-0.5038998956832701
0.30916087756306837,-0.5039001070984033
0.3073610750103072,-0.5057998986818735
0.30736088565887987,-0.5058001037397795
0.3055610051729103,-0.5077999709464123
0.30346100327613895,-0.5100999734388847
0.30346095442379706,-0.5101000262409703
0.30196107296118213,-0.511699899801093
0.30196086792655746,-0.5117000786237418
0.30196086609429185,-0.5117000799926318
0.2995610273589657,-0.5133999657634877
0.29956097550974264,-0.513400001651662
0.29956093251448895,-0.5134000300951509
0.29616195020743524,-0.5155993715879503
0.29616101743802714,-0.5156000475184819
0.2961601610691976,-0.5156008179555526
0.29566107627703225,-0.516099902747718
0.2956608643511979,-0.5161000764492939
0.29176105726260715,-0.5186999478416878
0.291760978090894,-0.5186999986753914
0.2917608974659147,-0.5187000466053925
0.2903615995638545,-0.5194996454065697
0.2903604100007242,-0.5195004324584409
0.28786113320259893,-0.5213998828250161
0.28786097728340765,-0.5213999928250135
0.28786080758338256,-0.5214000952455626
0.2842623158376481,-0.5233992573265261
0.2842614544577839,-0.5233997895783611
0.28426064608600315,-0.5234003993343374
0.28425989767386983,-0.5234010813508804
0.2839610762770322,-0.523699902747718
0.2839608643511979,-0.523700076449294
0.28006106893188865,-0.5262999400621667
0.2800609819081685,-0.5262999956222345
0.2800608804192713,-0.52630005478118
0.27826136534631235,-0.5272997853772683
0.27826061131003527,-0.5273002451434023
0.27616112033270884,-0.5286999057949532
0.2761609762198139,-0.5286999955248167
0.2761608272812105,-0.5287000758721807
0.2721611912333566,-0.5306998938961076
0.2721607716234403,-0.5307001152233082
0.2712611380617273,-0.5311999116464822
0.2712608230177393,-0.5312000936045242
0.26826103229025267,-0.5329999680410162
0.26826098095129297,-0.5329999980553229
0.26826092200771234,-0.5330000307018563
0.264362390039562,-0.535099240223168
0.2643614819105713,-0.5350997876949797
0.2643606311684229,-0.5351004206732142
0.26435984583658595,-0.5351011331881643
0.2642610646421155,-0.5351999143826347
0.2642609703457301,-0.5351999935833593
0.2642608766908586,-0.5352000592435673
0.2642608765985279,-0.5352000592997286
0.26046102271257304,-0.5373999747073867
0.2574610517180173,-0.5390999588074836
0.25656119169656305,-0.5395998818493511
0.25656077181848475,-0.5396001275118518
0.2526610280044984,-0.5419999698589204
0.25266098437924966,-0.5419999960756937
0.2526609229752556,-0.5420000311389664
0.2508610365212745,-0.5429999680578449
0.2508609219153721,-0.543000032634274
0.24876103876205521,-0.5441999658647407
0.24876091844425632,-0.5442000326206402
0.24486100500704197,-0.5462999860099096
0.24486095311659478,-0.546300014132089
0.24376102038655892,-0.5468999774393811
0.24376098167433982,-0.5468999981236731
0.24376093400322504,-0.5469000225111735
0.24096100419368605,-0.548299987415943
0.24096095372547674,-0.5483000123257105
0.2370610366685379,-0.5501999719175524
0.23706098233214307,-0.5501999976039472
0.2370609164043274,-0.550200026837806
0.23566102727331648,-0.5507999793225249
0.2356609309752085,-0.5508000211422686
0.23316117309706255,-0.5518999146086527
0.23316078841185892,-0.5519000928631139
0.22926103666853792,-0.5537999719175524
0.2292609823321431,-0.5537999976039472
0.22926091640432741,-0.5538000268378059
0.2271610459283967,-0.5546999713274905
0.22716091250730702,-0.5547000295637738
0.22536104978549437,-0.5554999685512462
0.2253609087151655,-0.5555000324510262
0.22146103726908986,-0.5572999731184457
0.22146092016279967,-0.5573000255073223
0.21846102569410672,-0.5585999797770892
0.2184609325438074,-0.5586000206586625
0.21756115422572384,-0.5589999221333665
0.2175608066635019,-0.559000083971288
0.21366118014070656,-0.5608999020208548
0.21366091270871432,-0.5609000183356125
0.2136608476667619,-0.5609000505228308
0.20976113578461242,-0.5623999397082728
0.20976097527356152,-0.5623999958398433
0.20976081833661628,-0.5624000401727107
0.20936097902357853,-0.5625000000009701
0.20576113756570819,-0.5633999603654377
0.2057608217386561,-0.5634000443633846
0.20186110297809978,-0.564499965039439
0.2018608559282582,-0.5645000378764549
0.1979610098984614,-0.5656999905010077
0.19796098373380994,-0.5656999983825056
0.19796094312539436,-0.5657000100524622
0.19546100683982437,-0.5663999922124218
0.1954609512489856,-0.5664000079365688
0.19406099681818442,-0.5667999949167977
0.19016100953397047,-0.567899991395475
0.19016098076796753,-0.5678999993289375
0.19016094651527254,-0.5679000083364332
0.18626100670439533,-0.5688999929033248
0.1862609876382318,-0.5688999976858685
0.18626094248938557,-0.5689000084319379
0.18236107573718444,-0.5697999776824458
0.1823608827316483,-0.5698000240739526
0.18036104440990036,-0.5702999836543896
0.18036091384405528,-0.5703000171534763
0.17846105590980865,-0.5707999797677518
0.1784609701567268,-0.5708000010041205
0.1784609098239754,-0.5708000141957614
0.17456110993771012,-0.5715999731467902
0.17456084880586178,-0.5716000300512127
0.1706610222750041,-0.5724999900198722
0.1706609794060685,-0.5724999995462797
0.16676097902254677,-0.5733000000011828
0.16286120719399128,-0.5740999531967839
0.1628607530566068,-0.5741000564927131
0.16246115200795358,-0.5741999567548763
0.162460979472064,-0.5741999939485251
0.16246080035577165,-0.5742000204201567
0.1589610104439645,-0.5745999964100775
0.1589609475634337,-0.5746000032276619
0.1550611164507414,-0.5749999859058867
0.15506084199675751,-0.5750000175685183
0.1511610164588336,-0.5754999952015855
0.15116101316581193,-0.5754999954502391
0.14716099611206246,-0.575999997864917
0.14716096194091785,-0.5760000021910618
0.14326104541906667,-0.576499991488735
0.14326098353385952,-0.5764999986526701
0.14326090767021318,-0.5765000054897048
0.13546097902341267,-0.577100000000997
0.1315610221497041,-0.5773999966835901
0.1315609886260712,-0.5773999989953221
0.1276610121977926,-0.5775999982997427
0.12766098246126653,-0.5775999996433377
0.1276609423674814,-0.577600000940894
0.12376111875788406,-0.5776999964180631
0.12376083942637534,-0.5777000071598197
0.11986101225624433,-0.5778999982967495
0.11986098234574484,-0.577899999647888
0.11986094242526842,-0.5779000009394123
0.11596104892216659,-0.5779999982087225
0.11596090915327442,-0.5780000026883108
0.11336118815320977,-0.578099991957544
0.11336077035539867,-0.5781000160523827
0.11206108559863902,-0.5781999918029028
0.11206097474473813,-0.5781999981499795
0.11206087633887855,-0.578200000001
0.10816111898752434,-0.578200000001
0.10816083910515628,-0.578200003588646
0.10426101352189354,-0.5782999991164219
0.10426097997911386,-0.5782999997643599
0.10426094355472185,-0.578300000001
0.10036111898752434,-0.578300000001
0.10036083910515628,-0.578300003588646
0.09646101352189354,-0.5783999991164219
0.09646097997911386,-0.5783999997643599
0.09646094355472185,-0.578400000001
0.09256111898752434,-0.578400000001
0.09256083910515628,-0.578400003588646
0.08476101352189354,-0.5785999991164219
0.08476097997911386,-0.5785999997643598
0.08476094355472184,-0.578600000001
0.02616101539776949,-0.578600000001
0.026160974507403522,-0.578599999728561
0.026160947177926473,-0.578599999204865
0.02216111544688123,-0.5785000034115889
0.02216084255714595,-0.578500000001
0.002661118987524337,-0.578500000001
0.0026608391051562833,-0.578500003588646
-0.0012389864774996588,-0.5785999991164064
-0.00123902002208354,-0.5785999997643755
-0.001239056444689908,-0.578600000001
-0.012938881012475664,-0.578600000001
-0.012939160894843718,-0.5786000035886459
-0.016838986478106405,-0.5786999991164219
-0.016839020020886164,-0.5786999997643598
-0.01683905644527816,-0.578700000001
-0.04423888101247567,-0.578700000001
-0.04423916089484372,-0.5787000035886459
-0.048138986478106396,-0.5787999991164219
-0.04813902002088617,-0.5787999997643598
-0.04813905644527816,-0.578800000001
-0.05593888101247566,-0.578800000001
-0.055939160894843715,-0.5788000035886459
-0.05983898647810639,-0.5788999991164219
-0.05983902002088617,-0.5788999997643598
-0.059839056445278156,-0.578900000001
-0.09493888101247566,-0.578900000001
-0.09493916089484372,-0.5789000035886459
-0.09883898647810646,-0.5789999991164219
-0.09883902002088614,-0.5789999997643598
-0.09883905644527816,-0.5790000000009999
-0.11453898550805197,-0.5790000000009999
-0.11453902193243318,-0.5789999997643599
-0.11453905547522393,-0.5789999991164217
-0.11843888105848427,-0.5789000035886459
-0.11843916094085233,-0.578900000001
-0.12623898552724674,-0.578900000001
-0.1262390218940481,-0.5788999997648618
-0.1262390554944203,-0.5788999991159296
-0.13403902097668963,-0.5787000000009996
-0.1418388810584843,-0.578500003588646
-0.14183916094085236,-0.578500000001
-0.1457389499737938,-0.578500000001
-0.14573902309191952,-0.5784999990500308
-0.1457390897500531,-0.5784999964741608
-0.1496388813797033,-0.5783000071598198
-0.14963916071121203,-0.5782999964180632
-0.15353895452800423,-0.5782000017048121
-0.15353901428958083,-0.5781999994441218
-0.1535390938825768,-0.5781999943928559
-0.15483881230872665,-0.5781000160523827
-0.15483923010653775,-0.578099991957544
-0.15743895110660241,-0.5780000026883108
-0.15743909087549457,-0.5779999982087225
-0.1613389843208277,-0.5779000009408936
-0.1613390244145686,-0.5778999996433387
-0.16133905415185934,-0.5778999982997092
-0.16523901400445556,-0.5777000003585505
-0.16523902794949294,-0.5776999996523599
-0.16923901400390517,-0.5775000003496392
-0.17313902097674014,-0.5773000000009973
-0.17703895136383335,-0.57710000357089
-0.17703909047578728,-0.5770999946549166
-0.1809389802211236,-0.5768000031360445
-0.18093903322651422,-0.5767999986592643
-0.18093904938272273,-0.5767999970875632
-0.18483888283252406,-0.576400014169635
-0.18483915943663512,-0.5763999893502361
-0.18873894962355825,-0.5761000054897034
-0.188739025487157,-0.5760999986526731
-0.18873908737241346,-0.5760999914887326
-0.1926390209767912,-0.5756000000009919
-0.19653895633185908,-0.5751000082888036
-0.19653901454302672,-0.5751000001183945
-0.19653909140311676,-0.5750999873603706
-0.20043900884691557,-0.5744000021781503
-0.20153897573525326,-0.5742000082267263
-0.20153902747278915,-0.5741999983690306
-0.20153905939858027,-0.5741999917677549
-0.20433897415047225,-0.5736000100352067
-0.2043390678894868,-0.5735999903778777
-0.2082389555222412,-0.572800013427569
-0.20823908608329642,-0.5727999849764188
-0.21603891069491818,-0.57100002545066
-0.2160390247678627,-0.5709999966231173
-0.2160391244934834,-0.5709999670638796
-0.21823890651040975,-0.5703000364221303
-0.2182391362170519,-0.5702999661068107
-0.21993871054138617,-0.5698000913055358
-0.2199393362745242,-0.5697999272399816
-0.223838991801475,-0.5689000067337622
-0.2238390501887701,-0.5688999934283011
-0.22783897727028124,-0.5680000098349611
-0.22783902922299906,-0.5679999976968707
-0.22783905608380742,-0.5679999909992006
-0.23173894732655714,-0.5670000188856751
-0.23173902287197765,-0.5669999983897097
-0.23173909132056225,-0.566999977787186
-0.23363894589310477,-0.5664000237116463
-0.23363909639494876,-0.5663999773755586
-0.23563896636574647,-0.5658000163843192
-0.23953889788261312,-0.5646000378761389
-0.2395391449314278,-0.564599965039439
-0.24343897054728106,-0.5635000142247111
-0.24343902412523744,-0.5634999985563424
-0.24343906757775832,-0.5634999849684397
-0.24653896353843163,-0.5625000185295128
-0.24653901425953473,-0.5625000015465801
-0.2465390839036386,-0.5624999764034525
-0.24733897749401199,-0.5622000163070626
-0.24733902969540136,-0.5621999962234308
-0.24733905515614815,-0.5621999859787284
-0.25123890912966185,-0.5606000458870305
-0.2512391338129488,-0.5605999566025004
-0.255139020977023,-0.5591000000009334
-0.2564389743009131,-0.5586000179532833
-0.2564390298769233,-0.5585999959914277
-0.2564390580508048,-0.5585999843158723
-0.25903896605073323,-0.5575000232389795
-0.25903907615393923,-0.5574999773642499
-0.2629389873748943,-0.5559000137864222
-0.2629390150965465,-0.5559000021973827
-0.2629390598971013,-0.5558999827031221
-0.26563896218446575,-0.5547000261309601
-0.26563902490728336,-0.5546999973642933
-0.26563907433664713,-0.5546999733211264
-0.2668387641482304,-0.5541001284153348
-0.26683928420027303,-0.5540998852625947
-0.2707389851446954,-0.5524000156201541
-0.27433891449132164,-0.5508000473279039
-0.27433911840521513,-0.5507999350488343
-0.27463821511859976,-0.5506005372399112
-0.2746390415125866,-0.550600037632463
-0.27463990881683575,-0.5505996129938364
-0.27853899117940356,-0.5489000129896403
-0.27853900351914185,-0.5489000075231221
-0.2824389809802419,-0.5471000184609829
-0.2824390233798371,-0.5470999984753874
-0.28243905785024376,-0.5470999815643282
-0.28283896485107735,-0.5469000280639115
-0.28283907742195746,-0.5468999725848265
-0.2863390151585689,-0.5452000028270436
-0.29023878315144225,-0.543300115864682
-0.2902392641347365,-0.5432998957904855
-0.29093887810603747,-0.5430000612313565
-0.2909391469966609,-0.5429999083503296
-0.2942389832403698,-0.540600027445814
-0.29423905894729946,-0.5405999728793464
-0.29633897840713386,-0.5391000304080361
-0.2963390152403206,-0.5391000035619098
-0.29633906758298,-0.5390999637519099
-0.2981388451537906,-0.5377001367523906
-0.2981392022315123,-0.53769987053348
-0.3016389693280945,-0.5352000368930643
-0.30163907175472926,-0.5351999619177011
-0.3020389299954603,-0.5349000682371529
-0.3020391133605957,-0.5348999336743058
-0.30593894941115957,-0.5321000513815932
-0.30593902337349227,-0.5320999964503638
-0.30593908601887837,-0.5320999467849348
-0.3070387441977715,-0.5312002264567496
-0.3070393119813661,-0.5311997921407274
-0.30983898850585284,-0.5292000231946654
-0.30983901995449165,-0.5292000003823863
-0.30983905358328684,-0.5291999752202227
-0.31233895922690436,-0.5273000469310734
-0.3123390161339712,-0.5273000023923109
-0.3123390838677444,-0.5272999460946768
-0.31373897479883645,-0.5261000395823122
-0.31373902768569856,-0.5260999932187882
-0.3137390585226202,-0.5260999650447864
-0.31663895351126997,-0.5234000628139744
-0.3166390894942717,-0.5233999383354984
-0.3176389906263971,-0.5225000273165855
-0.3209388469333691,-0.5195001582225286
-0.32093920167377693,-0.5194998494203743
-0.3215389528264117,-0.5190000567931787
-0.3215390260170818,-0.5189999937579675
-0.3215390797185868,-0.5189999445228928
-0.32513893592433724,-0.515600080328573
-0.3251390908586169,-0.5155999068193344
-0.3251390909694175,-0.5155999066779953
-0.32543850899319904,-0.5152006826462866
-0.3254390459735546,-0.5152000219900152
-0.32543963279422267,-0.5151994051787682
-0.32903894399907235,-0.5117000748407199
-0.3290390851614063,-0.5116999144220103
-0.32933886233616283,-0.5113002115223347
-0.3293391896707393,-0.5112997964052695
-0.33223901116546384,-0.507800011842671
-0.3322390308227355,-0.5077999881862763
-0.3332388384319527,-0.5066002190552157
-0.333239214707305,-0.5065997907723797
-0.3357389914941283,-0.5039000318426105
-0.33573902746649914,-0.5038999923676356
-0.33573904295869433,-0.5038999748791981
-0.33713899872722813,-0.5023000254294452
-0.3371389987822796,-0.5023000253594926
-0.33913900052671075,-0.5000000235189686
-0.33913901645994815,-0.5000000049830982
-0.339139045107929,-0.49999997079003883
-0.34103880287787325,-0.4977002640158958
-0.3410392551925073,-0.4976997501712293
-0.3425382665978647,-0.4961008046721814
-0.3425390574913833,-0.49610004188798373
-0.3425399210432527,-0.49609936245405845
-0.34493898534661,-0.49440002523918036
-0.3449390192030476,-0.494400000848581
-0.3449390573031149,-0.49439997244325795
-0.3478388545019549,-0.4922001262924138
-0.3478391921626069,-0.4921998801710606
-0.34883894504727553,-0.49150005315179257
-0.3488390977985099,-0.4914999481464605
-0.35283890691297165,-0.4888000769941988
-0.3528390185246722,-0.48879999748948955
-0.3528391270460948,-0.4887999116101094
-0.35343865985608786,-0.4883003009351152
-0.35343940662547485,-0.4882997312156841
-0.35673897292910284,-0.4860000334889131
-0.35673902176783595,-0.4859999986654894
-0.35673906642926523,-0.48599996537070383
-0.358838746976984,-0.4844002087629181
-0.3588393075914088,-0.4843998089247053
-0.3606389585661746,-0.4832000416081948
-0.36063901916035185,-0.48319999999838703
-0.36063908216986384,-0.4831999541063502
-0.36423886538577416,-0.4805001166944174
-0.3642390176767475,-0.48049999376374175
-0.36423915737458135,-0.48049986360349684
-0.36453891665993604,-0.48020010431814214
-0.3645391280750693,-0.4801998985397304
-0.36833899331554654,-0.47660002620664665
-0.3683390225578484,-0.4765999981135605
-0.36833904618941754,-0.4765999747886607
-0.3684390209773711,-0.4765000000007071
-0.3722390209773711,-0.4727000000007071
-0.3723389708437746,-0.4726000501343036
-0.37233907175776526,-0.47259995052237447
-0.3762389230443915,-0.4688000954225848
-0.376239007773081,-0.4687999945025212
-0.376239020977664,-0.4687998623847578
-0.376239020977664,-0.46870443995704514
-0.3762390718326312,-0.46870338734859607
-0.37623922392382153,-0.46870234454514165
-0.37623947583451306,-0.4687013212603434
-0.3762398252181705,-0.46870032702604775
-0.37624026882030265,-0.46869937110349696
-0.37624080250877806,-0.4686984623970614
-0.3762414213123154,-0.4686976093712958
-0.37624211946679104,-0.468696819972092
-0.3800358065521684,-0.46480329901604683
-0.38003660466263217,-0.46480255775387447
-0.3800374726557304,-0.4648018996977203
-0.3800384018937265,-0.46480133139615665
-0.3800393831294122,-0.46480085850457326
-0.3800404065981301,-0.4648004857288979
-0.3800414621149453,-0.46480021677876615
-0.38004253917600006,-0.4648000543306053
-0.38004362706304134,-0.46480000000099997
-0.3801388845061062,-0.46480000000099997
-0.380139016931608,-0.46479998696033464
-0.3801391243353946,-0.46479991518750585
-0.38013912450001874,-0.4647999150590537
-0.38403898882565307,-0.4616000263816102
-0.384039018183182,-0.4616000019168188
-0.3840390548131364,-0.4615999703944154
-0.38483877428322194,-0.46090021585809055
-0.384839280175941,-0.4608997993308566
-0.3879389800384998,-0.45850003169532727
-0.3898389147539906,-0.45700008386127944
-0.38983912924823927,-0.4569999187975686
-0.3918389860702822,-0.45550002618103635
-0.39183902234614326,-0.45549999851839207
-0.3918390534955168,-0.4554999739861984
-0.39483896258066364,-0.4531000467180809
-0.39483908000832896,-0.45309995408774967
-0.39573892764232954,-0.4524000725946381
-0.39573911586238275,-0.45239992944519886
-0.39963898406763965,-0.4495000274464181
-0.3996389848900093,-0.4495000267642795
-0.4000389055352787,-0.44920008658220184
-0.4000389074459755,-0.4492000850686574
-0.400039114450422,-0.4491998927179785
-0.4000391155246314,-0.4491998915494415
-0.4034387755368614,-0.4453002815354129
-0.4034392850823555,-0.44529973589572264
-0.4035389234932426,-0.4452000974848356
-0.4035390182046959,-0.4451999978653521
-0.4035391082983332,-0.4451998929621165
-0.40663898800728016,-0.4414000404156654
-0.4074389985876469,-0.4404000279878499
-0.40743902166403745,-0.44039999875091734
-0.407439041789775,-0.44039997256619
-0.40963899341992704,-0.43750003632644424
-0.409639021825235,-0.43749999822639735
-0.4096390462158496,-0.43749996436993854
-0.41133871212489587,-0.43510043602775555
-0.41133937092711004,-0.43509959621255057
-0.4126387659028126,-0.4336002943175092
-0.4126392963729638,-0.43359972460511437
-0.41523887804674753,-0.43100014293133065
-0.41523916910013736,-0.43099986245813937
-0.41663898614157696,-0.42970003234823123
-0.41663905524454486,-0.4296999670515018
-0.4192389823997567,-0.4272000370945674
-0.4192390588203661,-0.4271999621577121
-0.4231390209773711,-0.4233000000007071
-0.42453896737294117,-0.421900053605137
-0.424539018304906,-0.4219000012387495
-0.4245390732888999,-0.42189994141179726
-0.4270388153242645,-0.41910023033218885
-0.427039239318648,-0.4190997816594301
-0.42813890139818883,-0.4180001195798893
-0.42813901618366784,-0.4179999974542187
-0.4281391255775355,-0.417999865514794
-0.4309386036252804,-0.41440053659626486
-0.43093950166319817,-0.41439951931488
-0.4312389423705481,-0.4141000786075301
-0.4312390853583065,-0.41409991028575094
-0.4312390860689315,-0.414099909337485
-0.43403900147372393,-0.41020002716652404
-0.4340390406472665,-0.41019997295462174
-0.43483900754529464,-0.4091000184698331
-0.4348390077730376,-0.40910001812048813
-0.43693896731570975,-0.40620007410492753
-0.43693907587361447,-0.40619992680573275
-0.438738975083022,-0.40380006119318934
-0.4387390209750353,-0.40379999818371004
-0.43873906258486634,-0.40379993758949934
-0.43973902097749606,-0.4023000000005547
-0.44233885286344704,-0.3984002521716282
-0.4423392028206109,-0.39839975754307083
-0.4426390059514839,-0.39800002003524015
-0.44523866424674424,-0.39450048021503037
-0.4452394280345134,-0.3944995616314779
-0.4465389752635916,-0.3931000492309322
-0.4465390194468653,-0.39310000045887633
-0.44653906506082564,-0.39309994752041
-0.4486389859798834,-0.3906000416643888
-0.4486390563884608,-0.39059995868777364
-0.4504389963053328,-0.3885000287847564
-0.4504390452474022,-0.38849997087667626
-0.4519389498959339,-0.38670008529843813
-0.45193895090066866,-0.38670008404164524
-0.45193907677341727,-0.38669990536095417
-0.45193907715718434,-0.38669990473934707
-0.45423897328398904,-0.38280008087215645
-0.45423901900793845,-0.3828000002013006
-0.4542390634653483,-0.3827999150248673
-0.45433894307517275,-0.3826001558052186
-0.45433910381024956,-0.38259984675996966
-0.4563389948348707,-0.3789000483644204
-0.4563390180225755,-0.37890000441487803
-0.45633904736723735,-0.37889994583215897
-0.4582389238794034,-0.37500019930718653
-0.45823912608584116,-0.3749998047993516
-0.460338683805267,-0.37110062617756084
-0.4603394365257327,-0.37109942285022707
-0.4621389966747486,-0.3686000337543716
-0.4621389968860235,-0.3686000334256804
-0.4631388796648973,-0.3672001978381939
-0.46313917095648227,-0.3671998086480598
-0.4660386142398376,-0.36350051894170987
-0.46603948720443134,-0.36349953377364685
-0.46623891100020914,-0.36330010997786905
-0.46623901795735984,-0.3632999967466813
-0.4662391174959203,-0.36329987857415563
-0.46933900009160473,-0.359400026276359
-0.4693390148934824,-0.35940000741777206
-0.46933904687030825,-0.3593999654768077
-0.4699390040051636,-0.3586000226303339
-0.47223894974505465,-0.35550009600949195
-0.47223895086924317,-0.3555000944228276
-0.4722390731686228,-0.3554998954485382
-0.47223907477735394,-0.35549989240085617
-0.473838637840905,-0.35230076627375406
-0.4738390497269392,-0.35230001731000654
-0.4738395189356314,-0.3522993028591661
-0.4743389545919728,-0.35160009294028816
-0.4743389552330334,-0.35160009200190406
-0.4743390704471781,-0.35159989839647127
-0.4743390710307889,-0.3515998972596059
-0.4762389656721383,-0.34770011352209923
-0.4762390788935617,-0.34769988778819105
-0.47783900492734604,-0.34460003109773385
-0.4778390366277966,-0.3445999686999709
-0.4782389957182707,-0.3438000505190227
-0.4782390211527531,-0.34379999830655594
-0.4782390434967673,-0.3437999499577627
-0.4800389025651211,-0.3398002631391988
-0.4800391531228545,-0.3397997434831079
-0.48173897284496503,-0.33650009343430515
-0.48173897321901704,-0.33650009267253217
-0.4817390536495758,-0.3364999018347695
-0.4817390544659387,-0.3364998995353382
-0.481938866679275,-0.33590046289532927
-0.48193921594896777,-0.3358995527130998
-0.4836390209775807,-0.3320000000003996
-0.4853387383908438,-0.3281006482876194
-0.4853393848288266,-0.3280993935816725
-0.48563895890680414,-0.32760010345171003
-0.4856390640223355,-0.32759988742181306
-0.4869389808553954,-0.3242001049353487
-0.48693904348595873,-0.32419989027216456
-0.4877390003858583,-0.3203001003851542
-0.48773901921264134,-0.3202999989705056
-0.4877390339165043,-0.3202998990771092
-0.4882390163887927,-0.31640003579325976
-0.48823902111476203,-0.3163999968939345
-0.4882390243430377,-0.3163999671876577
-0.48863899287382156,-0.312500274012515
-0.4886390628617831,-0.31249972775330254
-0.4892388492563169,-0.30860111618883257
-0.489239077329549,-0.3086000147325124
-0.4892394175085937,-0.3085989425843687
-0.48953899845569226,-0.30780006005877253
-0.4895390205129278,-0.3077999990694586
-0.4895390404465961,-0.3077999396464677
-0.4905388548721765,-0.30470051492716843
-0.4905392371753352,-0.30469950401731577
-0.49223900535818677,-0.30080003583312687
-0.49223903685312603,-0.30079996428042266
-0.4934390089593385,-0.29810002704144456
-0.4934390189110158,-0.29810000431912026
-0.49343903419893903,-0.2980999682691399
-0.49393898680576154,-0.29690008201276596
-0.49393905647944597,-0.29689991855494396
-0.49563897227288467,-0.2930001117347021
-0.4956390184219237,-0.29299999906128676
-0.49563905953430093,-0.2929998843302514
-0.49693901120567263,-0.2891000293161364
-0.4969390202925151,-0.28910000153239146
-0.49693903055591027,-0.28909996887085004
-0.4973390063126947,-0.28780004766130074
-0.49733902134293134,-0.2877999971770929
-0.4973390332099276,-0.28779995456601026
-0.4980390061291974,-0.28520005515157953
-0.4980390205106065,-0.2851999994187676
-0.4980390334157778,-0.2851999447196052
-0.4989389853958343,-0.2812001581415763
-0.4989390612380078,-0.2811998429847853
-0.4999389885578588,-0.27730012643736657
-0.49993905641060005,-0.2772998743742742
-0.501038951545266,-0.2734002461695494
-0.5010391018603467,-0.27339975735211414
-0.5012389972248099,-0.2728000712587247
-0.5012390196024311,-0.27280000091439677
-0.5012390410762559,-0.272799926305297
-0.5021390085407201,-0.26950004560226143
-0.502139033808872,-0.2694999545076734
-0.5032390209776264,-0.26560000000027145
-0.5043389983145686,-0.26170008035111314
-0.5043390191743308,-0.26170000181666
-0.5043390390855492,-0.2616999162511379
-0.505138989993409,-0.25800014330228627
-0.5051389906538247,-0.2580001397943496
-0.5051390209501267,-0.257999855690487
-0.5051390209776639,-0.25799985465630093
-0.5051390209776639,-0.2578005584838828
-0.5051390779591358,-0.2577994444307004
-0.5055390209776588,-0.25390000000010204
-0.5059390180920893,-0.2500000281344038
-0.5059390195852376,-0.25000001279363676
-0.5059390241336531,-0.2499999589721801
-0.5062389891906613,-0.2461004132310738
-0.5062390839980219,-0.24609959036775023
-0.506838939263113,-0.24220053114465837
-0.5068391544529263,-0.24219947944660367
-0.5078390138799889,-0.23830002768105935
-0.5078390186625326,-0.2383000086148958
-0.5078390294086019,-0.2382999634660496
-0.5087390076888442,-0.23440005758500004
-0.5087390214324996,-0.23439999494185457
-0.5087390309390704,-0.23439994687259222
-0.50903899208711,-0.23280015408304755
-0.5090390542798015,-0.23279984681027532
-0.5095390062042303,-0.2305000679579021
-0.5095390366154822,-0.2304999322362349
-0.5104390109965361,-0.2266000432516681
-0.5104390205229437,-0.2266000003827325
-0.5112390209778467,-0.22269999999921075
-0.5120390132433112,-0.21880003770507078
-0.5120390202472181,-0.21880000229460142
-0.5120390280246438,-0.21879995973163005
-0.5127389220192042,-0.21480056547699955
-0.5127391786868908,-0.21479944801784645
-0.5129390069010078,-0.21410004926843687
-0.512939023573904,-0.21409998876944264
-0.5129390306108782,-0.2140999614672661
-0.5137389813421017,-0.21090015854237218
-0.5137390653400487,-0.21089984271532008
-0.514838986016103,-0.20700012395476378
-0.5148390588531189,-0.2069998769049222
-0.5160390029886956,-0.20310005846429752
-0.5160390396204286,-0.20309994174151672
-0.5168390079805204,-0.20060004061623005
-0.516839020529768,-0.20060000031812503
-0.5168390328122776,-0.2005999585789927
-0.5172390017713513,-0.1992000672222344
-0.517239019910669,-0.19920000051230644
-0.5172390368694504,-0.1991999311357063
-0.5181389823904987,-0.19530016721116353
-0.5181390162526791,-0.19529999609774937
-0.5181390381723131,-0.195299832352222
-0.5185389928738215,-0.19140027401251403
-0.5185390628617831,-0.19139972775330152
-0.5191390165146065,-0.18750002900994955
-0.5191390193652411,-0.18750000979399353
-0.5191390259719649,-0.1874999610445161
-0.5196390035233596,-0.18360013614363882
-0.5196390418486896,-0.1835998643384102
-0.5202389621553553,-0.17970038234508318
-0.5202391067102695,-0.17969962277664797
-0.5207390117650265,-0.17750004053571763
-0.5207390304986178,-0.17749995953606276
-0.52113899583039,-0.17580010687603037
-0.521139019952569,-0.1757999942439049
-0.5211390368429486,-0.17579989687572622
-0.5217390002668025,-0.17190013462067594
-0.52173904504006,-0.17189986593816917
-0.5224390209776483,-0.16800000000017667
-0.523139008337037,-0.1641000704264399
-0.5231390210950544,-0.1640999935663892
-0.5231390292654696,-0.1640999353551796
-0.5236390161782494,-0.16020003743549757
-0.523639016426903,-0.1602000341424759
-0.5241390063115785,-0.15620011732874595
-0.524139038181221,-0.15619988301588536
-0.5246389801536544,-0.15280027760333792
-0.5246390760056556,-0.15279972486014057
-0.5247390087356769,-0.15230006121003467
-0.5247390207734136,-0.15229999722571902
-0.5247390300593094,-0.15229994096938104
-0.5253390002668025,-0.14840013462067594
-0.5253390450400599,-0.14839986593816917
-0.5260390209776483,-0.14450000000017665
-0.5267390129456073,-0.1406000447501194
-0.5267390206372105,-0.1405999997446869
-0.5273390002669603,-0.13670013461964936
-0.5273390450400599,-0.13669986593816916
-0.5280389965857126,-0.1328001358981042
-0.5280390176500225,-0.13279999866818773
-0.5280390314981253,-0.1327998632340426
-0.5283390186895904,-0.12890002974499434
-0.5285390134498956,-0.1261001053887919
-0.5285390305434724,-0.1260998947761522
-0.5286390152702297,-0.1250000627818217
-0.528639027409623,-0.12499993728845037
-0.5290390209776588,-0.12110000000010203
-0.5294390068825507,-0.11720013742740526
-0.5294390385451823,-0.1171998629734214
-0.5299390035233595,-0.11330013614363896
-0.5299390418486896,-0.11329986433841033
-0.530539016449823,-0.10940002943104192
-0.5305390194864136,-0.10940000895055672
-0.5305390259177842,-0.10939996146712568
-0.5310390035233595,-0.10550013614363896
-0.5310390418486896,-0.10549986433841033
-0.5316390209776523,-0.10160000000015205
-0.5322390158304635,-0.09770003345687944
-0.5322390199368011,-0.09770000075264286
-0.5322390281418925,-0.0976999283577641
-0.5324389900408628,-0.09570030936806151
-0.5324390694681244,-0.09569969289382974
-0.5327390146135461,-0.09380004030615882
-0.5327390197224521,-0.0938000063019028
-0.5327390268347119,-0.09379995314367996
-0.5332390188414866,-0.08980001708948164
-0.5332390231677258,-0.08979998291758237
-0.5337390209776559,-0.08590000000012717
-0.5342390035233595,-0.08200013614363896
-0.5342390418486895,-0.08199986433841033
-0.5348390164498231,-0.07810002943104193
-0.5348390194864137,-0.07810000895055673
-0.5348390259177843,-0.07809996146712568
-0.5353390209776558,-0.07420000000012716
-0.5358390075851777,-0.07030010446145708
-0.5358390192155416,-0.0702999974113832
-0.5358390262473823,-0.07029989724051877
-0.5362390192734136,-0.06250003323290834
-0.536239020624552,-0.06250000332240885
-0.5362390219160763,-0.0624999634019324
-0.5363390200930859,-0.0586000344985576
-0.5363390207410238,-0.058600000955777824
-0.536339020977664,-0.058599964531385836
-0.536339020977664,-0.058100320869759844
-0.5363390398197833,-0.058099679684002155
-0.5365390180093457,-0.054700050461440754
-0.5365390210387634,-0.05469998930742845
-0.53653902199944,-0.054699960150744256
-0.5367390209776636,-0.04690000000002563
-0.5368390209776637,-0.04300000000002563
-0.5369390200930859,-0.039100034498557604
-0.5369390207410238,-0.03910000095577783
-0.536939020977664,-0.03909996453138584
-0.536939020977664,-0.031200139964188328
-0.53693902456531,-0.031199860081820276
-0.5370390200930859,-0.027300034498557592
-0.5370390207410238,-0.027300000955777833
-0.537039020977664,-0.027299964531385838
-0.537039020977664,-0.023400139492428584
-0.5370390174183904,-0.02340000021116029
-0.5370390067424315,-0.023399861206433042
-0.5366390241710687,-0.01950003113564488
-0.5366390179627989,-0.019499968846346177
-0.536339071750866,-0.016400524656373427
-0.536339020977664,-0.01639947289248975
-0.536339020977664,-0.015600139492428583
-0.5363390174183904,-0.015600000211160293
-0.5363390067424315,-0.015599861206433032
-0.535939035146299,-0.011700138144139975


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.05564013953160192,0.4773
-0.08684013953160193,0.4773
-0.10254013953160192,0.4772
-0.11034013953160192,0.4771
-0.12204013953160192,0.4769
-0.1347401395316019,0.4766
-0.1493401395316019,0.4761
-0.15714013953160194,0.4756
-0.16494013953160191,0.475
-0.16894013953160192,0.4745
-0.17674013953160195,0.4733
-0.18844013953160194,0.4709
-0.2079401395316019,0.4662
-0.21574013953160193,0.4638
-0.21964013953160194,0.4625
-0.23924013953160195,0.4552
-0.25094013953160194,0.4506
-0.2541401395316019,0.4492
-0.25484013953160195,0.4488
-0.2587401395316019,0.4464
-0.2626401395316019,0.4438
-0.2860401395316019,0.428
-0.2939401395316019,0.4226
-0.3002401395316019,0.418
-0.4053401395316019,0.3242
-0.4385401395316019,0.2891
-0.4630401395316019,0.2617
-0.4657401395316019,0.2578
-0.48534013953160193,0.2254
-0.4869401395316019,0.2227
-0.4931401395316019,0.2117
-0.4970401395316019,0.2047
-0.49994013953160193,0.1992
-0.5014401395316019,0.1953
-0.5137401395316019,0.1367
-0.5145401395316019,0.1328
-0.5322401395316019,0.0156
-0.5333401395316019,0.0078
-0.5349401395316019,-0.0039
-0.5354401395316019,-0.0078
-0.5358401395316019,-0.0117
-0.5368401395316019,-0.0234
-0.5368401395316019,-0.0469
-0.5367401395316019,-0.0547
-0.536640139531602,-0.0586
-0.5361401395316019,-0.0703
-0.5289401395316019,-0.1328
-0.5283401395316019,-0.1367
-0.5190401395316019,-0.1953
-0.5048401395316019,-0.2608
-0.5046401395316019,-0.2617
-0.4972401395316019,-0.2891
-0.4871401395316019,-0.3242
-0.48534013953160193,-0.3289
-0.4814401395316019,-0.3375
-0.48034013953160193,-0.3398
-0.4775401395316019,-0.3455
-0.4764401395316019,-0.3477
-0.4744401395316019,-0.3516
-0.4723401395316019,-0.3555
-0.4522401395316019,-0.3867
-0.4317401395316019,-0.4141
-0.4306401395316019,-0.4155
-0.4286401395316019,-0.418
-0.40064013953160194,-0.4492
-0.3212401395316019,-0.5207
-0.31344013953160194,-0.5276
-0.3095401395316019,-0.5305
-0.2979401395316019,-0.5391
-0.2926401395316019,-0.543
-0.28474013953160193,-0.5469
-0.2743401395316019,-0.5518
-0.2665401395316019,-0.5553
-0.2626401395316019,-0.557
-0.2588401395316019,-0.5586
-0.24904013953160192,-0.5625
-0.24704013953160192,-0.5632
-0.23144013953160192,-0.5678
-0.21574013953160193,-0.5717
-0.2118401395316019,-0.5726
-0.20454013953160194,-0.5742
-0.20404013953160194,-0.5743
-0.1962401395316019,-0.5755
-0.18844013953160194,-0.5763
-0.18454013953160192,-0.5766
-0.17674013953160195,-0.5771
-0.17284013953160193,-0.5773
-0.1610401395316019,-0.5778
-0.1493401395316019,-0.5782
-0.12594013953160194,-0.5786
-0.10254013953160192,-0.5786
-0.07514013953160192,-0.5785
0.09675986046839807,-0.5778
0.10845986046839808,-0.5777
0.12405986046839808,-0.5773
0.1318598604683981,-0.577
0.13575986046839805,-0.5768
0.14355986046839808,-0.5763
0.1514598604683981,-0.5755
0.1631598604683981,-0.5742
0.1670598604683981,-0.5735
0.17485986046839808,-0.572
0.18655986046839806,-0.5695
0.1943598604683981,-0.5675
0.21265986046839808,-0.5625
0.2139598604683981,-0.5621
0.21785986046839806,-0.5604
0.23025986046839808,-0.5547
0.23735986046839808,-0.5514
0.2451598604683981,-0.5477
0.2529598604683981,-0.5436
0.2764598604683981,-0.53
0.2842598604683981,-0.5253
0.2881598604683981,-0.5227
0.2959598604683981,-0.5172
0.30345986046839807,-0.5117
0.3818598604683981,-0.4509
0.3839598604683981,-0.4492
0.4182598604683981,-0.4141
0.43655986046839806,-0.3945
0.44355986046839807,-0.3867
0.4678598604683981,-0.3511
0.4756598604683981,-0.3394
0.4834598604683981,-0.3276
0.4856598604683981,-0.3242
0.4872598604683981,-0.3203
0.49895986046839813,-0.2891
0.508859860468398,-0.2617
0.509859860468398,-0.2578
0.5149598604683981,-0.2305
0.5155598604683981,-0.2266
0.554259860468398,0.0859
0.5545598604683981,0.0898
0.555259860468398,0.1016
0.5553598604683981,0.1055
0.5553598604683981,0.1172
0.5549598604683981,0.1328
0.5543598604683981,0.1367
0.5518598604683981,0.1484
0.5508598604683981,0.1523
0.5498598604683981,0.156
0.5486598604683981,0.1602
0.5474598604683981,0.1641
0.5352598604683981,0.1953
0.5342598604683981,0.1977
0.5334598604683981,0.1992
0.5174598604683981,0.2266
0.4901598604683981,0.2617
0.4873598604683981,0.2649
0.4639598604683981,0.2889
0.46375986046839807,0.2891
0.4301598604683981,0.3203
0.4257598604683981,0.3242
0.2993598604683981,0.418
0.2959598604683981,0.4204
0.2803598604683981,0.4307
0.2607598604683981,0.4432
0.2529598604683981,0.4479
0.2504598604683981,0.4492
0.2451598604683981,0.4515
0.23735986046839808,0.4543
0.23345986046839806,0.4556
0.2256598604683981,0.4581
0.21575986046839807,0.4609
0.2139598604683981,0.4614
0.20605986046839808,0.4635
0.19825986046839805,0.4653
0.19045986046839808,0.4669
0.17095986046839806,0.4703
0.15575986046839807,0.4727
0.1514598604683981,0.4732
0.1474598604683981,0.4736
0.14355986046839808,0.4739
0.13575986046839805,0.4744
0.12405986046839808,0.475
0.11235986046839808,0.4754
0.10455986046839807,0.4756
0.09285986046839807,0.4758
0.08505986046839807,0.4759
-0.05564013953160192,0.4773


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000101.csv <==
X,Y
-0.5392998924306128,-0.02340019547407773
-0.5392998681818432,-0.02339994119545443
-0.5392998648359683,-0.023399868222446402
-0.5390999182417971,-0.021900268766162256
-0.5390998598889462,-0.021899729791712133
-0.5388998874531702,-0.01950006056240136
-0.5388998817528245,-0.019500000239764247
-0.5388998746566105,-0.019499939552358268
-0.5383998824062918,-0.015599999999872835
-0.5378998824062918,-0.011699999999872836
-0.5373999000606983,-0.007800137704243221
-0.537399868241479,-0.0077998618929450295
-0.5369998858025411,-0.0039000331132997878
-0.5369998825123462,-0.0039000028444100138
-0.5369998778124637,-0.0038999641680132874
-0.5364998824062918,1.271643160644922e-13
-0.5359998824062918,0.003900000000127164
-0.5354998873502795,0.00779996143702214
-0.5354998824086953,0.007799997929306582
-0.5354998760228745,0.007800040428438798
-0.5351998890053326,0.009699958206205178
-0.5351998761297511,0.009700041843733893
-0.5348998854659247,0.011699979602576276
-0.534299892812501,0.015599932359759514
-0.5342998703160482,0.015600067360063113
-0.5335998824062842,0.019500000000176664
-0.532899906587697,0.023399865275162583
-0.5328998615930131,0.0234001352864408
-0.5322998824062882,0.027300000000152057
-0.5316998889077834,0.031199957740433597
-0.5316998763500629,0.031200036337505715
-0.5312999192062771,0.03359977920021973
-0.5312998546416621,0.03360022211716479
-0.5310998882925989,0.03519995290967065
-0.5310998797062458,0.035200017085308996
-0.5310998778199556,0.03520002981131456
-0.5304998858382116,0.0390999776926497
-0.5304998687531104,0.0391000665593999
-0.5296998824062795,0.04300000000020094
-0.5280998832040332,0.05079999611115125
-0.5273998886568972,0.054199969640057806
-0.5273998763272804,0.05420003039519655
-0.5272999305608698,0.05469975922724967
-0.5272998450699858,0.05470024268611773
-0.5266999244975574,0.05859972640690264
-0.5266998541634699,0.05860027536764434
-0.5262998824062947,0.06250000000010203
-0.5258998824062947,0.06640000000010203
-0.525499885805826,0.07029996685467212
-0.525499882505016,0.0702999972195593
-0.525499877816558,0.07030003580005048
-0.5249998873708511,0.0741999612765647
-0.5249998809076766,0.07420000899480692
-0.5249998778560641,0.07420002957660937
-0.5243998824062882,0.07810000000015206
-0.5237998930915612,0.08199993054587859
-0.523799863153385,0.08200008984704198
-0.5234999427019288,0.08339971862050409
-0.5234998369417644,0.0834002841534261
-0.5230999313497268,0.08589969410366156
-0.523099850799055,0.0859003081706891
-0.522699888605454,0.08979993955829914
-0.522699874870081,0.0898000602898149
-0.5221998845530192,0.09379998282630754
-0.5216998824062724,0.09770000000027829
-0.5211998873708511,0.10159996127656469
-0.5211998809076765,0.10160000899480691
-0.521199877856064,0.10160002957660937
-0.5205998824062883,0.10550000000015206
-0.5199998893863267,0.10939995462990211
-0.5199998829537696,0.10939999423385548
-0.5199998727363283,0.10940005076744523
-0.519599906093683,0.11149987564133321
-0.5195998615942462,0.11150012487240539
-0.5192998880199691,0.11329996631806814
-0.5192998763737894,0.11330003360979057
-0.5185999555134537,0.11719959268880381
-0.5185998401846822,0.11720041166082373
-0.5181998966450062,0.12109986117266427
-0.5181998717028626,0.12110013914472312
-0.5178998855568491,0.12499995904289979
-0.5178998810579286,0.12500001231043242
-0.5178998794784543,0.1250000285465459
-0.5174998966450063,0.1288998611726644
-0.5174998717028627,0.12890013914472326
-0.5171998929787879,0.1327998625576955
-0.5171998790622084,0.13279999866154701
-0.517199857893713,0.13280013657021625
-0.5164998971272152,0.13669991798356124
-0.5164998808999158,0.13670000111184982
-0.5164998631038884,0.13670007962256753
-0.5156999764046298,0.13999961225700897
-0.5156998168153134,0.1400003935460024
-0.5155999019258073,0.1405998828830393
-0.5155998795322563,0.1406000013725744
-0.5155998533971532,0.14060011313579843
-0.5145999153907287,0.1444998713608545
-0.5145998525447404,0.14450012940020596
-0.5136999126051259,0.14839986913853526
-0.5136998554192822,0.14840013156181323
-0.5128999096669993,0.1522998671041919
-0.512899858439479,0.1523001335295199
-0.5121998944713868,0.1561999327803192
-0.5121998711788149,0.15620006736499256
-0.5117999192062771,0.15859977920021964
-0.5117998546416621,0.15860022211716468
-0.511599891386311,0.1601999281599739
-0.5115998816341681,0.16019999861081058
-0.5115998693937747,0.16020007249844462
-0.5108998943617508,0.16409993339114892
-0.5108998815186974,0.1641000001958255
-0.5108998672724376,0.16410006558018383
-0.5099998978490714,0.16799993308143782
-0.5099998802999305,0.16800000500647214
-0.5099998652215963,0.1680000609277239
-0.5088998931489724,0.17189996191248136
-0.5088998923834172,0.17189996416749873
-0.5078999326340258,0.17539982420309935
-0.5078998380628568,0.1754001773738954
-0.5077999065983045,0.17579990323210426
-0.5077998599773683,0.17580009719215078
-0.5068999431194667,0.1796997369097246
-0.5068998347061028,0.17970026575833056
-0.5061998824062843,0.18360000000017668
-0.5054999065876971,0.18749986527516269
-0.5054998615930131,0.1875001352864409
-0.5048998824062882,0.19140000000015203
-0.5042999038273261,0.19529986076340586
-0.5042999038189748,0.1952998608097407
-0.5042998336491392,0.19530012967460575
-0.5042998321343567,0.19530013405869698
-0.50399989258073,0.19609997286836803
-0.5039998719457157,0.1961000270233627
-0.5027999439173901,0.19919984109653713
-0.5027998780155055,0.19919999680065514
-0.502799801115138,0.19920015096955296
-0.5006999612107873,0.2030998536490615
-0.5006998080705999,0.20310014867163625
-0.5000999004464237,0.20429996391998856
-0.5000998638373716,0.20430003581174874
-0.498699902091453,0.20699996203602014
-0.4986998621315061,0.2070000376534407
-0.496599961210788,0.21089985364906005
-0.4965998080706006,0.2109001486716348
-0.49619990687533644,0.21169995106216316
-0.496199879503474,0.21170000446770207
-0.49619985864816507,0.21170004332391393
-0.49449993030740125,0.21479991265118903
-0.4944998360987738,0.2148000882050582
-0.4923999468358253,0.21879987727734115
-0.492399871361533,0.2187999914703618
-0.49239978416091157,0.21880009824580254
-0.4923009779546884,0.2188989044520257
-0.49230028734240217,0.2188996628645198
-0.4922996705650135,0.2189004824500821
-0.49229913301203,0.2189013560470321
-0.4901999023836636,0.2226999638507427
-0.48839990057934507,0.22589996769261966
-0.487999901048509,0.22659996737637625
-0.4879998633178312,0.22660003236767645
-0.4856999592763537,0.23049986965539918
-0.485699879428623,0.23049999689480966
-0.48569979105245703,0.2305001218054572
-0.48449990193647174,0.23209997396010432
-0.4844998913656069,0.23209998788174702
-0.4826999083876139,0.23439996680198938
-0.48269985591696096,0.2344000327966778
-0.48059996417529466,0.2369998987625504
-0.4805998030608326,0.23700010314944767
-0.4795999013331618,0.2382999753954197
-0.47959988191708924,0.23830000034295565
-0.4795998632905754,0.2383000237302176
-0.47669997501585026,0.24189988503677295
-0.47669987884091586,0.24189999806215928
-0.4766997786840518,0.24190010372266238
-0.47640086744219606,0.2421990149645181
-0.47640024249532065,0.24219969486811518
-0.47639967693159635,0.24220042491275226
-0.4763991747568482,0.2422011999276042
-0.47410015077503176,0.24609954494024938
-0.47409965899549444,0.24610047873766214
-0.4727001492319603,0.2490994282309495
-0.47269968287772596,0.24910059858588407
-0.47239990185969744,0.24999994163996983
-0.47239988227152957,0.24999999827956598
-0.4723998597576844,0.2500000588865862
-0.47089990433035517,0.2538999429976421
-0.4708998811335616,0.2539000013618411
-0.4708998586984613,0.25390005438877955
-0.46919993075847516,0.2577998890746299
-0.46919993053030373,0.2577998895680788
-0.46919987219971065,0.25779999655736047
-0.46919980919698273,0.25780009133236637
-0.4691998061349263,0.2578000953395678
-0.468800156680711,0.25829965715733694
-0.46879963640026473,0.25830036366140197
-0.46649995623523804,0.26169989086187617
-0.4664997890496266,0.26170009335708755
-0.46489990387866287,0.26329997852805126
-0.4648998805994492,0.2633000015509878
-0.46489986219649815,0.2633000193681534
-0.4625000944604926,0.2655997967818254
-0.46249968152630233,0.2656002142723929
-0.4609999132022346,0.26719996715139843
-0.46099988104126555,0.2672000008970653
-0.46099985169340163,0.2672000307133125
-0.4586999999409004,0.26949988246581374
-0.45869976848509053,0.26950012104168153
-0.4570999474199698,0.27119993092337236
-0.4570998185960642,0.271200070191646
-0.4550998911723409,0.27339999035774154
-0.45509987366266197,0.27340000966440614
-0.4531999280625086,0.27549994953825985
-0.4531998824389224,0.2754999987241044
-0.4531998336163833,0.27550004879033085
-0.4514001407553847,0.2772997416513294
-0.45139964181402364,0.2773002749629772
-0.44929989952863625,0.2796999804319914
-0.4492998653764018,0.2797000196502555
-0.44799991261851757,0.28119996514012185
-0.44799985161166644,0.28120003434824303
-0.44539991600528195,0.284099962524595
-0.44439990872328927,0.2851999710516849
-0.44439985567771767,0.28520002857232757
-0.4415002897647754,0.28829956454823136
-0.4414995246329959,0.2883004770314054
-0.4408999755902106,0.2890998757551192
-0.44089987780093065,0.2890999987298038
-0.4408997772319913,0.28910011154890625
-0.43759991010420946,0.2925999706238264
-0.4375998821304519,0.29259999985891383
-0.4375998539199633,0.2926000284867509
-0.43719998918868846,0.29299989321802566
-0.43719988076087685,0.29299999583579933
-0.4371997632716626,0.2930000953081905
-0.43370000029838507,0.2957999056868125
-0.4336997671529263,0.29580009752254915
-0.43239990662696687,0.2968999795060533
-0.4323998816813156,0.29690000036756775
-0.4323998583393986,0.2969000194391288
-0.42979990936254636,0.29899997822812485
-0.42979985558734995,0.2990000219432511
-0.4276000405988697,0.3007998705701895
-0.42759972914291844,0.3008001352328467
-0.4258998974754591,0.3022999867041344
-0.42589986738527935,0.30230001335246737
-0.4232002876120104,0.30469963981759535
-0.423199514678216,0.304700398372482
-0.4219999539497134,0.30599992249502644
-0.42199988116186327,0.3059999983686789
-0.4219998049090872,0.30600007196213364
-0.41920077102747777,0.30859917485219945
-0.4191999329642053,0.3086000436640867
-0.4191991954053569,0.30860099927440954
-0.41809993192673073,0.3101999279705931
-0.4180998781550673,0.31020000357503297
-0.4180998318609844,0.3102000645860257
-0.4163000913022441,0.31249973307774936
-0.4162996903825859,0.312500279307531
-0.4140999103218172,0.3156999593959218
-0.4140998537656164,0.31570004009727737
-0.41359989012754855,0.31639998919057244
-0.41079994781944434,0.3202999088891551
-0.4107999471053511,0.32029990984204915
-0.4107998034104405,0.3203000789962736
-0.4102002693951118,0.32089961301160236
-0.41019953584437757,0.3209004235760398
-0.40749996575500536,0.32419989812971695
-0.4074997818726439,0.3242000837746496
-0.4074997817790063,0.3242000838565464
-0.40629992710468527,0.3251999627518139
-0.4062998829762654,0.3251999987394471
-0.40629983517209856,0.32520003604764847
-0.40249998417283883,0.3280999223365572
-0.40249998363726863,0.3280999227258507
-0.4024998784178276,0.32809998850272043
-0.402499755179141,0.3280999999909288
-0.4024997547463632,0.328100000001
-0.4024037122215164,0.328100000001
-0.40240266104534284,0.32810005046660307
-0.4024016195380364,0.3281002013992225
-0.4024005972795286,0.32810045141055877
-0.40239960367269784,0.3281007982009722
-0.4023986478568803,0.3281012385806355
-0.402397738623805,0.3281017684988743
-0.40239688433672643,0.3281023830814256
-0.3984999265984144,0.33119996487341724
-0.3984998856322626,0.33119999675397843
-0.3984998330838203,0.3312000358714035
-0.3974001437173217,0.3319998099561298
-0.3973996327296678,0.33200020509199196
-0.3945999193686363,0.33429996963855346
-0.39459988582062006,0.3342999967094821
-0.3945998406023703,0.3343000318511083
-0.39250021234159926,0.3358997486212196
-0.39249957238939687,0.3359002755710295
-0.3906999400288463,0.3374999487804079
-0.3906998815292567,0.33749999932656993
-0.39069982218702987,0.33750004776059395
-0.38780015027133763,0.3397997875557981
-0.3877996282855014,0.339800228709164
-0.3868000321348605,0.34069986524474083
-0.3867997377239573,0.34070014016144295
-0.3835999413830425,0.3437999428667042
-0.38359988364802045,0.3437999971463425
-0.38359981790370135,0.34380005528840163
-0.382899964435099,0.3443999296900608
-0.3828998017771243,0.3444000719129561
-0.37920011618957833,0.34769979149103764
-0.37919966089858403,0.3477002215081301
-0.37899993459166753,0.3478999478150466
-0.37899988210906704,0.3478999989043859
-0.3789998270788383,0.34790004965329635
-0.3751001029631206,0.35139980206483795
-0.37509967285400714,0.351400209552707
-0.37489998271823316,0.351599899688481
-0.3748998813006045,0.351599995992813
-0.374899770766405,0.35160009051931035
-0.3712001020024673,0.3545998219495302
-0.37119967226935696,0.3546001891236941
-0.37019996748722533,0.3554999234276125
-0.37019988165321943,0.3554999974963427
-0.37019979040298373,0.35550006979611576
-0.36729997860659547,0.35769992702096204
-0.3672998787674438,0.3576999993555618
-0.36729978244464473,0.357700062939372
-0.36460026137819584,0.35939976138861757
-0.3645995241382041,0.3594002687015719
-0.36339990694519136,0.3602999815963315
-0.3633999001900069,0.3602999866039546
-0.3594999210214524,0.36309997227680774
-0.3594998821948531,0.36309999964564016
-0.359499842828265,0.36310002638589184
-0.3591999690760978,0.36329994222066997
-0.3591997968481334,0.3633000594159164
-0.35559989925235264,0.36579998830187527
-0.3555998656032655,0.36580001176264476
-0.3536002834515725,0.3671997192688299
-0.35359950795233874,0.36720031533011677
-0.3516999624631249,0.3687999325841916
-0.35169988201208624,0.36879999775064276
-0.351699796548286,0.3688000617109603
-0.34850087081051134,0.37109928958498584
-0.3484999274745966,0.37110004999031176
-0.3484990737264138,0.3711009097652521
-0.34769990490583996,0.3719999746883976
-0.34499997118965803,0.37499990135220806
-0.34499979603400727,0.37500010076804474
-0.3437999336896954,0.3763999401697419
-0.3437998796003255,0.37640000146984715
-0.3437998298925912,0.3764000547021822
-0.34139992739942426,0.3788999531325645
-0.3413998379707569,0.37890004739830807
-0.3399000227926435,0.3804998502549624
-0.3398997477179898,0.38050015489193073
-0.33789992427474974,0.3827999518516567
-0.33789987729788,0.382800004622907
-0.33789984318176697,0.3828000412893813
-0.3359999048026875,0.38479997642525443
-0.3359998859333304,0.38479999605344006
-0.3359998556726153,0.3848000267340988
-0.33409996056010344,0.3866999218466107
-0.33409988154146936,0.3866999977441131
-0.3340997975097743,0.38670007216250923
-0.33209995414632587,0.38839993902144043
-0.33209981172254893,0.388400062202153
-0.3295999924797485,0.39059990313581733
-0.3295997749597258,0.3906000997722549
-0.32819988240598036,0.39190000000073283
-0.32539990364012644,0.3944999802833115
-0.32539986096474044,0.39450001949276925
-0.32429988872942983,0.39549999425214255
-0.32110008222414216,0.39839981891552373
-0.3210996917241049,0.3984001906826092
-0.3203999394426706,0.39909994296404355
-0.3203998814925112,0.399099999234846
-0.3203998222224728,0.3991000534971843
-0.316800707987308,0.40229926615066414
-0.31679992321537914,0.40230003755069543
-0.31679921965171143,0.40230088367311806
-0.3164999360178731,0.4026999285182359
-0.316499881241871,0.40269999912741267
-0.31649982428673756,0.40270006780652606
-0.3134999064040358,0.40619997200301144
-0.31349987737039287,0.406200005418435
-0.3134998626841885,0.40620002191384086
-0.31259988240604325,0.40720000000066897
-0.30989993094632573,0.41019994606702176
-0.3098998811193396,0.41019999997907985
-0.30989983171332924,0.4102000506933849
-0.3087001922743452,0.41139969013236893
-0.308699598235087,0.4114003335926616
-0.3063999535100023,0.4140999165308045
-0.3063998805981219,0.4140999987368704
-0.3063998050828016,0.4141000773239125
-0.3047999686074056,0.41569991379930854
-0.30479979814101704,0.4157000880959243
-0.3025999739423389,0.41799990430363326
-0.3025999737966335,0.41799990444878105
-0.30259977444246344,0.4180000761997158
-0.30259977415539013,0.4180000764129251
-0.3008999529517914,0.41919995020370066
-0.3008998126524129,0.41920005090199336
-0.297199974931751,0.4218999324819358
-0.29719978001088254,0.42190005119832674
-0.2970007470283304,0.42199956768960284
-0.2969999046738654,0.42200003619762766
-0.2969991066836587,0.4220005768199025
-0.2930999203311288,0.4248999717999888
-0.2930998808064955,0.424900000664735
-0.2930998449348912,0.42490002594226844
-0.2917999169720859,0.4257999760703644
-0.2917998480240377,0.4258000241954443
-0.2890999074136332,0.4276999824027661
-0.2890998888652295,0.42769999530137587
-0.2890998503185845,0.42770002139234553
-0.286100215987591,0.42969977761300787
-0.2860995659424921,0.42970024613900637
-0.2851999437916959,0.43039995225629224
-0.28519987913163536,0.43040000109247406
-0.2851998211678098,0.4304000423964017
-0.28130028502145066,0.43309972126695795
-0.28129950621913086,0.43310031348977585
-0.28069995170563955,0.43359994225101867
-0.28069988187085965,0.4335999985272593
-0.2806998090604137,0.4336000533429719
-0.27739992032869937,0.4359999724205824
-0.27529990577893865,0.43749998330577267
-0.27529985911917765,0.43750001681898854
-0.27349994351948637,0.43879995586321
-0.27349988291117033,0.4387999983811264
-0.27349981782098964,0.43880004140138673
-0.26960088099912316,0.4412993598769422
-0.2695999224869886,0.44130004979733845
-0.26959904367269005,0.4413008387340241
-0.26949996449116476,0.4413999179155494
-0.2694997878602264,0.4414000671779895
-0.26569994261423807,0.44409995722119167
-0.26569988318977894,0.44409999825135504
-0.26569981858457675,0.4441000403090079
-0.26379994298427084,0.44529996174078007
-0.2637998223321943,0.44530003904871135
-0.26179993292604026,0.4465999671627115
-0.2617998811361963,0.44660000002273853
-0.2617998314441397,0.4466000300551785
-0.2578999636774099,0.44889995207145506
-0.2578998826075925,0.44889999802153446
-0.25789979700991966,0.4489000426988082
-0.25729991232676075,0.4491999850403876
-0.25729985230451824,0.44920001459542974
-0.2540000148740201,0.4507999357738531
-0.2539998795783796,0.4507999969447806
-0.25399974518417007,0.45080004925992956
-0.2500999253363167,0.45219998458992827
-0.2500998833051947,0.45219999928472837
-0.2500998379503446,0.45220001429014317
-0.24730048704609708,0.45309980565222274
-0.24729930422512594,0.4531002628102685
-0.24619995644210238,0.4535999663480065
-0.24619988234967047,0.4535999987100015
-0.24619980608286293,0.4536000293558549
-0.24229994181968292,0.45509997714938566
-0.24229987962020336,0.4551000002474908
-0.24229982458174082,0.4551000192755738
-0.23839992012017858,0.45639998742942783
-0.23839988573679566,0.45639999861439823
-0.23839984088465266,0.4564000124572382
-0.23640020587373042,0.4569999029605149
-0.23639956551717634,0.4570001167493218
-0.23449995542637142,0.4576999730985657
-0.23449980977383658,0.45770002793624964
-0.23059997056009318,0.4591999660953817
-0.23059988140205404,0.45919999863649313
-0.23059979261289779,0.4592000276294777
-0.22669991504228007,0.4603999899588985
-0.2266998496464318,0.4604000096360035
-0.22500034028827104,0.4608998653295802
-0.22499943794529223,0.46090017392020727
-0.22269991989674695,0.4617999853305076
-0.22269987971205218,0.4618000007159023
-0.22269984712404897,0.4618000126661269
-0.21879994103301265,0.46319997895521686
-0.21879988408822967,0.46319999867004474
-0.21879982094175068,0.4632000189129076
-0.21490000433985187,0.4643999624827226
-0.21489976137659467,0.4644000403439558
-0.21369992715483704,0.46479998508454173
-0.21369988047155414,0.4648000002009506
-0.21369983900573988,0.46480001286017186
-0.2109999169815818,0.4655999897562187
-0.2109998476978928,0.4656000097903077
-0.20709997809113143,0.4666999730127276
-0.20709988226554527,0.46669999817528074
-0.20709978472507262,0.46670002003799055
-0.20319988240550088,0.46750000000097963
-0.19930011170437445,0.46829995296531324
-0.19929965532104996,0.4683000567720933
-0.19729993403890417,0.46879998709262977
-0.1972998787691059,0.46880000034178343
-0.19729983386746855,0.46880001021951273
-0.19540011602044435,0.4691999508188862
-0.19539965115073443,0.46920005929707476
-0.19149994729072364,0.47019998336374424
-0.19149988181130795,0.4701999993039731
-0.19149981720141027,0.4702000133761777
-0.1875999163463582,0.47099999303875245
-0.18759988092547375,0.471000000071777
-0.1875998497466,0.4710000058628339
-0.1836999155214468,0.4716999940570922
-0.1836998835000446,0.47169999960205156
-0.18369984801953285,0.47170000529112976
-0.17979995018657566,0.4722999895731232
-0.17979981475997078,0.4723000112752353
-0.1773999267425341,0.4726999926114748
-0.17739988188201117,0.47269999971100446
-0.17739983832158723,0.4727000058788372
-0.17589999170840875,0.472899985427261
-0.1758997734174265,0.47290001676837695
-0.17199995208751334,0.4734999892806712
-0.17199987969079789,0.4734999994681458
-0.17199981488296126,0.4735000069263733
-0.1680999113734854,0.47389999702990926
-0.16809991010317196,0.47389999709431924
-0.16409989626104246,0.4742999986154307
-0.16409986855298014,0.474300001421756
-0.1601999168808241,0.47469999646505406
-0.16019988284547168,0.47469999973874705
-0.1601998473907659,0.47470000269442864
-0.15629988240537662,0.475000000000997
-0.15239991387426535,0.47529999758031327
-0.15239988930093043,0.4752999993284336
-0.15239984396932435,0.475300001972077
-0.14849988240535114,0.4755000000009987
-0.14459992168532845,0.4756999979866409
-0.14459987397191543,0.475700000090657
-0.14459985151478857,0.4757000007930647
-0.14070002283090796,0.47579999640034365
-0.14069974211796304,0.4758000071952237
-0.13679992168532845,0.4759999979866409
-0.13679987397191543,0.47600000009065696
-0.13679985151478857,0.47600000079306465
-0.13289988240532558,0.47610000000099967
-0.128999917093751,0.47619999911155286
-0.12899988332724013,0.4761999997636938
-0.1289998467805533,0.476200000001
-0.101700019546388,0.476200000001
-0.1016997453070744,0.476200003428456
-0.0976999204981684,0.4762999990486786
-0.0976998747610787,0.47629999987430627
-0.09769985194284067,0.476300000001
-0.08599991804932842,0.476300000001
-0.08599988144480424,0.4762999997631896
-0.08599984773612188,0.476299999112047
-0.08210002301544482,0.47620000360638864
-0.08209974174891632,0.476200000001
-0.07429991804932842,0.476200000001
-0.07429988144480423,0.4761999997631896
-0.07429984773612187,0.476199999112047
-0.07040002301544482,0.47610000360638866
-0.07039974174891632,0.476100000001
-0.06649991804932842,0.476100000001
-0.06649988144480423,0.4760999997631896
-0.06649984773612187,0.47609999911204703
-0.06260002301544482,0.4760000036063886
-0.06259974174891632,0.47600000000099996
-0.058699918049328406,0.47600000000099996
-0.05869988144480424,0.4759999997631896
-0.058699847736121843,0.475999999112047
-0.05480002301544481,0.4759000036063886
-0.05479974174891631,0.47590000000099997
-0.050899918049328405,0.47590000000099997
-0.050899881444804236,0.4758999997631896
-0.05089984773612184,0.475899999112047
-0.047000023015444814,0.47580000360638863
-0.046999741748916316,0.475800000001
-0.04309991286775046,0.475800000001
-0.043099890049534524,0.4757999998743064
-0.04309984431242571,0.4757999990486785
-0.039099885918911156,0.4757000000888406
-0.03520002301543848,0.4756000036063885
-0.03519974174891632,0.475600000001
-0.03129991804932841,0.475600000001
-0.031299881444804244,0.4755999997631896
-0.03129984773612185,0.47559999911204703
-0.027400023015444815,0.4755000036063886
-0.027399741748916316,0.47550000000099996
-0.023499918049328418,0.47550000000099996
-0.02349988144480425,0.4754999997631896
-0.023499847736121827,0.475499999112047
-0.015700023015444813,0.47530000360638863
-0.015699741748916318,0.475300000001
-0.011799918049328412,0.475300000001
-0.011799881444804244,0.4752999997631896
-0.011799847736121836,0.475299999112047
-0.007900023015444813,0.47520000360638864
-0.007899741748916316,0.475200000001
-0.003999918049328415,0.475200000001
-0.003999881444804242,0.4751999997631896
-0.003999847736121842,0.475199999112047
-9.98824052743059e-05,0.47510000000099967
0.003799976984555188,0.4750000036063886
0.0038002582510836846,0.47500000000099996
0.007700081950671584,0.47500000000099996
0.007700118555195757,0.4749999997631896
0.007700152263878157,0.474999999112047
0.015499976984555188,0.47480000360638863
0.015500258251083684,0.474800000001
0.019400081950671583,0.474800000001
0.01940011855519575,0.4747999997631896
0.019400152263878173,0.474799999112047
0.023299976984555187,0.47470000360638864
0.023300258251083682,0.474700000001
0.027300081950671587,0.474700000001
0.027300118555195756,0.4746999997631896
0.027300152263878177,0.474699999112047
0.03119997698455519,0.47460000360638865
0.031200258251083687,0.474600000001
0.06629997693831644,0.474600000001
0.06630025820484493,0.47460000360638865
0.07020008292552433,0.4746999991120471
0.0702001166341957,0.4746999997631895
0.07020015323873068,0.474700000001
0.07799997693831644,0.474700000001
0.07800025820484494,0.47470000360638864
0.08190008292552434,0.47479999911204707
0.0819001166341957,0.4747999997631895
0.08190015323873068,0.474800000001
0.08979997693831643,0.474800000001
0.08980025820484493,0.47480000360638863
0.09370008292552433,0.47489999911204706
0.0937001166341957,0.4748999997631895
0.09370015323873067,0.47490000000099997
0.09760008195067157,0.47490000000099997
0.09760011855519576,0.4748999997631896
0.09760015226387812,0.474899999112047
0.10149997698455518,0.47480000360638863
0.10150025825108368,0.474800000001
0.10930008195067158,0.474800000001
0.10930011855519577,0.4747999997631896
0.10930015226387813,0.474799999112047
0.11710011759472569,0.47460000000099967
0.12099997698455517,0.4745000036063886
0.12100025825108367,0.47450000000099996
0.12490004921258832,0.47450000000099996
0.12490011377925105,0.4744999991962289
0.12490018967621924,0.4744999963045131
0.12879997730736317,0.4743000071952237
0.1288002580203081,0.47429999640034365
0.13270008670419717,0.4742000007930645
0.1327001091613025,0.4742000000906575
0.1327001568747339,0.47419999798664064
0.13659997730736317,0.47400000719522367
0.1366002580203081,0.4739999964003436
0.14050008670419717,0.4739000007930645
0.1405001091613025,0.47390000009065747
0.1405001568747339,0.4738999979866406
0.1444000791587339,0.4737000019720765
0.14440012449031758,0.47369999932843443
0.14440014906366871,0.47369999758031306
0.1483001071352578,0.4734000008055754
0.148300128055838,0.47339999921641746
0.15230007764142756,0.47310000299749827
0.15230012266310647,0.4730999992900634
0.15230015236644226,0.4730999964346727
0.15619955927782853,0.4727000572642741
0.15620067884056965,0.472700000001
0.15680001118870426,0.472700000001
0.15680022251097508,0.4726999841046061
0.16010009263737487,0.4722000037824243
0.16010009287982152,0.4722000037328574
0.1639999812623855,0.471600020975214
0.16400025441163762,0.47159998246037516
0.16790008440063986,0.47110000425665693
0.16790011555131917,0.471100000069695
0.1679001526810948,0.4710999946031049
0.17180008320893567,0.47050000529112934
0.17180011868943137,0.47049999960205374
0.17180015071085872,0.47049999405709003
0.17570008493600336,0.4698000058628333
0.17570011611486483,0.4698000000717788
0.17570015153576118,0.46979999303875186
0.1795997424570019,0.46900007695234347
0.17960049718459037,0.4689999493890234
0.18110007351099633,0.46880000587883597
0.1811001170713944,0.468799999711007
0.18110016193194295,0.4687999926114733
0.1835000499493709,0.4684000112752353
0.1835001853759758,0.4683999895731232
0.18740011759485212,0.46780000000098837
0.19130005033661884,0.46720001034840886
0.1913001172818869,0.4671999991974984
0.19130018441924868,0.46719998629342113
0.19519998469889632,0.4664000272616985
0.19520025112422432,0.46639997603417827
0.19910008493600334,0.46570000586283333
0.1991001161148648,0.4657000000717788
0.19910015153576116,0.46569999303875187
0.20299995702001877,0.46490003293941695
0.20300011650989938,0.4648999952262748
0.20300027292236056,0.4648999482251672
0.2032995805846561,0.46480017900440207
0.20330067017401898,0.46479987720562016
0.20690005330901667,0.4640000142867318
0.20690011290137894,0.46400000029134436
0.20690018555188625,0.46399998131281095
0.2108997680845831,0.4629000961163193
0.21090047268658224,0.4628999271616604
0.21480001991449021,0.46210002003798695
0.21480011745491026,0.4620999981752893
0.21480021328054916,0.4620999730127226
0.21869999293585737,0.46100003516122545
0.21869999381863614,0.46100003488958446
0.218700231853419,0.4609999428033652
0.21870023418342827,0.460999941706754
0.218899258244554,0.46090042967619105
0.2189001330232207,0.4609000390455013
0.21890103854058574,0.4608997262063204
0.22259991787204564,0.4598000593780486
0.22260031942807884,0.4597999482488839
0.2265000849258728,0.4588000083776547
0.22650011934794864,0.4587999993256167
0.22650014825629647,0.4587999913528964
0.23039999174485357,0.45770003549714955
0.23040011489229123,0.4576999975728882
0.230400241135598,0.45769995195739044
0.23219986626608707,0.457000097739978
0.23220037342163422,0.45699991472540935
0.23429987374679573,0.4563000812836888
0.23430036498168147,0.4562999302252237
0.23819999643104986,0.4552000341754019
0.2382001154100902,0.4551999976503878
0.23820023633833648,0.455199954330442
0.24209997481163278,0.45370005491763576
0.24210026185391814,0.4536999490860423
0.24379995595583093,0.45310005705007306
0.24380028093725153,0.45309994802841935
0.24600004219316882,0.4524000239924457
0.24600011348647,0.4524000001706433
0.2460001951188759,0.4523999701840808
0.24990000223636188,0.4509000443696631
0.24990023392385782,0.4508999582418777
0.2538000811293435,0.4495000130911905
0.25380015387223853,0.44949998639699107
0.2545999669648639,0.4492000564872565
0.2546001146184502,0.4491999961229018
0.2546002615710991,0.4491999256907258
0.25770010484064476,0.44760000658386356
0.2577001303668293,0.44759999345131396
0.26160003505323454,0.44560004233008055
0.2616001193981587,0.44559999725929955
0.261600194644889,0.4455999537710528
0.26210008730943496,0.44530001817232523
0.2621001476445481,0.4452999814409751
0.2654998657119188,0.44320015557583436
0.265500377500869,0.4431998582341378
0.26880001117660396,0.44140005804737337
0.26880011553764294,0.44139999809450575
0.26880021910134977,0.4413999323301021
0.2693999516484834,0.441000110632013
0.2694002874526848,0.4409998954731836
0.2732998894708833,0.4386001403850614
0.2733003522974939,0.4385998709146047
0.27530007048511956,0.4375000259114106
0.2753001212094618,0.43749999736205547
0.27530015988381923,0.4374999746276947
0.2773000851044899,0.4363000194952923
0.2773001127801154,0.4363000026288943
0.2773001541056202,0.4362999765967519
0.2812000761116707,0.43380002659287337
0.2812001585945073,0.4337999726679971
0.281499843938664,0.4336001824385592
0.2815004016871541,0.4335998342805594
0.28510002599750184,0.43150005343285663
0.28510011611822744,0.431499998501023
0.2851002051454454,0.4314999393891618
0.28770011759526926,0.4297000000008222
0.2890001175952693,0.4288000000008222
0.29289982371452467,0.4261002034567223
0.2929004240936981,0.42609981610176734
0.29340007728102735,0.4258000241893698
0.29340011829619334,0.4257999990998049
0.29340015616717696,0.42579997504252953
0.2968000732441122,0.4236000286986303
0.296800073642905,0.42360002840907673
0.2994000850959328,0.42190002125038467
0.2994001216448659,0.42189999698202596
0.2994001453729952,0.4218999807700889
0.30070003846174403,0.4210000547855704
0.30070019767758854,0.42099994661260953
0.30459980313807494,0.41840020963895197
0.30460044573075756,0.4183998124948332
0.3052999777223901,0.418000079928186
0.3052999789925351,0.4180000791520607
0.3053002343997553,0.4179998904779214
0.3053002347492344,0.41799989016899475
0.3085000361948619,0.41500007631371905
0.308500200530869,0.4149999253587933
0.30950008316808947,0.41410003098529496
0.3095001514946356,0.41409996843935737
0.3124000812173721,0.411400033869913
0.3124001183535423,0.4113999986614497
0.31240015169797825,0.411399965898136
0.3136001175954072,0.4102000000007071
0.31630011759540716,0.4075000000007071
0.31759988029461383,0.40620023730150046
0.31760036895411436,0.4061997776449302
0.320200053958301,0.4039000562950728
0.32020011830267125,0.40389999757409845
0.3202001761331674,0.40389994146294683
0.3217995389011985,0.40230057869491576
0.32180013748321773,0.4023000230942969
0.3218007757307952,0.4022995135528254
0.3241000838820062,0.4006000249193216
0.3241001198208755,0.40059999792875567
0.32410014818039634,0.4005999759696533
0.3268999572076833,0.39840012601964203
0.326900282555534,0.3983998800297209
0.32800009041556627,0.3976000197678793
0.328000144895574,0.3975999804006036
0.33190007117643355,0.39480003332716596
0.331900163309932,0.39479996571482606
0.3322997005198293,0.3945003128074031
0.3323005624488756,0.39449972814584244
0.3358999902680206,0.3923000778119205
0.33590011401578806,0.3922999974866773
0.33590023687591264,0.3922999078294177
0.338099754514513,0.39060028056322654
0.3381005028316671,0.3905997507302124
0.3398000492407372,0.3895000442302259
0.3398001137937122,0.3895000010884096
0.3398001861558701,0.3894999494824853
0.34359721450048314,0.3867021391232967
0.343598184136717,0.3867015009230377
0.3435992157669329,0.38670096872655685
0.3436002978459662,0.38670054848976354
0.3436014182640699,0.38670024491560545
0.34360256448243776,0.38670006140143726
0.34360372367352765,0.38670000000099997
0.34369997316501594,0.38670000000099997
0.3437001120398175,0.3866999854325981
0.34370022495984875,0.3866999036480051
0.34759988619197424,0.3832002076704565
0.3476003603868139,0.3831998057675895
0.3481000476072815,0.38280005599121547
0.3481001183503676,0.38279999747621796
0.3481001821905347,0.38279994110515103
0.35150007067377137,0.3797000427822
0.35150011743232507,0.3796999991477767
0.3515001621615174,0.37969995543459684
0.35229998831325193,0.3789001292828624
0.35230025111278784,0.3788998750973518
0.3554000604513597,0.3760000534580426
0.3554001754959652,0.37599994736383774
0.35650008121903143,0.3750000330701412
0.35650015426656334,0.37499996725860557
0.359300096491782,0.37250001884323175
0.3593001145471972,0.3725000025542254
0.3593001411823147,0.372499977986261
0.3607993437864654,0.371100722222387
0.36080014861249093,0.37110004040093897
0.36080101518625796,0.3710994390064556
0.363200068593953,0.36960003062664615
0.3632001164617102,0.36960000000354853
0.3632001660352777,0.3695999667848164
0.3666994947785845,0.3672004270751204
0.36670079304644654,0.36719966227524486
0.3671000088731228,0.3670000543619067
0.367100117765856,0.3669999968656951
0.36710021969293594,0.36699993717149054
0.37100003373437096,0.36460005160753045
0.3710002023686808,0.36459994990744554
0.37319989645393237,0.3633001306752516
0.37320034460871815,0.3632998798172396
0.37489997322813884,0.3624000764304874
0.3749001161137232,0.36239999525021593
0.37490025091181345,0.3623999077047531
0.37879982371452464,0.3597002034567223
0.3788004240936981,0.3596998161017674
0.37930008730943493,0.35940001817232525
0.37930014764454806,0.3593999814409751
0.3827000779470008,0.35730002448946024
0.3827001156789839,0.3573000007393187
0.38270015804360563,0.35729997303526484
0.38540005487555834,0.355500041813963
0.385400115769403,0.35549999999837467
0.3854001790905257,0.35549995387938077
0.3866000881392447,0.35460002209284164
0.3866001219332513,0.3545999963911765
0.3866001420685058,0.35459998067984855
0.39039999881289683,0.3516000937763819
0.390400104748963,0.3515999893875305
0.3904001851754468,0.35159986484074274
0.39049918463325217,0.35140186592513195
0.39049968820690056,0.35140096695702977
0.39050027388346115,0.35140011918758324
0.39050093649851814,0.35139933009230734
0.3905016702092225,0.35139860662933636
0.39439901772083735,0.3479009870676307
0.3943997747875652,0.3479003663309367
0.3944005841681187,0.34789981554314336
0.39440143941965045,0.34789933908864284
0.39479997711889375,0.3477000702390212
0.3947999781140449,0.3477000697053119
0.39480023801335423,0.3476999002181214
0.3948002381775104,0.34769990008982726
0.39830009334037425,0.3448000200977401
0.3983000937752831,0.3448000196976384
0.39950008780944807,0.34380002482234506
0.399500147556538,0.34379997538978435
0.40230007408130536,0.34150003574443977
0.4023001147525291,0.3415000016308638
0.40230016196092916,0.34149996030524216
0.4041996297443961,0.3398004364989822
0.4042006538820843,0.33979962460005164
0.40620002313979237,0.33840006611965606
0.40620011622033,0.3383999980048939
0.4062002060772699,0.3383999262658269
0.4091996672932839,0.3359003752524819
0.4092006053114482,0.33589967485670313
0.41010009354845467,0.33530001603203213
0.41010010959745063,0.33530000521015746
0.41400007752434426,0.33260002774222847
0.4140001119078247,0.3326000034836544
0.41400016190554906,0.33259996676811326
0.41479970625512297,0.3320003085059329
0.4148005559816613,0.3319997313123902
0.4178999943177743,0.33010007555799836
0.4179001144372157,0.3300999975093756
0.4179002331435971,0.33009991111749476
0.4194260197539034,0.3289262291095668
0.4194263952209363,0.32892595278276027
0.4205997353819899,0.3281002689657225
0.42060052129437275,0.3280997645096819
0.4217999672830087,0.3274000876829777
0.4218001127423187,0.3273999965300624
0.4218002571839657,0.32739989262490354
0.4256998231040378,0.3244002265325403
0.42570042673496344,0.32439979390769297
0.4260000294428248,0.3242000587691188
0.4260000297147255,0.3242000585801679
0.42600019588481536,0.32419992823541754
0.42960007360307,0.32090004032701747
0.42960011726268177,0.3208999994229291
0.4296001596818965,0.32089995791421777
0.430200036967972,0.32030008062814225
0.4302001158260695,0.32029999842233675
0.4302001912722845,0.3202999129280392
0.43350006530374496,0.3164000617999497
0.43350017079328906,0.31639993897961094
0.4369000304011823,0.3125001000176157
0.43690011502646714,0.31249999807201745
0.4369001947652077,0.3124998919630098
0.4373999196023224,0.3118002771910492
0.43740033240077864,0.3117997356248737
0.4399997606430842,0.3086004393266515
0.44000051785929756,0.3085995997368167
0.441299973957918,0.3073001436381963
0.4413002664507146,0.3072998617779226
0.44409963624653914,0.3047004469675142
0.4441006488284139,0.30469961364944476
0.44520005520794614,0.3039000453734212
0.4452001185618051,0.3038999979218216
0.4452001757930818,0.3038999525236633
0.4490000100274772,0.3008000877534987
0.4490001154494536,0.3007999972143541
0.44900021556166303,0.3007999020344512
0.4490996756575926,0.3007004419385217
0.4491006068555126,0.3006996111016572
0.45300006791900804,0.29760003948708386
0.4530001150835154,0.2976000010988763
0.45300016733347775,0.2975999564798983
0.4538000311836327,0.29690007561101267
0.45380020557034423,0.29689992621528094
0.45690008357059064,0.29430002853765497
0.45690015115371807,0.294299970916841
0.45840008009624317,0.2930000324999859
0.4609000510133949,0.29080005859286734
0.46090011847648904,0.2907999972621693
0.46090017853059706,0.2907999390655172
0.4626000970331885,0.2891000205629258
0.46260011552113195,0.2891000018779583
0.46260013962598345,0.2890999769687414
0.46480007572948306,0.28680004376962814
0.46480011674180416,0.28679999993441496
0.46480015782701695,0.2867999540217279
0.46619994789290664,0.2852001939464254
0.4662002962157565,0.2851998142355441
0.4687000231224925,0.2826000982525387
0.4687001141971917,0.28259999869933494
0.4687002025781545,0.2825998918408585
0.46979988488672936,0.2812002961753995
0.46980037006556236,0.2811997204801801
0.4726000339717219,0.27810009258407486
0.4726001151532633,0.2780999984890841
0.4726001926821629,0.2780998998850496
0.4731996496991981,0.27730062386233606
0.47320066901648816,0.27729944857962613
0.47650003016779596,0.27400008742831833
0.476500114549144,0.2739999991556218
0.4765001976646705,0.2739999039175976
0.47699984993517874,0.2734003211929876
0.4770004089206336,0.27339970010709175
0.48040006219375997,0.26990005703181463
0.4804001738176962,0.2698999437784181
0.4808000902763839,0.26950002731973044
0.4808001445269933,0.26949997229964723
0.48430002945150974,0.2659000906630018
0.4843001872143982,0.26589989553927595
0.48430018767027355,0.2658998948884426
0.48449951489090337,0.26560090405749787
0.48450015909546623,0.26560003402248983
0.4845008858960732,0.26559923170004107
0.48820002211637986,0.2619000954797344
0.48820002257316136,0.2619000949998984
0.4882000298533203,0.26190008612721477
0.4882001068904503,0.2618999945475741
0.48820017132631316,0.2618998771917057
0.48820023929938633,0.26189975659062753
0.48829976884541887,0.2617006974985623
0.4883005614800668,0.261699358832248
0.4909999803318072,0.25780019826862305
0.49100010837988006,0.25779999475261905
0.4910002180694513,0.25779978078236093
0.49172285783341274,0.25622311220644517
0.49172310450619744,0.25622260842179195
0.49210003764057936,0.25550015324755987
0.49210020233772744,0.25549984934776887
0.4930001143232942,0.2539000058178724
0.49300012087493655,0.2538999941870707
0.4952001011509354,0.2500000291523454
0.49520011842063916,0.2499999980966624
0.4952001323740316,0.2499999722908783
0.49600010090254937,0.24850003129990766
0.4960001344906241,0.2484999688096246
0.49729966996567054,0.2461008263941541
0.49730015115948123,0.2461000220801367
0.4973006992363,0.24609926176420052
0.499900024445378,0.24280011822960154
0.49990021395339634,0.24279988437112654
0.5003997463997403,0.24220044543551392
0.5004005336675276,0.2421995961660022
0.5038000882167972,0.2389000285152405
0.5038001465451933,0.238899971050921
0.5044000772984716,0.23830004029764273
0.5044001135147402,0.2383000033210971
0.5044001596318479,0.23829995414277322
0.5076999564818242,0.2347001757609807
0.5077002861914947,0.23469983140461945
0.5080001175954072,0.2344000000007071
0.5116001175954071,0.2308000000007071
0.5119000073895793,0.23050011020653507
0.5119001139672326,0.23049999739546587
0.5119002148686843,0.2304998776246592
0.5150000469787651,0.22660008884100907
0.5150001725296012,0.22659990111923728
0.5155000288042251,0.2257001598249142
0.5155002116621421,0.2256998432228737
0.5173001017746376,0.2227000263687146
0.517300129944262,0.22269997881726444
0.5193999518752703,0.21910028409243573
0.5194003000332608,0.21909972634396171
0.5195999621495059,0.21880023316959393
0.519600084289502,0.218800027213395
0.519600173221127,0.21879989272680203
0.5196001846175686,0.21879987233954448
0.5217000265420614,0.21480017343574873
0.5217002147812507,0.21479982992555174
0.5232999880467506,0.21200022671092714
0.5233002577812442,0.21199977970872189
0.5240000549309852,0.21090009847341468
0.5240001823406104,0.21089990288293733
0.5266000484371202,0.20700010373817251
0.526600189093136,0.206999897861121
0.5273000928931314,0.20600003528969907
0.5273001183757663,0.20599999827064677
0.5273001401774756,0.20599996553337782
0.5292000461923003,0.20310010898443484
0.5292001915663753,0.2030998927428323
0.5312000688376837,0.20020007069943527
0.5312001153723822,0.200200000911569
0.5312001627948176,0.2001999246684145
0.5318000703368017,0.19920007876510773
0.5318001167970853,0.1991999983082529
0.5318001590121848,0.19919991923809613
0.5338000624481296,0.19530010753800392
0.5338000632018448,0.19530010598493708
0.5338001527469565,0.19529988569815004
0.5338001530020295,0.19529988492957942
0.5350000800774214,0.19140012193455627
0.5350001579386545,0.19139987897129906
0.5351000839523521,0.1911001009302063
0.5351001162602377,0.19109999735406127
0.5351001428731037,0.19109989889050852
0.5360000777641207,0.18750015932644054
0.5360001621774803,0.1874998419374633
0.5371000136889021,0.18360036839696742
0.5371002469200745,0.18359963973941687
0.5384998967446907,0.1797006152279861
0.5385004099242461,0.17969941534314401
0.5390000839856985,0.17870006722023912
0.5390001521230671,0.17869993324733374
0.5405000261861735,0.17580017672532802
0.5405002153516453,0.17579982670563263
0.5426999169570245,0.17190035567791487
0.5427003441158713,0.17189966022004588
0.5428999659278133,0.17160022750213277
0.5429000919981549,0.17160001551646187
0.5429001746232992,0.17159989091286607
0.5429001837753158,0.17159987460729148
0.5448001025238481,0.1680000285574409
0.5448001323301539,0.1679999712680565
0.5468000582356605,0.16410011575231867
0.546800058440625,0.16410011532816415
0.546800105278245,0.16409999776903533
0.5468001175957,0.16409986793138123
0.5468001175957,0.1640016914128389
0.5468001745826697,0.16400057454734832
0.546800344951669,0.1639994692824738
0.5468006269331155,0.16399838709833853
0.548000103795055,0.16020004370219665
0.5480001317608033,0.16019995641522528
0.5493001048454482,0.15620003923170278
0.5493001306404549,0.15619996086589802
0.550600083952352,0.1523001009302063
0.5506001162602376,0.15229999735406127
0.5506001428731037,0.15229989889050852
0.550700073252257,0.1519001773738954
0.5507001678236337,0.15189982420237252
0.5517001124863522,0.14840001788285762
0.5528001089476174,0.1445000306615204
0.5528001169203137,0.14450000175325997
0.5528001259723573,0.14449996733116302
0.5538001154812962,0.1406000082463014
0.5538001197228252,0.14059999175751714
0.5546001072103135,0.13750004024349954
0.5548001055003938,0.1367000483812698
0.5548001288098939,0.13669995140527377
0.5557000899280015,0.13280011989347457
0.5557000914496052,0.132800112552196
0.5557001236217278,0.1327998817403586
0.555700123750255,0.13279987998620219
0.5559001158859964,0.1289000333392447
0.555900117236269,0.12890000345493413
0.5559001185402425,0.12889996316285662
0.5560001139950437,0.12500014042560803
0.5560001247899237,0.12499985971266311
0.5562001175956988,0.12110000000005121
0.5570001158830208,0.10550003339727086
0.557000117240842,0.10550000333883143
0.5570001185387531,0.10549996322094116
0.5571001148787135,0.10160010596248774
0.5571001155548474,0.1015999989189633
0.5571001122237874,0.10159989524767896
0.5569001247899237,0.09770014028733688
0.5569001139950437,0.09769985957439198
0.5568001176857915,0.09380000351355654
0.556700119265004,0.08980006677214417
0.5567001170976841,0.08980000848866944
0.5567001118245538,0.08979992497506048
0.556400123123383,0.08590007185983971
0.5564001162088378,0.08589999516026456
0.5564001090609584,0.08589993342895116
0.5559001225602512,0.08200003872343531
0.5559001160970767,0.08199999100519309
0.5559001130454642,0.08199997042339063
0.5553001175956884,0.07809999999984794
0.554700123969786,0.07420004143148252
0.5547001115773571,0.074199963889859
0.554600157762773,0.0736002410023549
0.554600088195509,0.073599757448363
0.5542001268589085,0.0703000764214088
0.5542001168403737,0.07030000246979769
0.5542001035841795,0.07029992193572436
0.552800125618655,0.06250004469923127
0.55280011711879,0.062499999497775155
0.5520001175954766,0.0585999999988101
0.551200163746163,0.054700224983405245
0.5512001211922328,0.05470006301453631
0.5512001166431816,0.05470004146180842
0.5512000651805101,0.054699874203344
0.5507001342987303,0.05350004008707282
0.5507001012103435,0.05349995978120192
0.5496001287111355,0.05080002728314578
0.5496001275737278,0.050800024856620545
0.5480001315471715,0.04690003400651914
0.5480001196009048,0.04690000543413651
0.5480001003171122,0.04689996112296526
0.5468001698137298,0.04420011749035469
0.5468000681447759,0.044199881317582075
0.5463001291476859,0.04300002772456589
0.5463001061955134,0.0429999722118477
0.5447001175956252,0.039099999999620445
0.5439002106322821,0.03715022677647137
0.5439000347784093,0.037149769294515494
0.5432001600411109,0.035200118240613136
0.5432000778684036,0.03519988081794831
0.5429001342762539,0.03430005004149942
0.5429000999559548,0.03429995028781836
0.5418001528758384,0.031200099425672142
0.54180008423366,0.031199899913717587
0.5405001369820133,0.027300058158777257
0.5405001176039943,0.027300002119816945
0.5405000948709331,0.027299940915420193
0.5390008489943632,0.02340190163633822
0.539000531038169,0.023400946260251465
0.5390003019947605,0.023399965761028877
0.5390001637927113,0.02339896839459564
0.5390001175957001,0.023397962558900965
0.5390001175957001,0.023300129714476956
0.5390001174748079,0.023300124601846252
0.5390001068464242,0.023300011376399567
0.5390001033234981,0.02329999285846531
0.5390000720466004,0.023299885026736574
0.5390000698140516,0.02329987895296692
0.5375001352970418,0.01950004484320885
0.5375001002889486,0.019499955002260448
0.5360001364104054,0.0156000489180482
0.536000116633966,0.015599998929841763
0.5360000974826282,0.01559995306929361
0.5351001320030706,0.013500033616992639
0.53510010274125,0.013499966577274944
0.5343001333980151,0.011700035554996603
0.5343001012905154,0.01169996467188039
0.5325004259347424,0.0078006680677056165
0.5324999012100059,0.007799296746343623
0.5313002808652649,0.0039005306259353766
0.5313000087165732,0.0038994556042669533
0.5312001833808545,0.0034003289256732665
0.5312000659810524,0.003399829362037473
0.531200063622862,0.0033998164922064583
0.5302001348442144,5.8644804311010656e-08
0.5302001010015684,-5.8833878063635934e-08
0.52910012609742,-0.0038999698576771594
0.5291001179984919,-0.0038999979571304236
0.5291001077754404,-0.0039000319159944443
0.5279001416425407,-0.007799921847918472
0.5279001169992507,-0.007799997887999621
0.5279000882503742,-0.007800078254383907
0.5273001312898303,-0.009399963482500714
0.5273001033836635,-0.009400036319837822
0.5264002200553483,-0.011699738158865491
0.5264000286805405,-0.011700266745640963
0.5251001374586166,-0.01559994041141264
0.5251000963736047,-0.015600059118868621
0.5237001252395624,-0.019499978706557633
0.5233002497819538,-0.02059963648797877
0.5233000113332112,-0.020600371918851376
0.5225001952378128,-0.023399728252745566
0.5225000540454998,-0.02340027538431498
0.5216001477945259,-0.027299869138535236
0.5216000906086822,-0.027300131561813185
0.5208001230265862,-0.031199973524531244
0.5208001122952659,-0.03120002650226943
0.5200001290407751,-0.03519994277472417
0.5200001049358831,-0.03520005696928625
0.519400181310124,-0.03789971328520233
0.5194000693102092,-0.037900289713028265
0.5192001314021533,-0.039099917161363996
0.5192001165433017,-0.039099998606527415
0.5192000984502965,-0.03910008296352978
0.5183001175956745,-0.04300000000022486
0.5165001272453075,-0.05079995818514859
0.5165001167838452,-0.050800001952827536
0.5165001072063078,-0.05080003947981996
0.5155004788868026,-0.05459862709393977
0.5155002786629169,-0.054599546459522086
0.5155001579366586,-0.05460047959823039
0.5155001175957,-0.05460141964891276
0.5155001175957,-0.05469982538152433
0.51550011206655,-0.0546999990630306
0.5155000953162776,-0.05470017377955859
0.515000117595692,-0.05860000000012716
0.5145001175956919,-0.06250000000012716
0.514000117595692,-0.06640000000012716
0.5135001530023029,-0.07029972382856142
0.5135000962409401,-0.07030027761191845
0.5129001283411746,-0.07809986030887049
0.5129001104203127,-0.07810013992007936
0.5127001211186957,-0.08199993130160882
0.5127001168789157,-0.08199999769192677
0.5127001103480322,-0.08200007066481228
0.5123001461336809,-0.08589972175473796
0.5123001032706754,-0.08590027933800568
0.5121001249699602,-0.0897998562019524
0.5121001139971475,-0.08980014394211219
0.5120001184939854,-0.09379996406859784
0.5120001173636949,-0.09379999988676847
0.5120001157495603,-0.09380003599975109
0.5118001211015133,-0.09769993163666842
0.511800120642396,-0.09769993595232862
0.511600135466938,-0.10119968725336541
0.5116001175957,-0.10120031325880384
0.5116001175957,-0.10159996435597152
0.5116001173578897,-0.10160000096049138
0.5116001167067469,-0.10160003466918685
0.5115001212010887,-0.10549985938985512
0.5115001175957,-0.10550014065638362
0.5115001175957,-0.10939996435597152
0.5115001173578897,-0.10940000096049138
0.5115001167067469,-0.10940003466918685
0.5114001212010887,-0.11329985938985512
0.5114001175957,-0.11330014065638362
0.5114001175957,-0.11719996435597152
0.5114001173578897,-0.11720000096049138
0.5114001167067469,-0.11720003466918685
0.5113001212010887,-0.12109985938985512
0.5113001175957,-0.12110014065638362
0.5113001175957,-0.12629957858397575
0.5113001499168306,-0.126300420174658
0.5115001135161061,-0.12889994696524062
0.5115001174461032,-0.1289000054666699
0.5115001195038663,-0.12890004770413638
0.511600110725217,-0.13139982823790405
0.5116001298430239,-0.13140017146249877
0.5117001055163116,-0.13279983088852765
0.511700134893899,-0.13280016865738925
0.5121001034308792,-0.13669986189294497
0.5121001352500985,-0.13670013770424316
0.5126001175956919,-0.14059999999987283
0.5131001000550756,-0.1444998631830646
0.5131001385699439,-0.1445001363325081
0.5137001175956883,-0.14839999999984796
0.5143001175956884,-0.15229999999984795
0.5149001130526943,-0.15619997047038642
0.5149001148142404,-0.15619998235054028
0.5149001235173502,-0.15620004737313808
0.5154001175956924,-0.16019999999987597
0.5155000933952446,-0.1609998063962943
0.5155001486635682,-0.1610001926207029
0.5160001112498628,-0.16409996065572863
0.5166000967825355,-0.16799986471435477
0.5166001417770971,-0.16800013472483732
0.5173001048925587,-0.17189992922526617
0.5173001177136715,-0.1719000064654313
0.5173001259244924,-0.17190006496451624
0.5178001000550755,-0.17579986318306462
0.5178001385699438,-0.17580013633250813
0.5184001131105709,-0.1796999708465844
0.5184001159753034,-0.17969999015757407
0.5184001226146995,-0.17970003914813132
0.518900117595692,-0.18359999999987284
0.5194000953138647,-0.18749982620162028
0.5194001120689598,-0.18750000097481376
0.5194001175957,-0.1875001745995005
0.5194001175957,-0.1879998629499158
0.5194001108584467,-0.18799993135580212
0.5194000904684277,-0.18799986437373734
0.5193776486966507,-0.18788765551485226
0.519377381543468,-0.18788659677352215
0.5193770104878008,-0.18788556982575383
0.5193765392039551,-0.18788458484069617
0.5193759723587267,-0.18788365157197065
0.5193753155651893,-0.1878827792610878
0.5193745753271123,-0.1878819765459351
0.519373758974558,-0.18788125137524206
0.5193728745912976,-0.18788061092986919
0.5193719309347627,-0.18788006155170128
0.5193709373493274,-0.1878796086808479
0.5193699036737766,-0.18787925680177395
0.5193688401438797,-0.18787900939889288
0.5193677572910331,-0.18787886892206326
0.5193666658379749,-0.1878788367623294
0.5193655765926046,-0.18787891323814665
0.5193645003409614,-0.18787909759222832
0.5193634477404159,-0.18787938799904422
0.5193624292141388,-0.18787978158289778
0.5193614548478866,-0.1878802744464021
0.5193605342901305,-0.1878808617090729
0.5193596766565128,-0.18788153755565679
0.5193588904395825,-0.18788229529371542
0.5193581834246985,-0.18788312741989624
0.5193575626129371,-0.18788402569423293
0.519357034151765,-0.18788498122173994
0.5193566032741654,-0.18788598454049346
0.5193562742468193,-0.1878870257153263
0.5193560503278554,-0.1878880944362088
0.5193559337345873,-0.1878891801203419
0.5193559256215571,-0.18789027201695138
0.5193560260691024,-0.18789135931374512
0.519400107431389,-0.18819992884975165
0.5194001286911366,-0.1882000710107169
0.5199001120480253,-0.19139996449480354
0.5199001168401473,-0.19139999653905454
0.5199001226146984,-0.19140003914812315
0.5204000997639454,-0.19529986091224952
0.5204001141204553,-0.19530000123958746
0.5204001211651771,-0.19530013920959133
0.5205001157930794,-0.1991999296977822
0.5205001166942416,-0.199199999999987
0.5205001157930791,-0.19920007030223094
0.5204001175956997,-0.20310000000002565
0.520300118540242,-0.20699996316287506
0.52030011723627,-0.20700000345490807
0.5203001158859955,-0.20700003333926573
0.5201001211832451,-0.21089993004289598
0.5201001122231775,-0.21090006984283183
0.5198001216599432,-0.21479994716487735
0.5198001167041032,-0.21480000436117602
0.5198001120813174,-0.2148000482509047
0.5194001885616829,-0.2182993790477071
0.5194001175957,-0.2183006249944519
0.5194001175957,-0.21879982540053225
0.5194001120689639,-0.21879999902512356
0.519400095313861,-0.2188001737984087
0.5189001352500985,-0.22269986229575683
0.5189001034308792,-0.22270013810705502
0.5185001278739727,-0.22659989978689257
0.5185001164061533,-0.2265999944409575
0.5185000988552775,-0.22660010441101477
0.5178001356729629,-0.23049989928391043
0.5178001150925596,-0.23050000280455668
0.5178000929934985,-0.23050009594871224
0.5168001259723544,-0.23439996733117474
0.5168001169203164,-0.23440000175325074
0.5168001089475991,-0.23440003066158754
0.5157001621774802,-0.2382998419374633
0.5157000777641206,-0.23830015932644055
0.5155001276762385,-0.23909995967796893
0.5147001864766263,-0.24219973308653764
0.5147000622035349,-0.2422002700369063
0.5139001448563995,-0.24609986710419193
0.5139000936288792,-0.24610013352951993
0.5132001417770972,-0.2499998652751625
0.5132000967824132,-0.2500001352864407
0.51260012800192,-0.25389993235964653
0.5126001055054482,-0.25390006736006376
0.5119001526553878,-0.25779980466754354
0.5119001103378644,-0.2577999996071547
0.5119000552860387,-0.25780018692914664
0.5116001701588501,-0.258699842310712
0.5116000698328519,-0.25870015920964023
0.5107001467761809,-0.26169990273187704
0.5107001172242853,-0.26169999499807167
0.5107000794843333,-0.2617000990897392
0.5092001366494233,-0.2655999504605052
0.5092001161319258,-0.265600002303465
0.5092000977449115,-0.2656000463187119
0.5077004639443962,-0.2690991918532478
0.5077001509244534,-0.26910001122798183
0.5076999043491565,-0.2691008529862976
0.5076001579660729,-0.26949983851863135
0.5076001134139826,-0.26949999623162246
0.5076000570047848,-0.2695001575365652
0.5061001619643631,-0.2733998846416618
0.5061000758365778,-0.2734001163291577
0.5047001600411111,-0.277299881759386
0.5047000778684038,-0.27730011918205083
0.5038001497112131,-0.2799999036536234
0.5038001149197658,-0.2800000019261842
0.5038000795895523,-0.2800000912149546
0.5033002402667335,-0.2811997055897198
0.503300012232066,-0.28120030103912463
0.5019001320454601,-0.2851999587151414
0.5005001460756447,-0.28909992066316426
0.5005001152207156,-0.289100002633581
0.5005000856983166,-0.28910007442743335
0.4999001383758752,-0.29049995151313
0.49880013869575995,-0.29299995204550455
0.49880011785791606,-0.29299999820345207
0.4988000938867642,-0.2930000486659411
0.49690015322011544,-0.2968999268764308
0.4969001162177666,-0.2969000000530286
0.4969000780541505,-0.2969000702963502
0.49600020233772746,-0.29849984934776885
0.49600003764057937,-0.29850015324755985
0.4948001354519645,-0.3007999657757384
0.494800099980462,-0.30080003434995584
0.49280021080011244,-0.30469981825163744
0.49280003121953675,-0.3047001850920004
0.492100214676129,-0.3061997919707312
0.4921000293006472,-0.3062002119083269
0.4911004215407517,-0.30859927053207625
0.4910999213152265,-0.30860076549397314
0.49010012576654005,-0.31249996813385017
0.49010011735154774,-0.3125000001531003
0.49010010872265447,-0.31250003145911825
0.4890001273850075,-0.316399965292594
0.48900010735091876,-0.3164000345762819
0.48820013045486915,-0.3190999566004493
0.48820011779565564,-0.3190999980662384
0.4882001026792397,-0.3191000447495434
0.48780015634301244,-0.32029988375822516
0.4878001150273365,-0.3202999990566014
0.4878000686500429,-0.32030011228730426
0.48610019674182786,-0.32419981842968004
0.4861001113079628,-0.3241999965802906
0.4861000130840228,-0.32420016838020965
0.48430015737082194,-0.32709993591814435
0.4843001170923331,-0.32709999886335644
0.4843000739577492,-0.3271000623402451
0.4836001338974899,-0.32809997671204405
0.4836001014144348,-0.32810002337325106
0.4809004252885506,-0.33199955555508387
0.4808998550756786,-0.3320004725362978
0.48040018636221193,-0.33289987622053774
0.4804001150521295,-0.3328999971205475
0.48040003576658136,-0.33290011689905624
0.47830018909313954,-0.335899897861116
0.4783000484371236,-0.33590010373816753
0.4765001594086631,-0.3385999372808583
0.47650011759307476,-0.33859999817470293
0.47650007147408086,-0.33860006149582567
0.4756002814060766,-0.33979978158649793
0.47559996484957595,-0.33980022629086004
0.472900154880962,-0.3437999447628809
0.4729001187553031,-0.34379999690519
0.4729000756923675,-0.34380005587144347
0.4726003221571793,-0.34419972725169445
0.47259993036095055,-0.3442002849227441
0.47030015395460606,-0.3476999446715292
0.4703000819067554,-0.3477000557642687
0.4687001550675892,-0.35019994145046585
0.4687001172528976,-0.3501999989190338
0.4687000767819015,-0.3502000571396385
0.4677001342882696,-0.35159997663072323
0.4677001285015165,-0.35159998464316794
0.46480020268363625,-0.355499885571707
0.4648001104896829,-0.3554999859294341
0.46479997483253993,-0.35550000000099996
0.46470510882831634,-0.35550000000099996
0.4647040694358882,-0.35550004933895923
0.46470303939031166,-0.35550019690915996
0.4647020279543857,-0.3555004413845607
0.46470104422355996,-0.35550078056668943
0.46470009704414295,-0.35550121140541324
0.4646991949337505,-0.3555017300263671
0.4646983460047103,-0.35550233176579465
0.4646975578911109,-0.3555030112124874
0.4646968376801511,-0.35550376225644564
0.4613002700204153,-0.3593998251602602
0.46129997269513456,-0.3594001811260577
0.46090017358591556,-0.35989993001258147
0.46090011507091805,-0.3599000007556675
0.4609000586998511,-0.3599000645958346
0.45780014148243303,-0.36329997380203516
0.4578000938782415,-0.3633000263531155
0.45690034630386406,-0.3642997458802015
0.45689990515049816,-0.3643002678660377
0.4546003314943043,-0.36719973030210834
0.4545999210215578,-0.3672002825756432
0.4530001433233215,-0.3694999630168578
0.45300012181821414,-0.3694999933952642
0.45300008586755913,-0.3695000423045213
0.4518007454844755,-0.3710991628152994
0.4518001600820104,-0.37110002595691133
0.4517996592686448,-0.37110094077681777
0.44990014057756283,-0.37499995282693344
0.44990011514220996,-0.3750000037925019
0.4499000950163463,-0.3750000423365383
0.44910013428839657,-0.37649996870144403
0.4478001765796405,-0.378899891106825
0.447800061083809,-0.3789001101984291
0.4458001890262833,-0.3827998607106041
0.44580011378748335,-0.3827999976583496
0.44580003071329055,-0.3828001303239171
0.4452001889145576,-0.3836998930220165
0.4452000488027213,-0.38370010862078285
0.4433001899692538,-0.3866998857262578
0.443300188988823,-0.38669988719302484
0.44330002540938,-0.386700096742327
0.44330002439921273,-0.3867000978567117
0.44130013340507745,-0.3887999834005538
0.44130010185527174,-0.3888000166667335
0.4396003232489513,-0.3905997822498963
0.4395999241265649,-0.39060022864570787
0.43740019127227225,-0.3931999129280537
0.43740011582609695,-0.3931999984223069
0.43740003696795726,-0.393200080628157
0.43610026123289636,-0.39449985636321794
0.4360999793726227,-0.39450014885601453
0.4335001530517285,-0.3972999618169774
0.43350011541210776,-0.3973000015876907
0.43350008262959566,-0.3973000349665186
0.43240025133296534,-0.39839986626314894
0.43239998854621686,-0.39840013826769766
0.4296001998463095,-0.4013999118747412
0.4296001141496846,-0.4013999997407627
0.42960002968665084,-0.40140007911858966
0.428600532791614,-0.40229962632412286
0.42859974249179594,-0.402300413908142
0.42570016248103315,-0.4054999504717423
0.42570011777001804,-0.40549999861606073
0.4257000695367604,-0.4055000480593539
0.42500049916044597,-0.4061996184356683
0.42499977530906163,-0.40620041716219835
0.42180020302761567,-0.4100998958802107
0.4218001152993693,-0.4100999976013502
0.4218000221926619,-0.41010009540345244
0.42170027271505317,-0.4101998448810611
0.42169996879956523,-0.4102001611962037
0.4181001554326498,-0.4140999590103622
0.418100115886572,-0.4141000009874692
0.41810007949054945,-0.41410003810556484
0.4179001707373216,-0.4142999468587927
0.41790006518639167,-0.4143000538655287
0.41430014379961977,-0.41799997306859976
0.4143000910247614,-0.4180000265713529
0.41400015570025495,-0.41829996189585933
0.41400011858218483,-0.418299998291857
0.4140000766050554,-0.418300037837956
0.41010027879090377,-0.4218998512048652
0.41009996247576114,-0.4219001551203531
0.4062002591661135,-0.4257998584300008
0.40620011294283553,-0.4257999943538475
0.40619995679674237,-0.42580011956895836
0.40464923907612604,-0.4269532173612115
0.4046485298868123,-0.42695379201772593
0.4046478709125075,-0.42695442362872793
0.40230019497962893,-0.4293999193921431
0.402300193203634,-0.4293999211682783
0.4023000309042967,-0.4294000649065845
0.4023000274537971,-0.4294000676069273
0.40190055004453945,-0.4296996756638705
0.4018997191181907,-0.42970036527149014
0.39830066080697785,-0.4329995020567686
0.39829964584122557,-0.4330005661057315
0.3978001614206768,-0.43359994741039
0.3978001143194618,-0.43360000251896025
0.3978000740179621,-0.43360004742322217
0.3944011620764601,-0.43729886335956253
0.3944005063423388,-0.4372996472959028
0.39439992638939014,-0.43730048884091105
0.3943994272487785,-0.4373013806940791
0.3943001820405565,-0.4374998711105232
0.39430002771303385,-0.437500113078542
0.39120015708178396,-0.441399950324308
0.3912001186935764,-0.44139999748881537
0.3912000740745984,-0.4414000497387777
0.3905001258629097,-0.4421999905521361
0.3905001093496291,-0.4422000094680855
0.3878001435662426,-0.4452999701823441
0.38780011747217763,-0.4452999997097854
0.3878000906834286,-0.4453000291553517
0.3866001175954349,-0.4466000000006783
0.38420017979471877,-0.44919993261812075
0.3842001430190959,-0.44919997114599997
0.38420010667737053,-0.44920000626147116
0.38420008281471,-0.4492000273199468
0.3842000601017254,-0.4492000459956604
0.3827001502743661,-0.4503999738575478
0.38270011897096123,-0.4503999985110515
0.3827000825156809,-0.45040002631051446
0.37910074145137934,-0.4530995321087406
0.3790995661686694,-0.4531005514260307
0.37880036927609223,-0.45339974831860785
0.37879983547506224,-0.453400217015106
0.3768502543056473,-0.4548998948377329
0.37684998430564615,-0.4549001093666711
0.37490018757597,-0.4564999425807644
0.3749001185773806,-0.45649999731545926
0.37490004197034965,-0.4565000540186221
0.3742003093928107,-0.4569998630025785
0.3741999318574378,-0.4570001451085052
0.37100014655270297,-0.45949997737782927
0.3710001204575591,-0.45949999748467013
0.3710000849518627,-0.4595000240538592
0.36910042455171493,-0.4608997738223891
0.36909982707864575,-0.4609002469399586
0.36710019267057603,-0.46259993618681794
0.3671001163102518,-0.4625999987662728
0.36710003833485194,-0.4626000581251287
0.36410053331767905,-0.4647996951377222
0.36409973228675657,-0.46480034249728774
0.3632001448325519,-0.4655999757899141
0.3632001178102426,-0.4655999994903246
0.3632000893405725,-0.46560002379425686
0.3594002235957536,-0.4687999107372623
0.3594001125008392,-0.46879998675949697
0.3593999805029582,-0.46879999999809874
0.359399980386965,-0.468800000001
0.35930394741091654,-0.468800000001
0.359302896234743,-0.46880005046660306
0.35930185472743653,-0.4688002013992225
0.35930083246892874,-0.46880045141055876
0.359299838862098,-0.4688007982009722
0.35929888304628044,-0.4688012385806355
0.35929797381320516,-0.4688017684988743
0.3592971195261266,-0.4688023830814256
0.35540013105911555,-0.47189998929879334
0.35540010416514867,-0.47190001074492177
0.35440018869809786,-0.47269994311856245
0.3544000474463286,-0.4727000580551227
0.35150013913213773,-0.47509998217721167
0.35150012316422685,-0.47509999525552277
0.3515000899127285,-0.4751000218554622
0.3496001453773544,-0.47659997806759963
0.3496000899553761,-0.47660002211273983
0.347600172992625,-0.47819995568294066
0.34760006277568933,-0.47820004503119573
0.34480024569950085,-0.48049989477235056
0.3448001148410177,-0.48049999580013597
0.34479997753268765,-0.48050008913155684
0.34370015248282243,-0.4811999777996529
0.3437000823769479,-0.48120002167363707
0.33980011759522416,-0.4836000000008516
0.33850024572326326,-0.4843999211528276
0.3384999916770551,-0.4844000823319627
0.33590015396227546,-0.4860999762223955
0.33590011474965475,-0.4861000014203819
0.3359000832191219,-0.48610002100846966
0.3323002164089309,-0.48829993961469753
0.332300117539381,-0.4882999972049641
0.332300012847609,-0.48830005237466356
0.33190072862695985,-0.48849969448498815
0.33189954917649006,-0.4885003789466752
0.3280001904480889,-0.4910999514322759
0.3280001154105857,-0.49109999974564006
0.3280000433091235,-0.4911000430085945
0.3261003625570792,-0.49219985818083073
0.32609988027090475,-0.49220015426165964
0.32410014673577137,-0.4934999810594964
0.3202002403738123,-0.4959999212966205
0.32020011585168473,-0.49599999652585136
0.32019998697259494,-0.4960000653121706
0.32000149828877916,-0.49609930965407845
0.3200006064356111,-0.49609980879469007
0.3199997648906029,-0.49610038874763873
0.3199989809542626,-0.49610104448176
0.31630028821761974,-0.49949984321272917
0.31629995374420977,-0.4995001638519045
0.31580022841684496,-0.49999988917926935
0.31580000998423197,-0.5000001139419521
0.312400148080672,-0.5035999677221921
0.31240011010840724,-0.5036000072818607
0.31240009358288645,-0.5036000240132278
0.3121003830065246,-0.5038997345895897
0.3120998709410693,-0.5039002829277454
0.30870017980902636,-0.5077999286380299
0.3087001152339305,-0.5078000001789413
0.30870005188291816,-0.5078000657131961
0.3085005218205671,-0.5079995957755472
0.30849975756244635,-0.5080004440413675
0.30550021722482357,-0.5116998771244355
0.3055002136582574,-0.5116998812727962
0.3054999968271911,-0.5117000937435242
0.3054999928518077,-0.5117000970235166
0.3046001772348476,-0.5123999536144854
0.3046001178878063,-0.5123999984754621
0.30460005453831485,-0.5124000436556368
0.300700183929296,-0.5150999540772653
0.30070005194369404,-0.5151000468948046
0.30000030939281064,-0.5155998630025784
0.29999993185743773,-0.5156001451085052
0.2968002429646901,-0.5180999020559643
0.29680011592858285,-0.5180999955010954
0.29679998068220215,-0.518100083339213
0.2945005711967538,-0.5194997238955728
0.2944996927746021,-0.5195003186163235
0.29290018088461367,-0.520699952533815
0.29290011210584105,-0.5207000025847949
0.2929000567415059,-0.520700040569998
0.2890002596029191,-0.5232999053290558
0.28900011477730997,-0.5232999955026808
0.2889999651021296,-0.5233000762474033
0.28880084959185487,-0.5233996340025406
0.2888001332145727,-0.5234000261709623
0.28879944798948337,-0.5234004705346178
0.2851002483456261,-0.5259999081221931
0.2851001142647974,-0.5259999966232075
0.2850999780073317,-0.5260000756109618
0.28270055970700647,-0.527299760523638
0.28269969923674226,-0.5273002789065071
0.28120020167737125,-0.5282999439460877
0.2812001182934156,-0.5282999973437067
0.2812000278493529,-0.5283000506267286
0.27730017878470464,-0.5304999654837096
0.27730011414022165,-0.5305000008664433
0.27730005785062545,-0.5305000298731553
0.27590041030621054,-0.5311998536453627
0.2758998341265118,-0.5312001635404938
0.27330016356103276,-0.5326999734821164
0.26940073918817703,-0.534899649358674
0.2693995466566569,-0.5349004282047825
0.2690002782896389,-0.5351998794800459
0.2690001130133999,-0.5351999942322411
0.26899994171398417,-0.5352000954792407
0.2655003467774417,-0.5370998755876495
0.26549989458172263,-0.5371001351605496
0.2622002141422813,-0.5390999414874837
0.262200113889339,-0.5390999994606962
0.26220001928874936,-0.5391000491540934
0.26160045729588594,-0.5393998301505251
0.2615997904510455,-0.5394001929320341
0.2577002190336408,-0.5416999401781959
0.2577000174640785,-0.5417000619867991
0.255600173054737,-0.5429999656687724
0.25560011639365704,-0.5429999998196975
0.25560006140308583,-0.5430000312187075
0.2538001591711614,-0.54399997690311
0.2538001139609646,-0.5440000015094559
0.2538000787594051,-0.5440000199166598
0.24990030576094663,-0.5459999035056129
0.24989993328693821,-0.5460001036742634
0.24830014945135861,-0.5468999820817769
0.2483001291305273,-0.546899993334701
0.2483000733822837,-0.5469000230684757
0.2460001794600074,-0.5480999677235764
0.246000111345858,-0.5481000021665043
0.24600006019916296,-0.5481000264913493
0.24210016724358074,-0.5498999770862335
0.2421000681775012,-0.5499000234092535
0.2402002230801728,-0.5507999500343036
0.24020001319685022,-0.5508000522000429
0.23820018013977207,-0.551799968728582
0.23820012117460498,-0.5517999972776665
0.23820004946298703,-0.5518000296995299
0.23430030096626275,-0.5534999200698969
0.23429993725907747,-0.5535000865622081
0.23180019736747223,-0.5546999617101785
0.2318000384506934,-0.5547000395731213
0.23040018013977207,-0.555399968728582
0.23040012117460498,-0.5553999972776665
0.23040004946298703,-0.55540002969953
0.2265002547669018,-0.5570999402080798
0.22649998210479724,-0.5571000635119964
0.22330051925950387,-0.5585998117207276
0.22329973243985715,-0.5586002200896333
0.22260031943950134,-0.5589998846612653
0.2226000523750249,-0.5590000223555379
0.22259998678164192,-0.559000060376359
0.21870017117137855,-0.5607999752734035
0.21870011752047402,-0.5607999993388664
0.2187000628219921,-0.5608000224719354
0.21480020268707267,-0.5623999650913896
0.2148001183679088,-0.5623999980436148
0.21480002900627568,-0.5624000295305289
0.21450018145294403,-0.5624999787149728
0.21450012187305526,-0.5624999977660275
0.21450004816676635,-0.562500019286575
0.21090022602133585,-0.5634999698825279
0.21090000980910484,-0.5635000323367225
0.20690016801285482,-0.5646999848755976
0.20690012293566964,-0.5646999979286994
0.20690006108416956,-0.564700014490912
0.20300013179238333,-0.5656999963606006
0.20300010340733346,-0.5657000036792391
0.20030016377416493,-0.5663999880285793
0.19910040253104397,-0.5666999287669449
0.19909983687400895,-0.5667000863766436
0.19520018023904345,-0.5678999807258637
0.19520011662557057,-0.5678999994703764
0.19520005487083744,-0.567900016084074
0.19130014541265805,-0.5688999928682226
0.19130012625219878,-0.5688999976744195
0.1913000808800693,-0.5689000084736334
0.18740015164413146,-0.5697999921434652
0.18740008344838252,-0.5698000074241358
0.18510015921865502,-0.5702999909523375
0.18510011124032563,-0.5703000009929641
0.18510008204378361,-0.5703000066668144
0.18350020912812565,-0.5705999828385001
0.18350002636613172,-0.5706000187145732
0.17570011759490103,-0.5722000000009796
0.171800184040356,-0.5729999863711426
0.17180005083275865,-0.5730000119839286
0.16790022451913572,-0.5736999808094506
0.1679000110715459,-0.5737000213056506
0.1654001890831824,-0.5741999857033233
0.16540012376286892,-0.5741999978670508
0.16540003904759448,-0.5742000112220254
0.16400020601346796,-0.5743999873697576
0.16400011746190427,-0.5743999985523213
0.16400002851566617,-0.5744000068532364
0.16010039520661867,-0.57469997864624
0.1600998414232616,-0.5747000354076028
0.1562001535649822,-0.5751999953894336
0.15620011447327112,-0.5752000001387763
0.15620008462007995,-0.5752000033830176
0.1523001314471929,-0.5755999985802367
0.14830018009525756,-0.5759999937509487
0.14830005496756002,-0.5760000048184752
0.14440016093434424,-0.5762999966671842
0.14440012724491968,-0.576299998990349
0.14050011759330583,-0.5765000000010728
0.1366001509339448,-0.5766999982912964
0.1366001210496342,-0.5766999996415689
0.1366000807575567,-0.5767000009455424
0.1327002580203081,-0.5767999964003436
0.1326999773073632,-0.5768000071952236
0.12880015093394478,-0.5769999982912963
0.1288001210496342,-0.5769999996415689
0.1288000807575567,-0.5770000009455424
0.12490011759472569,-0.5771000000009996
0.12100011759472568,-0.5772000000009997
0.11710011759472569,-0.5773000000009997
0.10930015226388455,-0.5774999991120469
0.10930011855520874,-0.5774999997631893
0.10930008195065236,-0.577500000001
0.06630015323872854,-0.577500000001
0.06630011663420868,-0.5774999997631897
0.0663000829255132,-0.5774999991120469
0.06240025820484494,-0.5774000036063887
0.06239997693831644,-0.577400000001
0.035100258251083684,-0.577400000001
0.035099976984555185,-0.5774000036063887
0.031200152263884583,-0.5774999991120469
0.031200118555208746,-0.5774999997631893
0.031200081950652363,-0.577500000001
0.015500258251083684,-0.577500000001
0.015499976984555188,-0.5775000036063886
0.011600152263884564,-0.5775999991120468
0.011600118555208748,-0.5775999997631893
0.011600081950652359,-0.577600000001
0.007700258251083683,-0.577600000001
0.007699976984555186,-0.5776000036063886
0.003800152264489851,-0.5776999991120313
0.003800118554000573,-0.5776999997632052
0.003800081951257342,-0.577700000001
-0.007899741748916316,-0.577700000001
-0.007900023015444813,-0.5777000036063886
-0.011799847736115435,-0.5777999991120468
-0.01179988144479125,-0.5777999997631893
-0.01179991804934764,-0.577800000001
-0.019599741748916318,-0.577800000001
-0.019600023015444813,-0.5778000036063886
-0.023499847736115423,-0.5778999991120468
-0.02349988144479126,-0.5778999997631893
-0.023499918049347642,-0.577900000001
-0.03129974174891632,-0.577900000001
-0.031300023015444815,-0.5779000036063886
-0.035199847736115446,-0.5779999991120468
-0.035199881444791255,-0.5779999997631893
-0.03519991804934764,-0.5780000000009999
-0.043099741748916315,-0.5780000000009999
-0.04310002301544481,-0.5780000036063886
-0.046999847736115444,-0.5780999991120468
-0.04699988144479125,-0.5780999997631893
-0.04699991804934764,-0.5781000000009999
-0.05869974174891631,-0.5781000000009999
-0.05870002301544481,-0.5781000036063886
-0.06259984773611545,-0.5781999991120469
-0.06259988144479126,-0.5781999997631894
-0.06259991804934764,-0.578200000001
-0.07429974174891632,-0.578200000001
-0.07430002301544482,-0.5782000036063887
-0.07819984773611545,-0.5782999991120469
-0.07819988144479126,-0.5782999997631894
-0.07819991804934764,-0.578300000001
-0.10169974174891631,-0.578300000001
-0.10170002301544481,-0.5783000036063887
-0.10559984773611544,-0.5783999991120469
-0.10559988144479125,-0.5783999997631893
-0.10559991804934764,-0.578400000001
-0.12509984678055328,-0.578400000001
-0.12509988332722263,-0.5783999997636939
-0.1250999170937733,-0.5783999991115523
-0.12899974179515508,-0.5783000036063887
-0.12900002306168357,-0.578300000001
-0.13289984678055328,-0.578300000001
-0.13289988332722263,-0.578299999763694
-0.1328999170937733,-0.5782999991115523
-0.13679974179515506,-0.5782000036063887
-0.13680002306168354,-0.578200000001
-0.14069981839635398,-0.578200000001
-0.14069987987179663,-0.5781999992837646
-0.1406999488550131,-0.5781999968367292
-0.14279962158690432,-0.5781000124209247
-0.14280014351928885,-0.5781000000009999
-0.14459984678055327,-0.5781000000009999
-0.14459988332722262,-0.5780999997636939
-0.1445999170937733,-0.5780999991115522
-0.14849988240532558,-0.5780000000009996
-0.15239988240532557,-0.5779000000009996
-0.15629988240532558,-0.5778000000009996
-0.16019988240532557,-0.5777000000009996
-0.1640998524595417,-0.5776000007688402
-0.1640998755894758,-0.5776000000493767
-0.16409991912811356,-0.5775999981648606
-0.1680998753981199,-0.5774000003513603
-0.1719998824053763,-0.5772000000009974
-0.17589988240535115,-0.5770000000009986
-0.17979988240535114,-0.5768000000009986
-0.18369981244819591,-0.576600003588545
-0.18369995224813176,-0.5765999946284774
-0.18759988240537662,-0.5763000000009971
-0.19149981069931557,-0.5760000055168479
-0.19149988693810283,-0.5759999986460047
-0.19149994912940294,-0.5759999914466359
-0.19539974470105675,-0.5755000176553984
-0.19540002051235494,-0.5754999858361791
-0.19929981190303608,-0.5751000072320066
-0.199299885632545,-0.5750999987062642
-0.19929994912679425,-0.5750999897361664
-0.20319982308275347,-0.5745000091275574
-0.20319987961727393,-0.5744999997957437
-0.203199943918063,-0.5744999876984672
-0.20469983202779662,-0.5742000100765204
-0.20709982492498233,-0.5737000119760777
-0.20709993961748518,-0.5736999867982143
-0.21099988240552478,-0.5728000000009744
-0.21489984569067858,-0.5719000084736312
-0.2148998910627808,-0.5718999976744238
-0.2148999102232732,-0.5718999928682187
-0.2187998418834074,-0.5709000103912611
-0.21879992276455135,-0.570899988993968
-0.22099969627096147,-0.570300050764947
-0.22100007020964624,-0.5702999558117694
-0.22269985308252527,-0.5699000069005037
-0.2226998961460495,-0.5698999965180535
-0.22669978563752388,-0.5689000241929747
-0.2266999795974507,-0.5688999775720683
-0.23059981548673775,-0.5680000154437714
-0.23059988741177206,-0.5679999978946305
-0.23059994333302383,-0.5679999828162964
-0.23449984323325726,-0.5669000110495638
-0.23449988679351497,-0.5668999984137499
-0.23449991680714105,-0.5668999892504722
-0.2360998434228524,-0.5664000121830626
-0.2360999214779421,-0.5663999881093716
-0.23839985452390774,-0.5657000084866863
-0.24229975870168058,-0.5645000380636984
-0.24230000697308002,-0.564499964866537
-0.24619983385606592,-0.5634000136944127
-0.24619988408305074,-0.5633999990279891
-0.24619992863287377,-0.5633999851421874
-0.2489997320814423,-0.5625000483194332
-0.24899987942441132,-0.562499996235955
-0.24900002744817717,-0.5624999340725179
-0.25009958536346544,-0.5620001350201143
-0.25010018694573605,-0.5619998828701346
-0.2539997670469618,-0.560500044369663
-0.2539999987344577,-0.5604999582418777
-0.2578997755299523,-0.559100038366572
-0.25789988358213617,-0.5590999970349182
-0.2578999837721082,-0.5590999539252766
-0.2589997738375357,-0.5586000493500822
-0.2589999920207802,-0.558599953023025
-0.26179985127729183,-0.5574000133416629
-0.2656998432692103,-0.5557000170604096
-0.2656999212722262,-0.5556999823343137
-0.2678998494027215,-0.5547000150022705
-0.26789991520760215,-0.5546999845647277
-0.26959984549702626,-0.5539000173697045
-0.2695999194425246,-0.5538999829069976
-0.273499855035575,-0.5521000126332821
-0.2734998597516046,-0.5521000101559238
-0.27629979884685296,-0.5508000387960849
-0.2762998878499143,-0.5507999956421858
-0.27629995729151136,-0.5507999591541146
-0.2773995598689132,-0.5502001759300773
-0.27740021598796183,-0.5501998460398728
-0.2812998536110418,-0.5484000132907589
-0.2812999112767153,-0.5483999868777278
-0.28459983346798184,-0.546900022245334
-0.28459988757651294,-0.5468999970079861
-0.2845999251594583,-0.5468999786240388
-0.28519985736943815,-0.5466000125190489
-0.28519990731303496,-0.5465999872279264
-0.28909971635956394,-0.5446000851527834
-0.28910005125125837,-0.5445999205441836
-0.29249978715794994,-0.5430000448233876
-0.2924999704520813,-0.5429999413033476
-0.29309982487470604,-0.5426000383549311
-0.2930998797001171,-0.542600000798137
-0.29309994003501966,-0.5425999571483776
-0.29699984531179136,-0.5397000275835987
-0.2969998461380658,-0.5397000268982208
-0.2977998596662228,-0.539100017055558
-0.2977999052357928,-0.5390999830624925
-0.3008997479279444,-0.5368000997747671
-0.3009000198656143,-0.5367999043766516
-0.30319984542216294,-0.5352000257286178
-0.30319987580055796,-0.5352000042235185
-0.30319992470982865,-0.5351999682728535
-0.3047998452099643,-0.5340000278977518
-0.3047999198369198,-0.5339999724200486
-0.308596979311083,-0.5312021391232967
-0.30859794894731685,-0.5312015009230376
-0.30859898057753277,-0.5312009687265569
-0.30860006265656603,-0.5312005484897635
-0.30860118307466977,-0.5312002449156055
-0.3086023292930376,-0.5312000614014373
-0.3086034884841275,-0.531200000001
-0.3086997378344489,-0.531200000001
-0.3086998778345212,-0.5311999854431444
-0.3086999990526706,-0.5311999162544008
-0.3125998359870329,-0.5284000333271663
-0.3125998784261605,-0.5284000021831333
-0.3125999308717107,-0.5283999619205205
-0.3139998211739514,-0.527300048111617
-0.31399988401695955,-0.5272999972760289
-0.313999938627138,-0.5272999505261146
-0.3164998158235329,-0.525100058593287
-0.3164998832870907,-0.5250999972621676
-0.3164999433411964,-0.5250999390655177
-0.3181994954169027,-0.5234003869898114
-0.31820030598134014,-0.5233996534390772
-0.3203998523347536,-0.5216000246044662
-0.32039987215161575,-0.5216000081550196
-0.3203999215020737,-0.5215999657916518
-0.3227998628372847,-0.5195000171233422
-0.32279990205554876,-0.5194999829711077
-0.3242998152881287,-0.5182000581695384
-0.3242999504565761,-0.5181999429260412
-0.32739983841965037,-0.515600036892495
-0.32739992561063685,-0.5155999621966589
-0.3281998585849312,-0.5149000208441514
-0.3281999063468333,-0.5148999792951311
-0.3318997884721319,-0.5117000812408189
-0.3318997903081198,-0.5117000795788323
-0.3318998732925787,-0.5116999936006404
-0.33189995107310927,-0.5116998970000888
-0.3320994597979701,-0.5114006339127974
-0.33210038856339597,-0.5113994305736471
-0.3352998539308204,-0.5078000320352947
-0.3359998471934708,-0.5070000402435835
-0.3359998798973912,-0.5070000021242875
-0.33599991800917955,-0.5069999558527822
-0.3384998470621105,-0.5039000438271478
-0.33849991819791725,-0.5038999565391091
-0.33989971185081275,-0.5022002071034504
-0.33990006287886276,-0.5021998014805675
-0.3418998736397859,-0.5000000096435521
-0.3437998500234917,-0.49790003579190933
-0.34539922412801094,-0.4961007405634553
-0.3453999129719634,-0.49610003254109103
-0.34540066269862385,-0.4960993893369293
-0.3476996519735855,-0.49430018033913325
-0.34770012212183593,-0.49429983219964546
-0.3506998824058734,-0.49220000000081926
-0.35169983261371657,-0.491500034855329
-0.3516998805393789,-0.49150000051009174
-0.3516999320124909,-0.491499961841884
-0.3555997407357223,-0.48850010897785984
-0.35559987982457364,-0.48849999458674
-0.35560000763604593,-0.4884998747706682
-0.3557992798829479,-0.4883006025237662
-0.3557999038863376,-0.48830002509808873
-0.3558005707215521,-0.4882994977164053
-0.3594998533772438,-0.48560002118387346
-0.3594999111545725,-0.4855999784392956
-0.36109972569869925,-0.48440011753120055
-0.36110004320807026,-0.4843998881384214
-0.3633998311590776,-0.4828000356507641
-0.3633998802713195,-0.48280000064983947
-0.3633999336203909,-0.48279996073635695
-0.3663998030700642,-0.48050006082494073
-0.36639988193656886,-0.4804999980464392
-0.36639995646367585,-0.4804999341716704
-0.36729982222248386,-0.47970005349717443
-0.36729988149248877,-0.47969999923486717
-0.36729993944268285,-0.4796999429640313
-0.37119976119991255,-0.4758001212068016
-0.37120000733878167,-0.4757998826396165
-0.3744998500841078,-0.472700030363704
-0.3744998843219591,-0.4726999976759289
-0.374499911646711,-0.47269997076000314
-0.375099852565588,-0.4721000298411262
-0.3750999117838791,-0.4720999697047768
-0.37829982364942716,-0.4688000605934303
-0.37829994208773454,-0.4687999403189796
-0.3789997683265047,-0.4681001140802094
-0.37899999979000654,-0.4680998893243653
-0.3824994328657379,-0.4648004238529614
-0.382500376684946,-0.4647996292915154
-0.3828998011592338,-0.4645000609357997
-0.3828998823691263,-0.464499997646289
-0.3828999578628436,-0.46449993421782715
-0.3867998110433298,-0.4611000622143263
-0.3867998825842404,-0.4610999976392312
-0.3867999481184981,-0.46109993428821605
-0.386999540757188,-0.4609003416495261
-0.38700025276134553,-0.46089968970299605
-0.3906997871475941,-0.4578000798118148
-0.3906999794473897,-0.4577999223676088
-0.3916998208495666,-0.4570000492458673
-0.3916998844382231,-0.4569999968590561
-0.3916999384338379,-0.4569999497688607
-0.39459956336224333,-0.45440028603994553
-0.3946002227836708,-0.4543997397119165
-0.39629985570671106,-0.4531000204178269
-0.39849984732528737,-0.4514000271085428
-0.4012997942593818,-0.44920006925876454
-0.4012999583181981,-0.4491999171874092
-0.4023998540354347,-0.4480000309504238
-0.4023999102996611,-0.4479999686203489
-0.40479985473426083,-0.44530003113142413
-0.4047998793880357,-0.44530000296822797
-0.4047999117711633,-0.445299964762526
-0.4062998437986917,-0.44350004632949186
-0.4062998824167428,-0.44349999893821607
-0.4062999184469488,-0.4434999526969859
-0.40789986119729604,-0.4414000278371552
-0.40789990325807607,-0.44139997189576263
-0.41019961906681224,-0.4383003549361617
-0.41020017343740506,-0.4382996673933985
-0.410899852653299,-0.43750003400380544
-0.4108998843315851,-0.4374999971927109
-0.4108999089173841,-0.4374999676899739
-0.41409658998007437,-0.43360401264482007
-0.4140973131474286,-0.43360321460238044
-0.4140981110623433,-0.4336024912943226
-0.41409897603873774,-0.43360184968806115
-0.41409989974454764,-0.4336012959640014
-0.41410087328198547,-0.433600835456005
-0.4141018872732502,-0.43360047260001056
-0.41410293195086095,-0.4336002108913037
-0.41410399725174424,-0.4336000528508477
-0.41410507291416865,-0.43360000000099996
-0.4141997498406364,-0.43360000000099996
-0.4141997513295113,-0.4335999999650206
-0.4141998769895146,-0.4335999878226333
-0.4141999781837216,-0.43359990667883147
-0.41809978398869907,-0.4298000958944945
-0.4180998691364138,-0.4297999944753313
-0.4180998824062999,-0.4297998617041803
-0.4180998824062999,-0.4297047152167633
-0.418099938840493,-0.4297036037672667
-0.41810010756258964,-0.42970250375015057
-0.41810038683711265,-0.4297014264802018
-0.4181007737914415,-0.42970038303822977
-0.4181012644453602,-0.4296993841570888
-0.4181018537519977,-0.4296984401112803
-0.4181025356497401,-0.42969756061126857
-0.4181033031245805,-0.4296967547035995
-0.421999853807752,-0.4260000271323855
-0.42199988701176805,-0.42599999517472054
-0.4219999055664234,-0.42599997684029073
-0.4221998592455953,-0.42580002316111887
-0.42219987758001004,-0.42580000460647877
-0.4221999095376922,-0.4257999714024449
-0.42589978305108855,-0.42190010472616224
-0.42589998448154237,-0.42189989792517174
-0.4297997870032788,-0.4180000954034353
-0.42979988010993636,-0.4179999976013863
-0.4297999678382309,-0.4179998958801919
-0.43299981661271447,-0.41410008018629
-0.4329998795181605,-0.4141000004946192
-0.43299994311437096,-0.4140999132744995
-0.4336996942150804,-0.4131002688449146
-0.4337000863269116,-0.41309974288305545
-0.4359998481422643,-0.4102000432028281
-0.4359998793983098,-0.4102000029690426
-0.4359999172986421,-0.41019995202335463
-0.4375998494719012,-0.4080000452851234
-0.43759988198366995,-0.40799999960862887
-0.4375999134216635,-0.40799995347725754
-0.4387997918499047,-0.40620013583489567
-0.4387999769631646,-0.4061998669202873
-0.4414993484173993,-0.4024007515402533
-0.4414999119365503,-0.4024000249535424
-0.44150053430930924,-0.40239934809740485
-0.4415997571759904,-0.40230012523072367
-0.4415998769919975,-0.40229999741932193
-0.44159999138317935,-0.4022998583303969
-0.44459981869418735,-0.39840008282608647
-0.4445999476837738,-0.3983999184035084
-0.4453998599042324,-0.39740002812793523
-0.4453998830960686,-0.3973999987447373
-0.4453999033213387,-0.3973999724305125
-0.44759985291685705,-0.39450003887278384
-0.4475999122398524,-0.39449996139221466
-0.44851509677494433,-0.3933156049350369
-0.4485154482225669,-0.39331517321472526
-0.4492998180767367,-0.39240007505152713
-0.4492999480769805,-0.3923999261208646
-0.4508998636466438,-0.3906000211049933
-0.4508998814123019,-0.39060000091026925
-0.45089990158458665,-0.39059997748672726
-0.4531998631406417,-0.3879000226165757
-0.4531999014254347,-0.3878999771774003
-0.4541997941682409,-0.3867001058860329
-0.45419979418435463,-0.3867001058656778
-0.45419994778461525,-0.3866998785833808
-0.45629986322687477,-0.3828000356191846
-0.45629988111486913,-0.3828000018036689
-0.45629990147967947,-0.382799961853477
-0.45709975772549716,-0.3812002493618416
-0.45710001958903473,-0.3811997572923476
-0.4583998678595543,-0.37890002573681314
-0.4583998706480837,-0.3789000207406057
-0.4604998632271758,-0.3750000356186155
-0.4604998811148691,-0.37500000180366894
-0.46049990147967945,-0.374999961853477
-0.4609997829752372,-0.37400019886236147
-0.4609999898108772,-0.37399980532946114
-0.462599605124582,-0.37110050257337124
-0.46260021060942486,-0.3710995291001783
-0.464899612291705,-0.3678003875560374
-0.46490018482868795,-0.36779963709349656
-0.4653998488461013,-0.36720004027260045
-0.46539988058501536,-0.3672000014373528
-0.46539991574645717,-0.3671999566581358
-0.4683998186941874,-0.3633000828260865
-0.46839994768377385,-0.36329991840350845
-0.4687998627404307,-0.36280002458268734
-0.46879988406181744,-0.36279999761519627
-0.4687998997678225,-0.362799977296809
-0.47139983704709426,-0.35940005931622293
-0.47139988427109986,-0.35939999578830556
-0.4713999220270259,-0.3593999420930945
-0.47269955853013007,-0.3575004733577884
-0.472700253866574,-0.3574995629882805
-0.47439980530631753,-0.3555000907062293
-0.47439980839984724,-0.3555000869025434
-0.4743999404172205,-0.3554999014435682
-0.4743999427683463,-0.35549989764723783
-0.47669984168984914,-0.3516000690412112
-0.4766998806229983,-0.3516000007638774
-0.4766999196789007,-0.35159992731867
-0.47869986963322964,-0.34770002490772856
-0.4786998949243478,-0.3476999749641404
-0.4805990860650522,-0.34390159268273157
-0.4805996677551215,-0.34390057028345156
-0.4806003555453393,-0.3438996160254987
-0.4806011415319091,-0.34389874087480504
-0.48069977131392955,-0.3438001110927846
-0.48069986823029703,-0.3437999891219774
-0.48069994949514094,-0.34379985875535046
-0.4806999495307861,-0.34379985868551766
-0.48259986377629804,-0.33980003922128205
-0.48259988125131836,-0.33980000166776747
-0.4825999005540774,-0.33979995836707194
-0.4842994934851899,-0.3359008922309902
-0.4842999202238701,-0.33590002063748103
-0.4843004223021309,-0.3358991901565563
-0.48449978994804915,-0.3356001386876791
-0.4844997919037191,-0.33560013555181106
-0.4844999377094398,-0.33559984654581965
-0.48449993897469296,-0.33559984334924065
-0.4857998026792768,-0.3320002207827006
-0.4857999715019687,-0.33199978282950443
-0.48739987100610715,-0.32810002778816694
-0.48739989395827965,-0.32809997227544874
-0.488399867334383,-0.3257000361728007
-0.4883998969598342,-0.32569996361635684
-0.48899984302888583,-0.3242000984437278
-0.48899984389062584,-0.32420009616250095
-0.48899990562184126,-0.3241998991690699
-0.48899990627430323,-0.32419989657209963
-0.48989985174948375,-0.32030013284631725
-0.4898998791281589,-0.3202999991231691
-0.48989989970722864,-0.3202998650528198
-0.49039987779473343,-0.31640003597028216
-0.4903998825440765,-0.3163999968785682
-0.4903998857883166,-0.31639996702538803
-0.49079986824147925,-0.31250013810705285
-0.49079990006069857,-0.31249986229575466
-0.4912997532937165,-0.30860100707821436
-0.4912999281519993,-0.3086000102190834
-0.49130019411256043,-0.3085990337107496
-0.49229983884838213,-0.3055001350297023
-0.49229991655955957,-0.30549986338708457
-0.4924996322669252,-0.30470100055762195
-0.4924999280204958,-0.30470001606873987
-0.4925003146022532,-0.3046990635756542
-0.49429985787019914,-0.30080005316177133
-0.4942999058020887,-0.3007999463275166
-0.49599986518052624,-0.2969000395181599
-0.49599988303092274,-0.29689999767269576
-0.4959998975293354,-0.29689996219260384
-0.4961998111108262,-0.2964001782388767
-0.49619995989251864,-0.2963998243647816
-0.4976998305035982,-0.29300011764633477
-0.4976998795963116,-0.2929999989102305
-0.4976999230674271,-0.2929998780167808
-0.4989998619332348,-0.28910006141935757
-0.49899988197658063,-0.2890999988372935
-0.49899989971345343,-0.2890999386384123
-0.500099870505651,-0.2852000421933485
-0.5000998835367094,-0.2851999945381255
-0.5000998916880676,-0.2851999628730529
-0.5010998425747205,-0.2812001593264408
-0.50109992698808,-0.28119984193746356
-0.5032998330397656,-0.2734001750269423
-0.5032999375454761,-0.2733998267056018
-0.5039998732253882,-0.27120002885444905
-0.503999882307161,-0.2711999997569072
-0.5039998908926403,-0.2711999711465868
-0.5044998693371117,-0.2695000444353841
-0.5044998810662938,-0.269500003275723
-0.5044998947830512,-0.26949995173079605
-0.50549981767042,-0.26560025247005825
-0.5054999590559593,-0.2655997508887575
-0.5066998338336186,-0.2617001578613648
-0.5066998772121122,-0.26170000014059563
-0.5066999118256155,-0.26169983609247405
-0.5073998697437047,-0.2578000705488346
-0.5073998824552938,-0.2577999939883147
-0.5073998907642768,-0.2577999348078444
-0.5078998601244645,-0.25390017379837987
-0.5078998768795596,-0.2538999990251862
-0.5078998824062999,-0.2538998254004995
-0.5078998824062999,-0.25360060774117626
-0.5078999495200793,-0.25359939597604064
-0.5082998772863115,-0.25000004607995024
-0.5086998263170834,-0.24610054686991178
-0.5086999928732633,-0.24609946147365486
-0.5094998023440581,-0.24220039030353036
-0.5094999905641976,-0.24219961653122862
-0.5105998824062624,-0.23830000000027146
-0.5116998705056509,-0.23440004219334848
-0.511699883536709,-0.23439999453812682
-0.5116998916880682,-0.23439996287305023
-0.5117998380628569,-0.23400017737389542
-0.5117999326342336,-0.23399982420237253
-0.5127998772969521,-0.23050001788285762
-0.5138998652216219,-0.22660006092762977
-0.5138998802999246,-0.22660000500649516
-0.5138998978490729,-0.22659993308143148
-0.5147998678356216,-0.22270006313972035
-0.5147998977216025,-0.2226999370372094
-0.515699589351646,-0.21900120478036436
-0.5156999479760247,-0.21900002401907137
-0.5157004369106886,-0.21899889099145892
-0.5157998081138104,-0.21880014858521518
-0.5157999184081499,-0.2187998395563466
-0.5157999191884357,-0.2187998365239525
-0.5166997894026689,-0.21480041334958305
-0.5167000070054599,-0.21479959505288082
-0.5178998448880212,-0.2109001219345563
-0.5178999227492543,-0.21089987897129908
-0.51919987290254,-0.207000028511442
-0.5191998811053878,-0.20700000344606095
-0.5191998923263111,-0.206999967760114
-0.5195998666304403,-0.20570005127169433
-0.5195998847180504,-0.205699990374979
-0.5195998937811407,-0.2056999577507239
-0.5202998654110104,-0.2031000631254928
-0.520299900152434,-0.20309993708202617
-0.521399865221601,-0.19920006092770715
-0.5213998802999246,-0.19920000500649515
-0.5213998978490728,-0.19919993308143147
-0.5222998586957206,-0.1953001027459576
-0.522299881956445,-0.19529999230355058
-0.5222998973033994,-0.19529990316892953
-0.5228998779211708,-0.19140002915341559
-0.5228998807859033,-0.19140000984242592
-0.5228998874252994,-0.19139996085186867
-0.5233998723681474,-0.18750007829765278
-0.52339989356986,-0.1874999218551501
-0.5234998722419888,-0.18680007115024835
-0.5234998935017364,-0.1867999289892831
-0.5239998804180612,-0.18360001272480525
-0.5245998205178292,-0.1797004022751364
-0.5245999739258643,-0.1796996034153353
-0.5254998723758083,-0.1758000434655774
-0.5254998819493312,-0.1758000003846228
-0.5262998554194872,-0.17190013156081316
-0.5262999126051259,-0.17189986913853525
-0.5271998717004298,-0.16800004639221802
-0.5271998851533474,-0.1679999856970602
-0.5271998888878625,-0.16799996759228567
-0.5273998752805896,-0.16700003562865048
-0.5273998897677608,-0.16699996441970827
-0.527999868008815,-0.16410006958794598
-0.5279998817290983,-0.16409999865481126
-0.5279998930286198,-0.1640999309549967
-0.5285998778632942,-0.1602000295296136
-0.5285998796248402,-0.16020001764945974
-0.52859988832795,-0.16019995262686193
-0.5290998802595578,-0.15620001717399948
-0.5290998846071924,-0.15619998283310282
-0.5295998648656755,-0.15230013681693538
-0.5295999033805437,-0.15229986366749187
-0.5301998409580625,-0.14840026941361953
-0.5301999371802667,-0.1483997329770133
-0.5309998554192822,-0.1445001315618132
-0.5309999126051259,-0.14449986913853524
-0.5312998824062743,-0.14320000000022484
-0.5318998723758084,-0.1406000434655774
-0.5318998819493314,-0.14060000038462245
-0.5326998686988202,-0.13670006682403296
-0.5326998816027942,-0.13669999968720933
-0.5326998927537104,-0.13669993274190775
-0.5332998670636804,-0.13280009972710324
-0.5332998797118739,-0.13280000608655876
-0.533299890632519,-0.13279989305919046
-0.5335998717028626,-0.12890013914472326
-0.5335998966450062,-0.1288998611726644
-0.5339998824062947,-0.12500000000010203
-0.5343998794924477,-0.12110002841010954
-0.5343998810324815,-0.12110001258352866
-0.5343998855673672,-0.12109995890616387
-0.53469986105154,-0.11720027761191845
-0.5346999178129028,-0.11719972382856142
-0.5351998601268817,-0.11330017377952621
-0.5351998768771459,-0.11329999906309325
-0.5351998824062999,-0.11329982538149505
-0.5351998824062999,-0.11320071881011845
-0.5351999761783148,-0.113199287332752
-0.5356998773345615,-0.10940003854527819
-0.5356998820389633,-0.1094000007215137
-0.5356998864503754,-0.10939996057031541
-0.536099868241479,-0.10550013810705494
-0.5360999000606983,-0.10549986229575675
-0.5365998738715606,-0.10160006657102987
-0.5365998810194349,-0.10160000483976164
-0.5365998879339835,-0.10159992814015176
-0.53689986105154,-0.09770027761191845
-0.5368999178129028,-0.09769972382856142
-0.5373998732979579,-0.09380007104513124
-0.5373998813411429,-0.09380000107830033
-0.5373998878515228,-0.09379992739706496
-0.5376998711842176,-0.08980014962780272
-0.5376998977155192,-0.08979985073516367
-0.5384998824062946,-0.08200000000010203
-0.5388998761431908,-0.07810006106536543
-0.5388998873015058,-0.07809993880996653
-0.5390998552418551,-0.07560033955560132
-0.5390999305801125,-0.07559966278338344
-0.539299874153115,-0.07420005777236575
-0.5392998828157362,-0.07419999215610815
-0.5392998875610656,-0.07419994974108511
-0.5396998751586339,-0.07030007066479513
-0.5396998816895138,-0.07029999769195286
-0.5396998859292962,-0.07029993130159932
-0.5398998806936207,-0.06640003339727087
-0.5398998820514419,-0.06640000333883143
-0.539899883349353,-0.06639996322094116
-0.5401998806036793,-0.05470007030221777
-0.5401998815048414,-0.054700000000012995
-0.540199880603679,-0.05469992969776906
-0.5398998824062996,-0.042999999999974364
-0.5397998824062996,-0.03909999999997437
-0.5396998824963914,-0.035200003513556274
-0.5395998824941426,-0.031200003513697817
-0.5394998833486085,-0.027300036750030888
-0.5394998820537253,-0.027299996719177613
-0.539499880692134,-0.0272999665737393
-0.5392998924306128,-0.02340019547407773


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.5543109086259783,-0.06640000097267912
-0.5543109088668013,-0.0663999639044434
-0.5543109088668013,-0.06250014243814092
-0.5543109125178611,-0.06249985760868092
-0.5544109079665879,-0.05860003510833801
-0.5544109086259783,-0.05860000097267912
-0.5544109088668013,-0.058599963904443386
-0.5544109088668013,-0.054700104508899644
-0.5544109069823612,-0.05470000433538681
-0.554410900524521,-0.05469989155031612
-0.5541109121589152,-0.05080004279744023
-0.5541109084051404,-0.05079999847855849
-0.5538109119042194,-0.047800030374161966
-0.5538109054957266,-0.04779996966027302
-0.5537109296593871,-0.04690018713321695
-0.5537108944260039,-0.04689981226959481
-0.5534109088667984,-0.0429999999999233
-0.5531109171949713,-0.03910010826617024
-0.553110906145072,-0.03909999389471661
-0.5531108933253603,-0.039099898980557164
-0.5525109327722814,-0.03520015538554383
-0.5525108893668196,-0.03519984400008315
-0.5520109148395912,-0.031200047782256712
-0.5520109061050897,-0.031199982507931184
-0.5520109042369812,-0.031199969906093188
-0.5514109301067355,-0.02730013805949511
-0.5514108911039818,-0.02729986144994291
-0.5509109256848952,-0.02340013118106897
-0.5509108681901672,-0.023399873902277456
-0.5499110233002955,-0.020300354743674538
-0.5499108184629945,-0.02029963838464944
-0.5497109205660712,-0.019500046796956685
-0.5487109088665708,-0.015599999998974773
-0.5477109422690595,-0.011700130268680565
-0.5477108786269723,-0.011699868960626827
-0.5468109394481699,-0.007800132519150183
-0.546810881537927,-0.007799866771636777
-0.546010964334615,-0.003900270405490217
-0.5460108668935203,-0.0038997271735966158
-0.545410919404841,-6.849718161630999e-08
-0.545410896623398,6.821333660808936e-08
-0.5447109088667856,0.003900000000176664
-0.544010927186662,0.007799897932294558
-0.5440109062990692,0.007800002990508501
-0.54401088397208,0.007800097089539538
-0.5430109422690595,0.011699869731319435
-0.5430108786269724,0.011700131039373174
-0.5421109245108043,0.015599932209434427
-0.5421109067212907,0.015600005118212872
-0.5421108914711856,0.015600061675503176
-0.5410109449260371,0.019499872153757557
-0.5410108758739571,0.019500128672219105
-0.540011079500934,0.023399334527008993
-0.5400108215047554,0.02340068142402194
-0.5395109088667932,0.027300000000127167
-0.5390109285383599,0.031199846561907725
-0.5390108934741602,0.03120015392646119
-0.5386109127708082,0.03519996095998064
-0.5386109044118128,0.03520003898120664
-0.538210929643891,0.03869981820052285
-0.53821090271675,0.03870000040491527
-0.5382108648498944,0.038700176067750475
-0.5381110333716,0.03909950198092799
-0.5381108308087573,0.03910050737736197
-0.5375109088667896,0.043000000000152055
-0.5369109088667896,0.046900000000152056
-0.5363109301067355,0.050799861940504946
-0.5363108911039818,0.05080013855005715
-0.5358109267448361,0.054699860551392684
-0.5358108945225483,0.0547001398565185
-0.5354109232858758,0.05859985941407527
-0.5354108980277787,0.058600140907333086
-0.5351109088667985,0.0625000000000767
-0.5348109088667984,0.0664000000000767
-0.5345109172579591,0.07029989091498802
-0.5345109026251338,0.07030010922921116
-0.5343109163729014,0.0737998686432792
-0.5343108766663075,0.07380012880209826
-0.5342111360660573,0.07419909120309938
-0.5342109477736896,0.07420000631388049
-0.534210837020076,0.07420093400746917
-0.5339109120679111,0.07809995838561251
-0.5339109074755811,0.07810001274291967
-0.533910905916038,0.07810002876999411
-0.5335109088667961,0.08200000000010203
-0.5331109232858758,0.08589985941407526
-0.5331108980277788,0.08590014090733307
-0.5328109096815697,0.08979998940804865
-0.5328109080722812,0.0898000105936394
-0.5325109106901993,0.09379997568806447
-0.5325109102964412,0.09379997880158154
-0.5322109120678875,0.09769995838589138
-0.5322109074755811,0.09770001274291966
-0.5322109059160379,0.0977000287699941
-0.5318109123093915,0.10159996643479631
-0.531810908966768,0.10159999718433656
-0.5318109042189182,0.10160003625355207
-0.5313109267448362,0.10549986055139265
-0.5313108945225483,0.10550013985651846
-0.5309109123093916,0.10939996643479631
-0.5309109089667681,0.10939999718433656
-0.5309109042189183,0.10940003625355207
-0.5304109257173688,0.11329986856563765
-0.5304109152403145,0.11329993725641908
-0.5304109064144776,0.11329998123818363
-0.5304109012458642,0.11330000166372889
-0.530410824897892,0.11330025190372782
-0.5303113300949535,0.1135987363125438
-0.5303109867961057,0.11360001599150714
-0.5303107982472959,0.11360132743410764
-0.530010911805627,0.11719996473413487
-0.5300109061526497,0.11720003528401139
-0.5297109197483937,0.12109985853933816
-0.52971090160052,0.12110014169250985
-0.5295109124997914,0.12499992915671765
-0.5295109034262226,0.12500007072756114
-0.5292109197483937,0.12889985853933805
-0.5292109016005201,0.1289001416925097
-0.5290109124344246,0.13279993043137348
-0.5290109081409372,0.13279999766268907
-0.5290109015273242,0.1328000715599536
-0.5286109122916582,0.1366999666076958
-0.5286109090063245,0.13669999683901637
-0.5286109041968191,0.13670003642592535
-0.5281109088667932,0.14060000000012718
-0.5276109088667932,0.14450000000012717
-0.5271109267448362,0.14839986055139273
-0.5271108945225483,0.14840013985651854
-0.5267109232858758,0.15229985941407528
-0.5267108980277787,0.1523001409073331
-0.5264109415973585,0.15619957450279617
-0.5264109088668013,0.15620042675429177
-0.5264109088668013,0.1562999277421123
-0.5264109078990232,0.15630000215264062
-0.5264109052776229,0.15630006998900453
-0.5262109088668,0.16020000000005122
-0.5260109142273647,0.16409989546903955
-0.5260109070814878,0.1640999972761682
-0.5260108952318826,0.16410010635242983
-0.5255109173010964,0.16799993421256143
-0.5255109089862711,0.16799999345264133
-0.5255108960027419,0.16800007167127753
-0.5248109333545152,0.17189986356854017
-0.5248108877898631,0.1719001370001745
-0.5242109088667897,0.17580000000015206
-0.5236109301067354,0.17969986194050483
-0.5236108911039817,0.17970013855005704
-0.5231109267448362,0.18359986055139274
-0.5231108945225483,0.18360013985651855
-0.5227109161894066,0.18749992860464904
-0.5227109075556642,0.18750000326812818
-0.5227108984719395,0.1875000675666778
-0.5225109730010827,0.18879958312724754
-0.5225108765179441,0.18880042053518337
-0.5223109120572597,0.19139995852408032
-0.5223109075013498,0.19140001246637173
-0.5223109059018677,0.1914000289081545
-0.5219109263653734,0.1952998293889736
-0.52191090405831,0.1952999960287104
-0.5219108695975779,0.19530017016674922
-0.5210109388310701,0.1991998701549499
-0.5210109051129519,0.19920000177622982
-0.5210108675894123,0.19920012383232946
-0.519710979117126,0.20309978924918815
-0.5197108470958278,0.2031002133907776
-0.5186113470766951,0.2068984861841451
-0.5186111043446406,0.20689950085394873
-0.5186109578441979,0.20690053381632992
-0.5186109088668013,0.20690157596549164
-0.5186109088668013,0.20699987201217174
-0.5186109088194589,0.20699987406704906
-0.5186108973645394,0.20699999858810114
-0.5186108747914666,0.2070001205381541
-0.5186108739884832,0.20700012365962997
-0.5175109088667638,0.21090000000027145
-0.5164109187361203,0.2147999650089164
-0.516410899226595,0.2148000350554308
-0.5153109119813698,0.21879998867443154
-0.515310905776113,0.2188000113326577
-0.514710960273799,0.22099981150780876
-0.5147108641178061,0.22100019018334557
-0.5143109454791284,0.2226998443977262
-0.5143108767454934,0.22270015659147752
-0.5135109353383356,0.22659987095137157
-0.5135109066741416,0.22659999559959024
-0.5135108690306032,0.22660012946779443
-0.5123109524182244,0.23049985845802518
-0.5123109049671527,0.23049999921370087
-0.512310850769216,0.2305001355612377
-0.5108112596028551,0.23399918161608005
-0.5108109426177457,0.2340000113702078
-0.5108106929189671,0.23400086379146046
-0.5107109574407521,0.23439980570432026
-0.5107109021337229,0.23439999730312935
-0.5107108326749527,0.23440018571782836
-0.5091109317980237,0.23829994410534266
-0.5091108847253436,0.23830005538355278
-0.5074111492705732,0.24219944848567304
-0.5074107294146171,0.2422005742471421
-0.50691098793506,0.24379974698172488
-0.506910841953445,0.2438002565013275
-0.5063110177326645,0.2460995826809863
-0.5063108326741432,0.24610042450204164
-0.5056109168588028,0.2499999554732239
-0.5056109088117936,0.24999999829828515
-0.5048109088665589,0.25390000000128327
-0.5040109401914402,0.25779984729248695
-0.504010939871167,0.25779984865801664
-0.504010845401812,0.25780013933874335
-0.504010843788578,0.2578001431723079
-0.5030109916898996,0.2599998177894004
-0.5030108326591669,0.26000018507588146
-0.5023109702895686,0.26169985083062025
-0.5023108147684219,0.26170013106592177
-0.4995112446172412,0.2655995323479234
-0.4995106232407736,0.2656004998458141
-0.49911093652488153,0.2662999515986252
-0.49911090743150194,0.2663000013465797
-0.4991108803235671,0.2663000456694616
-0.49711093768282455,0.2694999538946497
-0.4971109061130974,0.26950000332332663
-0.49711088074503895,0.2695000414429044
-0.4952109321791685,0.2722999656452397
-0.49521091288099295,0.2722999936322377
-0.49521088002433017,0.27230003965872307
-0.49441092616946747,0.2733999762091593
-0.4944108913127822,0.27340002360746024
-0.4915110792541727,0.2772997708586936
-0.4915107504728346,0.27730023759125283
-0.49131093864316694,0.2775999553357545
-0.49131090662086463,0.2776000023780322
-0.49131087933062145,0.2776000408965725
-0.4887109302549498,0.2811999703859639
-0.4887109104164272,0.2811999974776077
-0.48871088488435643,0.2812000313619973
-0.48741106091763853,0.2828998011646284
-0.4874107659232763,0.2829002054816308
-0.4858109449681601,0.28519994810461047
-0.4858109095238614,0.2851999978389813
-0.485810869104779,0.28520005186384667
-0.4835111323281922,0.28819970852895976
-0.4835107051392082,0.28820030559169246
-0.48291100719190666,0.28909985251264486
-0.48291090353611227,0.2890999977368542
-0.48291079358055605,0.28910013275423185
-0.47961097281333787,0.29289992636496787
-0.4796109077903805,0.2928999986374762
-0.4796108397185577,0.2929000691486578
-0.47951090886650843,0.2930000000007071
-0.47571090886650846,0.2968000000007071
-0.47561095017584615,0.29689995869136937
-0.4756109064839876,0.2969000014739415
-0.47561086791061563,0.29690003772324103
-0.4718110767417508,0.30039984537877445
-0.4718107474817851,0.30040016138543046
-0.47141093771339104,0.3007999711538245
-0.4714109087229289,0.3007999997216518
-0.47141087911749535,0.3008000280497772
-0.4679109550146243,0.304099956489627
-0.46791091186746947,0.3040999962506757
-0.4679108571113725,0.30410004436225613
-0.46721129595153604,0.30469966821354455
-0.4672105537886325,0.3047003658385189
-0.46391127959963024,0.3080996180332485
-0.46391057634206506,0.30810041565627116
-0.46351121010741825,0.30859962344957964
-0.4635106413787581,0.30860040123236765
-0.4609109602283081,0.3124999229580427
-0.4609108587959604,0.31250007788826845
-0.46001094794512776,0.3138999392117859
-0.46001090909922837,0.3138999979450601
-0.4600108655716928,0.3139000601324177
-0.45821094048361494,0.31639995608808147
-0.45821087640031916,0.3164000432889763
-0.45611095788748424,0.31919993463942287
-0.4561108608121155,0.31920006607551826
-0.4553109994699249,0.3202998754210303
-0.45531090485443737,0.3202999982115968
-0.4553108058544224,0.32030011298170624
-0.45221115053337996,0.3236997349467205
-0.452210684796507,0.32370028008821866
-0.45181099800012203,0.3241998885836999
-0.4518109962591502,0.3241998906488915
-0.4518108005634678,0.32420008969017444
-0.45181079948890573,0.32420009062786925
-0.4483111052450853,0.32709983728703484
-0.4483107201595115,0.3271001715525241
-0.44721095229245467,0.3280999605225757
-0.44721086585992537,0.3281000399353923
-0.4444109764250275,0.33069993726779745
-0.44441090722078647,0.330699999422702
-0.4444108379840526,0.33070005759270926
-0.4428109439234943,0.33199997151691296
-0.4428108740421053,0.33200002876869816
-0.44051101723157143,0.33389991048174783
-0.4405108028003302,0.33390009223216965
-0.43821092180651594,0.3358999887485299
-0.43821089596119356,0.33590001129286057
-0.43661094962048586,0.3372999643409798
-0.4366109110169936,0.3372999974603097
-0.4366108641593343,0.3373000360548871
-0.43351137092236336,0.339799627375025
-0.4335104891370484,0.3398004197301671
-0.4327109393980301,0.3405999694691854
-0.43271090706540283,0.34060000130313883
-0.43271087902602395,0.3406000280858696
-0.42931098909004917,0.34379992449619884
-0.4293109096021568,0.343799996390231
-0.4293108205577449,0.34380007064772583
-0.4288110282522834,0.34419990449209503
-0.4288107921534647,0.34420009875790253
-0.42491126170282567,0.34749970144690473
-0.4249105820424603,0.34750032682475523
-0.42471098032578425,0.3476999285414313
-0.4247109067803962,0.34769999945895075
-0.42471083330583154,0.34770006535048514
-0.4210109331106073,0.3508999790328413
-0.42101088474368337,0.350900021108182
-0.42021094962048583,0.35159996434097984
-0.4202109110169936,0.35159999746030973
-0.4202108641593343,0.35160003605488716
-0.4171110826087722,0.35409985988598563
-0.4171107408908072,0.3541001469794487
-0.4155109944390559,0.355499925124731
-0.41551090839187727,0.3554999973611386
-0.4155108163926829,0.3555000683509397
-0.41321096332230667,0.3571999597507831
-0.41321090783826847,0.3571999997243458
-0.4132108530908153,0.3572000371845259
-0.40991090886635606,0.35940000000083205
-0.4093109357423795,0.3597999820834831
-0.40931088178381314,0.35980001760448505
-0.4053110447587153,0.3623999116707986
-0.40531077560798234,0.3624000922566294
-0.4040109369959654,0.36329998052648727
-0.40401091296727587,0.36329999694377835
-0.40401087595493373,0.363300021519839
-0.4014111585239467,0.36499983676317665
-0.40141066832583794,0.3650001763972132
-0.3984110356444042,0.3671999070302646
-0.39841078476933706,0.3672000965207391
-0.3975109511381049,0.36789996712280854
-0.3975109081554196,0.3678999998937999
-0.3975108657751128,0.3679000309381356
-0.39361164492410006,0.37069947154911914
-0.3936109327405708,0.37070002811413816
-0.39361026814732125,0.3707006407198943
-0.3932110179756222,0.37109989089159334
-0.3932108028291255,0.3711001120973696
-0.389712039460484,0.3747988048013621
-0.3897113310924076,0.3747996312230881
-0.389710706976978,0.37480052298434074
-0.3897101731025868,0.37480147152866516
-0.3896109673442939,0.374999883045251
-0.3896109670834881,0.37499988353754826
-0.38961089870399307,0.37499999317773913
-0.3896108206179211,0.3750000955819001
-0.3896108202093036,0.37500009604601353
-0.3860109471830518,0.37889995849111974
-0.3860109071360252,0.37890000099997057
-0.38601087027896236,0.3789000385882532
-0.3858111931811277,0.3790997156860878
-0.38581064584410796,0.3791003041203616
-0.38261097421627477,0.38279992444004374
-0.3826109083247765,0.38279999791456865
-0.3826108374072202,0.38280007145999534
-0.37871098322488195,0.3866999256423336
-0.37871090964728277,0.38669999648621717
-0.37871082677542556,0.38670007036449633
-0.37801093573497385,0.3872999769705978
-0.3741109409581759,0.3905999728462214
-0.37411087636728657,0.39060002666674154
-0.37021093403428246,0.3937999793502321
-0.3702109144506057,0.39379999522780046
-0.3702108773729787,0.39380002449568446
-0.36931122376755765,0.3944997550776786
-0.36931061233955725,0.394500266874965
-0.3663109680238072,0.3971999467591401
-0.36631090975218233,0.39719999771190717
-0.3663108450344567,0.39720005106635636
-0.3648112005513696,0.398399766652826
-0.36481063351066595,0.39840025241023064
-0.3624109465054604,0.40059996549833576
-0.36241090998758524,0.40059999836060267
-0.36241086849439447,0.4006000343170083
-0.3604117441019297,0.40229929005060333
-0.3604109476659511,0.4023000374707987
-0.3604102284539724,0.4023008594691845
-0.3585109482842745,0.40469995020985555
-0.35851090609041,0.4047000022733681
-0.35851086958163697,0.40470004532940884
-0.357210908866557,0.4062000000006549
-0.35461105207070975,0.40919983476509403
-0.35461077227358717,0.4092001707418685
-0.3538109420260301,0.4101999585513149
-0.35071099773052894,0.4139998910706025
-0.3507109060448588,0.4139999978275704
-0.35071080965926943,0.4140000992079461
-0.350611121072999,0.4140997877942165
-0.3506107084232951,0.4141002233517184
-0.3471109591480591,0.41799994397269563
-0.34711090775631775,0.4179999996999865
-0.34711085601978037,0.41800005284743513
-0.34681094745404745,0.4182999614131681
-0.34681090986578605,0.41829999827021025
-0.3468108673569142,0.41830003831725676
-0.34291093459567223,0.42189997625071085
-0.342910882839973,0.4219000234245908
-0.3389119466235416,0.4254990660193791
-0.33891128497971906,0.4254997133684856
-0.33891067951029547,0.4255004135400293
-0.3389101344167687,0.42550116167535174
-0.33871100168330215,0.42579986077555165
-0.338711000345018,0.42579986265762265
-0.33871078674023797,0.42580011219790964
-0.33871078626638895,0.42580011266027756
-0.33501108165007104,0.42919984122662375
-0.3350107429397337,0.42920016592748184
-0.3345109393980301,0.4296999694691854
-0.3345109070654028,0.42970000130313885
-0.33451087902602394,0.4297000280858696
-0.3311113424554799,0.4328995919169699
-0.33111052136864977,0.43290045208154687
-0.33051093224414635,0.4335999727268008
-0.32721363093845324,0.4373968654936229
-0.3272129316650596,0.43739775906943273
-0.3272123271626439,0.43739871929744545
-0.3272118237342113,0.4373997361655884
-0.3272114266288921,0.43740079907121565
-0.32721113998721046,0.43740189693165915
-0.3272109667979121,0.4374030182997851
-0.3272109088668013,0.4374041514833507
-0.3272109088668013,0.43749986458387313
-0.3272108962632679,0.4374999958123036
-0.32721082534027507,0.4375001050821078
-0.32411093208349445,0.44139997079225124
-0.3241109304390677,0.4413999726531167
-0.32331099822745407,0.4423998882995349
-0.32331082240955566,0.44240011396670575
-0.32111095576683935,0.44529993817755903
-0.3211109073925103,0.4453000001274461
-0.32111085927121247,0.4453000583481192
-0.3194109254232284,0.44729998052221803
-0.3194108923996939,0.447300019555055
-0.31781100632866494,0.4491998842644019
-0.3178108964066996,0.44919998933377275
-0.3178107823634081,0.44920007691037556
-0.317810779927248,0.44920007848550747
-0.31551094195732293,0.45059997985850536
-0.3155108754976518,0.4506000196798133
-0.31161100030343813,0.45289994607640083
-0.3116109992967285,0.452899946644464
-0.31161081124494666,0.4529000390312871
-0.3116108104321085,0.4529000393745542
-0.3111116904302032,0.4530996873753163
-0.31111092288964276,0.45310002858393655
-0.31111018331575246,0.4531004267953066
-0.3077109535016778,0.45509997374476224
-0.30441122483544386,0.45699981807923856
-0.3044106055009955,0.4570002022444058
-0.3038110408405604,0.4573999120180292
-0.30381090649453124,0.4573999961445156
-0.30381076781193156,0.45740007233644164
-0.2999109261402273,0.45939999114244384
-0.29991089162334084,0.4594000089196399
-0.297011220236336,0.46089983894740094
-0.29701060826697623,0.46090018036046115
-0.29601096307423286,0.4614999674761073
-0.296010910827828,0.4614999980209338
-0.29601085084238354,0.4615000312445146
-0.2921109849381272,0.46359995903911416
-0.2921109066198499,0.4635999996524341
-0.2921108321030874,0.46360003543004624
-0.2895109088662204,0.46480000000090793
-0.28821098954717184,0.4653999627635457
-0.2882109115179407,0.46539999727423975
-0.2882108226583639,0.4654000331577781
-0.28431095244196203,0.4668999832410096
-0.28031121824885963,0.4683998839824211
-0.2803106069228633,0.4684001341979557
-0.279411010386686,0.4687999548807012
-0.2794108014267453,0.46880002865144993
-0.2764109604008428,0.46959998625835725
-0.2725109088646809,0.4706000000013197
-0.26861094156676296,0.47159999161617044
-0.2686109085471304,0.47159999986925366
-0.2686108762435138,0.4716000075292465
-0.26471174263744235,0.472499807592186
-0.26471091870270025,0.47250003139339797
-0.26471011438308517,0.47250031779416346
-0.26421100570786193,0.47269996126425284
-0.26421080798042895,0.47270002372790454
-0.2642108074343498,0.47270002386725124
-0.26081094981699077,0.4734999903654533
-0.2608109046846945,0.47350000062479813
-0.2608108717866084,0.4735000076070091
-0.25691090886600226,0.4743000000009796
-0.2530109088660023,0.4751000000009796
-0.24911101641821107,0.47589997793898803
-0.24911080177073272,0.4759000241837826
-0.24601104175772914,0.47659996999317056
-0.24601090733299866,0.4765999969014322
-0.24601077464911617,0.47660001677809344
-0.2452113389213665,0.47669994624406214
-0.24521048430401224,0.4767000870906186
-0.24131090886600232,0.4775000000009796
-0.23741090886600233,0.4783000000009796
-0.23351090886600231,0.47910000000097963
-0.22961096610900839,0.4798999882588245
-0.22961090736286302,0.4798999996668269
-0.22961085258444433,0.4799000091277196
-0.22591101928015292,0.48049998209598305
-0.22591101912882972,0.4804999821174052
-0.22591079686222115,0.48050000000099996
-0.22571133562009313,0.48050000000099996
-0.22571048336859753,0.48050003273155706
-0.2218109407333923,0.4807999975496498
-0.2218109158487833,0.4807999993199138
-0.22181086994293897,0.48080000199704553
-0.21791091596140652,0.48099999963712414
-0.21391091596181452,0.4811999996462006
-0.21391090177031524,0.4812000003648724
-0.21001090886585258,0.4814000000009987
-0.20611094864340695,0.48159999796112407
-0.20611090032558715,0.4816000000917927
-0.2061108775839844,0.48160000080309817
-0.2022110510702442,0.48169999635473254
-0.20221076680138028,0.48170000728635626
-0.19831094864340695,0.4818999979611241
-0.19831090032558715,0.48190000009179274
-0.19831087758398439,0.4819000008030982
-0.19441090886582701,0.48200000000099963
-0.19051094399367152,0.48209999910028567
-0.19051090979941965,0.4820999997606877
-0.19051087278977447,0.48210000000099995
-0.18661105130394448,0.48210000000099995
-0.18661076647448446,0.4821000036520597
-0.18271090886582703,0.48220000000099966
-0.17881094399367153,0.4822999991002857
-0.17881090979941966,0.4822999997606877
-0.17881087278977448,0.482300000001
-0.1749110513039445,0.482300000001
-0.17491076647448447,0.4823000036520597
-0.17101094399367153,0.4823999991002857
-0.17101090979941966,0.4823999997606877
-0.17101087278977448,0.482400000001
-0.1553110513039445,0.482400000001
-0.15531076647448447,0.4824000036520597
-0.15141094399367153,0.4824999991002857
-0.15141090979941965,0.4824999997606877
-0.15141087278977447,0.48250000000099996
-0.13191094494182612,0.48250000000099996
-0.13191090793219173,0.4824999997606878
-0.13191087373792884,0.4824999991002856
-0.12801105125711826,0.4824000036520597
-0.12801076642765824,0.482400000001
-0.09681094496135798,0.482400000001
-0.09681090789313526,0.48239999976017706
-0.0968108737574522,0.48239999910078624
-0.09291105125711828,0.4823000036520597
-0.09291076642765828,0.482300000001
-0.08111094496135798,0.482300000001
-0.08111090789313527,0.48229999976017707
-0.08111087375745221,0.48229999910078625
-0.07721105125711829,0.4822000036520597
-0.07721076642765828,0.482200000001
-0.06551094496135798,0.482200000001
-0.06551090789313527,0.4821999997601771
-0.06551087375745221,0.48219999910078626
-0.06161105125711828,0.4821000036520597
-0.061610766427658274,0.48210000000099995
-0.049910944961357964,0.48210000000099995
-0.049910907893135265,0.48209999976017703
-0.0499108737574522,0.4820999991007862
-0.046011051257118275,0.4820000036520597
-0.04601076642765827,0.48200000000099996
-0.03431093971414366,0.48200000000099996
-0.0343109166068609,0.4819999998727014
-0.03431087029039533,0.48199999903661517
-0.030311047700711028,0.48190000347187306
-0.030310769987482857,0.481900000001
-0.022510944961357974,0.481900000001
-0.022510907893135257,0.48189999976017706
-0.022510873757452237,0.48189999910078624
-0.01861105125711828,0.4818000036520597
-0.018610766427658274,0.481800000001
-0.006910944961357969,0.481800000001
-0.006910907893135257,0.48179999976017707
-0.006910873757452227,0.48179999910078625
-0.0030110512571182796,0.4817000036520597
-0.0030107664276582727,0.481700000001
0.0008890550391031372,0.481700000001
0.0008890921059446149,0.4816999997601891
0.0008891262430110251,0.4816999991007744
0.004788948742881719,0.4816000036520597
0.0047892335723417265,0.48160000000099995
0.012589055038642029,0.48160000000099995
0.012589092106864748,0.48159999976017703
0.012589126242547764,0.4815999991007862
0.016488948742881718,0.4815000036520597
0.016489233572341725,0.48150000000099996
0.024289055038642027,0.48150000000099996
0.024289092106864744,0.48149999976017704
0.024289126242547764,0.4814999991007862
0.02818894874288172,0.4814000036520597
0.028189233572341727,0.481400000001
0.03208906028585634,0.481400000001
0.0320890833931391,0.48139999987270143
0.03208912970960467,0.4813999990366152
0.036088952299288976,0.4813000034718731
0.03608923001251715,0.481300000001
0.03998905503864204,0.481300000001
0.039989092106864736,0.48129999976017707
0.0399891262425478,0.48129999910078625
0.04388909113422427,0.48120000000099966
0.04778894874288172,0.48110000365205974
0.04778923357234172,0.481100000001
0.05168905503864203,0.481100000001
0.05168909210686473,0.4810999997601771
0.051689126242547796,0.48109999910078627
0.05558894874288172,0.4810000036520597
0.055589233572341724,0.48100000000099996
0.05948905503864203,0.48100000000099996
0.05948909210686473,0.48099999976017704
0.0594891262425478,0.4809999991007862
0.06338894874288171,0.4809000036520597
0.06338923357234172,0.48090000000099997
0.06728905503864202,0.48090000000099997
0.06728909210686473,0.48089999976017705
0.06728912624254779,0.48089999910078624
0.07118894874288172,0.4808000036520597
0.07118923357234172,0.480800000001
0.07508905503864202,0.480800000001
0.07508909210686474,0.48079999976017707
0.0750891262425478,0.48079999910078625
0.07898894874288172,0.4807000036520597
0.07898923357234172,0.480700000001
0.08288905503864202,0.480700000001
0.08288909210686474,0.4806999997601771
0.0828891262425478,0.48069999910078626
0.08678894874288172,0.48060000365205974
0.08678923357234172,0.480600000001
0.12588894869605552,0.480600000001
0.12588923352551554,0.48060000365205974
0.12978905600632845,0.4806999991002857
0.12978909020058033,0.4806999997606877
0.1297891272102255,0.480700000001
0.1375889486960555,0.480700000001
0.13758923352551553,0.4807000036520597
0.14148905600632847,0.4807999991002857
0.14148909020058034,0.4807999997606877
0.14148912721022552,0.480800000001
0.14928894869605552,0.480800000001
0.14928923352551554,0.4808000036520597
0.15318909113417298,0.48090000000099964
0.15708905600632847,0.4809999991002857
0.15708909020058034,0.4809999997606877
0.15708912721022553,0.48100000000099996
0.16108894869605553,0.48100000000099996
0.16108923352551555,0.4810000036520597
0.16498909113417298,0.4811000000009997
0.168889091134173,0.48120000000099966
0.17278909113417298,0.48130000000099965
0.176689091134173,0.48140000000099964
0.18058905600632846,0.4814999991002857
0.18058909020058034,0.4814999997606877
0.18058912721022552,0.48150000000099996
0.18448894869605553,0.48150000000099996
0.18448923352551555,0.4815000036520597
0.18838905600632846,0.48159999910028567
0.18838909020058034,0.4815999997606877
0.18838912721022552,0.48160000000099995
0.1922889486960555,0.48160000000099995
0.19228923352551552,0.4816000036520597
0.19618905600632847,0.4816999991002857
0.19618909020058034,0.4816999997606877
0.19618912721022552,0.481700000001
0.2000889486960555,0.481700000001
0.20008923352551553,0.4817000036520597
0.20398905600632847,0.4817999991002857
0.20398909020058034,0.4817999997606877
0.20398912721022552,0.481800000001
0.2235890550581739,0.481800000001
0.22358909206780828,0.4817999997606878
0.22358912626207117,0.48179999910028565
0.22748894874288172,0.4817000036520597
0.22748923357234174,0.481700000001
0.2313890550581739,0.481700000001
0.23138909206780828,0.48169999976068784
0.23138912626207117,0.48169999910028566
0.2352890598523901,0.48160000080309795
0.2352890825939671,0.4816000000917933
0.23528913091181708,0.4815999979611234
0.23918894906977756,0.48140000728635624
0.23918923333864148,0.4813999963547325
0.2430890598523901,0.481300000803098
0.2430890825939671,0.48130000009179336
0.24308913091181708,0.48129999796112344
0.24698894906977756,0.48110000728635627
0.24698923333864148,0.48109999635473255
0.2508890599634289,0.4810000008002508
0.25088908237196195,0.4810000000998115
0.25088913102275046,0.4809999979554346
0.25478896469999823,0.4808000064848065
0.2547889652547793,0.48080000644366505
0.2547890873555097,0.4807999889576309
0.2547890887983029,0.48079998832309695
0.25478919462606514,0.48079992977979946
0.25478919564050817,0.48079992912495684
0.39773236920903376,0.38385576988817127
0.3977332970517872,0.3838552047917477
0.3977342756417309,0.3838547329995632
0.3977352956252061,0.3838543590211501
0.39773634725290247,0.38385408643110724
0.3977374204730444,0.3838539178349326
0.3977385050274693,0.3838538548441195
0.39773959054967806,0.38385389806075304
0.3977406666639212,0.38385404707175563
0.39774172308437333,0.3838543004528351
0.3977427497134484,0.38385465578209843
0.3977437367383153,0.383855109663201
0.3977446747246918,0.38385565775781016
0.39774555470702067,0.38385629482707184
0.3977463682741646,0.3838570147816853
0.3977471076498028,0.38385781074010683
0.39774776576675946,0.38385867509432503
0.39774833633455364,0.383859599582581
0.3977488138995259,0.3838605753683364
0.3977491938969658,0.38386159312473594
0.39774947269474287,0.38386264312375623
0.39774964762802373,0.38386371532918917
0.39774971702474315,0.383864799492571
0.3977496802215863,0.3838658852511403
0.3977495375703289,0.3838669622268884
0.39774929043447477,0.3838680201257553
0.39774894117622317,0.383869048836024
0.39774849313389005,0.38387003852497054
0.3977479505899995,0.3838709797328487
0.39774731873035013,0.38387186346330915
0.3977466035944474,0.3838726812693887
0.39774581201777665,0.3838734253342498
0.39774495156646694,0.38387408854589533
0.2586892047265597,0.4805999209850343
0.2586892044592216,0.4805999211810473
0.2586891265993452,0.48059998773492507
0.25868923127162546,0.48059999262534736
0.2605888912136117,0.4805000105231375
0.2605890883045545,0.4804999930126986
0.2605892893448111,0.4804999603588973
0.26258898326166946,0.48010002157552567
0.2625891994130974,0.48009998056634184
0.2664889547027343,0.4794000244887147
0.26648922813436865,0.47939997892406255
0.2703890911343507,0.4788000000009884
0.2742890911343507,0.4782000000009884
0.278189055809798,0.477600005435535
0.27818909324680624,0.47759999942922704
0.27818912416887126,0.47759999407171577
0.2820889763205448,0.4769000206085948
0.2820892063554941,0.4768999818081762
0.28398898616539636,0.4766000165750338
0.2839890890010769,0.4765999983155579
0.28398919623235025,0.4765999749776586
0.28608900287218897,0.47610002101579224
0.2860890922596684,0.4760999981844872
0.2860891763573877,0.4760999737785266
0.2899890911344928,0.4749000000009558
0.2938890678439525,0.4737000071672759
0.29708895663051565,0.47270004203344396
0.29708908842581483,0.4726999971482858
0.29708922208686617,0.4726999438785162
0.2977890539551172,0.47240001593498004
0.29778909510167095,0.47239999794504156
0.2977891238117767,0.47239998491914226
0.3016888737228626,0.47060010034479494
0.30168931266709986,0.4705999091157881
0.30558904584702384,0.4690000185804346
0.30558913658405895,0.4689999818211329
0.30608898457405626,0.468800042625134
0.306089088841161,0.46879999839876846
0.30608919507200233,0.4687999480322162
0.309489039904685,0.4671000256158749
0.3094891426259267,0.46709997491539873
0.313389065389164,0.46520001254356513
0.3133891167494542,0.4651999871934903
0.3141889837887081,0.46480005367386334
0.3141890903578301,0.46479999748001133
0.31418919299667136,0.4647999375693348
0.3172890607665437,0.4629000186136066
0.31728909698196084,0.4628999960964142
0.3172891151585964,0.46289998450157854
0.3203890240593409,0.4609000432752918
0.32038915882489705,0.46089995769449277
0.3211890641822951,0.4604000168461189
0.321189117892682,0.46039998284831385
0.32508904811146094,0.4579000275798658
0.32508909386705015,0.4578999976520308
0.3250891302114723,0.45789997294771906
0.3263889702082924,0.45700008371915135
0.3263892142346557,0.4569999195124344
0.32898904691848285,0.45530002891147053
0.3289890906587843,0.4552999997146074
0.32898913440655064,0.45529996929181515
0.33208882558055935,0.4531001884586477
0.33208936726906807,0.45309982741688587
0.33288903500641465,0.45260003508104424
0.332889092353021,0.4525999982822129
0.3328891439412968,0.452599963442456
0.33678891379965464,0.44990012277128516
0.3367892731004702,0.449899884204467
0.3378889622874158,0.4492000819945926
0.3378891990307873,0.4491998921048256
0.34068892040313464,0.44640017073247823
0.34068926912161507,0.44639983684622486
0.3418890465853001,0.44530004083784686
0.34188909079796476,0.44529999941561094
0.34188913375452423,0.44529995738108863
0.34468904576161746,0.4425000453739954
0.34468908790622266,0.4425000022445073
0.34468913689008784,0.44249994967000855
0.34568897662949916,0.4414001259566561
0.34568920944476006,0.44139987761120286
0.34858902568973404,0.4384000677026091
0.3485891577180162,0.4383999334175967
0.34948902455179537,0.4375000665838175
0.34948915883680776,0.4374999345555354
0.35248905728454494,0.43460003272272274
0.35248912442586383,0.43459996670974904
0.35738902221589625,0.4297000689197166
0.35738916125221254,0.42969993230123876
0.36028902596197837,0.42690006292629246
0.36028909026220923,0.4268999987849363
0.3602891518964413,0.4268999331630198
0.36128891326569706,0.4258001956568384
0.3612892781092401,0.42579981302637276
0.3651890222158963,0.4219000689197166
0.36518916125221257,0.42189993230123873
0.36808906948961595,0.41910002089960785
0.3680890858682465,0.4191000049134738
0.3691889694426991,0.41800012169287465
0.36918908625647046,0.41799999740920835
0.3691891975839416,0.4179998631376737
0.371989028794233,0.4144000801530133
0.3719890897322662,0.4143999987780147
0.3719891473651841,0.4143999156553246
0.3721888824312155,0.4141003130562776
0.37218932053631926,0.41409970177888344
0.3751890730198686,0.4102000235502693
0.3751891093757961,0.4101999765481465
0.3758890695563772,0.40930002774454216
0.3758890953238029,0.4092999941789769
0.37588910780558943,0.4092999775315429
0.3781890596075164,0.4062000424941631
0.3797890680424758,0.40400003175280685
0.37978911377707597,0.4039999679243246
0.38098848181742295,0.4023008632004996
0.3809891291616831,0.40230003265024844
0.3809898522178929,0.402299267105979
0.3836890320104319,0.3997000569353859
0.38368909075756014,0.3996999986671565
0.3836891463413905,0.39969994019368316
0.3848889404541989,0.3984001632381407
0.3848892482195231,0.39839984291608976
0.38758909113490575,0.3957000000007071
0.38878901701535606,0.39450007412025684
0.38878916663948193,0.39449992729259703
0.3914890700586983,0.39190002029631454
0.39148907881573974,0.391900011774273
0.3927890141109041,0.3906000770247087
0.3927891696557527,0.390599924499893
0.3953890352110599,0.3881000537736361
0.39538908883793084,0.38810000074848877
0.39538914538451037,0.388099941578057
0.39668904193087673,0.3867000529896624
0.39668909338084923,0.3866999961151627
0.39668913477548373,0.3866999479677162
0.399289016414805,0.3836000890900638
0.39928916770300066,0.38359991249431624
0.39998898722598225,0.3828001187537659
0.3999890881494321,0.38279999657943203
0.399989180462493,0.3827998709719983
0.4026890545766605,0.3789000528070897
0.4026890894163985,0.37890000121884204
0.40268912621525005,0.3788999438722046
0.4031887958117212,0.3781004725178507
0.4031894322470363,0.3780995593975515
0.4055890651070424,0.37500003362004364
0.4055891166453767,0.37499996598676266
0.407088903097575,0.37300025071716497
0.40708929300434155,0.3729997602807578
0.4086884590361826,0.37110075061794645
0.4086891216357129,0.3711000306591439
0.40868984500036704,0.3710993717794947
0.4110890535328694,0.36910003133574276
0.4110891281789118,0.36909996800816003
0.4132886800107135,0.3672003550625131
0.41328953493102105,0.36719968673287884
0.4149889929235414,0.3660000693263939
0.414989090332192,0.36599999736021066
0.4149891822650127,0.36599992310968404
0.4181887486683502,0.36330028895686806
0.4181894557554181,0.3632997395575008
0.41888903172674086,0.36280004243512737
0.41888909325150664,0.3627999972563268
0.41888914566946334,0.3627999566527337
0.42278896888762446,0.35970009717163126
0.4227892160643479,0.35969990630363813
0.4231890656954509,0.3594000190803109
0.4231891069403563,0.3593999877761935
0.4266890314207377,0.3567000460659328
0.4266891514686718,0.35669995475039523
0.42828901050258794,0.3555000604749581
0.42828909068411875,0.3554999980345242
0.4282891665235866,0.3554999344453357
0.430589017210951,0.35350006428241015
0.4305890917558641,0.3534999971163813
0.4305891586930724,0.35349993244254047
0.4324890689934378,0.35160002214217506
0.4324890874105731,0.3516000035162692
0.43248911625914344,0.351599973620258
0.4344887960672661,0.3495003098217292
0.43448940915185796,0.34949971378545197
0.43648906510836794,0.34770002342459305
0.4364890902586417,0.3477000005008181
0.4364891172678179,0.3476999752432119
0.4383890169069358,0.3459000703219423
0.4383891666442904,0.34589993105735733
0.44068906410323094,0.34380002468180293
0.4406891178389785,0.34379997496563963
0.44228906551474434,0.3423000240196092
0.44228911644935337,0.34229997565989234
0.44488900953781924,0.3398000784594444
0.44488917431337266,0.3397999232205849
0.44618901054658267,0.3386000743899295
0.44618909067626755,0.3385999974399276
0.44618916463875624,0.33859992061654964
0.44868907613580317,0.33590001619973886
0.4486891061982721,0.33589998386138686
0.45008896045099006,0.3344001400191891
0.45008922656657824,0.3343998645690346
0.45248909113490576,0.3320000000007071
0.4563889557032333,0.3281001354323796
0.4563892311533878,0.3280998693167914
0.4578890535124715,0.3267000351149799
0.45788909600007244,0.3266999947170784
0.45788912245451685,0.326699968681096
0.4603890172737892,0.32420007386182365
0.46038901776980307,0.3242000733468002
0.46038915219744087,0.3241999170596281
0.46038915354143023,0.32419991530615727
0.461789071166134,0.3223000271012021
0.46178909086244835,0.322300000028538
0.4617891105437001,0.32229997227388457
0.46318898211371984,0.320300155745285
0.46318908553246513,0.32029999668718195
0.4631891779101831,0.3202998307890218
0.4651890782003314,0.3164000252232327
0.4651891038118152,0.3163999746470029
0.46568886276271887,0.31540045674519573
0.46568936043613846,0.31539956612654885
0.46748906005491087,0.31250005007408216
0.46748909137706995,0.312499998395139
0.46748911935173226,0.312499949980044
0.4696886589297888,0.30860076618258003
0.4696891199725619,0.3086000194179268
0.4696896385105155,0.30859931136688584
0.472788465900025,0.3047007865865352
0.47278912394133005,0.3047000312933154
0.4727898473288292,0.304699338331027
0.47358896970215114,0.30400010625437035
0.4735890887659708,0.30399999580776965
0.4735891986491234,0.3039998813643308
0.4764890853234504,0.30080000641334925
0.4764890969563592,0.30079999359711007
0.4774890235833887,0.29970007430737766
0.4774890905741196,0.29969999788712465
0.4774891524046456,0.2996999220210498
0.4796890411827061,0.2969000635762455
0.4796891420070838,0.2968999371586136
0.4813890414338056,0.2948000613961925
0.48138914170395003,0.2947999393178604
0.48288905771609114,0.29300004010329106
0.48288909365358296,0.2929999961450109
0.48288912028575265,0.2929999623475429
0.4852890651070424,0.28990003362004363
0.4852891166453767,0.28989996598676265
0.48588904442934494,0.28910006227480506
0.4858890911325258,0.28909999815159715
0.48588913347783796,0.28909993648634386
0.48848886593011875,0.28520033780792264
0.48848934039115,0.2851996795284057
0.4891890151815817,0.2843000976549935
0.48918909052213555,0.28429999620604124
0.48918915671792046,0.2842998983470758
0.4911889699098669,0.2812001878995588
0.49118921982129066,0.2811998171306069
0.4930890733140443,0.278500025325115
0.493089086376043,0.27850000654175544
0.49308911279752193,0.27849996750681794
0.4938890370705143,0.27730008109732934
0.49388914661375144,0.277299919864625
0.49658887221229003,0.27340031622229144
0.49658933139771305,0.2733996996722078
0.49698900314544037,0.2729001099875486
0.49698908985679285,0.27289999578003465
0.49698916619835987,0.27289988399359155
0.49918907673938756,0.26950002224836705
0.49918910563662333,0.2694999778216485
0.5008888580523981,0.26690035647987537
0.5008893508209817,0.26689966240882224
0.5018890635098144,0.26560003591333964
0.5018891181708022,0.2655999636421056
0.5047890021186084,0.2617001197122973
0.5047890891596413,0.261699995846114
0.5047891657127456,0.2616998735426933
0.5070889900564233,0.2578001713947179
0.5070890843686678,0.2577999975337548
0.5070891669635483,0.2577998151685946
0.5086890002499859,0.25390022153290337
0.5086891914789926,0.25389978258866613
0.5104890662882883,0.2500000538351923
0.5104891148273558,0.24999994564761266
0.5121889743687231,0.2461002678762406
0.5121892218193366,0.24609973863196016
0.5125889359915181,0.24530031028759722
0.5125892653316898,0.2452996999952012
0.5143888548051749,0.24220040701308784
0.5143893610348488,0.24219961442938648
0.5164889307826674,0.23920022907535982
0.5164892628059288,0.239199779280833
0.5171890021660978,0.23830011438918716
0.5171891830566445,0.23829988797109558
0.5203890025728724,0.23440010793569285
0.5203890779532233,0.23439999513249882
0.5203890911351986,0.23439986125291543
0.5203890911351986,0.23430395759268757
0.5203891441878074,0.23430287305287886
0.5203893028390497,0.23430179886902158
0.5203895655740117,0.2343007452981812
0.5203899298839146,0.2342997224005956
0.5203903922900703,0.23429873994361275
0.5203909483770985,0.23429780730842523
0.5203915928350878,0.2342969334004919
0.523488924142066,0.23050020470161534
0.5234890792147131,0.23049999420843334
0.5234891657667546,0.23049988805296864
0.5242890911350306,0.2293000000005547
0.5260889465595853,0.22660021686372278
0.5260891023874433,0.22659995835943997
0.5260891585981172,0.22659987471197487
0.5281890253991194,0.22270012208154222
0.5281890278722555,0.22270011720059696
0.5281890765250573,0.2227000005529595
0.5281890780992659,0.22269999539851557
0.52818909109563,0.22269986409400788
0.5281890911351986,0.2226998624954428
0.5281890911351986,0.2226027456760543
0.5281891432583189,0.22260167065633193
0.5281892991386911,0.22260060572181153
0.5281895573139372,0.2225995608630817
0.5281899153620095,0.22259854588239167
0.5281903699239116,0.22259757030169264
0.5301890508852927,0.21880007647506844
0.53018909067019,0.21879999794390523
0.5301891259237429,0.21879992269233867
0.5319889981131702,0.21480020671583347
0.5319891925099893,0.21479979725065476
0.53208896045085,0.21460026136893345
0.5320892353759062,0.2145997458618744
0.5341890545906132,0.21090006438834316
0.5341890547116236,0.21090006414453585
0.5360890034341715,0.20750015693889298
0.5360890863106358,0.20749999666850286
0.5360891575584618,0.20749983394203486
0.5362888160849543,0.20700068762580345
0.5362894550052099,0.20699935495796992
0.5384890485183499,0.20310007554831264
0.5384890892732642,0.2031000005900411
0.5384891295188715,0.20309992067397203
0.5399890597081557,0.20000006494945138
0.539989123402811,0.1999999354650113
0.5403890594666403,0.19920006333735268
0.5403890883773694,0.1992000036252462
0.540389121209933,0.19919993100522976
0.5420890326139933,0.19530013425473838
0.5420891207441942,0.19529985565624777
0.5428890911351782,0.19140000000020094
0.5436890062689982,0.18750041372282816
0.5436892071601015,0.18749959391298
0.5438890664396254,0.18680008643464682
0.5438890910021249,0.1867999948837706
0.5438891092915659,0.1867999169995724
0.544589048809402,0.18360019348946405
0.5445891403295158,0.18359980814228916
0.5455890255792799,0.17970025566820919
0.5455891687558144,0.17969974773314906
0.5467890531416598,0.17580012347915183
0.5467891319891968,0.17579987743816813
0.5477890911351474,0.17280000000031623
0.5480890113144637,0.17190023946236713
0.5480891817468956,0.17189976440977384
0.5495890568000843,0.16800008927148302
0.549589089753407,0.16799999898404303
0.5495891191136597,0.16799990907015194
0.5507890512990073,0.16410012946777225
0.5507890889425273,0.16409999559963637
0.5507891176067379,0.1640998709513481
0.5515889576405494,0.1602006507865163
0.5515893012169509,0.16019936975490534
0.5516890545747959,0.1599001096813703
0.5516890888980012,0.15989999909305538
0.5516891184008531,0.1598998879079846
0.5525890833805692,0.1562000318802629
0.5525890985127232,0.15619996803084077
0.5534890809776464,0.15230004401617372
0.5534890906724432,0.15230000038948457
0.554289077254081,0.14840006767051747
0.5542890903215143,0.14839999968324769
0.5542891016136849,0.14839993188991524
0.554889091135187,0.14450000000015203
0.5554890805752258,0.14060006863989982
0.5554891025522485,0.14059993149778433
0.5555890843863786,0.14000004049300346
0.555589097284906,0.13999995941200666
0.5560890892392494,0.13670001251334143
0.5560890930596281,0.1366999874912862
0.5566890745205462,0.13280010799531666
0.5566890911351986,0.13279989128772185
0.5566890911351986,0.12890014243814094
0.5566890947862584,0.12889985760868092
0.5567890902344845,0.1250000351278614
0.5567890908948863,0.12500000093362265
0.5567890911351986,0.12499996392397526
0.5567890911351986,0.11720003609555447
0.5567890908943757,0.1171999990273382
0.5567890902349846,0.11719996489164207
0.5566890947862584,0.11330014239131908
0.5566890911351986,0.11329985756185908
0.5566890911351986,0.10940007225788768
0.5566890901674205,0.10939999784735943
0.5566890875460202,0.10939993001099538
0.5564890984205549,0.10550014206442324
0.5564890874889312,0.10549985779555932
0.5563890928671956,0.10160006754786825
0.5563890905759106,0.10160000695576618
0.5563890854221486,0.10159992573030985
0.5560890943363084,0.09770004161438749
0.5560890897439784,0.09769998725708033
0.5560890881844353,0.09769997123000589
0.5556891136928378,0.09380021993693045
0.5556890773439315,0.09379977933969279
0.5555890933286831,0.09220003509571928
0.5555890915755366,0.0922000096347974
0.5553890934777488,0.08980002811061095
0.555389092869326,0.08980002123173514
0.5549890984477743,0.08590007129764013
0.5549890898490383,0.0858999969254431
0.5549890807254957,0.08589993233685447
0.5543891123751328,0.08200013805949509
0.5543890733723791,0.0819998614499429
0.5538890961626384,0.07810003921396595
0.5538890896175915,0.07809999089125168
0.5538890865273235,0.07809997004873533
0.5532891123751327,0.07420013805949509
0.553289073372379,0.0741998614499429
0.5527890961626383,0.07030003921396595
0.5527890896175914,0.07029999089125168
0.5527890865273234,0.07029997004873532
0.5521891123751328,0.06640013805949509
0.5521890733723791,0.06639986144994289
0.5516891813461406,0.06250070364528404
0.5516890911351986,0.06249929059540481
0.5516890911351986,0.06240018180395204
0.5516890851928498,0.06240000025205554
0.5516890674359114,0.06239981988535201
0.5511890955052727,0.0586000332124977
0.5511890937657202,0.05860002058119378
0.5505890911349601,0.05469999999837389
0.5499891016732383,0.05080006849718174
0.5499890788917953,0.050799931786663276
0.5485891156229126,0.043000136431459904
0.5485890700582604,0.04299986299982557
0.5479891002191164,0.039100059045388776
0.5479890826866471,0.03909994086006785
0.5477890954583269,0.03770003026182579
0.5477890911746978,0.03770000141115683
0.5473891212466248,0.0352001881963337
0.5473890674952882,0.035199810880653465
0.5468890971079886,0.031200047782256712
0.5468890883734872,0.031199982507931184
0.5468890865053786,0.031199969906093188
0.5462891123751328,0.02730013805949509
0.5462890733723791,0.02729986144994289
0.5457891450496813,0.02340042053290112
0.5457890694214228,0.023399576581345817
0.5455890923994735,0.019500024653335557
0.5455890919435643,0.019500019465779207
0.5455890838001356,0.019499928483085075
0.5451891055542731,0.01560014058592473
0.5451890802961761,0.015599859092666918
0.544889094332313,0.011700041562448093
0.5448890897536469,0.011699987360815385
0.5448890881791205,0.011699971178187244
0.5444891345625781,0.007800423416899052
0.5444890802249837,0.007799574501605637
0.5442890920896125,3.7222127779863464e-08
0.5442890907776415,-3.335501692089862e-09
0.544289089399655,-3.384312436336554e-08
0.5438891057178822,-0.0077997156376968845
0.5438890911351987,-0.0078002847360208105
0.5438890911351987,-0.008899948158644509
0.5438890906094739,-0.008900004500987362
0.5438890894458661,-0.008900047301328297
0.5437890926758203,-0.011699956862610944
0.5437890889245162,-0.01170004310833467
0.5435890947681887,-0.01559992915671793
0.5435890856946201,-0.015600070727560861
0.543289102016791,-0.01949985853933812
0.5432890838689174,-0.019500141692509805
0.543089098420555,-0.023399857935576772
0.5430890874889313,-0.02340014220444069
0.5429890920894443,-0.02729996278443232
0.5429890907781582,-0.02730000332237712
0.5429890893993183,-0.02730003384969146
0.5427890914990734,-0.03119999290446877
0.5427890907804003,-0.031200007095993215
0.542589097884026,-0.035199865023477196
0.5425890876710754,-0.035200135100816675
0.5424890911351983,-0.039100000000025635
0.5423890947862584,-0.042999857608680914
0.5423890911351986,-0.04300014243814092
0.5423890911351986,-0.04689996390444552
0.5423890908943757,-0.046900000972661796
0.5423890902349846,-0.04690003510835793
0.5422890947862584,-0.050799857608680915
0.5422890911351986,-0.05080014243814092
0.5422890911351986,-0.05859971526397919
0.5422891057178821,-0.058600284362303114
0.5424890893993194,-0.062499966150329336
0.5424890907781574,-0.062499996677605606
0.5424890920894443,-0.06250003721556951
0.5425890838510218,-0.06639971591709277
0.5425891129305191,-0.06640028333912838
0.5428890911351958,-0.0702999999999233
0.5434890911351957,-0.0780999999999233
0.543789088077074,-0.08199996024434031
0.5437890936224078,-0.08200003979531333
0.5438890878482817,-0.08359994740929604
0.5438890934240467,-0.0836000526434819
0.5439890830928564,-0.08589981502610732
0.5439891053354452,-0.08590018460316677
0.5442890880151838,-0.08979995943976846
0.5442890913147956,-0.08980000687388841
0.5442890928234991,-0.08980003376598387
0.5444890836952555,-0.09379985120111221
0.5444891025618023,-0.09380014854580834
0.5447890911351958,-0.09769999999992329
0.5450890802961761,-0.10159985909266693
0.5450891055542731,-0.10160014058592474
0.5454890881844356,-0.10549997123001024
0.5454890897439775,-0.10549998725707158
0.5454890943363084,-0.10550004161438857
0.5457890802961761,-0.10939985909266693
0.5457891055542732,-0.10940014058592475
0.5461890881844357,-0.11329997123001025
0.5461890897439775,-0.11329998725707158
0.5461890943363085,-0.11330004161438857
0.5464890911351957,-0.1171999999999233
0.5467890877521024,-0.12109995601970999
0.5467890901294171,-0.12109999050270161
0.5469890911352728,-0.125000000001421
0.5471890766287124,-0.12889971712349274
0.5471891200346831,-0.12890028176992221
0.5475890859118606,-0.13279994907240328
0.5475890899089713,-0.13279999193159042
0.5475890948365428,-0.13280005922147478
0.5477890855612227,-0.13599991081635304
0.5477890899447231,-0.13600000535096166
0.5477890911351987,-0.13600008404539074
0.5477890911351987,-0.13669971526397917
0.5477891057178822,-0.1367002843623031
0.5479890894038366,-0.14059996623841534
0.5479890907712149,-0.14059999650131255
0.5479890920917059,-0.14060003730376805
0.5480890911351983,-0.14449999999997434
0.5481890893097434,-0.14839992880723452
0.5481890902223211,-0.14839999999998701
0.5481890893097431,-0.14840007119277865
0.5480890911351983,-0.15230000000002564
0.5479890912264322,-0.15619999644190427
0.5478890921755095,-0.160199958387577
0.5478890894715103,-0.1602000415922305
0.547789092994795,-0.16269995351011396
0.547789090455088,-0.1627000059936308
0.5477890882493558,-0.1627000404018361
0.5476890956478205,-0.16409993682332807
0.5476890953190671,-0.16409993942516327
0.5473890911350924,-0.1680000000014202
0.547089094325657,-0.17189995852408033
0.5470890897697471,-0.17190001246637174
0.547089088170265,-0.1719000289081545
0.5466890911351934,-0.17580000000010204
0.5462891055542731,-0.1796998594140753
0.5462890802961761,-0.1797001409073331
0.5459891020167911,-0.18359985853933808
0.5459890838689174,-0.18360014169250974
0.5457890911351974,-0.1875000000000512
0.5455890911351973,-0.1914000000000512
0.5453890992537908,-0.1952998416874787
0.5453890482549156,-0.19530015203023257
0.544289145092615,-0.19919980869657136
0.544289084638953,-0.19919999697946367
0.5442890101499663,-0.199200182216985
0.5438891762559727,-0.20009980847847084
0.5438890132969117,-0.20010019459590997
0.542689109314708,-0.20309995455141916
0.5410891475962911,-0.2069998623762841
0.5410890383778976,-0.2070001390876135
0.5399891414911652,-0.20989986724354442
0.5399890866412622,-0.20990000140544976
0.5399890290198596,-0.20990012423091428
0.5394892759115408,-0.21089963044755158
0.5394889343127999,-0.21090038225479404
0.5378891077869483,-0.21479995941155736
0.5378890929148361,-0.214799994862551
0.5378890709061351,-0.21480004495368915
0.5360900698634332,-0.21879782504858233
0.5360896452789001,-0.21879891973382118
0.5360893385721642,-0.21880005310877065
0.536089153167587,-0.21880121251937118
0.5360890911351986,-0.21880238502087682
0.5360890911351986,-0.2189998493492199
0.5360890750919018,-0.21899999780714197
0.5360890748660604,-0.21899999883868015
0.5360890304412259,-0.21900013166129972
0.5360890278137537,-0.2190001378174814
0.5343890951138721,-0.22269999134075302
0.5325891645278964,-0.22659984098270627
0.532589086417687,-0.22659999709391634
0.5325889981458248,-0.22660014878328477
0.5320894092862257,-0.2273994909586435
0.5320888296737781,-0.22740054035383173
0.5305891165727356,-0.23049994742931967
0.5305890921142954,-0.23049999665036186
0.5305890618209526,-0.23050005444099497
0.5284891411821153,-0.23439990705597835
0.5284890276202603,-0.2344000846869178
0.5281894350724855,-0.23479954141728424
0.5281887962110949,-0.23480049154044993
0.5260891135825763,-0.23829996258798106
0.5260890901301161,-0.23830000098864898
0.5260890682823849,-0.23830003554911527
0.5242891049803542,-0.24109997846338505
0.5242890773891209,-0.24110002160127048
0.5235892496325142,-0.24219975093308108
0.5235889460862323,-0.24220025713252114
0.5213894158557525,-0.24609942435928064
0.5213888369377169,-0.24610061007415598
0.5203891216610429,-0.24849992673817364
0.5203890616588229,-0.24850007369113183
0.5197891181774774,-0.24999993239449572
0.5197890897050172,-0.25000000095606806
0.519789061226773,-0.2500000648018086
0.5179891305206112,-0.253899914665159
0.5179890531986807,-0.25390008598965147
0.5164891696029714,-0.25729982213992564
0.5164890189365934,-0.2573001804967055
0.5162891402583882,-0.2577998771922186
0.5162890198817109,-0.2578001111557337
0.5137891947859943,-0.26169983830505195
0.5137890863166757,-0.2616999952976473
0.5137889655550267,-0.2617001465105706
0.5125891614986826,-0.2630999179096388
0.5125890876204423,-0.2631000007814529
0.5125890167765179,-0.26310007435909494
0.5100892265665791,-0.2655998645690338
0.5100889604509908,-0.2656001400191883
0.5086891262491783,-0.26709996237827327
0.5086890858512784,-0.2671000048658724
0.5086890598152912,-0.2671000313203217
0.5062892178337488,-0.2694998733018641
0.506288968586889,-0.26950013071859247
0.5047891101886565,-0.2710999796767071
0.5047890718783414,-0.27110002013257023
0.5025893165775085,-0.2733997643107137
0.5025888799041263,-0.2734002485075116
0.5008891076916347,-0.2753999805222075
0.5008890746681002,-0.27540001955504445
0.499289365741839,-0.2772996739049796
0.4992888423202661,-0.27730034617761967
0.4969891573639542,-0.28049990785596657
0.4969891557523664,-0.2804999100042059
0.4969890124323189,-0.28050007865345233
0.49698901123205236,-0.2805000799035605
0.49628952631649875,-0.2811995648191141
0.49628870667284075,-0.2812004805782982
0.4930891126250093,-0.28519997313808754
0.4930890693139544,-0.2852000265949992
0.48988917764932083,-0.2890998945612714
0.48988908880978316,-0.28909999757095617
0.48988899452364976,-0.2891000966119631
0.4891892842322627,-0.28979980690335017
0.48918890775581086,-0.289800202350055
0.4862891365891183,-0.29299994984433636
0.48628909131172815,-0.2929999985985211
0.4862890424674777,-0.29300004866813517
0.4813893052676949,-0.29789978586791793
0.481388888982623,-0.29790022547825545
0.4787891235347016,-0.3007999638624755
0.4787890581087688,-0.30080003556731716
0.4774891225419228,-0.3021999661777668
0.47748905917032747,-0.3022000332971432
0.47508936156512127,-0.3046997183025663
0.47508884114617367,-0.3047002999871921
0.47358914170395006,-0.3064999393178604
0.47358904143380565,-0.3065000613961925
0.47188974528441746,-0.30859919193367197
0.47188913153509815,-0.30860002688894517
0.4718885982345584,-0.30860091538715534
0.4697895458267169,-0.31249915557314684
0.4697891290576631,-0.31250001638569175
0.4697887878527713,-0.31250090984744444
0.469689153427329,-0.31279981312377136
0.46968908477194765,-0.31279999708237893
0.46968900292390064,-0.31280017642283214
0.4678891687636124,-0.31639984474340865
0.46788901839387825,-0.3164001576064139
0.4660891368259821,-0.3202999010035222
0.4660890309911325,-0.32030009021640204
0.46568951262408,-0.3208993677669808
0.46568875963259154,-0.3209006837243568
0.46408914342781554,-0.32419989214670736
0.4640891425230946,-0.32419989391450615
0.4640890222110314,-0.32420009583393106
0.4640890212773174,-0.32420009719389603
0.46178915989024094,-0.3273999043411328
0.4617890902007673,-0.32739999708629514
0.46178901335229966,-0.3274000907470855
0.4611892825661352,-0.32809977666427736
0.4611889117877337,-0.3281002331520446
0.4581891324450794,-0.3319999462974952
0.45818905048284636,-0.3320000542034698
0.45788911021450956,-0.3323999745612522
0.45788907891039216,-0.3324000158061576
0.4551891211110562,-0.3358999611427471
0.4551890604771401,-0.335900038322924
0.4539891091879746,-0.3373999774343809
0.4539891063655576,-0.33739998092502616
0.45198918041341585,-0.3397998928665015
0.45198900457223795,-0.3398001093430352
0.45008918127973596,-0.34219988613356395
0.45008900399693735,-0.34220011618468177
0.44888911021450956,-0.3437999745612522
0.44888907891039215,-0.3438000158061576
0.4461891372001314,-0.34729994028653904
0.44618904588459385,-0.34730006033447314
0.44588914123832,-0.34769993319617165
0.4458890878376592,-0.34770000221128444
0.4458890396397389,-0.347700060858637
0.44258916574506807,-0.3515999118250661
0.44258908934318253,-0.351599998402313
0.4425890094861117,-0.3516000816495012
0.4422893220344933,-0.3518997691011196
0.4422888741926966,-0.35190024406069503
0.4390892156349694,-0.3554998599381381
0.43908908790164913,-0.3554999942314049
0.43908894753308275,-0.35550012308798784
0.4383892317101467,-0.3560998795076474
0.43838895465181643,-0.35610012511020694
0.4347892691216151,-0.35939983684622484
0.43478892040313466,-0.3594001707324782
0.4344891180421359,-0.35969997309347695
0.4344890638616354,-0.35970002653686217
0.4307891456820577,-0.36329994692780265
0.4307890373198185,-0.3633000538157944
0.4305891297224448,-0.3634999614131681
0.4305890921341834,-0.36349999827021023
0.4305890496253115,-0.36350003831725675
0.4266892543723394,-0.3670998493200002
0.42668893405028846,-0.3671001570853244
0.42658914215464755,-0.36719994898096536
0.4265890407820166,-0.3672000516786725
0.4227898081849851,-0.3710992640808889
0.422789127988334,-0.3711000298151501
0.4227885211852979,-0.3711008549251539
0.42018925850688715,-0.37499974894277005
0.42018893763417636,-0.37500025977123413
0.41888914798386306,-0.37719990379484125
0.4188890899874917,-0.37719999758335454
0.4188890258813746,-0.3772000924432347
0.41768935343390645,-0.3788996284104814
0.41768886008288464,-0.37890039178463153
0.4153891297957814,-0.3827999344453717
0.41538905337590454,-0.3828000660790303
0.4149891478007346,-0.3834999008355778
0.41498914641284784,-0.3834999031524881
0.4149890203506447,-0.38350008707806005
0.4149890195586022,-0.38350008809462766
0.4123891487268987,-0.3866999291182627
0.4123890905569218,-0.38669999835496077
0.41238902840198466,-0.3867000675592385
0.4110891630829782,-0.38809992251816855
0.41108908844253134,-0.3880999998936414
0.4110890148928695,-0.38810007059518614
0.4083892478759589,-0.3905998548701033
0.4083889400874524,-0.3906001510481604
0.40708912654364093,-0.39189996459197196
0.407089092742005,-0.39189999778973866
0.40708905246747906,-0.3919000359061757
0.40428911263800005,-0.3944999800335491
0.40428906942203763,-0.3945000197396797
0.40318928679103705,-0.3954998221314984
0.4031889041605714,-0.39550018697504147
0.40028909113490574,-0.3984000000007071
0.39928916904668643,-0.3993999220889264
0.39928908940288005,-0.3993999986349473
0.3992890075661173,-0.39940007127997196
0.39588942609977773,-0.40229971429537925
0.39588877982391196,-0.4023003113117009
0.3953891576797939,-0.402799933455819
0.39538909131542227,-0.4027999976092936
0.3953890188682338,-0.4028000630024242
0.3914891220314458,-0.40619997306526506
0.39148905984420324,-0.4062000264774599
0.387589443971223,-0.4094997014469047
0.38758876431085765,-0.4095003268247552
0.38688915604969065,-0.41019993508592223
0.38688909104990954,-0.4101999979724571
0.38688902104943856,-0.4102000613254939
0.38368912578367603,-0.41299996968303604
0.383689055988352,-0.4130000297401032
0.38238911566268485,-0.41409997924643704
0.3823890904010374,-0.41410000037221234
0.3823890667634291,-0.4141000196853685
0.3797891273202817,-0.41619997077406456
0.3797890961720773,-0.41619999550422815
0.37978904853337553,-0.41620003195186744
0.3773892068441286,-0.4179999132188026
0.377389086672026,-0.4179999985525949
0.3773889695937284,-0.4180000729254483
0.3758891216079772,-0.418899981716899
0.37588909395807374,-0.41889999806723405
0.3758890572096035,-0.4189000191380992
0.371989117944217,-0.421099984877548
0.3719890644093632,-0.4211000152724863
0.3705891937605129,-0.4218999413575436
0.3705889897795616,-0.4219000608139484
0.3680891453426302,-0.42339996747610725
0.36808909309622534,-0.42339999802093375
0.3680890331107809,-0.4234000312445146
0.3641893185418834,-0.425499877550844
0.36418886966228264,-0.4255001328843158
0.3636891325615165,-0.42579997514477547
0.36028913132249013,-0.42779997636098294
0.3602890929000957,-0.4277999985305061
0.36028904817080537,-0.4278000233241228
0.35678980608616995,-0.42969961188435346
0.3567884403309506,-0.4297004881036861
0.35638921479200564,-0.4299999072578948
0.35638908734638247,-0.4299999974142856
0.3563889594715793,-0.43000007764834675
0.3524891343177553,-0.43229997453393526
0.3524890917018729,-0.4322999991508375
0.3524890462508682,-0.43230002431294134
0.35009051278664216,-0.43359922993939704
0.35008959761227154,-0.43359978424197787
0.350088739991098,-0.4336004239930251
0.3500879478744362,-0.43360114326117666
0.3485891312183164,-0.43509995991729644
0.34858905024196646,-0.4351000392579291
0.3460891729228718,-0.43749992148426003
0.3460890109659941,-0.4375000801696188
0.3446891292535148,-0.43889996188209807
0.344689090043043,-0.43890000033897403
0.34468905232885005,-0.4389000359322412
0.3419891363245338,-0.44139995815845995
0.34198909142460626,-0.4413999988174321
0.34198904335620567,-0.4414000404288425
0.34068936946532297,-0.4424997644903586
0.3406888288412739,-0.44250025324973125
0.33778912774162484,-0.44529996465628885
0.33778908760548904,-0.44530000270436615
0.33778905660175007,-0.44530003108054905
0.3367891133256209,-0.4461999800290653
0.33678909662127005,-0.4461999949012978
0.33678906278254894,-0.44620002430273115
0.33328915979964024,-0.44919994114522427
0.33328909025057574,-0.44919999882180284
0.33328901874692085,-0.4492000542917084
0.3328891360063447,-0.44949996634714057
0.33288908537529127,-0.44950000352776337
0.3328890505559791,-0.4495000280938298
0.32898916575845993,-0.4521999483382661
0.32898908983041353,-0.4521999990894023
0.3289890138232738,-0.4522000463877211
0.32748931787439794,-0.4530998639570466
0.32748887112265185,-0.4531001466755664
0.32508913615738444,-0.4546999699857447
0.3250890455360461,-0.4547000291333397
0.321489182334285,-0.4569999417344649
0.3214890010873517,-0.4570000600324332
0.32118913516642456,-0.45719997064638457
0.32118908678982566,-0.4572000022360716
0.32118905020835525,-0.45720002518630853
0.3172891335954438,-0.4595999738711772
0.31728904821190457,-0.4596000253643353
0.3150894785778995,-0.4608997710571564
0.3150887234743241,-0.4609002595258413
0.31338918410101213,-0.462099934377591
0.31338908963162737,-0.4620999982039413
0.3133889933635916,-0.46210005766074974
0.3094891239118868,-0.46439998067072946
0.30948905809581667,-0.46440001888022714
0.30878997010793324,-0.4647994977304463
0.30878911749822185,-0.46480003772112916
0.30878831739793977,-0.46480065284127686
0.3055891710017356,-0.46749993261307415
0.30558909022470676,-0.467499998208248
0.3055890061072077,-0.4675000614096159
0.3037892064094421,-0.468799916746891
0.30378897802826843,-0.468800086177204
0.3016891770723918,-0.4703999345245386
0.30168900648657115,-0.47040006713560156
0.2987891095023158,-0.4726999854334593
0.298789072828976,-0.4727000146454588
0.2977891325845817,-0.4734999668409743
0.29778905000375444,-0.47350003355507403
0.2939891969704098,-0.47659991366122356
0.2939890863074656,-0.4765999871833986
0.29398895555587673,-0.4765999999956753
0.29398895533805286,-0.476600000001
0.2938931615474103,-0.476600000001
0.29389204863372337,-0.476600055872965
0.2938909469116625,-0.4766002229270033
0.2938898674603092,-0.47660049948319455
0.2938888211347873,-0.47660088276044843
0.2938878184571024,-0.4766013689044716
0.2938868695103309,-0.4766019530265273
0.29388598383722314,-0.47660262925259694
0.2899891519928247,-0.47989994850554946
0.2899890933455064,-0.4798999967034419
0.28998902433035756,-0.4799000501041309
0.2891891958350461,-0.48049992147561443
0.289189088112605,-0.4804999983709396
0.2891889809014474,-0.4805000675631817
0.28608916935430617,-0.4823999520598167
0.286089088777174,-0.48239999963369606
0.286089011603318,-0.48240004185948826
0.2822891423423603,-0.484399973049466
0.2822890393766913,-0.48440002587987174
0.282089435138529,-0.48449982799895286
0.2820887598464606,-0.4845001953759808
0.2781891734358121,-0.486799951464312
0.27818909133904823,-0.4867999979964609
0.2781890046570702,-0.4868000432396823
0.27518930709515144,-0.48829989202064167
0.2751888800683734,-0.4883001172599358
0.27428921618223945,-0.4887999305300102
0.27428896791694907,-0.48880007266774406
0.2703891957433019,-0.49109993830861287
0.2703890882106266,-0.49109999859728715
0.2703889833083412,-0.49110005156999675
0.2680896555778027,-0.4921997300498196
0.2680885605630674,-0.4922003316081363
0.26648912385265716,-0.49319997955214273
0.26258923872470874,-0.495599909176233
0.262589089253152,-0.495599994850544
0.2625889326788039,-0.49560007202627787
0.26149030753663915,-0.4960994470908982
0.26148913272070035,-0.4961000683961908
0.26148804048187113,-0.4961008255138148
0.25868912643698405,-0.498299972263369
0.2564892275897071,-0.4999998945583709
0.25648895801649263,-0.5000001096276416
0.25478913344855036,-0.5013999651541823
0.25478909323960675,-0.5013999976070352
0.2547890449423646,-0.5014000349950682
0.25148969910427577,-0.5038995394178628
0.25148855180035223,-0.5039005393352606
0.2508891877461437,-0.504499903389469
0.2508890887051911,-0.5044999976755515
0.25088898569545154,-0.5045000865151373
0.24698951358077256,-0.5076996533784637
0.246988704736409,-0.5077003863992039
0.24688917457126663,-0.5077999165643462
0.24688909055830086,-0.5077999970826471
0.2468889996928152,-0.5078000770045776
0.24308917161715385,-0.5109999322261872
0.24308901195035834,-0.5110000692871891
0.2422909651415862,-0.5116983602448647
0.2422900896384784,-0.511699215915743
0.242289313574349,-0.5117001627012577
0.24228864636856193,-0.5117011891099392
0.242288096119229,-0.5117022826839035
0.2405900168096388,-0.5155978763941398
0.2405896150518253,-0.5155989447874454
0.24058932501510322,-0.5156000487585936
0.2405891497598205,-0.5156011766589358
0.24058909113519863,-0.5156023165873326
0.24058909113519863,-0.5194999639239806
0.2405890908948865,-0.5195000009336075
0.2405890902344843,-0.5195000351278714
0.24048912374095846,-0.5233987283753799
0.24048916342353477,-0.5233999935970693
0.24048934674468922,-0.523401246096165
0.24128906626989924,-0.5272998787815639
0.24128908016388945,-0.5273000005280534
0.24128908018423878,-0.5273000013500445
0.24128907256940596,-0.5273001203768035
0.2412890723025439,-0.5273001224123324
0.24068911512834296,-0.5311998440446385
0.24068911482462066,-0.5311998457038533
0.24068907429125555,-0.5311999945501947
0.24068901736845194,-0.5312001376105505
0.24068901671616455,-0.5312001389157812
0.2391891650264082,-0.5339998620699932
0.23918902115688878,-0.5340001399568558
0.23858915660418925,-0.5351998690622548
0.23858900024364982,-0.5352001143477815
0.2354891899213819,-0.5390998757209572
0.2354890868596826,-0.5390999980358212
0.23548897985236603,-0.5391001112832469
0.23528925706168016,-0.5392998340739327
0.23528893236082207,-0.53930017278427
0.2318892566883969,-0.5429998198395563
0.23188908565519675,-0.5429999900179983
0.23188908535330457,-0.542999990246885
0.23188897380600174,-0.5430000469323558
0.23138946701477459,-0.5431998496488467
0.23138872719173875,-0.5432001773064133
0.22748914340786228,-0.5450999745344557
0.22748903833984538,-0.545100024367726
0.22358923099220482,-0.5468999354512524
0.22358908767615032,-0.5468999836049673
0.22358893680252034,-0.546900000001
0.22349133510297037,-0.546900000001
0.22349022983825997,-0.546900055105689
0.2234891355356209,-0.5469002198732247
0.223488063048402,-0.5469004926694344
0.22348702301358572,-0.5469008707887115
0.21968913726149591,-0.548499980579065
0.21968904466525965,-0.5485000185886526
0.2156892557293778,-0.5500999341630054
0.21568892872368983,-0.5501000710556891
0.21408919091945136,-0.5507999563450434
0.2140890884621887,-0.5507999987972612
0.21408899019865185,-0.5508000351090749
0.21178926136663842,-0.5515999407897753
0.21178892291229348,-0.5516000647018041
0.20788915130120858,-0.5530999768599137
0.20788908831381644,-0.5531000002506145
0.20788903257815922,-0.553100019519734
0.20398952961498668,-0.5543998538407914
0.20398866630667686,-0.5544001820700258
0.20328913967254722,-0.5546999791989385
0.20328904220998725,-0.5547000198765402
0.2000891416497492,-0.555999979479137
0.20008909606242906,-0.5559999974798311
0.200089034636227,-0.5560000202823857
0.19618912536852198,-0.5573999877118183
0.1961890633301525,-0.5574000095245955
0.19268920311527232,-0.5585999616075458
0.19268909067128986,-0.5585999975014541
0.19268897603220425,-0.5586000287765294
0.19228925247889767,-0.558699959664856
0.19228893106940934,-0.558700045147518
0.18838912218420298,-0.5597999912433455
0.18838909290965966,-0.5597999993170599
0.18838905805153006,-0.5598000084837679
0.18448911930454426,-0.5607999927778667
0.18448909990135917,-0.5607999976449488
0.1844890539544864,-0.5608000085809599
0.1805891024364599,-0.5616999973928122
0.17708920091322247,-0.5624999749086775
0.17708898188662445,-0.5625000273129243
0.17668950514691825,-0.5625998964978508
0.17668868627984766,-0.5626001349525044
0.17278915287280228,-0.5638999794215195
0.17278909088116254,-0.5638999992817174
0.17278902852987793,-0.5639000176586679
0.168889122184203,-0.5649999912433454
0.16888909290965967,-0.5649999993170599
0.16888905805153007,-0.5650000084837679
0.16498914279946805,-0.5659999867535273
0.1649890395989872,-0.5660000137437579
0.16348941950468798,-0.5663999124355712
0.16348876872912502,-0.566400107469412
0.16108919334293084,-0.5671999659314767
0.16108908845473927,-0.5671999986486211
0.16108898874390096,-0.5672000255986052
0.15708937968357642,-0.5681999278636863
0.15708880685748952,-0.568200087470803
0.1531891334684328,-0.5693999869751281
0.15318904859824595,-0.5694000123501889
0.15008949799443985,-0.5702998818803261
0.15008869444964226,-0.5703001487577767
0.14928920131883822,-0.5705999586818282
0.14928908811265876,-0.5705999984204917
0.1492889801668439,-0.5706000312995236
0.14538912218420297,-0.5716999912433455
0.14538909290965965,-0.57169999931706
0.14538905805153005,-0.5717000084837679
0.14148909113444702,-0.5727000000009687
0.13758927978254482,-0.5736999516296616
0.1375889042972448,-0.5737000549530876
0.13588919243957906,-0.5741999702053423
0.13588898805541424,-0.5742000140282206
0.13588898656134418,-0.574200014260944
0.13368913527444257,-0.5744999939818851
0.12978912755962457,-0.5749999953310784
0.12978908797322392,-0.5750000001405221
0.12978905774188254,-0.5750000034258581
0.1258891200423487,-0.5753999970360668
0.12588910360057906,-0.5753999986355477
0.12588904965827807,-0.5754000031914585
0.12198913511448864,-0.5756999966179037
0.12198910063186467,-0.575699998995193
0.11418909113351373,-0.5761000000010363
0.11028909113424984,-0.5763000000009987
0.10248912495452227,-0.5766999982666257
0.10248909451533186,-0.5766999996416465
0.10248905388923454,-0.5767000009559994
0.09468909469241717,-0.5768999999097639
0.09068912354247079,-0.5769999991907934
0.09068909572996538,-0.5769999997237453
0.09068905411682301,-0.5770000000009999
0.08678923357233956,-0.5770000000009999
0.08678894874287955,-0.5770000036520597
0.08288912624253662,-0.5770999991007865
0.08288909210687775,-0.5770999997601769
0.08288905503864204,-0.5771000000009999
0.07508923357233956,-0.5771000000009999
0.07508894874287955,-0.5771000036520597
0.07118912624253662,-0.5771999991007866
0.07118909210687775,-0.577199999760177
0.07118905503864204,-0.577200000001
0.06728912722975311,-0.577200000001
0.06728909016153684,-0.5771999997601771
0.0672890560258407,-0.577199999100786
0.06338923352551772,-0.5771000036520597
0.06338894869605771,-0.5771000000009999
0.04778923357233956,-0.5771000000009999
0.047788948742879554,-0.5771000036520597
0.043889126242536644,-0.5771999991007866
0.043889092106877754,-0.577199999760177
0.04388905503864202,-0.577200000001
0.02038923357233956,-0.577200000001
0.020388948742879553,-0.5772000036520598
0.016489126242536616,-0.5772999991007866
0.01648909210687776,-0.577299999760177
0.01648905503864203,-0.577300000001
0.004789233572339561,-0.577300000001
0.004788948742879554,-0.5773000036520598
0.0008891262429974396,-0.5773999991007747
0.0008890921059578135,-0.577399999760189
0.0008890550391052729,-0.577400000001
-0.02641076642766044,-0.577400000001
-0.026411051257120448,-0.5774000036520598
-0.030310873757463382,-0.5774999991007865
-0.030310907893122237,-0.577499999760177
-0.03031094496135797,-0.577500000001
-0.09681087277024689,-0.577500000001
-0.09681090983846316,-0.5774999997601771
-0.09681094397415929,-0.577499999100786
-0.10071076647448228,-0.5774000036520598
-0.10071105130394228,-0.577400000001
-0.10851087277024689,-0.577400000001
-0.10851090983846316,-0.5773999997601771
-0.1085109439741593,-0.577399999100786
-0.11241076647448228,-0.5773000036520598
-0.11241105130394229,-0.577300000001
-0.12021087277024689,-0.577300000001
-0.12021090983846316,-0.5772999997601771
-0.1202109439741593,-0.577299999100786
-0.12411076647448228,-0.5772000036520598
-0.12411105130394229,-0.577200000001
-0.12801087278977874,-0.577200000001
-0.12801090979940669,-0.5771999997606879
-0.12801094399368265,-0.5771999991002854
-0.13191090886582701,-0.5771000000009996
-0.135810908865827,-0.5770000000009996
-0.13971087156203524,-0.576900000957507
-0.13971091236448016,-0.5768999996370165
-0.13971094262738865,-0.5768999982696378
-0.14361090886585257,-0.5767000000009986
-0.14751090886585258,-0.5765000000009987
-0.15141090886585257,-0.5763000000009987
-0.15531090177027068,-0.5761000003648746
-0.15531091596179514,-0.5760999996462015
-0.15931087501065633,-0.5759000016937584
-0.15931090217013144,-0.5759000001696166
-0.1593109493370113,-0.575899996887833
-0.1632108673898817,-0.5756000031914583
-0.1632109213321731,-0.5755999986355484
-0.16321093777395587,-0.5755999970360663
-0.1671109088659034,-0.5752000000009948
-0.1710108286430386,-0.5748000082289809
-0.17101090733781293,-0.574799999001693
-0.17101098983609386,-0.5747999868706953
-0.17471002528163918,-0.5742001432849313
-0.1747109117561051,-0.5742000358799065
-0.17471180399235303,-0.574200000001
-0.17491075090586186,-0.574200000001
-0.17491075407278717,-0.5741999999109445
-0.17491105791053754,-0.5741999654068936
-0.17491106453014676,-0.5741999640784852
-0.1788109088660262,-0.5733000000009745
-0.1827108410995516,-0.5724000156393917
-0.18271091393568764,-0.5723999978679492
-0.1827109705653242,-0.5723999825986095
-0.18661085754503745,-0.5713000144761263
-0.18661091207002617,-0.5712999985308068
-0.18661095629058874,-0.5712999847027322
-0.18971055412212684,-0.5703001144344942
-0.18971127048115194,-0.5702999095971932
-0.19051085834903045,-0.5701000126302235
-0.19441077859795947,-0.5691000334030432
-0.19441103990517458,-0.569099969761171
-0.19831077902075125,-0.5682000299652687
-0.19831091064203119,-0.5681999962471506
-0.19831103269813083,-0.568199958723611
-0.20221085030977104,-0.5669000195197308
-0.20221090604539954,-0.5669000002506214
-0.20221096903282018,-0.5668999768599103
-0.20351055260084222,-0.5664001370260557
-0.2035112736944192,-0.566399887746087
-0.20611078359494064,-0.5656000385459266
-0.2061110350115392,-0.565599964421472
-0.21001084626149794,-0.5645000176586631
-0.2100109086127413,-0.5644999992817249
-0.21001097060441345,-0.5644999794215168
-0.2139108191342455,-0.5632000299115727
-0.21391090630839635,-0.5631999991950373
-0.2139109982847491,-0.5631999631815148
-0.21561062175764162,-0.5625001182220883
-0.21561120212829327,-0.5624998979967136
-0.21791084071802844,-0.5617000237046319
-0.2179109773162768,-0.5616999771842289
-0.2218107214310163,-0.5604000624793158
-0.22181090703501935,-0.5603999931874528
-0.22181108476202263,-0.5603999120530074
-0.2254102025320896,-0.5586003531679739
-0.2254116580466268,-0.5585997502741122
-0.22571085030977106,-0.5585000195197308
-0.22571090604539953,-0.5585000002506214
-0.22571096903282017,-0.5584999768599104
-0.2296108517639336,-0.5570000219633283
-0.22961090901081785,-0.5569999992185684
-0.22961096455500818,-0.5569999757263085
-0.23351083987104085,-0.5553000300757301
-0.2335109124910254,-0.5552999972431812
-0.2335109722031649,-0.5552999683324362
-0.23471068309926105,-0.5547001128843881
-0.23471113952609945,-0.5546998974854063
-0.2374107620880907,-0.5535000652356324
-0.23741105746849475,-0.5534999390358734
-0.24131085748947614,-0.5519000210785475
-0.24131090745282108,-0.5518999999949127
-0.24131096052515869,-0.5518999763238945
-0.2437106600359409,-0.5508001140481195
-0.24371116300988827,-0.5507998983434423
-0.24521087057948515,-0.5502000153156036
-0.2452109065089998,-0.550200000633541
-0.24521094888455328,-0.5501999825570196
-0.24911086375708136,-0.5485000196638663
-0.24911095361998048,-0.5484999795420462
-0.2526108603532476,-0.546900022178267
-0.2526109175320423,-0.5468999953727679
-0.25261094779761056,-0.5468999805352134
-0.2530107536092071,-0.5467000776294151
-0.25301106647221233,-0.5466999272596809
-0.25691090886622037,-0.544900000000908
-0.26081086816184523,-0.5431000187875427
-0.2608109113114454,-0.5430999984484226
-0.2608109463911255,-0.5430999812384559
-0.26101077126563843,-0.5430000688011994
-0.2610109042363417,-0.5429999976479838
-0.26101104032713773,-0.5429999147289738
-0.26471087955164196,-0.5406000190157818
-0.26471091376203365,-0.5405999965183304
-0.26471093277450486,-0.5405999836998215
-0.26691079816492314,-0.5391000754790819
-0.2669110213555157,-0.5390999272137289
-0.2686108769185452,-0.5380000206729451
-0.268610899795118,-0.5380000056471855
-0.2686109489335795,-0.5379999722619853
-0.2725096036948767,-0.5353009035810872
-0.272510494952695,-0.5353003469831943
-0.2725114348002202,-0.5352998770594317
-0.2725124148332255,-0.5352994980119127
-0.272810800263172,-0.5352000362019306
-0.27281080049314793,-0.5352000361199699
-0.2728109043540109,-0.5351999917061218
-0.27281100593077895,-0.5351999379874509
-0.27641085421130335,-0.5329000349193382
-0.27641090593578116,-0.5329000010164675
-0.2764109642384973,-0.5328999607788992
-0.278810335300627,-0.5312004062765573
-0.2788115290528471,-0.531199669234709
-0.2803108791263579,-0.5304000158621699
-0.2803109347320067,-0.5303999857711329
-0.2843107388904985,-0.5282000934875577
-0.28431090277855486,-0.5281999957477069
-0.28431106630598224,-0.5281998819211143
-0.28551030164227426,-0.5273004554188953
-0.285511572378023,-0.527299631383243
-0.2882108252384524,-0.5258000464607824
-0.28821090933236376,-0.5257999978286062
-0.2882109878527564,-0.5257999487664103
-0.29191038730029584,-0.5234003383139523
-0.2919114649143825,-0.5233997219768274
-0.2921108835128107,-0.5233000126776133
-0.2921109340890319,-0.5232999870661338
-0.2960107885109056,-0.5213000617215832
-0.2960109069476114,-0.5212999972966665
-0.2960110229061387,-0.5212999266895434
-0.29881057226581104,-0.5195002163868968
-0.2988112601592896,-0.519499808386509
-0.2999107845035495,-0.5189000678350946
-0.29991103491783755,-0.518899935359054
-0.30381083559178235,-0.5169000375775439
-0.3038109068732895,-0.5168999996782967
-0.3038109811305055,-0.516899957299291
-0.30601089937562503,-0.515600005608993
-0.306010918368095,-0.5155999944115757
-0.3077107279069533,-0.5146001064475414
-0.3077110937173661,-0.5145999004656778
-0.3116108355403025,-0.5125000394840967
-0.31161091368270566,-0.5124999958841333
-0.31161097448731684,-0.5124999596187031
-0.3129107803720601,-0.5117000790742458
-0.3129108985989834,-0.5116999875986074
-0.3129110056678102,-0.5116998845837762
-0.3155108341464112,-0.5086000890900598
-0.3155109854346068,-0.5085999124943124
-0.31621088775925216,-0.5078000241232891
-0.3194106458443831,-0.5041003041200435
-0.3194111931811281,-0.5040997156860875
-0.31961082721773004,-0.5039000816494855
-0.3196109070747564,-0.5038999984023443
-0.31961098347668426,-0.5038999118250501
-0.32291061031270635,-0.5000003528370239
-0.32291123569055685,-0.4999996731766586
-0.3233108657574872,-0.49960004310972833
-0.3233109067217794,-0.49960000123644127
-0.32331095160708123,-0.4995999532532071
-0.32651074108411615,-0.4961001835127002
-0.32651108468972256,-0.496099824177493
-0.3272105727382744,-0.49540033612894113
-0.3272112724724198,-0.4953996938062602
-0.3310108179742676,-0.49220007654154624
-0.3310109072313696,-0.4921999980547683
-0.3310109928111667,-0.49219991605604885
-0.33111052246801126,-0.4921003863992043
-0.3311113313123748,-0.492099653378464
-0.33501072146694444,-0.48890015376445817
-0.33501110279313345,-0.48889985455575097
-0.33581084581293213,-0.48830004729090193
-0.3358109133179971,-0.4882999951496546
-0.335810964272421,-0.488299953531237
-0.3389106004520001,-0.4857002586709449
-0.33891123518842087,-0.48569976432378614
-0.3407108744649723,-0.48440002484627676
-0.3407109045230149,-0.4844000027864243
-0.34071094651758144,-0.48439997090670645
-0.34291087624750577,-0.4827000252063104
-0.34291091710609467,-0.48269999314680273
-0.34291093251691085,-0.4826999807300155
-0.345610756758313,-0.48050012394072483
-0.3456109032346197,-0.48049999572469465
-0.3456110427485505,-0.4804998549618294
-0.3468107581858016,-0.47920016323814074
-0.34681106595112576,-0.4791998429160898
-0.3507108891843325,-0.47530001968288305
-0.3507108908803019,-0.4753000179698349
-0.3532108802473941,-0.4727000297645779
-0.3532109370406426,-0.47269996981413576
-0.35461077818259273,-0.47120014001918914
-0.3546110442981809,-0.4711998645690346
-0.3585108681026182,-0.46730004076459736
-0.3585109081644276,-0.4672999998626889
-0.3585109481597137,-0.4672999572907027
-0.36081021649590933,-0.4648007525774466
-0.36081094036381145,-0.46480003482540766
-0.36081172696131203,-0.46479938642961705
-0.3624108434687665,-0.4636000490490262
-0.36241091141123183,-0.4635999965126978
-0.36241096816260243,-0.4635999499696325
-0.3656105663999529,-0.460900288956868
-0.36561127348702077,-0.46089973955750074
-0.3663108155725685,-0.46040006663925237
-0.36631090859441306,-0.460399997252521
-0.36631099526313426,-0.4603999268958744
-0.3702108206908674,-0.45710007461086943
-0.3702109072681143,-0.4570999982089839
-0.3702109905153025,-0.45709991835191305
-0.370310448256528,-0.45700046061068755
-0.37031142013974583,-0.4569995963639495
-0.3741108382186588,-0.454000055775334
-0.3741109085189402,-0.4539999984022828
-0.37411097520224756,-0.4539999402985438
-0.37511065152694373,-0.4531002316063172
-0.3751111801250129,-0.45309978486466024
-0.3780108772115253,-0.4508000251063918
-0.3780109080652739,-0.4508000002685642
-0.37801094037455674,-0.4507999734676186
-0.3799107925052569,-0.44920009798913424
-0.37991090522936594,-0.4491999976629474
-0.3799110145022609,-0.4491998890831675
-0.3819108746200151,-0.4471000359595255
-0.3819109111585977,-0.44709999690088587
-0.38191093931046816,-0.44709996575125494
-0.3835108899659789,-0.44530002126380547
-0.3835108911339133,-0.44530001980537237
-0.3858108309336176,-0.44270008809876044
-0.3858109886472048,-0.44269991357162053
-0.3870108851165122,-0.4414000257298709
-0.3870109322903922,-0.4413999739741717
-0.3897108859244014,-0.43840002549193924
-0.3905108622299237,-0.4375000524668676
-0.39051095616363746,-0.43749994812643817
-0.3936107361872157,-0.4341001893909007
-0.39361109009400075,-0.4340998187732148
-0.39411038734940057,-0.433600521517815
-0.3941114947343578,-0.4335995519841275
-0.39751087547473657,-0.4310000255356025
-0.39751091041030756,-0.4309999983988368
-0.39751093978042823,-0.4309999748831541
-0.3991108300806695,-0.4297000640142081
-0.399110988808516,-0.4296999374374062
-0.40141060843875337,-0.42790023511808994
-0.4014112247115678,-0.42789978604117246
-0.40451085667391207,-0.4258000353570038
-0.40451090227521236,-0.4258000037050806
-0.404510965313227,-0.4257999576656808
-0.40531076317438447,-0.4252001092698127
-0.40531105806081386,-0.42519989556471194
-0.4093108132143835,-0.42240006695721316
-0.4093109074740144,-0.42239999797961053
-0.4093109984692108,-0.4223999253317938
-0.4099105413621876,-0.42190030625431324
-0.4099113013311799,-0.421899726464743
-0.4132108337410867,-0.41960005236086856
-0.4132109076774187,-0.41959999899778166
-0.41321098064692485,-0.41959994257638183
-0.4152108210105516,-0.4180000702854804
-0.4152109848179849,-0.4179999160543402
-0.41711082911258723,-0.41590008814977975
-0.41711099048801376,-0.4158999135779374
-0.41881087603090095,-0.41410003476782153
-0.41881090714321956,-0.41410000125211716
-0.41881094183706513,-0.41409996253416853
-0.42101081077458574,-0.4116001114688042
-0.4210110099019068,-0.41159989119335605
-0.4223108897066561,-0.4102000206343953
-0.4223109002355121,-0.41020000917974936
-0.42491086631233665,-0.4073000474649705
-0.4249109096235955,-0.4072999980265914
-0.4249109479727123,-0.40729995220424353
-0.4258107255741367,-0.4062002240247249
-0.42581110357354984,-0.40619978582296334
-0.4288108379440223,-0.4029000780154436
-0.4288108413355029,-0.4029000741395365
-0.4288109645795843,-0.40289991627478955
-0.42881096719328776,-0.4028999125105732
-0.4292103848400406,-0.40230078604044395
-0.42921094021611056,-0.40230002498138134
-0.4292115580658621,-0.4022993137042481
-0.43271080282912544,-0.3986001120973697
-0.4327110179756221,-0.3985998908915934
-0.43291079975739477,-0.39840010910982077
-0.432911020963171,-0.3983998939633241
-0.4366108813244046,-0.39490002605404906
-0.4366109077315638,-0.3949000007306482
-0.4366109366097403,-0.3948999722574752
-0.4370107933419093,-0.3945001155253063
-0.437011027737465,-0.3944998879223773
-0.4405108791174998,-0.391200028049773
-0.4405109087229193,-0.3911999997216611
-0.44051093771339533,-0.3911999711538202
-0.44111084842876414,-0.3906000604384514
-0.4411109702267862,-0.39059994049983193
-0.4444108883619688,-0.3874000198838973
-0.444410908917399,-0.3873999997452984
-0.4451108187379755,-0.38670009012921364
-0.4451109814575278,-0.38669989514704084
-0.44781087230826316,-0.3828000528070897
-0.4478109071480012,-0.382800001218842
-0.4478109439468527,-0.38279994387220456
-0.4483107362826872,-0.3820002761348694
-0.448311097324449,-0.3819997344463607
-0.4505108766874764,-0.37890004534391303
-0.4505109401318504,-0.3788999540222946
-0.452210836779423,-0.3764001060111584
-0.45221098338038196,-0.37639989568130766
-0.4532108851229281,-0.37500003324174297
-0.45321093211895314,-0.3749999664138709
-0.455910338536152,-0.37110082381125026
-0.4559109434785605,-0.3711000288869901
-0.455911617365233,-0.3710992915019825
-0.45611085648636096,-0.3709000523808546
-0.4561109619403303,-0.37089994832356493
-0.4599107976033658,-0.36720010833587247
-0.45991089520296163,-0.3671999893579194
-0.4599109778475842,-0.3671998619507769
-0.45991097850978874,-0.3671998607142613
-0.46001006840060515,-0.36700168093262847
-0.4600106842378181,-0.36700060408930923
-0.4600114162649425,-0.36699960259877196
-0.46001225535896834,-0.36699868894225945
-0.4638107976033658,-0.36330010833587245
-0.46381089520296165,-0.3632999893579194
-0.46381097784758424,-0.3632998619507769
-0.46381097850978875,-0.3632998607142613
-0.4639099316937344,-0.36310195434636994
-0.46391046016522725,-0.3631010143971709
-0.46391107725509917,-0.3631001300970491
-0.46391177715217485,-0.363099309773516
-0.46391255326547814,-0.36309856115161154
-0.4679108387810551,-0.3596000613254817
-0.4679109087814873,-0.35959999797248043
-0.4679109737813051,-0.3595999350859104
-0.4681107429397337,-0.3594001659274818
-0.46811108165007104,-0.3593998412266237
-0.4718108662450338,-0.35600003916638767
-0.47181090732326175,-0.35600000062183446
-0.47181095088830116,-0.35599995797891437
-0.47231081225526955,-0.355500096611946
-0.4723109065413531,-0.35549999757099227
-0.4723109953809389,-0.3554998945612526
-0.47551056224426536,-0.35160042244657347
-0.47551129526500563,-0.3515996136022099
-0.47571081449383257,-0.351400094373383
-0.47571098349651103,-0.3513998895483359
-0.47821088954678337,-0.34770002859393284
-0.47961079333596324,-0.34560017329656
-0.4796110308107244,-0.3455998311548914
-0.48091090886661203,-0.34380000000058547
-0.4835108428195509,-0.34020009145036245
-0.48351095920077436,-0.34019989933170514
-0.48351095920678216,-0.34019989932027445
-0.4837107368647542,-0.33980034400433035
-0.48371110424178215,-0.3397996687122619
-0.48601088153827715,-0.33590004633994436
-0.48601090817467985,-0.3359000001576809
-0.4860109345981851,-0.3358999522133965
-0.4874108679049155,-0.33330007607232587
-0.48741090851823543,-0.33329999775404856
-0.4874109442958476,-0.3332999232372861
-0.4880108601317296,-0.332000105592875
-0.48801095980098763,-0.33199989545111147
-0.48991088378120007,-0.32810005149172805
-0.4899109344816762,-0.32809994877048637
-0.4913108855385734,-0.325300046656692
-0.49131090907579567,-0.32529999845616575
-0.4913109298379817,-0.3252999538636198
-0.49181085099710425,-0.3242001273135502
-0.49181094034204836,-0.32419986360737696
-0.4927108698496539,-0.3203001690744193
-0.49271090369261117,-0.3202999982391066
-0.49271092647975134,-0.320299828273788
-0.4931109088667961,-0.31640000000010204
-0.4935109053137529,-0.3125000346422729
-0.4935109085526122,-0.3125000009863236
-0.4935109116151634,-0.3124999642713311
-0.49381088724153077,-0.30860028112855575
-0.49381094472191567,-0.30859972033017213
-0.49431087347195174,-0.30470027607989075
-0.4943109580393576,-0.3046997260387042
-0.4950109066511116,-0.3008000123446464
-0.4950109111103227,-0.30079998766072286
-0.4952108778153772,-0.29970017078292294
-0.495210945237393,-0.29969983027067826
-0.49581089058292704,-0.2969000853248527
-0.4958109284883857,-0.2968999149732482
-0.4967109013308671,-0.29300003265582886
-0.4967109084567999,-0.293000000903839
-0.49671091579615406,-0.2929999662195068
-0.49751090886678095,-0.289100000000201
-0.4983109088667809,-0.28520000000020096
-0.49911088050807445,-0.281300138248895
-0.4991108807585008,-0.2813001368482337
-0.4991109088668013,-0.2812998595736584
-0.4991109088668013,-0.2812015370919634
-0.49911095548938894,-0.2812005202504213
-0.49911109496592326,-0.2811995119415977
-0.49911132612600173,-0.28119852062660966
-0.5002108732872734,-0.2773001261457375
-0.500210947411728,-0.277299874729139
-0.5014109088667571,-0.2734000000002941
-0.5026108923644069,-0.2695000536329321
-0.5026109242824799,-0.2694999460452653
-0.5030108061719252,-0.2681003594322067
-0.5030110354851107,-0.2680996482826485
-0.5039109071574587,-0.26560000474834883
-0.5053108536406089,-0.26170015384456696
-0.5053109040987106,-0.2616999991142367
-0.5053109457325854,-0.2616998402483831
-0.5062108848120771,-0.25780010423725236
-0.5062109084838832,-0.2577999918234835
-0.5062109239229964,-0.2577999021348086
-0.5068109003771112,-0.25390005518306263
-0.5068109076012985,-0.253900004866572
-0.5068109155835733,-0.25389993954910844
-0.5069108754248718,-0.25300030097742165
-0.5069109586516498,-0.2529997012909925
-0.5074108996763582,-0.2500000551427419
-0.5074109094292517,-0.24999999276113435
-0.5074109150544892,-0.24999995173609843
-0.5079108045358407,-0.24610081378155696
-0.5079109385036034,-0.2461000060452149
-0.5079111315840992,-0.24609921036608245
-0.5090108036437686,-0.24220037306361794
-0.5090110398293866,-0.2421996351758296
-0.5104108415457328,-0.23830018753743645
-0.5104109828679252,-0.23829981499738287
-0.5108108833969341,-0.23730006367486056
-0.5108109089989625,-0.23729999730564277
-0.5108109303846256,-0.23729993759847734
-0.5118108995309483,-0.23440002707414156
-0.5118109179229531,-0.23439997283170708
-0.513110899242653,-0.23050002887260745
-0.513110907549413,-0.23050000348970248
-0.5131109189124703,-0.23049996735172631
-0.514310863592846,-0.22660014714050525
-0.5143109051341017,-0.2265999975023035
-0.5143109373868194,-0.22659985026999943
-0.5147108228168523,-0.22450045176232614
-0.5147110319519906,-0.22449955689345463
-0.5152108823335942,-0.22270009551968212
-0.5152109090567032,-0.22269999220251757
-0.5152109272550742,-0.22269991035727105
-0.5160109014732441,-0.21880003604369277
-0.5168108243633475,-0.21480042251736836
-0.5168110258349194,-0.2147995852949925
-0.5179107639931583,-0.21090051364305473
-0.5179111022980476,-0.2108995026055545
-0.5186108949471951,-0.2091000357934608
-0.5194108897486925,-0.20700005018520176
-0.5194109270113354,-0.20699994945468636
-0.5208109088667426,-0.20310000000033787
-0.5222108960131332,-0.1992000358068212
-0.5222109042848923,-0.19920001225823775
-0.5225109088684925,-0.19829999999508882
-0.5235108675894202,-0.1953001238323055
-0.5235109051129387,-0.19530000177627635
-0.5235109388310754,-0.19529987015492653
-0.5244109088667758,-0.19140000000022483
-0.5253108487491762,-0.18750026050982296
-0.5253109814433433,-0.18749974268330769
-0.5264108739884896,-0.18360012365960693
-0.5264108747914618,-0.18360012053817537
-0.5264108973645394,-0.18359999858810164
-0.5264109088194578,-0.18359987406707337
-0.5264109088668013,-0.18359987201214645
-0.5264109088668013,-0.1833013679498346
-0.5264109921228315,-0.1833000102494084
-0.5264112406433398,-0.1832986728939692
-0.5273108367294876,-0.17970028854937778
-0.5273109963366043,-0.17969971572329088
-0.5285109088667571,-0.1758000000002941
-0.5297108917895673,-0.17190005550116094
-0.5297109070906608,-0.171900003858462
-0.5297109245840255,-0.17189993975076925
-0.5303107634586965,-0.1696005573978636
-0.5303111111320062,-0.16959946062630174
-0.5309108675476292,-0.16800011018464067
-0.5309109072862932,-0.16799999697845952
-0.530910940165325,-0.16799988903264526
-0.5320109001091469,-0.16410003105000434
-0.5320109081828613,-0.16410000177546102
-0.5320109173495693,-0.16409996691733142
-0.5330109005538203,-0.16020003242075237
-0.5340108801993366,-0.15620011466998232
-0.5340109399670848,-0.1561998859657617
-0.5343108880525936,-0.15510007631889547
-0.5343109090137467,-0.15509999491278928
-0.5343109243986122,-0.1550999275183222
-0.5349108624003885,-0.152300216843366
-0.5349109639479344,-0.15229978518370782
-0.5359108758739571,-0.14840012867221897
-0.5359109449260371,-0.1483998721537574
-0.5370109088667638,-0.14450000000027144
-0.5381101217636762,-0.1406027906384912
-0.5381104848952004,-0.14060171633450638
-0.5381109556292094,-0.14060068463539888
-0.5381115290630643,-0.14059970628619248
-0.5381121992245196,-0.14059879147627807
-0.5381129591339232,-0.1405979497332924
-0.5382108096357879,-0.14050009923142762
-0.5382108112428972,-0.14050009754101642
-0.5382108953109815,-0.14049999460424367
-0.5382108972672781,-0.1404999916447336
-0.5382109469132869,-0.14049986822931523
-0.5382109480325926,-0.14049986470013584
-0.5393108982657435,-0.136700036621978
-0.5404108809759932,-0.13280009888570615
-0.5404109079922848,-0.13279999584467286
-0.5404109287425218,-0.1327999031059637
-0.5412108950642892,-0.1289000672873479
-0.541210921001523,-0.1288999323923542
-0.5419108099380955,-0.12500055117430725
-0.5419110627056414,-0.12499946156419982
-0.5421108841712275,-0.12430008643464868
-0.5421109087337276,-0.1242999948837703
-0.5421109270231688,-0.12429991699957114
-0.5428108952825522,-0.12110006209953225
-0.5428109231605789,-0.12109993806041111
-0.543710790152549,-0.1172005144285412
-0.5437110758187076,-0.11719949914444365
-0.545010899465014,-0.11330002820552455
-0.5450109038535548,-0.11330001480123217
-0.5460108884951765,-0.11010006518932683
-0.5460109276298228,-0.110099934329565
-0.546210773124242,-0.10940047509909791
-0.5462110862419721,-0.10939953882474182
-0.5477108859312917,-0.10550005963251081
-0.5477109087303167,-0.10549999825779005
-0.5477109285666268,-0.1054999409006858
-0.5490108458306668,-0.10160018910856611
-0.5490109014187661,-0.10159999998681711
-0.549010944405708,-0.10159980199760993
-0.549710842702756,-0.09770036862834132
-0.5497109997009466,-0.09769963666354167
-0.5499108909891386,-0.09690007151077383
-0.5499109074481447,-0.09690000175438764
-0.5499109232573696,-0.09689992564882623
-0.5505109031775057,-0.09380002939479001
-0.5505109068889027,-0.0938000096494841
-0.5512109047002397,-0.08980002380901088
-0.5512109131370042,-0.08979997620895955
-0.5519109007365567,-0.08590004529716633
-0.5519109083990745,-0.08590000047395974
-0.5531109088668733,-0.07809999999960898
-0.5537109042369827,-0.07420003009389724
-0.5537109061050878,-0.07420001749208281
-0.5537109148395919,-0.07419995221773794
-0.5538109061321341,-0.07340002187740004
-0.5538109116882461,-0.07339997813386705
-0.5542108905759255,-0.07030014175435222
-0.5542109052592187,-0.07029999914402885
-0.5542109125156799,-0.0702998576937516
-0.5543109079665879,-0.06640003510833799
-0.5543109086259783,-0.06640000097267912


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.5054472105141591,0.19919999979551187
-0.5054472001755209,0.1992001344082063
-0.5050472276819312,0.2030998662207054
-0.5050472036467334,0.20310013408514996
-0.5047472139609698,0.20700000000007668
-0.5044472218880683,0.21089989694779585
-0.5044472113645256,0.21090000586520505
-0.5044471991762383,0.21090009610085012
-0.503847232422234,0.21479988000187752
-0.5038472114481383,0.21479999820573345
-0.5038471842082758,0.21480011901091034
-0.50284722597874,0.21879995192905385
-0.5018472239733198,0.22269996095196024
-0.5018472033541769,0.22270003889171847
-0.5015472435555006,0.22379989148686527
-0.5015471866813498,0.22380010911861498
-0.5008472383192334,0.2265999025670799
-0.5008472126740804,0.2265999974502433
-0.5008471815409541,0.22660009726021801
-0.4995472688488663,0.23049983533648166
-0.4995472089415795,0.2304999971498906
-0.4995471376167851,0.23050015670672117
-0.49764731186312655,0.23439979904317818
-0.49764712463886884,0.2344002049156234
-0.4959472363122821,0.23829994872367524
-0.49594721337430575,0.2382999998621455
-0.4959471895150376,0.23830005017872907
-0.49404745631289404,0.24219950254102374
-0.4940470248561072,0.2422005200385564
-0.4936473413409587,0.24329964970521475
-0.4936471115623963,0.24330035839515746
-0.49284728877986306,0.2460997381340239
-0.49284715272158214,0.24610026537080645
-0.4919472282630401,0.24999993802448853
-0.491947213213482,0.24999999983574506
-0.49194719670193665,0.2500000611912663
-0.4908472482743582,0.25389987834358974
-0.4908471825655125,0.25390012244242094
-0.48984724773535354,0.2577998682800409
-0.4898472040091664,0.2577999871111019
-0.48984707744530376,0.25780000000099995
-0.4897535297481884,0.25780000000099995
-0.4897524962495082,0.2578000506290842
-0.4897514726475668,0.25780020202852444
-0.4897504687443323,0.2578004527495263
-0.48974949415313884,0.2578008003911962
-0.48974855820662977,0.2578012416245325
-0.48974766986738844,0.2578017722243037
-0.48974683764211313,0.2578023871095094
-0.4897460695001573,0.2578030803920353
-0.48974537279721525,0.2578038454330378
-0.4897447542048842,0.25780467490651715
-0.48974421964677783,0.25780556086947115
-0.48764728132154056,0.2616998749020547
-0.4876471218423794,0.2617001074378424
-0.48764712132109705,0.2617001080802249
-0.48584726174640375,0.2637999442507004
-0.4858471669539067,0.2638000564088413
-0.4843472422580592,0.2655999660438584
-0.4843472110524603,0.2656000028603088
-0.48434718729512644,0.2656000299994573
-0.48194732603299717,0.2682998739193526
-0.48194710596732243,0.26830012959274235
-0.4809472355208805,0.2694999741284727
-0.48094721508223814,0.2694999983395781
-0.4809471904148966,0.2695000267941878
-0.4780473055200004,0.27279989581251785
-0.47804712516582615,0.2728001065545379
-0.47754723940871424,0.2733999694630722
-0.47424803272264376,0.2772990323729369
-0.4742472771597453,0.2773000416740576
-0.4742466470965073,0.277301133729167
-0.474147277745786,0.27749987243060964
-0.47414720126464005,0.2774999915156919
-0.4741471133588063,0.2775001006025807
-0.4704479543244152,0.28119925963697173
-0.470447253951717,0.28120003278538813
-0.4704466331717072,0.2812008711842011
-0.47024728186566467,0.2814998981432649
-0.47024728048535946,0.2814999001133258
-0.470247129349256,0.2815000869624484
-0.4666472392120518,0.2851999740479082
-0.46664718835620134,0.2852000256051856
-0.46634732075243046,0.28549989320895647
-0.4663471102624597,0.2855001097988232
-0.4629473401033605,0.2890998664378693
-0.46294721008862705,0.2890999948551673
-0.4629470700049794,0.2891001151652753
-0.4624475563500766,0.28949972608919755
-0.4624468954242546,0.2895003013189477
-0.4587473088272221,0.29299991026208655
-0.4587472052787791,0.2929999905688442
-0.45874709905820527,0.29300005740932067
-0.4587470976868178,0.29300005813769553
-0.4585478860966173,0.2930996639327958
-0.45854659610685994,0.29310042774567896
-0.45464733222247805,0.29579991812717416
-0.45464709796941505,0.29580008506098243
-0.4531472490317924,0.2968999742819057
-0.45314717847096425,0.29690002513927316
-0.45074724418160933,0.2985999785942329
-0.45074718344255643,0.2986000209819373
-0.44754729221847955,0.30079994619849015
-0.44754713668159235,0.3008000552000721
-0.44684724559230554,0.3012999774067055
-0.44684718199998125,0.30130002212736423
-0.44294745527062995,0.303999832939992
-0.44294698228889884,0.3040001801898799
-0.44204743539606717,0.3046998277731935
-0.44204700196860125,0.3047001837271786
-0.439047274185605,0.3072999478057753
-0.4390472151239341,0.30729999745358355
-0.4390471486592561,0.307300049937101
-0.437347771463075,0.3085995736753571
-0.43734671769340816,0.30860049626797875
-0.43514723963549057,0.3107999743258964
-0.43514721584367866,0.31079999779314216
-0.43514718546269815,0.3108000269154682
-0.4333474131686045,0.31249981185988995
-0.4333470247643183,0.3125001982064196
-0.4312472619330516,0.3146999497439371
-0.431247211931782,0.3147000007666612
-0.4312471648884517,0.31470004634670085
-0.42944723437867355,0.316399980717047
-0.4294471936453657,0.3164000193925983
-0.4272475277642759,0.3184997004609113
-0.42724692574868556,0.31850032423920327
-0.4256473262930004,0.32029987362684903
-0.4256472110628112,0.3202999951996046
-0.42564708537615037,0.3203001118133446
-0.42334724240670085,0.32229997526503984
-0.4233472073179865,0.32230000534030717
-0.42334719146656613,0.3223000185828068
-0.4210473479522209,0.3241998893120486
-0.4210472113893657,0.3241999947698816
-0.4210470657545557,0.3242000926295649
-0.4194472450943742,0.3251999805421783
-0.4155472638151557,0.3275999693210577
-0.41554721424104973,0.32759999907653975
-0.4155471621686993,0.3276000287740736
-0.41464747964507237,0.3280998523983108
-0.4146469571927202,0.3281001626204436
-0.4116472514652983,0.32999997624781086
-0.4116471766564832,0.3300000240679575
-0.4085475274525813,0.33199979774789423
-0.4085469155021028,0.33200022384465255
-0.40774731218566107,0.33259992633198376
-0.4077472101130955,0.3325999992454928
-0.40774711174057215,0.33260006290542066
-0.40384723925566757,0.3349999844345927
-0.40384718849202333,0.33500001528193585
-0.40234742972231563,0.3358998705437604
-0.4023470046005586,0.3359001395741446
-0.3999472430927428,0.3374999805793552
-0.39644811852780504,0.3397994055709068
-0.39644724884987614,0.3398000428478946
-0.39644644858816364,0.3398007653732233
-0.3960473058943754,0.3401999080670115
-0.3960472116486021,0.34019999778812704
-0.3960471136261904,0.34020008232644827
-0.3921472392673747,0.3433999792362457
-0.39214718839864376,0.3434000204503438
-0.39164725705106535,0.3437999655284066
-0.39164721146384307,0.3438000012242908
-0.39164717169866203,0.34380003107573437
-0.38824721823713604,0.3462999968562682
-0.38824720968713106,0.3463000031496518
-0.3863472500305191,0.34769997342294484
-0.3863471781171474,0.34770002688336904
-0.38434724505847245,0.34919997667737523
-0.3843471825230682,0.34920002286443985
-0.38104725759846425,0.35159996826415185
-0.3810472135828515,0.35159999959373256
-0.381047169128913,0.3516000298885751
-0.38044736648289534,0.3519998983192534
-0.38044706505424586,0.3520001069079067
-0.3765472754037906,0.3547999558877208
-0.37654721056954044,0.3548000010439435
-0.3765471530100817,0.3548000387874796
-0.3754472973145775,0.3554999469573459
-0.3754472134175337,0.3554999981693519
-0.3754471264677672,0.35550004687195885
-0.3726472700183755,0.35699996996984723
-0.37264721419481794,0.35699999901663937
-0.3726471559264355,0.35700002756703725
-0.36864751803263085,0.35889985556659443
-0.3686469196910338,0.35890016348388776
-0.3677472629374342,0.35939997279144315
-0.36774721615256234,0.35939999813800527
-0.3677471613359571,0.35940002631312584
-0.36474735722562995,0.36089992836828944
-0.36474707293066,0.36090007593999646
-0.36084743035748157,0.3629998834794002
-0.36084700321089247,0.3630001264506143
-0.3603473000020783,0.3632999483759028
-0.36034721501298683,0.3632999972001964
-0.3603471221815707,0.36330004589031906
-0.35694723833506287,0.36499998781357296
-0.3569471894614303,0.3650000119362997
-0.35304726295869165,0.36689997612994163
-0.3530471652108146,0.36690002437569713
-0.3524473827936366,0.36719991558428616
-0.35244704824776557,0.36720009038961576
-0.3491472390489333,0.3689999863162515
-0.34524773401906955,0.3710997199693144
-0.34524672832460684,0.3711003362103157
-0.34134751487203485,0.37379979167748095
-0.3413469281729182,0.3738002286309243
-0.33984724545136274,0.37499997480816866
-0.33984721528621487,0.37499999856521954
-0.33984718015651355,0.3750000253538444
-0.3374472498014244,0.37679997312016134
-0.33744721135443173,0.37680000144956044
-0.33744717968344917,0.3768000239947872
-0.3344474319444198,0.37889984741210775
-0.3344470039272018,0.37890016336008875
-0.33354725418564285,0.3795999687146346
-0.3335472132840136,0.37959999989898074
-0.33354717295559916,0.37960002944026844
-0.32964725117244426,0.3823999732845849
-0.32964721375720124,0.3823999996585537
-0.3296471758220508,0.3824000254264832
-0.32904724097653915,0.3827999819901575
-0.3290472264380622,0.38279999155403216
-0.325747234514436,0.38489998692107236
-0.32574719346609454,0.3849000131758248
-0.32294729300678904,0.38669994918537826
-0.3229472151250977,0.3866999973177955
-0.3229471293823659,0.38670004613437914
-0.32184731639578734,0.38729994412705837
-0.3218472128438937,0.3872999976795197
-0.32184710698140695,0.3873000466327734
-0.31794735344482006,0.3889999392000036
-0.3179470762831944,0.38900006479017735
-0.31454769550393435,0.3905997733921821
-0.3145467576036786,0.39060027381494267
-0.3140473601383797,0.390899912294122
-0.31404721234818883,0.3908999946088467
-0.3140470567393109,0.3909000685331743
-0.3101474188755966,0.3925999106788959
-0.31014701300315134,0.3926000979031536
-0.30624732231380514,0.39449994721334786
-0.30624721105420794,0.3944999894178312
-0.30624721104536706,0.3944999894194512
-0.30624709463171695,0.3944999999889199
-0.30624709409893947,0.394500000001
-0.3061494183871297,0.394500000001
-0.3061483336496506,0.39450005578724473
-0.3061472603578743,0.39450022255734546
-0.30614620983673313,0.39450049855161284
-0.3061451931708932,0.39450088085786916
-0.3022474188755966,0.3961999106788959
-0.3022470130031513,0.3962000979031536
-0.29834727225833774,0.3980999715993448
-0.29834721215953286,0.3980999999715279
-0.2983471558495121,0.3981000249055711
-0.29764737650107126,0.39839993034061716
-0.2976470538399272,0.39840007505737574
-0.2944472857794019,0.399899966335747
-0.29444714265452737,0.3999000347396627
-0.2905472468213848,0.4017999839917065
-0.29054721160220465,0.40180000084948553
-0.29054718295502147,0.40180001409425814
-0.28944752779799054,0.402299857347454
-0.2894469100811076,0.4023001627933836
-0.28664740522484083,0.40379989753781226
-0.28664702706045586,0.40380011022395296
-0.2827472922768856,0.4060999538142636
-0.28274721415492726,0.4060999980935071
-0.2827471316697545,0.40610004114622716
-0.2825473648423382,0.4061999245599353
-0.28254706556177567,0.4062000802163784
-0.2788474433586067,0.40819987600187513
-0.2788469909533821,0.4082001351566788
-0.275547305643575,0.4101999444353498
-0.27554721316010033,0.41019999795265755
-0.27554711781322616,0.41020004807449134
-0.27494745025467837,0.4104998818537652
-0.2749469838610066,0.4105001298005649
-0.2710475567047549,0.41269980665793765
-0.2710468865351106,0.41270021828444325
-0.2689473508045114,0.4140999087715095
-0.26894721124504856,0.4140999956662426
-0.26894706701234783,0.41410007347493055
-0.26714735722563,0.4149999283682894
-0.26714707293066003,0.41500007593999644
-0.2632472998396906,0.4170999537582108
-0.2632471289488715,0.41710004781989185
-0.26164737472493965,0.4179999095708535
-0.2616472108836467,0.4179999943495063
-0.2616470425249519,0.41800006708434284
-0.2593472767696719,0.41889997542336543
-0.2593472141855677,0.41889999899669267
-0.2593471494493227,0.4189000215046041
-0.2554473288083418,0.42019996171826446
-0.255447100018835,0.4202000409030094
-0.2515478068170662,0.42159978718056734
-0.251546650562412,0.4216002816998984
-0.2509473500410197,0.42189993196059455
-0.25094721169667,0.4218999962259765
-0.2509470715304166,0.42190005179362994
-0.24764724401148533,0.4230999890732413
-0.24764718377915237,0.4231000105643466
-0.24364757457280203,0.4244998737865692
-0.24364686339714756,0.4245001519116474
-0.24064731929765446,0.4257999543547611
-0.24064721381520504,0.4257999973683235
-0.24064710428554992,0.425800036559195
-0.23974744182851623,0.4260999240448729
-0.2397469897761295,0.4261000862256265
-0.2358473232310617,0.4275999579737295
-0.23584710564693526,0.4276000444371988
-0.23194724073770823,0.4291999890153433
-0.23194718724354235,0.4292000111329294
-0.2307472638802481,0.42969997920096864
-0.23074721172514057,0.4297000003087989
-0.23074716530339576,0.42970001802202085
-0.2280473855749193,0.4306999364399751
-0.22804704464800674,0.4307000694624003
-0.22414737099887427,0.43229993557486485
-0.22414705907065544,0.4323000694342381
-0.2212472622079834,0.4335999783726772
-0.22124721596000071,0.4335999985515438
-0.22124716263371627,0.4336000205315796
-0.22024724668423049,0.4339999869113739
-0.22024718106483754,0.4340000126530465
-0.21634743057816497,0.43549991668638216
-0.21634700120671305,0.4355000927396913
-0.21244746886670426,0.43719988888790023
-0.21244696524638199,0.43720012435791344
-0.21184735004101904,0.4374999319605949
-0.21184721169667042,0.4374999962259764
-0.21184707153041665,0.43750005179362994
-0.20854741544695327,0.4386999267330711
-0.2085470156091913,0.4387000813757604
-0.20464733718115044,0.44029994944880285
-0.20464709205195422,0.4403000536406207
-0.2021472604891911,0.44139997952823645
-0.20074728735295294,0.4419999685469257
-0.20074721311036156,0.4419999990463889
-0.200747139221151,0.4420000268303831
-0.19684754458042433,0.4433998813167978
-0.19684689194609245,0.44340014036611564
-0.19294732270405102,0.445099952599826
-0.19294721195181286,0.4450999979475835
-0.19294710250356978,0.4451000371531884
-0.19234734949470778,0.44529995482280904
-0.19234707969595655,0.44530004882434265
-0.1890473054008217,0.44649996674984627
-0.1890471231471862,0.44650003492906626
-0.18514725542627555,0.4479999840524934
-0.18194731342508266,0.44919996270163937
-0.18194721355049615,0.4491999978825737
-0.18194711155475246,0.44920002925967434
-0.18124726445747266,0.4493999855731829
-0.17724725821735893,0.4504999878302499
-0.17724716949781044,0.4505000114015868
-0.17334733640239336,0.45149996860553987
-0.17334709230356216,0.45150003431438557
-0.16944727065454798,0.45259998401026136
-0.16944715744762304,0.45260001662232163
-0.16774726417356364,0.45309998523233913
-0.1677471634643787,0.4531000137725622
-0.16554725285168514,0.45369998939420586
-0.16554717491155366,0.4537000100134475
-0.16164721396022108,0.45470000000096866
-0.15774733640239336,0.45569996860553985
-0.15774709230356215,0.45570003431438555
-0.15384728645706178,0.45679997955314205
-0.15384721178952504,0.45679999946931776
-0.15384714235690056,0.45680001591281816
-0.15294743041467757,0.4569999518999789
-0.15294699971247153,0.45700005713370195
-0.1499472569189311,0.4577999885453127
-0.14994721429648603,0.457799999528238
-0.149947170209722,0.457800010097238
-0.14604758348915456,0.4586999147250612
-0.14604685148981278,0.45870011153032625
-0.14214725101185613,0.45989998860046677
-0.14214720938071038,0.4599000010766462
-0.14214718113476094,0.4599000091191522
-0.1385474728160663,0.4608999280965674
-0.13854695908988413,0.46090008495775026
-0.13824730237945276,0.4609999705278941
-0.1382472140903914,0.46099999823821164
-0.13824712307542922,0.4610000233047615
-0.1343472139602211,0.4620000000009687
-0.13044733640239337,0.4629999686055399
-0.13044709230356216,0.4630000343143856
-0.12654727248131406,0.4640999834950197
-0.12654721295771154,0.4640999995470701
-0.1265471555817463,0.46410001362261305
-0.12354769065080438,0.46479988877316614
-0.12354674958436195,0.46480015479292436
-0.1226472799419141,0.46509997800707364
-0.12264721562072595,0.4650999985113692
-0.12264714494927821,0.4651000189789781
-0.11864726861866322,0.4661999849698973
-0.11864721043584531,0.46620000030110814
-0.11864716212571208,0.4662000119627787
-0.11474746185693359,0.4670999427940353
-0.11474696910157248,0.46710006906366475
-0.11084725005798632,0.468199989819548
-0.11084721785647146,0.46819999865590467
-0.11084717358545984,0.468200010094659
-0.10844727510564041,0.46879998471461387
-0.10844721353548609,0.4687999993295793
-0.10844715241875887,0.4688000123092626
-0.10694736640751576,0.46909996951151123
-0.10694706247510488,0.4691000349590727
-0.10304721396019757,0.47000000000097436
-0.09914727730148752,0.4708999853837536
-0.09914721385525427,0.47089999920584247
-0.09914714992058753,0.47090001149526456
-0.0952473426341057,0.4715999769056588
-0.09524708589652997,0.471600026270445
-0.09134734073794022,0.4723999739952839
-0.09134708785689209,0.4724000291017372
-0.09004735758569077,0.4726999668566298
-0.09004721432505809,0.47269999573608845
-0.0900470664532205,0.47270001702101655
-0.08744728031117546,0.47299999234509865
-0.08744714771101607,0.47300000849446416
-0.08354724845827034,0.4734999955781495
-0.08354721128064554,0.47350000009612553
-0.08354718201987393,0.4735000032769128
-0.07964724705351785,0.47389999660679544
-0.07964721464120561,0.4738999997251747
-0.07964718008997163,0.47390000260638765
-0.07574721396004942,0.47420000000099705
-0.07184724437803632,0.47449999766115186
-0.07184722041797138,0.4744999993652182
-0.07184717701514155,0.47450000189560804
-0.0679473487922795,0.47469999308652405
-0.06794707934828766,0.47470001035574794
-0.0640472139600494,0.475000000000997
-0.06014724428465675,0.4752999976683349
-0.06014722060487029,0.47529999935288914
-0.06014717692160911,0.4753000019004046
-0.05624733869504421,0.475499993604331
-0.05624708941091886,0.47550000934218184
-0.05224728042019142,0.4757999950164864
-0.05224721075695534,0.47579999935892864
-0.052247150501192274,0.4758000016281485
-0.048347349279428166,0.47589999653127063
-0.04834707877376158,0.4759000069336275
-0.044447213960023935,0.4761000000009987
-0.03664725507149625,0.4764999978927181
-0.03434727134643177,0.4765999975059295
-0.03434721392729208,0.4765999993776728
-0.03434715653776021,0.476600000001
-0.03274748491018184,0.476600000001
-0.03274694336539448,0.4766000138776464
-0.02494721396002393,0.4770000000009987
-0.02104721396002393,0.4772000000009987
-0.01714728342936686,0.4773999964384683
-0.01714721026544681,0.47739999922592996
-0.017147148073279682,0.47740000000099997
-0.01324734950181475,0.47740000000099997
-0.013247078462693969,0.4774000034752895
-0.00934724736850511,0.47749999914437125
-0.009347214885557158,0.47749999977183666
-0.009347179612020876,0.47750000000099996
-0.005447349501814748,0.47750000000099996
-0.0054470784626939675,0.4775000034752895
-0.0015472473690830196,0.47759999914435647
-0.0015472148843966409,0.47759999977185186
-0.0015471796126019205,0.477600000001
0.014152650498185248,0.477600000001
0.014152921537306028,0.4776000034752895
0.01805275263149486,0.4776999991443713
0.01805278511444285,0.4776999997718367
0.01805282038797912,0.477700000001
0.029752751692086132,0.477700000001
0.029752786965598726,0.47769999977183686
0.029752819448562076,0.4776999991443712
0.033652786040052916,0.47760000000099967
0.03755265054274854,0.4775000034752895
0.03755292158186932,0.47750000000099996
0.04145275169208613,0.47750000000099996
0.04145278696559874,0.4774999997718368
0.04145281944856206,0.4774999991443712
0.04925265054274854,0.4773000034752895
0.04925292158186932,0.477300000001
0.05315275169208612,0.477300000001
0.05315278696559873,0.47729999977183685
0.05315281944856205,0.4772999991443712
0.05705275635204321,0.4772000007622307
0.05705277775479573,0.47720000009312274
0.05705282397095797,0.4771999980558254
0.06095265085381614,0.4770000069336275
0.06095292135948273,0.4769999965312706
0.0687527572382855,0.4768000007395065
0.06875277936183685,0.47680000005157774
0.06875282148259744,0.47679999822887276
0.07275252218467858,0.4766000131937687
0.07275305022504014,0.476600000001
0.07435267260678105,0.476600000001
0.0743527835000587,0.4765999976214971
0.07435290147307935,0.4765999899633471
0.07665273354516244,0.47640000456577464
0.07665283857794668,0.4763999959596245
0.08055278604010398,0.47610000000099706
0.08445278604010399,0.47580000000099704
0.08835278604010398,0.475500000000997
0.09225275217003284,0.4752000026063871
0.09225278672124711,0.47519999972517596
0.09225281913357931,0.4751999966067948
0.09615275409993136,0.4748000032769125
0.09615278336069132,0.47480000009612655
0.09615282053832706,0.4747999955781492
0.10005278604015445,0.4743000000009919
0.10395278604015444,0.47380000000099187
0.1078527544560768,0.4733000040502326
0.10785278326605367,0.47330000018013896
0.10785282025229598,0.4732999947375858
0.11175198681525512,0.47270012295866903
0.11175278839427295,0.4727000307852285
0.11175359466792142,0.472700000001
0.11205265528479043,0.472700000001
0.11205278476024677,0.4726999871566051
0.11205290997570165,0.472699962088259
0.11205291159181871,0.47269996163799827
0.11565276541759027,0.47160000630234583
0.11565276627607485,0.47160000599137997
0.11955269951278827,0.4704000266248101
0.11955278507324049,0.47039999868611865
0.11955287098936752,0.47039996732824824
0.12345218230483926,0.46890023220691296
0.12345341357792475,0.4688998431165564
0.12385254193362653,0.468800061027631
0.12385303277331271,0.46879995065436275
0.12735272433293804,0.4681000123424377
0.1273527859455866,0.4680999992553727
0.12735284702158564,0.46809998475564124
0.131352745665525,0.4671000100946564
0.1313527899365103,0.4670999986559089
0.13135282213804714,0.46709998981954626
0.13525271646143014,0.4660000196257716
0.13525278398935023,0.46599999957870747
0.1352528561592857,0.46599997596016857
0.13875235908406094,0.4648001463859599
0.1387532239177672,0.4647998905315958
0.139152745665525,0.4647000100946564
0.1391527899365103,0.4646999986559089
0.13915282213804714,0.46469998981954624
0.14305269728473455,0.46360002503458314
0.1430527856275852,0.4635999984455137
0.14305287275950576,0.4635999688709933
0.14695274878761488,0.46220001337372335
0.14695278425297564,0.4622000003420368
0.14695282453451458,0.4621999848365798
0.15025174861514223,0.46090040868360527
0.15025280168970465,0.4609000565003
0.15025388589050787,0.46089981669260033
0.15085261277227058,0.4608000288789732
0.15085278349521072,0.460799994561316
0.15085295510438662,0.4607999479812434
0.15475272681143473,0.4596000182252286
0.15475278766175365,0.4595999987184458
0.15475284253594204,0.4595999797204777
0.1586526950754549,0.4582000326550115
0.15865278425189974,0.45819999879039475
0.1586528754641979,0.4581999602570185
0.16135194693501642,0.45700037293665474
0.16135279899608362,0.45700003762847213
0.16135367687145732,0.4569997772931733
0.16255271702214147,0.45670001725550224
0.16255278655824856,0.4566999988739114
0.16255285327048122,0.45669997931475276
0.16645272681143472,0.4555000182252286
0.16645278766175364,0.4554999987184458
0.16645284253594203,0.45549997972047773
0.17035270386936757,0.45410002949822237
0.17035278692128625,0.45409999812719753
0.17035286472075822,0.45409996579207695
0.17265226557103378,0.4531002262919571
0.17265332774115844,0.45309983071944415
0.17425273843868458,0.4526000148764673
0.17425283335289654,0.4525999842300977
0.17815270067287875,0.45130002845677025
0.17815278678510124,0.4512999981147988
0.17815286803830505,0.45129996636076175
0.18205267772698985,0.4497000444371988
0.1820528953111163,0.4496999579737295
0.18335265726876704,0.44920004952847925
0.1833526577218856,0.4492000493404893
0.18335277922488433,0.44919998740624506
0.1833528930081953,0.44919991360233696
0.18335289304576244,0.44919991357357625
0.18595275778068945,0.4471000228261352
0.1859527823454514,0.4471000027049152
0.18595281709191816,0.44709997338541063
0.188052765270234,0.44530001780399703
0.1880527759834243,0.4453000085246746
0.1898527522290481,0.4437000300555338
0.1898528193335857,0.4436999693712851
0.19235264934314236,0.441400125762493
0.19235292707091634,0.44139987911769796
0.19375257905797666,0.44020017741450335
0.1937530018902339,0.44019983348824643
0.19725274906409487,0.4375000285255537
0.1972528225075333,0.4374999708272758
0.19775272728076768,0.4371000470086883
0.19775278590916281,0.43709999872163774
0.19775284150352768,0.4370999502264074
0.2016526118085754,0.43360015636290306
0.2016529670223331,0.43359985150299135
0.20555275374842233,0.4304000264969694
0.20555278561825155,0.4303999999232957
0.20555281768160846,0.43039997231494526
0.20635238128503477,0.42970035416194724
0.20635322464191755,0.4296996887353687
0.20945278218408245,0.4275000027377032
0.2118526639615984,0.4258000864734459
0.21185291051708494,0.4257999170164968
0.21335274890460967,0.42480002475814693
0.21335278385536857,0.42480000102904103
0.21335282423123922,0.42479997258189944
0.2172521016319509,0.42200049137113205
0.21725280336160174,0.422000028690827
0.21725353962391653,0.42199962320917345
0.2174526530617406,0.4219000664902614
0.21745278559278297,0.4218999954987557
0.21745290922284508,0.42189992009882366
0.22115273679848155,0.41950003194165403
0.2211527847514743,0.41950000007516036
0.2211528347031601,0.4194999652418483
0.2232527058799115,0.41800005725845446
0.2232527850012636,0.4179999984865939
0.22325286163906144,0.4179999370021066
0.22505277222579156,0.4165000115131648
0.22505279989462543,0.4164999885354237
0.2279527440281583,0.4141000347697414
0.22795278522938592,0.41409999994994445
0.22795282700718247,0.41409996313090575
0.22895263638843782,0.4132001346877759
0.22895294071166794,0.41319987110826784
0.23255269387098695,0.41020007680883536
0.2325527844202284,0.4101999978017491
0.2325528706755172,0.4101999153659243
0.23285223920584966,0.4099005468355918
0.2328534066179026,0.40989953854590294
0.23675269333094112,0.4070000689387717
0.23675278475602693,0.4069999978019214
0.23675287209743773,0.40699992350586195
0.2376524991916268,0.4062002549776939
0.23765309061971596,0.40619976649016537
0.24065277342803848,0.4039000096704515
0.24065279868222292,0.4038999903691081
0.24275217949959452,0.40230046212730114
0.2427534526121984,0.40229962968327104
0.24455269325913967,0.4013000515460815
0.24455278354754245,0.4012999989868599
0.24455287568503248,0.401299940237865
0.24845257668061238,0.39870013957414513
0.24845300180236937,0.39869987054376094
0.24895264627218008,0.3984000838618745
0.248952928327262,0.39839992048769085
0.25235275753983605,0.39650001592772305
0.2523527693554187,0.39650000922881407
0.25575247569424303,0.39450018255750385
0.2557531080873337,0.3944998389774648
0.25635272614918897,0.3942000299465372
0.2563527872901627,0.3941999984018951
0.25635284274666925,0.39419996801278595
0.26025272430335294,0.39200003482696444
0.26025278670281854,0.39199999851601364
0.26025284471785537,0.3919999626607492
0.2624526298862912,0.39060009937174456
0.2624529455769274,0.39059990615592477
0.2641527034734201,0.38960004856975267
0.2641528694740078,0.38959995293582583
0.2680526746267814,0.38740006284964584
0.2680527836062507,0.3873999978496532
0.2680528915833565,0.38739992612089025
0.26905272028924787,0.3867000460267663
0.26905278729528836,0.38669999759055573
0.26905284700684207,0.3866999516482853
0.27195270549073847,0.38440006388519504
0.27195286781745437,0.3843999376946461
0.274052740457078,0.38280003473112323
0.2740527850168581,0.3828000000110684
0.2740528306849156,0.3827999627972281
0.27585273418422457,0.3813000432144706
0.27585278625232135,0.3812999986857944
0.27585283488720547,0.3812999549116579
0.27845261833223134,0.37890015480855715
0.2784529602727764,0.37889985257359915
0.2797527525958344,0.37780002830024245
0.2797528190119428,0.3777999711509027
0.2829527454409933,0.3750000355254835
0.282952827000734,0.37499996489213994
0.2836527501579703,0.374400030757366
0.28365279060932036,0.3743999954526708
0.2836528161344761,0.3743999724147785
0.2872521848791695,0.3711005510654762
0.28725280541667986,0.3711000247117327
0.2872534645915165,0.37109954763354236
0.28755262612796245,0.3709001066092451
0.2875529497216584,0.37089989927401656
0.29145276023617805,0.368500015880466
0.29145278191653745,0.3685000023667999
0.2914528154273423,0.3684999808994379
0.2934527281513202,0.36720003762885234
0.2934528444162484,0.3671999631319905
0.29535256378495994,0.3660001403728042
0.29535301499662026,0.36599987084614694
0.2992527560742597,0.3638000169049144
0.2992528161161361,0.3637999832921946
0.3001527205290773,0.36330003639611613
0.30015278372731385,0.3633000001043055
0.30015285107856443,0.3632999588101102
0.30315258311991883,0.36140012851725234
0.30315299458749106,0.3613998808311724
0.30665264363009037,0.3594000813782586
0.3066527826352692,0.3593999961214867
0.30665291783067894,0.3593999011582613
0.30705239729489797,0.359100291560097
0.30705319988871904,0.3590997453250561
0.3109526396493927,0.3567000900877185
0.31095293528243745,0.3566999147197745
0.31305266357803124,0.35550006997943523
0.31305278483047694,0.35549999633409196
0.3130528995983076,0.35549991798691993
0.3148527578598151,0.354200020353609
0.314852783639791,0.35420000147558744
0.3148528158836226,0.354199977179686
0.31825264655964464,0.35160010666272795
0.318252782776177,0.351599995138765
0.31825290967302183,0.35159987636841966
0.31875237192894684,0.35110041411249465
0.3187532433506183,0.35109963415280787
0.3227524277207487,0.34790028665670353
0.32275316784630664,0.3478997454636823
0.3230526331017962,0.34770010196002255
0.3230527830186185,0.34769999430593035
0.3230529226083173,0.34769987860730234
0.3266525267290611,0.3445002304999745
0.3266530599042456,0.3444997869957637
0.3275527291503762,0.34380004424877325
0.3275527884710566,0.34379999679865336
0.3275528375493037,0.34379995535995034
0.3305527553755918,0.3412000265771673
0.33215267309930335,0.33980009882446227
0.3321529017418865,0.3397999044215003
0.33445275061608654,0.3379000292645524
0.33445275103453587,0.33790002887962856
0.33685253418513317,0.33590020988038016
0.3368530504150109,0.3358998061262521
0.3383527663004848,0.33480001447690455
0.33835276660535507,0.33480001422832245
0.3421499885082099,0.332002061340476
0.3421509228865366,0.3320014463464707
0.3421519170046171,0.33200093350173204
0.3421529597370925,0.33200052854560014
0.34215403941455114,0.3320002360100138
0.34215514395412333,0.3320000591687929
0.3421562609947028,0.332000000001
0.3422526654474828,0.332000000001
0.34225266600468424,0.331999999988289
0.342252781281721,0.3319999894583073
0.34225278243462826,0.3319999892453398
0.34225288328397896,0.3319999276916411
0.3461527048496098,0.32910006037360784
0.3461528683720007,0.32909994119267644
0.3475527698060296,0.3281000115969415
0.3500527442542865,0.326300030086964
0.35005282723314657,0.32629996910641057
0.35285263536525274,0.3242001130073309
0.3528527828443959,0.3241999939608089
0.3528529181282981,0.32419986791314337
0.35395272045851794,0.32310006558292353
0.35395285276323435,0.32309993557898326
0.356852646051359,0.3203001351628628
0.3568527806278679,0.32029999530015774
0.3568529047476355,0.3202998456817494
0.3578527095807106,0.3190000993987518
0.3578528648367319,0.31899990244376664
0.3599527605148857,0.3164000316041478
0.3599528110780657,0.3163999680085734
0.361752607487291,0.3141002281523411
0.3617529768192018,0.3140997819681763
0.3631527521075175,0.31250003878152977
0.363152783623337,0.3125000020470699
0.3631528203493095,0.31249995745808307
0.3656526527098282,0.30940016533103987
0.3656529259033378,0.30939984015773514
0.36635232183888766,0.3086005305171066
0.3663533165571339,0.3085995357988604
0.3695527200970396,0.3058000577014431
0.369552852931502,0.30579994340083144
0.37085239540314496,0.3047003305402104
0.37085320677009004,0.30469970872655744
0.37345273996653805,0.3029000318982472
0.37345283142820496,0.3028999671339336
0.37635273431438093,0.3008000374577372
0.37635278625072033,0.3007999988838524
0.376352835251196,0.30079996063234565
0.37735237961455476,0.30000032514165864
0.37735322243316843,0.2999997163456509
0.3813526549325789,0.2974000852210341
0.381352783151368,0.29739999637736997
0.38135290630181057,0.29739989978314896
0.381952518114493,0.2969002232725802
0.38195306809680385,0.2968997948690353
0.3852526561433317,0.29450009447156056
0.3852529187472791,0.29449990951899313
0.38745268757091234,0.2930000671392432
0.38745278369480235,0.2929999983761262
0.38745287873529827,0.29299992366401345
0.38915276231317686,0.29160001954105463
0.3921526934515923,0.28910007715832375
0.3921527852263446,0.2890999970652427
0.39215287028931933,0.2890999157521222
0.3930526081189727,0.28820017792246877
0.39305297222395325,0.28819983074323696
0.39635273814686167,0.285200043540593
0.39635278817588215,0.28519999692836
0.3963528292172275,0.285199956824214
0.39695267924898375,0.28460010679245773
0.39695289583885046,0.28459989630248694
0.40055275754275904,0.2812000269154622
0.40055278792372134,0.28119999779315363
0.4005528117155522,0.2811999743258893
0.4008525302804897,0.28090025576095173
0.40085305867998466,0.28089976231520997
0.40475271727294265,0.2775000599521184
0.40475278621248645,0.27749999772509953
0.40475284936378814,0.2774999366776534
0.4049525725877595,0.27730021345368194
0.40495301132347206,0.2772997990728622
0.4086527083436751,0.27400006929808646
0.4086528650870839,0.2739999322466971
0.4093526804223822,0.27340009053072717
0.4093528940039474,0.27339991228060334
0.41255275228998955,0.2708000274231941
0.41255278810649143,0.2707999978299077
0.4125528166526383,0.27079997347039364
0.41405270871898064,0.269500067012897
0.4140528646446518,0.26949993449744797
0.416452768609053,0.26750001452711364
0.4164528035344745,0.26749998554936244
0.41875275290238745,0.2656000273758691
0.4187528194003903,0.2655999728959935
0.42035275228998953,0.2643000274231941
0.4203527881064914,0.2642999978299077
0.4203528166526383,0.26429997347039363
0.42335270049239365,0.2617000741426057
0.42335270073821224,0.2617000739201706
0.4233528576778972,0.2616999124441825
0.42425270938072973,0.2606000936962761
0.4242528648258981,0.26059990808468736
0.42665269885106927,0.2578001017219876
0.42665270009092277,0.2578001001990369
0.4266528505904135,0.25779988380414126
0.42665285066115266,0.25779988368403334
0.4281527321812097,0.25510009694793073
0.4281528419221493,0.2550999042040611
0.42885276420438107,0.2539000374345209
0.4288527839643597,0.25390000291319526
0.4288528082732755,0.2538999587117911
0.43095277171826185,0.2500000265996737
0.43095280005865366,0.24999997323932302
0.43205272572531167,0.24790011514843038
0.432052849168928,0.24789988637003774
0.4330524136781158,0.24610067025349977
0.43305325120267785,0.24609939047817525
0.43595235711127434,0.24230056204622114
0.43595328597864574,0.2422995000627957
0.436052735752649,0.2422000502887925
0.4360527849842776,0.2421999997145645
0.43605283388785904,0.24219994668534178
0.4395527088198806,0.23830008604680353
0.43955278335061254,0.23829999925307946
0.4395528560881348,0.23829990660418998
0.43985252779215084,0.23790034433216856
0.43985307142073365,0.2378996777974848
0.4429527711502085,0.2344000168125939
0.44295282772396827,0.23439994789667454
0.44375266475572284,0.23340015160698133
0.44375291280957996,0.2333998529488504
0.4462527486558507,0.2305000433671764
0.44625278581551114,0.23049999930600262
0.44625282127620325,0.23049995536912424
0.4477527674224255,0.22860002358390938
0.4477527825624481,0.22860000418082588
0.4477528073295662,0.2285999716156148
0.44925274159647927,0.2266000592597307
0.44925278603847474,0.22659999824111782
0.4492528263335931,0.22659993956145408
0.4516527206300381,0.2230000981167866
0.45165277672915366,0.2229999952541668
0.4516528232999684,0.22299988822333902
0.45175239996255184,0.22270115823558853
0.4517528496973414,0.22270002971260816
0.4517534259047046,0.2226989602218074
0.4525526366816333,0.22140024270929823
0.4525529482564397,0.22139976568916106
0.45435275470876924,0.21880004525801838
0.4543527846983529,0.21880000096131033
0.4543528162579216,0.2187999521568733
0.4555526252623543,0.21690025456652148
0.4555529610442904,0.21689975499575204
0.45705271458523095,0.21480010003843528
0.4570528598029555,0.21479990165109566
0.45945276633867155,0.21160002627014102
0.4594527883800842,0.21159999649814346
0.4594528026810624,0.21159997670427125
0.4599527272327027,0.21090008233197483
0.4599528464136341,0.2108999188095839
0.4628526113723525,0.20700023489958325
0.46285297343733517,0.2069997751247925
0.463352730390941,0.2064000667804656
0.4633527846208658,0.2063999994850168
0.4633528374433751,0.206399929322097
0.4657527403129541,0.20310006287642582
0.4657528326883095,0.20309993780395705
0.4672527503399569,0.2011000476017606
0.467252787942589,0.2010999962714402
0.4672528173029613,0.2010999543097904
0.4685527069369133,0.1992001156140143
0.468552782683253,0.19919999835896202
0.4685528526186819,0.1991998763560363
0.4706527316092185,0.19530010108789692
0.4706528223027359,0.19529989121503627
0.4711526638704018,0.1938003665120387
0.47115293463221075,0.19379964338135963
0.4721527722766224,0.19140003303477168
0.4721527852742425,0.1914000012359118
0.472152799401927,0.19139996526184633
0.4736527757075941,0.18750002686711187
0.47505259518378556,0.18380050440860746
0.47505302722740606,0.18379951762747856
0.4751527144083169,0.18360014326565688
0.47515286198002393,0.1835998589706869
0.47725252704477933,0.17970048099328398
0.47725309322535703,0.1796995482586464
0.47895258144440767,0.17720030087768956
0.47895301083512587,0.1771997138987658
0.4800527516479482,0.1758000437733556
0.48005278366772874,0.17580000212562602
0.4800528203290953,0.17579995224194137
0.4828527859281255,0.1719000001575778
0.4828527861527398,0.17189999984300747
0.4856526351152935,0.16800021021659348
0.4856529157003261,0.16799977604130203
0.48675238808921506,0.1661006873695847
0.48675281062516806,0.1661000168193278
0.48675328219996666,0.16609937980167658
0.48835267809993466,0.16410013492671652
0.48835278181446584,0.1640999962252346
0.48835287516151776,0.16409985275772948
0.49065212273486386,0.1603010958974186
0.4906528468863459,0.16030004769672615
0.4906536918455951,0.16029909419584637
0.49075267897195674,0.16020010706948476
0.49075286631905324,0.1601998715554452
0.4932527362296151,0.15620007969854624
0.4932528372608828,0.15619992120051862
0.49455271782165233,0.15420010495318093
0.49455285672547067,0.15419989669227666
0.49585273625277265,0.15230007276775837
0.4958527840705232,0.15230000031675864
0.49585283150265114,0.15229992291317151
0.4981527656948383,0.14840003450033246
0.49815280664770417,0.14839996565581545
0.49845269385924595,0.14790015363657913
0.4984528833746007,0.14789984957568178
0.5006527348392253,0.14450007913035273
0.5006527826494759,0.14450000227174753
0.5006528331333778,0.14449991412597002
0.5023526411104673,0.14140026428539498
0.50235294579081,0.1413997444006343
0.5028527539812327,0.14060005129595804
0.502852818685284,0.14059994907525258
0.5053527253701872,0.13670009464680372
0.505352783271682,0.13669999994741253
0.5053528390291553,0.13669989932280407
0.5063527477398608,0.1348000727724635
0.5063527855985283,0.1347999980434736
0.5063528191452388,0.13479992643530034
0.5072527320300737,0.13280012002455616
0.5072527338434801,0.1328001157109434
0.5072527732802955,0.13279999836390224
0.5072528025270455,0.13279987124647166
0.5072528026539866,0.132799870418981
0.5077527860410191,0.12890000000012716
0.5082527815971486,0.12500003466231804
0.5082527861737929,0.12499999699208324
0.5082527893000673,0.1249999682244108
0.508652758825162,0.1211002653547368
0.5086528266017629,0.12109973635529428
0.5092527460999293,0.11720025961721296
0.5092528388233037,0.11719974268650356
0.5100527407156499,0.11330022096131574
0.5100528407478099,0.11329978117299232
0.5102527690289299,0.11250006804851286
0.5102527846910562,0.11250000166945437
0.5102527997348587,0.11249992924863349
0.5108527748519823,0.10940005781016159
0.5108527978731658,0.10939994231842591
0.5124527513857817,0.10160016894442359
0.5124528020364642,0.10159986582900733
0.5124528049560124,0.10159985246318001
0.5129527816181777,0.09770003449829044
0.5129527861361525,0.0976999973206754
0.51295278931694,0.09769996805990121
0.513352760854269,0.09380024557094449
0.5133528226602057,0.09379975587221899
0.5139527479917659,0.08980025366181707
0.5139528363446964,0.0897997484817534
0.5141527792150167,0.08880003413015237
0.5141527856516565,0.08880000080771011
0.5141527921017697,0.08879996484778023
0.5146527798778061,0.08590003574676826
0.5146527924493273,0.08589996429670343
0.5153527783044162,0.0820000431040658
0.5153527855959844,0.0820000004507924
0.5159527659847039,0.07810013036617788
0.5159528093431408,0.07809987017402775
0.5166527783044161,0.0742000431040658
0.5166527855959844,0.07420000045079217
0.5172527594535228,0.0703001728187478
0.5172527756695013,0.07030003187204902
0.5172527860410273,0.0702998965699044
0.5172527860410273,0.06250013554183771
0.517252789515317,0.06249986450271693
0.517452779109522,0.05470027032871655
0.5174528067811027,0.05469973037905812
0.5177527804094293,0.050800073210812174
0.5177527926887938,0.05079992687461273
0.5180527751940568,0.04750011931672044
0.5180527833249252,0.04749999992924626
0.5180527860410272,0.04749988013896975
0.5180527860410272,0.04690054083786038
0.5180528412220954,0.0468994619846366
0.5184527832263862,0.04300002744280147
0.5184527847294289,0.043000011994365435
0.518452789082083,0.0429999604663152
0.518752780605956,0.039100070655965775
0.5187527855070493,0.039099993416819294
0.5187527876896273,0.03909993570461327
0.5188527859542078,0.035200003385969854
0.5189527859563822,0.03120000338581396
0.5190527860410269,0.027300000000025634
0.5191527860410269,0.023400000000025633
0.5192527851843983,0.0195000334085412
0.5192527858118641,0.01950000092558016
0.5192527860410273,0.019499965652052437
0.5192527860410273,0.015600135541837706
0.519252789515317,0.015599864502716925
0.5193527851843983,0.011700033408541175
0.5193527858118641,0.011700000925580174
0.5193527860410273,0.011699965652052436
0.5193527860410273,0.00780006875129234
0.5193527851205322,0.007799997967866685
0.519352782625206,0.007799933391459191
0.5191527860410259,0.003899999999948785
0.5187527894981218,-0.00389993258668327
0.5187527808638606,-0.003900067303206257
0.5184528067811027,-0.007799730379058124
0.518452779109522,-0.007800270328716551
0.518352786041027,-0.011700000000025633
0.5181527878688706,-0.019499928714122955
0.5181527877550829,-0.019499930113624078
0.5180527899793607,-0.02259987791102343
0.5180527831823031,-0.022600000586231173
0.5180527709900071,-0.022600120408223335
0.5179528676947589,-0.023399346770209432
0.5179527860410272,-0.02340065831349298
0.5179527860410272,-0.027299965652054576
0.5179527858118641,-0.027300000925571503
0.5179527851843982,-0.027300033408543572
0.5178527895153169,-0.031199864502716924
0.5178527860410272,-0.031200135541837704
0.5178527860410272,-0.0390998644581623
0.5178527895153169,-0.03910013549728308
0.5179527851843982,-0.04299996659145881
0.517952785811864,-0.04299999907441983
0.5179527860410272,-0.04300003434794756
0.5179527860410272,-0.046899472615132755
0.517952838517778,-0.04690052476745768
0.5180527750113223,-0.047899889702900975
0.518052789629675,-0.04790010407076694
0.5181527844315188,-0.05079995332423353
0.5182527791095507,-0.05469972967240134
0.5182528067811027,-0.05470026962094188
0.5185527828284354,-0.058599958236266916
0.5185527850671003,-0.05859999070031509
0.5189527791265856,-0.0663998651683622
0.5189527963957751,-0.0664001346116829
0.5192527860410244,-0.0702999999999233
0.520152775726788,-0.08199986591485003
0.5201527997619858,-0.08200013377929462
0.5205527790569001,-0.0858999319047085
0.5205527853503049,-0.08590000222412188
0.5205527894359202,-0.08590006620038738
0.5207527851132642,-0.08979998190859476
0.5207527851174548,-0.08979998650847242
0.5209527857034344,-0.09379999324811837
0.5209527863872793,-0.0938000067518884
0.5211527860410259,-0.09769999999994879
0.521352786041026,-0.10159999999994879
0.5215527791265512,-0.10549986516769105
0.5215527963957751,-0.1055001346116829
0.5218527839722433,-0.10939997310577011
0.5218527878352817,-0.10940002691378216
0.5219527802123749,-0.11089991257018268
0.5219527933177864,-0.11090008732106937
0.5221527814164383,-0.11329994450489062
0.5224527757268617,-0.11719986591580606
0.5224527997619859,-0.11720013377929461
0.522852786041022,-0.12109999999989797
0.5232527860410221,-0.12499999999989797
0.523652772391267,-0.1288998669147856
0.5236528030534764,-0.12890013269703907
0.5241527645694036,-0.1327998325212724
0.5241527807152501,-0.1328000009393639
0.5241527860410272,-0.132800168250715
0.5241527860410272,-0.14059996567065383
0.5241527858123501,-0.14060000088840272
0.524152785183922,-0.14060003342711488
0.5240527895153169,-0.14449986450271693
0.5240527860410272,-0.14450013554183772
0.5240527860410272,-0.14839993124056264
0.5240527851201052,-0.1484000020484181
0.524052782625623,-0.14840006660040767
0.5238527929736546,-0.15229986481379099
0.5238527825712979,-0.15230013531945757
0.5237527861278448,-0.15619999661412917
0.5236527869053185,-0.1601999654283634
0.5236527858215108,-0.16019999978449598
0.5236527842592905,-0.16020003474389163
0.5234527929192748,-0.1640998658741976
0.5234527826078144,-0.1641000001580698
0.5234527656964753,-0.16410013223966444
0.5228527960121825,-0.16799993518756723
0.5228527852667423,-0.1679999996985658
0.5228527728318825,-0.16800006439468218
0.5220528502551169,-0.1718996869564138
0.5220527408481276,-0.17190031635036868
0.5219527943804572,-0.17259994162406217
0.5219527849234598,-0.17260000293089697
0.5219527757402325,-0.1726000549376652
0.5213527935938702,-0.17579995971826412
0.5213527788006321,-0.17580004033943375
0.5206528093431408,-0.17969987017402783
0.5206527659845526,-0.1797001303671615
0.5200528062526056,-0.1835998686248167
0.5200527691382142,-0.18360013184200577
0.5195528030534764,-0.18749986730296092
0.519552772391267,-0.18750013308521438
0.519152789300066,-0.19139996822442268
0.5191527861737947,-0.1913999969920659
0.5191527815971472,-0.19140003466232827
0.5186528024737334,-0.19529987182495687
0.5186527452070865,-0.19530012250198495
0.5180528586978014,-0.19709978202984021
0.5180527229207726,-0.1971002209210317
0.5174528343681107,-0.1991998308553481
0.5174527802760767,-0.19919999881235134
0.5174527160803852,-0.19920016049815206
0.5157528047518865,-0.2030999570752964
0.5157527665726168,-0.20310004258736564
0.5141528063875315,-0.20659995549224006
0.5141527832153285,-0.20660000496517616
0.5141527667034136,-0.20660003867546342
0.5139528599109698,-0.20699985226035073
0.5139527168215557,-0.20700014997574107
0.5130528815265598,-0.20894979311489917
0.5130526995561209,-0.20895021080715662
0.5122528078620052,-0.2108999468115634
0.5122527630684007,-0.21090005270211654
0.5105528373793513,-0.21479988222405338
0.5105528361157774,-0.2147998849406588
0.5105527786202488,-0.21479998829716593
0.5105526579148159,-0.214800000001
0.5102633600410273,-0.214800000001
0.5102623236077855,-0.21480005091770019
0.5102612971559624,-0.21480020317744503
0.5102602905708501,-0.21480045531388997
0.5102593135464135,-0.21480080489882322
0.5102583754919322,-0.2148012485655508
0.5102574854413834,-0.21480178204131953
0.5102566519664407,-0.21480240018846616
0.5102558830939231,-0.21480309705389575
0.5102551862284935,-0.21480386592641326
0.5102545680813468,-0.21480469940135605
0.5102540346055782,-0.2148055894519048
0.5102535909388506,-0.21480652750638618
0.5102532413539174,-0.21480750453082273
0.5102529892174723,-0.21480851111593502
0.5102528369577275,-0.21480953756775817
0.5102527860410273,-0.214810574001
0.5102527860410273,-0.2156998769567739
0.5102527750021795,-0.2156999990718393
0.510252774880058,-0.21569999951252805
0.5102527348995584,-0.21570010556125563
0.5102527338517296,-0.21570010785811108
0.5087528772367346,-0.21879981152910072
0.5087527023775282,-0.21880019193411795
0.507052801056493,-0.2226999655529636
0.5070527827191101,-0.22270000681788127
0.5070527733555505,-0.22270002718338622
0.5063528013632038,-0.22419996716698654
0.506352785372614,-0.22420000082861039
0.5063527703007132,-0.2242000314808642
0.5051528151350435,-0.22659994181220372
0.5051527862292498,-0.22659999788801663
0.5051527531173069,-0.22660005836503966
0.5029528495545861,-0.23049988740804467
0.5029527020855747,-0.23050009794494225
0.502952702027351,-0.23050009801632565
0.5023533032140977,-0.23119939663178785
0.5023528100725692,-0.2312000176558137
0.5023523648593445,-0.23120067389097917
0.5003528027695578,-0.23439997323463793
0.4984529486601706,-0.23739974323322155
0.49845263843833804,-0.23740026568509962
0.4979528491285027,-0.23829988644280328
0.497952783555456,-0.23829999793129206
0.49795271184418,-0.23830010717353617
0.49525290286724316,-0.24219983125133385
0.4952526758509063,-0.24220017315619555
0.4945528458612739,-0.24329990599704646
0.49455272821465923,-0.24330009524370944
0.492853155893864,-0.24609939083090154
0.49285250127391916,-0.2461006532894565
0.49115281364964186,-0.2499999366627986
0.49115278555981445,-0.24999999887190277
0.49115275477533193,-0.2500000625316267
0.490653025295442,-0.25099952149140664
0.49065259630471636,-0.25100050021409387
0.4895527989054141,-0.25389996608498167
0.48955278516927997,-0.2539000015624719
0.48955277294621297,-0.253900031918807
0.4879528508375378,-0.2577998420587026
0.4879527818229038,-0.2577999959383178
0.4879527004482322,-0.257800149787657
0.48675293165566996,-0.2598997451746409
0.4867526547855372,-0.25990026251121623
0.4858528595149432,-0.2616998530524042
0.4858527817063016,-0.26169999728502114
0.48585269481151905,-0.2617001368445651
0.4832528495879336,-0.2655999046799433
0.4832527841395983,-0.265599998387995
0.4832527143628696,-0.2656000895980479
0.4828528583554172,-0.2660999096073633
0.48285271572248234,-0.2661000919553587
0.4802528739204887,-0.26949988508104283
0.48025270133805353,-0.2695001172813639
0.47895280521123523,-0.2712999734569585
0.478952787157538,-0.27129999813099714
0.47895276488422744,-0.2713000277686373
0.4773529218768272,-0.2733998217158501
0.4773526578816194,-0.27340018388120363
0.47505284858039154,-0.2766999102699219
0.4750527253707947,-0.2767000910056517
0.47465280148913946,-0.27729997682813445
0.4746527910607685,-0.27729999229355884
0.4719529482561099,-0.28119976568963745
0.4719526366816329,-0.2812002427092989
0.47115283231578825,-0.2824999248037964
0.47115274102815247,-0.2825000759595003
0.4695528111758072,-0.28519995758533295
0.4672543139826246,-0.2889974755750312
0.4672538551796267,-0.2889983175609721
0.46725347453775595,-0.2889991976474916
0.46725317518713655,-0.28900010859739267
0.46725295958941226,-0.28900104291968015
0.4672528295175033,-0.2890019929311612
0.46725278604102727,-0.2890029508196263
0.46725278604102727,-0.2890998794074555
0.46725278602831627,-0.28909987996465697
0.46725277549833455,-0.2890999952416937
0.4672527752853671,-0.289099996394601
0.4672527137316684,-0.2891000972439517
0.4643528292168434,-0.2929999419363024
0.46435278624162885,-0.29299999810846084
0.46435273868719557,-0.2930000568249601
0.46335282337041245,-0.29419995520509984
0.4633527492074861,-0.2942000452051563
0.4611528207480667,-0.2968999574053528
0.4611527504557513,-0.2969000418653981
0.45945291002329325,-0.29889985413887815
0.4594526674192765,-0.2989001502545648
0.4579528672529544,-0.30079989713190614
0.45795270740331717,-0.30080010485061354
0.4555528598029555,-0.3039999016510957
0.45555271458523094,-0.3040001000384353
0.45505299691489415,-0.3046997047769069
0.45505259589757785,-0.30470030898338835
0.45265313293196585,-0.30859943630250775
0.452652512151874,-0.3086006025563537
0.45165284359439967,-0.31079987338279746
0.4516527826493424,-0.31079999860961444
0.4516527156895245,-0.31080011959782716
0.45065299626959665,-0.3124996426117045
0.4506526044431146,-0.312500372753841
0.448752797976327,-0.31639997550145754
0.44875277385360024,-0.3164000243750901
0.4477528001142171,-0.31839997185385654
0.44775279298966025,-0.3183999858934317
0.44675282733625676,-0.3202999215392738
0.44675278487140957,-0.320299999040594
0.44675273943771776,-0.32030007573066094
0.444352868034334,-0.3241998667611596
0.4443526754784094,-0.32420011056303205
0.443752963962496,-0.3247998220789454
0.4437526167832642,-0.324800186183926
0.4407528038227598,-0.3280999804404809
0.44075276835679345,-0.32810001964953245
0.4398529327625086,-0.3290998369765156
0.43985264620525943,-0.3291001689685796
0.43745286373326275,-0.33199990612224217
0.4374527105324516,-0.33200009564454297
0.4359528158465254,-0.3338999622467162
0.43595278539202886,-0.3339000001089892
0.4359527552086295,-0.3339000362737766
0.43425279370100434,-0.3358999909886298
0.4342527784007688,-0.33590000902976264
0.43205278604079067,-0.33850000000064595
0.43095297202341243,-0.33979978020300206
0.4309526122948726,-0.3398002295934688
0.428152976911897,-0.3434997477781151
0.42815261058720605,-0.3435002631810347
0.42795283542462226,-0.3437999259249104
0.4279527853311934,-0.34379999839095565
0.42795273121383015,-0.3438000712756964
0.42495280327845897,-0.34769997759167903
0.424252949399255,-0.348599789968336
0.424252633452135,-0.34860021798444707
0.4221528438105839,-0.35159991747237723
0.42215278262648853,-0.35160000142687137
0.4221527242752861,-0.3516000754918184
0.42035280902860933,-0.35379997190442325
0.4203528073305847,-0.3537999737718872
0.41895285114052877,-0.35549992095094657
0.41895278351598764,-0.35549999989945613
0.4189527161738537,-0.35550007266226324
0.41645286070080545,-0.3580999223542334
0.41645271297801023,-0.3581000791519927
0.4152528059539669,-0.35939997842803967
0.4152527851775371,-0.35940000068656625
0.415252766419554,-0.3594000203485981
0.4125528193999815,-0.3621999654059326
0.41255275205812364,-0.36220003398331785
0.41145281973511344,-0.36329996630632805
0.4114527875700246,-0.3632999978967847
0.4114527492454324,-0.3633000341677742
0.40865292948336857,-0.3658998668039763
0.40865264762618897,-0.3659001384152525
0.40735298980604384,-0.36719979623539767
0.4073525936758827,-0.3672002145615054
0.4047528339003178,-0.37009994661886625
0.40475278578242824,-0.37009999884629224
0.40475273487763813,-0.37010005116380335
0.4037536638839719,-0.3710991221574696
0.4037528430348088,-0.3711000450178255
0.4037521353960353,-0.37110105729839493
0.40135280528228245,-0.37499996873324337
0.40085281054709865,-0.37579996079057254
0.4008527618770367,-0.37580003942574036
0.3989528361291147,-0.3788999182776131
0.39895273744236665,-0.37890008261799535
0.39695280934831023,-0.3822999603778912
0.39665284133363776,-0.3827999078457829
0.396652785540177,-0.3827999966902585
0.3966527219082577,-0.382800089328108
0.3938528665795108,-0.38669988782171977
0.39385278242111627,-0.386699998805326
0.39385269517702887,-0.3867001022223784
0.3930528232375907,-0.38759995815424625
0.3930527846271765,-0.38760000067547656
0.3930527481393702,-0.38760003920901503
0.39015289862248487,-0.3905998835368275
0.3901526770792371,-0.39060011985835585
0.3891528587447946,-0.3916999200262426
0.3891527849823106,-0.3916999979054107
0.38915270647972866,-0.39170007425764664
0.386152919280065,-0.3944998756439994
0.38615265716614,-0.3945001288753015
0.38525281668138367,-0.3953999693600578
0.3852527549019497,-0.395400030135015
0.3821530716804159,-0.39839972357520903
0.38215252196045474,-0.39840029709102426
0.38135287885932617,-0.3992998955797939
0.3813527845793931,-0.3992999961622303
0.3813526814034688,-0.3993000951254955
0.3780529722239533,-0.40229983074323694
0.37805260811897273,-0.40230017792246875
0.3773529066053095,-0.40299987943613197
0.37735266942601725,-0.4030001243897395
0.37435285957885694,-0.40619992156004375
0.37435271411295107,-0.40620007992046836
0.37345281861110313,-0.40719996381141055
0.3734527835692385,-0.4072000020330127
0.37345275440647374,-0.40720003272580446
0.3705528493369408,-0.41019993452187303
0.37055278613046566,-0.4101999976932835
0.3705527171090856,-0.4102000620391929
0.36955305939190786,-0.4110997539846529
0.3695525304418917,-0.4111002644133033
0.3666528493369408,-0.41409993452187305
0.36665278613046565,-0.41409999769328354
0.3666527171090856,-0.4141000620391929
0.3656528659604956,-0.41499992807292385
0.365652707600071,-0.41500007353882973
0.36245282758274755,-0.4179999610550705
0.3624527884438756,-0.4179999969636227
0.36245273990817767,-0.4180000395429025
0.36175282585779434,-0.4185999658718025
0.3617527803337853,-0.4186000041156535
0.36175275048391226,-0.4186000282638304
0.3578532575103728,-0.42169962524279764
0.3578523601726523,-0.42170042586878914
0.3576528987376087,-0.42189988730383277
0.3576527829540766,-0.4218999963095186
0.3576526604930929,-0.42190009840292175
0.3539529107342141,-0.42479990226798897
0.35395266433107897,-0.4248001014254253
0.3527528084382668,-0.42579998133610214
0.3527527634385745,-0.4258000184172885
0.3500528322802147,-0.4279999623241001
0.3500527899195172,-0.42799999605225875
0.3500527336632569,-0.4280000387145086
0.3477528157722825,-0.4296999780252288
0.3477527564633624,-0.4297000221837487
0.3461528434533689,-0.43089995694124383
0.34615272921764323,-0.4309000438356735
0.3426537912380049,-0.43359922456282307
0.3426528392613467,-0.4336000541699309
0.3426519929669395,-0.43360099134296054
0.3422528650707601,-0.4340999012131848
0.3422527838102462,-0.43409999795023907
0.3422526978861003,-0.43410009082669393
0.3389530138527583,-0.4374997652852887
0.33895257317167815,-0.43750024834794393
0.33835281301898645,-0.4381999685260842
0.3383527793180642,-0.43820000722556574
0.3383527648282546,-0.4382000234075831
0.3354530722160274,-0.44139968422107523
0.3354525262059911,-0.4414003377858872
0.33445287541490554,-0.4426998838142984
0.3344527816290261,-0.4426999989833432
0.3344526859031916,-0.4427001041437518
0.3319529581660961,-0.44529982099033116
0.3319526225089545,-0.44530018689417317
0.3305528630036994,-0.44689991204303614
0.3305527831386987,-0.4468999993456977
0.3305527027642923,-0.4469000798072977
0.32815287048447594,-0.4491999190754551
0.32815278608662823,-0.4491999964488812
0.32815269285488907,-0.4492000745493912
0.3266528103365278,-0.45039998056408026
0.3266527859738636,-0.4503999998201783
0.32315332395933344,-0.453099585034941
0.323152305648303,-0.4531004803931385
0.3227528692073476,-0.4534999168340939
0.3227526899942291,-0.45350006723327935
0.3187530040244743,-0.4562998474121077
0.3187525760072563,-0.4563001633600887
0.31785281508853763,-0.45699997740798104
0.3148528110011777,-0.4592999808643753
0.31485278906975017,-0.4592999974722507
0.3148527574173997,-0.45930002081769294
0.31265288887975057,-0.46089992520871054
0.31265268502984433,-0.46090007724434
0.31095281588361934,-0.46219997717968847
0.3109527836398001,-0.46220000147558066
0.310952757859811,-0.4622000203536119
0.30735347290242976,-0.4647995039339428
0.30735280801415754,-0.46480002580233315
0.3073521869324418,-0.4648005991089996
0.30705284936377486,-0.46509993667766664
0.30705278621251164,-0.46509999772507604
0.30705271727293065,-0.4651000599521289
0.30315305867998465,-0.46849976231521
0.3031525302804897,-0.4685002557609518
0.3028528410034304,-0.46879994503801103
0.30285278516045455,-0.4687999992626947
0.3028527280455914,-0.4688000515519476
0.29925301828428297,-0.4719997935619995
0.2992525663204105,-0.47200021972103096
0.29855286507630074,-0.47269992096514074
0.29855278440810273,-0.472699998292755
0.29855270064899453,-0.47270007204999226
0.29535296614943096,-0.47539984803399893
0.2953526128809359,-0.4754001598405221
0.29405278604070556,-0.4766000000007348
0.2914528069528269,-0.4789999806972382
0.2914527877115553,-0.4789999982675324
0.29145276289982247,-0.4790000204191614
0.2897528792899793,-0.48049991772196415
0.28975278441390806,-0.48049999754723005
0.28975268525172504,-0.48050007330181993
0.28755282676148475,-0.482099970385631
0.28755274560363975,-0.48210003000243584
0.28445280804036943,-0.4843999836784107
0.2844527641257456,-0.4844000164369613
0.28365282873966235,-0.4849999679765238
0.28365278055997345,-0.48500000335700116
0.2836527474264787,-0.48500002673367293
0.27975295105443904,-0.4876998857604697
0.2797526254807552,-0.48770012042070415
0.27895285077561593,-0.48829995144955857
0.27895272205627325,-0.48830004953707423
0.2758528180323476,-0.49069997523301667
0.27585275367360834,-0.4907000242760643
0.2738528218833733,-0.49219997311874053
0.27195284267164344,-0.49359995827268277
0.27195272996844844,-0.4936000424797233
0.26865336457458067,-0.49609956171750197
0.2686522728186692,-0.49610051322277227
0.26805283877276864,-0.49669994726867284
0.2680527865708932,-0.49669999801832093
0.2680527290824814,-0.4967000508013133
0.26435301132347105,-0.4999997990728631
0.2643525725877585,-0.500000213453683
0.26415282089023406,-0.5001999651512073
0.2641527908002611,-0.5001999946853609
0.26415274459784754,-0.5002000382556807
0.26025287919583384,-0.5037999140113857
0.26025287239511863,-0.5037999199934458
0.26025278478420794,-0.5037999867701938
0.26025267270437885,-0.5038000566689422
0.2600540449783403,-0.5038993705319615
0.26005323006472175,-0.5038998239666344
0.26005245827203344,-0.5039003474389397
0.26005173560350736,-0.5039009368771551
0.2563528248882516,-0.5071999653529237
0.25635274651844003,-0.5072000338769633
0.2556529688465931,-0.5077998433099751
0.25565261055624444,-0.5078001648497742
0.25235281386762376,-0.5108999738602966
0.2523527831986431,-0.5109000022564433
0.2523527602105899,-0.5109000229608379
0.2514528574055041,-0.5116999365653586
0.2514527855883923,-0.5116999981174788
0.25145270958958377,-0.5117000586132668
0.24845297828433746,-0.5139998526139556
0.24845260074810419,-0.5140001560366111
0.24655281593878495,-0.5155999748234061
0.2465527768643194,-0.5156000072375319
0.2465527646430285,-0.5156000171188796
0.24455282868427222,-0.5171999658858846
0.24455274270140973,-0.5172000332275335
0.24155281524537348,-0.5194999776104946
0.24155275699246878,-0.5195000225938123
0.240652894890966,-0.5201999153394257
0.24065267943516144,-0.5202000874719527
0.2367527860406616,-0.523400000000773
0.23285280998997396,-0.5265999803500552
0.23285279135447146,-0.5265999954588864
0.23285275607199293,-0.526600023309738
0.23195308569549158,-0.5272997669359057
0.23195250387046673,-0.5273002539539499
0.22895299272905462,-0.5299998139812208
0.22895258941502253,-0.530000196626419
0.2277528804575301,-0.5311999055839114
0.22775267452377984,-0.5312000743453668
0.22505337486030863,-0.5329996074543476
0.2250522547808229,-0.533000467509432
0.2225528881356378,-0.5351999101571948
0.22255266717286226,-0.535200067925246
0.22115301971648488,-0.5359998664717474
0.22115255946012202,-0.5360001452447168
0.2172534038773047,-0.538499603951651
0.21725222883881884,-0.5385004776023529
0.21655287340008889,-0.5390999251212643
0.21655287103986134,-0.5390999270568357
0.21655268955506785,-0.5391000572205245
0.21655268725201457,-0.5391000586565455
0.21335309500953262,-0.5409998165505192
0.21335249023804437,-0.5410002040025823
0.21045290835475639,-0.5429999156462292
0.21045290538308548,-0.5429999175747428
0.2104526511056102,-0.5430000538832683
0.21045264832379698,-0.5430000550875692
0.20945304087413624,-0.5433998980674335
0.2094525368379795,-0.5434001150174311
0.20555305457743198,-0.5451998760607607
0.20555252485124115,-0.5452001387576749
0.20235297413333125,-0.5468999000765646
0.20235270031024108,-0.5469000315175743
0.2023526543584352,-0.5469000564360561
0.2016529197633669,-0.5471999426910853
0.2016526539448616,-0.5472000609681009
0.19775293601576802,-0.5489999307815289
0.1977526383003777,-0.549000073870943
0.19415291792599992,-0.5507999340581317
0.19415264289839107,-0.5508000357864397
0.19375385863211747,-0.5508997318530082
0.19375280576045806,-0.5509000541657938
0.19375179211513485,-0.5509004842209317
0.18985283503875486,-0.5527999761299373
0.18985273729087782,-0.5528000243756926
0.1860528983228723,-0.5546999438596955
0.18605278301472844,-0.5546999887353539
0.18605277826772082,-0.5546999896240835
0.1860526676365046,-0.5546999998811419
0.18605266250746913,-0.554700000001
0.18595522475188953,-0.554700000001
0.18595426734422513,-0.554700043433752
0.18595331780167323,-0.5547001733752076
0.18595238392473432,-0.5547003887578966
0.18595147338521573,-0.5547006878124483
0.18595059366320776,-0.5547010680821269
0.18205304162023817,-0.5565998754876763
0.18205253752056563,-0.5566001380675116
0.1784528935403952,-0.5585999402787173
0.17845266896103176,-0.558600039027386
0.1781531250602149,-0.5586998869943248
0.17815245542370173,-0.5587001356385477
0.17425289242119632,-0.5602999563575244
0.17425268063387084,-0.5603000459473643
0.17035281402716418,-0.5619999878015698
0.17035278086888875,-0.562000002027892
0.16915283595986366,-0.5624999792011461
0.16915278380519028,-0.5625000003088007
0.16915273738345415,-0.5625000180220193
0.1664528478569064,-0.563499977105926
0.16645272451412027,-0.5635000236648819
0.1625528043845723,-0.5649999929454772
0.16255276772259147,-0.5650000071245203
0.15895284814798408,-0.5663999758479787
0.1589527825972718,-0.5664000003933536
0.1589527260205064,-0.5664000200075611
0.1586531250602149,-0.5664998869943249
0.1586524554237017,-0.5665001356385477
0.15475289242119633,-0.5680999563575244
0.15475268063387085,-0.5681000459473643
0.15085287074550008,-0.5697999630781925
0.15085278088806017,-0.5698000003919435
0.1508527036689033,-0.5698000294193204
0.14945297268689303,-0.5702999333414669
0.14945260202294314,-0.5703000736079107
0.1469528269439904,-0.5712999836394919
0.14695279213748239,-0.5712999972267732
0.1469527382845449,-0.5713000171440562
0.14305298765056237,-0.5726999276280499
0.1430525875266472,-0.5727000804794763
0.13935317081364065,-0.5741998440117764
0.13935241468290166,-0.5742001856796809
0.1391529117550661,-0.5742999371435986
0.13915291120810666,-0.5742999373991378
0.13915265127848647,-0.5743000344918873
0.13915264907031566,-0.5743000351214713
0.13525285141238347,-0.5752999832388898
0.13525277974063585,-0.575300000644386
0.13525272608549746,-0.5753000122993859
0.13135285023933085,-0.5760999868319328
0.1313527958920212,-0.5760999972798353
0.13135271116489672,-0.5761000112322807
0.1273528211254662,-0.5766999947381954
0.1273527925463514,-0.5766999988291658
0.1234529178811397,-0.5771999830983016
0.12345265466484413,-0.5772000202125784
0.11955282586088913,-0.5777999938747252
0.11955279316265993,-0.5777999986504448
0.11955273884926765,-0.5778000056638983
0.11705290398796182,-0.578099985847255
0.11705266844010379,-0.5781000168009992
0.1156528711828401,-0.5782999878377513
0.11565278603429727,-0.5782999985915771
0.11565270013877495,-0.5783000066087917
0.11175282789095728,-0.5785999967817007
0.11175279507754819,-0.5785999990439115
0.1078527860387454,-0.578800000001067
0.10395278604007849,-0.5790000000009986
0.10005281822290774,-0.5791999983505972
0.1000527892574533,-0.5791999996590453
0.10005275059833019,-0.5792000009097619
0.09615278604005291,-0.5793000000009997
0.09225281944856847,-0.579399999144371
0.09225278696560746,-0.5793999997718368
0.09225275169207973,-0.579400000001
0.08835292158186499,-0.579400000001
0.0883526505427442,-0.5794000034752896
0.08445281944856847,-0.579499999144371
0.08445278696560746,-0.5794999997718367
0.08445275169207973,-0.579500000001
0.076652921581865,-0.579500000001
0.07665265054274421,-0.5795000034752896
0.07275281944856847,-0.579599999144371
0.07275278696560745,-0.5795999997718367
0.07275275169207973,-0.579600000001
0.057052921581864986,-0.579600000001
0.05705265054274421,-0.5796000034752896
0.053152819448568464,-0.579699999144371
0.05315278696560745,-0.5796999997718367
0.05315275169207972,-0.579700000001
-0.01714717961202729,-0.579700000001
-0.017147214885544215,-0.5796999997718368
-0.017147247368516284,-0.579699999144371
-0.02104707846268964,-0.5796000034752896
-0.02104734950181042,-0.579600000001
-0.02884717961202729,-0.579600000001
-0.028847214885544217,-0.5795999997718368
-0.028847247368516286,-0.579599999144371
-0.03274707846268964,-0.5795000034752896
-0.03274734950181042,-0.579500000001
-0.04054717961202729,-0.579500000001
-0.040547214885544226,-0.5794999997718369
-0.04054724736851627,-0.579499999144371
-0.044447078462689645,-0.5794000034752896
-0.044447349501810424,-0.579400000001
-0.048347179612027294,-0.579400000001
-0.04834721488554423,-0.5793999997718369
-0.04834724736851627,-0.579399999144371
-0.052247078462689646,-0.5793000034752896
-0.052247349501810425,-0.579300000001
-0.056247179612027284,-0.579300000001
-0.05624721488554422,-0.5792999997718369
-0.05624724736851626,-0.579299999144371
-0.060147078462689636,-0.5792000034752897
-0.060147349501810415,-0.579200000001
-0.06404717961202729,-0.579200000001
-0.06404721488554423,-0.5791999997718369
-0.06404724736851623,-0.579199999144371
-0.06794721395999835,-0.5791000000009996
-0.07184721395999834,-0.5790000000009996
-0.07574721395999835,-0.5789000000009996
-0.07964721395999834,-0.5788000000009996
-0.08354717851827753,-0.5787000009097617
-0.08354721717739008,-0.5786999996590456
-0.08354724614285582,-0.578699998350597
-0.0874470787737637,-0.5785000069336274
-0.08744734927943028,-0.5784999965312706
-0.09134721395999833,-0.5784000000009997
-0.09524721395999834,-0.5783000000009997
-0.09914711511409768,-0.57820000253551
-0.09914721588634073,-0.5781999980646374
-0.09914731031360087,-0.5781999903656422
-0.10014687083918193,-0.5781000343130839
-0.10014755858740214,-0.578099988117296
-0.10304718253766901,-0.5780000010845283
-0.10304721961708575,-0.5779999995851124
-0.1069470787741034,-0.57780000693361
-0.10694734927943027,-0.5777999965312706
-0.11084717851827752,-0.5777000009097617
-0.11084721717739007,-0.5776999996590456
-0.11084724614285581,-0.577699998350597
-0.11474721396002391,-0.5775000000009987
-0.11864715159470067,-0.5773000031992204
-0.11864727623243201,-0.5772999953305684
-0.12264719082510567,-0.5770000017361178
-0.12264719378787706,-0.577000001361424
-0.12654707934880383,-0.5767000103557083
-0.1265473487922816,-0.5766999930865239
-0.13044714654665604,-0.5765000034580945
-0.13044728126317892,-0.5764999948238333
-0.1343472139600494,-0.5762000000009971
-0.1382472139600494,-0.5759000000009971
-0.14214717449217093,-0.5756000030369878
-0.14214722582277278,-0.5755999987016585
-0.14214724146850063,-0.5755999971796177
-0.14604721396007475,-0.5752000000009948
-0.1499471821843954,-0.5748000032600388
-0.1499472109520386,-0.5748000001337674
-0.149947248622301,-0.5747999955571199
-0.15384712558302985,-0.5743000113313854
-0.15384730251555037,-0.5742999901614975
-0.1547470994083584,-0.5742000127289634
-0.15474721477536704,-0.5741999973578692
-0.15474732579063405,-0.5741999776348875
-0.15774711131021804,-0.5736000205309707
-0.157747316996431,-0.5735999815072927
-0.1616471710268424,-0.5729000077069625
-0.16164721402281637,-0.5728999996230292
-0.1655471505741297,-0.5721000130032391
-0.16554727700948868,-0.572099985451138
-0.1694471665906513,-0.5712000109324082
-0.16944722621054162,-0.5711999965953263
-0.16944724866889535,-0.5711999908133785
-0.17284690017417678,-0.5703000830619804
-0.17284753225009664,-0.570299936342995
-0.17334718273067648,-0.570200006246879
-0.17334720017711103,-0.5702000026481613
-0.17334725866529485,-0.5701999896844135
-0.17724717951602126,-0.5693000079496305
-0.1772472235662645,-0.5692999974734977
-0.18124712071106125,-0.5683000233132587
-0.1812473076180325,-0.5682999783876279
-0.18514717858037472,-0.5674000081655489
-0.18514722230266545,-0.5673999977590202
-0.18514724076642342,-0.5673999931275835
-0.18904592170180512,-0.5664003313492805
-0.18904678686711524,-0.5664001476973981
-0.1890476643537842,-0.5664000369897946
-0.18904854802275886,-0.566400000001
-0.18914705981439622,-0.566400000001
-0.18914706231512873,-0.5663999999280742
-0.18914736041100147,-0.5663999651726063
-0.18914736504160487,-0.5663999642185359
-0.19294715788671957,-0.565500013281535
-0.19294721699399014,-0.5654999986002966
-0.19294726625612554,-0.5654999852508421
-0.19684696910157146,-0.564400069063665
-0.19684746185693258,-0.5643999427940356
-0.20074713465724522,-0.5635000183016557
-0.20074721960019773,-0.563499997317211
-0.20074728615245319,-0.5634999787679599
-0.20414709489298768,-0.5625000350207439
-0.20414721159529714,-0.5624999976988958
-0.20414733057035025,-0.562499953356926
-0.2046466951198735,-0.5623002075371168
-0.2046477517851003,-0.5622998483067724
-0.20854718561331242,-0.5612000079962509
-0.2085472105966207,-0.5612000007991899
-0.20854724541023298,-0.5611999903240431
-0.21244715761608404,-0.5600000173376275
-0.21244720985476626,-0.5600000006243553
-0.21244727329658064,-0.5599999787007418
-0.21634548178196794,-0.5586006218085514
-0.2163463514734456,-0.5586003512880852
-0.21634724121839466,-0.5586001566126768
-0.2163481444155579,-0.5586000392266757
-0.21634905436387258,-0.558600000001
-0.21644707428818538,-0.558600000001
-0.2164470779983279,-0.5585999999029685
-0.2164472072136447,-0.5585999862970922
-0.2164472110404898,-0.5585999854817613
-0.2164473419837662,-0.5585999427272932
-0.2202469557546403,-0.5569001155140073
-0.22024747797257474,-0.5568998984577629
-0.22414712685312074,-0.5554000335037068
-0.22414721614385005,-0.5553999973392527
-0.22414729576750594,-0.5553999618242547
-0.2256471810706799,-0.5547000153494401
-0.22564724695468155,-0.5546999848785251
-0.22804701954338977,-0.5536000891087005
-0.2280474118213875,-0.5535999188271671
-0.23194717586848448,-0.5520000156283581
-0.23194725180422854,-0.5519999837821212
-0.23474709801823881,-0.5508000496904024
-0.23474721499093684,-0.550799996221215
-0.23474732243496058,-0.5507999408329638
-0.23584680393820104,-0.5502002236493782
-0.23584764210439432,-0.5501998133740353
-0.23974717926015784,-0.5485000151266513
-0.24334711094168435,-0.5469000457869918
-0.24334711097951514,-0.5469000457692028
-0.24334730853982797,-0.5468999369479649
-0.2436463927845049,-0.5467005474515136
-0.24364723578939573,-0.5467000404438777
-0.24364812226324878,-0.5466996139721942
-0.2476471692249711,-0.5450000190134623
-0.2515471483061969,-0.5433000286193952
-0.2515472174096987,-0.5432999973766992
-0.2515472742308092,-0.5432999698656998
-0.2521471192286578,-0.5430000473667755
-0.25214721038932847,-0.5429999994803576
-0.2521473069969271,-0.5429999436151364
-0.25544717302914854,-0.5410000248077296
-0.25544725511470806,-0.540999975565539
-0.2586471381982061,-0.539100044984712
-0.25864729046185836,-0.5390999562857886
-0.2593471825212051,-0.5387000179661617
-0.25934724515071533,-0.5386999816066204
-0.2632471504741977,-0.5364000374414898
-0.26524696028171774,-0.5352001522081192
-0.2652474757548841,-0.5351998622143347
-0.2671471534884237,-0.5342000318282611
-0.2671472212772498,-0.5341999950233138
-0.2671472652296026,-0.5341999697652253
-0.27104717749014146,-0.5319000215090102
-0.27104720958603873,-0.5319000022325797
-0.2710472538119532,-0.531899974640834
-0.2721466240618746,-0.531200375390884
-0.27214784815237464,-0.5311997055546303
-0.2749471180902625,-0.5299000445120395
-0.27494721544332573,-0.5298999969241369
-0.2749473036489008,-0.5298999494073938
-0.27884712747797596,-0.5277000487858642
-0.2788472146332721,-0.5276999974403432
-0.2788472949852614,-0.5276999459843427
-0.27944692528294046,-0.5273001924525567
-0.27944751463277534,-0.52729982688651
-0.2827471367888323,-0.5254000444330227
-0.28274721718730833,-0.5253999963221601
-0.2827472841577651,-0.5253999532026735
-0.2857468578650678,-0.5234002373978051
-0.28574758807658845,-0.5233997921585797
-0.2866471762396369,-0.5229000209568861
-0.2866472079862708,-0.5229000029792382
-0.2905471358241115,-0.5206000460812732
-0.2905472112884011,-0.5205999998136036
-0.29054729048576605,-0.5205999473897306
-0.2921469721075622,-0.5195001662747457
-0.2921474646643189,-0.5194998473985252
-0.294447186719818,-0.5181000165821344
-0.29444721582857464,-0.5180999986222387
-0.29444723885952895,-0.5180999840399338
-0.29834713212414804,-0.5156000524600497
-0.29834729674746613,-0.5155999490550243
-0.30224719024966096,-0.5132000145921353
-0.3022472022501619,-0.5132000071198032
-0.3022472487576583,-0.5131999773070511
-0.30454708287188453,-0.5117000854934254
-0.3045470840911479,-0.5117000846457862
-0.30454732040423715,-0.5116998872360375
-0.3045473213853988,-0.5116998862568878
-0.3062471697416637,-0.5099000468208426
-0.30624721430016266,-0.5098999984749063
-0.3062472549861771,-0.5098999521376315
-0.3080471060896536,-0.5078001258502424
-0.3080473257233542,-0.50779987759397
-0.3101471956352942,-0.505500020071369
-0.31014721282386576,-0.5055000010503391
-0.31014723287195634,-0.505499978387823
-0.31154705042889946,-0.5039001868941738
-0.31154738608604104,-0.5038998209903318
-0.31404715591565324,-0.501300060367535
-0.31404721265618724,-0.5012999994550457
-0.3140472683586086,-0.5012999357122513
-0.3151470477078678,-0.5000001964813086
-0.3151473895760429,-0.4999998118413906
-0.31794718864282623,-0.49700002712697977
-0.31794722054600144,-0.4969999924604165
-0.31794723196265384,-0.4969999797484889
-0.3187465610573209,-0.49610073451698844
-0.3187472450724407,-0.49610003329798996
-0.31874799104411394,-0.4960993983877359
-0.32184717431529236,-0.49370003069392043
-0.323747111093509,-0.49220008121164016
-0.32374731881058627,-0.49219992136328994
-0.32574721396057277,-0.49070000000080005
-0.328947145077447,-0.48830005166314433
-0.3289472131191373,-0.4882999988789039
-0.32894727930094336,-0.4882999439947709
-0.32964693590553806,-0.48770023833368975
-0.3296475078384697,-0.48769978147621
-0.33354717794210126,-0.484800026783766
-0.33354721078416255,-0.4848000019270029
-0.33354725189264633,-0.48479996965514177
-0.334047123567336,-0.48440007231538995
-0.33404730591533144,-0.4843999296824551
-0.3374472139605802,-0.48180000000079437
-0.33914712140764014,-0.48050007077657203
-0.33914712151286514,-0.48050007069236744
-0.33914729278039124,-0.48049991401556874
-0.34134705870550547,-0.47810016936998967
-0.34134737642627966,-0.4780998375351073
-0.3428471772414025,-0.47660003671998447
-0.34284721231396603,-0.4766000009516045
-0.3428472504220934,-0.47659996050084363
-0.3452472139607075,-0.47400000000067827
-0.34644719136056523,-0.4727000244841658
-0.34644723625047125,-0.4726999752342743
-0.34914702794119273,-0.4697002066890282
-0.34914741058639087,-0.46969980337499606
-0.35004718436485516,-0.4688000295965318
-0.35004721264554994,-0.4688000008644854
-0.3500472436371046,-0.4687999683458548
-0.3530471832809815,-0.4656000327257195
-0.3530472129911731,-0.46560000049103806
-0.3530472441674002,-0.4655999654787444
-0.3537466868590296,-0.4648006024025964
-0.35374723516025836,-0.46480002158483985
-0.3537478257396882,-0.4647994838121734
-0.35694717634424517,-0.4621000317395786
-0.35834717395474436,-0.46090003429151283
-0.35834725430794,-0.46089996610901346
-0.36084717808512323,-0.45880003013617954
-0.3608472162840175,-0.4587999974673954
-0.3608472462472105,-0.45879997094283137
-0.362847189194249,-0.45700002229049674
-0.36284721312683776,-0.4570000004766079
-0.36284723882833586,-0.4569999764418756
-0.3647469846885594,-0.45520021720587434
-0.3647474557873445,-0.4551997968663137
-0.3672471736144489,-0.453100033891546
-0.36864718276501335,-0.45190002673985374
-0.3686472453653986,-0.45189997350298033
-0.37184712856895585,-0.44920007204997886
-0.3718472123280174,-0.44919999829278323
-0.37184729299626074,-0.4491999209651262
-0.372647131717027,-0.44840008224435995
-0.3726472129842362,-0.4483999973206306
-0.372647287856707,-0.44839991189391143
-0.37524715896136973,-0.4453000655768135
-0.37524727001438535,-0.44529993532335843
-0.3765471541265437,-0.4438000690400988
-0.37654721023603765,-0.44380000199178476
-0.376547271110088,-0.443799923801513
-0.378347158312418,-0.4414000741984064
-0.37834727090207143,-0.4413999267903591
-0.3804471045793178,-0.43870014063389945
-0.38044732801785386,-0.4386998631321047
-0.3814471251658262,-0.4375001065545379
-0.38144730552000045,-0.43749989581251786
-0.3843471904148997,-0.43420002679418424
-0.38434721508223074,-0.4341999983395868
-0.38434723552088385,-0.43419997412846867
-0.3848468040745115,-0.4336004918641156
-0.3848476801999947,-0.4335995611872349
-0.3882471855649587,-0.43040002672609234
-0.3882472122467682,-0.4304000012400884
-0.38824724301398444,-0.4303999709474025
-0.38894709339610467,-0.4297001205652823
-0.3889473383497122,-0.42969988338599
-0.3921471823058339,-0.4267000296771259
-0.392147214824446,-0.4266999986855891
-0.39214724355651115,-0.42669997040487584
-0.3930471833200305,-0.4258000306413564
-0.39304724409498776,-0.42579996886192245
-0.3960469375351818,-0.42270028564038864
-0.396047511050997,-0.4226997359204275
-0.39694719370846854,-0.42190001800267496
-0.3969472064203796,-0.4219000065860374
-0.3969472410869562,-0.42189997468285
-0.3999471792449831,-0.4191000324020249
-0.3999472489659404,-0.41909996791255283
-0.4011471299737236,-0.4180000769887516
-0.4011472837786021,-0.41799990949600646
-0.4038467989946452,-0.4145005379196543
-0.40384769435311124,-0.4144995196082757
-0.4042471216862473,-0.41410009227513966
-0.4042471221384421,-0.41410009180005386
-0.4042472855229644,-0.41409989256077273
-0.40424728676395016,-0.41409989079583676
-0.4068471625138823,-0.4102000771709385
-0.40684726675346017,-0.4101999237444972
-0.40774718756497424,-0.4089000381278657
-0.407747239683769,-0.4088999614161083
-0.40954719223739805,-0.40620003258566484
-0.4095472359249771,-0.40619996757725274
-0.4116470713329724,-0.4031002105464025
-0.4116473665452057,-0.40309979655468947
-0.4122471752768425,-0.40230005157917365
-0.4122472532707817,-0.40229994889758847
-0.41524719430594115,-0.3984000255518812
-0.41524723330255714,-0.3983999742115541
-0.4155471148537032,-0.39800013214335944
-0.4155473171469121,-0.3979998710179266
-0.4183471230762287,-0.3945001136062809
-0.41834730793643826,-0.3944998889384525
-0.4194471942112506,-0.39320002334094706
-0.41944721431420456,-0.3931999993023625
-0.41944723269228534,-0.3931999768092045
-0.42154719297979354,-0.39060002597705146
-0.42154723510535125,-0.39059997415722764
-0.4233471885030548,-0.38840003111558996
-0.4233472096298511,-0.3884000048895564
-0.4233472423432538,-0.3883999628850479
-0.42464714195526676,-0.3867000941616464
-0.4246472680251115,-0.38669989457517095
-0.42664720165235775,-0.3828000240020407
-0.42664722602383154,-0.3827999758745185
-0.4272470452887005,-0.3816003373447805
-0.4272474062391415,-0.38159967553086427
-0.42884718563759466,-0.3789000477959746
-0.4288472148014684,-0.3788999973814554
-0.42884723902338184,-0.3788999534557781
-0.430947097439373,-0.37500021639750886
-0.4309473404105871,-0.37499978925091976
-0.4312471950546105,-0.3745000315108807
-0.4312472096726651,-0.37450000675912254
-0.4312472357884786,-0.37449996094051313
-0.4331467350798425,-0.37110085694544087
-0.43314725143369,-0.3711000257564444
-0.43314784241241217,-0.37109924585863474
-0.43514716118858654,-0.36870006332722555
-0.43514721357207103,-0.36869999843607126
-0.4351472621212247,-0.36869993432725656
-0.43624684403492286,-0.3672005044449409
-0.43624764078294265,-0.3671995426911408
-0.4390471325792695,-0.36420008719507635
-0.4390472125256028,-0.3641999975678705
-0.43904728662150794,-0.3641999065796551
-0.4397471796739988,-0.36330004408359534
-0.43974724871124954,-0.3632999562822588
-0.44284683920277035,-0.35940047147034554
-0.44284763982876185,-0.3593995741326251
-0.4429471623804363,-0.35930005158095063
-0.4429472126565991,-0.3592999998979763
-0.4429472631482962,-0.3592999450263147
-0.44634711756462175,-0.3555001077374802
-0.44634721039245295,-0.3554999980987356
-0.446347298421709,-0.35549988175528974
-0.4468470819440783,-0.35480018482397274
-0.4468473537920751,-0.35479982101653335
-0.4493471532786722,-0.35160007767368906
-0.4493472114710859,-0.3516000002547741
-0.44934726955910614,-0.35159991660310275
-0.4507472139608048,-0.3495000000005547
-0.4519472139608048,-0.34770000000055473
-0.4545466331717072,-0.3438008711842011
-0.45454725395171697,-0.3438000327853881
-0.4545479543244152,-0.3437992596369717
-0.45464712819569547,-0.3437000857656915
-0.4546472830371281,-0.3436999002236436
-0.4573471875649743,-0.3398000381278657
-0.45734723968376906,-0.3397999614161083
-0.4585471634496931,-0.3380000757672223
-0.4585472126772453,-0.3379999990970337
-0.45854725909283395,-0.33799992101950843
-0.4597471994287142,-0.33590002543171804
-0.4619469366794472,-0.33200049154478517
-0.46194754198785226,-0.33199954076268917
-0.46244716633158556,-0.33130006668146256
-0.46244721342420353,-0.3312999985432408
-0.46244725690721433,-0.3312999312863002
-0.46444710858975896,-0.3281001685942288
-0.4644473255949871,-0.3280998354870229
-0.46634719249804607,-0.32530003162988336
-0.46634721292085846,-0.32530000105974144
-0.4663472352641636,-0.32529996652384835
-0.4670471504724157,-0.3242000997680237
-0.46704725891975984,-0.32419989041315367
-0.46864715679339575,-0.32030013934616597
-0.4686472094724248,-0.3202999997440997
-0.4686472551790662,-0.3202998538632614
-0.46974719797023406,-0.31640005669457527
-0.46974723058229434,-0.3163999434876503
-0.47024718113771297,-0.31470011159922734
-0.4702472492313287,-0.31469988915046515
-0.47094720117298394,-0.31250004019097705
-0.4709472126745384,-0.31250000301951997
-0.47094722629548763,-0.3124999562686762
-0.4720471138324299,-0.30860035500133576
-0.47204733858285514,-0.30859965283921603
-0.4734472044858765,-0.30470002639508503
-0.4734472123424199,-0.30470000413845333
-0.47344722423322727,-0.3046999691833987
-0.4741471317861695,-0.30260024652457207
-0.47414730814596623,-0.3025997578102045
-0.47484720021279275,-0.3008000353526504
-0.47484721601361146,-0.30079999384279904
-0.4748472245849875,-0.30079997040470413
-0.47624720448587654,-0.296900026395085
-0.4762472123424199,-0.2969000041384533
-0.4762472242332273,-0.2968999691833987
-0.47754716881204745,-0.2930001354469381
-0.4775472104894916,-0.29299999816517625
-0.4775472441094158,-0.29299986131726924
-0.47804711413547735,-0.29070045919738613
-0.4780473541270617,-0.2906995514686679
-0.478547174532153,-0.28910012617237574
-0.4785472103558513,-0.2891000005915881
-0.47854724081987293,-0.2890998690629632
-0.47934719965700884,-0.28520006973192574
-0.4793472132272384,-0.28519999873407487
-0.47934722435444815,-0.2851999307102387
-0.4799471914458149,-0.281200150101127
-0.47994724077506734,-0.28119985060727626
-0.48064719626662844,-0.2773000985828643
-0.4806472122427694,-0.27729999873022876
-0.4806472240760963,-0.277299901377596
-0.4810472036197866,-0.2734001008266154
-0.4810472120456291,-0.2733999995885284
-0.4810472165515828,-0.2733998989662176
-0.4811472104912434,-0.2695001353194555
-0.4811472208936003,-0.2694998648137889
-0.4813472070464968,-0.26560013483230677
-0.4813472243157207,-0.2655998653883149
-0.48164720103323255,-0.26170016806066065
-0.4816472085275352,-0.26170000123645965
-0.48164720526143956,-0.2616998303590772
-0.48144721916456357,-0.25780010146999505
-0.4814472119051883,-0.25779999860368247
-0.48144720124086926,-0.25779990078312875
-0.48094723097342207,-0.25390013269704115
-0.4809472003112126,-0.25389986691478766
-0.48054721722001154,-0.25000003177557734
-0.4805472140937405,-0.2500000030079365
-0.4805472095170918,-0.24999996533766494
-0.48004726526512487,-0.24610040017232343
-0.48004719329849366,-0.24609959708163356
-0.4798472139609714,-0.2421999999999488
-0.47964722089360023,-0.23830013518621118
-0.47964721049124337,-0.2382998646805446
-0.47954721472423606,-0.23440002976725677
-0.4795472140473702,-0.23440000812674475
-0.4795472120198593,-0.23439996214826175
-0.47934722089360027,-0.23050013518621118
-0.4793472104912434,-0.2304998646805446
-0.4792472209106941,-0.22660027103912078
-0.4792472209106941,-0.2265997289608792
-0.4793472139609724,-0.22270000000002566
-0.47944721229819987,-0.21880006484815412
-0.47944721311016364,-0.21880000410309247
-0.4794472122371785,-0.21879993104821813
-0.47934722065235924,-0.21480026765544546
-0.4793472208238219,-0.21479973234889535
-0.4794472139609724,-0.21090000000002565
-0.4795472131038677,-0.20700003342710768
-0.4795472137322954,-0.2070000008884203
-0.4795472139609727,-0.20699996567063458
-0.4795472139609727,-0.20310013554184206
-0.47954721743526224,-0.20309986450272127
-0.4796472139609724,-0.19920000000002563
-0.47974721396097236,-0.19530000000002565
-0.47984721396097235,-0.19140000000002563
-0.47994721049124334,-0.18750013531945542
-0.4799472208936002,-0.18749986481378883
-0.4801472139609715,-0.18360000000005122
-0.48034719329849374,-0.17970040291836645
-0.48034726526512495,-0.17969959982767658
-0.48084720951709203,-0.17580003466233293
-0.4808472140937395,-0.1757999969920723
-0.4808472172200118,-0.1757999682244199
-0.48124720031121265,-0.1719001330852122
-0.48124723097342215,-0.17189986730295875
-0.4817472042377797,-0.16800007584096927
-0.48174721262027204,-0.16800000200701432
-0.4817472193681679,-0.16799992159570454
-0.4819472027519531,-0.1651001625308193
-0.4819472301717966,-0.1650998378918111
-0.4820472076607059,-0.1641000630027177
-0.4820472130825153,-0.16410000133401248
-0.48204721727525013,-0.1640999353716161
-0.48224721361471545,-0.16020000675204418
-0.48244721219160014,-0.15620003538747532
-0.48244721400759,-0.15619999343202678
-0.48244721470089275,-0.1561999711431323
-0.4825472104912434,-0.1523001353194554
-0.48254722089360025,-0.15229986481378882
-0.4827472139609714,-0.1484000000000512
-0.4829472139609714,-0.1445000000000512
-0.4831472139609715,-0.1406000000000512
-0.48334721396097147,-0.1367000000000512
-0.48354721201985956,-0.1328000378517331
-0.4835472140473697,-0.13279999187326824
-0.48354721472423623,-0.13279997023273477
-0.4836472139609724,-0.12890000000002563
-0.48374721396097237,-0.12500000000002565
-0.48394721049124334,-0.1172001353194554
-0.4839472208936002,-0.11719986481378883
-0.4841472139609715,-0.11330000000005121
-0.4843472120171516,-0.10940003790453902
-0.4843472140511883,-0.10939999176758539
-0.4843472147228809,-0.10939997028559392
-0.484647213104344,-0.0977000334085324
-0.4846472137318094,-0.09770000092558444
-0.4846472139609727,-0.09769996565204817
-0.4846472139609727,-0.08200013554184205
-0.48464721743526223,-0.08199986450272126
-0.484747213104344,-0.0781000334085324
-0.4847472137318094,-0.07810000092558445
-0.4847472139609727,-0.07809996565204817
-0.4847472139609727,-0.07420003434794116
-0.48474721373180957,-0.07419999907442854
-0.48474721310434393,-0.07419996659146524
-0.48464721743526223,-0.07030013549727875
-0.4846472139609727,-0.07029986445815796
-0.4846472139609727,-0.05860003434794116
-0.4846472137318096,-0.058599999074428546
-0.48464721310434394,-0.05859996659146523
-0.48454721743526225,-0.05470013549727874
-0.4845472139609727,-0.054699864458157964
-0.4845472139609727,-0.050800034347941156
-0.4845472137318096,-0.050799999074428545
-0.48454721310434395,-0.050799966591465226
-0.4843472139609724,-0.042999999999974364
-0.4842472139609724,-0.03909999999997437
-0.4841472140477881,-0.03520000338578452
-0.4840472148259291,-0.031200034598243158
-0.4840472137394307,-0.031200000162318824
-0.484047212180599,-0.03119996528268701
-0.4838472208936002,-0.027300135186211147
-0.48384721049124335,-0.027299864680544562
-0.48374721568304924,-0.023400067160971906
-0.4837472131395844,-0.023400000858015985
-0.48374720874575544,-0.02339993220213746
-0.48344721656140965,-0.019500033805641793
-0.4834472136967085,-0.019499999447349224
-0.4834472105601814,-0.019499966842233752
-0.48304722768193104,-0.015600133779292459
-0.4830472036467332,-0.015599865914847884
-0.48274721656264713,-0.011700033821728845
-0.48274721369381923,-0.011699999415209869
-0.4827472105618281,-0.011699966858289054
-0.4823472276819311,-0.007800133779292463
-0.4823472036467333,-0.007799865914847889
-0.48204723986749354,-0.0039003367847326668
-0.482047217257561,-0.0039001788835044647
-0.4820472002739729,-0.003899998089613148
-0.48204718700047317,-0.0038999235420380065
-0.4820471803551419,-0.0038998862200548116
-0.48194741885522124,-0.00350081958099101
-0.48194724719552795,-0.0034999943986907998
-0.4819471418037589,-0.0034991581657962704
-0.4816472179042636,-4.600501717026903e-08
-0.4816472104196009,4.6037872219584627e-08
-0.4813472139609698,0.0039000000000766963
-0.4810472347010482,0.007799730379055961
-0.48104720702946746,0.007800270328714388
-0.4809472147223728,0.011699970305407908
-0.4809472140526189,0.011699991727965814
-0.480947212016136,0.011700037924341171
-0.4807472208936002,0.015599864813788849
-0.48074721049124336,0.015600135319455432
-0.4806472147222034,0.019499970312015863
-0.48064721405309546,0.01949999171476848
-0.48064721201579813,0.019500037930930685
-0.4804472347862012,0.02339959390807138
-0.48044722438384435,0.02340040649197952
-0.4805472139609724,0.02729999999997437
-0.4806472138741577,0.03119999661420334
-0.4807472138763256,0.03519999661409944
-0.4808472001430784,0.0390994611021114
-0.4808472825120665,0.039100534698467845
-0.48134720953812243,0.04299996550170348
-0.48134721405609815,0.043000002679325994
-0.48134721723688567,0.04300003194010004
-0.4817471925481306,0.046899791224738564
-0.4817472436411165,0.04690020776093563
-0.48194720143064523,0.04829991228763688
-0.48194722795934936,0.048300087489774726
-0.4823472074487419,0.05079995929847746
-0.48234721365851485,0.05080000014849678
-0.4823472191893318,0.050800040781136854
-0.48284718027980406,0.05469973728682069
-0.48284726075278367,0.05470026069714345
-0.48424719086563156,0.06249987132586707
-0.48424724023041776,0.0625001280634428
-0.4850472139609523,0.06639999999979905
-0.4858471869862699,0.0702998684982223
-0.485847187192454,0.07029986965136317
-0.4858472139609727,0.07030013369151426
-0.4858472139609727,0.07049846146542549
-0.4858472629786525,0.0704994784330554
-0.4858474095772315,0.0705004859720124
-0.4858476523975414,0.0705014747410402
-0.4869472033650283,0.07419996435895071
-0.4869472240544992,0.07420003578600108
-0.48804718010406595,0.07809987996173766
-0.48804725063970156,0.07810011920571833
-0.48924720428402,0.08199996854975321
-0.4892472232456285,0.08200003156768569
-0.48974718113771304,0.08369988840077301
-0.4897472492313288,0.08370011084953517
-0.49044717177671177,0.08589986742073887
-0.49044721006743625,0.08589999971400321
-0.490447242171157,0.08590013752454667
-0.4912471937825362,0.08979990163002011
-0.4912472360039318,0.08980009796859562
-0.4921472029397056,0.09379995101647949
-0.49214722404993255,0.09380004918357777
-0.492947206841505,0.09769996529249339
-0.49294722131282276,0.09770003465861683
-0.4936470901591941,0.10099941636293891
-0.49364740262963935,0.10100056600583762
-0.4938471536645374,0.10159981911053183
-0.49384720736145415,0.10160000192425701
-0.49384724760477255,0.10160018744393857
-0.4952472082759546,0.10939996832623812
-0.495247213496782,0.10939999846761414
-0.49524721909554625,0.1094000333746511
-0.49584719390449816,0.11329986963283857
-0.4958472372630863,0.11330012982597225
-0.49654719624267685,0.11719990128369089
-0.49654721228048293,0.11720000153821868
-0.4965472240622633,0.11720009848753225
-0.49694721396096747,0.12109999999989797
-0.4973472084718052,0.1249999464805649
-0.49764719976119043,0.12809985326886705
-0.4976472322458645,0.12810014627907182
-0.49774721024093044,0.12889997023959968
-0.4977472139617834,0.12890000144364663
-0.49774721687463075,0.12890002840811451
-0.4981471867451075,0.1327997346452632
-0.49814725452170844,0.13280026364470573
-0.4987471939044981,0.13669986963283848
-0.4987472372630863,0.13670012982597216
-0.49944721396095704,0.14059999999982334
-0.500147213960957,0.14449999999982333
-0.5008472017197414,0.14839993179876484
-0.5008472140746542,0.148400006230331
-0.5008472219869133,0.14840006260227362
-0.5013472093133262,0.15229996374829327
-0.5013472095541287,0.15229996693733444
-0.5015472071185371,0.15389994526052736
-0.5015472146266549,0.15390001088165658
-0.5015472177964226,0.15390004410763194
-0.5017471967301013,0.15619980184493557
-0.5017472386318125,0.15620019736665566
-0.5022472094242595,0.16019996370623216
-0.5022472128459459,0.16019999270854576
-0.5026472139610679,0.16410000000087802
-0.5030472139609674,0.16799999999989798
-0.5034472139609675,0.17189999999989797
-0.5038472111395909,0.1757999724914765
-0.5038472126616295,0.17579998813718262
-0.5038472169969617,0.1758000394678174
-0.5041472139609697,0.1796999999999233
-0.5044472139609698,0.18359999999992332
-0.5047472036467334,0.18749986591485004
-0.5047472276819313,0.18750013377929461
-0.5051472134890314,0.1913999953985215
-0.5054472121042553,0.19429998205167945
-0.5055471974337218,0.1952998347275438
-0.5055472085583165,0.19529999745985205
-0.5055472093995654,0.1953001687720836
-0.5054472178208013,0.19899985718635768
-0.5054472139609727,0.19900014286582177
-0.5054472139609727,0.19919986491501826
-0.5054472105141591,0.19919999979551187


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.4852865558395121,0.1952998875785668
-0.48528651411364376,0.19530010870379125
-0.48478659674546193,0.197099811229246
-0.4847864989303214,0.19710019059100248
-0.48428657132211966,0.1991998865454496
-0.4842865414344089,0.19920000078332623
-0.4842865079161411,0.19920010917904946
-0.4829865538781803,0.20309997129293192
-0.4829865440678728,0.20310000016961782
-0.4829865341658787,0.2031000282563002
-0.4815865850447819,0.20699988652221288
-0.4815865061820479,0.2070001143813292
-0.48088662892037004,0.20909974616636276
-0.4808864726970755,0.20910025780343713
-0.4803865533901756,0.21089996730827656
-0.4803865453803781,0.21089999543935123
-0.48038653295492983,0.21090003690121475
-0.47918655649044434,0.2147999604107926
-0.4791865315063423,0.2148000393932697
-0.4778865597804451,0.2187999523960304
-0.4778865279354372,0.2188000473018709
-0.476986604160524,0.22139982709606443
-0.47698649050012254,0.22140017487933858
-0.4765865708246799,0.22269991382452686
-0.4765865429995692,0.22269999903714513
-0.476586511769217,0.22270008460389037
-0.4750865564698065,0.22659996838235782
-0.4750865495688721,0.2265999859859263
-0.4734865619166669,0.23049995708176116
-0.47348652707978484,0.23050004307348912
-0.47308656475619026,0.23149994888247566
-0.47308654286554985,0.23150000199187612
-0.47308652276872726,0.2315000480518223
-0.47178655614309584,0.23439997360130793
-0.4717865321855636,0.23440002626788942
-0.4699865630987498,0.2382999592893192
-0.46918655696788675,0.2399999731002967
-0.46918654554170514,0.2399999970293024
-0.46918652957685214,0.24000002946473875
-0.4680868790104494,0.24219933059754434
-0.468086307639386,0.24220071000931465
-0.4667867025317908,0.2460995253321004
-0.4667864318019207,0.24610048753123925
-0.46588655393491685,0.24999995828825605
-0.4658865350226679,0.2500000417890698
-0.4652865508508922,0.25269997056206034
-0.46528654613353904,0.2526999912304593
-0.46528653482328425,0.2527000379434001
-0.464986567526636,0.2538999071299933
-0.4649865227836231,0.2539000932771955
-0.46408657511329576,0.25779986651528064
-0.4640864867864541,0.2578001246326265
-0.4622866210212115,0.2616998337906522
-0.4622865385869501,0.26169999721752263
-0.4622864454879841,0.2617001537220348
-0.4613865500728375,0.26309999103448506
-0.46138653856324136,0.2631000089782021
-0.45978654654743606,0.265599996502898
-0.45748662141616386,0.2691998793109805
-0.4574864427650562,0.26920010154446156
-0.4571871515274743,0.2694993927820434
-0.45718657095231074,0.2695000226264918
-0.45718604348774855,0.26950069757292333
-0.4543865631191691,0.2733999738005875
-0.45358657355443255,0.2744999597879856
-0.4535865429934679,0.27450000098576577
-0.453586514564326,0.2745000378573354
-0.4513865705964597,0.2772999665437107
-0.4513865182925362,0.27730003366884026
-0.4496865700891212,0.27949996663796556
-0.4496865424293261,0.27950000184665624
-0.44968651916839564,0.27950003052836125
-0.44828657436238445,0.281199963507089
-0.44568691654954234,0.28429955617522523
-0.4456862229917434,0.28430048197634306
-0.4450865824093077,0.2851999428499964
-0.44508654239365003,0.28520000120950734
-0.4450865045715797,0.2852000534404492
-0.4421866198663883,0.28909989838881
-0.4421866194891277,0.28909989887147497
-0.442186534975637,0.2890999922856627
-0.4421864451838083,0.28910007422776246
-0.442186442160064,0.28910007661227966
-0.44178697400168737,0.2893996777310621
-0.4417861496339255,0.28940036431598676
-0.4378866291795222,0.29299992165851285
-0.4378866289455066,0.2929999218652077
-0.4378864475098833,0.2930000620316568
-0.437886446884482,0.29300006245222726
-0.4339866239354221,0.29549994895803483
-0.4339864656115098,0.29550005246559763
-0.4318865443086582,0.29690000000083205
-0.43008667467150014,0.2980999130922707
-0.4300864165889575,0.29810009074904087
-0.42628726557582397,0.30079948752153063
-0.4262865682565264,0.300800028341742
-0.42628591866462034,0.3008006256448974
-0.4261866448460214,0.3008998994634962
-0.42618664351436153,0.3008999007251185
-0.42618642647845356,0.30090007544605857
-0.42618642424291475,0.30090007696605237
-0.42228667734929703,0.30339991471837147
-0.4222864138868361,0.30340008923681566
-0.42038673316101816,0.30469987078605953
-0.42038636124733325,0.30470013729682777
-0.4183865752801399,0.30619997677222277
-0.4183865129990448,0.3062000227714611
-0.4150868252178757,0.30859979570322027
-0.4150862774721111,0.30860022236462864
-0.4144869112856809,0.3090996941866539
-0.41448620652608104,0.30910033778343665
-0.41108654430881064,0.3125000000007071
-0.41058660737434394,0.31299993693517375
-0.41058654447988835,0.3129999977343309
-0.41058647582065705,0.3130000597083313
-0.4066865443087606,0.3164000000007538
-0.4027866402969669,0.31979991631872773
-0.402786542457807,0.31979999753524835
-0.402786440622941,0.31980007406205924
-0.40208664393972793,0.3202999288357829
-0.402086446359146,0.3203000734629682
-0.39888654430870346,0.3227000000008
-0.3968865932818228,0.3241999632709605
-0.396886537409715,0.3242000041688342
-0.39688650041874535,0.3242000300307724
-0.3949866374855286,0.32549993624823664
-0.39498654453234067,0.3254999969636887
-0.3949864444114835,0.32550005635308765
-0.3910866007841315,0.32769996814287594
-0.39108654555317923,0.3276999984083858
-0.3910864846608101,0.32770002982476476
-0.39028688431843545,0.32809982999595205
-0.39028621744118963,0.3281001940783931
-0.3870865820350448,0.32999997760079164
-0.3870865062141222,0.3300000217691411
-0.3835871135604163,0.33199967471411584
-0.38358601979957613,0.33200039338264553
-0.38318662234162987,0.33229994147610525
-0.3831865419213342,0.33229999949529243
-0.3831864635995332,0.33230005173745086
-0.3792865950373856,0.33479996748241725
-0.3792865427677422,0.33480000015077127
-0.37928649336729153,0.33480002949320453
-0.37738677940325,0.33589986389343907
-0.37738631654389493,0.3359001480479282
-0.3753865927938558,0.3371999684854537
-0.3753865430901442,0.3372000000218551
-0.3753864953997078,0.3372000288445738
-0.3714865786681428,0.33949997973754803
-0.37148651010358735,0.33950002052387585
-0.3709868796814757,0.3397997987771429
-0.37098622478552223,0.3398002255465756
-0.36758660510769214,0.3421999570838673
-0.36758648412229783,0.3422000437727315
-0.3653865744015115,0.3437999781151216
-0.3653865139095567,0.3438000214590218
-0.3636865718494484,0.34499998056027464
-0.3636865464584005,0.34499999824090266
-0.3636865139560114,0.34500002023592985
-0.35978741194956837,0.34759942157355866
-0.35978657696016986,0.3476000398291179
-0.35978580695582213,0.3476007373536956
-0.3596866314891495,0.3476999128203683
-0.3596864422860334,0.34770006980578594
-0.3558866548456308,0.3502999243702719
-0.3558864357309234,0.35030007841808586
-0.3540866201531856,0.3515999452242298
-0.3540865436171716,0.3515999984570937
-0.35408646451897174,0.35160004939444817
-0.3519867491377642,0.35289987320186234
-0.3519863454918956,0.35290013603335385
-0.3481866542208752,0.35549992479773623
-0.34818654004760247,0.35549998720068693
-0.3481864124552278,0.35550000000099996
-0.34808897310275394,0.35550000000099996
-0.34808801958846286,0.35550004325712925
-0.3480870739073002,0.35550017267016776
-0.3480861438280451,0.3555003871769862
-0.34808523699130683,0.3555006850154091
-0.34808436084675737,0.3555010637386912
-0.3441868559290839,0.3573998481857629
-0.34418624334592063,0.35740017197954194
-0.3406866078053469,0.3593999637170127
-0.34068654369902596,0.35939999917733484
-0.3406864790300359,0.35940003264015186
-0.34028659236451153,0.359599975972914
-0.34028649650026993,0.3596000245179615
-0.3363866121656377,0.3615999652023883
-0.3363864769625689,0.36160003577844757
-0.3331866875978922,0.36329992387843213
-0.333186403432417,0.36330008050154405
-0.3324865742937688,0.3636999828664859
-0.3324865418345068,0.3637000011332762
-0.3324865162897218,0.3637000150879567
-0.32858659499809156,0.3657999727065268
-0.328586545066455,0.36579999889267256
-0.3285864914012979,0.36580002554232693
-0.32568697449927897,0.367199792322612
-0.3256861346868908,0.3672002457738939
-0.3246865848938023,0.36779997564974687
-0.324686547777298,0.3677999974683383
-0.3246864990961341,0.36780002486772445
-0.3186873093762318,0.3710995792136707
-0.3186865642796793,0.3711000301160771
-0.3186858589885826,0.3711005410430011
-0.31678656779610126,0.37259998145811796
-0.31678654847193344,0.37259999653656345
-0.3167865160391494,0.3726000212029656
-0.31358657047141447,0.3749999803787668
-0.31358654082048926,0.3750000023305447
-0.31358652110711516,0.37500001657336346
-0.31288676440570584,0.3754998427886558
-0.31288633257223747,0.37550016830414523
-0.3089865696507701,0.3785999798571065
-0.3089865514623095,0.37859999413301004
-0.3089865110116966,0.37860002497355516
-0.30858660148796974,0.3788999571163504
-0.3085864877167926,0.3789000436574171
-0.3050865726043411,0.3815999781727367
-0.3050865157194004,0.3816000214427774
-0.30348657376530785,0.3827999779083468
-0.3011865959169526,0.38449996185556523
-0.3011865433343268,0.3844999997388007
-0.301186491449384,0.3845000352403482
-0.29788668059615697,0.3866999091424995
-0.2978865416042207,0.3866999956838703
-0.2978863979580553,0.3867000731761421
-0.2972868703259104,0.3869998369922147
-0.2972862303420396,0.3870001851606346
-0.2933866223065376,0.3892999540020844
-0.2933865445022677,0.38929999810126326
-0.2933864623525257,0.3893000409789069
-0.29078668699116006,0.39059992865958976
-0.29078640385229787,0.39060007563118493
-0.2894867246881108,0.3912999028734395
-0.2894863678431022,0.3913001040702643
-0.2855866223065376,0.3935999540020844
-0.28558654450226767,0.3935999981012633
-0.28558646235252566,0.39360004097890694
-0.28378680575179804,0.3944998692792708
-0.28378629051901244,0.3945001450234895
-0.28168660693216235,0.39569996421597525
-0.28168648218107717,0.39570003664017644
-0.27778662230653756,0.39799995400208443
-0.27778654450226764,0.3979999981012633
-0.27778646235252563,0.39800004097890695
-0.2769866046856402,0.39839996981234965
-0.2769864843234263,0.39840003096095866
-0.2738869753513084,0.3999997775272131
-0.2738861355424193,0.40000026115704046
-0.2702875104136951,0.40229938276705873
-0.27028658328466826,0.4023000484995503
-0.2702857336496596,0.4023008106598581
-0.26998662012238855,0.4025999241871292
-0.26998645778181685,0.40260006209390853
-0.26998645686724476,0.4026000627792835
-0.26608658136925484,0.405399973393225
-0.2660865441061555,0.40539999965994783
-0.2660865063252764,0.4054000253230866
-0.26488656855769743,0.4061999838348059
-0.2648865444870948,0.40619999969014126
-0.2620868884463338,0.40799977876946925
-0.2620862183709313,0.4080002472639375
-0.25918658443944687,0.41019996955678784
-0.25918654403410996,0.4101999996045021
-0.2591865030330689,0.4102000288937449
-0.25818666794655665,0.41089991345430343
-0.25818642320167273,0.4109000900547459
-0.2542871623623528,0.4137995404224454
-0.2542859996976725,0.4138005446118452
-0.2539866552583535,0.41409988905116424
-0.25398641046208703,0.41410008179595986
-0.2503868488117881,0.4162998139155869
-0.25038625310122187,0.4163002062727666
-0.24798665026163974,0.4179999249508039
-0.24798653780923433,0.41799998905732527
-0.24798642216187858,0.41800004069600655
-0.24798642141977234,0.41800004096383114
-0.2464867712500026,0.4184999243537544
-0.2464863210359223,0.41850008587498727
-0.2438868650164785,0.41949987665169647
-0.24388623232349585,0.4195001439939972
-0.24258664170134936,0.42009995505037245
-0.242586447851531,0.42010004692593106
-0.23888659577357982,0.4218999749638533
-0.2388864931186908,0.4219000255958244
-0.23868660658542934,0.4219999688624551
-0.23868654318461954,0.42199999952173245
-0.23868648122845745,0.42200002749734683
-0.234786647333252,0.42369995509269287
-0.23478644226564857,0.42370004709761905
-0.23088657527712447,0.42549998570770703
-0.23088654806816322,0.4254999980525306
-0.23088650907298272,0.425500015101854
-0.23018658069713954,0.42579998440578676
-0.23018650803813182,0.4258000158692041
-0.22698657386773063,0.42719998706875467
-0.22698654080635808,0.42720000129238883
-0.22698651790804467,0.42720001083187426
-0.22308728180576395,0.4287996974379381
-0.22308655781471964,0.42880002693100816
-0.2230858607589513,0.4288004101306575
-0.22158659339478287,0.4296999705491586
-0.2215865451618225,0.42969999878040055
-0.2215864927910381,0.4297000279062144
-0.21918656798302166,0.43099998717722326
-0.2191865491609633,0.4309999972483655
-0.2191865153889303,0.4310000148314691
-0.21528656821254194,0.4329999877424375
-0.21528652028073322,0.4330000120148032
-0.21408661356372508,0.43359996537330725
-0.21408647557004043,0.433600035643085
-0.2113867091174728,0.43499991454441644
-0.21138638261411208,0.4350000912131433
-0.2074866672863425,0.43719993062880813
-0.20748642323496166,0.43720007264505123
-0.2069866300003123,0.4374999485858409
-0.2069865453568377,0.43749999721158545
-0.20698645290292922,0.4375000457037052
-0.20358668699115895,0.4391999286595903
-0.2035864038522968,0.43920007563118546
-0.19968664498492042,0.441299945790542
-0.1996864359655236,0.4413000361152474
-0.19938751886708866,0.44139967514805906
-0.19938656464455468,0.4414000456627033
-0.19938565090196717,0.4414005070694975
-0.1956865618987006,0.44349999001729745
-0.19248657531670038,0.4452999825588116
-0.19248651341884934,0.4453000176521541
-0.19178657429376875,0.4456999828664859
-0.19178654183450727,0.4457000011332759
-0.19178651628972118,0.445700015087957
-0.18788662102400597,0.44779995869257283
-0.18788646828716413,0.44780004257287215
-0.1853866406693473,0.4491999460388496
-0.18538664039985486,0.44919994618242565
-0.18538644032566423,0.44920003713764733
-0.18398677390342533,0.4496999180027326
-0.18398631875403437,0.44970009253608356
-0.18008659780864555,0.4512999780521405
-0.18008654589232642,0.45129999868798465
-0.18008648804651442,0.4513000201975303
-0.17618660057426452,0.4526999798029534
-0.17618654592325755,0.4526999987236541
-0.1761864853203594,0.4527000181511214
-0.17488689006137545,0.4530998936154242
-0.17488620667076535,0.45310012986158615
-0.17228654430846246,0.45410000000093337
-0.1683865745255574,0.4555999883789738
-0.16838653914683985,0.4556000017370544
-0.1683865189603474,0.455600009100257
-0.16448654430844137,0.4570000000009412
-0.16058654430844135,0.45840000000094117
-0.1566865624882483,0.4597999934748566
-0.1535871537979605,0.46089978373046664
-0.15358596586187961,0.46090028922423
-0.15278668498660275,0.4612999296618684
-0.15278654133162753,0.46129999620332685
-0.1527863974460081,0.461300052720789
-0.1488866559514562,0.4626999599239615
-0.14888643359649223,0.4627000425824604
-0.14498660132924931,0.4641999780698615
-0.14498654163520672,0.4642000002375594
-0.14498648881372997,0.4642000184991786
-0.1431865443084197,0.4648000000009487
-0.1410866100217239,0.465499978096514
-0.14108654596210402,0.46549999851742685
-0.1410864755780493,0.4655000189018021
-0.1370865987445198,0.4665999850310227
-0.13708654079830734,0.4666000002998879
-0.13708649268463505,0.4666000119141344
-0.13318660724666667,0.4674999854767425
-0.13318654449607364,0.4674999991491448
-0.1331864803822998,0.4675000114748782
-0.1292867179296244,0.4681999688381789
-0.12928637182803626,0.4682000369610371
-0.12648658585182615,0.46879999109879644
-0.12648654157162675,0.46880000021435236
-0.12648650518913124,0.4688000071135568
-0.1253866607108371,0.468999978836883
-0.12538642841060924,0.46900002377486577
-0.12148657688199606,0.4697999933191967
-0.1214865428878937,0.4698000000689253
-0.1214865129649288,0.469800005626714
-0.11758654430828014,0.47050000000098424
-0.11368654430828015,0.4712000000009843
-0.10978654430828014,0.47190000000098425
-0.10588689366242364,0.47259993729639443
-0.10588619996900167,0.4726000860858063
-0.10548671225857385,0.47269995801341325
-0.1054865424855727,0.4726999945727763
-0.10548637312896395,0.47270001956433677
-0.1019865746122165,0.4730999965376793
-0.101986513966119,0.47310000311300365
-0.09808657726707587,0.4734999966205978
-0.09808654498656878,0.47349999972629614
-0.09808651057583034,0.47350000259579317
-0.0941865746024708,0.473799997670667
-0.09418655073983882,0.47379999936780376
-0.09418650751351397,0.47380000188790333
-0.09028654430815469,0.4740000000009987
-0.08638654430815469,0.4742000000009987
-0.0824865820585048,0.4743999980650833
-0.08248653610916357,0.47440000009084876
-0.08248651471453605,0.4744000007598097
-0.07858654430812911,0.4745000000009996
-0.07468667234506307,0.47459999671800135
-0.07468641638893797,0.47460000639695954
-0.07068657960652984,0.47479999823607993
-0.07068653765708356,0.4748000000513717
-0.07068651562348664,0.4748000007365033
-0.06288667907727175,0.47499999654538055
-0.06288640967163765,0.4750000069054354
-0.0589865820847824,0.47519999806373575
-0.05898653605657848,0.4752000000927476
-0.058986514740834176,0.47520000075913543
-0.04728654430812912,0.4755000000009996
-0.04338654430812912,0.47560000000099967
-0.03168657758078157,0.4758999991478547
-0.03168654522992248,0.4758999997727686
-0.031686510099829264,0.47590000000099997
-0.027786679298754256,0.47590000000099997
-0.02778640936183531,0.475900003461161
-0.023886544308129115,0.4760000000009996
-0.019986577580781602,0.4760999991478547
-0.01998654522992247,0.4760999997727686
-0.01998651009982927,0.476100000001
-0.0160866759250567,0.476100000001
-0.01608641273229159,0.47610000329039565
-0.012086547680255152,0.47619999991669654
-0.008186577580781602,0.4762999991478547
-0.00818654522992247,0.4762999997727686
-0.008186510099829266,0.476300000001
-0.00428667929875426,0.476300000001
-0.004286409361835313,0.476300003461161
-0.00038657758121143183,0.4763999991478437
-0.0003865452290551167,0.4763999997727799
-0.0003865101002660785,0.47640000000099997
0.023013421483632977,0.47640000000099997
0.023013456613702507,0.47639999977276876
0.023013488964577,0.47639999914785464
0.02691332074562834,0.476300003461161
0.026913590682547287,0.476300000001
0.030813421483632978,0.476300000001
0.03081345661370251,0.47629999977276877
0.030813488964577,0.47629999914785465
0.03861345569192215,0.47610000000099967
0.04251345569192215,0.4760000000009996
0.046413426124635636,0.4759000007591352
0.046413447440358496,0.475900000092748
0.046413493468580626,0.47589999806373545
0.05031344896738878,0.47570000034584786
0.05031346241689777,0.4756999996647512
0.054313441544030644,0.47550000070839454
0.05431344224039051,0.4755000006383253
0.058213455692088925,0.47530000000099143
0.062113455691947726,0.4751000000009987
0.06601345569194772,0.4749000000009987
0.06991345569194772,0.4747000000009987
0.07381341889730858,0.47450000188790326
0.07381346212361879,0.47449999936780457
0.07381348598627668,0.474499997670666
0.07771345569197322,0.47420000000099705
0.08161342195963,0.4739000025957927
0.08161345637034872,0.4738999997262973
0.08161348865087578,0.47389999662059706
0.08551332272610626,0.4735000136385221
0.08551345164980106,0.4734999871875131
0.08551356419338707,0.4734999252910308
0.08551356437157674,0.4734999251748178
0.4794869768126019,0.20224764848663207
0.4794878546333222,0.202247105516709
0.4794887813918074,0.20224665108930595
0.4794897481851029,0.20224628956990384
0.479490745725658,0.20224602443145795
0.4794917644305464,0.20224585822103472
0.4794927945135258,0.20224579253534344
0.4794938260790495,0.20224582800539712
0.47949484921732877,0.20224596429045086
0.47949585409953166,0.20224620008127506
0.4794968310722041,0.2022465331127327
0.47949777075000644,0.20224696018553945
0.4794986641058741,0.20224747719699784
0.47949950255773677,0.2022480791804099
0.4795002780509623,0.20224876035279019
0.4795009831357339,0.20224951417042017
0.4795016110386175,0.20225033339171092
0.4795021557276308,0.20225121014676978
0.47950261197018995,0.2022521360130029
0.4795029753833768,0.20225310209602734
0.4795032424760432,0.2022540991151154
0.47950341068234936,0.20225511749235053
0.4795034783864126,0.2022561474446379
0.47950344493783015,0.2022571790776864
0.47950331065792756,0.2022582024810586
0.4795030768366719,0.20225920782337584
0.47950274572027946,0.202260185446764
0.4795023204896373,0.20226112595963228
0.4795018052297461,0.20226202032689408
0.47950120489047726,0.20226285995676296
0.4795005252390217,0.20226363678329018
0.47949977280448713,0.20226434334385066
0.4794989548151756,0.20226497285083292
0.08941356214760383,0.4730999260869493
0.08941355956524769,0.4730999279757207
0.08941349011001416,0.47309998703528233
0.08941358529182059,0.47309998635890826
0.09321332633452792,0.47270001361757064
0.0932134505858984,0.47269998815876
0.0932135458160831,0.47269990985164007
0.0932135463542112,0.47269990933909956
0.09331122106862681,0.4726022346246839
0.0933119787150722,0.47260154724685977
0.09331279948067601,0.4726009366240359
0.09331367562035728,0.47260040851830004
0.09331459886650244,0.4725999679130744
0.09331556050698205,0.4725996189660908
0.09331655146736195,0.47259936497015614
0.09721342336603157,0.4718000066319675
0.09721345717005636,0.47179999947675644
0.0972134863303362,0.47179999293061714
0.10501342547157866,0.47000000697494576
0.10501345400129251,0.47000000021392857
0.10501348737525497,0.46999999187709424
0.10891318220349339,0.46900007012626393
0.10891373254528791,0.46899994463034156
0.10991329473113703,0.46880003219317173
0.10991345523064663,0.4687999948557331
0.10991361058696557,0.4687999483693644
0.11291333953832523,0.4678000387189112
0.11291357271485505,0.4677999639939821
0.11681333697093757,0.46660003653057214
0.11681357524201383,0.4665999662817752
0.12071341066921047,0.4655000126997454
0.12311333845724375,0.464800034194482
0.12311357369019002,0.4647999685348233
0.12461340862434293,0.46440001255238256
0.12461345330514667,0.4644000001936485
0.12461350449453455,0.4643999849848499
0.1285133369709379,0.463200036530572
0.12851357524201415,0.46319996628177507
0.1324134152863127,0.46210001139748574
0.13241345793017828,0.462099999001844
0.13241349340813066,0.46209998809065894
0.13621190775903147,0.4609004888219534
0.13621294635204417,0.46090021819891386
0.13621400709608808,0.4609000546924953
0.1362150789734672,0.46090000000099995
0.13631333386127828,0.46090000000099995
0.13631345437352335,0.46089998895164114
0.1363135725507464,0.46089996704085057
0.14021345569216798,0.45980000000096244
0.14411342746051592,0.4587000079637361
0.14411345234222633,0.4587000007959428
0.14411348701425158,0.4586999903633986
0.14801343361955852,0.4575000067925349
0.14961341828030358,0.45700001169217047
0.14961349319067313,0.45699998858837415
0.15191335226639946,0.45630003147837045
0.1519135597423774,0.45629997065346745
0.1558134274605159,0.4552000079637361
0.15581345234222632,0.4552000007959428
0.15581348701425157,0.4551999903633986
0.15971342423963641,0.4540000096786648
0.15971348702133897,0.4539999899308725
0.16251323134607648,0.45310007211220676
0.162513683039355,0.4530999379971842
0.16361341428285237,0.4528000112944122
0.16361345650427908,0.4527999994088805
0.1636134958126791,0.45279998765619006
0.16751342475067874,0.451600009521421
0.16751345899914752,0.4515999987524917
0.1675134830548957,0.45159999088005437
0.1714134090089443,0.45030001556203814
0.1746133385081108,0.449200040282966
0.17461356321889737,0.4491999385565182
0.17461356323945337,0.44919993854540496
0.17531338995081647,0.44880003756748316
0.17531345578258234,0.4487999986830856
0.175313518537631,0.44879995915146526
0.17931343345165285,0.446200014457351
0.17931347800577885,0.4461999856565501
0.18071344672640097,0.4453000057647216
0.18071346467011803,0.44529999425512545
0.18321337912622845,0.4437000490032148
0.18321345490723023,0.44369999863845594
0.18321352859552834,0.4436999459114538
0.1863131183987491,0.4414002502509997
0.18631381184387039,0.44139977740619557
0.1871133478900361,0.440900067377342
0.18711345277948732,0.4408999982453889
0.18711355755830253,0.4408999216424878
0.19101332002387889,0.43790010436127524
0.19101345265643568,0.4378999952957287
0.19101357614144987,0.4378998795518608
0.1914129093149477,0.43750054637836305
0.19141407596840226,0.4374995392244129
0.19491337558457086,0.4349000595095448
0.19491345582014283,0.43489999751228003
0.19491352985187688,0.4348999357293403
0.19641317469414654,0.43360024353270654
0.19641375316764662,0.4335997768944374
0.19881339717749694,0.43180004388704973
0.19881345590452879,0.43179999855362944
0.19881351088276558,0.431799953640976
0.2013133238782586,0.42970011072476194
0.20131359105535732,0.4296998936442669
0.20271338051058285,0.4286000590723039
0.20271353193458652,0.42859994230408327
0.20641331108891334,0.42580010943053864
0.20641345191320234,0.42579999502688803
0.20641358362578063,0.42579987206753006
0.20661291108146548,0.4256005446118452
0.20661407374614577,0.4255995404224454
0.2105134109470574,0.4227000332730496
0.21051350078774156,0.4226999672042583
0.2116134192965663,0.42190002647056757
0.21161349231329646,0.4218999738430861
0.21441328322354825,0.41990012319290626
0.21441363297845056,0.419899883847936
0.21731335174715335,0.4180000681029237
0.21731345323163717,0.41799999813567357
0.21731355343048853,0.417999921810407
0.2183134164103988,0.4172000314264788
0.22211334722468254,0.4141000884876843
0.2221133489419222,0.41410008700904327
0.22211344395641705,0.4140999910886814
0.22211344397949084,0.4140999910598588
0.2221135179226514,0.41409987553461275
0.22211351797132053,0.41409987544338805
0.22221245181534827,0.41390200775533253
0.2222129973263269,0.41390104643780484
0.22221364059141366,0.4139001475920756
0.22221437452429812,0.4138993211199721
0.2222151910398591,0.4138985761260422
0.22611318336956163,0.41070022344526064
0.22611374233838116,0.4106997952537399
0.2268133691360408,0.41020006182684016
0.2268134547902671,0.41019999799358126
0.22681353659301773,0.41019993174098734
0.23001326245402443,0.4075001630457629
0.23001365653280242,0.4074998464170367
0.23171341982436922,0.406200027429368
0.23171345839906185,0.40619999740337204
0.2317134877492858,0.40619997377251904
0.23391328357470303,0.4044001408244503
0.23391363360187223,0.4043998665687682
0.23671296892862406,0.4023003650737043
0.23671398126285426,0.40229969341809896
0.23791340955752446,0.4016000269128747
0.237913452262014,0.40160000141788044
0.23791350374398162,0.40159996919856916
0.24181344101395785,0.39910000941012286
0.24181347040200368,0.399099990640208
0.24291343522126183,0.3984000130279528
0.2457129324422166,0.396600336375983
0.2457140149041165,0.3965997275643898
0.24961332423425756,0.3947000640445775
0.2496133250857705,0.39470006360007076
0.249613446398628,0.3946999868365263
0.24961355864821677,0.39469989703705555
0.24961355879734803,0.3946998968959627
0.2498125984428321,0.3945008572504786
0.24981349892633128,0.39450005448380915
0.2498144853101152,0.3944993599682307
0.2535130990975575,0.39220022166792873
0.25351382880319895,0.3921998074275499
0.2566133957072194,0.3906000309609587
0.2566135160694333,0.3905999698123497
0.2574133737363358,0.39020004097889843
0.25741345588602926,0.3901999981012804
0.2574135336903461,0.3901999540020753
0.2613133935648702,0.38790003664017647
0.2613135183159554,0.3878999642159753
0.26341333372790193,0.3867000696948629
0.2634134544872681,0.3866999963490024
0.2634135687883849,0.3866999183204363
0.2652134270307677,0.3854000207009377
0.26521348407365075,0.38539997891765687
0.2687134158792302,0.38280002957636927
0.26871341687799805,0.38280002874793706
0.26911342239792546,0.3825000249716981
0.26911346284609133,0.3824999941330187
0.2691134810345731,0.38249997985709855
0.2730134345768422,0.37940001678503854
0.27301345018399376,0.37940000424835346
0.27301348175637624,0.37939997828090194
0.2736134197906482,0.37890002991900873
0.2769134502455813,0.3761000046224274
0.2769134611465738,0.3760999953858138
0.2782134556925424,0.3750000000007634
0.28081343733689174,0.3728000155324679
0.28081343769188255,0.37280001519942363
0.2828130362835723,0.37110035649838813
0.2828139099825318,0.371099689170777
0.28471307980158184,0.3698002571893217
0.28471385238447733,0.36979977622584614
0.2886133710195644,0.36760004776502775
0.28861345351055373,0.36759999920269176
0.28861353778050763,0.36759994527546114
0.2892132666655881,0.36720012601874086
0.2892136499779824,0.36719988225202643
0.292513138258378,0.3652001923851199
0.2925137858836125,0.3651998304432159
0.2962133337721009,0.36330006260858677
0.2962133360707381,0.3633000613515595
0.2962134444223512,0.363299990678438
0.2962135536129567,0.363299902080354
0.29641243746083246,0.3631010182324782
0.29641314171480393,0.3631003750570792
0.29641390127086387,0.36309979823575333
0.29641470989892554,0.3630992924997471
0.3003134258479888,0.36090001683617295
0.30031348564570015,0.3608999833601419
0.3030133951308536,0.3594000336461678
0.30301351669132554,0.3593999671552894
0.3043134556923706,0.3587000000008805
0.30821340270986025,0.35660002852992445
0.30821350899743577,0.3565999720791797
0.3103133326387207,0.3555000644575543
0.3103134538954417,0.3554999968075884
0.31031357120596287,0.3554999229918243
0.3121132964301293,0.35430010617571334
0.3121136187079061,0.3542998996836298
0.31601340530740796,0.3519000310070133
0.3160135064225972,0.3518999695627458
0.3165133726075178,0.35160004985179344
0.3165134532908027,0.3515999993999283
0.31651353622693984,0.35159994315295817
0.31991329753816095,0.34920011163915504
0.3199136178429179,0.3491998942505278
0.3222134306320598,0.34770001634456565
0.32221345195689255,0.3477000022637164
0.32221348394227134,0.3476999805790809
0.32381344155902875,0.3466000097175602
0.3277128403514357,0.3439004260061506
0.32771412509524656,0.343899665299443
0.32791336770073176,0.34380004399670044
0.3279133679624377,0.34380004385967733
0.3279135364585632,0.3437999432462672
0.3316134478877931,0.34120000548518675
0.33161346350708115,0.3411999945305914
0.3336132511445275,0.33980014318437896
0.3336136667962837,0.3397998666720961
0.3355133200212943,0.33860008568787886
0.3355135939112416,0.3385999184871882
0.3394132951310378,0.3363000946908981
0.3394134512602483,0.3362999950039989
0.3394136018832519,0.3362998830481963
0.33991286665067105,0.3359004712342609
0.339914105885264,0.33589961753447334
0.3433134303089626,0.33390001493229776
0.3465133802385152,0.3320000448016082
0.3465135318826825,0.3319999564635598
0.34721341644325704,0.33160002242894576
0.3472134596605235,0.3315999972387496
0.34721349008491553,0.33159997883623943
0.35111333523753635,0.3292000741269343
0.35111357809456095,0.32919992913645507
0.35301342009431586,0.3281000206102811
0.353013490964163,0.3280999788378062
0.3550133346187542,0.32690007264505155
0.355013578670135,0.32689993062880845
0.3589134043937068,0.32470002893858846
0.35891345478309405,0.32469999976607367
0.3589135061989009,0.3246999684343015
0.35971336168787266,0.3242000587536942
0.35971345284635425,0.32419999907492125
0.3597135458356672,0.324199932393422
0.3629134009382996,0.32180004106644766
0.3629134567161263,0.32179999808903414
0.3629135067437327,0.32179995745810486
0.36471336347980216,0.3203000768447136
0.36471345488152473,0.3202999970771807
0.36471353959858593,0.32029991609472475
0.3668134556926036,0.3182000000007071
0.3686134556926036,0.3164000000007071
0.3707134301222,0.31430002557111075
0.37071345349401713,0.3143000018760473
0.3707134824979128,0.31429997161861567
0.3724134287807211,0.3125000284956422
0.3724134821773589,0.31249997110824823
0.374613078652985,0.3101004113166561
0.3746138740857753,0.31009963083026415
0.37631270615968937,0.3086006613532811
0.37631348351560556,0.30860003829401683
0.3763143162687635,0.3085994914784674
0.37851341614740763,0.30730002336835954
0.37851345223786254,0.30730000161521026
0.37851349755183766,0.30729997316789226
0.38241298361656495,0.30480030261357993
0.38241395723404487,0.30479974923004394
0.3826134045024828,0.30470002559582493
0.38261350715737186,0.3046999749638538
0.38631345303964815,0.30290000129139505
0.3902132962903843,0.3010000776582592
0.39021345276955316,0.30099999479418127
0.3902136031797207,0.3009999016759857
0.39051281127862164,0.3008004296100518
0.39051415602298584,0.3007996692892026
0.3941134267452685,0.29910001367034683
0.39411348447104727,0.29909998598050047
0.3980132263176466,0.29720011174754185
0.39801369020950983,0.2971998994935394
0.39871338511247606,0.29690003024941103
0.39871345420276266,0.29689999943909307
0.39871352537147614,0.2968999651613282
0.401913407140988,0.2953000242765723
0.40191350449136565,0.29529997622701204
0.40581296025587776,0.2934002413673779
0.40581397361567695,0.2933998116651439
0.4069133164475526,0.293000050635371
0.40691358059521904,0.2929999197061957
0.4097132115501553,0.291200156949451
0.40971370810862395,0.29119985673760185
0.4134133526699864,0.28910005847304476
0.41341335286685266,0.2891000583553777
0.4134134504867595,0.28909999068660713
0.4134135380228519,0.28909991759963216
0.41341353962893795,0.28909991606437274
0.4136130315563473,0.28890042413696343
0.4136139252449736,0.28889962676678027
0.417513339837115,0.28580009209097545
0.41751357409000145,0.2857999112026713
0.4183133596096882,0.28520007206290626
0.4183134542418326,0.2851999976569654
0.41831354454666364,0.28519991974542885
0.42141335421508586,0.28240009165782165
0.4214135595157147,0.2823999110094729
0.42281342964920043,0.28120002232362806
0.4228134814428677,0.28119997734047747
0.42531342310217574,0.27900002868028634
0.427213400942322,0.2773000489877894
0.4272134555902698,0.27729999870194916
0.42721350706310257,0.2772999486302081
0.42931343012219997,0.27520002557111073
0.4293134534940171,0.27520000187604726
0.4293134824979128,0.27519997161861565
0.4310134245738341,0.27340003294999304
0.43101345405941854,0.2734000011866859
0.4310134869392733,0.27339996449313103
0.4332134068778044,0.2709000554720729
0.43321345565883423,0.2708999984450575
0.4332135006188727,0.2708999428218307
0.43431343966755614,0.2695000203962336
0.43711339661155557,0.2659000759620629
0.4371134543633072,0.26589999884193843
0.4371135089828438,0.26589992006538193
0.4373131216181419,0.2656005011124348
0.43731384471882034,0.26559954024245636
0.4406133589079363,0.26170011438259194
0.4406134515654959,0.2616999983376507
0.4406135394461436,0.26169987437043213
0.4410134377552923,0.2611000269067092
0.44101344728027847,0.26110001242734826
0.44311339246258646,0.257800099362183
0.4431135004688549,0.25779989085879856
0.4447134380862747,0.2539000429163376
0.4449133872722198,0.2534001710518845
0.44491353005791423,0.253399831439504
0.4464134402838179,0.25000003492745565
0.44641345839043706,0.24999999306658394
0.44641346735977894,0.24999997156217107
0.44801313053660835,0.2461007925686496
0.4480134866999904,0.24610001577001164
0.44801390467359525,0.24609927040664767
0.44881338002077564,0.24480012296747958
0.44881353470750407,0.2447998791544277
0.45051315390709445,0.24220046155505395
0.4505138040344667,0.24219957249024682
0.45271311717624513,0.2395004154526097
0.45271383463436493,0.23949962105894573
0.45391342184818506,0.23830003384512574
0.4539134889161925,0.2382999655466153
0.45661338924408645,0.23550006891028072
0.45661352338284883,0.23549993231046187
0.4577133880023591,0.23440006769095156
0.45771352460217796,0.23439993355218916
0.4605133730641702,0.23170007967812525
0.46051354003810213,0.23169992214332494
0.4618133983602912,0.2305000529228427
0.4618134556971839,0.23049999840102095
0.46181350903460694,0.23049994460708847
0.4644134332317841,0.22780002332540455
0.4644134555717197,0.22779999983886556
0.4644134775495449,0.22779997615677258
0.46551336093915713,0.22660010336810463
0.4655134521121713,0.22659999842896428
0.46551353950391694,0.2265998862568009
0.46831298512204594,0.22280063863219723
0.46831347831468395,0.22280001945329275
0.46831401662355643,0.22279943906975425
0.4684133352437807,0.22270012044953
0.4684134509875824,0.22269999696458792
0.4684135600531913,0.22269986433195696
0.47141343346670933,0.21880002889438352
0.4714134567516532,0.21879999818637746
0.4714134759059279,0.21879997220740702
0.4722133931330612,0.2177000860200988
0.4722135199769912,0.21769991526221166
0.4744134273912976,0.2148000373069895
0.4744134843247218,0.214799962947391
0.47611343945969464,0.21260002100801445
0.48001336557117646,0.20750011785181335
0.48001345264855083,0.2074999970765199
0.4800135316588661,0.20749987339032755
0.4803132327419183,0.20700037158524076
0.48031370841868054,0.20699964798940843
0.48311342838530386,0.20310003803589738
0.483113456716745,0.20309999782424398
0.4831134803493714,0.20309996301559052
0.48391338207146256,0.2019001104324536
0.4839135320737106,0.20189989145915962
0.48581339118297195,0.19920009167231453
0.4858134537106222,0.19919999867219354
0.48581351215022767,0.199199903216274
0.4879133872803402,0.19560011727893817
0.48791349843063636,0.1955998717010808
0.48791349878808876,0.1955998707145854
0.4880134465719523,0.19530002736299482
0.48801345444438493,0.19530000330726102
0.4880134652133189,0.1952999690587776
0.48921345569285235,0.19140000000029408
0.4904134196858788,0.18750011702295802
0.4904134944108079,0.1874998838464282
0.49171321902317905,0.18360071000931466
0.4917137903942424,0.18359933059754435
0.49181339556481435,0.18340012025640048
0.49181345278513733,0.18339999811590973
0.49181350307540267,0.18339987477498806
0.49321324654323395,0.17970055275286262
0.4932137253751103,0.17969947411992465
0.49521344343433404,0.17580002390443847
0.4952134677066998,0.17579997597262975
0.4957134297246465,0.1748000519367362
0.4957134572810839,0.17479999527012016
0.4957134774183141,0.1747999515358207
0.4970134320244683,0.17190005279901524
0.4970134799398866,0.1718999474650744
0.4988133867549097,0.16800014936585764
0.49881352926243944,0.16799985286115027
0.49961344235166716,0.16640002668269482
0.4996134542706672,0.16640000250318718
0.5007134353553354,0.16410004252420973
0.5007134561640637,0.164099997995254
0.5007134737211144,0.16409995864135574
0.5024134445927142,0.16020002546533263
0.5024134659570442,0.16019997573848613
0.5035134461503102,0.1576000225554067
0.5035134653401195,0.1575999774900182
0.50411331260143,0.15620033388029356
0.5041136214500402,0.15619967677381105
0.5061134420741549,0.15230002655678768
0.506113469461722,0.15229997352173394
0.5074134364145205,0.14980003707404432
0.5074134743802302,0.14979996262556863
0.5081134374579913,0.14840003647004632
0.5081134551006424,0.14840000049089422
0.508113473072341,0.1483999623447564
0.5099133867549109,0.14450014936585473
0.5099135292624407,0.14449985286114736
0.5113134351770142,0.1417000410320008
0.5113134528204318,0.14170000496294605
0.5113134770412134,0.14169995303391952
0.5118133527786107,0.14060022641164538
0.511813569180284,0.14059977869983598
0.5138133993119112,0.1367001099431629
0.5138134536403519,0.13669999758581758
0.5138135010799776,0.1366998865324898
0.5152133891741643,0.13320016629702322
0.5152134503592279,0.13319999683791178
0.5152134988006121,0.1331998275692607
0.5153134101470926,0.13280018218333844
0.5153134490228469,0.1327999991781387
0.515313474887862,0.1327998128491361
0.5157134528829889,0.12890002739665093
0.515713454398837,0.1289000118145798
0.5157134587165394,0.12889996069268178
0.5160134454206008,0.12500013353988346
0.5160134693580576,0.12499986676473064
0.516413428587707,0.12110026427564931
0.5164134960886891,0.1210997374274245
0.5170133962973229,0.1172003860713046
0.5170135435259889,0.11719961939004693
0.5188134480406513,0.1094000331598431
0.5188134597171536,0.10939998102610186
0.5191133873613943,0.10800031888044888
0.5191135436244627,0.10799968595882926
0.5198134296727628,0.10550009292918658
0.5198134557119712,0.10549999290725141
0.5198134736981304,0.10549991222458646
0.5206134022946561,0.10160026031652288
0.5206134429784287,0.10159999696456601
0.5206134688988776,0.10159987062790288
0.5206134692150103,0.10159986815944064
0.5210134528964171,0.09770002726572483
0.5210134543744163,0.09770001207665958
0.5210134587266332,0.09769996056146188
0.5213134549207272,0.09380001003823961
0.5216134507286547,0.08980006618992326
0.5216134550534359,0.08979999681001194
0.5216134573134281,0.089799936799276
0.5217134548397512,0.08590003327268056
0.5217134554646651,0.08590000092181888
0.5217134556928965,0.08589996579172791
0.5217134556928965,0.07810003420825286
0.5217134554646654,0.07809999907819845
0.5217134548397511,0.0780999667273171
0.5216134556928961,0.07419999999997437
0.5215134582721903,0.070300100592451
0.5215134537892294,0.07030000047062186
0.5215134453906534,0.07029989955307946
0.5207134556928913,0.06249999999989797
0.5203134556928912,0.05859999999989797
0.5199134693580576,0.05470013323526943
0.5199134454206008,0.05469986646011662
0.5196134660055357,0.05080013406427134
0.5196134488065385,0.05079986571599462
0.5194134591359326,0.04690006713917944
0.5194134505367829,0.04689993297048507
0.5191134867121097,0.0430004032497324
0.5191134556928965,0.04299959555890265
0.5191134556928965,0.04180004737877805
0.5191134552910103,0.04180000271556276
0.5191134538391065,0.04179994994765092
0.5190134579116273,0.0391000599057159
0.5190134541563028,0.03909994007283802
0.5189134557793584,0.035200003372001465
0.5188134557772021,0.0312000033722118
0.518713455692896,0.027299999999968537
0.5184134565974273,0.01560003527668734
0.5184134553539762,0.015599996837411976
0.5184134540481352,0.015599967927129484
0.5182134625973319,0.011700134636465836
0.5182134522372771,0.011699865230831752
0.5181134556928961,0.007799999999974368
0.5180134591530576,0.003900134946272503
0.5180134556928965,0.0038998650093535567
0.5180134556928965,3.4207817581028625e-08
0.5180134554646768,-9.209282014058055e-10
0.5180134548397398,-3.3273122522474475e-08
0.5179134565974273,-0.0038999647233126486
0.5179134553539761,-0.003900003162588021
0.5179134540481352,-0.003900032072870534
0.517713462597332,-0.007799865363534165
0.5177134522372772,-0.0078001347691682476
0.5176134565974273,-0.01169996472331266
0.5176134553539762,-0.011700003162588023
0.5176134540481352,-0.011700032072870516
0.5174134556928952,-0.015600000000051214
0.5172134556928951,-0.019500000000051216
0.5168134556928952,-0.027300000000051217
0.5166134627701163,-0.031199861994237944
0.5166134522392961,-0.031200138144025866
0.5165134565543359,-0.03519996554243674
0.5165134554722552,-0.035199999838344945
0.5165134539197624,-0.035200034576139745
0.5163134625973319,-0.039099865363534166
0.5163134522372771,-0.039100134769168245
0.5162134556928961,-0.04300000000002563
0.5159134591530576,-0.054699865053727495
0.5159134556928965,-0.054700134990646444
0.5159134556928965,-0.07419996579174715
0.5159134554646654,-0.07420000092180155
0.515913454839751,-0.0742000332726829
0.5158134591530577,-0.0780998650537275
0.5158134556928965,-0.07810013499064644
0.5158134556928965,-0.08199996579174715
0.5158134554646654,-0.08200000092180156
0.515813454839751,-0.0820000332726829
0.5156134557793585,-0.08979999662799827
0.5155134557772021,-0.09379999662778819
0.515413455692896,-0.09770000000003146
0.5153134566789329,-0.1015999615445892
0.5153134557500831,-0.10159998973171681
0.5153134528313581,-0.10160004864618154
0.5152134598153892,-0.10329992991765224
0.5152134525051162,-0.10330007013118828
0.515113457463894,-0.10549996103807711
0.5151134556436927,-0.10549999545971132
0.5151134523541966,-0.10550004340313748
0.5148134660055358,-0.10939986593572869
0.5148134488065386,-0.10940013428400541
0.514413462597332,-0.11719986536353416
0.5144134522372772,-0.11720013476916825
0.5143134556928961,-0.12110000000002563
0.5142134556928961,-0.12500000000002565
0.5141134556928961,-0.12890000000002563
0.5140134582729713,-0.13279989937709535
0.5140134537853441,-0.13279999959016514
0.5140134453937617,-0.13280010041661522
0.5136134589386813,-0.13669996835365017
0.5136134558251255,-0.13669999700428578
0.5136134512670851,-0.1367000345213926
0.5131134556928884,-0.14060000000012718
0.5126134556928884,-0.14450000000012717
0.5121134556928884,-0.14840000000012718
0.5116134854060742,-0.15229976823727737
0.5116134362885049,-0.15230023285274066
0.5113134920695165,-0.1558995634806025
0.5113134556928965,-0.15590043803255083
0.5113134556928965,-0.15619983759794345
0.5113134507731,-0.1561999970726951
0.5113134352246815,-0.15620016374578272
0.5108134701586292,-0.16019988427420048
0.5108134437936188,-0.16020011601800788
0.5104134626326328,-0.16409993233762288
0.5104134544503134,-0.1641000030972547
0.5104134458415374,-0.16410006403391073
0.5098134556928848,-0.16800000000015206
0.5092134556928848,-0.17190000000015204
0.5086134656799463,-0.17579993508425276
0.5086134440896478,-0.17580006464676093
0.5079135495616462,-0.17969947701705505
0.5079134149409402,-0.17970052977547057
0.5076134867121097,-0.1835995967502676
0.5076134556928965,-0.18360040444109735
0.5076134556928965,-0.19139996581024832
0.5076134554651494,-0.19140000088479114
0.5076134548392767,-0.19140003329118715
0.5075134585957433,-0.19529988678898794
0.5075134334634097,-0.19530011114753307
0.5074134635381778,-0.1957999607736923
0.5074134571678002,-0.1957999914132824
0.5074134445368214,-0.19580004741343598
0.5066134967423684,-0.19919982553986046
0.506613449824563,-0.1991999983388403
0.5066133914058208,-0.1992001671465826
0.5051134556928298,-0.203100000000359
0.5036136869545255,-0.20699939871995046
0.5036132994464354,-0.2070006249859674
0.5035134817436109,-0.20739989579726553
0.5035134136112619,-0.20740009819068622
0.5020134684961841,-0.21089997012586736
0.5003134585245045,-0.21479999350416612
0.49961347400354106,-0.21639995814730667
0.49961343665862934,-0.2164000415295284
0.4985134614967271,-0.2187999873373152
0.4967135048577178,-0.2226998934764401
0.4967134089132714,-0.2227001075933456
0.4957134828860962,-0.2249999374558487
0.4957134567426628,-0.22499999551736946
0.49571342317714134,-0.2250000650317464
0.49491350786410393,-0.22659989565782127
0.49491345268387926,-0.22660000016428042
0.4949133953941965,-0.22660009798567057
0.4925135309194201,-0.23049987775718228
0.49251345299019655,-0.23049999698504395
0.49251336699419224,-0.23050011404153442
0.4918135471660117,-0.23139988239205211
0.49181336758320154,-0.23140012014991138
0.4896134738084716,-0.2343999752972704
0.4896134584823444,-0.23439999594357155
0.4896134339538516,-0.23440002813322303
0.48791347192574436,-0.23659997899312651
0.48791343956575495,-0.2366000210896775
0.4866134692170007,-0.23829998231497151
0.48391407973768097,-0.24179919105339792
0.4839134975746292,-0.2418000262795751
0.4839129987840029,-0.24180091381802324
0.48371348582388907,-0.24219993973825096
0.4837134534545248,-0.24220000245764806
0.4837134241723,-0.24220005587768362
0.48151373721942886,-0.2460995009305007
0.4815132299773615,-0.24610052666978693
0.48001348573528635,-0.2495999299012955
0.48001345557058056,-0.2495999975619011
0.4800134206193308,-0.24960007014736754
0.4798135292624394,-0.24999985286115023
0.4798133867549097,-0.2500001493658576
0.4780134556928044,-0.25390000000041907
0.47621347172892103,-0.25779996525549986
0.4762134578738296,-0.25779999471036136
0.4762134360243104,-0.2578000393374084
0.4761135219117738,-0.2579998675624816
0.4761134512089607,-0.25799999955457587
0.4761133761156468,-0.2580001226818892
0.4737135100778267,-0.2616999161568618
0.47371339006734214,-0.2617000743760064
0.4722137840474584,-0.26339962786520804
0.47221316379020944,-0.26340040136652
0.4706134851870632,-0.265599959445846
0.46831370594211985,-0.268699662707899
0.4683132330980921,-0.2687003561519739
0.4678135275726387,-0.2694998849926992
0.4678133867984497,-0.2695001168212914
0.4655134772199398,-0.27339996349789514
0.4655134344600559,-0.2734000366751751
0.4644134894493067,-0.27529994169374183
0.46441345549610163,-0.2752999986469597
0.46441341840232353,-0.27530005737040875
0.4631134738712471,-0.27729997203360324
0.46311343769175795,-0.2773000280820692
0.4606137583054764,-0.2811995279246684
0.4606132049219404,-0.2812005015421483
0.4605135252255488,-0.2813998609349315
0.46051345190585813,-0.28139999735090004
0.4605133700156577,-0.28140013022970245
0.4580134768699509,-0.2851999678111769
0.4580134548018132,-0.2852000008260361
0.45801343427532143,-0.2852000305968511
0.45661359887627545,-0.287199795452631
0.4566133223639926,-0.2872002111043872
0.4554135029891904,-0.2890999251144907
0.4554134541753704,-0.2890999995979956
0.4554134037891731,-0.28910007112765074
0.45271397447416906,-0.2927992890778415
0.45271348704635095,-0.29280001909544867
0.4527130621078925,-0.29280078717024405
0.4526135078822939,-0.29299989562144135
0.4526133859417115,-0.2930000938036488
0.4497135620299564,-0.2968998569953194
0.44971335425489867,-0.2969001465218647
0.4488134920014574,-0.2981999475546133
0.44881345765183717,-0.2981999959084452
0.44881341408069575,-0.2982000540962012
0.446813478074817,-0.3007999709038435
0.44681343290703546,-0.3008000287824883
0.4449134723673967,-0.30319997893782147
0.44371392322347514,-0.3046994155871275
0.4437130755090484,-0.3047006446598413
0.44141408540204546,-0.3085989322325855
0.44141352220937535,-0.30860002936019637
0.4414130911376331,-0.3086011848047564
0.44101345569285233,-0.3099000000002941
0.4402134556928523,-0.3125000000002941
0.43901345569285233,-0.3164000000002941
0.4378134912672741,-0.32029988438342333
0.4378134532588388,-0.32029999851497387
0.4378134094156297,-0.320300112387846
0.43711347427438624,-0.3219999548737228
0.4371134541987479,-0.32200000237358073
0.43711343664507085,-0.3220000419054331
0.4361135000855861,-0.3241999023362995
0.4361133963105244,-0.32420008907386094
0.4335138193743738,-0.32809945447808686
0.433513162483275,-0.3281005864194791
0.4332135101679975,-0.32869989105003417
0.43321338192136255,-0.3287000973787609
0.43071357527939086,-0.33199984214616357
0.4307133421254481,-0.3320001622395274
0.4293134740865974,-0.33399997372359963
0.42931345543440397,-0.3340000000270672
0.42931343676791595,-0.3340000256842308
0.4279134678344397,-0.3358999835225201
0.4253134852682539,-0.33939996018734814
0.4253134844398323,-0.3393999611861032
0.42501355924481127,-0.33979986193111383
0.42501335671713447,-0.33980014139426107
0.42221350386765616,-0.34379993117922997
0.42221345492751144,-0.34379999877220546
0.4222134028860212,-0.3438000660089449
0.42141376755126014,-0.34479961017739624
0.4214131821085368,-0.3448004175764263
0.41951347098018554,-0.34769997666706765
0.41951345928694256,-0.3476999943100368
0.419513436035832,-0.34770002850305487
0.41751347654810383,-0.35059996976026075
0.4168135234173665,-0.3515999032510292
0.4168134527439186,-0.3515999995421088
0.41681338054459305,-0.3516000892389754
0.4136159314130691,-0.35539706008266003
0.41361529453755247,-0.35539789802445193
0.4136147444846196,-0.3553987953530659
0.41361428674853684,-0.35539974310543276
0.4136139259014533,-0.3554007318148201
0.4136136655477311,-0.3554017516053916
0.4136135082879431,-0.355402792290853
0.41361345569289654,-0.35540384347619886
0.41361345569289654,-0.3554998650418407
0.41361344254738924,-0.35549999439151136
0.4136133582103568,-0.3555000924838649
0.40971355619964633,-0.35919990464787227
0.4097133577287422,-0.3592000979645686
0.409513495517245,-0.3593999601760658
0.40951345423006064,-0.3594000005893451
0.4095134152996187,-0.35940003711858637
0.4058136194420365,-0.3627998495282565
0.40581329844144587,-0.3628001572518649
0.4053134834762695,-0.3632999722170412
0.40531342749738447,-0.36330002736665523
0.4019135120838014,-0.36659994526807416
0.4019134001244857,-0.366600055568825
0.4013135112607215,-0.3671999444325892
0.40131340095997065,-0.3672000563919049
0.3980134830585517,-0.370599971805488
0.3980134279089377,-0.370600027784373
0.3975142606411678,-0.37109919505214295
0.3975135034833954,-0.37110003846719614
0.39751284135346804,-0.3711009583698015
0.3950134593783279,-0.3749999942510201
0.39411347093932475,-0.3763999762836272
0.39411346191275,-0.3763999901610392
0.39411343329396525,-0.3764000329399126
0.3924134708245985,-0.378899977747805
0.39021348248384435,-0.3820999610316562
0.3902134282058736,-0.38210003848215246
0.38971350753463285,-0.38279992742188956
0.38971345311554306,-0.3828000009430958
0.3897134005855694,-0.3828000671624126
0.38651353768354596,-0.38669990007425376
0.38651345348905414,-0.3866999976979953
0.38651336413274584,-0.3867000915605649
0.3863135617617956,-0.3868998939315152
0.3863134525542066,-0.38689999708801104
0.38631333858086603,-0.3869000930895325
0.3824136083052473,-0.38999987869322944
0.38241330767417986,-0.39000012687364577
0.38171348676327005,-0.3905999733687112
0.37851351188802984,-0.3932999525858136
0.37851345810429204,-0.3932999966950572
0.37851339371421827,-0.3933000464845087
0.3769135422395317,-0.3944999350905236
0.3769133704972282,-0.39450006667535803
0.3746135992361327,-0.39629988766230234
0.3746133161225741,-0.39630011723953684
0.37211349587578757,-0.39839996624683743
0.37211341584769586,-0.398400034153489
0.37071349521010216,-0.3995999661285694
0.370713451220909,-0.39960000308563426
0.37071341917220074,-0.3996000290022118
0.3673139273300527,-0.4022996254650941
0.3673130298293943,-0.40230042586391646
0.3668135472524443,-0.4027999084408664
0.36681345338992793,-0.40279999779712483
0.3668133557661315,-0.4028000819916648
0.36291357051896556,-0.40599990578421125
0.3629133231433603,-0.4060000662753862
0.3625144696594161,-0.4061994930173583
0.3625134885701096,-0.4062000511949714
0.362512572858427,-0.4062007111726902
0.3589137175098251,-0.4090997890923972
0.3589132078611255,-0.4091002271795633
0.357713512737771,-0.41019994770930496
0.3577134538710729,-0.4102000000994108
0.35771339681886627,-0.4102000479719071
0.3550134847830752,-0.41239997629736647
0.355013481588698,-0.41239997863394545
0.35291351328751114,-0.4140999533762542
0.352913452460924,-0.4141000012157218
0.3529133982990417,-0.41410004145162865
0.3511137649525031,-0.415399776646351
0.3511131634037948,-0.4154002451461647
0.3480135956992082,-0.41799988257581794
0.3480134530098203,-0.4179999940518871
0.34801329961174077,-0.4180000975512766
0.34721348473821817,-0.4184999818472282
0.34721345498373546,-0.4185000001757066
0.34721342678870315,-0.418500017046634
0.34331377078141434,-0.4207998141791376
0.3433131542566255,-0.42080020723796235
0.3417134839422685,-0.4218999805790828
0.34171345195690095,-0.42190000226371077
0.3417134306320558,-0.42190001634456825
0.3394134666183447,-0.42339999287524943
0.3357135783737278,-0.4257999204237865
0.33571345524652024,-0.42579999551703673
0.33571332325435443,-0.4258000662198891
0.33551378170970336,-0.4258998369922147
0.3355131417258326,-0.4259001851606346
0.33161357251318785,-0.42819993110655324
0.3316133406845957,-0.4282000718807423
0.32921347877474544,-0.4296999855743987
0.329213467585576,-0.4296999924874517
0.3277135894430038,-0.43059991975050177
0.3277133243756213,-0.43060008417828727
0.3238135260433894,-0.433099954904077
0.32381345380942483,-0.43309999960667006
0.3238133838806423,-0.4331000398962852
0.32291458360784236,-0.43359937338117405
0.3229135020251707,-0.4336000636791307
0.3229125124200561,-0.43360088038841904
0.3199135042601499,-0.4363999546709981
0.3199134516400214,-0.4364000025552809
0.3199134085852924,-0.43640003986074427
0.318613544099687,-0.437499925194718
0.3186133689518784,-0.4375000767328896
0.31601348162042786,-0.4397999770645574
0.3160134516964863,-0.43980000318708407
0.31601343312028424,-0.4398000190089809
0.31411347422453456,-0.4413999843948753
0.31411343723256135,-0.44140001569174736
0.31211347938035283,-0.4430999798661246
0.31211346796204886,-0.4430999894561368
0.3094136934860972,-0.44529980624305227
0.30941322957887757,-0.4453002072716239
0.3082135064812523,-0.4463999534444471
0.30821345644484816,-0.4463999981205158
0.3082134011172746,-0.44640004494510177
0.30481348451766016,-0.4491999762624313
0.3048134265336105,-0.4492000233279095
0.3043135354433155,-0.44959993620014543
0.30431353086781143,-0.4495999397172134
0.3043133720465488,-0.4496000479710646
0.3043133672101103,-0.4496000508781806
0.30031375784089753,-0.451899826265478
0.30031316569254063,-0.4519001933341058
0.2985134937163063,-0.45309997465159535
0.29851345322979317,-0.45310000113796517
0.29851341912052637,-0.4531000226405957
0.29641347983238886,-0.4543999850570618
0.29641345537971336,-0.4544000000126649
0.2964134314730665,-0.45440001428406074
0.2925134900519358,-0.456699979737548
0.29251342148738035,-0.4567000205238758
0.2920136087037014,-0.45699990819408326
0.2920133058792916,-0.457000096938759
0.2886134872279546,-0.4591999795955064
0.28861345580735637,-0.45919999960995583
0.28861342332459045,-0.45920001965274854
0.28581355054829055,-0.46089994240978777
0.28581336207121394,-0.4609000595779833
0.28471347040200373,-0.461599990640208
0.2847134410139579,-0.46160000941012286
0.28081354021160776,-0.46409994582188574
0.2808134543541947,-0.4640999985767323
0.2808133676782947,-0.4641000473930752
0.2795142072440588,-0.46479959531920223
0.27951347446924263,-0.4648000289868774
0.2795127791252726,-0.4648005204371262
0.2743134556925062,-0.46880000000079264
0.27301347688400146,-0.4697999836996425
0.2730134601235629,-0.4697999964573553
0.2691136574422641,-0.472699849981742
0.2691132613312058,-0.47270015947673205
0.2652134795444646,-0.4758999804299556
0.265213460984725,-0.4758999954773616
0.26521342584573293,-0.4759000232149497
0.26431348462227716,-0.4765999774998597
0.26131348055155024,-0.47889998094218955
0.2613134587092997,-0.47889999748253453
0.2613134271856745,-0.47890002073303434
0.25911360685063883,-0.4804998900676057
0.25911345201795466,-0.48049999447915154
0.2591132906785241,-0.4805000873611522
0.25741349430551946,-0.48139997955862524
0.25741345639444263,-0.4813999992282165
0.2574134155375914,-0.4814000195634662
0.2535134899310216,-0.483299983320513
0.2512135390215299,-0.4843999601478055
0.2512133730740243,-0.48440004131005415
0.24961347996785996,-0.48519998786313634
0.24961343129298189,-0.4852000118877631
0.2457134973929579,-0.4870999796852107
0.2457134552271094,-0.4870999997698819
0.24571341360044296,-0.487100018708407
0.24301367429195628,-0.4882999028455122
0.24301324172976807,-0.4883001069821823
0.24181350374830574,-0.48889997597291346
0.2418134078840641,-0.488900024517961
0.23791443597423378,-0.4908994972922329
0.2379134870934714,-0.49090004812993454
0.23791260067391476,-0.4909006947033986
0.23631360492599723,-0.4921998787485816
0.23631331098490665,-0.4922001266199449
0.23391351011334988,-0.4942999523825571
0.2339134547616414,-0.49429999948901776
0.23391339905374248,-0.49430004432678165
0.23161420455449522,-0.49609941393488816
0.2316134850266642,-0.49610003123097896
0.2316128239292637,-0.49610071073446704
0.23001350703419796,-0.4978999422414161
0.2300134549576128,-0.4978999991239854
0.2300134009534059,-0.49790005473990484
0.22791355630318544,-0.4999998993901253
0.22791335783698388,-0.5000001032927508
0.22611350461820298,-0.5018999483570195
0.22611345017336537,-0.5019000042932203
0.22611340920184525,-0.5019000442776201
0.22401354867750733,-0.5038999114436563
0.22401336489461537,-0.5039000907986954
0.22221345569260362,-0.5057000000007071
0.22011355630318544,-0.5077998993901254
0.22011335783698388,-0.5078001032927508
0.21831348223237998,-0.5096999719864993
0.21831345130350313,-0.5097000041580941
0.2183134326771127,-0.5097000230161981
0.21631353854262578,-0.511699917150685
0.2163134461625297,-0.5116999947265561
0.21631335820230066,-0.5117000563928323
0.2163133565148353,-0.5117000574194541
0.21441374381569975,-0.5127998331926379
0.21441317868089838,-0.5128001846752006
0.21051367561344086,-0.5153998533868388
0.21051347379107593,-0.5153999733163585
0.2105134682131001,-0.5153999770122061
0.21051332579529522,-0.5154000519597175
0.2100140876573411,-0.5155997472148991
0.2100128615258362,-0.5156003320351203
0.20661346715488543,-0.5174999935953576
0.2030138282762503,-0.5194997930098363
0.20301310103426531,-0.5195002364384208
0.2027136706906017,-0.5196998566675299
0.20271359538299027,-0.5196999017006
0.2027133553795415,-0.5197000509175779
0.20271333889566245,-0.5197000598966286
0.19881347959634155,-0.5216999877424342
0.19881343166452856,-0.5217000120148021
0.1954138174354585,-0.523399819129337
0.1954131088870323,-0.5234002080840847
0.19491438454904897,-0.5236994426868748
0.1949134890049544,-0.5237000444712733
0.19491265973608748,-0.5237007347298002
0.19101684372513464,-0.5272968725860642
0.19101608475569268,-0.5272976493825035
0.19101540982370674,-0.5272985002139418
0.19101482610710876,-0.5272994160317486
0.1910143398137509,-0.5273003870961606
0.1910139561153848,-0.5273014030798641
0.19101367909265973,-0.527302453177827
0.19101351169172484,-0.5273035262222106
0.19101345569289652,-0.5273046108011396
0.19101345569289652,-0.5273998717787531
0.19101345565218025,-0.5273998734505486
0.19101344369356,-0.5273999962979904
0.19101338601816809,-0.5274001058265513
0.1910133850726375,-0.5274001073430932
0.18851347885373604,-0.5311999647958234
0.1885134507397677,-0.5312000067931595
0.18851343634516685,-0.531200027639929
0.18711345569271576,-0.5332000000005734
0.18571357715995732,-0.5351998264759426
0.1857134093727935,-0.5352000453892753
0.18571336811987113,-0.5352001050879925
0.1832134819612533,-0.5381999684783338
0.18321345669747582,-0.5381999983189355
0.18321342714955846,-0.5382000321116355
0.1824137039831715,-0.5390997206738208
0.1824132278274773,-0.5391002962253851
0.17941353757072373,-0.5429998935591648
0.1794135362056992,-0.54299989524304
0.17941344975796386,-0.5429999867008285
0.17941344963350084,-0.5429999868081405
0.17941331991709208,-0.543000000001
0.17931500131465836,-0.543000000001
0.17931397981284686,-0.5430000496606732
0.179312967944963,-0.5430001981713449
0.17931197525407547,-0.5430004441323903
0.17531383774868164,-0.5441998853840084
0.17531308340058033,-0.5442001431900392
0.17141385076847476,-0.5456998480485413
0.17141307408628623,-0.5457001831718021
0.1689135586415325,-0.546899950585284
0.16891334673473163,-0.5469000311316586
0.16751355796263862,-0.547299970780828
0.1675133540327624,-0.5473000312807799
0.1636138014451699,-0.5484998936154237
0.1636131180545598,-0.5485001298615856
0.15971370663604031,-0.5499999034840931
0.1597132100005385,-0.5500001091972535
0.1579135721546457,-0.5507999482398724
0.15791345375505741,-0.550799997466111
0.15791333562981097,-0.5508000400217492
0.15581357007322788,-0.5514999618739436
0.15581334221411156,-0.5515000407366776
0.15191356733524922,-0.5528999599239616
0.15191334498028525,-0.5529000425824604
0.14801393018375902,-0.5543998175042012
0.148013000986069,-0.5544002273540317
0.14741359017357444,-0.5546999327602791
0.1474134555848858,-0.5546999953173744
0.14741331274250302,-0.5547000519826617
0.14411349755637606,-0.5558999847776169
0.14411349648320482,-0.5558999851045251
0.14021360746936706,-0.5572999455168424
0.14021330565395496,-0.5573000591069306
0.13691347873943782,-0.5585999909217403
0.13691338731883265,-0.5586000227920753
0.1363135700732279,-0.5587999618739437
0.13631334221411157,-0.5588000407366777
0.13241348962655392,-0.5601999878193906
0.1324134673111393,-0.5601999956579824
0.12851350418774818,-0.5614999838357644
0.1254136899004387,-0.562499924449908
0.1254132252672778,-0.5625000864103
0.12461350309293287,-0.5627999822256794
0.1246134519756142,-0.5628000008361079
0.12461341125450988,-0.5628000148135163
0.12071348396631996,-0.5640999905762463
0.12071345716984506,-0.5640999993401961
0.12071342566890633,-0.5641000092388895
0.11681348594836112,-0.5652999906913649
0.11681342549254495,-0.5653000094922731
0.11331425676773695,-0.5663997482343556
0.11331346821669666,-0.5664000309904377
0.11331270463525302,-0.5664003755294398
0.11291361173665918,-0.5665999219787367
0.11291346504449834,-0.5665999883803782
0.11291336489959275,-0.5666000294287528
0.11291336110243097,-0.5666000307426278
0.10891349508515291,-0.5678999871982431
0.10891341610269606,-0.5679000121823387
0.10501351581288895,-0.5690999815022795
0.10501345476181957,-0.5690999994917476
0.10501339549460137,-0.5691000154362363
0.10111359492900436,-0.57009996429921
0.10111331748162014,-0.5701000394896906
0.10041347661303482,-0.570299994023572
0.09721345945501221,-0.5711999989426625
0.08941348991779162,-0.5733999903475815
0.08941346626657733,-0.5733999968463254
0.08631376401537048,-0.5741999204336423
0.08631359796458643,-0.5741999523164727
0.08631336706345058,-0.5742000084160076
0.08631328644883818,-0.5742000211563901
0.08551347217411313,-0.5742999979407308
0.08551343921649145,-0.5743000021132397
0.08161349004990483,-0.5747999955961353
0.08161345302347132,-0.574800000095738
0.08161342388167576,-0.5748000032635919
0.07771348295762134,-0.5751999972045206
0.0777134677685561,-0.5751999986825198
0.0777134162533584,-0.5752000030347367
0.07381349737264353,-0.5754999967947917
0.07381346469266171,-0.5754999990478038
0.06991348774324548,-0.5756999983573383
0.06991345889624495,-0.5756999996604356
0.06991342039431646,-0.5757000009060664
0.06601359046106477,-0.5757999965453806
0.06601332105543067,-0.5758000069054354
0.06211348777171788,-0.5759999983558822
0.062113458840576244,-0.575999999662627
0.062113420422173736,-0.5760000009053521
0.05821345569192215,-0.5761000000009996
0.05431345906399484,-0.5761999999145363
0.05031345906404257,-0.5762999999166967
0.046413488964577046,-0.5763999991478547
0.04641345661371539,-0.5763999997727686
0.046413421483624435,-0.576400000001
0.042513590682542964,-0.576400000001
0.042513320745624014,-0.5764000034611612
0.038613488964577045,-0.5764999991478547
0.03861345661371539,-0.5764999997727686
0.038613421483624434,-0.576500000001
0.03471359068254296,-0.576500000001
0.03471332074562401,-0.5765000034611611
0.030813488964577064,-0.5765999991478546
0.03081345661371538,-0.5765999997727685
0.03081342148362443,-0.576600000001
0.019113590682542956,-0.576600000001
0.01911332074562401,-0.5766000034611611
0.01521352316229093,-0.5766999982709902
0.015213455691909504,-0.5766999991358529
0.015213388221488931,-0.5766999982709898
0.011313590638169018,-0.5766000034611611
0.011313320701250072,-0.576600000001
-0.019986510099850627,-0.576600000001
-0.019986545229905034,-0.5765999997727689
-0.019986577580786407,-0.5765999991478545
-0.02388640936183098,-0.5765000034611611
-0.023886679298749925,-0.576500000001
-0.02778651009985062,-0.576500000001
-0.02778654522990503,-0.5764999997727689
-0.0277865775807864,-0.5764999991478545
-0.03168640936183098,-0.5764000034611612
-0.03168667929874993,-0.576400000001
-0.03558651009985063,-0.576400000001
-0.03558654522990504,-0.5763999997727689
-0.035586577580786385,-0.5763999991478546
-0.04338654430812912,-0.5762000000009997
-0.04728654430812912,-0.5761000000009996
-0.058986409361830985,-0.5758000034611611
-0.058986679298749935,-0.575800000001
-0.06288651009985063,-0.575800000001
-0.06288654522990504,-0.5757999997727689
-0.06288657758078639,-0.5757999991478545
-0.07068640936183099,-0.5756000034611611
-0.07068667929874993,-0.575600000001
-0.07468651009985063,-0.575600000001
-0.07468654522990503,-0.5755999997727689
-0.07468657758078638,-0.5755999991478545
-0.08248650901054182,-0.575400000906066
-0.0824865475124346,-0.5753999996604364
-0.08248657636011235,-0.5753999983573085
-0.08638640967163765,-0.5752000069054355
-0.08638667907727174,-0.5751999965453807
-0.09028654430812912,-0.5751000000009996
-0.09418650901054182,-0.575000000906066
-0.0941865475124346,-0.5749999996604364
-0.09418657636011235,-0.5749999983573084
-0.10588652189962547,-0.574400001150154
-0.10948625245604156,-0.5742000162150049
-0.10948683661053935,-0.574200000001
-0.10978637672338144,-0.574200000001
-0.10978654340887735,-0.574199994694568
-0.1097867110877074,-0.5741999786190077
-0.11368650714447306,-0.5737000047655761
-0.1136865529405978,-0.573699998562742
-0.11368657269336166,-0.5736999956340489
-0.11758647939235606,-0.5731000099880499
-0.1175866089548644,-0.5730999883977513
-0.12148648052915498,-0.5724000114485196
-0.12148654420378387,-0.5723999992090818
-0.12148660739205164,-0.5723999854431921
-0.12538650907238358,-0.5715000081323464
-0.12538655261686324,-0.5714999977681391
-0.1253865710055621,-0.5714999931555301
-0.12928645379316453,-0.570500023209991
-0.12928654443796095,-0.5704999982453893
-0.12928663236803462,-0.5704999706477437
-0.1298859806039744,-0.5703001879024304
-0.12988712557176013,-0.5702998767026708
-0.13318650979043709,-0.5696000073229515
-0.13318657887447774,-0.5695999929104825
-0.13708651889909845,-0.5688000052131243
-0.13708656974285685,-0.5687999949140691
-0.14108647691665102,-0.5680000134793102
-0.14108654050654432,-0.567999999895849
-0.1410866144493263,-0.5679999820161034
-0.14498650541847102,-0.5670000099727329
-0.1449865830416695,-0.5669999894373366
-0.1471863656713936,-0.5664000487201393
-0.14718672454757054,-0.566399957591741
-0.14888652231044175,-0.5660000051769477
-0.14888656632820016,-0.5659999949194655
-0.1527864187178371,-0.5651000289833956
-0.1527866705705246,-0.5650999741010371
-0.1566864524802788,-0.5643000188374977
-0.15668654037002067,-0.5642999991722147
-0.1566866380238462,-0.5642999735683937
-0.16058650075462655,-0.5632000122853531
-0.16058654731533437,-0.5631999987198003
-0.16058658433563952,-0.5631999872650152
-0.16278650923775909,-0.5625000111597953
-0.1627865360110919,-0.5625000024344688
-0.16278658716168265,-0.5624999848762678
-0.16448645720432806,-0.5619000307435694
-0.164486631938384,-0.5618999707909605
-0.16838631028257336,-0.5606000780095641
-0.16838678173017943,-0.5605999330358381
-0.17228642039599365,-0.5595000349506084
-0.17228654260519685,-0.5594999972326001
-0.17228666488637157,-0.5594999528182732
-0.17458649510111493,-0.5586000192559825
-0.1745865458585823,-0.558599998804678
-0.17458659098717577,-0.5585999795789974
-0.17618632604866877,-0.5579000954895942
-0.17618676666312563,-0.557899914479909
-0.18008654430846247,-0.5564000000009334
-0.18398632103592338,-0.5549000858749868
-0.18398677125000368,-0.554899924353754
-0.18458644551116174,-0.554700032933368
-0.1845865426657145,-0.554699998399103
-0.18458664107250156,-0.5546999589495234
-0.1878863792170933,-0.5533000700396967
-0.18788671168884635,-0.5532999356238627
-0.19178654430846248,-0.5518000000009333
-0.19438654430846247,-0.5508000000009333
-0.19568651154674585,-0.5503000126015936
-0.19568657689928862,-0.550299986964603
-0.1996864791261069,-0.5487000260738756
-0.1996866098326354,-0.5486999747993283
-0.20358650301060421,-0.5472000158847251
-0.20358658573832505,-0.5471999844647351
-0.20438651826936727,-0.5469000097655942
-0.20438657024295467,-0.5468999899617751
-0.20748642308156157,-0.5457000469274756
-0.20748666665673537,-0.5456999560810408
-0.2113864988028824,-0.5443000163362701
-0.21138655922893146,-0.5442999940164426
-0.21138657433812294,-0.5442999881710671
-0.21468631445567654,-0.5430000905490006
-0.21468662078928355,-0.5429999551065906
-0.2146866783292874,-0.5429999329905261
-0.21528629660592785,-0.5427001238522058
-0.21528679817823865,-0.5426998893397499
-0.21918649036407492,-0.5410000235151546
-0.21918654986605315,-0.5409999967831574
-0.21918659146211367,-0.5409999770286459
-0.22308634416848955,-0.5391000975050269
-0.2230867483904227,-0.5390999110421313
-0.22698651428132816,-0.5374000130896852
-0.22698653132036387,-0.5374000055359317
-0.2308862961203855,-0.5356001145492789
-0.23088679810591084,-0.5355998984819541
-0.2318864931905805,-0.5352000204480862
-0.23188654629998232,-0.5351999985574454
-0.23188659235991652,-0.535199978460628
-0.23478649455581246,-0.533900022303847
-0.23478659428947504,-0.5338999782143392
-0.23868650674820732,-0.5322000163733533
-0.23868658160947104,-0.5321999830459314
-0.2408863716245543,-0.5312000784936208
-0.24088671970716163,-0.5311999277779399
-0.2425865186344963,-0.5305000105725668
-0.24258652171673245,-0.5305000092843607
-0.24648649610693188,-0.5288000210118511
-0.24648654492490477,-0.5287999991495338
-0.24648659081688162,-0.5287999774968635
-0.24958651353231548,-0.5273000148926212
-0.24958657488879177,-0.5272999847107739
-0.25038651535742584,-0.5269000144764568
-0.25038653082453605,-0.526900006623684
-0.2503865860323209,-0.5268999775342496
-0.2542865443085776,-0.5248000000008806
-0.2568865443085777,-0.5234000000008805
-0.2581864511656254,-0.5227000501547779
-0.2581866384402459,-0.5226999517282304
-0.26208651134314587,-0.5207000169062304
-0.26438635267310906,-0.5195000999846033
-0.26438673988619776,-0.519499907964355
-0.26608650498862463,-0.5187000185043894
-0.2660865417846565,-0.5187000008162296
-0.26608658531221474,-0.5186999789733745
-0.26998650604992863,-0.5167000196207008
-0.26998655270602295,-0.5166999952113006
-0.2699865735152049,-0.5166999839372356
-0.2719862652368487,-0.5156001534903313
-0.2719868321459061,-0.5155998636568841
-0.2738865087272328,-0.5147000168552032
-0.27388654045992417,-0.5147000015323813
-0.2738865830161071,-0.5146999801508656
-0.27778647776705784,-0.512700034124737
-0.2777865413194264,-0.5127000003854174
-0.277786611182669,-0.5126999606631806
-0.27948644058146144,-0.5117000610168321
-0.2794864448583026,-0.5117000583676635
-0.27948663195385187,-0.5116999241904169
-0.2794866349536929,-0.5116999217164941
-0.28168649358342274,-0.5098000438090002
-0.2816865481883324,-0.5097999954231922
-0.2816865885351024,-0.5097999578804295
-0.28378629151507584,-0.5078002407566454
-0.28378681249178367,-0.5077997765149017
-0.28558650782574774,-0.5063000304032649
-0.28558655240390923,-0.506299992568362
-0.285586571593462,-0.5062999757476859
-0.2882864187401767,-0.5039001116172729
-0.28828667337385055,-0.5038998924465126
-0.28948652112877593,-0.5029000193174081
-0.28948656726580857,-0.5028999804197424
-0.29288641827160994,-0.5000001075030294
-0.2928866736647728,-0.4999998965159452
-0.29338651885072153,-0.4996000203671862
-0.2933865695125947,-0.4995999793206854
-0.2972863667075804,-0.4964001457247997
-0.29728672809581796,-0.4963998621604642
-0.2976862825463106,-0.4961001963225947
-0.29768681775398614,-0.496099820308188
-0.30118651306996025,-0.4938000205291193
-0.30118654848337917,-0.49379999689578635
-0.3011865707272599,-0.4937999816226745
-0.30348650881468725,-0.49220002469229035
-0.30348653796943414,-0.49220000405342096
-0.30348658490859753,-0.4921999695508796
-0.30508631046675433,-0.49100017538226187
-0.3050867875189879,-0.49099983786061224
-0.3089853708752229,-0.48840078228978895
-0.3089861705076719,-0.48840029901513915
-0.30898700982763266,-0.4883998885173386
-0.3089878822283854,-0.4883995540276268
-0.30928642461325756,-0.48830003989933607
-0.30928654014701773,-0.48829998872575364
-0.30928664727152433,-0.4882999284988419
-0.3128864621972635,-0.48580005702263407
-0.31288662748776686,-0.48579994454809294
-0.3149865019791884,-0.48440002822047856
-0.31498654656182906,-0.48439999787248383
-0.31498658306639776,-0.4843999720091321
-0.31678643573092335,-0.48310007841808583
-0.3167866548456308,-0.4830999243702719
-0.32058643370495216,-0.48050007567705205
-0.32058653416913724,-0.48049999082311784
-0.3205866035554932,-0.4804998814172782
-0.32058660429940544,-0.4804998800196323
-0.3206856856207238,-0.48030171737699545
-0.32068614799329653,-0.4803008883034668
-0.3206866831460816,-0.4803001042353521
-0.32068728673061103,-0.48029937154371993
-0.3206879538423638,-0.4802986961821714
-0.3246864939167454,-0.47660004661336847
-0.32468654410122433,-0.4765999989638307
-0.32468659181225407,-0.4765999512471732
-0.3284864965886616,-0.4727000489766497
-0.32848659266094166,-0.4726999516485761
-0.3285864959566796,-0.47260004835283814
-0.3285865932847532,-0.47259995228055807
-0.3324865198210853,-0.46880002386054215
-0.33248656848461905,-0.4687999758248987
-0.33638654430881054,-0.4649000000007071
-0.33648591866462035,-0.4648006256448974
-0.3364865682565264,-0.464800028341742
-0.336487265575824,-0.4647994875215306
-0.3402864840374702,-0.4621000428250977
-0.34028654194189084,-0.46210000044654376
-0.3402866037284249,-0.4620999524650235
-0.3417864158505472,-0.4609001027673257
-0.341786675914093,-0.4608999012967579
-0.3441865443087035,-0.45910000000080003
-0.34698648236498847,-0.45700004645858633
-0.34698660692884026,-0.45699995445888253
-0.3480865217612193,-0.45620001639897045
-0.3480865666812612,-0.45619998336479556
-0.35198632714766764,-0.45330016147951896
-0.3519867694767336,-0.4532998498887818
-0.3522864841153501,-0.4531000401297042
-0.3522865425563547,-0.4530999999984724
-0.35228660332686046,-0.45309995573718226
-0.35588654430870353,-0.45040000000080005
-0.35748645768434817,-0.4492000649690665
-0.3574864590917092,-0.44920006386761185
-0.35748661885307564,-0.4491999222153873
-0.35978646680210546,-0.4468000808772693
-0.35978662351838087,-0.44679992079113684
-0.36128646509924034,-0.4453000792102773
-0.3612866251853728,-0.4452999224940019
-0.36368652491335807,-0.443000018588016
-0.36368654257501715,-0.44300000148854635
-0.36368656491653095,-0.4429999793929867
-0.3652865237010914,-0.4414000206084263
-0.36528654579664727,-0.44139999826691634
-0.36528656289611583,-0.4413999806052585
-0.36758634927572564,-0.43900020351349167
-0.3675867499494855,-0.4389998072125751
-0.3691865127826947,-0.43750002955644146
-0.36918654516906374,-0.43749999869093753
-0.3691865737842867,-0.437499970525231
-0.3714864315083038,-0.43520011280121385
-0.3714866604741713,-0.4351998906686035
-0.3731861712567615,-0.4336003511085186
-0.37318694967877286,-0.433599686760292
-0.3753863747198957,-0.4319001310466971
-0.37538671908881,-0.43189987596330554
-0.3784865177269325,-0.42970001886528314
-0.3784865408800915,-0.4297000022175442
-0.37848657364614213,-0.4296999779977211
-0.3792865110116989,-0.4291000249735535
-0.37928655146229834,-0.4290999941330187
-0.3792865696507801,-0.4290999798570985
-0.3831856840100297,-0.4260006838279514
-0.3831865750539923,-0.42600004821935
-0.3831875272565419,-0.42599950852689883
-0.3835864408265082,-0.42580005174191565
-0.3835864413093761,-0.4258000514870705
-0.3835866371036738,-0.42579993106739344
-0.3870863800167601,-0.42320012204624374
-0.3870867132185031,-0.4231998844309383
-0.3889865004187586,-0.42190003003076343
-0.3889865875831014,-0.4218999690905162
-0.39108650768827735,-0.4204000261582476
-0.3943864197267102,-0.4180000906058683
-0.3943864209573584,-0.41800008965459584
-0.3943866433590758,-0.417999884351953
-0.3943866447060257,-0.41799988287062745
-0.39498650934301627,-0.41730004079413846
-0.3949865796891238,-0.41729995956606686
-0.3977864985784837,-0.41410005226394125
-0.39778654342251457,-0.41409999962875205
-0.3977865873867555,-0.4140999451742433
-0.39888643795237033,-0.4127001353634608
-0.39888665503286536,-0.41269986818636206
-0.4009865105549409,-0.4102000401838911
-0.40098657846159247,-0.4101999601557994
-0.40278650873042815,-0.4081000415088245
-0.4027865458898982,-0.40809999723397133
-0.4027865762380817,-0.40809995955697476
-0.4042863538645907,-0.40620024123006343
-0.4042867484974595,-0.40619977028847976
-0.40668651775170384,-0.4035000298774548
-0.40668654141240573,-0.4035000028486938
-0.40668657249112244,-0.40349996618193934
-0.4076865348134538,-0.40230001139514165
-0.41058650493084464,-0.39880004752584436
-0.410586541199092,-0.3988000026944569
-0.41058658376531065,-0.39879994739205715
-0.41088653130778596,-0.39840001733542335
-0.41378647626056714,-0.39450009151387994
-0.41378661432316316,-0.3944999099822664
-0.41448643537225727,-0.3936001400620026
-0.414486657902163,-0.3935998636886907
-0.41698652471110537,-0.3906000235179598
-0.4183864658674481,-0.3889000952509404
-0.4183866249611235,-0.3888999066138226
-0.4202864779900446,-0.3867000767908614
-0.4202865982945775,-0.38669991362352846
-0.42228637220670995,-0.38350027536411657
-0.42228673304966413,-0.3834997357635357
-0.42278649118408385,-0.38280007437534797
-0.4227865442355941,-0.38279999730933173
-0.4227865910569805,-0.3827999240349828
-0.4251865168077009,-0.37890004469006205
-0.42518657091411227,-0.37889995477175725
-0.4261865390119192,-0.37720000900548545
-0.4261865496238704,-0.3771999910060523
-0.42748651738473137,-0.37500004556459543
-0.4274865703118918,-0.37499995390441065
-0.4296863517522854,-0.3711003413509855
-0.42968676170487957,-0.37109967390663867
-0.4300862586433184,-0.3705004284989803
-0.43008687042065014,-0.37049960141957755
-0.43278646796055076,-0.3672000933152547
-0.43278662277358915,-0.36719990845847006
-0.43398642391738274,-0.36580014045737747
-0.4339866695591774,-0.36579986385900526
-0.43628651380394173,-0.3633000331581746
-0.43628657424187556,-0.3632999663260117
-0.43788642406215295,-0.3615001352781995
-0.4378866691331363,-0.36149986893516556
-0.4398865006555562,-0.35940004583662466
-0.439886542721204,-0.359400000590879
-0.43988658666421965,-0.35939995095760596
-0.44178652285927006,-0.35720002483702135
-0.4417865467086491,-0.3571999968714973
-0.4417865626664112,-0.3571999777093423
-0.4431864448175426,-0.3555001208115398
-0.44318654054496825,-0.3554999972651831
-0.4431866287719654,-0.3554998682382284
-0.44568647658720134,-0.35160010564646044
-0.44568653265127495,-0.35159999660126723
-0.4456865443091035,-0.3515998742043331
-0.4456865443091035,-0.3515031535131622
-0.44568659379723213,-0.3515021337730527
-0.4456867417965008,-0.351501123617034
-0.4456869869159293,-0.35150013253912005
-0.44568732685174733,-0.35149916985401825
-0.445687758409047,-0.3514982446095842
-0.44568827753181034,-0.3514973655017851
-0.4481865263209504,-0.34770002734229216
-0.4481865463686825,-0.3476999964532961
-0.4481865594829653,-0.3476999757221078
-0.44968646224699815,-0.34530013129965537
-0.449686630195488,-0.3452998711707261
-0.4506865084084346,-0.34380005385130613
-0.45068654590428403,-0.3437999960814857
-0.4506865754644372,-0.3437999480747208
-0.4530863279284049,-0.33980036063477453
-0.4530867887592203,-0.3397996577701569
-0.4535864796138803,-0.339100090573633
-0.45358654250615926,-0.3390999984687705
-0.4535866009826054,-0.33909990455016614
-0.45548652190889516,-0.33590003772694127
-0.45548656607724464,-0.3358999619060187
-0.45748650802511626,-0.3324000634972433
-0.4574865434854384,-0.3323999993909224
-0.4574865769482554,-0.33239993472193236
-0.45768653217124283,-0.33200002427595754
-0.45768655619586424,-0.33199997560109024
-0.4595864381898764,-0.32810021782390747
-0.4595866603339067,-0.32809978728811584
-0.46138652209481573,-0.3248000407264491
-0.46138654337833396,-0.3248000008754569
-0.46138656559503277,-0.3247999574283774
-0.461686495409922,-0.3242000977985991
-0.46168649645669413,-0.32420009559164803
-0.46168657568961075,-0.3241998978373548
-0.461686576472501,-0.32419989546910855
-0.46288651091780364,-0.32030010852187496
-0.4628865117816736,-0.32030010548264953
-0.46288655839149223,-0.32029988984904545
-0.4628865586629902,-0.3202998880397472
-0.4633865274750265,-0.31640013130586364
-0.46338656443848936,-0.31639986915906787
-0.4645865443090919,-0.30860000000015203
-0.46518650847672144,-0.3047002329105597
-0.4651865905239737,-0.30469976892574796
-0.46528652343124616,-0.30420010438938555
-0.46528654245290874,-0.304199998156408
-0.46528655656874957,-0.3041998957930666
-0.4656865397250064,-0.3008000389648842
-0.46568654831204714,-0.30079996097135087
-0.4664865409418288,-0.2930000328309786
-0.4664865440113417,-0.293000000934758
-0.46648654691376495,-0.29299996613943863
-0.4667865419859244,-0.2891000302013664
-0.4667865436636282,-0.2891000066178768
-0.46678654620078414,-0.28909996311225405
-0.46698654396425493,-0.28520000672457235
-0.4671865439728559,-0.281200006724977
-0.46718654465395143,-0.28119999327549067
-0.4673865407596942,-0.2773000692135063
-0.4673865435384945,-0.27729999626722107
-0.4673865443091034,-0.2772999344078914
-0.4673865443091034,-0.2734000655920969
-0.4673865435384951,-0.27340000373280493
-0.46738654075969344,-0.27339993078647906
-0.4671865512135389,-0.2695001346364658
-0.46718654085348404,-0.26949986523083175
-0.4670865477692645,-0.26560013494626816
-0.46708654430910346,-0.26559986500934923
-0.46708654430910346,-0.2617000655920969
-0.46708654353849516,-0.26170000373280494
-0.46708654075969347,-0.2616999307864791
-0.46688654784228933,-0.2578000688970982
-0.46688654316462025,-0.25779999629375105
-0.4668865376563844,-0.25779993513593746
-0.4664865443090982,-0.253899999999898
-0.46608654755488993,-0.25000003164636686
-0.4660865444413313,-0.2500000029957047
-0.46608653988329296,-0.24999996547861417
-0.4655865782895037,-0.2461002650470575
-0.4655865238145277,-0.24609973357047563
-0.4652865753283166,-0.2422004032497324
-0.46528654430910343,-0.24219959555890266
-0.46528654430910343,-0.24170007712038113
-0.46528654318660695,-0.24170000048450274
-0.4652865397539285,-0.24169992256199632
-0.4650865624816795,-0.23830030893376347
-0.46508654430910346,-0.2382996905321503
-0.46508654430910346,-0.22660030064052233
-0.46508656146058064,-0.22659969984917816
-0.4652865399736517,-0.2231000758704343
-0.4652865432854599,-0.22309999826407806
-0.46528654430910343,-0.22309992571214712
-0.46528654430910343,-0.222700269848369
-0.46528655812931935,-0.22269973050581596
-0.46548654396425493,-0.21880000672457126
-0.46568654397285586,-0.21480000672497918
-0.4656865446539514,-0.2147999932754928
-0.4658865443091022,-0.2109000000000512
-0.46608653056110066,-0.20700026808608057
-0.46608657169755474,-0.20699973296265103
-0.4664865443090982,-0.20310000000010203
-0.4668865376450696,-0.19920006497438128
-0.46688654318184925,-0.19920000348515263
-0.4668865478366099,-0.19919993121365154
-0.4670865443091022,-0.1953000000000512
-0.4672865423758841,-0.19140003769780436
-0.46728654439514905,-0.19139999190631782
-0.4672865450692631,-0.19139997035378575
-0.4674865374057857,-0.18360026922940167
-0.4674865649648378,-0.18359973147549088
-0.4677865136516322,-0.17970039854716469
-0.4677866050900711,-0.17969960492378706
-0.4683865443090918,-0.17580000000015206
-0.46898653839286886,-0.1719000384556015
-0.46898654450542027,-0.17189999667195993
-0.46898654872279116,-0.17189996469056065
-0.4691865408165806,-0.17030002794024537
-0.4691865479509701,-0.17029997207908792
-0.46948654281559976,-0.16800001145025975
-0.46998653988329875,-0.16410003452133887
-0.46998654444132987,-0.1640999970043083
-0.4699865475548902,-0.1640999683536302
-0.4703865414576887,-0.1602000278013448
-0.47038654151950415,-0.1602000265822011
-0.47078654108679,-0.15620003222317422
-0.4707865445296411,-0.15619999551589075
-0.4707865464487532,-0.15619997218459244
-0.47108652381452765,-0.15230026642952438
-0.4710865782895037,-0.1522997349529425
-0.4715865398832943,-0.1484000345213757
-0.4715865444413299,-0.1483999970043083
-0.47158654755489027,-0.1483999683536302
-0.471986530714851,-0.14450013254401242
-0.4719865612523702,-0.14449986784258337
-0.4724865443090953,-0.14060000000012718
-0.4729865379987772,-0.13670004922060872
-0.47298654410692065,-0.13669999773476282
-0.47298654859988976,-0.13669995280139632
-0.4730865366453498,-0.13560008430133585
-0.47308655332700716,-0.13559991583295242
-0.47338653656122565,-0.13280007231357965
-0.4733865432463057,-0.13280000057927235
-0.473386548067686,-0.13279992670766655
-0.47358654430910224,-0.1289000000000512
-0.4737865374227458,-0.125000134284001
-0.473786554621743,-0.12499986593572428
-0.4740865419787705,-0.12110003029436732
-0.47408654367590725,-0.12110000643173534
-0.4740865461960068,-0.12109996320541049
-0.47428653742274574,-0.11720013428400108
-0.47428655462174296,-0.11719986593572436
-0.47458654197877054,-0.11330003029436732
-0.4745865436759073,-0.11330000643173534
-0.4745865461960069,-0.11329996320541048
-0.4747865374227458,-0.10940013428400108
-0.474786554621743,-0.10939986593572436
-0.47538653911369727,-0.10160006754031843
-0.4753865434929113,-0.10159999910909091
-0.47538654602371,-0.1015999331303571
-0.4755865442226419,-0.09380000337201226
-0.4756865442248002,-0.08980000337214578
-0.4757865408534841,-0.08590013476916826
-0.47578655121353897,-0.08589986536353417
-0.4759865423731868,-0.08200003775040132
-0.47598654439895227,-0.08199999180106009
-0.4759865450679132,-0.08199997040643257
-0.47648654345595814,-0.06250003327267813
-0.47648654408087204,-0.06250000092181898
-0.4764865443091034,-0.06249996579172577
-0.4764865443091034,-0.054700134990650774
-0.47648654776926447,-0.054699865053731825
-0.47658654345595813,-0.05080003327267808
-0.47658654408087203,-0.050800000921818994
-0.4765865443091034,-0.05079996579172578
-0.4765865443091034,-0.04300013499065077
-0.47658654776926446,-0.04299986505373182
-0.47668654345595823,-0.03910003327267809
-0.47668654408087213,-0.039100000921819
-0.4766865443091035,-0.03909996579172578
-0.4766865443091035,-0.03120013499065077
-0.47668654776926456,-0.031199865053731825
-0.4767865434559582,-0.027300033272678114
-0.4767865440808721,-0.027300000921818984
-0.4767865443091035,-0.02729996579172578
-0.4767865443091035,-0.02340003420826354
-0.4767865440808723,-0.023399999078194008
-0.47678654345595817,-0.023399966727319515
-0.4766865443091032,-0.019499999999974368
-0.4765865443091031,-0.015599999999974367
-0.4764865443091031,-0.011699999999974368
-0.4763865443091031,-0.007799999999974367
-0.4761865450673894,-2.957313842422504e-08
-0.47618654440042735,-8.23978913422514e-09
-0.47618654237214,3.7770814504803064e-08
-0.4757865581293194,0.007799730505815954
-0.4757865443091035,0.007800269848368983
-0.4757865443091035,0.031199868383046787
-0.47578654759849914,0.031200131575811897
-0.4758865433951424,0.03519996344154413
-0.47588654418751297,0.035200007336298675
-0.4758865443091035,0.03520002923542051
-0.4758865443091035,0.04299986500934922
-0.47588654776926453,0.04300013494626817
-0.4759865434559582,0.04689996672732191
-0.4759865440808721,0.046899999078181
-0.4759865443091035,0.04690003420827422
-0.4759865443091035,0.05079986500934922
-0.4759865477692645,0.05080013494626817
-0.47618654085348405,0.05859986523083176
-0.4761865512135389,0.05860013463646584
-0.47658654237318676,0.06639996224959868
-0.4765865443989522,0.06640000819893992
-0.47658654506791315,0.06640002959356743
-0.4766865408534841,0.07029986523083175
-0.476686551213539,0.07030013463646584
-0.4768865427660411,0.07419996991025726
-0.4768865432318443,0.07419998013720906
-0.4769865430622348,0.07749995885351607
-0.4769865440451866,0.07750000258009412
-0.4769865443091035,0.07750003859018066
-0.4769865443091035,0.07809973015163102
-0.4769865581293194,0.07810026949418405
-0.4773865374227457,0.08589986571599892
-0.47738655462174295,0.08590013406427564
-0.4776865250892542,0.08979975014192061
-0.4776865753917214,0.08980024866088081
-0.4781865422488316,0.09379998351776293
-0.47818654642134045,0.09380001647538462
-0.4786865443090954,0.09769999999987283
-0.4791865399042386,0.10159996564199031
-0.47918654440384184,0.10160000266842842
-0.4791865475716954,0.10160003181022
-0.47958653071485097,0.1054998674559875
-0.47958656125237015,0.10550013215741658
-0.48008654430909536,0.10939999999987284
-0.4805865248279768,0.1132998480471484
-0.48058656820199974,0.113300151321598
-0.4808865108038153,0.11519978779976275
-0.48088658644050747,0.11520021065692065
-0.48128652602342203,0.11719990857149357
-0.4812865431230286,0.11720000270757845
-0.48128655585029007,0.11720009002119157
-0.4817865443090954,0.12109999999987284
-0.48228654430909534,0.12499999999987284
-0.48278652747502665,0.12889986869413653
-0.4827865644384895,0.12890013084093227
-0.48338654430909184,0.13279999999984796
-0.48398650453042896,0.13669974143853875
-0.48398659687673645,0.1367002562671089
-0.48478651840914183,0.14059987373758537
-0.48478657329150043,0.14060012559027288
-0.4856865443090779,0.14449999999977514
-0.486586529784846,0.1483999370614368
-0.48658654345724833,0.14839999981202984
-0.4865865557829817,0.14840006392580368
-0.4872865386046191,0.152299968217784
-0.48728654392622467,0.15229999894934723
-0.48728654938614246,0.152300033000677
-0.48788654129912823,0.15619998043508426
-0.4884865388471703,0.16019996358704156
-0.48868653183000244,0.16159991264622148
-0.48868655825055435,0.16160008713398796
-0.48908652242267886,0.16409986320976663
-0.489086522655155,0.16409986495605333
-0.4890865372571398,0.16410013603564055
-0.48908653718600925,0.16410013890036337
-0.4888865508743313,0.16799987197808414
-0.48888655066404574,0.16799987475502876
-0.4888865138950157,0.16800012130659825
-0.48888651313436665,0.16800012469907077
-0.4886866530094022,0.16879956519892844
-0.488686472943829,0.16880044246478243
-0.4881865486670802,0.17189997298062443
-0.4881865459775377,0.17189998912164414
-0.4874865909105006,0.1757997403637339
-0.48748651076490196,0.17580026164483598
-0.4869865443090954,0.17970000000012717
-0.4864865612523703,0.1835998678425834
-0.4864865307148511,0.18360013254401245
-0.48608654430909826,0.18750000000010203
-0.4856865443090983,0.19140000000010202
-0.4852865558395121,0.1952998875785668


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.5147434484524965,0.21879997700269938
-0.5147434480984996,0.21879997980181706
-0.5144434467276554,0.2227000000005689
-0.5141434567739546,0.22659986939867868
-0.5141434432261891,0.22660000239809022
-0.5141434244539865,0.226600126217775
-0.5138434537774434,0.22829996005151956
-0.513443474798472,0.2304998456107413
-0.5134434422566678,0.23049999866790946
-0.5134434005101667,0.2305001502071211
-0.5122434640872775,0.2343999435815113
-0.5122434473518771,0.23439999588935712
-0.5122434253992356,0.23440005941517167
-0.5108435578252227,0.23829969051420727
-0.5108433550485478,0.23830031578387526
-0.5099435021975871,0.24139980893718402
-0.5099433984746444,0.24140019301232934
-0.509743501506911,0.24219978088326394
-0.5097434013423081,0.24220022125386811
-0.5089434995798563,0.24609974234582063
-0.508943406733716,0.24610025996094745
-0.508343466966035,0.2499998684508737
-0.508343429802504,0.25000013201656296
-0.5078434515705954,0.2538999622254492
-0.507843445164155,0.2539000094970813
-0.5078434423999318,0.25390002813054385
-0.5072434758977068,0.257799810395007
-0.5072434404070321,0.2577999960539854
-0.5072433895953443,0.25780018568029384
-0.5060439149395517,0.26169847831161974
-0.506043655682957,0.2616994989671005
-0.5060434990960183,0.2617005403278079
-0.5060434467276961,0.26170159209258725
-0.5060434467276961,0.26179987134140664
-0.5060434347539385,0.2617999949503888
-0.5060434340731187,0.2617999984155309
-0.5060433880372265,0.26180011130397085
-0.5060433862813478,0.2618001148483089
-0.5040435235126052,0.26559985410891995
-0.5040433745220124,0.2656001482118971
-0.5021434952600151,0.2694999003812601
-0.5021434002907833,0.2695001006135308
-0.5003434795903458,0.27339992879781205
-0.5003434483009322,0.2733999940341469
-0.5003434066840685,0.27340007436698927
-0.49824471229869016,0.27729764965412046
-0.49824426266295024,0.2772985935778405
-0.49824390831644993,0.27729957724589704
-0.49824365271448895,0.2773005910663572
-0.4982434983494903,0.277301625153266
-0.4982434467266962,0.27730266942304677
-0.4982434467266962,0.27739975143799545
-0.4982434352064603,0.27739999666661497
-0.49824331399632804,0.27740021015641614
-0.49584351148105,0.28119989747227303
-0.49584338438245784,0.2812001039090074
-0.49434344672755365,0.2837000000005145
-0.49344347805165606,0.2851999477936771
-0.49344344833152354,0.28519999606025453
-0.4934434106327076,0.28520005414278565
-0.4908435103587386,0.28909990455373913
-0.4908434448237507,0.2890999983858588
-0.4908433749546348,0.28910008971667744
-0.4904437113788755,0.2895996691863767
-0.49044320935305163,0.28960035090195496
-0.4881435072272684,0.29299991056615626
-0.4881435056663327,0.29299991277517673
-0.4881433743811509,0.29300007652452253
-0.48814337261442464,0.2930000784732733
-0.48644394398525365,0.2947994734923955
-0.48644302579051973,0.2948005893123674
-0.4849435022170207,0.2968999223152661
-0.48494344371735687,0.29690000116883647
-0.4849433876213228,0.2969000714205612
-0.48254350274491753,0.29979993231288427
-0.48254339184103523,0.299800068608677
-0.48174350075342565,0.30079993246818887
-0.4817434442914906,0.3008000007291768
-0.481743389898264,0.30080006232944206
-0.4786436769981791,0.30419974744566414
-0.4786432332237001,0.3042002668803458
-0.47824361896946915,0.3046997846981346
-0.47824328592473225,0.3047002239758787
-0.4754438447289738,0.30859944564139946
-0.47544312318465903,0.3086006008658925
-0.4747436012185508,0.3098997130886649
-0.4747433101725937,0.3099002958696082
-0.47354346994537677,0.31249994969524486
-0.47354342246205006,0.3125000498086621
-0.47164346890320946,0.31639995448207175
-0.4716434443602862,0.31640000365945264
-0.47164342494056144,0.3164000408511275
-0.47084368399370735,0.3178995551264788
-0.470843252808187,0.3179004654070218
-0.46984349614786014,0.3202998813918064
-0.4698434952915833,0.3202998833140925
-0.46984337648181373,0.3203001052934273
-0.46984337555585154,0.32030010675806964
-0.4672435196270507,0.32419989065127097
-0.46724351838445133,0.32419989241850183
-0.46724335478360923,0.324200091921578
-0.4672433543307804,0.32420009239732994
-0.4669434970820706,0.3244999496460398
-0.4669434464408828,0.3244999989428506
-0.4669433933414462,0.3245000479111834
-0.46304353479852217,0.3279999209625255
-0.46304353382576857,0.3279999217970204
-0.4630434425204778,0.32799999009962716
-0.4630433401404268,0.3280000532942528
-0.4628447789775965,0.32809933387566786
-0.4628439184160962,0.32809981550337186
-0.46284310639763754,0.3281003751080214
-0.46284234996658213,0.32810100783497637
-0.4591436113631439,0.3314998487138115
-0.4591432886251083,0.3315001581030021
-0.45864347581917303,0.3319999709089373
-0.45864344501123094,0.3320000012417211
-0.45864341829408334,0.3320000267614794
-0.4552434802522406,0.3351999684479196
-0.45524344935297245,0.3351999970269551
-0.45524340911279276,0.3352000329134943
-0.4544437753655097,0.33589971244236694
-0.45444314288481885,0.3359003136446653
-0.45134357558402327,0.3390998669874221
-0.4513434429990857,0.3390999946002895
-0.45134329988824284,0.3391001142089528
-0.4504438959969513,0.3397996505688462
-0.45044303750620573,0.3398003955811982
-0.4474434709306618,0.3426999766042241
-0.44744344862695257,0.3426999978918017
-0.44744341982734803,0.34270002465909233
-0.44624346627230066,0.3437999820845524
-0.4462434272724299,0.34380001801457233
-0.4435434621625441,0.34629998570891096
-0.44354343134914676,0.34630001435374735
-0.44204347953939377,0.3476999693761835
-0.4420434429359696,0.34770000296327025
-0.44204341656137314,0.3477000263959864
-0.439643502446885,0.34979995124616353
-0.4396433916950947,0.34980004952978666
-0.4376435099349864,0.35159994311388415
-0.4376434463962456,0.35159999847764123
-0.437643379411023,0.3516000531452266
-0.43574354249787095,0.35309992439245186
-0.4357433527246422,0.35310007779610125
-0.4328435279784073,0.35549993275850256
-0.4328434473724772,0.3554999968048254
-0.43284335831772514,0.3555000618875004
-0.4318435524097435,0.3561999260230876
-0.43184344428973814,0.3561999978467788
-0.43184333516591683,0.3562000629328698
-0.4279434767326153,0.3583999830747322
-0.42614366524001507,0.3593998786048556
-0.4261432341857186,0.3594001315741622
-0.42404352608407,0.3606999508751828
-0.42404344669219907,0.36069999810724956
-0.42404336328658365,0.3607000438071885
-0.42004444081319225,0.362799478105719
-0.42004347970939104,0.3628000493573884
-0.4200425842020911,0.36280071877180586
-0.41944357739306326,0.3632998911126624
-0.41944344247249105,0.36329999639111554
-0.41944330433381616,0.3633000906148362
-0.41614350626525837,0.3653999621130093
-0.4161434485387322,0.3653999977759801
-0.4161433828680847,0.3654000359216163
-0.41294347790332986,0.3671999824642909
-0.4129434156702557,0.3672000177476892
-0.41224368071254136,0.3675998662949545
-0.412243219846798,0.36760014543701997
-0.40834352678500424,0.37009994868175955
-0.4083433676041493,0.3701000527495664
-0.40684391733137687,0.37109968626474804
-0.4068430122246309,0.3711003620863561
-0.40444361228168524,0.3730998620388108
-0.4044432869238347,0.3731001445848898
-0.40234353071969753,0.37499992400768056
-0.4023433643800047,0.37500007777325073
-0.40054351794047777,0.37669993274391506
-0.40054344380271856,0.37670000021196254
-0.40054337260336476,0.3767000603980784
-0.39784349199170055,0.37889996311869373
-0.39784340187248385,0.378900037379812
-0.39664348052189724,0.37989997183863417
-0.3966434124694261,0.37990002759741837
-0.3930438894330553,0.382799643376717
-0.3930430447516031,0.3828004019765072
-0.39274358333094256,0.3830998633971678
-0.39274344223807145,0.38309999455197463
-0.39274329157053484,0.38310011537377636
-0.38884353873605587,0.38599993158402995
-0.38884335622173005,0.3860000703940183
-0.38794354762838945,0.38669992152217203
-0.38794344472917447,0.38669999764024293
-0.3879433389698956,0.38670006824715736
-0.3849435481390451,0.3885999357733627
-0.38494344542925446,0.3885999976056233
-0.38494333985889156,0.3886000548051262
-0.3810437247036348,0.3905998574488477
-0.3810431776389084,0.3906001586939589
-0.37714353911596704,0.3928999455151807
-0.37714344651237414,0.3928999976284442
-0.3771433493758376,0.39290004720152766
-0.373844098209215,0.3944996841307992
-0.37384284430742437,0.39450040161404976
-0.373243488682554,0.39489997203062993
-0.37324344258721337,0.39490000213066623
-0.3732434077307854,0.39490002399865765
-0.36934356607479596,0.3972999265561897
-0.3693434442034282,0.39729999717679315
-0.36934332108682666,0.39730006008974167
-0.367043984553292,0.39839974277969303
-0.3670429411753207,0.3984003159707889
-0.3654435089781978,0.39939996109399073
-0.3654434468706319,0.3993999987238254
-0.3654433817299175,0.3994000357493695
-0.36144349207768345,0.4015999750580983
-0.3614434467009308,0.4015999994405615
-0.3614434002219607,0.4016000232534858
-0.3600440799414074,0.40229968339376243
-0.36004286130044993,0.4023003980910568
-0.357543469100619,0.40399998478694177
-0.3575434244319489,0.40400001532885227
-0.35434391106616925,0.4061996807678258
-0.3543430188942838,0.4062003667148134
-0.3536435511960325,0.4067999104561716
-0.35364344274699855,0.40679999862877375
-0.3536433355021214,0.4068000770028449
-0.3497434692798901,0.4094999843874666
-0.3497434242558438,0.4095000157308173
-0.34874348297281776,0.41019997462893554
-0.3487434406185942,0.41020000375254223
-0.3487434157101162,0.41020002032240305
-0.3458434821524882,0.4120999767911938
-0.345843411488823,0.4121000234931173
-0.34284353649037397,0.41409994015875
-0.3428434442309444,0.4140999989854968
-0.3428433538229487,0.414100051614337
-0.34194390268354696,0.41459974669178246
-0.3419430178756464,0.4146002968980969
-0.3380435312056322,0.41729994151579897
-0.3380434453020777,0.4172999985536257
-0.3380433583432877,0.4173000515581459
-0.3368435718193246,0.41799992703045774
-0.3368434459322286,0.41799999592074716
-0.3368433133362397,0.41800005928574163
-0.33414348136394567,0.4191999846067612
-0.330243451275065,0.4208999980184682
-0.32794345781146506,0.4218999951816257
-0.32794343565373607,0.42190000484551154
-0.32634354372014596,0.4225999575664572
-0.3263433506019776,0.422600044366356
-0.32244349442304526,0.42439997798740176
-0.3224434516130847,0.424399997232902
-0.32244339298788144,0.4244000221288287
-0.3190434714497616,0.42579998982099576
-0.3190434219028271,0.42580000993062467
-0.3185438048821823,0.4259998567388826
-0.3185430999464099,0.4260001689453544
-0.31464349762595734,0.42789997520403644
-0.3146434452673014,0.42790000002280737
-0.3146433960494557,0.42790002209117006
-0.31074355507426915,0.4295999527726616
-0.310743445816451,0.42959999752273237
-0.31074333456338454,0.42960003738882463
-0.3104442715906604,0.42969972504639936
-0.31044346072719026,0.4297000327768895
-0.31044267776998313,0.42970040583939595
-0.3068435340393206,0.4315999539194678
-0.3068434458456591,0.43159999838360713
-0.3068433563105141,0.4316000394132728
-0.3029437019709246,0.43329988874078623
-0.3029431976838078,0.4333001245225623
-0.30234372502178897,0.43359986085357166
-0.3023431770837959,0.43360015525009654
-0.299043514659744,0.435499960888187
-0.2990434450890112,0.4354999995839736
-0.29904337772944956,0.43550003449974134
-0.29504377450910235,0.43749983610991494
-0.29504313106126034,0.4375001861628282
-0.291143539115967,0.4397999455151807
-0.2911434465123741,0.4397999976284442
-0.2911433493758376,0.43980004720152766
-0.28784350481785365,0.4413999718357017
-0.2878433889841915,0.4414000288723704
-0.2872436833342559,0.44169988169733815
-0.2872432163230778,0.44170012997242
-0.2833434888690222,0.443899976228554
-0.2833434434946961,0.44390000128046014
-0.28334340683825343,0.4439000206840226
-0.2806436804575022,0.44529987880737515
-0.2806432193092212,0.44530013266135143
-0.279443530984074,0.4459999508510206
-0.2794434482737365,0.4459999970777147
-0.27944335657029545,0.44600004392346143
-0.2755434686926201,0.4478999892997648
-0.2728435099926081,0.44919996953974195
-0.27284344845532854,0.4491999981697232
-0.27284337976362105,0.44920002790236463
-0.27164350974356694,0.44969997374405385
-0.27164344287976677,0.44970000059741366
-0.2716433860533466,0.44970002178123925
-0.2677435028229355,0.4510999798639509
-0.2677434493068132,0.45109999839745046
-0.2677433869378546,0.4511000183976129
-0.2638435643830495,0.4522999637990914
-0.26384332994443044,0.452300038928476
-0.2614440243105369,0.4530998074731072
-0.26144289501881657,0.45310025746478066
-0.2599436118149505,0.45379992295991817
-0.25994344567236505,0.4537999936386885
-0.25994327135829715,0.4538000539605537
-0.25604368027439584,0.4549999281402156
-0.2560432167433522,0.45500008255918595
-0.2521435119938577,0.45639997657182496
-0.25214344843613423,0.4563999984519698
-0.2521433782876728,0.456400020532751
-0.25014375884588597,0.45699990636528715
-0.2501431409569591,0.45700011265307416
-0.2482434866267552,0.45769998530104394
-0.2482434444018449,0.45770000047353493
-0.24824340861763522,0.4577000127040744
-0.2443434467270124,0.4590000000009487
-0.24044348311831773,0.46029998787051357
-0.2404434499413117,0.46029999866304755
-0.2404434066628595,0.46030001202019505
-0.2384434467269835,0.4609000000009578
-0.23644360035029507,0.46149995391396437
-0.23644329457012087,0.4615000507199125
-0.23254350555396003,0.4627999803919661
-0.23254344648560432,0.4627999993156346
-0.23254338707457248,0.462800016825997
-0.22864357926282994,0.46389996261905253
-0.2286433152081701,0.4639000408171413
-0.225743494573246,0.4647999851521178
-0.22474349872534743,0.4650999844014229
-0.22474344513901104,0.4650999998801563
-0.2247433955886118,0.4651000131133617
-0.22084347927591327,0.46609999165507926
-0.2208434436338125,0.4661000005533688
-0.22084341704127097,0.46610000685150904
-0.21694347721896656,0.4669999929643485
-0.2169434488384807,0.4669999993372363
-0.2169434139121929,0.467000006732201
-0.2130439237248198,0.46779990215525186
-0.21304298072311226,0.4678001412142521
-0.20974361038258016,0.46879995040835276
-0.2097434451897059,0.4687999946958001
-0.20974327833421227,0.46880002806642773
-0.20914402047249148,0.4688999043767145
-0.20914288690874183,0.4689001578984107
-0.20524350836386276,0.46999998261619713
-0.20524344582777798,0.4699999994406446
-0.20524338503853898,0.4700000142367548
-0.20134351000591857,0.4708999853981288
-0.20134344691568323,0.470899999144534
-0.20134338245488598,0.4709000115369819
-0.1974434467268728,0.4716000000009843
-0.1935436025396854,0.472299972034582
-0.1935432918198089,0.4723000326129982
-0.19164352272017524,0.47269998400239477
-0.19164344634382327,0.4726999989151247
-0.19164337010946236,0.47270001149359625
-0.18964372653121633,0.4729999580303331
-0.18964316956333824,0.4730000568550429
-0.18574347947689931,0.47379999328303046
-0.1857434452988019,0.47380000006929235
-0.185743415213863,0.4738000056571655
-0.1818434467268728,0.47450000000098425
-0.17794344672687282,0.4752000000009843
-0.17404357934221706,0.47589997619823016
-0.17404331476018986,0.47590002717059576
-0.1706434956429941,0.47659998993001845
-0.17064344706140097,0.47659999945529563
-0.17064339704136158,0.4766000082819029
-0.17004347936257985,0.4766999945616998
-0.17004341402569173,0.47670000503193555
-0.1661434467268482,0.4773000000009884
-0.16224348058203994,0.47789999479249734
-0.16224344475503022,0.47790000006728217
-0.16224341469728193,0.47790000410734335
-0.15834344672682332,0.47840000000099187
-0.1544434467268233,0.47890000000099187
-0.15054344672682332,0.47940000000099187
-0.1466434467268233,0.47990000000099187
-0.14274381384919074,0.4803999529340217
-0.14274308378732956,0.48040007258889317
-0.14224362742675836,0.48049996386100735
-0.14224344438737235,0.48049999388645637
-0.14224326430435696,0.48050001073172754
-0.13884348878080408,0.4806999975272307
-0.1349434467258897,0.48090000000104266
-0.13104344672674736,0.48110000000099873
-0.1271434846285419,0.48129999805731694
-0.1271434385892053,0.4813000000875114
-0.12714341692001974,0.48130000076527407
-0.12324358222531633,0.4813999965266767
-0.12324331136149962,0.48140000694280627
-0.1193434846814226,0.48159999805460507
-0.11934343848338112,0.48160000009133497
-0.11934341697294569,0.48160000076391696
-0.11544357545666668,0.48169999670023184
-0.11544331811515567,0.4817000064315783
-0.11144348221618594,0.48189999822652674
-0.11144344003967589,0.4819000000516443
-0.11144341788681478,0.48190000074048445
-0.10754344672672177,0.48200000000099963
-0.10364344672672178,0.4821000000009996
-0.09974344672672177,0.48220000000099966
-0.09584348017946435,0.482299999143237
-0.09584344765350673,0.4822999997715332
-0.09584341233326416,0.482300000001
-0.09194358244799508,0.482300000001
-0.09194331105001789,0.4823000034798895
-0.08804348017946435,0.482399999143237
-0.08804344765350673,0.4823999997715332
-0.08804341233326415,0.482400000001
-0.08414358244799508,0.482400000001
-0.08414331105001789,0.4824000034798895
-0.08024348017946435,0.482499999143237
-0.08024344765350673,0.4824999997715332
-0.08024341233326415,0.48250000000099996
-0.07634358244799508,0.48250000000099996
-0.07634331105001789,0.48250000347988947
-0.07244348017946435,0.482599999143237
-0.07244344765350673,0.4825999997715332
-0.07244341233326415,0.48260000000099995
-0.06464358244799509,0.48260000000099995
-0.0646433110500179,0.48260000347988946
-0.06074348017946434,0.482699999143237
-0.06074344765350673,0.4826999997715332
-0.060743412333264135,0.482700000001
-0.04504358244799509,0.482700000001
-0.0450433110500179,0.4827000034798895
-0.04114348017946435,0.482799999143237
-0.041143447653506734,0.4827999997715332
-0.04114341233326414,0.482800000001
0.029156518879882548,0.482800000001
0.02915655420009714,0.4827999997715335
0.02915658672608321,0.48279999914323674
0.03305641759662562,0.4827000034798895
0.03305668899460281,0.482700000001
0.048656518879882545,0.482700000001
0.04865655420009714,0.4826999997715335
0.048656586726083216,0.48269999914323675
0.052556417596625625,0.48260000347988946
0.052556688994602814,0.48260000000099995
0.06425651887988254,0.48260000000099995
0.06425655420009713,0.48259999977153345
0.06425658672608324,0.4825999991432367
0.06815641759662562,0.48250000347988947
0.06815668899460281,0.48250000000099996
0.07205651887988254,0.48250000000099996
0.07205655420009713,0.48249999977153346
0.07205658672608324,0.4824999991432367
0.07595641759662562,0.4824000034798895
0.07595668899460281,0.482400000001
0.07995651887988255,0.482400000001
0.07995655420009713,0.48239999977153347
0.07995658672608325,0.4823999991432367
0.08385641759662563,0.4823000034798895
0.08385668899460282,0.482300000001
0.08775651887988255,0.482300000001
0.08775655420009713,0.4822999997715335
0.08775658672608325,0.48229999914323674
0.09165655327332949,0.48220000000099966
0.09555641759662563,0.48210000347988946
0.09555668899460282,0.48210000000099995
0.09945651887988254,0.48210000000099995
0.09945655420009712,0.48209999977153345
0.09945658672608323,0.4820999991432367
0.1033565532733295,0.48200000000099963
0.10725655327332949,0.48190000000099964
0.1111565532733295,0.48180000000099965
0.11505655327332949,0.48170000000099966
0.11895652351956179,0.48160000076391674
0.11895654502997585,0.48160000009133547
0.11895659122803556,0.4815999980546048
0.1228565162795648,0.48140000189811616
0.12285655973983672,0.4813999993643775
0.12285658373165617,0.48139999765805275
0.12675655327338056,0.48110000000099706
0.1306565159559185,0.48080000287157104
0.13065654880576,0.48080000011091295
0.13065659492184828,0.4807999955386617
0.13345645719542357,0.48050001029506434
0.13345655273133095,0.4804999982916995
0.13345664863056556,0.48049998266333244
0.1345565075883385,0.48030000830737374
0.13455659880591217,0.48029999089449815
0.1385565124124813,0.47950000817318433
0.1385565585982986,0.47949999855733866
0.13855658850813768,0.47949999186991077
0.14245646158275518,0.4786000211603837
0.14245655129273285,0.4785999987715206
0.14245664473653252,0.47859997185851444
0.14635652492796483,0.47740000872268906
0.1463565815197446,0.4773999909621889
0.14885639492102343,0.4766000506737797
0.1488567131391198,0.4765999543250926
0.1502565360183553,0.4762000049310253
0.15025657054543026,0.47619999512941363
0.15415649362119244,0.47510001682599357
0.1541565530321909,0.4750999993156411
0.1541566121005755,0.47509998039196355
0.15805643699042096,0.47380003876201504
0.15805655188477458,0.4737999974847539
0.15805666582427597,0.4737999504786648
0.1605558922350618,0.47270029085791904
0.16055724768420748,0.4726998015979247
0.16195629106061651,0.47230007491895065
0.16195681899546177,0.4722999386805283
0.16585655327352872,0.4714000000009744
0.1697564310033104,0.47050002821717857
0.1697565520982458,0.4704999972319659
0.16975667267991396,0.4704999601988507
0.17365655327362006,0.4692000000009487
0.17485655327362007,0.4688000000009487
0.1775561978062123,0.4679001184900846
0.17755691622759023,0.4678999069358307
0.1814564927501999,0.46690001551977695
0.18145655233816615,0.4668999994889984
0.18145661371971625,0.46689998140215017
0.1853564184059287,0.4657000414987002
0.1853565525240983,0.4656999962852418
0.1853566824420051,0.4656999446430732
0.18745648279517926,0.46480003020599847
0.187456550822005,0.4647999998780231
0.18745662380035266,0.46479996473759366
0.18925640533804694,0.4639000739687465
0.1892567034476131,0.46389993068988167
0.19315655327372291,0.46210000000090795
0.1957565532737229,0.4609000000009079
0.19705645067853356,0.46030004735253377
0.19705665685608412,0.46029995484962255
0.2009565102917653,0.45860001873663336
0.20095659591705686,0.4585999805068125
0.2044563208122487,0.4570001062690105
0.2044567905921092,0.4569999050735549
0.20495648833580346,0.45680002597607716
0.20495655521285036,0.45679999819487627
0.2049566145107847,0.45679997173764864
0.20885650296854974,0.45500002321868016
0.2088566030819649,0.45499997573535444
0.21275655327374185,0.453100000000899
0.21665635205041336,0.45120009803277694
0.21665675846023463,0.45119991056063385
0.22055639584451123,0.44950006862389796
0.22055655165932775,0.44949999460173734
0.2205566996452783,0.4494999121779815
0.22105646871473827,0.44920005073630553
0.22105662917363494,0.4491999374919044
0.22105662927889239,0.44919993740845787
0.2244565260314614,0.446400022435754
0.224456580214899,0.44639997720457564
0.22575653154695918,0.44530001838514005
0.2257565521911938,0.4453000007256196
0.2257565755599586,0.4452999802862175
0.22835645668858462,0.44300008544166375
0.22835665191157303,0.44299991693750174
0.23025652151661857,0.44140002674377915
0.2302565499370369,0.44140000242731603
0.23025658718898268,0.4413999694772344
0.2322564188599036,0.43960012097340556
0.23225669174067096,0.4395998836887176
0.23475646509629,0.43750007406999764
0.23475655211611926,0.43749999768429537
0.234756634199975,0.43749991907474306
0.23615627636270095,0.43610027691201714
0.2361568498845817,0.43609974430194287
0.2390564060274588,0.4336001269373936
0.2390567050810138,0.43359987855511267
0.24005633797143816,0.43280017224277323
0.24005677724918228,0.43279983919803633
0.24395619935741986,0.43000025409468623
0.24395692686978077,0.42999977584328003
0.2444564467595926,0.42970006390939297
0.24445655221039855,0.42969999722540814
0.244456652822703,0.4296999268031536
0.24785626615088596,0.42720021112066614
0.24785685394326426,0.42719980866575596
0.2500564578482908,0.42580006072619364
0.2500565504388835,0.42579999898692394
0.25005664450814014,0.4257999302334429
0.25175633119592333,0.4245001698251381
0.251756784004364,0.4244998421325915
0.2555564420714997,0.42190007608665653
0.2555565430794552,0.4218999907734437
0.2555566128413709,0.4218998807754354
0.2555566135893097,0.4218998793702244
0.2556554659058085,0.4217021747372268
0.25565593143619625,0.42170134011687915
0.2556564703263159,0.42170055087223673
0.2556570781859057,0.4216998134331642
0.25565775006281954,0.42169913380747354
0.2556584804833709,0.42169851753197934
0.2595563645425804,0.41870014517874127
0.25955674834081416,0.4186998634539635
0.2605564669269758,0.41800006044365023
0.2605564691349419,0.4180000588316426
0.2605566279698074,0.4179999277873036
0.2605566281696956,0.4179999276015454
0.2635564366559327,0.4151001127315163
0.26355667329035126,0.4150998908949448
0.2646565053167262,0.4141000435982404
0.26465655541198524,0.41409999692429267
0.2646565965076725,0.41409995676704564
0.26745655327401097,0.4113000000007071
0.2725564826496592,0.40620007062505886
0.2725566252180757,0.4061999307212376
0.2752564969376229,0.4036000542505626
0.2752565529144588,0.40359999873004243
0.2752566058771701,0.40359994301395263
0.2764560437195844,0.40230055201800374
0.27645713566524915,0.4022995254597048
0.2791565106222644,0.40010003475398875
0.2791565951941257,0.40009996436861384
0.28115627295035334,0.3984002382758204
0.2811568494604105,0.39839978175811097
0.28305647081649093,0.3970000607588938
0.28305655404239133,0.3969999969139501
0.28305662893789374,0.39699993477322554
0.2859561490194127,0.39450034849605403
0.28595699052482904,0.39449969392515305
0.2869565052287325,0.3938000336324206
0.2869565514728722,0.3938000004922224
0.28695660113999183,0.39379996318073246
0.290856416574384,0.39080010515427693
0.2908565507831476,0.39079999477669736
0.29085667411021404,0.39079987916450404
0.29105597189114646,0.3906005813835716
0.291056574000678,0.39060002421752105
0.29105721743923185,0.39059951533961484
0.2947565065309972,0.3879000341104888
0.29475655157755143,0.38790000047802464
0.2947565997378349,0.38789996282965583
0.29625648286222134,0.38670005633014665
0.29625655415565216,0.38669999727626125
0.2962566179433106,0.38669994072051705
0.2986564809563414,0.3845000662919055
0.29865655272131936,0.3844999980174732
0.2986566198255698,0.3844999292896765
0.3002565273990653,0.38280002749283754
0.30025654888213754,0.3828000043384216
0.3002565823732692,0.38279996710589625
0.30255647901582106,0.3802000839447507
0.302556629292553,0.3801999176472877
0.30375653790685003,0.37890001664846595
0.30375656871232043,0.3788999834188201
0.30645652282002833,0.3760000327105412
0.3064565831714693,0.37599996678131103
0.30735653424416265,0.37500002114498504
0.30735654841507026,0.37500000522835564
0.30735657643004605,0.3749999729853374
0.31035628864265635,0.37150030873729206
0.310356840804963,0.37149971246975505
0.3107560722455386,0.3711004810291795
0.3107570919051637,0.37109958448525676
0.3142565162484174,0.36840002856331827
0.3142565897890924,0.3683999707886499
0.31575653218263877,0.36720001687381276
0.31575657445102734,0.36719998323557773
0.31815634822948596,0.36530016232763124
0.3181567660822658,0.3652998479948275
0.3209564812668944,0.36330005143437855
0.32095655530907047,0.3632999966553307
0.32095661893637184,0.36329994627696366
0.32205643020593766,0.36240010069277345
0.32205667931012505,0.36239990304986075
0.32595650210323235,0.35940003936285514
0.3259566049207682,0.35939996126565177
0.3299565532739039,0.3564000000008
0.331156402399035,0.3555001131569517
0.33115655007344,0.35549999395281245
0.33115668553646016,0.35549986773825787
0.33385640359691116,0.35280014967780693
0.3338567088137826,0.3527998564255344
0.3351564962872673,0.35160005260385624
0.33515655200332534,0.35159999964117544
0.33515660752387655,0.3515999436643085
0.3377565292722282,0.3489000249256356
0.33775655595296017,0.3488999968537875
0.33775657386653385,0.348899977536138
0.3388565211433681,0.34770003505231883
0.3388565857182244,0.3476999652390507
0.3416564287526565,0.34470013341644495
0.34165668231923746,0.3446998709554806
0.3425565100403555,0.3438000432343626
0.3425565501975817,0.3438000021386968
0.3425565968715512,0.34379995204341457
0.3455565277544038,0.34050002807227675
0.3455565521441439,0.34050000085422283
0.3455565788666954,0.3404999701425799
0.3461561807801508,0.33980043457688186
0.34615697044526855,0.3397996081125567
0.34945645891169014,0.33670008864410006
0.34945655101325734,0.33669999778403714
0.3494566385128502,0.3366999025848943
0.3501562657156708,0.33590032863881353
0.3501568669179692,0.3358996961581227
0.353356523098884,0.3328000292328615
0.353356582981384,0.332799970293334
0.3541563630533073,0.3320001902214108
0.3541567529090071,0.3319998196852285
0.3572565020446399,0.3292000462723989
0.35725655528341654,0.32919999691010166
0.3572565995517106,0.3291999537230075
0.35835648521738495,0.3281000680573331
0.35835662255656275,0.3280999331925324
0.36115651863343373,0.3254000334041211
0.36115658730161787,0.3253999659731002
0.36235648014213073,0.3242000731325873
0.362356614062535,0.32419991669793524
0.36505606861291867,0.320500664165928
0.3650565774908249,0.32050002072737416
0.36505713465687545,0.3204994186178426
0.3652564553703637,0.3203000979043543
0.3652565431687849,0.32029998965944645
0.3652566149545215,0.3202998795510753
0.36525661640089774,0.3202998769033834
0.3672565409493897,0.31640002403382417
0.36725656535313594,0.31639997584257196
0.36895637142365756,0.31300036370152867
0.3689567624836584,0.3129996513180194
0.3692565222831553,0.31250005165219125
0.3692565513876039,0.3125000018695282
0.3692565830444863,0.31249994471277054
0.3713559758889831,0.30860107228727635
0.3713566105553547,0.3086000399043718
0.3713573590337765,0.30859908680630915
0.37285653467200275,0.3069000210829861
0.3728565716511382,0.3068999787219323
0.3747562115518264,0.3047003956790302
0.37475693231452994,0.3046996399122145
0.37675646903212134,0.3028000800305027
0.37675663925188124,0.30279992183900845
0.3789565312678662,0.3008000200062948
0.3789565514608369,0.30080000144079294
0.3806564343186578,0.2992001119586871
0.3806566756271853,0.2991998917652092
0.3832564918696841,0.2969000543199219
0.3832565539564585,0.2968999976592401
0.38325660975790776,0.2968999435168103
0.38455628622679516,0.29560026704792286
0.3845568386688536,0.29559975265851346
0.3875565158190934,0.293000032461639
0.38755659011449767,0.29299996684427093
0.38855648425110834,0.29210006212132134
0.3885565533638362,0.29209999769025247
0.38855661665403457,0.2920999344351657
0.3914565278636685,0.28910002628726844
0.3914565475890287,0.28910000559768645
0.3914565832296966,0.2890999670494546
0.39245651565752504,0.28800004137884333
0.39245659132553284,0.2879999590221461
0.39505641990092816,0.28520014363325885
0.3950566918718183,0.28519986140289977
0.39635647866379087,0.2839000746109272
0.39635655152953214,0.28389999878124106
0.3963566218832568,0.2838999194594234
0.3986563831823235,0.28120019967356247
0.39865673304412524,0.2811998089949613
0.400256516516828,0.2795000390552147
0.400256548878351,0.27950000396553715
0.40025659217770787,0.27949995495432534
0.40215630042200623,0.2773002927767167
0.4021568268174133,0.2772997264573047
0.40415650162547184,0.2753000516492462
0.40415655196820444,0.2752999998978394
0.40415660252675273,0.27529994495352744
0.4058563573133415,0.2734002190155752
0.40585676108176993,0.2733997921929481
0.40805655327401097,0.2712000000007071
0.41195649557317227,0.2673000577015458
0.41195655094884026,0.2673000005919354
0.4119566086019312,0.2672999372957338
0.4134564060949299,0.26560016680366866
0.41345670732918743,0.2655998395265653
0.4158564784601048,0.26310007793185963
0.41585662966246073,0.2630999236122573
0.4172564807838293,0.2617000724908887
0.41725661388872803,0.26169991756471117
0.4197564795611016,0.25830010025028305
0.4197565514622279,0.25829999748917737
0.4197566167351073,0.25829989423227123
0.42005650866638833,0.25780007434680285
0.4200565506287793,0.2578000017402267
0.4200565941182249,0.2577999203545955
0.4220565409493897,0.25390002403382417
0.42205656535313596,0.25389997584257196
0.42365642184503155,0.2507002628587807
0.42365669908174103,0.25069974483725055
0.42405653604705135,0.2500000301479575
0.42405655441270856,0.24999999751301352
0.424056568442919,0.24999997182996686
0.4261561328892766,0.24610078071530267
0.4261565843275552,0.2461000202346447
0.426157097656005,0.24609930008101308
0.427556520881511,0.2443000416482196
0.4291561216702699,0.2422005664806322
0.429157056853444,0.24219949642127409
0.43145643986295995,0.23990011341175807
0.43145667006812605,0.23989989007683465
0.43315651445600256,0.23830003653530388
0.4353564409437664,0.23620010722503185
0.4353566687014485,0.23619989611601513
0.4373565269044468,0.2344000237333167
0.4373565555423169,0.23439999760976427
0.43735657664088706,0.2343999778636671
0.4392565228066695,0.2326000288645048
0.4392565242310747,0.23260002736488317
0.4414564772401365,0.2305000725784844
0.4414565530287712,0.2304999973030357
0.44145662218409304,0.2304999229835589
0.4431565429824943,0.22860001150299272
0.44315656359910144,0.2285999885283864
0.44495643141589986,0.2266001353986104
0.4449565487040873,0.22659999569892758
0.44495665511750226,0.22659984966034727
0.44705618635782046,0.22350054163892522
0.4470569840788718,0.22349950765229815
0.4477564842207337,0.22270007891874163
0.44775655129231723,0.22269999913040772
0.4477566161854377,0.22269991539570277
0.4506564750622858,0.21880010518201048
0.450656550674516,0.21879999805681083
0.4506566206237803,0.21879988775114953
0.45095623517417377,0.21830053016716044
0.45095693091874933,0.21829951046124488
0.4536564716486188,0.2148001058114141
0.45365663754410746,0.21479989628367363
0.454956522777319,0.21320003753510558
0.4549565830800311,0.21319996191524884
0.4567563744841623,0.21090022845441453
0.45675674430506935,0.21089978167950085
0.4588564785281945,0.2085000854245007
0.45885655083005006,0.20849999912857328
0.4588566209007864,0.20849990778239672
0.45995654614273906,0.20700000972518848
0.45995656042762934,0.20699999029224408
0.46275646960407546,0.20320011355278142
0.46275647134167597,0.2032001110580853
0.4627565385520805,0.2031999961087487
0.4627565532743038,0.20319985751189723
0.4627565532743038,0.20310360121151172
0.4627565996910676,0.20310261087476417
0.4627567385343857,0.20310162922109687
0.46275696858690696,0.2031006648574585
0.4627572878315755,0.20309972623920217
0.46275769346931606,0.20309882159595044
0.46275818194357576,0.2030979588594396
0.46275874897150715,0.20309714559397585
0.46575651196328965,0.19920005370465857
0.46575655422721923,0.1991999972818195
0.46575659027083444,0.19919994656087928
0.4666565130658124,0.1979000580792444
0.4666565517199866,0.19790000062219779
0.46665659101407087,0.1978999386731616
0.46825647033627416,0.19530013477458127
0.4682565495162028,0.1952999970483002
0.4682566192431,0.19529985706782788
0.47005648396318556,0.19140015017430925
0.4700566272420504,0.19139985206474308
0.470556536833877,0.1904000328810899
0.4705565692563074,0.19039996689465
0.47195645157061933,0.18750021067214676
0.47195666418333915,0.18749979402632946
0.47405631701711426,0.18360043876360424
0.4740568296966038,0.18359958536685292
0.4744565053585465,0.18300007187393885
0.4744565515987121,0.18299999999990257
0.47445659681573193,0.18299992437568174
0.4763562006582103,0.17970061243874552
0.4763569841539871,0.1796994398567519
0.47835640295593496,0.17710019541421976
0.4783567125247421,0.17709981179530299
0.4794565486341593,0.1758000054841735
0.4794565579214235,0.17579999452340464
0.4822562729982311,0.17250033032573853
0.48225685959835723,0.1724996936763608
0.48285647589878117,0.1719000773759369
0.48285655075617084,0.17189999935833797
0.48285662475254054,0.17189991552608658
0.48615651354560124,0.16800004695246942
0.4861565525652117,0.16799999973674662
0.4861565909203873,0.1679999510604317
0.4891564668705056,0.16410011232527788
0.48915661412597,0.16409987153559627
0.4900565050607411,0.16220010178441285
0.49005660364188103,0.1621998992650818
0.49305649822236214,0.15620011010411947
0.49305661087100217,0.1561998912064848
0.4939565224413825,0.1545000582402109
0.4939565848295147,0.15449994214903506
0.4951564683494711,0.15230015569578184
0.4951566433656121,0.1522998472367503
0.4974565348555685,0.14840003123204148
0.4974565712632521,0.14839996851960616
0.4978564496345368,0.14770018136985794
0.4978566639868828,0.1476998228601605
0.49985652887608867,0.14450003903743103
0.49985655097493653,0.1445000029855148
0.49985657811112205,0.14449995686263578
0.5017563799306103,0.14120030107089307
0.5017567459806672,0.1411997109407577
0.5021565217440995,0.14060004729560927
0.502156575937477,0.14059996085009885
0.5021565899141985,0.14059993787175573
0.5044564427998749,0.13670018732647848
0.5044565785566479,0.13669993294140048
0.5044566133728917,0.13669987479483592
0.5056565163269554,0.1342000769738701
0.5056565914579896,0.13419992363286454
0.5063564867742619,0.1328001330003199
0.5063565371282459,0.13279999579768015
0.5063565722416573,0.13279985205470707
0.5068565532742958,0.12890000000012716
0.5073565532742957,0.12500000000012718
0.5078565195485413,0.12110026306101244
0.5078566001280673,0.12109973895769323
0.5085564440632611,0.11720060846161322
0.5085567325524066,0.11719940838240883
0.5095562925506544,0.11390086038819114
0.5095565886707254,0.11390001409473667
0.5095569553299502,0.11389919588894323
0.5098564178744653,0.1133002707999131
0.5098564955335616,0.11330008958265791
0.50985658536764,0.11329990532792869
0.5098566070470365,0.11329985020470477
0.5126565280710141,0.1055000702093384
0.5126565550000759,0.10549999173265141
0.5126565722972085,0.10549993659046458
0.5135565072600894,0.1025001533808616
0.5135565859187532,0.10249985299812356
0.513556585995377,0.10249985275528083
0.513756541781736,0.10160005171666518
0.5137565521818052,0.10160000260040189
0.5137565631220025,0.1015999451343399
0.5144565455274503,0.09770004316113047
0.514456552828672,0.09770000045138741
0.5150565366939949,0.09380010777208467
0.5150565720707917,0.0937998925915851
0.5157565483661595,0.08980002804662571
0.515756549176821,0.08980002326289417
0.5163565331914828,0.08590013053841308
0.5163565766072686,0.0858998700021425
0.5170565433367473,0.082000055366476
0.5170565637995458,0.08199994474257453
0.517456534065035,0.07990010084875604
0.5174565513061977,0.07989999969945441
0.5174565646109104,0.07989989797059634
0.5176565287210728,0.0781002209791347
0.5176565870825208,0.0780997802466659
0.5182565488837185,0.07420002853888112
0.5182565518282605,0.07420000867922377
0.518256558064667,0.07419996263523139
0.5187565360681962,0.07030013420770403
0.5187565499209917,0.07029999880390793
0.5187565567185417,0.07029986567473542
0.5188565524165409,0.06640003345277062
0.5188565530448372,0.06640000092680609
0.5188565532743039,0.06639996560657442
0.5188565532743039,0.06250013572129895
0.5188565567531934,0.06249986432332176
0.5190565463336214,0.05470027068663206
0.5190565740418394,0.054699730022079056
0.5193565500574582,0.05080004181903234
0.5193565522991108,0.050800009311658
0.5195565463507417,0.04690013500948573
0.519556563642761,0.04689986521009528
0.519856553274301,0.04300000000007669
0.5201565478320366,0.039100070749514174
0.5201565527396192,0.03909999340809859
0.5201565549250864,0.039099935619495874
0.520256553187373,0.035200003390317036
0.5203565531895433,0.031200003390433304
0.5204565532743035,0.027300000000025634
0.5206565497999807,0.019500135498615834
0.5206565602161103,0.019499864634799136
0.5208565516206405,0.01560003224646171
0.5208565529335488,0.01560000317971456
0.5208565541837304,0.01559996453237674
0.5209565532743036,0.011700000000025633
0.5210565524165409,0.007800033452770634
0.5210565530448372,0.007800000926806086
0.5210565532743039,0.007799965606574413
0.5210565532743039,3.439298243285267e-08
0.5210565530448489,-9.25917271355788e-10
0.5210565524165295,-3.3453215768260466e-08
0.5209565567531934,-0.0038998643233217607
0.5209565532743039,-0.0039001357212989523
0.5209565532743039,-0.00779996560657655
0.5209565530448373,-0.007800000926797423
0.5209565524165408,-0.0078000334527730105
0.5208565541837304,-0.011699964532378633
0.5208565529335494,-0.011700003179697226
0.5208565516206395,-0.01170003224648258
0.5206565602161103,-0.015599864634799133
0.5206565497999807,-0.015600135498615834
0.5205565541835506,-0.019499964539388105
0.5205565529341002,-0.019500003165702835
0.5205565516202809,-0.019500032253473205
0.5201565532743025,-0.027300000000051217
0.5199565536210206,-0.031199993239052152
0.5199565529362373,-0.03120000676135784
0.5197565536123682,-0.03519999323873849
0.5195565566750979,-0.03909993368453788
0.51955655257849,-0.03909999782770345
0.5195565462837322,-0.0391000681581246
0.5191565532742987,-0.043000000000102026
0.518756567013429,-0.04689986604358121
0.5187565429464085,-0.04690013426267892
0.518456558605185,-0.05079993069858328
0.5184565519437938,-0.05080000459586043
0.5184565450342786,-0.05080006427226042
0.5179565874386262,-0.05469973351835
0.5179565326687994,-0.054700267871597465
0.5176565630962017,-0.058599872315366355
0.5176565465435172,-0.058600127884971445
0.5174565679087268,-0.06239972194599012
0.5174565532743038,-0.06240027843891522
0.5174565532743038,-0.06249986473616189
0.5174565498229265,-0.06249999979524151
0.5174565394705999,-0.06250013458616485
0.5170565670134291,-0.0663998660435812
0.5170565429464086,-0.0664001342626789
0.5167565661633983,-0.07029983244181078
0.5167565475843179,-0.07030000298399074
0.5167565202583144,-0.07030016095304949
0.5159565795785307,-0.07419987176699569
0.5159565301483854,-0.07420012884449255
0.5152565609904679,-0.07809995701003257
0.5152565528958333,-0.07810000006292335
0.514456566293756,-0.08199993653024282
0.5144565387051788,-0.08200006313298934
0.5135568244203238,-0.08589882503402768
0.5135566212792007,-0.08590000774505743
0.5135565532743038,-0.08590120584648461
0.5135565532743038,-0.08649987896307182
0.5135565317079583,-0.0865001186149908
0.5129565825997215,-0.08979983871029351
0.5129565289562256,-0.08980016212059755
0.5123565562265784,-0.09379998031824491
0.5117565633153927,-0.09769993473299124
0.5117565416082523,-0.09770006499666234
0.511056564783784,-0.10159993587584269
0.5110565524780996,-0.10159999989511376
0.5110565386377002,-0.10160006342539672
0.5101565772708018,-0.10549989601529008
0.5101565501955523,-0.10550000341310699
0.5101565223740188,-0.10550009785105692
0.509556726387034,-0.10739945180984214
0.5095564405320983,-0.10740056371112701
0.5091565594774744,-0.10939996898424657
0.5091565560323461,-0.10939998569023142
0.5091565428856065,-0.10940004501780293
0.5082565824135696,-0.11329987372996217
0.5082565272341553,-0.11330012694582538
0.5074566328963835,-0.11719961184246282
0.5074565028867122,-0.11720039302327889
0.5069565703092777,-0.1210998671272685
0.5069565396064714,-0.12110013326141825
0.506556567013429,-0.12499986604358124
0.5065565429464085,-0.12500013426267895
0.5062565563143113,-0.12889996047994168
0.5062565519732418,-0.12890001187850858
0.5062565504491862,-0.12890002754494853
0.5058565653750793,-0.1327998820174915
0.5058565209533555,-0.13280011312345952
0.5056566017399325,-0.13349983037043972
0.5056565104866986,-0.13350017115054402
0.5048565776648163,-0.1366999024380734
0.504856551985707,-0.1366999974468698
0.5048565208113617,-0.13670009738898903
0.5035565922017798,-0.14059988321773428
0.5035565170723952,-0.14060011765635338
0.5023565628462532,-0.144499968891315
0.5023565520190404,-0.14450000332514315
0.5023565441039881,-0.1445000275111095
0.5017565532742526,-0.14630000000031623
0.5010566717633885,-0.14839964453290844
0.5010564602091346,-0.14840036295428638
0.5000565613570557,-0.15229996847739438
0.500056552622614,-0.15230000169175065
0.5000565449296291,-0.15230002958580335
0.4989565532742663,-0.15620000000027146
0.4978569508571345,-0.16009859038828425
0.49785673059769325,-0.16009953495659718
0.4978565976983461,-0.1601004957173805
0.49785655327430384,-0.1601014646085115
0.49785655327430384,-0.16019987750996206
0.4978565421651394,-0.16019999867449009
0.49785652013575477,-0.1602001174913579
0.49675656128014184,-0.16409997161580367
0.49675655407354813,-0.16409999663220282
0.4967565435845388,-0.16410003149188687
0.49555657993339897,-0.16799991335809134
0.49555655195768145,-0.16799999903193338
0.49555652055829347,-0.16800008506181272
0.49405663961309193,-0.17189977551933663
0.49405647721761065,-0.17190022817024178
0.4939565954720016,-0.1721998734070689
0.49395651428032705,-0.17220012761680056
0.49285655982293614,-0.17579997856826188
0.4928565592326778,-0.1757999801977901
0.4916566649511971,-0.17969963705024752
0.49165646788545964,-0.17970037001843886
0.49075661185728053,-0.18359974614054836
0.4907565072477209,-0.18360025643390843
0.4900565532742881,-0.18750000000017666
0.4893565589304672,-0.19139996848717894
0.48935655334259964,-0.191399998572088
0.489356546556332,-0.1914000327502144
0.48855657824863613,-0.1952998782502315
0.4885565059849064,-0.1953001152681033
0.486956618345169,-0.19919984138996316
0.4869565486153057,-0.199199996825245
0.48695646781466634,-0.19920014955463114
0.4861565677099411,-0.20059997473790048
0.48615655219365755,-0.20060000154824992
0.4861565392723783,-0.2006000233368196
0.48465662631154854,-0.20309987827153586
0.48465648352662954,-0.2031001236438671
0.48245660155082976,-0.20699991441914842
0.48245655193097253,-0.2069999986876887
0.4824564985392917,-0.207000082102821
0.4822566691467705,-0.20729982619160278
0.48225644434723225,-0.2073001782445803
0.480056719552565,-0.21089972790858127
0.48005640367138214,-0.2109002816057489
0.4783565726650959,-0.21409996349993474
0.47835655246657266,-0.214100000814603
0.4783565333151641,-0.2141000349287601
0.4779568063869673,-0.21479955705310455
0.4779563439204593,-0.21480046523098031
0.47615656997563366,-0.2187999628861485
0.47615655138787866,-0.21880000335794442
0.47615653717065476,-0.2188000331548017
0.474456566566584,-0.22229997263377088
0.47445653966815415,-0.22230002721253556
0.47425662724205037,-0.2226998520647431
0.47425648396318554,-0.22270015017430927
0.47245658898813936,-0.2265999226202427
0.47245655267126646,-0.22659999808961193
0.4724565119283009,-0.22660007616394365
0.4705566383867957,-0.23009984321408475
0.4705564734918319,-0.23010015956518004
0.4703565947010667,-0.2304999171467104
0.4703565508787301,-0.23050000108677507
0.47035650728432915,-0.23050007798327346
0.468056572025132,-0.23439996820539036
0.4680565340816478,-0.23440003153107244
0.4666566479712103,-0.23669984442679132
0.4666564639837301,-0.2367001587390598
0.46575656728752324,-0.23829997508787198
0.46575656429492635,-0.23829998034145902
0.46345681222642776,-0.24219956090754113
0.4634563377021129,-0.24220046194063102
0.46275664694855373,-0.24369979926968627
0.46275646807717846,-0.24370020447330087
0.4617567976637331,-0.24609941346556985
0.46175638078502534,-0.24610061155303492
0.4606565532742663,-0.25000000000027145
0.4595565703977957,-0.2538999392895765
0.4595565368753138,-0.2539000609106669
0.4588565651357533,-0.2564999559433201
0.4588565536285021,-0.2564999972626587
0.45885653905388724,-0.25650004621650446
0.4584565799333987,-0.2577999133580922
0.4584565519576818,-0.25779999903193235
0.45845652055829306,-0.25780008506181384
0.4569566093253688,-0.2616998542674169
0.4569565484017059,-0.2616999997156974
0.45695648136953426,-0.26170013661930924
0.45495661527938025,-0.2654998821906019
0.4549565426679272,-0.2654999918917384
0.45495645906666415,-0.2655000942080539
0.4548577290514114,-0.26559882422330666
0.45485699328212836,-0.26559964066271785
0.4548563461108243,-0.2656005289751928
0.45485579451071434,-0.2656014795892411
0.45285656770170224,-0.2694999718668147
0.4528565526212115,-0.26950000084620956
0.4528565386920865,-0.26950002686223334
0.45095663838679556,-0.27299984321408516
0.45095647349183177,-0.2730001595651804
0.4507565716784664,-0.27339996319191107
0.45075655202818665,-0.27340000174038936
0.45075653476780314,-0.2734000343694678
0.4486565661054839,-0.27729997617091773
0.4486565401999063,-0.2773000236976031
0.4470566569104671,-0.28019981215971157
0.44705645733188726,-0.28020019188506917
0.44655660109859246,-0.2811999043516588
0.4465565073914746,-0.2812000965956553
0.4446565720547927,-0.2851999604623541
0.4446565539026044,-0.285199997876137
0.44465653216176465,-0.2852000408178191
0.4431565921604528,-0.28809992482035535
0.443156550992582,-0.28810000138647984
0.44315651092131764,-0.28810007058858733
0.44255657390826547,-0.28909996561034096
0.4425565329011779,-0.28910003454600824
0.4402566355420055,-0.2929998605028658
0.4402565498707057,-0.2929999961141395
0.44025645372978794,-0.29300012940821085
0.43925671518576515,-0.2942997895154405
0.43925640211763667,-0.2943002183377205
0.4374565770426366,-0.2968999656682762
0.43535662226281086,-0.2998999014453052
0.4353564865422276,-0.2999001000984172
0.4347565532741359,-0.30080000000055473
0.4321567293108315,-0.30469973594551136
0.43215639336834527,-0.30470027412477074
0.4314566859346553,-0.30589977258252504
0.431456432080679,-0.30590023373080605
0.4300569356821667,-0.3085992624993654
0.4300565832456676,-0.30860001267393117
0.4300562905683859,-0.3086007881179161
0.42875655327425255,-0.31250000000031625
0.4275565532742525,-0.31610000000031624
0.42745656356015543,-0.31639996914260754
0.42745655165361324,-0.3164000041439173
0.427456543786659,-0.31640002643004184
0.42605658270695307,-0.3202999180092225
0.4260565525009255,-0.3202999979909341
0.4260565178323552,-0.3203000813082083
0.4243565975508573,-0.32419989842458585
0.4243565967284379,-0.3241999002084324
0.42435654603792233,-0.3241999942478594
0.4243564855807641,-0.3242000870212418
0.4243564853412046,-0.3242000873428993
0.42365664524252683,-0.325099881755485
0.4236564646877083,-0.3251001208002304
0.4214565768556497,-0.3280999678439466
0.4214565768094476,-0.3280999679004449
0.41975659020450223,-0.33039995003593786
0.4197565508819153,-0.3304000019512053
0.4197565159907692,-0.3304000458877824
0.41845669819013237,-0.33199982164241226
0.41845641623330343,-0.3320001844786006
0.4158566688448413,-0.3354998444246073
0.4158565480120247,-0.33549999522514257
0.41585641610821705,-0.335500137166501
0.41545710083290655,-0.33589945244181146
0.4154560912082398,-0.3359006213995206
0.4125567156268414,-0.33979978166415986
0.41255640234959085,-0.3398002263873723
0.41195660597718964,-0.3406999209459741
0.41195655040777795,-0.340700001143562
0.4119564967032833,-0.34070007307124334
0.4095565840078588,-0.34379996030283333
0.408056634592466,-0.34569989699734177
0.40805647453247784,-0.34570010498943476
0.4065565705365095,-0.3476999769840592
0.40655654995441165,-0.3477000041183807
0.4041566028757921,-0.35079993593175296
0.4041565046585805,-0.3508000648212979
0.4035566111596044,-0.3515999228199327
0.4035565497886355,-0.35160000161467136
0.4035564922758313,-0.35160007024103895
0.4002566142053509,-0.3553999298373497
0.40025655224863077,-0.35539999870175937
0.40025648738681635,-0.3554000658879017
0.40015655327401095,-0.3555000000007071
0.396356553274011,-0.3593000000007071
0.39625657772177225,-0.3593999755529458
0.3962565548065858,-0.3593999981707596
0.3962565264507272,-0.35940002541223964
0.3924566571251341,-0.36299990161543305
0.392456452118867,-0.3630001011558511
0.38855655327401095,-0.3669000000007071
0.3882567029511108,-0.3671998503236073
0.3882564096988383,-0.36720015554047875
0.3846565897836921,-0.3710999604485537
0.38465655162513235,-0.37110000095284734
0.3846565165061063,-0.3711000367686117
0.38455768832406984,-0.3711988649506482
0.38455697623422236,-0.37119965230583807
0.3845563465683635,-0.3712005070110809
0.3845558056565304,-0.37120142047401655
0.38255657812345456,-0.37499995278686066
0.38255652890200503,-0.37500004746208676
0.38065657927692703,-0.37869994936355444
0.3806565278174169,-0.37870005091401
0.38055657167846635,-0.3788999631919111
0.3805565520281866,-0.3789000017403894
0.3805565347678031,-0.37890003436946784
0.37845659647932933,-0.3827999197623476
0.37845655078709917,-0.38280000122818014
0.3784565059512643,-0.38280007516041015
0.37675664875628395,-0.38549984835243783
0.3767564629785921,-0.38550015479291905
0.37605661549305963,-0.3866998933395461
0.3760564724112884,-0.386700093498234
0.3728566155421313,-0.39039992800319695
0.3728565527578271,-0.3903999980129409
0.3728564851844716,-0.39040006809024647
0.3726567029511108,-0.3905998503236073
0.3726564096988383,-0.3906001555404787
0.3690565897836921,-0.39449996044855373
0.36905655162513235,-0.3945000009528474
0.3690565165061063,-0.39450003676861173
0.36895676108176995,-0.3945997921929481
0.36895635731334153,-0.39460021901557524
0.3655566774069505,-0.3983998612638945
0.3655564340950697,-0.3984001430154429
0.3650566166844821,-0.39899992390814815
0.3650565526564874,-0.3989999978826667
0.3650564835114858,-0.39900007194331144
0.36185657221958806,-0.40229998046308096
0.3618565530306695,-0.4023000000491742
0.36115658206691714,-0.4029999712077929
0.361156524041048,-0.403000028347823
0.3578569037642682,-0.406199660131367
0.3578562355474747,-0.4062003706816707
0.3572566453870818,-0.4068998925354623
0.35725654918171235,-0.4068999988846328
0.35725645175909926,-0.40690009571476726
0.35375666090839697,-0.410199898516858
0.35375655204773865,-0.4101999955571714
0.3537564333876914,-0.41020008991545936
0.353357096968392,-0.41049959222993393
0.3533560661740776,-0.4105004739357775
0.34965665185457906,-0.4140999040844788
0.34965654342821373,-0.41409998983226165
0.34965643269274294,-0.414100060244044
0.349656431241962,-0.414100061016789
0.3494576885035303,-0.4141994323860049
0.3494565950022789,-0.4142000632836185
0.3494555843646268,-0.41420081984711365
0.34555658365818864,-0.4174999742910228
0.3449566839380715,-0.4179998911139105
0.34495654901909906,-0.41799999639111535
0.3449564108804239,-0.4180000906148362
0.34165657385597,-0.420099986903125
0.34165653275230445,-0.4201000131932598
0.3388566324247766,-0.42189994911809914
0.33885655443997137,-0.4218999973142427
0.3388564685837149,-0.42190004619546034
0.33775670896908566,-0.4224999150761672
0.3377564005100541,-0.4225000900923082
0.33385680486529407,-0.4247998516263975
0.3338563102450076,-0.42480016202006604
0.3323565532738586,-0.42580000000083207
0.32995659159200175,-0.4273999744554033
0.32995654650125894,-0.42740000395257743
0.3299565208152781,-0.42740002017778805
0.3262566866669677,-0.4296999170807918
0.32625640466130584,-0.4297000495383868
0.3259578984351994,-0.4297995516137556
0.3259570213124978,-0.4297998879139235
0.3259561774496411,-0.42980030063358093
0.32595537348910836,-0.4298007865239989
0.32205655327385857,-0.43240000000083206
0.3202572038951009,-0.4335995662533372
0.3202565709924228,-0.4336000227498791
0.3202559734305043,-0.4336005246210243
0.3181565919348348,-0.4354999650218681
0.3181565139316913,-0.4355000342114231
0.3158567027307014,-0.4374998700383709
0.3158564087822624,-0.4375001354617221
0.31425662843009017,-0.4389999295418836
0.31425655309072115,-0.4389999974670345
0.3142564716419345,-0.43900006530637614
0.3112567678783273,-0.44139982831726193
0.31125634786516526,-0.44140018258635005
0.31035659482115635,-0.4421999630699135
0.3103565535883169,-0.44219999895343004
0.3103565094888305,-0.442200035720203
0.30655696836734403,-0.44529966137194193
0.30655617447853534,-0.44530037879618267
0.30645668987755026,-0.4453998633971678
0.30645654878467915,-0.44539999455197465
0.30645639811714254,-0.4454001153737764
0.30255657075628356,-0.44829998700108176
0.3025565358451736,-0.4483000130723477
0.3013566983270029,-0.44919989121097575
0.3013565486315639,-0.44919999567003766
0.30135639612098614,-0.4492000873079871
0.2986566142929422,-0.45069996610134483
0.2986565552236199,-0.45069999790576554
0.2986564880961034,-0.45070003175410744
0.29475658617822853,-0.45259998397050805
0.29475655091240965,-0.4526000008506109
0.2947565222273053,-0.452600014112916
0.2936567317118276,-0.4530999188926786
0.29365637795985267,-0.45310008765784365
0.29085659282362336,-0.45449998022595833
0.29085654795504556,-0.45450000219373177
0.2908565183407375,-0.4545000161238243
0.2869565735552242,-0.45629999064021504
0.2869565330319002,-0.45630000944709187
0.28545658620652037,-0.45699998463226915
0.28305656600451734,-0.45809999416596053
0.2830565405575186,-0.45810000586992533
0.2791566150193131,-0.4598999715029432
0.2791565541843288,-0.4598999986382468
0.27915648885582545,-0.4599000257680684
0.2766569621780056,-0.4608998364391963
0.2766561593649377,-0.4609001969553011
0.27525661588771255,-0.46159996869391373
0.2752565521437351,-0.4615999995191396
0.2752564898522315,-0.46160002764617375
0.2713565839594294,-0.4632999866250874
0.27135655468776415,-0.4632999991648804
0.27135652074335165,-0.4633000131888975
0.26765854355791285,-0.46479919312894025
0.267657583270704,-0.46479963958064174
0.2676566723842258,-0.4648001797255011
0.2676558200107005,-0.4648008081600789
0.267655034677005,-0.464801518597713
0.2674566457900712,-0.46499990748464687
0.26745654368341804,-0.4649999914709011
0.2674564403343035,-0.46500006080850687
0.2674564401471744,-0.4650000609152055
0.26355659579867596,-0.4670999771028585
0.26355651033816396,-0.46710002211922724
0.26025663607058874,-0.46879995734797814
0.2602565536036858,-0.46879999801140976
0.2602564666128956,-0.46880003714126295
0.2595569868714608,-0.46909981417330643
0.2595561379200678,-0.46910022365287823
0.25565656321234037,-0.4711999946493469
0.2528565884482482,-0.4726999811574143
0.252856518242275,-0.472700019108973
0.2517566195460567,-0.47329996385236484
0.2517564875236891,-0.4733000370906744
0.24785660486990727,-0.4754999708953718
0.247856502006602,-0.4755000296818776
0.2459566035628717,-0.4765999708861426
0.24595650235774263,-0.47660002800469997
0.24395658655806898,-0.4776999816945205
0.2439565538223782,-0.47769999939440416
0.24395651878849112,-0.47770001768564324
0.2400567666800884,-0.4796998905617472
0.24005634504167384,-0.4797001189906547
0.2386566734651312,-0.48049993132010754
0.23865655176319467,-0.48049999670405985
0.2386564264427201,-0.48050005580654936
0.23615658000431886,-0.4815999882394459
0.2322565839772274,-0.4832999866173285
0.23225655047094393,-0.4833000009710583
0.23225652499616106,-0.48330001152139723
0.22955659208099177,-0.48439998419054026
0.22955651459274234,-0.48440001611798394
0.22835663279993673,-0.4848999668649863
0.22835647429719663,-0.48490003442657353
0.2244565837071448,-0.48659998673505767
0.224456567473681,-0.4865999936903678
0.22055691750138115,-0.48819985057417736
0.22055620114757463,-0.4882001760639827
0.22035660418731387,-0.4882999745441131
0.22035650263685833,-0.48830002600362327
0.21665660286665453,-0.4901999745342684
0.21665650315552656,-0.49020002441746546
0.21275671018747577,-0.49209992355574655
0.21275655041948074,-0.4920999949749365
0.21275638839173952,-0.4921000549615755
0.2124573781372683,-0.49219972504639925
0.21245656727379814,-0.49220003277688945
0.212455784316591,-0.49220040583939584
0.20885658082879358,-0.4940999854579556
0.208856525549466,-0.4941000142184766
0.20495666622117856,-0.4960999420791368
0.20495666199823095,-0.4960999441184056
0.20495655159550827,-0.4960999880706644
0.20495642583846066,-0.49610000000099996
0.2048593336950502,-0.49610000000099996
0.20485824799464852,-0.4961000558123082
0.2048571737401025,-0.49610022265784964
0.20485612225660135,-0.4961004987786766
0.20485510462927345,-0.49610088126382124
0.20485413158632296,-0.4961013660809835
0.2009567010633458,-0.4982999166324065
0.20095640823158767,-0.4983000880622118
0.19815660652519484,-0.49999996766966465
0.19815655117252667,-0.5000000003914569
0.19815650035270063,-0.5000000288669226
0.1970567964360365,-0.5005998673669213
0.1970563173788532,-0.50060014516699
0.19315657860248053,-0.5029999844139885
0.19315652777163364,-0.5030000153021684
0.1916565787168608,-0.5038999847350321
0.19165653283380896,-0.5039000119162923
0.18925674520607763,-0.505299888040373
0.1892563662076957,-0.5053001199150392
0.18535678789655066,-0.5077998496016707
0.18535632688795395,-0.5078001625343028
0.18145658063973108,-0.5105999803535397
0.1814565587365044,-0.5105999958686667
0.1798566064642259,-0.5116999634324421
0.17985649920694352,-0.5117000352618637
0.1775566260293783,-0.5131999525515801
0.17755654954912523,-0.5132000006602584
0.1775564806914889,-0.513200040944736
0.17365689647187926,-0.5153998064019517
0.17365622541492887,-0.5154002185734518
0.17335659617338656,-0.5155999714011466
0.17335650982541886,-0.5156000277595576
0.1697565875234663,-0.5178999781191385
0.16975655952316043,-0.5178999957069895
0.16975651179396234,-0.517900024581513
0.16705679492929557,-0.5194998567976118
0.16705631955132647,-0.5195001558158534
0.16585659283460621,-0.5202999736270002
0.16585651324577128,-0.5203000256598626
0.1619566336928889,-0.5227999484501719
0.16195654906193205,-0.5228000005707072
0.16195647285156087,-0.5228000438675443
0.1608571158644755,-0.5233996931332272
0.16085603180084002,-0.5234003724815601
0.15805657724749236,-0.5253999828768084
0.15805655705169325,-0.525399997133318
0.15805652497401262,-0.5254000192042989
0.15525658381177046,-0.5272999792786776
0.15525655662216198,-0.5272999974532522
0.15525651859736,-0.527300022067695
0.1541565941331215,-0.5279999739994832
0.15415654696120612,-0.5280000034151743
0.1541565177302963,-0.5280000209624218
0.15025658781931378,-0.530299979627873
0.1502565188836465,-0.5303000206349606
0.14875663580459517,-0.5311999504823915
0.1487564716568769,-0.5312000510114462
0.14635658444892313,-0.5326999805164171
0.1424576119710604,-0.5350993484948625
0.1424565983505004,-0.5351000570704249
0.14245567426850697,-0.5351008790062111
0.14235666642389797,-0.5351998868508202
0.14235641687540332,-0.5352000825354578
0.14235641634474377,-0.5352000828789817
0.13855666665331662,-0.5374999313764244
0.13855644164754843,-0.5375000714416708
0.13605664151172686,-0.5390999435285966
0.13605655268528727,-0.5390999979305205
0.13605646036195154,-0.5391000495538546
0.1345570116278436,-0.539899755545379
0.13455612105040127,-0.5399002881498036
0.1306566953296437,-0.5424999052969752
0.1306564143453262,-0.5425000992354986
0.1299567094215085,-0.542999888466797
0.1299565609440973,-0.5429999859471584
0.12995646122033783,-0.5430000460017561
0.1299564601791299,-0.543000046548205
0.1267565776806572,-0.5445999877974413
0.12675652874233298,-0.5446000119520981
0.12285660233689936,-0.546499976098335
0.1228565044596039,-0.546500024407968
0.12205661397764277,-0.5468999696489486
0.12205649296395739,-0.54690003112853
0.11895663547957351,-0.5484999575720829
0.11895647182188175,-0.5485000438595938
0.11505699203690728,-0.5505997637438109
0.11505613864015594,-0.5506002764233004
0.1147567199404698,-0.5507998888897578
0.114756457505257,-0.5508000493245075
0.11475642665733796,-0.5508000703433472
0.11115675116356885,-0.5527998900621078
0.11115636026385482,-0.5528001182972868
0.10805659275123941,-0.5546999758050188
0.108056514009532,-0.5547000245410366
0.10725668528362828,-0.5551999174947265
0.1072564237467274,-0.5552000863522528
0.10335673298984199,-0.5577998801901763
0.10335637859358464,-0.5578001270410322
0.10225678922245694,-0.5585998284018524
0.10225659772340649,-0.5585999521886037
0.10225657628102955,-0.5585999675855452
0.10225641519530725,-0.5586000591773723
0.09945658331016989,-0.5597999871281454
0.09945652331727085,-0.5598000130588489
0.09555671515851788,-0.5614999294357412
0.09555639383220108,-0.5615000759254423
0.09345669980043662,-0.5624999302262824
0.09345642763985894,-0.5625000477361786
0.09345641673452558,-0.5625000530994867
0.09165657161564403,-0.5631999928679408
0.08775660892740575,-0.5646999785956465
0.08775649715177845,-0.5647000201472511
0.08385685354368738,-0.5660998922116941
0.08385626003816521,-0.5661001256732903
0.08315658985930335,-0.5663999843213738
0.08315651680702212,-0.5664000159550897
0.07995659145699503,-0.5677999832957266
0.0799565541537755,-0.5677999992671956
0.07995651356006928,-0.5678000158863709
0.07595659167431447,-0.5693999846406728
0.07595651499422522,-0.5694000156607035
0.07375664986998075,-0.5702999604842581
0.07375664934847985,-0.5702999606856928
0.07375645180232225,-0.5703000238765524
0.0720565971538519,-0.5706999896761925
0.07205653953153275,-0.5707000027175904
0.0720565228339307,-0.5707000062449947
0.06035668021912923,-0.5730999739608514
0.06035642700326603,-0.5731000291402658
0.05645661609979733,-0.5739999855026047
0.056456548533559275,-0.5740000002304745
0.056456494449547416,-0.5740000106962448
0.05535664859525345,-0.5741999826697529
0.05535655280235456,-0.5741999982814573
0.05535645715974421,-0.5742000102988871
0.05255659006632355,-0.5744999960588965
0.05255655853078013,-0.5744999992149143
0.052556511086993926,-0.5745000032461037
0.048656595092336205,-0.5747999967841543
0.048656562584961746,-0.5747999990258069
0.044756553272009274,-0.5750000000010675
0.04085658552677438,-0.5751999983469772
0.040856556439024,-0.5751999996607956
0.040856517812673555,-0.5752000009102473
0.0369566887719197,-0.5752999965266768
0.036956417908103,-0.5753000069428065
0.03305658552677438,-0.5754999983469772
0.033056556439024,-0.5754999996607956
0.033056517812673554,-0.5755000009102472
0.029156553273329496,-0.5756000000009996
0.025256586726074493,-0.575699999143237
0.02525655420010995,-0.5756999997715333
0.02525651887987828,-0.575700000001
0.021356688994602815,-0.575700000001
0.021356417596625623,-0.5757000034798895
0.017456586726074492,-0.575799999143237
0.01745655420010995,-0.5757999997715333
0.01745651887987828,-0.575800000001
0.013556685602641646,-0.575800000001
0.013556420985321642,-0.5758000033081998
0.00955658415089304,-0.5758999992290605
0.00955655765725267,-0.5758999997367522
0.009556517999065987,-0.575900000001
0.0017566889946028191,-0.575900000001
0.0017564175966256275,-0.5759000034798895
-0.0021434132733420545,-0.575999999143222
-0.002143445801052861,-0.5759999997715485
-0.0021434811195429897,-0.5760000000009999
-0.006043412333272685,-0.5760000000009999
-0.006043447653493558,-0.5759999997715334
-0.006043480179469146,-0.5759999991432369
-0.009943311050017896,-0.5759000034798895
-0.009943582447995087,-0.575900000001
-0.013843412333272687,-0.575900000001
-0.013843447653493558,-0.5758999997715334
-0.013843480179469151,-0.5758999991432369
-0.04114344672672177,-0.5752000000009997
-0.045043443336478375,-0.5751000000879289
-0.049043443336386876,-0.5750000000857579
-0.06074344672672373,-0.5747000000009996
-0.06464344672672177,-0.5746000000009996
-0.06854344672672176,-0.5745000000009997
-0.07244341123807971,-0.5744000009109649
-0.07244344994837078,-0.574399999658593
-0.07244347895219594,-0.5743999983484116
-0.07634317577384822,-0.5742000138960192
-0.07634371803564212,-0.574200000001
-0.07704332402236108,-0.574200000001
-0.07704344455900512,-0.5741999972068264
-0.07704357092219277,-0.5741999883576766
-0.0802434007125296,-0.5739000043148325
-0.08414344672788208,-0.5735000000008836
-0.08804331277027734,-0.5731000137401252
-0.08804358098937505,-0.5730999896731047
-0.0919434070746921,-0.5728000030511571
-0.09194345886871183,-0.5727999986753842
-0.09194347414000666,-0.5727999971893836
-0.09584341474430595,-0.5724000032812504
-0.09584344404381535,-0.5724000000962521
-0.09584348127066993,-0.5723999955722936
-0.09974340936193689,-0.5719000047913619
-0.09974345540591094,-0.5718999985549579
-0.09974347526557141,-0.5718999956104155
-0.10364329636012468,-0.5713000231343305
-0.10364356394133689,-0.5712999714678838
-0.10364358070078811,-0.5712999690839282
-0.10754329504126647,-0.5704000350053563
-0.10754359937608456,-0.5703999694711421
-0.10804340728807496,-0.570300007888744
-0.10804343809349444,-0.5703000014838882
-0.10804349439676629,-0.5702999887845402
-0.11144339634698285,-0.5695000118550775
-0.11144349722032638,-0.5694999886399582
-0.11544337507318732,-0.5686000161230645
-0.11544345135921195,-0.5685999978432589
-0.115443512581718,-0.5685999814265457
-0.1193434108933221,-0.5675000101078881
-0.11934348241492775,-0.5674999893910285
-0.12304197003309554,-0.5664004390180597
-0.12304296011125578,-0.5664001958762551
-0.12304396898419664,-0.5664000490835793
-0.12304498729829401,-0.566400000001
-0.12324332477428544,-0.566400000001
-0.1232433267872435,-0.5663999999546234
-0.12324344527268867,-0.56639998905617
-0.12324356163399028,-0.5663999675188292
-0.12324356455501527,-0.5663999667674106
-0.1271434467269676,-0.5653000000009625
-0.13104335978582565,-0.564200024522823
-0.13104344249037767,-0.5641999996649387
-0.13104353545026773,-0.5641999681515754
-0.13494318163291608,-0.5628000951629323
-0.1349437165055149,-0.5627999190673983
-0.13594333369920747,-0.5625000339092906
-0.13594356048238768,-0.5624999686201569
-0.13884341742173936,-0.5617000080851634
-0.14274341834271323,-0.5606000080067765
-0.1427434433588945,-0.5606000008002455
-0.1427434782185923,-0.5605999903112321
-0.1466433977071786,-0.5594000150839747
-0.1466434529118761,-0.5593999975106978
-0.14664348888426265,-0.5593999853375573
-0.14894338663972415,-0.558600020900875
-0.1489435062947385,-0.5585999776630521
-0.15054337671744936,-0.5580000262545357
-0.1505435171004377,-0.5579999747386939
-0.15444341548963125,-0.5566000112143679
-0.15444342816538462,-0.5566000065741872
-0.1583434137886343,-0.555100012669552
-0.15834347949427838,-0.5550999868940442
-0.159343358434381,-0.554700035318003
-0.15934353563983136,-0.5546999662753975
-0.16224340893879882,-0.5536000143344099
-0.1622434559023476,-0.5535999961093412
-0.16224347490004248,-0.5535999884427849
-0.16614324811329742,-0.5520000814835009
-0.1661436484804455,-0.5519999266360643
-0.16944330300360103,-0.5508000522640077
-0.16944344661905056,-0.5507999952920473
-0.1694435819362928,-0.5507999323963196
-0.17004305281833001,-0.5505001969553011
-0.17004385563139793,-0.5504998364391963
-0.17404327044812212,-0.5489000705125067
-0.17404362542059215,-0.5488999358545358
-0.17794336975218217,-0.5475000276329394
-0.1779434500996996,-0.5474999973811462
-0.17794351813174933,-0.5474999693989223
-0.17934332806292355,-0.5469000508569907
-0.17934356659597567,-0.5468999520533654
-0.18184327044812215,-0.5459000705125067
-0.18184362542059218,-0.5458999358545358
-0.18574341548963128,-0.5445000112143679
-0.18574342816538464,-0.5445000065741872
-0.18964333870000616,-0.5430000415497828
-0.1896434488610366,-0.5429999963916515
-0.18964354772399278,-0.5429999507973012
-0.19354344672713414,-0.541100000000899
-0.19744281956066836,-0.5392003055435362
-0.19744410856133546,-0.5391997793895077
-0.19774326813064202,-0.5391000595330722
-0.19774344498226437,-0.5390999935087506
-0.19774361432833648,-0.5390999162002978
-0.2013433979129962,-0.537300024407968
-0.20134349579029168,-0.537299976098335
-0.20524281956066837,-0.5354003055435361
-0.20524410856133546,-0.5353997793895077
-0.20584328418735298,-0.5352000541808352
-0.2058434439897299,-0.5351999951027842
-0.2058436015139584,-0.5351999249527418
-0.2091434377448293,-0.5336000043559559
-0.21304342379610264,-0.5317000111724269
-0.21304351088328716,-0.5316999643585933
-0.21394299195600328,-0.5312002526515289
-0.21394392407580892,-0.5311997931498077
-0.21694341246318097,-0.5299000148486132
-0.21694343529320878,-0.5299000047637356
-0.22084338046255697,-0.5281000305845415
-0.22084344053194443,-0.5281000018492171
-0.22084351674531194,-0.5280999626578716
-0.2223434165262794,-0.5273000161080224
-0.22474340087452072,-0.5260000248377275
-0.2247434533725915,-0.5259999957288192
-0.2247434848510516,-0.5259999775175667
-0.2286433772542115,-0.5237000409721134
-0.22864337763402107,-0.5237000407182116
-0.22914320372016816,-0.523400145805083
-0.2291436971961784,-0.5233998673996408
-0.2325433796389571,-0.5216000355181697
-0.23254338079650694,-0.5216000348198734
-0.23644330551192508,-0.5195000760398586
-0.23644359018203817,-0.5194999282734469
-0.24044344672714338,-0.5175000000008944
-0.2442412111171289,-0.5156011178059016
-0.24424210836921809,-0.5156007200383822
-0.2442430385983951,-0.5156004070623619
-0.24424399381156864,-0.51560018156712
-0.24424496580096977,-0.5156000454902477
-0.24424594621467804,-0.5156000000009999
-0.24434331929184103,-0.5156000000009999
-0.24434344457401594,-0.5155999881157158
-0.24434355800843693,-0.515599942921453
-0.24434355841774943,-0.5155999427236606
-0.24824339866010312,-0.5136000246506587
-0.24824349504321871,-0.5135999758428567
-0.2520412111171289,-0.5117011178059017
-0.2520421083692181,-0.5117007200383823
-0.2520430385983951,-0.511700407062362
-0.25204399381156867,-0.51170018156712
-0.2520449658009698,-0.5117000454902478
-0.2520459462146781,-0.511700000001
-0.2521433143931255,-0.511700000001
-0.2521434422879531,-0.511699987406495
-0.2521435489107713,-0.5116999161579499
-0.2560433462600897,-0.5085000824354321
-0.25604344441222776,-0.5084999977852307
-0.25604353878283737,-0.5084999079452729
-0.25674298872907936,-0.5078004579990311
-0.2567439571365621,-0.5077996012435613
-0.2599434377169639,-0.5053000070401223
-0.2599434557528644,-0.5052999929809138
-0.26174340507886673,-0.503900032394023
-0.2617434886965194,-0.503899968024249
-0.26384320951086393,-0.5023001807371293
-0.2638436937408419,-0.5022998329034029
-0.26724335689249723,-0.5000000607714008
-0.2672434496550314,-0.4999999952109409
-0.2672435273595593,-0.4999999354949901
-0.2677431605612577,-0.49960022893363143
-0.26774374803716533,-0.49959979140166066
-0.2716434243863192,-0.4969000154676311
-0.27164344074595015,-0.4969000040170748
-0.27164347452743753,-0.49689997978251554
-0.27274297679470466,-0.4961003417699576
-0.2727439512375603,-0.4960997117092294
-0.27554341524630577,-0.49450001798994625
-0.2755434779587342,-0.4944999815822667
-0.2794433589983766,-0.4922000517383751
-0.2794435354350405,-0.49219994996054367
-0.28334340843347944,-0.4900000216024499
-0.2833434846568475,-0.4899999777662428
-0.2862434234263102,-0.4883000136600061
-0.28624346988751403,-0.48829998610467545
-0.2872432356985829,-0.4877001266180342
-0.28724366341071506,-0.48769988332512565
-0.2911433914394759,-0.4856000297711774
-0.2911434485962047,-0.48559999811431115
-0.29114349837889714,-0.48559996900984553
-0.2931433947559466,-0.48440003118361585
-0.2931434979709504,-0.4843999676363906
-0.2950430890407679,-0.4832002259080848
-0.2950438212972383,-0.48319980335159485
-0.29904337864610886,-0.4811000357434378
-0.29904344879587574,-0.4810999976050236
-0.2990435101093117,-0.4810999619715969
-0.30004333774100483,-0.48050006539258094
-0.30004354126797533,-0.48049991524019614
-0.30294338044128377,-0.4779000594296438
-0.30294351400336983,-0.47789994169487277
-0.30444336930327587,-0.47660006710162084
-0.304443525435393,-0.476599934410721
-0.30684340373993285,-0.4746000358236045
-0.30684344951934434,-0.47459999684687104
-0.3068434851246329,-0.4745999652603582
-0.3089434121911651,-0.47270003124778137
-0.30894348153711376,-0.4726999690587445
-0.31074329250762694,-0.4711001370849551
-0.31074360617093794,-0.4710998690292384
-0.3135434387840151,-0.46880000652563925
-0.31354345468330636,-0.4687999934913382
-0.31464340706720445,-0.46790003244996703
-0.31464344555440393,-0.46790000033353935
-0.31464348591760005,-0.4678999652893923
-0.3181431240975828,-0.4648002857585505
-0.31814379151475997,-0.46479974141020214
-0.3185432859548432,-0.4645001205801398
-0.31854361195958736,-0.4644998856092147
-0.3224434080620234,-0.4618000267690666
-0.32244344123937174,-0.4618000033614549
-0.322443489482875,-0.46179996793411593
-0.3236434215179964,-0.4609000189077748
-0.3236434720486904,-0.4608999812442117
-0.3263433431728709,-0.4589000767077817
-0.3263435521179924,-0.45889992583697725
-0.32904333759836474,-0.4570000767952338
-0.32904355775687166,-0.4569999259810849
-0.33024337255353087,-0.4562000494499787
-0.3302434451155209,-0.45619999929022637
-0.3302435180967599,-0.45619994510121264
-0.3341433392738699,-0.45320008265728184
-0.3341433437816808,-0.453200079002273
-0.33414349284963474,-0.45319994098398575
-0.33414363051846463,-0.4531998162082315
-0.3342428827549866,-0.45310056397170956
-0.334243466279904,-0.4531000227491911
-0.3342440888101709,-0.45309952688710287
-0.3380434133927719,-0.45030002456308105
-0.33804344725768654,-0.450299999198932
-0.33804347857223127,-0.45029997497977986
-0.33944332212233636,-0.4492000979046973
-0.33944344417780675,-0.44919999595126847
-0.33944355822793265,-0.44919988850017767
-0.34334342797336437,-0.44530001875474595
-0.34334342958933095,-0.4453000171225062
-0.3458433747879114,-0.44270007481777884
-0.3458435201208137,-0.4426999266072966
-0.3471434129884143,-0.4414000337396961
-0.34714344462069335,-0.44140000153202413
-0.3471434809397092,-0.4413999631566864
-0.34974331335432046,-0.43860014363325883
-0.3497435853252106,-0.43859986140289975
-0.35084341688471177,-0.4375000298433986
-0.3508434416929187,-0.43750000463646305
-0.3508434801858282,-0.43749996415239556
-0.35364342137603033,-0.43450002716289327
-0.353643453321444,-0.4344999924504329
-0.35364346475321073,-0.43449997972167625
-0.3544429972866675,-0.4336005056215374
-0.35444395686200775,-0.4335995556899257
-0.35754315501180056,-0.43090025407559
-0.35754375620632656,-0.43089976789152723
-0.3591434181127148,-0.4297000214617361
-0.35914344541698245,-0.4297000006938174
-0.36144329119078966,-0.4279001217250228
-0.36144360669602554,-0.42789988416137553
-0.36434338133140726,-0.42580004735644394
-0.3643434502544301,-0.4257999958262867
-0.36434350508293295,-0.4257999522552801
-0.36544325680827716,-0.4249001553890894
-0.36544364364111037,-0.4248998535777074
-0.3693432915705641,-0.4220001153737546
-0.36934344223801646,-0.4219999945520222
-0.3693435833309682,-0.4219998633971422
-0.3694431834320575,-0.42190026329605285
-0.36944372786834884,-0.42189975585199446
-0.37324293804886804,-0.41860044174785943
-0.37324400729349827,-0.4185996262900005
-0.3741433373779671,-0.4180000729003545
-0.374143339145198,-0.41800007165775516
-0.37414353864827415,-0.41799990805691306
-0.3741435391240261,-0.41799990760408423
-0.37714344672740324,-0.4150000000007071
-0.37804341709238953,-0.41410002963572085
-0.37804344541053525,-0.41410000086562593
-0.3780434764431158,-0.4140999683039478
-0.38104332995828966,-0.41090012455442904
-0.3810435674516079,-0.41089987927650246
-0.3817434176356334,-0.41020002909247694
-0.3817434479684172,-0.41019999828453485
-0.3817434734881755,-0.41019997156738724
-0.38494339301203495,-0.4068000570732866
-0.38494344380683304,-0.4068000014772215
-0.38494349884954315,-0.40679993745414567
-0.38544332754846206,-0.40620014301544294
-0.38544357086034287,-0.4061998612638945
-0.38884335421115035,-0.40240010340122734
-0.38884335576863666,-0.40240010156591194
-0.3888434325644886,-0.40239999525437875
-0.3888434467276961,-0.4023998597870398
-0.3888434467276961,-0.40230422338768873
-0.3888434943557524,-0.4023032202409953
-0.38884363681143025,-0.402302226119222
-0.38884387281311134,-0.4023012499660953
-0.38884420023758054,-0.40230030056368465
-0.3888446161391273,-0.4022993864533939
-0.3888451167760475,-0.40229851585911736
-0.38884569764430565,-0.40229769661325254
-0.38884635351805624,-0.40229693608623557
-0.3925433508584643,-0.3984001010517514
-0.392543545221505,-0.39839990150660537
-0.3927434202924411,-0.39820002643566926
-0.3927434474229137,-0.3981999989192918
-0.39274347155217537,-0.3981999737573771
-0.39624334569034375,-0.3945001068113134
-0.39624355069134326,-0.3944998960367671
-0.39664341924083096,-0.3941000274872794
-0.3966434464615059,-0.3940999998638995
-0.3966434734537887,-0.39409997165454136
-0.39994333993426534,-0.390600113266157
-0.3999435568042988,-0.3905998899238115
-0.400543387399082,-0.3900000593290283
-0.40054344385385393,-0.3900000010558557
-0.4005435039188761,-0.3899999349207584
-0.40344333047799547,-0.3867001322845191
-0.4034434422113903,-0.386699996271829
-0.4034435442969069,-0.3866998536464867
-0.40444320686239477,-0.38520035979825484
-0.40444371513372185,-0.38519966096115754
-0.4063434213938894,-0.38280003200094587
-0.40634344444055254,-0.3828000024236502
-0.406343472994139,-0.38279996454063225
-0.4083434279709079,-0.3801000253219942
-0.408343465634471,-0.38009997479130025
-0.40924340799234793,-0.3789000516474644
-0.4092434860895513,-0.3788999488299285
-0.412243370384457,-0.3750000992465511
-0.41224337231105906,-0.3750000966154856
-0.41224343544625297,-0.37499999630339276
-0.41224344672241225,-0.3749998762079701
-0.41224344672769614,-0.3749998759824458
-0.41224344672769614,-0.37490347955552294
-0.41224350597383025,-0.37490236103595126
-0.41224368304919823,-0.3749012550339392
-0.4122439759721168,-0.37490017392696
-0.4122443814644314,-0.3748991298138821
-0.4122448949882024,-0.37489813437956826
-0.41224551079649024,-0.3748971987641081
-0.415043235518502,-0.37110028664137784
-0.41504367671571835,-0.37109972819634
-0.4161434269518309,-0.3698000233718434
-0.41614344708139167,-0.36979999930144314
-0.4161434654838143,-0.3697999767784928
-0.4182434257187344,-0.3672000260114489
-0.41824346790006645,-0.36719997412301547
-0.4200431123252782,-0.36500040871442335
-0.42004382013856295,-0.36499962658954743
-0.42174340788578357,-0.3633000388423268
-0.42174344605843034,-0.36329999986919687
-0.4217434841676912,-0.36329995930474324
-0.42404343015893076,-0.3608000180099176
-0.42404346337899396,-0.36079998206822583
-0.42534338132777605,-0.3594000704310759
-0.42534351339484494,-0.35939993076913335
-0.4279434227256205,-0.35670002492563563
-0.4279434494063525,-0.3566999968537875
-0.42794346731992616,-0.356699977536138
-0.4290433514610946,-0.35550010392759057
-0.4290434431275914,-0.3554999984204572
-0.4290435309923525,-0.35549988564115215
-0.4318429736098392,-0.3517006420888488
-0.4318434694719274,-0.3517000195585819
-0.4318440106944459,-0.3516994360336645
-0.43194336772722214,-0.35160007900088824
-0.43194343904001253,-0.35159999455830115
-0.43194350364294254,-0.3515999034918117
-0.4342434263545702,-0.34770003454600823
-0.43424346736165775,-0.34769996561034094
-0.4357433625082826,-0.34520014036596613
-0.43574353524568277,-0.34519986230564775
-0.4366434323056069,-0.3438000224346547
-0.4366434612622948,-0.3437999776393754
-0.4392431626967873,-0.3398004369709254
-0.43924377229884237,-0.339799593036418
-0.4396433460688196,-0.3393001258239464
-0.43964344318107557,-0.33929999655796
-0.43964353099634845,-0.33929986356532305
-0.4417433013361392,-0.33590023539613806
-0.4417436042144101,-0.3358997725195033
-0.44354340609476284,-0.33330005869232715
-0.44354344598902995,-0.33329999937392113
-0.4435434840766601,-0.33329993930821655
-0.4443433458673498,-0.33200016389834575
-0.4443435534770906,-0.33199983987621107
-0.44694335202367147,-0.32810014205633986
-0.4469435459621948,-0.3280998610720224
-0.44744339903524705,-0.32740006676974925
-0.44744344619021736,-0.3273999985413101
-0.44744348973079734,-0.32739993119532496
-0.4494433579765471,-0.3242001420021252
-0.44944344249575097,-0.3241999967439751
-0.4494435165434073,-0.3241998487328453
-0.4512433947611132,-0.3203001125944825
-0.45124347651195656,-0.32029988068247317
-0.4512434770049282,-0.32029987889119516
-0.45134337026668164,-0.3199003058441812
-0.45134354124999865,-0.3198996992473728
-0.4524434345136979,-0.31640003886287515
-0.4524434473395051,-0.31639999692805837
-0.45244345693933957,-0.31639996379522056
-0.45354341282596283,-0.31250012019719287
-0.4535434834549878,-0.3124998806364526
-0.4547432469721393,-0.3086006492057102
-0.4547437278000203,-0.30859938164110345
-0.45524330388527645,-0.30750031425354
-0.4552436097356171,-0.30749969571879854
-0.45674326788791486,-0.30470033383450934
-0.45674364896133224,-0.3046996797970322
-0.45914281631793896,-0.3009009981490716
-0.45914349797800585,-0.30090004096880385
-0.4591442815078451,-0.3008991652202653
-0.4592433360186831,-0.30080011070942725
-0.45924352882955455,-0.3007998665847631
-0.46164343001917924,-0.2969000271516229
-0.46164344725966566,-0.29689999875411827
-0.46164346211456747,-0.29689997362277654
-0.46304328682173757,-0.2945002741247707
-0.4630436227642238,-0.2944997359455113
-0.4640433478705095,-0.2930001482860828
-0.4640434414926622,-0.2929999970618952
-0.46404352480529837,-0.29299983973567884
-0.46594343069720423,-0.2891000329049247
-0.4659434475773071,-0.2890999976391058
-0.4659434608396122,-0.2890999689540015
-0.4669434275767769,-0.2869000421322389
-0.4669434452254533,-0.28690000238644325
-0.4669434654097642,-0.28689995462946116
-0.46764342904112577,-0.28520004295329726
-0.4676434495647683,-0.28519999184088896
-0.4676434600069813,-0.2851999645887541
-0.4691434311073378,-0.28120004165447027
-0.46914346269739143,-0.28119995847897805
-0.47064342138961723,-0.2773000658791908
-0.4706434729416926,-0.2772999344652013
-0.4708434262907792,-0.27680005109248473
-0.4708434465402372,-0.27679999890209905
-0.47084346472186506,-0.2767999490166925
-0.4720434293788177,-0.2734000491553269
-0.47204344503407003,-0.2734000033671961
-0.472043463153849,-0.2733999466151537
-0.4732434370379333,-0.2695000314918797
-0.4732434475269378,-0.26949999663221175
-0.4732434547335338,-0.2694999716158048
-0.4743434418561104,-0.26560001727212423
-0.47434345165772207,-0.2655999827450493
-0.47474340105178875,-0.2642001598658157
-0.47474349740047583,-0.2641998416477193
-0.47554340361894604,-0.26170013471500014
-0.4755434426893348,-0.2617000003559132
-0.47554347542479586,-0.26169986010174023
-0.47634341325372537,-0.25780016318570903
-0.47634344167315446,-0.25779999847359675
-0.47634345944198736,-0.25779983471425266
-0.4766434363998004,-0.2539001342626832
-0.4766434604668208,-0.2538998660435855
-0.4770434433421969,-0.25000003300866924
-0.4770434464283226,-0.25000000093981967
-0.47704344934645565,-0.2499999659561651
-0.47734342612219155,-0.24610026787159855
-0.47734348089201833,-0.2460997335183511
-0.47784344672768797,-0.24220000000012717
-0.47834344286955943,-0.23830003009353015
-0.47834344607129664,-0.23830000393216919
-0.47834345025932185,-0.23829996586100355
-0.47864339531222166,-0.23540049701630456
-0.47864354472074044,-0.2353995100348774
-0.4788434283596746,-0.23440009184020677
-0.47884344550788804,-0.2343999974451321
-0.47884345834213515,-0.234399909407439
-0.4793434422779314,-0.23050003470822866
-0.4793434468606387,-0.2304999969880895
-0.4793434499910504,-0.23049996818234708
-0.479743440027593,-0.22660006532605648
-0.4797434455943406,-0.22660000350401502
-0.4797434502742952,-0.22659993084134383
-0.4799434467276949,-0.22270000000005122
-0.4801434449436008,-0.21880003478988655
-0.48014344650788837,-0.21879999978422723
-0.48014344759313204,-0.2187999653825778
-0.48024344664293767,-0.214800003390353
-0.48034344325337286,-0.2109001354986201
-0.48034345366950243,-0.21089986463480342
-0.48054344478401306,-0.20700003790184573
-0.4805434468142075,-0.20699999186250914
-0.4805434474919702,-0.20699997019332358
-0.48064344672769577,-0.20310000000002565
-0.48074344672769576,-0.19920000000002563
-0.4808434432533728,-0.1953001354986201
-0.4808434536695024,-0.19529986463480342
-0.48104343980406555,-0.19140013501082292
-0.481043457096154,-0.19139986521008662
-0.48134344439194204,-0.18750003036484153
-0.4813434460787275,-0.18750000665369126
-0.4813434486296154,-0.18749996291260007
-0.48154344672769483,-0.18360000000005122
-0.48174344478401304,-0.17970003790184574
-0.4817434468142075,-0.17969999186250915
-0.4817434474919702,-0.1796999701933236
-0.4818434432533728,-0.1758001354986201
-0.4818434536695024,-0.17579986463480343
-0.4820434467276949,-0.1719000000000512
-0.4822434431609054,-0.1680000695524459
-0.48224344595116075,-0.16799999631844761
-0.48224344672769615,-0.1679999340171368
-0.48224344672769615,-0.16410010150309728
-0.48224344478693265,-0.16410000028985433
-0.4822434389262514,-0.16409989858117985
-0.4819434488789267,-0.16020002796595972
-0.4819434469494282,-0.1602000045083899
-0.48194344348792517,-0.16019996760224087
-0.4815434587896076,-0.15620012061906452
-0.48154343743048506,-0.15619987913621772
-0.48124345182912265,-0.15230006631850593
-0.4812434460100986,-0.15230000135539112
-0.4812434381072297,-0.15229993276029774
-0.4807434508340385,-0.14840003202940702
-0.4807434467939801,-0.1484000019716792
-0.48074344151919235,-0.1483999661446492
-0.4801434669660343,-0.14450013154912178
-0.48014342980250335,-0.14449986798343253
-0.47964345083403853,-0.14060003202940702
-0.47964344679398013,-0.1406000019716792
-0.47964344151919236,-0.1405999661446492
-0.4790434540819198,-0.13670004780237702
-0.4790434458783085,-0.1366999975387066
-0.47904343815883244,-0.13669995501337107
-0.4786434695839801,-0.13460011999539626
-0.47864342664585585,-0.1345998795088755
-0.478343457606362,-0.13280006527191235
-0.4783434366656928,-0.13279993459690165
-0.4777434518322144,-0.12890003317929238
-0.477743446342747,-0.12889999894367357
-0.47774344099233435,-0.12889996804575268
-0.47704344672768045,-0.12499999999982334
-0.4763434523838595,-0.12110003151282105
-0.47634344679599133,-0.12110000142790865
-0.4763434400097256,-0.1210999672497922
-0.47554345341998383,-0.11720003262480093
-0.47554345037877604,-0.11720001825863709
-0.4747434586817159,-0.1137000522987581
-0.4747434337159892,-0.11369994795304929
-0.47464353327844416,-0.1133003462028691
-0.4746433836836961,-0.11329964875476808
-0.47394344672768046,-0.10939999999982333
-0.4732434523838595,-0.10550003151282104
-0.47324344679599134,-0.10550000142790865
-0.4732434400097256,-0.1054999672497922
-0.4724435263497756,-0.10160038815753573
-0.4724433963401043,-0.10159960697671966
-0.47194345078228994,-0.09770003162576736
-0.4719434469070723,-0.09770000277764615
-0.47194344145731354,-0.09769996574243618
-0.47134345104786185,-0.09380002808100046
-0.4713434482314169,-0.09380001040580623
-0.4708435187927552,-0.09090041797725745
-0.4708434083273656,-0.09089957759631939
-0.470743451051496,-0.08980004756175401
-0.4707434465010073,-0.08980000206253075
-0.47074344039696414,-0.08979995062022711
-0.4702434551190295,-0.08590006545233614
-0.4702434459990364,-0.08590000072355569
-0.47024343496312165,-0.0858999344544244
-0.46954347006066205,-0.082000129997864
-0.469543426644667,-0.08199986946023402
-0.46894344672768457,-0.07809999999984794
-0.46834345186906656,-0.07420003341883108
-0.46834344626289265,-0.0741999984655963
-0.4683434410351505,-0.0741999682842998
-0.4676434935814596,-0.07030026104230785
-0.46764341300193357,-0.07029973693898864
-0.46714345542067726,-0.0664000678051888
-0.46714344611226033,-0.06640000195266432
-0.46714343417061677,-0.06639993093597302
-0.46694348267749347,-0.06530019772379468
-0.46694341830686276,-0.06529980105409486
-0.4665434507527276,-0.0625000281751492
-0.4665434423999328,-0.06249997186946191
-0.46594344672768456,-0.05859999999984794
-0.4647434467276845,-0.05079999999984794
-0.46414344672768454,-0.04689999999984794
-0.4635434553832491,-0.04300005626101756
-0.46354343867754494,-0.04299994364887052
-0.46304355314245726,-0.03950074490325671
-0.46304344672769615,-0.03949924753393687
-0.46304344672769615,-0.03910010149392429
-0.4630434447876354,-0.03910000030818438
-0.4630434389255478,-0.03909989857203243
-0.46274344750404384,-0.035200010092481956
-0.4627434459706432,-0.03519998990592375
-0.4624434474847428,-0.031200010093918318
-0.4621434570961499,-0.027300134789861142
-0.4621434398040655,-0.027299864989177077
-0.4619434502757219,-0.023400069186475955
-0.4619434455900146,-0.02339999644045277
-0.46194344003043464,-0.023399934701649205
-0.4615434467276909,-0.01949999999989797
-0.46114346046682086,-0.015600133956414469
-0.46114343639980043,-0.015599865737316762
-0.46084344933281585,-0.01170003386651747
-0.46084344646018877,-0.011699999414433518
-0.4608434433240509,-0.01169996681440753
-0.46044346046682083,-0.0078001339564144675
-0.4604434363998004,-0.00779986573731676
-0.46014344933250556,-0.0039000338624839083
-0.4601434464609121,-0.003899999422479753
-0.4601434433236392,-0.0038999668103938696
-0.4597434604668208,-1.3395641446660724e-07
-0.45974343639980036,1.3426268324066184e-07
-0.45944344954718525,0.0038999633466795
-0.459443443399446,0.0039000366107967348
-0.45914349021042605,0.007199521690016266
-0.45914344672769614,0.007200480282495364
-0.45914344672769614,0.007799934024971324
-0.4591434459515457,0.007799996302788187
-0.4591434431605042,0.007800069560269255
-0.45894345366950245,0.011699864634803464
-0.4589434432533729,0.011700135498620165
-0.4588434474901043,0.015599970266094242
-0.45884344681946376,0.015599991717014363
-0.4588434447802847,0.015600037974549162
-0.4586434467276948,0.019500000000051216
-0.4584434675804972,0.02339959337040523
-0.45844345716436763,0.023400407030176314
-0.45854344672769576,0.02729999999997437
-0.45864344664076523,0.0311999966096831
-0.45874344664293776,0.03519999660965357
-0.45884343790082865,0.03909965575215466
-0.45884347790466906,0.03910034294665657
-0.4591434110089744,0.04239960709401565
-0.4591435115873789,0.04240038915801414
-0.4592434329989015,0.04299991762714968
-0.45924344548263574,0.04300000057789475
-0.459243455206484,0.04300008266813092
-0.45964344332240326,0.04689996679834397
-0.45964344646308025,0.04689999944659855
-0.4596434493315773,0.04690003385041728
-0.45994343639980045,0.05079986573731674
-0.4599434604668209,0.050800133956414445
-0.4603434330598638,0.054699866738583874
-0.46034346376267016,0.054700132872733634
-0.46084344672768807,0.05859999999987284
-0.46134344229899016,0.06249996545602977
-0.46134344682294715,0.06250000268287062
-0.4613434500079467,0.06250003198239205
-0.46174341947579706,0.06639973429393332
-0.4617434873421344,0.0664002639937723
-0.4623433578104085,0.07029942203755367
-0.46234359875029196,0.07030056465522365
-0.4630433032161738,0.0728994669570705
-0.46304364489254657,0.07290051522842536
-0.4635434352463035,0.07419997014819346
-0.46354344807950526,0.07420000412576344
-0.4635434560677699,0.07420002601860293
-0.4649434064337374,0.07809988775236938
-0.46494348953963294,0.07810011131084992
-0.46644343484215545,0.08199996909740857
-0.46644344734329735,0.08200000221711311
-0.4664434570921333,0.08200002902025083
-0.4669433799799064,0.08339981310601544
-0.46694352043206333,0.08340018426072526
-0.4679434336207388,0.08589996723241403
-0.46794345939649346,0.08590003293868724
-0.4694434021922894,0.0897998842077568
-0.46944349396386126,0.08980011471620311
-0.4708432994350199,0.0931996422890171
-0.47084361973162825,0.09320034600762822
-0.4711434154206097,0.09379993738559099
-0.47114344624583593,0.09380000112956914
-0.47114347437286963,0.09380006342107175
-0.47284335728732985,0.09769979481306894
-0.47284354475947293,0.09770020122289023
-0.4747432185866369,0.10159953171022669
-0.47474371973311086,0.10160044363351593
-0.4771433169540575,0.10549978911755409
-0.4771435862172091,0.10550020458431046
-0.4786433982817141,0.1076999289455845
-0.4786434963210835,0.10770007025698136
-0.4798434271817451,0.10939997230958538
-0.4798434449580744,0.1093999978380693
-0.47984346707214937,0.1094000305163771
-0.48244338100498546,0.1132999014156312
-0.4824434377198524,0.11330000540577591
-0.4824434839339964,0.11330011161873835
-0.48254306540550496,0.1135988560332642
-0.48254350879355257,0.11359997114704092
-0.48254407551621,0.1136010289263777
-0.48474334646059447,0.11719983592627964
-0.4847434294169665,0.11719998476144174
-0.4847434875711826,0.11720009955580125
-0.48634337452647675,0.12109982400933063
-0.4863434396588663,0.12110000058057839
-0.48634349326521914,0.12110018614996876
-0.4864432724454418,0.12149930287085922
-0.48644371360303024,0.12150066718814258
-0.48784342892223914,0.124999955486165
-0.48784344667206897,0.12500000105314293
-0.4878434625995469,0.12500004421426755
-0.4892434025700163,0.1288998769891463
-0.4892434939081658,0.12890012188269298
-0.4904434366341267,0.13199997392475876
-0.4904434565451472,0.13200002617968823
-0.4907434311073382,0.13279995834553085
-0.49074346269739183,0.13280004152102304
-0.4922433633027698,0.1366997830950056
-0.49224353958917394,0.13670021303494628
-0.4939434315817063,0.140599965253109
-0.4939434621219038,0.14060003463675516
-0.4943434071586194,0.14149991096936507
-0.4943434879282099,0.1415000882865934
-0.4957434372814661,0.14449997975785667
-0.4975434031213206,0.14839990551930557
-0.4975434439919125,0.14839999885082902
-0.4975434834300707,0.14840009962055253
-0.4982434317974683,0.15029995947491728
-0.4982434609946644,0.1503000407625964
-0.4989434327846642,0.152299960162596
-0.4989434609877674,0.1523000397243102
-0.5003434215244064,0.15619992979066136
-0.5003434484534678,0.15620000826734712
-0.5003434657506018,0.156200063409539
-0.5015434006406599,0.16019984637639942
-0.5015434974466081,0.16020015215657363
-0.5021434467276449,0.16199999999968379
-0.5028434083942742,0.16409988499957184
-0.50284348768386,0.16410011409199646
-0.504243425399237,0.16799994058483242
-0.5042434473518719,0.16800000411062738
-0.504243464087279,0.1680000564184938
-0.5054433189794258,0.17189958481797105
-0.5054436080563671,0.1719004033214848
-0.5060434253596694,0.17339994657974062
-0.5060434669295122,0.17340005387132806
-0.5069434336009979,0.17579996499529016
-0.506943459358603,0.1758000351859235
-0.5083434044398991,0.1796998821981053
-0.508343444666577,0.17970000317822582
-0.5083434772100133,0.17970011888091048
-0.509343441231766,0.18359997856574578
-0.5093434523130995,0.18360002141058412
-0.5099434399099182,0.18589997386505624
-0.5099434532783874,0.1859000262026423
-0.5103434389928952,0.1874999690606732
-0.5103434546486731,0.18750003089168396
-0.5113434398451779,0.1913999731580526
-0.5113434444827464,0.19139999164625524
-0.511343454903056,0.1914000354264451
-0.5122434370491342,0.19529995805945058
-0.5122434462867561,0.19529999962884761
-0.5130434335011548,0.19919993552053947
-0.5130434459523815,0.1992000003018084
-0.5130434567120556,0.19920006489826073
-0.513643372350574,0.2030995165486304
-0.5136435653613172,0.2031004745343614
-0.51384341942539,0.2038998907906527
-0.5138434443745025,0.20390000044540224
-0.5138434646583422,0.20390011116992568
-0.5143434406045078,0.20699996203615217
-0.5149434212491277,0.2108998343893077
-0.514943441309396,0.2108999993651509
-0.5149434510512693,0.2109001686193411
-0.5150434433386595,0.21479986782755825
-0.5150434434250551,0.2147999983257476
-0.5150434367201171,0.2148001334344237
-0.5147434484524965,0.21879997700269938


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.5137528862065248,-0.08590015236899899
-0.5137528338520382,-0.08589988122441808
-0.5137528314363355,-0.0858998642417819
-0.5128528922924414,-0.0820001279515743
-0.5128528363782048,-0.08199987136364491
-0.5120528739730257,-0.07810005463839698
-0.5120528628045217,-0.07810000292911441
-0.5120528485424097,-0.07809994310900156
-0.5113529475282689,-0.07530033905243831
-0.5113528002468875,-0.07529965614958374
-0.5111528736027992,-0.07420005960709733
-0.5111528629976639,-0.07420000480288841
-0.5111528480736579,-0.07419993633684593
-0.5102529522496273,-0.07030038776604682
-0.5102528022528218,-0.0702996066699293
-0.5096528729399508,-0.06640006613626706
-0.5096528509437207,-0.06639993413778048
-0.5082528864088186,-0.05860013172904062
-0.5082528424146543,-0.05859986772184077
-0.50765289505323,-0.05470020987258241
-0.507652857294416,-0.054700018753492806
-0.5076528264971825,-0.05469989119599886
-0.5074531038845191,-0.05410072335800932
-0.5074527263673585,-0.05409924981217417
-0.5068528649313212,-0.05080001191396836
-0.5068528606258068,-0.05079998808083162
-0.5054528627651129,-0.04299999999982333
-0.5047528864088187,-0.03910013172904062
-0.5047528424146543,-0.03909986772184077
-0.5041528658316891,-0.035200019932566495
-0.5041528597735033,-0.03519998005575612
-0.5035529814669988,-0.031200791345725672
-0.50355289248175,-0.031199997783576187
-0.5035528627651287,-0.031199199801006185
-0.5035528627651287,-0.031100109061301066
-0.5035528458238091,-0.031099892704897627
-0.5029528871072504,-0.027300154166692826
-0.502952842917725,-0.02729984519018824
-0.5024528837905937,-0.023400163998563414
-0.5024528578508975,-0.023400001535131942
-0.5024528215534658,-0.02339983927438836
-0.5014528950161015,-0.019500125778667565
-0.5014528335675816,-0.019499873477181913
-0.5005528708713063,-0.015600035126655434
-0.5005528600711978,-0.015599989721014442
-0.499652887928085,-0.012000100651715785
-0.49965286042778045,-0.011999999043577085
-0.499652830453586,-0.01199990306520968
-0.49955298283212857,-0.011700360200837288
-0.4995527684606146,-0.011699632212268716
-0.4985529276410238,-0.007800253015864845
-0.4985528102782674,-0.007799744126449809
-0.4977528695024473,-0.003900032844326765
-0.49775286226993304,-0.0038999986722242585
-0.49775285554130616,-0.0038999686966553226
-0.49595293715473504,0.0038996776451528745
-0.49595280837746486,0.0039003263260654463
-0.4957528690590501,0.005099962236554298
-0.49575285926518886,0.005100012142475578
-0.49575284727568836,0.005100069702590984
-0.49515291056918503,0.007799784881855736
-0.4951528238343739,0.007800216900007958
-0.4944528685216934,0.011699967927799915
-0.4944528627808301,0.011699998831878562
-0.4944528559862191,0.011700033047286045
-0.4936528894196468,0.015599870059325746
-0.49365283933124215,0.015600130560314018
-0.49295288640881896,0.019499868270957236
-0.4929528424146547,0.019500132278157088
-0.4923529455590856,0.023399461839355776
-0.49235283487908826,0.023400543777811717
-0.4921528627651273,0.027300000000051217
-0.4919528658583324,0.031199939682552347
-0.49195286035118774,0.03120006034854282
-0.4918528713380425,0.03369978567717357
-0.49185286276512863,0.033700214494257016
-0.49185286276512863,0.035199897154485925
-0.49185286079923224,0.03519999968771093
-0.49185285485907937,0.03520010277867865
-0.49155290493628334,0.03909945177502707
-0.49155287685907606,0.03910054966393751
-0.49165286100259176,0.042999931261047765
-0.49165286188371543,0.04299999999998917
-0.49165286100259153,0.04300006873896106
-0.49155286981672314,0.046899724987826096
-0.49155286981672314,0.0469002750121739
-0.49165286189594276,0.050799966101738134
-0.4916528625326061,0.050799999060849435
-0.49165286276512865,0.05080003485144721
-0.49165286276512865,0.054699862471307044
-0.49165286629034644,0.054700137483480946
-0.4917528582104529,0.058599822367634745
-0.4917528731994853,0.05860017738403436
-0.4918528606651485,0.0602999643003083
-0.49185286438896675,0.06030003572441495
-0.4919528613489221,0.062499968843432424
-0.49195286436244856,0.06250003114771235
-0.4923528487586409,0.07029972687346392
-0.49235289066852744,0.07030027205808793
-0.4927528627651234,0.07419999999989797
-0.4931528489152823,0.07809986496394741
-0.4931528800269568,0.07810013464219569
-0.4936528582774452,0.08199996499600509
-0.4936528628616489,0.08200000271860561
-0.4936528660890618,0.08200003240829662
-0.4940528559758,0.08589993380399513
-0.49405286161668027,0.08589999644932322
-0.4940528663589579,0.08590007007964512
-0.49425286241379585,0.08979999314898508
-0.4944528624225579,0.0937999931485595
-0.49445286311645914,0.09380000685091774
-0.49505286079281363,0.10549996153983117
-0.4950528628566666,0.10550000835309153
-0.4950528635382054,0.10550003014998209
-0.4951528592445379,0.10939986269695039
-0.49515286979937867,0.1094001371678504
-0.4953528627651273,0.11329999999994879
-0.4955528607928137,0.11719996153983117
-0.49555286285666666,0.11720000835309154
-0.49555286353820543,0.11720003014998209
-0.49565286138129583,0.12109994603050708
-0.49565286469201375,0.12110005395276405
-0.495752860985095,0.12389995015904028
-0.4957528624068908,0.12390000399757857
-0.49575286276512864,0.12390004588189595
-0.49575286276512864,0.12499958795475087
-0.4957528943675537,0.1250004108314874
-0.49605286039826957,0.12889996923079383
-0.49605286210751753,0.1288999932577005
-0.49605286469237586,0.1289000375812954
-0.49625285915083883,0.13279992952132305
-0.49625286197825214,0.13280000373058182
-0.4962528627651286,0.13280006686155466
-0.4962528627651286,0.13669993313845705
-0.4962528619782527,0.13669999626939439
-0.4962528591508383,0.13670007047868726
-0.49605286276512733,0.1406000000000512
-0.4958528697993787,0.1444998628321496
-0.4958528592445379,0.14450013730304964
-0.49575286629034643,0.14839986251651907
-0.49575286276512864,0.14840013752869297
-0.49575286276512864,0.15239985885336657
-0.4957528664782279,0.1524001410977587
-0.4958528623423979,0.15619998393621745
-0.49585286229515785,0.1561999858999606
-0.49595286267924965,0.1601999965648257
-0.49605286015837535,0.16409989833661004
-0.49605286081846417,0.164099997171361
-0.49605285741313154,0.1641001043639688
-0.4958528661279883,0.1679999344242632
-0.495852861873796,0.16800000135354357
-0.49585285637250776,0.16800006392625877
-0.49575287921358036,0.168999835515533
-0.4957528513918005,0.16900016491329345
-0.49555286926838993,0.1718999057027471
-0.49555285792424214,0.1719000943973141
-0.4953528627651273,0.17580000000005122
-0.4951528646923754,0.179699962418714
-0.49515286210751863,0.1797000067422822
-0.49515286039826856,0.179700030769219
-0.4948528838092246,0.18359972642679065
-0.4948528557320173,0.18360027429135328
-0.4947528635395804,0.18749996979639244
-0.4947528628527926,0.1874999917541285
-0.49475286079556113,0.18750003840659307
-0.49455286979937874,0.1913998628321496
-0.49455285924453796,0.19140013730304964
-0.49445286624378004,0.195299864332608
-0.49445283231083514,0.19530013196871915
-0.4935528842062908,0.1991999070884113
-0.49355286151927724,0.19919999799304883
-0.493552834247871,0.19920009268123792
-0.49235286968435465,0.20309997751266565
-0.4918528746761102,0.20469996188501144
-0.4918528511379284,0.20470003820380664
-0.49115289483432606,0.20699989462992877
-0.4911528328658155,0.207000106006794
-0.4900528627650911,0.21090000000027145
-0.48895287981417934,0.21479993955350407
-0.4889528620706441,0.21479999975567013
-0.48895284289495977,0.21480005961066878
-0.4879528876011552,0.21779992549208266
-0.4879528618581176,0.2177999991106892
-0.4879528334021384,0.21780007340766822
-0.4875528893282154,0.21879993359247568
-0.487552837089623,0.21880006675650038
-0.4860529061471911,0.22269988720682332
-0.48605282193457744,0.2227001137424238
-0.4846529164761271,0.22659985037667826
-0.48465285889607823,0.22659999696749858
-0.48465279110349424,0.22660014332350498
-0.48405287490161797,0.22779997572725758
-0.48405286149949484,0.2278000021958999
-0.4833911852100893,0.22907609242781984
-0.48339091961630226,0.22907664240913436
-0.4827529237788141,0.23049986389276161
-0.4827528593290561,0.2304999975793674
-0.4827527867040557,0.23050012897339664
-0.4804530514060687,0.23439968013085274
-0.48045269669151386,0.2344003321474656
-0.4801528982596235,0.2349999290112465
-0.48015286120754885,0.2350000004530818
-0.48015282372985146,0.23500006779838037
-0.4782528877133578,0.2382999566691326
-0.4762528864137086,0.24169995979767536
-0.47595322028112197,0.24219940414028812
-0.4759525850955604,0.2422006370068651
-0.4742532066042433,0.2460992111928279
-0.4742528953458988,0.246100011197708
-0.47425264904062986,0.24610083352567158
-0.47325287605210425,0.2499999481809212
-0.4732528626426815,0.24999999839114892
-0.47325284695713415,0.25000005269346187
-0.47235287451783187,0.2529999608244694
-0.4723528623070035,0.25300000042762255
-0.4723528500036816,0.25300003828450335
-0.4720529422403821,0.25389976157440214
-0.4720527945409132,0.25390024188599325
-0.4709528954389972,0.2577998841564225
-0.4709528944814951,0.25779988728111747
-0.4709528116530782,0.2578001046841942
-0.4709528097853954,0.2578001087481042
-0.4690529188662925,0.2616998848452102
-0.46905278603294176,0.26170010230991586
-0.46845290842507,0.26249993912041164
-0.46845285808098935,0.262500004298761
-0.46845281789704124,0.2625000534969296
-0.46585301811310686,0.2655998147777743
-0.465852715916983,0.2656001920325289
-0.4645529107821132,0.2672999372088972
-0.46455286280944436,0.26729999806279436
-0.46455281009677374,0.26730006098478304
-0.46265299467738036,0.2694998472598701
-0.4626527366899742,0.26950015759429385
-0.46065292475332115,0.27199992251511024
-0.4606528607733685,0.2719999995256981
-0.4606527958841065,0.2720000720261088
-0.45935303627212204,0.2733998131467075
-0.4593526983301671,0.27340019488624584
-0.4566531417614775,0.27659966933802616
-0.45665261129839146,0.27660035205375255
-0.4561529037366614,0.2772999426401746
-0.45615286011504913,0.27730000204435185
-0.45615282091095216,0.27730005265560326
-0.4530529576038625,0.28119988068710317
-0.45305285979741416,0.2811999968032606
-0.4530527547013499,0.28120010806419293
-0.4527531372799149,0.2814997254856279
-0.452752608808093,0.28150029363819484
-0.44955292586217677,0.2851999270444105
-0.44955286224177754,0.2851999979864702
-0.4495527937685515,0.28520006899699135
-0.4488531836536794,0.2858996791118635
-0.44885257011900814,0.28590034684021204
-0.44615293846378257,0.28909991028344234
-0.44615277311542073,0.2891000746686586
-0.44615277206524834,0.289100075583702
-0.4449530338949057,0.29009985739232086
-0.4449526977014217,0.2901001495894277
-0.441752977458446,0.29299989605962445
-0.44175286118858653,0.29299999547361316
-0.4417527354974672,0.2930000909059871
-0.4410530175130136,0.29349988946631106
-0.44105271203084084,0.2935001159499446
-0.4371529437484751,0.29649993770561056
-0.43715278298206306,0.2965000638269331
-0.43665292626159113,0.29689994920331064
-0.43665286085127875,0.2968999999248979
-0.43665279754484515,0.2969000460383653
-0.4332528872484529,0.29929998271817165
-0.4332528383778995,0.29930001741996404
-0.43115288561938697,0.30079998367604444
-0.43115283999581516,0.30080001644501553
-0.4293528929130334,0.3020999782270245
-0.4293528576018128,0.30210000335894693
-0.429352837152233,0.3021000175251402
-0.42555368572435565,0.3046994369231616
-0.42555289229418936,0.3047000355815462
-0.42555215766943066,0.3047007050961122
-0.42545291379007544,0.3047999489754674
-0.425452862474498,0.30479999892876475
-0.42545280866794355,0.30480004854920206
-0.4215529496719736,0.30829992200712386
-0.4215528628369663,0.30829999658843094
-0.4215527675689969,0.3083000713975989
-0.42115359266247204,0.3085994525774925
-0.4211528885400698,0.3086000288992757
-0.4211522357828265,0.3086006628102603
-0.4176528879201939,0.3122999734079005
-0.41765286346961583,0.3122999989048829
-0.41765283597783903,0.31230002678770385
-0.41745296257057735,0.3124999001949655
-0.4174527656192114,0.3125001023974468
-0.41375288736116167,0.3163999740748506
-0.41375283782531225,0.316400025596534
-0.40995402795605035,0.320298804146566
-0.40995329936687774,0.32029963326449806
-0.40995265981663,0.32030053285007404
-0.4099521160739693,0.32030149338255487
-0.4098529174637627,0.320499890602968
-0.40985291562229104,0.32049989408511453
-0.4098528561411767,0.3204999902200711
-0.4098528513940543,0.3204999965358734
-0.4098527759326799,0.32050008001999003
-0.4098527728404448,0.32050008300783833
-0.4059529554997091,0.32409991439928665
-0.40595295505162354,0.3240999147937928
-0.40595285617703214,0.32409999018846936
-0.4059527503158523,0.324100056211103
-0.40595274984048346,0.32410005646294066
-0.40575349013245926,0.3241996863169528
-0.4057522815769598,0.3242003926952399
-0.4020529148593132,0.32669996480175784
-0.4020528635891334,0.32669999857541027
-0.40205280780948444,0.3267000334518237
-0.3997531739069437,0.32809981060989196
-0.39975256518370994,0.32810021005799017
-0.3980529324274594,0.3292999508271082
-0.3980528607519474,0.3292999997334464
-0.3980527914495474,0.3293000438870703
-0.3941532826792534,0.33169974159186655
-0.39415246832053336,0.33170029583394645
-0.39375288245074674,0.3319999852362865
-0.39025295357020573,0.3345999325452991
-0.3902528619999722,0.3345999976183438
-0.390252765983035,0.3346000599132817
-0.3881531875602075,0.3358997989369368
-0.3881525530907155,0.3359002236542541
-0.3863528909183959,0.3371999796675961
-0.3863528343501256,0.33720001996781895
-0.38265294504933783,0.3397999421791833
-0.3826527733852201,0.33980004468428543
-0.3826527731185624,0.33980004482390114
-0.3824537081610685,0.3398995773026481
-0.382452884537533,0.3399000353927418
-0.3824521042917545,0.3399005639935243
-0.3785531011070009,0.3427998227719309
-0.378552634592557,0.3428001901442781
-0.3773528970827601,0.3437999714024422
-0.37735286333219953,0.34379999905495545
-0.37735282668564313,0.3438000280623112
-0.37465292278552803,0.34589995331795625
-0.37465285956327105,0.34590000106819974
-0.3746528028883522,0.34590004145367687
-0.37205286276469784,0.3477000000008222
-0.3707530840094359,0.34859984683138817
-0.3707526494765456,0.34860016406863326
-0.3668529350846043,0.35159994437012654
-0.36685286113151716,0.3515999992807438
-0.36685278760317996,0.35160005010850104
-0.3629530300884117,0.3541998884516799
-0.3629526997386648,0.35420011774184634
-0.36115297798698426,0.3554999167847267
-0.36115286153688586,0.355499996280313
-0.36115273850697843,0.3555000710052376
-0.35905292656561555,0.3566999635431593
-0.35905279946900615,0.35670003732905375
-0.3551528944120788,0.3589999813369852
-0.35515283086450344,0.359000018229509
-0.35445294038741637,0.3593999556449874
-0.35445278589179263,0.35940004564411254
-0.35125288161740686,0.36129998880702907
-0.3478529029710266,0.36329997635004374
-0.3478528227652146,0.3633000240005146
-0.34735291444864297,0.36359996899045754
-0.347352811432323,0.3636000315899776
-0.3434528884306157,0.3659999842064129
-0.34345283692284745,0.3660000155059349
-0.3414531371484988,0.3671998353705441
-0.3414525986797284,0.36720018069053817
-0.3395528627646933,0.3685000000008253
-0.33575368572435565,0.37109943692316155
-0.33575289229418936,0.37110003558154614
-0.3357521576694307,0.37110070509611215
-0.33565289912403695,0.37119996364150587
-0.3356528635737904,0.37119999851669666
-0.33565282383435463,0.3712000360114031
-0.3316530161381898,0.37489985813035565
-0.3316527150309552,0.37490014773458763
-0.3315528880519272,0.3749999747136157
-0.33155283714285094,0.37500002494842927
-0.3277529140093484,0.37869995010473434
-0.3277528121900866,0.3787000505754562
-0.327552903338246,0.3788999594272969
-0.32755286127479577,0.3789000006004113
-0.3275528216123948,0.37890003781646486
-0.3238530295930254,0.3822998466991286
-0.3238527025570994,0.38230016020844343
-0.3233529212340752,0.3827999415314676
-0.3233528633639379,0.3827999976445717
-0.32335279922482146,0.3828000560654282
-0.3199529023294606,0.3857999650907466
-0.31995282354539933,0.3858000352982017
-0.3189529914208583,0.38669988421028867
-0.3189528593328289,0.3866999955912582
-0.31895272024375937,0.3867000982911246
-0.316052896107042,0.3886999770061021
-0.31325300747524226,0.39059990180438137
-0.3132527213306176,0.39060010286197183
-0.3121528909350819,0.39139997951327055
-0.3121528567037348,0.3914000040705555
-0.3121528401262387,0.3914000156736016
-0.3082529014508853,0.39409997321807705
-0.30825282361464584,0.3941000261008571
-0.30765313212866363,0.39449982042484527
-0.30765260471793443,0.3945001954907957
-0.30435292623808163,0.39699995191492654
-0.30435286414223417,0.39699999752251847
-0.30435279437809654,0.39700004559188995
-0.3022531889287639,0.3983997825581117
-0.3022525533383268,0.39840024066577945
-0.30045287191046777,0.39979999288744755
-0.3004528536343839,0.3998000071338821
-0.29725366311266077,0.40229937472897825
-0.29725289572447794,0.4023000348467896
-0.29725219396222957,0.4023007643465461
-0.2965529357559402,0.40309991658230543
-0.29655286073055936,0.4030999988327381
-0.2965527835512091,0.40310007673890813
-0.2933529239197029,0.4061999407569297
-0.2933528025579182,0.40620006020762467
-0.29265298127574363,0.4068998814897992
-0.2926527480134335,0.40690012215542637
-0.28955289245266636,0.41019996839753337
-0.2895528604917542,0.4102000018740533
-0.28955283417433963,0.41020002859120325
-0.28875286276483575,0.4110000000007071
-0.28565292544218507,0.4140999373233578
-0.2856528626827687,0.4140999980423658
-0.28565279509502123,0.4141000592117978
-0.2848529508677462,0.4147999229106634
-0.2848527763649421,0.41480007899489696
-0.2813529545730651,0.41799991606175596
-0.2813529537457016,0.41799991678370607
-0.2813528553217142,0.4179999913179839
-0.2813527539474316,0.41800005432534454
-0.281352751089995,0.41800005583818484
-0.2809531025225762,0.4181998801218943
-0.28095262929222775,0.4182001317032461
-0.27705307302523613,0.42039988139231826
-0.27705265805162343,0.420400127946495
-0.2746529704833558,0.42189993267666226
-0.2746528618454516,0.421899997049712
-0.27465274857378963,0.42190005709628753
-0.27305328531036854,0.4226997887279981
-0.27305246042375475,0.42270024759525043
-0.2691531327220192,0.42509983387324146
-0.26915260308580646,0.42510018177604614
-0.26815300942313974,0.4257998973399129
-0.2681528594658952,0.4257999950218816
-0.2681527039745313,0.4258000821336762
-0.26525339056767344,0.42729972699929236
-0.2652523683377647,0.42730032961877784
-0.26135294639610995,0.4298999442465477
-0.2613528605417971,0.42989999918766425
-0.2613527764997924,0.4299000486630814
-0.2574532592790572,0.4320997763260602
-0.25745248662328024,0.4321002564608797
-0.2552529347647678,0.4335999509098655
-0.25525279157153236,0.43360005025482146
-0.25355287631918666,0.4347999904329478
-0.2535528492398924,0.4348000096105525
-0.24975359759284785,0.4374994778860842
-0.24975288716280855,0.4375000288745988
-0.24975222535751376,0.43750063740802914
-0.24965294012900052,0.43759992263654224
-0.24965293880601042,0.4375999239066406
-0.2496527760024076,0.4376000622037904
-0.24965277322137636,0.4376000642883352
-0.2457530066904928,0.4403998966694825
-0.24575272232931544,0.4404001080280411
-0.2444528882108562,0.4413999804268558
-0.24445286409852118,0.44139999874617275
-0.24445283537520388,0.4414000200162221
-0.24185296938918757,0.4432999220829263
-0.24185275809042148,0.44330008051949793
-0.23925291718396022,0.44529995813985274
-0.23925286000974327,0.44530000096660727
-0.2392528086133543,0.44530003749021385
-0.23795290145088674,0.446199973218076
-0.23795282361464581,0.4462000261008571
-0.23405286276468332,0.44880000000083203
-0.23345295375495748,0.4491999393406493
-0.23345276340983262,0.4492000451621421
-0.23015291059064757,0.45069997826177166
-0.23015285799555082,0.450700001549886
-0.23015281877963104,0.45070001804600296
-0.22625290845345908,0.45229998125674015
-0.22625281725005175,0.45230001916490686
-0.2243529830680521,0.4530999493468015
-0.22435274372898265,0.4531000535669123
-0.22235298681106705,0.4539999441799743
-0.2223528607201904,0.45399999711890343
-0.22235273452964838,0.45400004274588085
-0.21845309397289978,0.4552999229314637
-0.21845263529405945,0.4553000874895596
-0.2145529208573606,0.4567999776575207
-0.21455286004096988,0.4568000002420085
-0.2145528062263634,0.4568000188469758
-0.2139532674591363,0.4569998651027182
-0.21395247005753096,0.45700016660388526
-0.21065291693304705,0.45839997702033297
-0.2106528590119914,0.4584000008466872
-0.21065281122632754,0.4584000193277434
-0.20665304371254156,0.45989993214541314
-0.20665268437748482,0.4599000743288516
-0.204252898132588,0.46089998526422526
-0.20425282718953325,0.46090001423091514
-0.20275289596807197,0.4614999867194997
-0.20275282938679245,0.46150001283850844
-0.1988529208573606,0.4629999776575207
-0.19885286004096986,0.46300000024200855
-0.1988528062263634,0.46300001884697584
-0.19495286276444485,0.4643000000009487
-0.1934530511891835,0.46479993719270246
-0.19345267679348027,0.4648000697400611
-0.19105296757101817,0.4656999606984844
-0.19105286305276153,0.46569999742436224
-0.19105275399744848,0.4657000306788206
-0.1871529252221097,0.4667999823846854
-0.18715286185323723,0.46679999943318257
-0.18715280025446873,0.4668000144263324
-0.18325286276435346,0.4677000000009744
-0.17935335946174635,0.4685998853784991
-0.17935237917169214,0.4686001611985329
-0.17875286276444485,0.4688000000009487
-0.17545289064158737,0.4698999907085678
-0.17545286613356495,0.46989999872901556
-0.1754528312411555,0.4699000097004226
-0.17155298633503757,0.47109996197922815
-0.171552861422678,0.47109999714210504
-0.1715527366932104,0.471100025861722
-0.16765291855656442,0.4718999885564186
-0.16765280709675137,0.4719000120372128
-0.1639530034643782,0.47269996957934757
-0.1639530003810397,0.47269997015989307
-0.16395272078030382,0.472699999979876
-0.16395271998676447,0.472700000001
-0.16375395183615232,0.472700000001
-0.16375286833199412,0.4727000548518658
-0.16375179590643435,0.4727002188436248
-0.15985292810273316,0.4734999865982301
-0.15985286245829816,0.4734999992153609
-0.1598527970016184,0.473500010118321
-0.15595286276428066,0.4741000000009884
-0.15205288269688627,0.47469999693443365
-0.14805292569423478,0.4752999905614941
-0.14805286063839462,0.47529999953218377
-0.14805280150216268,0.47530000628428376
-0.14415289647304141,0.47569999654368084
-0.1441528631945155,0.4756999997445785
-0.1441528285281931,0.47570000263453643
-0.14025289353333478,0.4759999976341409
-0.14025286950642812,0.4759999993433889
-0.14025282518283322,0.4760000019282472
-0.13635286276417982,0.4762000000009987
-0.13245289407120545,0.47639999839551017
-0.13245283146707668,0.47640000178940456
-0.12895294006104785,0.4765999955840348
-0.12895286099556846,0.4765999989581103
-0.12895278707954339,0.476600000001
-0.12855300029282157,0.476600000001
-0.12855272528064768,0.4766000035262178
-0.12465300006717824,0.4766999964804093
-0.12465272559627823,0.47670000703525006
-0.12075290122429744,0.476899998028685
-0.12075285441103707,0.47690000009253797
-0.12075283261414652,0.47690000077407674
-0.11685300006717823,0.47699999648040925
-0.11685272559627823,0.47700000703525003
-0.11295286276417983,0.4772000000009987
-0.10905290122429745,0.477399998028685
-0.10905285441103708,0.47740000009253797
-0.10905283261414653,0.47740000077407674
-0.10515286276415425,0.4775000000009996
-0.10125300006717823,0.4775999964804093
-0.10125272559627822,0.4776000070352501
-0.09735290122429745,0.477799998028685
-0.09735285441103708,0.477800000092538
-0.09735283261414653,0.47780000077407675
-0.08955286276415425,0.4780000000009996
-0.08565299320839197,0.4780999966562756
-0.08565273243987369,0.478100006517214
-0.08165289872622418,0.4782999982028965
-0.08165285598806184,0.4783000000523186
-0.08165283354018234,0.47830000075033224
-0.07385286276415426,0.4785000000009996
-0.06995289666239042,0.4785999991318141
-0.06995286370327923,0.47859999976847745
-0.06995282791268141,0.478600000001
-0.054352897615565166,0.478600000001
-0.05435286182499106,0.47859999976847767
-0.05435282886586439,0.47859999913181406
-0.050453000247609577,0.47850000352621774
-0.050452725235435675,0.47850000000099996
-0.046552897615565164,0.47850000000099996
-0.046552861824991056,0.4784999997684776
-0.04655282886586439,0.478499999131814
-0.042653000247609575,0.47840000352621775
-0.04265272523543567,0.47840000000099997
-0.03485289761556516,0.47840000000099997
-0.034852861824991054,0.47839999976847764
-0.03485282886586439,0.478399999131814
-0.03095300024760958,0.47830000352621777
-0.03095272523543568,0.478300000001
-0.01915289761556517,0.478300000001
-0.01915286182499104,0.47829999976847765
-0.01915282886586441,0.47829999913181404
-0.015253000247609576,0.4782000035262178
-0.015252725235435673,0.478200000001
0.0003471023848727999,0.478200000001
0.00034713817412543335,0.4781999997684892
0.0003471711345804354,0.47819999913180267
0.004246999752390425,0.4781000035262178
0.004247274764564328,0.478100000001
0.01204710238443483,0.478100000001
0.012047138175008961,0.47809999976847767
0.012047171134135578,0.47809999913181406
0.015946999752390424,0.47800000352621774
0.015947274764564326,0.47800000000099996
0.02374710238443483,0.47800000000099996
0.02374713817500896,0.4779999997684776
0.02374717113413559,0.477999999131814
0.027646999752390426,0.47790000352621775
0.027647274764564328,0.47790000000099997
0.03544710238443484,0.47790000000099997
0.03544713817500895,0.47789999976847763
0.03544717113413561,0.477899999131814
0.03934699975239042,0.47780000352621776
0.03934727476456432,0.477800000001
0.04724710238443484,0.477800000001
0.047247138175008946,0.47779999976847765
0.04724717113413561,0.47779999913181403
0.051147137235897,0.47770000000099966
0.05504699975239042,0.4776000035262178
0.05504727476456432,0.477600000001
0.05894710238443483,0.477600000001
0.05894713817500894,0.47759999976847767
0.058947171134135605,0.47759999913181406
0.06284713723589701,0.4775000000009996
0.07454710708589772,0.47720000077407654
0.07454712888276681,0.4772000000925385
0.07454717569604542,0.47719999802868474
0.07844713723592259,0.4770000000009987
0.08234700613136414,0.4768000067243094
0.08234700632792928,0.4768000067093995
0.08234712002054498,0.47679998963837944
0.08234708184829027,0.4767998807908922
0.08623997104591088,0.47658471624334153
0.08624037887620059,0.4765857134738446
0.08624068463503858,0.47658674657875433
0.08624088523912492,0.476587805140147
0.08624097866554983,0.4765888784833934
0.08624096397219276,0.4765899557848028
0.08624084130722284,0.47659102618077
0.08624061190760476,0.47659207887732485
0.08624027808662511,0.4765931032589798
0.08623984321056495,0.4765940889957772
0.08623931166475396,0.47659502614745775
0.08623868880934833,0.4765959052636987
0.08623798092527853,0.4765967174794122
0.08623719515091179,0.4765974546041411
0.08623633941006816,0.4765981092046529
0.08623542233211598,0.4765986746798965
0.0862344531649526,0.47659914532756814
0.08623344168174767,0.47659951640161413
0.08623239808238965,0.47659978416009
0.08623133289062922,0.47659994590289506
0.0862302568479568,0.47659999999900005
0.08234727118188762,0.47659999999900005
0.08234727117172413,0.47660000000000063
0.08234727118187563,0.476600000001
0.08684705603477061,0.476600000001
0.08684713723577447,0.47659999877181025
0.08684721825130313,0.47659999509097567
0.09014708746465386,0.47640000301743923
0.090147187033083,0.47639999744729816
0.09404700006802098,0.47620000703525006
0.09404727453892099,0.4761999964804093
0.09794707284688549,0.47610000165199995
0.09794713398587739,0.476099999349518
0.09794720467031354,0.47609999494341965
0.10194701086110268,0.4758000094791105
0.10194726379938344,0.47579999351056484
0.10584709974948803,0.47560000192338
0.1058471437885151,0.47559999935589986
0.10584716809983956,0.47559999762685157
0.1097471028693796,0.4753000026445792
0.10974713792707703,0.4752999997211326
0.10974717081453238,0.47529999655703997
0.1175471372359734,0.47450000000099474
0.12144710482757763,0.4741000033249328
0.12144713451725699,0.47410000009752123
0.12144717223986845,0.4740999955133163
0.1253471047799298,0.47360000416202636
0.12534713523793256,0.47360000006816705
0.12534717154207073,0.47359999472313496
0.1292470802256233,0.47300000877181914
0.1292471943374221,0.4729999918436457
0.13134696609709995,0.47270002444940606
0.1313471356793424,0.4726999946196304
0.13134730421135063,0.4726999536189603
0.13314703414548154,0.47220002863725724
0.13314724087736307,0.4721999734262909
0.13704713723611975,0.4712000000009687
0.14094701145720614,0.4702000322519722
0.1409472637586918,0.4701999708034524
0.14484707936288066,0.4693000133563318
0.1448471374349403,0.469299999276134
0.14484719410582156,0.46929998420382946
0.14664709923151953,0.46880001055780224
0.148746996428376,0.468200040231753
0.14874727909085422,0.46819996362795985
0.15264713723611975,0.4672000000009687
0.15654713723611977,0.4662000000009687
0.16044709970049992,0.4652000096254866
0.16044714130306373,0.4651999986372949
0.1604471703776707,0.4651999905319545
0.16184709653563661,0.4648000116296785
0.1618471375484535,0.46479999956090073
0.16184717714535415,0.4647999872300154
0.16434710396317298,0.4640000106483135
0.1643471348112245,0.4640000005550101
0.16434717254644735,0.4639999876423579
0.16834709686903704,0.4626000141294515
0.17224698761296173,0.46120005371183664
0.17224713420336996,0.46119999613194956
0.17224728055937635,0.4611999283393656
0.17284645524754882,0.4609003409952793
0.17284786059451335,0.46089975888150675
0.1761471372361876,0.45980000000094867
0.18004705724628287,0.45850002666425027
0.18004713541561038,0.4584999992353884
0.1800472167135086,0.45849996778041535
0.18374519840056808,0.45700078601539124
0.1837461729979755,0.4570004445364892
0.18374717591081685,0.45700019833783007
0.18374819784762356,0.4570000497003171
0.18374922934067975,0.457000000001
0.18394701967744048,0.457000000001
0.18394713637431095,0.4569999899512441
0.18394724609280677,0.45699996092421385
0.18784702162451025,0.4556000415025767
0.1878472537677501,0.4555999611570945
0.19174708900263265,0.45430001607880033
0.19174713933290594,0.45429999877033905
0.19174718260632678,0.4542999829871472
0.19494673281703379,0.45310015165813206
0.19494755253745738,0.453099881343444
0.1956470236408509,0.45290003245676014
0.1956471343948027,0.4528999981575307
0.1956472494726225,0.45289995683309026
0.19954702444269468,0.4514000433830625
0.19954725097829515,0.45139995917044884
0.20344706990385694,0.45000002417152923
0.203447135550261,0.4499999996131048
0.20344720448755935,0.44999997168458483
0.20534702495876223,0.4492000472756573
0.20534713158708617,0.44919999056108195
0.20534722506375033,0.4491999165648943
0.20734712699578056,0.44730000972946554
0.2073471274887983,0.4473000092115092
0.20944705639243463,0.4453000769951274
0.2094470570695642,0.4453000763228219
0.2094472032810567,0.445299911869323
0.2094472045564786,0.445299910240857
0.21124690993554499,0.4429003030687686
0.21124738534737572,0.4428997137190219
0.21254705925348608,0.4414000899812022
0.21254713546395784,0.44139999799820695
0.21254720667668772,0.44139990385288536
0.21514663389817096,0.4378006969308316
0.21514716341641948,0.43780002229623044
0.2151477451269571,0.4377993921103285
0.2154470514621434,0.4375000857751422
0.2154472061189968,0.4374999005039091
0.21814702867076746,0.433600156818018
0.21814713184130352,0.43359999585556935
0.21814722216819044,0.4335998301375979
0.21904691958756922,0.4318004352988404
0.21904739340214263,0.4317995861948463
0.2203470946833802,0.42970006874053945
0.2203471360640845,0.42969999958753036
0.22034717567427636,0.4296999286165
0.22244710377361054,0.425800062146308
0.2224471715146261,0.4257999383003007
0.2229471152210966,0.42490003962865375
0.22294715958648012,0.4248999605597776
0.2246466331628228,0.42190088954270233
0.2246471770619178,0.4219000278683018
0.22464780025223488,0.421899221677985
0.22694708313016,0.41920006351694244
0.226947136472818,0.4191999988874593
0.22694718706377362,0.4191999335644637
0.22784678395159158,0.41800047104737303
0.22784753994692836,0.4179995704430013
0.23084701891245418,0.41480012621310713
0.23084725956846205,0.41479987766882354
0.23154707702966004,0.4141000602076255
0.23154719839144478,0.4140999407569306
0.2347469719786487,0.41100016009432677
0.23474730920589248,0.41099984713909693
0.23564700930705024,0.41020011371584564
0.23564726872825306,0.410199890424317
0.2386471081797819,0.40770002421470963
0.23864713698412449,0.4076999998649274
0.2386471656753052,0.40769997490771553
0.24034687531615512,0.4062002311069656
0.24034741363446038,0.40619978642053595
0.24254708944558237,0.4045000369301235
0.24254713820887946,0.404499998364851
0.2425471819798116,0.4044999621410529
0.24514628104705546,0.4023007244687695
0.24514717015527543,0.4023000483149761
0.2451481247443628,0.40229946826579416
0.24644702650997583,0.40160005962277184
0.24644713503043644,0.401599997864643
0.24644724253180772,0.40159992980391096
0.2503470759113882,0.39900004088419067
0.2503471354511749,0.39899999999842917
0.25034719736426636,0.3989999549049538
0.2511464187232881,0.39840053888568744
0.25114715716961344,0.3984000317959223
0.25114793534340185,0.3983995880746579
0.25424701249805526,0.39680006438193366
0.2542471347932716,0.39679999715305553
0.2542472551089217,0.39679992254176355
0.2577466088140037,0.39450034724985245
0.25774770278888354,0.3944997172246119
0.2581471127567314,0.394300012240688
0.25814716158975065,0.39429998751195494
0.26204706906957614,0.3923000349581983
0.2620471385019253,0.3922999980902792
0.2620472015750642,0.3922999622850806
0.2649468290488482,0.3906001806625175
0.26494745675869447,0.39059984023970645
0.2659471127567314,0.390100012240688
0.2659471615897506,0.39009998751195496
0.2698470709284262,0.38810003400494186
0.2698471399147348,0.38809999740829615
0.2698471984987213,0.3880999642644952
0.27224701645728194,0.38670007045533483
0.27224713428004643,0.38669999754503664
0.2722472509012823,0.38669991664660536
0.27374694363375024,0.3856001419761289
0.273747336996092,0.38559986682772146
0.2776471372364261,0.38300000000083206
0.27794705579835866,0.38280005429287695
0.27794713605599514,0.3827999986464375
0.2779472146262669,0.38279993980873694
0.28154701741669136,0.3800000931939624
0.2815472596447867,0.3799999102347021
0.283047097716535,0.3789000289820867
0.2830471362169053,0.37890000020395337
0.2830471763930501,0.37889996900184225
0.2854471157775624,0.3770000169891034
0.28794710238522936,0.3750000278817917
0.28794713573832054,0.3750000007411755
0.2879471723580924,0.3749999698965562
0.28934692721974586,0.373800180015139
0.2893473562501306,0.37379983104740583
0.29284664117793957,0.3711003826745246
0.2928476744632407,0.37109967766474455
0.29334701388634593,0.37080007401088144
0.2933472625262913,0.370799929324501
0.29724690376397045,0.36860013170324607
0.2972473769943189,0.36859988012189426
0.3000469595877711,0.3672000888251682
0.3000473180506478,0.3671999178125637
0.30114705493789234,0.36670003740927076
0.3011471367816126,0.3666999985304401
0.3011472166156875,0.36669995725815785
0.3050469236222082,0.3646001150238774
0.3050473558314357,0.36459989475139365
0.30774710116849047,0.3633000173668859
0.30774717304095167,0.3632999820985779
0.30894708777211827,0.3627000247329946
0.30894718695284207,0.3626999757800241
0.3128471027999531,0.3608000167775854
0.31284714563982424,0.3607999955270477
0.31284716279276203,0.36079998674940533
0.3155470783364956,0.35940003054154346
0.3155471362456147,0.359399999599924
0.31554719512824525,0.3593999662306062
0.3167466936032624,0.3587002587868463
0.3167476035603093,0.35869978477443776
0.3206470631189837,0.35690003420889566
0.320647135067321,0.35689999966445757
0.3206472106862223,0.35689996045094674
0.3232470684060785,0.3555000370633319
0.32324713801581767,0.3554999982622419
0.32324720249955374,0.35549995983890803
0.3245468734857558,0.3547001623089376
0.3245474099100344,0.3546998531765864
0.32844710616377276,0.35260001673226576
0.32844716808610946,0.3525999828621228
0.330247082293777,0.3516000305245297
0.33024713606152895,0.3515999998237362
0.3302471914626939,0.3515999664321907
0.33234695156117544,0.3503001149426545
0.33234732743482104,0.3502998927094329
0.33624690376397043,0.3481001317032461
0.3362473769943189,0.3480998801218943
0.33704700529185816,0.34770006597312464
0.33704713681224185,0.34769999562817905
0.3370472596840443,0.34769992100236874
0.34014674325886773,0.34570025417990197
0.3401475518848248,0.3456997811586275
0.3437470160658233,0.3438000639519894
0.34374713492072967,0.34379999728817345
0.3437472517382418,0.34379992366628825
0.3440468909711692,0.3436001641776699
0.3440473921782955,0.3435998496505005
0.34794709303549887,0.34130002606804727
0.3479471816845744,0.34129997435767195
0.35054686007100394,0.33980015990396256
0.3505474234385413,0.33979985689978304
0.35194698733056196,0.33910007495377276
0.3519472894100421,0.3390999297668687
0.3558470972308142,0.33730001846497387
0.3558471773920553,0.3372999818660464
0.3589468172623476,0.3359001445052692
0.35894746597288774,0.3358998767246868
0.3597470987572928,0.33560001443053494
0.35974713736252434,0.3355999996152668
0.3597471750173913,0.3355999845009701
0.36364708326776346,0.3340000221418431
0.36364719071051954,0.3339999766916289
0.3675471068809014,0.33230001323274444
0.36754716767272366,0.3322999869567227
0.3682470948170254,0.3320000181805934
0.3682471394489035,0.33199999859646273
0.36824717667538065,0.3319999815138344
0.37144700475878617,0.3305000620997381
0.37144727135786754,0.33049994153765666
0.37534707297023234,0.3288000280143181
0.37534713609122994,0.3287999995127355
0.3753472006841181,0.32879996827699465
0.3767470598517558,0.32810003869317583
0.3767472152347978,0.3280999625616245
0.37924706414897735,0.32690003508281834
0.37924721084541546,0.3268999660274656
0.38314708869306596,0.32510002240547303
0.3850470180904865,0.3242000564383571
0.3850471363152278,0.32419999683729495
0.385047249702667,0.32419993252108875
0.38704710238823864,0.32300002090974583
0.3870471722419196,0.32299997935656843
0.3909470742802731,0.32070003712882145
0.39094713519111,0.32070000007942234
0.3909471995263183,0.3206999584742372
0.39154709174764923,0.32030003032668325
0.3915471368531987,0.32029999958777555
0.3915471815140399,0.3202999677989321
0.3948471001562389,0.31790002696824193
0.39484717454580287,0.31789997335127784
0.39694711438206814,0.31640001632537407
0.39874713723703287,0.3151000000003947
0.4023470494763171,0.3125000633831338
0.4023472138215028,0.31249992341578275
0.40264664454833676,0.3122004926889488
0.40264768951023894,0.31219957517482505
0.4065470853843606,0.30920003988703915
0.40654718957111374,0.3091999607498182
0.40734683440301983,0.3086002271258887
0.4073474553238335,0.3085997947831499
0.4104470330438225,0.3066000672218666
0.4104472429546893,0.3065999352057683
0.4135470972352486,0.30470002451768363
0.41434670497193643,0.3042002701661386
0.41434759317193837,0.30419977203308457
0.41834705868015637,0.30220003927897554
0.4183471390748081,0.3021999974226652
0.41834721064392016,0.30219995717979586
0.4207469605900641,0.30080010304454524
0.4207473176811205,0.3007999037636671
0.42224708714892895,0.30000002671416925
0.42224713562456306,0.30000000019787554
0.422247187426328,0.2999999704016609
0.4261470739407488,0.29770003732905376
0.4261472010373582,0.2976999635431593
0.4275469526427273,0.2969001054829484
0.4275473258638855,0.2968999019145598
0.4300470953073073,0.29560002180398043
0.4300471397654124,0.2955999981859042
0.4300471757080026,0.2955999782989202
0.43394710470213843,0.2934000183535103
0.43464704073690846,0.29300005514338334
0.43464713539055816,0.29299999842268715
0.43464722942110073,0.29299993662386836
0.43784705084553505,0.2908000593945698
0.43784713586944357,0.29079999846007937
0.4378472188561796,0.29079993392770376
0.4399470570837891,0.28910006488630563
0.43994713711745376,0.2890999975098867
0.4399472110817433,0.2890999302580521
0.4417470000195565,0.2874001295945617
0.4417472789267574,0.2873998753133523
0.44424710947909923,0.28520002442729153
0.44424713876003846,0.2851999982997688
0.4442471626672931,0.28519997638647304
0.44564713204358214,0.28390000482277605
0.4485468427947496,0.2812002741362037
0.4485474513809519,0.28119974868521613
0.44954705370925757,0.2804000668225717
0.44954713653780964,0.28039999780694536
0.44954721453617724,0.28039992738593317
0.45284690484135875,0.2773002183113687
0.45284738218596293,0.2772997958762254
0.453447028631542,0.27680009050490945
0.45344713434618006,0.27679999758193063
0.45344723602993137,0.2767998982136164
0.4567467423817025,0.2734004068208825
0.45674757276651895,0.27339963705909537
0.457347057769366,0.27290006622338947
0.4573471378500514,0.2728999968299631
0.45734720958507313,0.2728999297193124
0.460847109355463,0.26950002708521936
0.46084716472226905,0.2694999725150165
0.46124703188815463,0.2691001053491309
0.46124724546957774,0.26909989761814074
0.4649471106437718,0.26560002515606523
0.4649471361407542,0.26560000070548717
0.46494716402357517,0.26559997321371037
0.4651470374308368,0.2654000998064488
0.4651472396333181,0.26539990285508286
0.4690470379214965,0.26170009422270846
0.4690471238442079,0.2616999942860547
0.4690471372368713,0.2616998625044201
0.4690471372368713,0.2616034235241149
0.46904719405365225,0.26160232082454604
0.46904736390223417,0.2616012298039481
0.46904764498370766,0.2616001620175973
0.46904803432106745,0.26159912877468966
0.46904852779074274,0.2615981410185632
0.469049120166271,0.26159720921079366
0.4717470702311648,0.2578000943046468
0.4717471874899144,0.2577998953063877
0.4729469708937321,0.2553003465484342
0.47294732795394384,0.2552996662453887
0.4737471071162915,0.2539000527112804
0.4737471365967443,0.2538999997376926
0.47374716497329444,0.2538999459142165
0.47574707482294987,0.25000012170738845
0.4757472027329066,0.24999987992419045
0.4769470991568543,0.24780006981361954
0.476947135923999,0.2477999999636842
0.47694717133658177,0.24779992753833893
0.4777467981909357,0.2461007204728369
0.47774716293213915,0.24610001450605629
0.47774757892318365,0.24609933747083437
0.4803465479340537,0.2422008839545293
0.48034717781382724,0.24220003326596637
0.4803478884530063,0.24219924878427926
0.48084707818964373,0.2417000590476418
0.48084713599942713,0.24169999940952813
0.4808471927607622,0.24169993707330178
0.4838471023266167,0.23830003956533335
0.48384717253407183,0.23829996078127208
0.4847470766443955,0.23730006732535694
0.48474719895683893,0.23729993370857647
0.4874471215929271,0.23440001680314843
0.48864692306207125,0.23310023202309105
0.48864736468616393,0.23309978097518058
0.4913470448472746,0.23050008896818522
0.49134713499661403,0.23049999790507958
0.49134722071671155,0.23049990260722306
0.4925471024423477,0.2291000405939809
0.4946470509178954,0.22660010276101586
0.49464705208448384,0.22660010129949654
0.4946472005967992,0.22659988374922882
0.4946472014709092,0.22659988223785232
0.4964471150678412,0.22330004064347692
0.4964471353922086,0.22330000260488395
0.4964471593553488,0.22329995576328124
0.4967469259638693,0.2227004225462402
0.49674738483112163,0.22269959765962635
0.4991471044504212,0.21880005327826452
0.4991471706420605,0.21879994710873987
0.5003470942519603,0.21690006805973192
0.5016470928133927,0.21480007176128857
0.5016471827852115,0.21479992894488242
0.5041439712606135,0.21090493892325515
0.5041445949324889,0.21090406546645316
0.5041453027497627,0.21090325869009013
0.5041460876294723,0.21090252666738937
0.5041469417175092,0.2109018767235316
0.5041478564672132,0.21090131536235374
0.504148822724897,0.21090084820126637
0.5041498308214448,0.21090047991504177
0.5041508706690693,0.21090021418903443
0.5041519318622573,0.2109000536823027
0.5041530037818954,0.210900000001
0.5042470075444128,0.210900000001
0.5042470076950422,0.2108999999973579
0.5042471311199359,0.2108999880337525
0.5042471323338971,0.21089998685168682
0.5042472087369879,0.2108998965134215
0.5042472116136886,0.21089989256713193
0.5069471171709553,0.20700002898441341
0.5069471436136536,0.2069999902479518
0.5081469494857498,0.205200281626985
0.5081473423661478,0.20519973076816228
0.5097470740171978,0.20310008297615925
0.5097472020575231,0.20309991826996146
0.5120471231714356,0.2002000177350282
0.5120471513765781,0.20019998232571734
0.5128469408126077,0.19920024553068022
0.512847043462723,0.1992000996988582
0.5128471854847582,0.1991999174683807
0.5128472240500436,0.19919985892887815
0.5152470734581687,0.195300103640675
0.5152471811280523,0.19529988710688403
0.5152471813136481,0.19529988665990466
0.5159470711217997,0.19350017001037184
0.5159472090928936,0.1934998323361533
0.5168471207802507,0.19140003839898684
0.5168471530933036,0.1913999613501434
0.5184471192978974,0.18750004372644594
0.5198469714973628,0.18400041434896422
0.5198473368140069,0.1839996008459652
0.5200471248708007,0.18360002473237738
0.5200471493471254,0.1835999751423408
0.5219465887669372,0.1797011258069374
0.5219471985772505,0.1797000392775874
0.5219479302413768,0.17969903077262808
0.5237470106841317,0.17750015467592756
0.5237472694616446,0.17749985014563494
0.5252471090613131,0.1758000319326775
0.5252471371744344,0.17579999955668044
0.5252471641981794,0.17579996742211285
0.5276471195883438,0.17290002132566423
0.5276471333326185,0.17290000454243487
0.528447114645171,0.1719000282399665
0.5284471161234296,0.17190002618072864
0.5315470564043909,0.16800010169281443
0.5315470586027694,0.16800009878527916
0.5315471250300351,0.16799999638666513
0.5315471372368713,0.16799986929784444
0.5315471372368713,0.16790276736019227
0.5315471918836431,0.1679016858685559
0.531547355267286,0.16790061539379464
0.5315476257234532,0.1678995668405576
0.5315480004970776,0.16789855089018496
0.5315484757704375,0.16789757789189996
0.533647124667162,0.16410002274544616
0.5336471692572905,0.1640999341804799
0.5354471117289927,0.160400052433092
0.5354471633129276,0.16039994784812342
0.5355470921642237,0.16020009014553133
0.5355470932947851,0.1602000877740501
0.5355471674007828,0.16019990698240225
0.5355471685033965,0.16019990379546564
0.5368470494336937,0.15620027016378188
0.5368472392132081,0.15619973486171007
0.5383470840496178,0.15230013828704467
0.5383471942223191,0.15229986323512504
0.5393470509051801,0.14990020719625893
0.5393472321585788,0.14989979659656294
0.5400470071799182,0.14840027869369293
0.5400472830443961,0.14839972921484912
0.5421470190072296,0.14450021956958695
0.5421472655400607,0.1444997861616283
0.5433470983679888,0.14250006478174795
0.5433471368332713,0.14249999857723072
0.5433471719369551,0.1424999340700879
0.5443470644552025,0.14060013828541784
0.5443472140148301,0.1405998638938811
0.5465471038305474,0.13670005922056408
0.5465471374278414,0.1366999978570759
0.5465471667573711,0.13669994095923646
0.5472471072390094,0.13530005999596006
0.5472471374997965,0.13529999753389763
0.5472471633070158,0.13529994074988172
0.5483470139258778,0.1328002802524683
0.5483470918619544,0.13280007182872694
0.5483471683835643,0.1327998941543793
0.5483471833469643,0.13279985014234832
0.5495471274180658,0.12890003191126834
0.5495471380467594,0.12889999658735127
0.5495471453493223,0.12889997123781236
0.5506470964955948,0.12500014444648214
0.5506471820024842,0.12499985675019129
0.5511471022478106,0.12340011196514694
0.5511471337446517,0.12340000285034458
0.5511471629310503,0.12339988180688481
0.5516471227205083,0.12110006677537756
0.5516471526025782,0.1210999334153842
0.5525471080393243,0.11720012652281799
0.5525471694878441,0.11719987422133234
0.5535471304446679,0.1133000264897199
0.5535471346115246,0.11330000988767144
0.5535471456858413,0.11329996338791085
0.5544471294407525,0.109400033783296
0.5544471413367761,0.1093999806694262
0.5550471291469058,0.10660003775327602
0.5550471356332961,0.1066000063831055
0.5550471453194915,0.10659995554567965
0.5552471322593694,0.10550002737635142
0.5552471327224537,0.10550002379467628
0.5559471160871209,0.10160011783437202
0.5559471160961468,0.10160011777671325
0.5559471372368713,0.1015998791907931
0.5559471372368713,0.08980003485143655
0.555947137004349,0.0897999990608667
0.5559471363676851,0.0897999661017271
0.5558471416166787,0.08590017081247495
0.5558471317557667,0.08589999946096266
0.5558471114109952,0.08589983213172918
0.5552471662307512,0.08200018846014336
0.5552471149578616,0.08199981062835865
0.5550471430093636,0.08030004906612481
0.5550471305616439,0.0802999510482633
0.5547471430485719,0.0781000426190689
0.5547471317670644,0.07809995733544152
0.5542471372368633,0.07419999999987284
0.5537471501898706,0.07030010103333116
0.5537471348836229,0.07029999730008957
0.5537471173815298,0.07029990320510912
0.5529471638913902,0.06640012994067856
0.5529471138029856,0.0663998694396903
0.5522471488996231,0.06250006497809908
0.5522471364300635,0.06250000010628144
0.552247122405355,0.06249993572998156
0.5513472116264778,0.05860032235484712
0.5513470828492076,0.05859967367393455
0.5511471490907528,0.05740007112320548
0.5511471361696356,0.05739999954310706
0.551147121736631,0.057399930248808566
0.5505471470952705,0.05470004436268643
0.5505471359250719,0.05469999603382501
0.5505471269832686,0.05469996001082285
0.549547145276288,0.05080003135359861
0.5495471368928914,0.05079999945946546
0.5495471286160696,0.0507999694352009
0.5473472501734196,0.0430004004112597
0.5473470556459238,0.04299959204516308
0.5472472015681639,0.042500321656363714
0.5472470867753997,0.04249983319374871
0.5472470844603863,0.042499820559806896
0.5462472640511872,0.03910043116852966
0.5462470469262783,0.039099559735757544
0.5454471425469899,0.03520002588672689
0.5454471320542956,0.0351999740870228
0.5446471435226479,0.031200031428784122
0.544647140031643,0.031200014500336107
0.5446471267098291,0.031199954382702528
0.5437471424138323,0.02730002243338329
0.5433471481506423,0.02560004638342244
0.5433471365915215,0.025599999143235054
0.5433471249593608,0.025599954982326995
0.542747192931996,0.023400204215322976
0.5427470896398955,0.023399793746323602
0.5418471372368457,0.01949999999977514
0.5409471456446207,0.01560003643346605
0.5409471346992815,0.015599990468297697
0.5409471303991346,0.015599973332700013
0.5399471452633294,0.011700031303059959
0.5399471293990642,0.011699968648647953
0.5393471991580673,0.009300247684660767
0.5393470871668818,0.00929974964995365
0.5390472107914152,0.007800367772620084
0.5390470895431042,0.0077996279885523935
0.5385471372368632,0.0038999999998728355
0.5380471372368633,-1.2716431585273397e-13
0.5375471372368632,-0.003900000000127164
0.5370471500127312,-0.007799900348357698
0.5370471490274861,-0.007799907037570525
0.537047111763234,-0.007800089796648792
0.5370471098639282,-0.007800097049663927
0.5359471480139562,-0.011699961790474164
0.5359471357392848,-0.011700004108543214
0.5359471266970521,-0.011700033727574024
0.5354471491480497,-0.013299961884381751
0.5354471256096709,-0.013300038203807374
0.5347471475904528,-0.015599965981238181
0.5347471368486426,-0.015600000453731685
0.534747126165752,-0.015600033213520098
0.5334471661401097,-0.019499913290447233
0.5334471352561552,-0.019500000935846633
0.533447103139939,-0.01950008311146959
0.531847153093302,-0.02339996135014762
0.5318471207802525,-0.023400038398982692
0.5315472347163033,-0.024099772548197253
0.5315470503475842,-0.02410023170494691
0.5303471530649444,-0.027299957791986504
0.5288471691707847,-0.03119991697198875
0.5288471347775918,-0.031200002151146836
0.5288471011896646,-0.03120007810250109
0.5276473383089088,-0.03379956434413842
0.5276469758561756,-0.03380045186612102
0.527147157537765,-0.03519994315767098
0.5271471378001966,-0.03519999651958795
0.5271471130168709,-0.03520005903644829
0.5255472330412216,-0.03909976647709312
0.5255470778813035,-0.03910010711007573
0.525547063414408,-0.03910014354392065
0.5237477041094051,-0.04259889774809304
0.5237472040212201,-0.0426000251377929
0.5237468366193522,-0.04260120247019944
0.5236472113801541,-0.04299970342699176
0.5236471411718945,-0.04299993017538564
0.5236471339835931,-0.04299995816569816
0.5236470664380345,-0.04300013805797324
0.52164714007493,-0.046899994466027106
0.5198471651158918,-0.05039994579103571
0.5198471099753996,-0.05040005452317951
0.5196472072234625,-0.05079986002705371
0.5196470573510797,-0.05080013545878895
0.5173477146298635,-0.05469902094259041
0.5173471918782799,-0.05470002488162834
0.5173467778015362,-0.05470107830616779
0.5160472675369684,-0.058599609099871296
0.5160470373011892,-0.05860039974285188
0.5159471541443095,-0.05899993237037057
0.5159471113897398,-0.059000082241026604
0.5148471469065922,-0.06249996923286012
0.5148471277521963,-0.06250003082534437
0.5136471372368271,-0.06640000000029408
0.5124471844621628,-0.0702998465179531
0.5124471327311116,-0.07029999832300556
0.5124470720215255,-0.0703001467347404
0.5120472194237642,-0.07119981507970363
0.5120470620814528,-0.07120018788873932
0.5108471521979356,-0.07419996259753202
0.5108471374861675,-0.07419999859074755
0.5108471205816832,-0.0742000382091696
0.5091471392457266,-0.07809999539165803
0.5081472471111332,-0.08039974728940553
0.5081470404800206,-0.0804002580184501
0.5075471530649427,-0.08199995779199143
0.5060473612042221,-0.08589941768507403
0.5060469822749615,-0.085900604351575
0.5050471547806117,-0.0897999315795393
0.5050471205954465,-0.08980006864599743
0.5042471500043512,-0.09309994733426548
0.5042471367447884,-0.09309999971331168
0.5042471223075724,-0.09310005225268665
0.5040472492627149,-0.09379960790968751
0.504047055295774,-0.09380039946295074
0.503247150429806,-0.0976999356845448
0.5032471224737305,-0.09770006397372445
0.5023471965999956,-0.10159974275990886
0.5023470905973544,-0.10160025984882652
0.5016471847145847,-0.10549973548140086
0.5016471030619841,-0.10550026656418438
0.5011471453662035,-0.10939993659127263
0.5011471373858964,-0.10939999345666569
0.5011471247963935,-0.10940006931132354
0.5004471877062068,-0.11329971881379214
0.5004471018026474,-0.11330028347385446
0.5003471438074422,-0.11409994743549647
0.5003471353043887,-0.11410001040158405
0.5003471304849649,-0.1141000418619002
0.4998472301596045,-0.11719942387913469
0.4998471073496472,-0.11720058280089693
0.4996471442711214,-0.1210998628321496
0.4996471337162806,-0.12110013730304961
0.499547137236871,-0.12500000000002565
0.499447137236871,-0.12890000000002563
0.4993471442884659,-0.1327997249878261
0.4993471442884659,-0.1328002750121739
0.49944713371628063,-0.13669986269695034
0.4994471442711214,-0.13670013716785037
0.49964713526730403,-0.14059996159341207
0.4996471373245348,-0.14060000824585853
0.4996471380113233,-0.14060003020361603
0.4997471337162806,-0.14449986269695034
0.4997471442711214,-0.14450013716785037
0.499947130221039,-0.1483998631912431
0.4999471477434055,-0.1484001365849057
0.5002471008515791,-0.1522995269911627
0.5002472152287453,-0.15230046795116098
0.5003471204509117,-0.1528998992841584
0.5003471359506932,-0.15290000460690792
0.5003471460820679,-0.1529000972971162
0.5006471208703109,-0.1561998199677892
0.5006471596591839,-0.1562001793784373
0.5011471326336542,-0.1601999631742001
0.5011471361055017,-0.1601999926016806
0.5015470959542137,-0.16409959749403646
0.5015472087183852,-0.16410039825405914
0.5022471372368557,-0.16799999999982335
0.5029471372368557,-0.17189999999982333
0.5036471298903422,-0.17579995906924786
0.5036471449004284,-0.17580004087221068
0.5042471267850829,-0.17899994425703497
0.5042471361029192,-0.17899999702612515
0.5042471456985468,-0.1790000592316565
0.5043471101506765,-0.1796998103965641
0.5043471710730141,-0.17970018851556274
0.5050471372368557,-0.18359999999982335
0.5064471372368557,-0.19139999999982332
0.5071471132693604,-0.19529986646663508
0.5071471339671337,-0.19530000130863726
0.5071471475742672,-0.19530013438610713
0.5074471339771878,-0.19919995762407297
0.5074471362486923,-0.19919999056434756
0.5076471302211095,-0.20309986319261852
0.5076471477434051,-0.2031001365848992
0.5079471338959969,-0.2069999565685929
0.5079471398720123,-0.2070000434797943
0.5081471032550681,-0.21029943930021536
0.5081472295844597,-0.21030055408544712
0.5082471062713524,-0.21089981420680357
0.5082471309709906,-0.21090000307261758
0.508247142001757,-0.21090018583052889
0.5083471354743345,-0.21479993126105207
0.5083471363774855,-0.21480000171841088
0.5083471355613151,-0.21480006702226032
0.508247140588113,-0.2187998659503425
0.5082471372368713,-0.21880013409156146
0.5082471372368713,-0.22659994516243145
0.5082471367466608,-0.22659999311615794
0.5082471345563694,-0.22660006165156665
0.5081471394468291,-0.22889994917099485
0.5081471340632452,-0.22890005077804984
0.5080471427951735,-0.2304999110671984
0.5080471354776516,-0.23050000346744481
0.5080471263659502,-0.23050008479324938
0.5075471544986996,-0.23439986535780444
0.5075471233870251,-0.23440013503605273
0.5071471405436835,-0.23829996775863285
0.5071471373715857,-0.23829999694796686
0.5071471327278484,-0.23830003517044318
0.5066471544986996,-0.24219986535780444
0.5066471233870251,-0.24220013503605273
0.50624715115896,-0.24609986425968688
0.5062471267714399,-0.2461001360506483
0.5059471372368685,-0.2500000000000767
0.5056471372368685,-0.25390000000007673
0.5053471503007912,-0.25779983016907976
0.5053471314594917,-0.2578000031058171
0.5053471037895455,-0.2578001630558148
0.5045471612068275,-0.2616998831465654
0.504547134780044,-0.26169999884583534
0.5045471028108439,-0.26170011475357174
0.5042471756138193,-0.2626998720769867
0.5042471351914642,-0.2626999955623285
0.504247084834376,-0.2627001266395626
0.5030471888588031,-0.26559987524719725
0.5030470887703892,-0.2656001260130395
0.501547150074379,-0.269499966622666
0.5015471239553708,-0.2695000332039441
0.5003471557528602,-0.2724999537102209
0.5003471373638178,-0.2724999984718954
0.5003471163963107,-0.27250004689147406
0.4999472484861942,-0.2733997496892358
0.4999470389052904,-0.2734002556622962
0.49844715867341394,-0.277299944265175
0.498447135992432,-0.2773000013315683
0.49844711405620806,-0.27730005317937717
0.4967473288155056,-0.28119956049628286
0.49674698562340613,-0.28120045484055795
0.4964471690773536,-0.2820999044787157
0.49644713569451754,-0.28209999869496827
0.49644709803496884,-0.28210009348166104
0.4951471533413827,-0.2851999615971357
0.4951471214307988,-0.2852000385274989
0.4935471855477066,-0.28909988224253613
0.4935471347782002,-0.28909999808769044
0.49354707763255934,-0.2891001132484399
0.4925471892831307,-0.2909999011123543
0.4925470872614064,-0.291000099951166
0.49154717898522454,-0.2929999165035297
0.49154713530143507,-0.2930000001977758
0.49154709037309535,-0.2930000794649365
0.48924717436469284,-0.29689993704440176
0.48924713731529373,-0.2968999979552387
0.4892470957101086,-0.29690006229044696
0.48864735293047246,-0.2977996764599011
0.48864694553004845,-0.2978003383064216
0.48694714237553405,-0.30079999093203535
0.4869471321155856,-0.30080000907890553
0.48474724203163566,-0.30469981422772596
0.48474703990805756,-0.3047001897914285
0.48274762584036074,-0.3085990472234371
0.4827471868434361,-0.30860001949137605
0.4827468465693456,-0.3086010305486387
0.4816471453493218,-0.31249997123781403
0.4816471380467607,-0.31249999658734656
0.48164712741806753,-0.3125000319112628
0.4811138883584975,-0.3142330588548654
0.481113734252598,-0.31423361193721655
0.4808471442316546,-0.31529997202099025
0.480847136933216,-0.31530000056174495
0.4808471298115769,-0.31530002722621364
0.48054714945718807,-0.3163999551923059
0.4794471867570118,-0.3202998244286646
0.47944713151223073,-0.3202999975401846
0.47944706418692484,-0.3203001675853798
0.47774721273275883,-0.3241998268037608
0.4777471310201748,-0.32419999758055856
0.47774703860064055,-0.32420016028415805
0.476947175083205,-0.3254999384999908
0.4769471364883854,-0.3254999993655536
0.4769470960628257,-0.32550005947393384
0.4751471550185421,-0.3280999743156769
0.47514711915690466,-0.3281000254766356
0.47294731919889765,-0.3311997435992817
0.47294697060124985,-0.3312002666172812
0.472447156980781,-0.3319999684100314
0.47244711771250475,-0.33200003172737874
0.4700471567605513,-0.335899968274303
0.4690471646769444,-0.3374999560961566
0.46904710895377205,-0.3375000433677162
0.4675471742020946,-0.3397999433202883
0.4675471371881282,-0.3397999985400241
0.4675470967444474,-0.3398000556774081
0.4651474835571553,-0.34309952380993486
0.46514684510593196,-0.3431005112294096
0.46474719518193314,-0.3437998985964075
0.46474713414158086,-0.3438000002157981
0.4647470718007286,-0.34380009451918525
0.46204718930879146,-0.3476999247853167
0.4620471375269373,-0.34769999692122366
0.4620470784372221,-0.34770007349991244
0.46124745495868524,-0.3486996028480835
0.4612468585086825,-0.348700425427534
0.45934719176163097,-0.3515999167782969
0.4593471385376812,-0.3515999948182987
0.4573474871438789,-0.35429952762418976
0.4573468410290531,-0.35430050778311695
0.456647230532685,-0.3554998400626051
0.4566471434757744,-0.35549997916777404
0.4566471129623331,-0.3555000298680846
0.45664706029942753,-0.35550010716318997
0.45384717782205003,-0.35939994347096577
0.45384713680646993,-0.3593999990632044
0.4538470934598061,-0.35940005472168235
0.4534471492912062,-0.3598999849324322
0.4534471252363799,-0.3599000151120787
0.45074716678335325,-0.3632999627936679
0.4507471403795171,-0.36329999544492525
0.4507471027275832,-0.36330004026120616
0.44954717203148564,-0.36469995940665334
0.4495471028480781,-0.36470004093940395
0.4486342420250381,-0.36578678001445153
0.44863395320975336,-0.3657871392355936
0.4475472177553689,-0.36719989532629344
0.44754705931879724,-0.36720010662505953
0.44564721806215507,-0.3697998893973066
0.4456470592614816,-0.3698001126314308
0.44474773296587067,-0.3710991395028689
0.4447471817236446,-0.3711000247856943
0.4447467190348895,-0.37110095940475507
0.4430471652501895,-0.37499993573436097
0.44304713674860685,-0.37499999885535856
0.443047105512866,-0.3750000634482467
0.4417473688645127,-0.3775995367449533
0.441746951308836,-0.3776004834130775
0.4412471372368047,-0.378900000000359
0.43974719437510706,-0.3827998514407728
0.4397471327016061,-0.3827999986061436
0.4397470632264818,-0.3828001402304594
0.4378472011878608,-0.38639987882995197
0.43784713452404483,-0.38639999768485833
0.43784706090215963,-0.38640011450237044
0.4376472332737811,-0.38669985594493816
0.4376471326785853,-0.3866999967710035
0.43764702359712,-0.3867001303518542
0.434247761383079,-0.3905992840679601
0.4342471711724856,-0.39060002467699106
0.4342466485690982,-0.3906008144465655
0.433947200595801,-0.3910998944020609
0.4339470561200048,-0.3911000919269968
0.43394705601139366,-0.3911000920559195
0.430947269461643,-0.39449985014563693
0.4309470106841301,-0.3945001546759296
0.4300471718577697,-0.3955999576859256
0.4300471408694142,-0.39559999478264474
0.4300470966092781,-0.3956000455032859
0.4275471730536802,-0.3983999598855556
0.42754710182349426,-0.3984000404728067
0.4261471481395275,-0.39999998754019733
0.4261471263722377,-0.40000001249470274
0.42414729955700214,-0.4022998133322235
0.42414698369199877,-0.4023001939517658
0.42224720436899416,-0.40469991520187704
0.42224713668865727,-0.4046999972387281
0.422247062254875,-0.40470008033824745
0.42084721803849984,-0.40619991342722084
0.42084705836530123,-0.40620008833654003
0.418347188637833,-0.40899994243130444
0.41834713461063655,-0.4090000012171853
0.41834708456490044,-0.4090000526723851
0.4171472037801385,-0.41019993345714706
0.41714707187052286,-0.41020006770126494
0.41434748444880154,-0.41309964038804775
0.414346824965616,-0.41310039033942003
0.413547243868507,-0.4140998667108063
0.413547132840547,-0.4140999967870698
0.41354701499362234,-0.41410011830034227
0.4104476807053646,-0.4170994740631723
0.41044667292192016,-0.4171005969767089
0.4097472159677318,-0.4179998987749512
0.409747040593787,-0.4180000845631525
0.40654723056967706,-0.42079991833424873
0.40654704581607554,-0.420800083802836
0.40534719535428854,-0.4218999467261408
0.405347135380802,-0.4219000001012647
0.4053470772559177,-0.42190004887384475
0.4026471668739832,-0.42409997585171727
0.402647163619545,-0.42409997823222884
0.40054719651494397,-0.425799952013466
0.4005470786453009,-0.42580004882677713
0.39874715125382854,-0.42729998831967075
0.3958473086811475,-0.4296998581155523
0.3958469718226821,-0.4297001488732157
0.39484715717342395,-0.430599982057548
0.39484711738962275,-0.43060001804339565
0.3915476314894638,-0.4335995506799038
0.3915467025317838,-0.43360050715630544
0.390947191294864,-0.4342999369327119
0.3909471344457072,-0.4343000012150779
0.39094708137301737,-0.43430005766631874
0.38784716685801385,-0.43749996942374175
0.3878471071335981,-0.43750003010368743
0.38704732999044367,-0.4382998072468419
0.38704695451984494,-0.4383002022942355
0.3842471636749586,-0.4413999707296453
0.3831471581026737,-0.44259997723768735
0.38314713995121197,-0.4425999968118706
0.38314711291516074,-0.44260002525756426
0.38054720479182763,-0.44529992984717937
0.3805470709660265,-0.4453000713689948
0.3792471675610882,-0.4466999673435437
0.3792471063737284,-0.44670003214950954
0.3768472587176895,-0.4491998734578834
0.3768471338977206,-0.4491999952465951
0.3768469996801191,-0.44920011004588245
0.3753472281472764,-0.45039992727215666
0.37534713560026217,-0.45039999807167663
0.37534704051853107,-0.45040006447942876
0.3714472760863507,-0.4529999074342157
0.37144713448114175,-0.4529999956027038
0.3714469881341958,-0.45300007455195584
0.3712479392061918,-0.4530995990159578
0.3712471566903358,-0.45310003194395326
0.3712464129472053,-0.45310052853621047
0.367547235409973,-0.45579992836067723
0.36754713431750224,-0.4557999986776671
0.3675470344822404,-0.4558000616533447
0.36554757275656935,-0.4569997386887474
0.36554672834905005,-0.4570003012862684
0.36364719433374254,-0.4583999579291265
0.36364713722128644,-0.45839999885814386
0.36364707745047453,-0.4584000393336949
0.35984805237001816,-0.4608993979392583
0.35984717246605796,-0.46090004324213985
0.35984636265680714,-0.4609007745804784
0.35974722425875766,-0.46099991297852794
0.3597470359969248,-0.4610000700897177
0.35584717266347354,-0.4636999754744147
0.3558471350733676,-0.4637000010541555
0.3558471030617349,-0.4637000221138676
0.3541476395990586,-0.46479967494265806
0.35414667413377027,-0.464800378903011
0.3519471727931402,-0.46659997090898114
0.35194714217377066,-0.4665999955264701
0.35194709533927004,-0.4666000317848838
0.34904722598764737,-0.4687999326723217
0.34904713418980954,-0.4687999993549686
0.3490470450520563,-0.468800058663613
0.34794761232636057,-0.4694996976708739
0.347946696406293,-0.4695003504042755
0.34404761561730035,-0.4725996197493723
0.3440467051258683,-0.4726004321114172
0.3439472634296453,-0.4726998738076402
0.3439471342492507,-0.47269999466749796
0.34394699436176357,-0.4727001090367613
0.34014715355471437,-0.4755999875474041
0.3401471209660045,-0.4756000125165439
0.3388472380916601,-0.4765999224198857
0.33884703824959134,-0.47660007995174236
0.3362471950194251,-0.4786999533299536
0.3362471366289891,-0.4786999991702783
0.3362470769414781,-0.4787000434131954
0.3337471952957011,-0.4804999581981548
0.33374713525179905,-0.48050000022539624
0.33374707854286856,-0.48050003773240485
0.33234715212634364,-0.48139999042874226
0.33234714883841904,-0.48139999231562297
0.3284472089098725,-0.48389995405631064
0.3284471353179956,-0.4838999995992591
0.328447064074437,-0.48390004064638525
0.32754740681553457,-0.4843998502346644
0.3275468767047642,-0.4844001650042183
0.3245471602317863,-0.48629998543710423
0.3245471575488157,-0.4862999871173062
0.3212473351736778,-0.48829988003886243
0.3212469446555497,-0.488300128388083
0.32064717975044893,-0.48869997165815016
0.32064713304125436,-0.48870000215903014
0.3206470977206468,-0.48870002431823545
0.3167472407216649,-0.4910999363176089
0.3167470352199815,-0.4911000660114727
0.31504738271984334,-0.492199841158621
0.3150469007686623,-0.4922001719773886
0.31284722968361267,-0.4937999327665156
0.312847134311518,-0.4937999990679437
0.31284704108647154,-0.4938000581968583
0.3090482491975989,-0.4960993269717022
0.3090471856317554,-0.4961000617382287
0.3090462181538909,-0.49610091908339465
0.30894715988198224,-0.4961999773553033
0.3089471417399379,-0.4961999952820194
0.30894710927423286,-0.4962000265290868
0.30504723381994797,-0.4998999083703314
0.30504712856808996,-0.49989999015073605
0.3050470192483106,-0.499900058993061
0.3050470191893072,-0.49990005902440016
0.3048485580450207,-0.49999928959654333
0.30484764219440363,-0.4999998050697564
0.3048467811697025,-0.500000407673648
0.3048459832324546,-0.5000010916262301
0.30114728988639755,-0.50349985560223
0.30114707387445416,-0.5035000433020432
0.3011470275293822,-0.5035000877664718
0.30064747405800796,-0.5038997305435713
0.30064682313331753,-0.5039002956273062
0.29724716899559733,-0.5070999701098664
0.2972471443881401,-0.5070999928954144
0.297247096834724,-0.5071000353523327
0.2964474060846772,-0.5077997647586238
0.2964468846319597,-0.5078002526053259
0.2933471930049498,-0.5108999442323358
0.29334713634339676,-0.5108999992518748
0.2933470783913063,-0.510900052307618
0.2924472157862635,-0.5116999301787672
0.2924470493571629,-0.511700056697131
0.2893471689560756,-0.5136999795365422
0.2893471056615472,-0.5137000206878217
0.2864472751082461,-0.5155999096710189
0.2864470022044681,-0.5156000945232029
0.2854472032003123,-0.5162999538261119
0.2854471344272305,-0.5163000004451112
0.2854470708693237,-0.5163000408421266
0.28154717563422804,-0.5186999763714163
0.28154713449682783,-0.5187000012125135
0.28154710067338634,-0.5187000208940004
0.28014762616895433,-0.5194997206108186
0.28014668023822037,-0.519500329039541
0.27764726857629,-0.5212999054361308
0.2776471312783798,-0.5212999981335494
0.27764699911997975,-0.5213000763283457
0.27384846312931505,-0.5233992672705552
0.2738476089580149,-0.5233997928702964
0.27384680759708374,-0.5234003959327773
0.273846066048952,-0.5234010711883336
0.27374722260166223,-0.5234999146356233
0.27374722146857083,-0.523499915718832
0.27374704026504565,-0.5235000670205827
0.2737470369222093,-0.5235000694491362
0.2698471997638548,-0.5261999567126123
0.269847137294794,-0.5261999986630468
0.26984707168002026,-0.526200040063081
0.26804746557924153,-0.5272997993468902
0.2680468241118126,-0.5273002236612708
0.2659471721837985,-0.5287999750384238
0.2659471375328258,-0.5287999993725521
0.2659471010024981,-0.5288000241567841
0.26234802119040107,-0.531199410698182
0.26234717050183815,-0.5312000405779554
0.26234638602015103,-0.5312007512171345
0.26204723279728104,-0.5314999044400045
0.2620470245591388,-0.5315000751190234
0.2581474854195611,-0.5340997678787419
0.25814680819053576,-0.5341002585368926
0.256747164232928,-0.5351999787892987
0.2567471239559016,-0.5352000100207083
0.25424718526275303,-0.5370999635008246
0.2542471392995042,-0.5370999976244041
0.254247085055105,-0.5371000359879502
0.25134745087602023,-0.5390997836976639
0.25134683972973787,-0.5391002380061874
0.2503472080417439,-0.5398999433565826
0.2503471396888905,-0.5398999961692342
0.25034705918457223,-0.5399000540367311
0.24644744255887194,-0.5425997886237544
0.24644684725956958,-0.542600231982322
0.24594738108026012,-0.5429998049257696
0.245947231925619,-0.542999910041631
0.24594705257968505,-0.543000049984805
0.2459469986836796,-0.5430000855775291
0.24254716901048284,-0.5450999803756801
0.24254713568436476,-0.5451000006403117
0.24254710637539928,-0.5451000179201402
0.23944768266174585,-0.5468996833022615
0.23944663267371188,-0.5469003784228696
0.2386472769585453,-0.5474998952092446
0.23864713341931176,-0.547499995733963
0.2386469858697083,-0.5475000853871889
0.2347471623802699,-0.5496999858171284
0.2347471119412486,-0.5497000139131838
0.23274742157420605,-0.5507998436150571
0.23274686286966775,-0.5508001732851007
0.2308473826044914,-0.551999845031528
0.23084718669844906,-0.5519999541617361
0.2308470340999184,-0.5520000492257771
0.23084700452129647,-0.552000064656931
0.22694718695284533,-0.5538999757800224
0.22694708777212158,-0.5539000247329928
0.22534744647326063,-0.5546998453824233
0.2253468385956939,-0.5547001742079278
0.22294722413352028,-0.5560999493108625
0.2229471357042769,-0.5560999986958315
0.2229470474589796,-0.5561000437385725
0.21904718770782403,-0.5579999754122124
0.21904708626120636,-0.5580000235278698
0.21774758014869505,-0.558599795579798
0.21774671470167756,-0.5586002437708816
0.21514724339276928,-0.5600999387567903
0.21514713475172262,-0.5600999981688357
0.2151470271990171,-0.5601000507873418
0.21124719928883326,-0.5618999713612728
0.21124713920126276,-0.561899998170816
0.21124707143358823,-0.5619000263219902
0.20974755158593608,-0.5624998342610511
0.20974673808183658,-0.5625001995781354
0.20734717439159303,-0.5636999814232572
0.20734713773598915,-0.5636999993976116
0.20734709887264743,-0.5637000177072047
0.20344722510626911,-0.5654999594455332
0.2034471401915283,-0.5654999967939363
0.20344704290920945,-0.5655000353735663
0.20104752850223004,-0.5663998532761836
0.2010467585674773,-0.5664001767130208
0.19954722024256813,-0.567099961264645
0.19954713945178607,-0.5670999973002234
0.19954704885213584,-0.5671000339948159
0.19564713723623037,-0.5686000000009334
0.19174720399236816,-0.5700999743254959
0.19174707082834347,-0.5701000265640883
0.19124718754621092,-0.5702999798769414
0.19124708713211697,-0.5703000206320393
0.1878471928830752,-0.571699977087527
0.18784713970355751,-0.5716999982904376
0.18784707784948057,-0.5717000213192541
0.18394717180853914,-0.5730999875903613
0.18394714907346366,-0.5730999955763646
0.1806472384883454,-0.5741999662502149
0.18064703256529202,-0.5742000174461104
0.18004717030636272,-0.5742999944892653
0.1800471040994051,-0.5743000050989296
0.17614713723602343,-0.5749000000009883
0.1722472695140307,-0.5754999796505257
0.17224700550683084,-0.57550002364469
0.16834717513662614,-0.5761999931983165
0.16834713717645683,-0.5761999997307834
0.16834709917050553,-0.5762000057108162
0.16434715718014498,-0.5767999970093702
0.1643471173033346,-0.576800003067556
0.1604471657410148,-0.5773999956156051
0.16044714685944317,-0.5773999984166346
0.16044709895825746,-0.5774000049083946
0.1565472058203286,-0.5778999912081291
0.15654714251104496,-0.5778999984966008
0.1565470628936045,-0.5779000055078374
0.15384718646659507,-0.5780999963542824
0.15384708804095562,-0.5781000041005797
0.1526471826185263,-0.5781999962191156
0.15264713172081007,-0.5782000000258144
0.15264709725319273,-0.5782000020513951
0.14874727404463478,-0.5783999929851673
0.14874700065097218,-0.5784000105075338
0.14484717961179838,-0.5786999967413163
0.14484714667152365,-0.578699999012821
0.14094713723454072,-0.5789000000010694
0.13704713723592257,-0.5791000000009986
0.13314713723592259,-0.5793000000009987
0.12924716983378515,-0.5794999983293134
0.12924714061397485,-0.5794999996495616
0.12924710121785607,-0.5795000009245391
0.12534717115297875,-0.5795999991313309
0.12534713813731613,-0.5795999997689705
0.1253471024032788,-0.579600000001
0.12144727476456434,-0.579600000001
0.12144699975239043,-0.5796000035262178
0.11754717113412438,-0.5796999991318144
0.11754713817502198,-0.5796999997684775
0.1175471023844327,-0.579700000001
0.11364727476456433,-0.579700000001
0.11364699975239043,-0.5797000035262178
0.10584717113412438,-0.5798999991318143
0.10584713817502198,-0.5798999997684775
0.10584710238443269,-0.579900000001
0.09794727476456434,-0.579900000001
0.09794699975239043,-0.5799000035262177
0.09404717113412439,-0.5799999991318143
0.09404713817502199,-0.5799999997684775
0.0940471023844327,-0.5800000000009999
0.08234727476456434,-0.5800000000009999
0.08234699975239043,-0.5800000035262177
0.07844717113412439,-0.5800999991318143
0.07844713817502198,-0.5800999997684775
0.0784471023844327,-0.5801000000009999
0.06674727476456434,-0.5801000000009999
0.06674699975239043,-0.5801000035262177
0.06284717113412439,-0.5801999991318144
0.06284713817502198,-0.5801999997684776
0.0628471023844327,-0.580200000001
0.019847172087307914,-0.580200000001
0.019847136296738108,-0.5801999997684777
0.019847103337598395,-0.5801999991318139
0.015947274719352318,-0.5801000035262177
0.015946999707178413,-0.5801000000009999
-0.03095282791269209,-0.5801000000009999
-0.03095286370326189,-0.5800999997684776
-0.030952896662401627,-0.5800999991318138
-0.03485272528064768,-0.5800000035262177
-0.03485300029282158,-0.5800000000009999
-0.04265282791269209,-0.5800000000009999
-0.04265286370326187,-0.5799999997684776
-0.04265289666240164,-0.5799999991318138
-0.04655272528064768,-0.5799000035262177
-0.046553000292821584,-0.579900000001
-0.050452827912692094,-0.579900000001
-0.05045286370326187,-0.5798999997684776
-0.050452896662401645,-0.5798999991318138
-0.05435272528064768,-0.5798000035262177
-0.054353000292821585,-0.579800000001
-0.058252827912692096,-0.579800000001
-0.058252863703261874,-0.5797999997684776
-0.058252896662401646,-0.5797999991318138
-0.062152725280647685,-0.5797000035262178
-0.062153000292821586,-0.579700000001
-0.06605282791269208,-0.579700000001
-0.06605286370326192,-0.5796999997684776
-0.06605289666240154,-0.5796999991318138
-0.06995272528064768,-0.5796000035262178
-0.06995300029282159,-0.579600000001
-0.07385282791269208,-0.579600000001
-0.07385286370326193,-0.5795999997684776
-0.07385289666240154,-0.5795999991318138
-0.08165272528064768,-0.5794000035262178
-0.08165300029282159,-0.579400000001
-0.08565279299676955,-0.579400000001
-0.08565286484257602,-0.5793999990665785
-0.08565293034080397,-0.5793999965355308
-0.08955272559627606,-0.5792000070352501
-0.08955300006717606,-0.5791999964804093
-0.09345286276415425,-0.5791000000009996
-0.09735282680290143,-0.579000000923083
-0.0973528660287072,-0.578999999654033
-0.09735289541877895,-0.5789999983264038
-0.10125272559627606,-0.57880000703525
-0.10125300006717607,-0.5787999964804093
-0.10515282680290143,-0.578700000923083
-0.1051528660287072,-0.5786999996540331
-0.10515289541877895,-0.5786999983264038
-0.11295286276417983,-0.5783000000009987
-0.11685286276417983,-0.5781000000009986
-0.12075279436262547,-0.5779000035087707
-0.12075293105390222,-0.5778999947479434
-0.1246527261792295,-0.5776000105075337
-0.12465299957289211,-0.5775999929851673
-0.12855279436262515,-0.5774000035087707
-0.12855293105390253,-0.5773999947479435
-0.13245286276420531,-0.577100000000997
-0.1363528627642053,-0.5768000000009971
-0.14025282271777517,-0.5765000030814917
-0.14025287480082219,-0.5764999986826117
-0.1402528906758972,-0.5764999971382597
-0.14415286276423064,-0.5761000000009947
-0.14805284921980583,-0.5757000013901665
-0.14805287631210237,-0.5756999986462076
-0.1520528302048014,-0.5753000032569376
-0.15205285356032233,-0.5753000007774102
-0.15205290437843125,-0.5752999946658413
-0.1559528627642558,-0.5748000000009919
-0.15985270593848808,-0.5743000201068595
-0.15985286300182147,-0.5742999952464005
-0.15985301507172733,-0.5742999619241311
-0.16025261507946778,-0.574200061922196
-0.1602531131141749,-0.5741999499310105
-0.16375283107705596,-0.5735000063384343
-0.16375284877922466,-0.5735000026869657
-0.1637529081247631,-0.5734999895331876
-0.16765286276435348,-0.5726000000009744
-0.1715528268659169,-0.571700008285229
-0.17155287122910728,-0.571699997726157
-0.17155288996352042,-0.5716999930268293
-0.17545269473075695,-0.5707000430865122
-0.17545303210300803,-0.5706999623701623
-0.17725283244700604,-0.5703000067381628
-0.17725287471982507,-0.5702999970870529
-0.17935282652470463,-0.5698000086294623
-0.17935289906337779,-0.5697999916242765
-0.18325286276435346,-0.5689000000009744
-0.18715273481255432,-0.5680000295283127
-0.18715299140048372,-0.5679999736140762
-0.19105278803157885,-0.5672000153307746
-0.19105285885450113,-0.5671999997503155
-0.19105294009943427,-0.5671999793782868
-0.19405278392503614,-0.5664000210247929
-0.19405286161041496,-0.5663999990378392
-0.19405294095821582,-0.5663999739363583
-0.19495262433853044,-0.5661000794762535
-0.19495310465012153,-0.5660999317767846
-0.19885286276440006,-0.5650000000009624
-0.20275286276440008,-0.5639000000009624
-0.20665283619775376,-0.5628000074941191
-0.20665285700051983,-0.562800001510947
-0.20765282665902735,-0.5625000108325665
-0.20765285708035544,-0.5625000014726639
-0.20765290408874598,-0.5624999862261817
-0.21065274442667659,-0.5615000394468714
-0.210652981987306,-0.5614999633169917
-0.21455286276442273,-0.5603000000009558
-0.21845279894186997,-0.5591000196386644
-0.21845292682645204,-0.5590999811591826
-0.220152732886225,-0.5586000382004257
-0.22015285824287623,-0.5585999978673858
-0.22015299136196662,-0.558599947392874
-0.22235275777418922,-0.5577000429515102
-0.22235296863944903,-0.5576999592797943
-0.2262528627644876,-0.5562000000009334
-0.23015280763041612,-0.5547000212063454
-0.2301528629041626,-0.5546999992455328
-0.23015291653389022,-0.5546999765629896
-0.23405275581286125,-0.5530000466208741
-0.23405297070469167,-0.5529999557177729
-0.23795271115060124,-0.5514000622015024
-0.23795301620734272,-0.5513999424598628
-0.2395527955761125,-0.550800025196574
-0.23955286777096615,-0.5507999970163987
-0.23955292328760955,-0.5507999736865334
-0.24185285815382937,-0.5498000020055683
-0.24575277068242493,-0.5481000401392696
-0.24575295558200658,-0.5480999615936846
-0.24865277275355505,-0.5469000372468369
-0.24865286529045935,-0.5468999969725652
-0.24865294671269356,-0.5468999580268356
-0.24965261040473902,-0.5464001261808128
-0.24965312140742843,-0.5463998872591397
-0.2535528627645282,-0.5447000000009167
-0.25745081235311434,-0.5430008937699946
-0.25745184392184867,-0.5430005058596652
-0.2574529098421554,-0.5430002258197092
-0.25745399886688286,-0.5430000566049928
-0.25745509950509105,-0.543000000001
-0.2575527286074209,-0.543000000001
-0.2575527301949595,-0.5429999999612922
-0.25755285669656375,-0.5429999873090088
-0.2575528577639128,-0.5429999870928759
-0.2575529759838389,-0.5429999225350941
-0.26135286276469333,-0.5404000000008253
-0.26325281575010423,-0.5391000321687021
-0.2632528602700271,-0.5391000010085204
-0.2632529104296568,-0.5390999642521039
-0.2652525704948897,-0.5376002192031792
-0.2652531692685231,-0.5375998011875307
-0.26895274278542314,-0.5352000778252173
-0.26895296409058167,-0.5351998986749612
-0.26915230791411965,-0.5350005548514233
-0.2691534924387949,-0.5349995317816226
-0.27305282649478874,-0.5321000269707553
-0.27305282730263497,-0.5321000263006632
-0.2742527629749185,-0.5312000748431576
-0.2742529642689798,-0.5311999274977637
-0.2770528105414793,-0.5292000373031213
-0.2770528589780059,-0.5292000018229214
-0.2770529163144984,-0.5291999576072327
-0.279452841305938,-0.5273000169890097
-0.2809528026607545,-0.5261000480839726
-0.2809528606376791,-0.5261000003222591
-0.28095292133719674,-0.5260999472855842
-0.2839522843279752,-0.5234005205938834
-0.28395351027217547,-0.5233995683291706
-0.2848527524068359,-0.5228000735727304
-0.28485286030916546,-0.5227999977191476
-0.2848529657759678,-0.5227999154787588
-0.2887527609596058,-0.5196000835332096
-0.2887528604188303,-0.5195999977557263
-0.28875295604616574,-0.5195999067193771
-0.2888524789249563,-0.5195003838405865
-0.2888532833859526,-0.519499656862434
-0.29265282305136414,-0.5164000323985457
-0.292652902785858,-0.5163999679838971
-0.293652845089846,-0.5156000141407067
-0.2936528804991569,-0.5155999859355642
-0.29655283527829873,-0.5133000218003828
-0.29655285590249825,-0.5133000052223995
-0.2965528961912858,-0.5132999718521225
-0.29845272607446666,-0.5117001151083912
-0.2984528589264747,-0.511699995448628
-0.2984529827081053,-0.5116998680631124
-0.3004528437254313,-0.5095000209440537
-0.3004528662154683,-0.5094999959412374
-0.3019527831157983,-0.5078000902696193
-0.30195294441968296,-0.5077999115412906
-0.304352824520288,-0.5052000414323016
-0.304352860306223,-0.5052000018371943
-0.3043529011269098,-0.5051999546637158
-0.30545280533528624,-0.5039000678719983
-0.30545292131138446,-0.5038999330903691
-0.3082528385014915,-0.5007000277302468
-0.3082528823658467,-0.5006999771328656
-0.3088527940176475,-0.5000000802057647
-0.30885293307801787,-0.4999999211647175
-0.3121526588916704,-0.4963002285857738
-0.3121530793467314,-0.4962997834188114
-0.3123522054194236,-0.49610065734611924
-0.31235288862992505,-0.4961000307733623
-0.3123536233776301,-0.496099465516059
-0.31605280795467394,-0.4935000385159741
-0.3160529180513924,-0.4934999621730838
-0.31795275794205047,-0.4922000717215809
-0.31795296925576727,-0.4921999307816276
-0.3199528203260984,-0.4909000275859124
-0.3199528660257463,-0.490899997263972
-0.31995290071341914,-0.4908999733341532
-0.32365276727457026,-0.4883000671019929
-0.3236529451628139,-0.48829991760272895
-0.323851899632302,-0.48810096313324086
-0.32385256441729177,-0.4881003520829332
-0.32385327822836546,-0.4880997990953092
-0.3238540360096783,-0.4880993080871188
-0.3277527998085304,-0.48580003712882147
-0.3277528607193673,-0.48580000007942237
-0.3277529250545756,-0.48579995847423724
-0.3298528627646834,-0.48440000000083205
-0.3316525673123014,-0.48320019696908667
-0.33165317059401456,-0.48319982299896913
-0.33565277261874976,-0.48090005183474643
-0.33565277754608525,-0.48090004887299354
-0.3356529393534469,-0.4808999385837948
-0.3356529440150072,-0.4808999350005778
-0.33615277104645225,-0.4805000733754217
-0.3361529560674133,-0.4804999286516882
-0.33955283052398405,-0.47790002465548714
-0.33955286425542025,-0.47789999845405245
-0.33955289261323773,-0.4778999757488873
-0.3411526720100322,-0.4766001549889919
-0.3411530604166124,-0.4765998539102773
-0.34345280961959035,-0.4749000392819892
-0.34345286670045705,-0.47489999599439475
-0.3434529096821346,-0.47489996177180355
-0.3461528398313623,-0.47270001868724765
-0.34615288549068557,-0.4726999810625043
-0.34735273927108845,-0.4717001029121685
-0.3473529892861477,-0.4716999008353637
-0.3510527353768676,-0.46880009984534005
-0.3510528596328865,-0.46879999625545116
-0.3510529771137108,-0.46879988565183206
-0.3512524896844282,-0.4686003730811147
-0.3512532706501568,-0.4685996653255781
-0.35515276095960496,-0.4654000835332104
-0.3551528604188296,-0.4653999977557269
-0.35515295604616803,-0.4653999067193748
-0.3557519459276616,-0.4648009168378813
-0.3557529109425951,-0.46480006142395847
-0.35575397161720496,-0.46479932796900186
-0.35905278344925795,-0.46280004807078795
-0.35905286372437656,-0.46279999750134165
-0.35905293683635653,-0.46279994787632167
-0.3617527521825312,-0.46090007781790243
-0.36175297527288075,-0.46089992499536714
-0.36295270050797035,-0.46010010817197405
-0.3629530288450957,-0.4600998977975021
-0.3668527963975936,-0.4577000408421188
-0.3668528599554622,-0.457700000445128
-0.3668529287285836,-0.45769995382610223
-0.3678527277327254,-0.45700009452320295
-0.3678530006365034,-0.45699990967101894
-0.3707528311898015,-0.4551000206878236
-0.3707528944843299,-0.4550999795365441
-0.37385279800117405,-0.4531000417837414
-0.37385292812173304,-0.45309995915267653
-0.37465283043585357,-0.45260002020635115
-0.37465286040591295,-0.45260000117755383
-0.37465289666545726,-0.45259997740031616
-0.37855286276468336,-0.45000000000083207
-0.379752781326616,-0.44920005429287696
-0.3797528615842525,-0.4491999986464375
-0.37975294015452427,-0.44919993980873696
-0.3824528500486861,-0.4471000098910555
-0.384752824172266,-0.4453000302035961
-0.3847529007990821,-0.44529996909788877
-0.3863528285193502,-0.44400002782517095
-0.3863528648608777,-0.44399999779808363
-0.3863528938254654,-0.4439999730814981
-0.3893526476652515,-0.44140018642035017
-0.38935308744615577,-0.4413998252485792
-0.39025277818990634,-0.44070006578121756
-0.39025286196847897,-0.44069999789190767
-0.39025294128594973,-0.44069992820997567
-0.3937528176286019,-0.43750004126812225
-0.3937528639579615,-0.43749999792991645
-0.39375290438801336,-0.4374999583775295
-0.3941525472055104,-0.4371003155600324
-0.39415320343985705,-0.43709971173723206
-0.3980523943623809,-0.4338003963412504
-0.3980533732982843,-0.43379965964509815
-0.3983528319255253,-0.43360002056027075
-0.39835286950973037,-0.4335999951273086
-0.3983528862836623,-0.4335999834739823
-0.4020528201958028,-0.4310000299140998
-0.4020528591641836,-0.4310000019624655
-0.40205290732178656,-0.4309999659277558
-0.40375276027326856,-0.42970007837662255
-0.40375296711132835,-0.4296999241123641
-0.4059528158543346,-0.42810003411745035
-0.40595286566714595,-0.4280999970599059
-0.4059529050063045,-0.42809996649886095
-0.4088528266954841,-0.42580002860744265
-0.40885282727219757,-0.425800028097842
-0.4098526445966062,-0.4250001745352986
-0.4098530897226782,-0.42499983705663136
-0.4137528173780472,-0.42220003258611005
-0.413752907462833,-0.4221999664772218
-0.41415276297356024,-0.42190007484417635
-0.41415296426897985,-0.4218999274977638
-0.41765283051120006,-0.41940002303903506
-0.41765289467428013,-0.41939997648849897
-0.4195527272903681,-0.41800009982401315
-0.41955286091298505,-0.4179999947431489
-0.4195529833473665,-0.4179998854473033
-0.4215528397136152,-0.4161000218993671
-0.4215528589053434,-0.41610000344959397
-0.4215528889037688,-0.4160999738617741
-0.423552815060127,-0.41410004770541586
-0.4235528627970018,-0.41409999875250975
-0.423552907406111,-0.41409995066035205
-0.425452585572271,-0.41200030637143836
-0.4254531626973178,-0.41199971585414563
-0.4273528131230892,-0.4102000470297307
-0.4273528613444675,-0.41020000016565467
-0.42735291069849834,-0.41019994967036183
-0.4293528530161509,-0.40810001023682674
-0.43115276306947276,-0.4062001052347019
-0.43115296526705804,-0.40619989749848484
-0.4332528367136627,-0.40410002605188017
-0.4332528605249148,-0.4041000019113042
-0.4332528900741261,-0.4040999710849886
-0.4349527575465459,-0.40230011140830874
-0.43495297112200426,-0.4022998916435386
-0.43715277163130223,-0.4001000911342406
-0.4371528597719923,-0.4000999986534885
-0.437152945341412,-0.4000998997291575
-0.4385527265742934,-0.3984001653749444
-0.43855300544861975,-0.3983998401948714
-0.44105283075080515,-0.3956000358564238
-0.44105289509892925,-0.39559996443320594
-0.44205275220611506,-0.3945001216153016
-0.4420529769968759,-0.3944998818296313
-0.44394256294231726,-0.3925451377481402
-0.4439429473757693,-0.39254475955822166
-0.44495282983168744,-0.39160003080913697
-0.4449528630941978,-0.3915999991640981
-0.4449528940745798,-0.3915999686909631
-0.44595272733391195,-0.3906001354316309
-0.44595300294318124,-0.3905998694898346
-0.4488528271957189,-0.38790003311678234
-0.44885286350611187,-0.3878999986912309
-0.4488528961090864,-0.3878999666564565
-0.4500527691377889,-0.3867000936277539
-0.4500527695966127,-0.3867000931457036
-0.4500529353761219,-0.3866998909858553
-0.45005293663529705,-0.38669988919505016
-0.4526527701983443,-0.3828001388504793
-0.45265285836683244,-0.38279999724527036
-0.45265293731608447,-0.3827998508983244
-0.4527527862182054,-0.3826001530940826
-0.4527529441563535,-0.382599849426487
-0.4547528438901909,-0.37890003491888774
-0.4547528596020374,-0.3789000053306877
-0.4547528832840295,-0.37889995896243434
-0.4566520841316382,-0.37510155726721695
-0.45665265288701534,-0.37510055760241473
-0.45665332538325587,-0.37509962456372187
-0.4566540938923151,-0.37509876887322774
-0.4567527827126124,-0.37500008005293045
-0.4567528549750707,-0.3749999944858267
-0.4567529204383154,-0.3749999022066084
-0.45905276337198897,-0.3711001685364663
-0.45905296823690867,-0.3710998352006364
-0.4606528267504088,-0.3686000562732924
-0.4606528615557739,-0.3686000003684838
-0.4606528963792577,-0.3685999411755397
-0.46145272727852676,-0.36720023710181904
-0.4614530101379167,-0.3671997700987438
-0.4639528398813049,-0.36330003569905805
-0.4639528653345786,-0.3632999952924959
-0.46395288182593725,-0.3632999682322627
-0.4645528211591169,-0.3623000693436299
-0.46455290541137373,-0.36229993129244586
-0.46635283097903524,-0.35940005121121343
-0.4663528951242765,-0.3593999491502017
-0.46845278894718057,-0.35610011599992397
-0.4684528589172838,-0.356099999562773
-0.4684529249325404,-0.3560998756654127
-0.4687528174666412,-0.35550009059721094
-0.46875286240067526,-0.3554999963201225
-0.4687528999955561,-0.3554999092510302
-0.4703528170162825,-0.3516001115130095
-0.4703528593034585,-0.35160000145972586
-0.47035289895949023,-0.3515998823684752
-0.4715528450891853,-0.3477000574469663
-0.47155288108349463,-0.3476999427552624
-0.472352808281226,-0.3452001702623517
-0.4723529228909318,-0.3451998316479244
-0.47285284907424446,-0.34380003833464884
-0.4728528638499035,-0.34379999595015515
-0.47285287405353293,-0.3437999652666067
-0.4741528467969856,-0.33980004913290623
-0.4741528616448157,-0.33980000190478493
-0.4741528773724049,-0.3397999482107044
-0.47525284525310335,-0.33590006208822804
-0.4752528620066751,-0.3358999998333575
-0.4752528772768476,-0.3358999371159983
-0.4761527481426277,-0.3320004966976179
-0.4761530239626615,-0.33199951640756364
-0.4762528407955421,-0.331700065908922
-0.47625286271823136,-0.3316999971868294
-0.4762528806427146,-0.3316999356408269
-0.47725285707511805,-0.32810002048417436
-0.4772528685361968,-0.32809997953907843
-0.47835281825913356,-0.32420015779412087
-0.4783528578532494,-0.32419999899353785
-0.47835288770380163,-0.32419983789870194
-0.47895284213373873,-0.32030013410411085
-0.4789528592663336,-0.32030000030927763
-0.4789528697480364,-0.3202998638333241
-0.47915286276512736,-0.31640000000005125
-0.47935286276512734,-0.31250000000005124
-0.47955283264378334,-0.3086005873662606
-0.47955295690905403,-0.30859941944587443
-0.48015284547724807,-0.3049001066086775
-0.4801528454927262,-0.3049001064993422
-0.48015286276512864,-0.30489989181037574
-0.48015286276512864,-0.30470122190024823
-0.48015293167564416,-0.3047000078437492
-0.48015313752199,-0.30469880938260085
-0.4810528480010135,-0.30080006397349923
-0.48105287595708457,-0.3007999356843401
-0.4818528102731632,-0.29690025589345675
-0.4818529276359196,-0.2968997470040417
-0.4828528465832108,-0.29300006310960564
-0.4828528619291186,-0.29300000008912025
-0.4828528759119704,-0.2929999359092479
-0.48365285697340643,-0.28910002823474756
-0.4836528621003156,-0.2891000025405193
-0.4836528683897825,-0.28909996906449414
-0.48405281358557756,-0.2869002704876216
-0.4840529257330439,-0.28689973238647654
-0.48445285238884656,-0.28520004409931493
-0.4844528624414952,-0.28519999969697146
-0.4844528716052131,-0.28519995579967666
-0.485252806353412,-0.28120028205868247
-0.48525293420886273,-0.28119972136956334
-0.4872528035455292,-0.2734002309565639
-0.48725293218608484,-0.2733997719027212
-0.487952843359898,-0.27110006376019236
-0.48795286139211896,-0.2711000017562653
-0.4879528794288722,-0.2710999333451488
-0.48835282381925965,-0.2695001557835993
-0.48835290635557005,-0.26949984545220984
-0.49055283637697744,-0.26170009355812895
-0.4905528609800061,-0.26169999986335835
-0.49055288235656813,-0.26169990449183395
-0.49135284532922613,-0.2578000850001263
-0.49135286157156166,-0.2577999987549369
-0.49135287456084625,-0.2577999150709024
-0.491852726781496,-0.254200979082224
-0.4918529070087188,-0.25420001035389717
-0.4918531753499901,-0.2541990622455778
-0.4919528268265676,-0.2539001078158454
-0.4919528270229686,-0.25390010718220546
-0.49195287996727033,-0.2538998881455278
-0.49195288001778487,-0.2538998878578111
-0.49255286276511706,-0.25000000000015205
-0.49315280225282193,-0.24610039333006994
-0.4931529522496274,-0.24609961223395244
-0.4940527762391648,-0.24220037494595698
-0.49405297592931885,-0.24219963221653218
-0.4952528529463257,-0.2383000319112599
-0.4952528721858842,-0.23829996796957487
-0.4957528294607267,-0.23660011323511076
-0.49575289855249927,-0.23659988752556196
-0.496452847225479,-0.2344000488390543
-0.4976528439187841,-0.23050006125074424
-0.49765286224630356,-0.23049999905242613
-0.4976528784905707,-0.23049993867090215
-0.49865285430806877,-0.22660003298265985
-0.4986528633248523,-0.22659999686593124
-0.4986528697068663,-0.22659996991925097
-0.4995527481426278,-0.22270049669761774
-0.4995530239626616,-0.22269951640756352
-0.49965281887567126,-0.22240013166853445
-0.4996528596174303,-0.2223999980134924
-0.499652892639788,-0.22239986556414262
-0.5004528596864734,-0.21880001385405884
-0.5004528658803689,-0.2187999861545993
-0.5013527996374829,-0.21480028056742553
-0.5013529408319825,-0.2147997232176565
-0.5024528527722413,-0.2109000354294662
-0.5024528730008221,-0.2108999646404735
-0.5035528269472491,-0.20710012373463485
-0.5035528519390516,-0.20709999204681417
-0.5035528626474025,-0.2070998780561022
-0.5035528627651287,-0.2070998730808592
-0.5035528627651287,-0.20700161329442243
-0.5035529158308379,-0.20700054752333083
-0.503553074503039,-0.20699949229486184
-0.5035533372121441,-0.20699845804735026
-0.5047528260811204,-0.2031001192231774
-0.5047529022110001,-0.20309988166254797
-0.5060528328599899,-0.19920008971557832
-0.5060528609765009,-0.19920000013232605
-0.5060528864104904,-0.19919990778321525
-0.5070528231583417,-0.19530015446659538
-0.5070528583714914,-0.19529999793795924
-0.5070528836834046,-0.19529984311299606
-0.5074528016707709,-0.19230045820774896
-0.5074529630439486,-0.19229954874541988
-0.5076528550417022,-0.19140003475552889
-0.5076528665563689,-0.1913999812655799
-0.5084528363782322,-0.18750012863622129
-0.5084528922924414,-0.1874998720484257
-0.509352862765103,-0.18360000000022486
-0.5102528627651031,-0.17970000000022485
-0.5111528408349362,-0.17580009503094787
-0.5111528864191908,-0.17579990538387424
-0.5113528138694933,-0.17500019558266425
-0.5113529189737105,-0.17499980639280455
-0.5122528513305289,-0.17190003938598583
-0.5133528358356566,-0.1680000954773291
-0.513352861920753,-0.16799999598790472
-0.5133528819557868,-0.16799990644564256
-0.5141528293011393,-0.16410016313704967
-0.5141528570109761,-0.1641000029417187
-0.5141528758226883,-0.16409983025176283
-0.5144528533441074,-0.16020012247331472
-0.5144528749876686,-0.16019987777464986
-0.514852851579183,-0.15620011185950552
-0.5148528762924494,-0.1561998883996648
-0.5152528340186918,-0.1529002371581647
-0.5152529020390305,-0.152899764356672
-0.5153528484679164,-0.15230008578335658
-0.5153528621249934,-0.15229999476571404
-0.5153528711175239,-0.1522999185641965
-0.5157528627651234,-0.14840000000010203
-0.5161528599023888,-0.14450002791176464
-0.5161528614467396,-0.14450001203670218
-0.5161528658456205,-0.14449995995364534
-0.5164528627651257,-0.1406000000000767
-0.516752859505445,-0.136700042375927
-0.5167528617769497,-0.13670000943565228
-0.5169528592996865,-0.13280006757597654
-0.5169528618307065,-0.1328000020784691
-0.5169528627651286,-0.13279993023262812
-0.5169528627651286,-0.12500003485143654
-0.5169528625326063,-0.1249999990608667
-0.5169528618959425,-0.12499996610172709
-0.5167528644374285,-0.11720006521967993
-0.5167528622251176,-0.11720000671601688
-0.5167528572489918,-0.11719992829018176
-0.5164528627651257,-0.1132999999999233
-0.5158528732716624,-0.10550013658489912
-0.515852855749296,-0.10549986319123651
-0.5156528680128458,-0.10160010233045871
-0.5156528609450182,-0.10160000201123738
-0.5156528494170027,-0.10159989655195982
-0.5152528654893237,-0.09850002111244772
-0.5152528601247156,-0.0984999788766337
-0.5151528775028409,-0.09770011790163567
-0.5151528506421252,-0.0976998818006662
-0.5147528641542951,-0.09380001354432226
-0.5147528614103362,-0.0937999864520257
-0.5143528698134822,-0.0898000704834863
-0.5143528618866484,-0.08980000055400864
-0.5143528519273357,-0.08979992955427005
-0.5137528862065248,-0.08590015236899899


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.5371063934263912,0.2577998550772356
-0.5371063501036714,0.2578001399741756
-0.5361064265076328,0.26169984199872603
-0.5361063817853289,0.26169999755318374
-0.5361063270628342,0.2617001532223953
-0.534606399476894,0.2655999649458396
-0.5346063720457224,0.26560003487201983
-0.5338064184062826,0.26759991897061924
-0.5338063846556629,0.26759999969794296
-0.5338063487450677,0.26760007863781665
-0.5329065139905184,0.26949972978630976
-0.5329062725084952,0.26950027662222
-0.5313064106866954,0.2733999398128568
-0.531306359918807,0.2734000596016862
-0.5299064467400092,0.2765998611532242
-0.529906381324106,0.276600000354872
-0.52990631200095,0.2766001294888964
-0.5295064564515429,0.27729987670035844
-0.5295063186669144,0.2773001250371099
-0.5274065391270133,0.28119971561121215
-0.5274062494037458,0.2812002926945948
-0.526006402855061,0.2841999638703482
-0.5260063841844494,0.2842000031509916
-0.5260063697845117,0.2842000324201193
-0.5255063988490388,0.28519997429106486
-0.5255063728779895,0.28520002557734564
-0.5235064094459926,0.2890999542697397
-0.5235063857763862,0.28909999940664577
-0.5235063606779533,0.28910004520829646
-0.5221064098268466,0.2915999574424158
-0.5213064340876853,0.29299991583705826
-0.5213063846264995,0.29299999903770557
-0.5213063321679865,0.2930000807400029
-0.5187064794889797,0.296899859758513
-0.5187063835509967,0.29689999473624784
-0.5187062745314137,0.2969001300405828
-0.518106776259979,0.29759954469058997
-0.5181060462589726,0.29760049416100975
-0.5159064023067235,0.3007999762733721
-0.5159063698033001,0.3008000238108272
-0.5142064678587721,0.30329987961160376
-0.5142063072675369,0.30330012246438603
-0.5133065619295214,0.30469972632352116
-0.5133062261432074,0.30470028337292576
-0.511106882447088,0.30859911992513733
-0.5111064272019407,0.3086000186091443
-0.5111060540425573,0.30860095436186985
-0.5103064449537263,0.3108998304922589
-0.5103063324632391,0.31090017130003805
-0.5098064021997357,0.3124999481432489
-0.5098063882603822,0.3124999912834842
-0.509806364602237,0.3125000595927766
-0.5084064738548296,0.31639975524626834
-0.5084063095185095,0.3164002485469673
-0.5072064260833717,0.3202998697111652
-0.5072064240667814,0.3202998757419805
-0.507206324992598,0.3203001139793838
-0.507206321522183,0.32030012088575666
-0.5064064557531637,0.32179986920266795
-0.5064063197005166,0.32180013258810913
-0.50520645608531,0.32419985981852234
-0.5052062867810583,0.32420012126117304
-0.5025064367141345,0.32749993800963545
-0.5020064134500991,0.328099967053587
-0.502006358783403,0.32810003316382524
-0.4988067405194051,0.3319995679230727
-0.49880607596742715,0.332000465040842
-0.4986064694686776,0.3322998747889663
-0.49860638261210205,0.33229999782316183
-0.4986062898342616,0.3323001153925921
-0.49560641848724557,0.33589996100901126
-0.49560635385377666,0.33590003928340606
-0.4947064268386213,0.33699995007970707
-0.4947063440175946,0.3370000489733717
-0.4923064369161864,0.33979994059168117
-0.49230633590220335,0.33980006011106184
-0.49080641848724554,0.3415999610090113
-0.49080635385377663,0.3416000392834061
-0.4890064135457454,0.3437999663265553
-0.4890063897177483,0.34379999499504954
-0.48900635324304254,0.3438000374305593
-0.4869065495917844,0.34619981303199726
-0.4869062307962356,0.3462001939981229
-0.48570642357823396,0.3476999530206249
-0.48570638387187864,0.3477000015813206
-0.48570634817021513,0.3477000434282034
-0.48300639446160226,0.3507999902788329
-0.4823064210206098,0.3515999599704803
-0.4823063828294338,0.3516000027948882
-0.48230635241492914,0.35160003567864095
-0.47910669647235,0.3549996701176312
-0.47910610300012285,0.3550003537432638
-0.4787064763791088,0.35549988701953134
-0.4787064746136959,0.35549988911371566
-0.4787062761706674,0.35550009094931306
-0.47870627508101904,0.3555000919001727
-0.47520639821463445,0.3583999898751771
-0.47520637380211905,0.3584000101607469
-0.4740064328680882,0.35939996093910587
-0.4740063395458819,0.35940003956776323
-0.47130641033436177,0.36169997926646563
-0.4694064104916937,0.36329997937120706
-0.4694063911039565,0.3632999955102509
-0.4694063556759894,0.36330002425525176
-0.4674065216266294,0.3648998914947398
-0.4674062537704035,0.36490011263576344
-0.46470654203558126,0.3671998670765379
-0.46470623489048885,0.36720013851240724
-0.4635064246822588,0.3682999645366182
-0.4604068186395482,0.3710996092242295
-0.46040599598743565,0.3711004333415143
-0.4595065423456749,0.3720998262768041
-0.45950623698090437,0.3721001800583983
-0.457106468785855,0.37499989996074967
-0.4571063055300634,0.3750001019219077
-0.4556064085167529,0.3768999714721009
-0.45400641469411945,0.37889996412576127
-0.45400638252193565,0.37890000367549226
-0.45400635947322543,0.3789000311339834
-0.45170642556121643,0.3815999535524287
-0.45170634693255907,0.381600046874635
-0.4507064533507263,0.3827999191728343
-0.45070638271626756,0.38280000078588505
-0.4507063147965355,0.3828000736534226
-0.4478064191755565,0.3857999656751249
-0.4478063522358351,0.38580003375903227
-0.4469064843248136,0.38669990167005375
-0.4469064838185452,0.38669990215192873
-0.44690627150266204,0.38670007625981007
-0.4469062696218917,0.38670007758224284
-0.4439064244177201,0.3886999743850239
-0.44390634778154936,0.3887000259307146
-0.44110653797532945,0.3905998968706496
-0.44110623745462185,0.39060010802947753
-0.4400064139042646,0.39139997970246465
-0.4361064811841443,0.3941999316591901
-0.4361063824664847,0.3941999994672647
-0.4361062877875831,0.39420005892468823
-0.4356067448375106,0.39449978469473174
-0.43560604410941217,0.39450024133113537
-0.43220642807616266,0.39689997029578206
-0.4322063861704182,0.39689999930594005
-0.43220634239940975,0.39690002843209177
-0.4299066956740152,0.39839979803561
-0.4299060902193664,0.39840022183181517
-0.4283064314955425,0.3995999658746831
-0.42830638015369193,0.39960000357727576
-0.42830634484554864,0.3996000284882271
-0.42441124013641174,0.4022966394407065
-0.424410377126821,0.40229730070399433
-0.42440958186396516,0.40229804206199127
-0.4244088617516427,0.40229885661274634
-0.42440822349401003,0.4022997367728931
-0.42440767303316657,0.4023006743482497
-0.42440721549383437,0.4023016606101059
-0.4244068551356479,0.4023026863764862
-0.42440659531349717,0.40230374209763287
-0.4244064384462942,0.402304817944913
-0.4244063859944532,0.4023059039023219
-0.4244063859944532,0.4023998533997837
-0.42440637154458616,0.4023999927039576
-0.424406268488756,0.4024000873765338
-0.4205064249388668,0.40529997104183607
-0.4205063843516533,0.40530000068258204
-0.4205063475156655,0.4053000266396847
-0.41920661835358125,0.4061998391365122
-0.41920616199076943,0.4062001723110184
-0.4166064265129768,0.4081999688323974
-0.41660634491622833,0.4082000304288185
-0.41390641294168257,0.4101999800395931
-0.413906359165723,0.4102000201220477
-0.41270640454203317,0.41109998608981513
-0.4088070473012993,0.4139995082595144
-0.4088058032690376,0.4140005827258298
-0.40870647927571624,0.4140999067191512
-0.40870627683144356,0.4141000746910078
-0.4049063859940179,0.4167000000008253
-0.4030065438039049,0.4179998920256394
-0.4030063842682569,0.41799999341054184
-0.4030062133069179,0.4180000863443857
-0.4010065386619884,0.41899992366685046
-0.4010062357079765,0.41900008092408475
-0.39710640575683964,0.42109998935931225
-0.3956064119383682,0.4218999861638435
-0.39560635990618087,0.42190001356650875
-0.3931064580850673,0.42319996251348785
-0.3931063144508978,0.42320003852405025
-0.3892064512618207,0.4252999648566302
-0.38920632119407816,0.42530003600079674
-0.38830643818540495,0.42579997100561523
-0.3883063883299151,0.425799998015741
-0.3883063299155586,0.4258000280400654
-0.3853065386619884,0.4272999236668505
-0.3853062357079765,0.4273000809240848
-0.38140661659367886,0.4293998758317835
-0.3814061614123127,0.4294001347498505
-0.38090644919692185,0.429699962079085
-0.3809063884196565,0.4296999974724613
-0.3809063178872918,0.42970003605733464
-0.37750647543451643,0.4314999526499804
-0.3775062974182436,0.4315000489506005
-0.37370777849666836,0.43359923045989207
-0.3737068814137892,0.43359978246454145
-0.37370603979434913,0.43360041582347847
-0.37370526099256446,0.43360112500230297
-0.3736065145908813,0.4336998714039861
-0.3736063833433777,0.43369999444114554
-0.3736062405151646,0.43370011190763746
-0.36970641690993605,0.4366999762193518
-0.3697063840528624,0.43670000113386803
-0.36970635625578874,0.43670002162862886
-0.3686064529965892,0.4374999512716831
-0.3686063197152786,0.43750004970988104
-0.36580638599405324,0.4396000000008
-0.36340641022543946,0.44139998182726037
-0.36340636156865797,0.44140001791275657
-0.36190639634319544,0.4424999924114291
-0.36190637566219647,0.44250000761374714
-0.3581070693195492,0.445299496497803
-0.35810640680811673,0.4453000242059641
-0.35810578580709956,0.44530060018776785
-0.35800646711346457,0.4453999188814029
-0.3580062934116807,0.44540006643942426
-0.3580062924331072,0.44540006717276154
-0.35410642564824507,0.44819997153112406
-0.3541063857773329,0.4481999996360917
-0.3541063453524014,0.44820002709523643
-0.3526065318194309,0.4491999027838834
-0.3526063831003051,0.44919999538175165
-0.3526062294012359,0.4492000782972267
-0.3502064119683083,0.4503999870136905
-0.3502063598869797,0.4504000127196508
-0.3463064201723161,0.4522999833498715
-0.34630635159385026,0.4523000161891536
-0.34460650735166043,0.45309994289136063
-0.3446062660298717,0.4531000599829088
-0.34240641196830834,0.45419998701369046
-0.3424063598869797,0.45420001271965077
-0.33850642581095136,0.45609998060284407
-0.33850638340452166,0.4561000008514583
-0.33850634807148766,0.4561000170659811
-0.33650659561133917,0.45699990567304793
-0.3365061803977292,0.45700010279898007
-0.3345064280838059,0.45799997895594174
-0.33450638033360985,0.458000002334563
-0.334506348817364,0.4580000171592964
-0.3306064131378425,0.45979998747292167
-0.3306064130574173,0.4597999875051152
-0.32820642115334514,0.4608999838861495
-0.328206350945523,0.4609000163568042
-0.3267065760614868,0.46159991130268785
-0.32670619935892503,0.4616000957111383
-0.32280645632812793,0.4635999639320599
-0.32280638427615266,0.46359999961413684
-0.3228063150268933,0.46360003154178764
-0.3201069521172292,0.4647997483905272
-0.3201058508667491,0.46480031215840173
-0.31890640920462615,0.46549998646130686
-0.31890636284813706,0.46550001365096283
-0.31500639142832876,0.46779999679597795
-0.3133063956291121,0.4687999943331256
-0.31330637637004394,0.46880000568772157
-0.31110645730239417,0.47009995786406006
-0.31110638798034135,0.4700999974638775
-0.31110630965435354,0.4701000391493801
-0.3072072385333115,0.4720995628011965
-0.3072064075463902,0.4721000344787988
-0.3072056195092966,0.4721005748643675
-0.3064064921641743,0.47269992037320924
-0.30640638292943134,0.4726999983480582
-0.30640627421315136,0.47270006851168045
-0.30330645243896914,0.47459995927650184
-0.3033063829673941,0.47460000054495644
-0.303306319982834,0.4746000356825525
-0.2996064226665606,0.47659998017783545
-0.29960639159191926,0.476599996679008
-0.2996063428942331,0.47660002155072817
-0.299406734827211,0.47669982558423923
-0.29940605005480037,0.4767001981188281
-0.29550642275809436,0.4789999783194495
-0.29550634939512693,0.47900002196016195
-0.2930065493162969,0.48049990200745996
-0.29300638383819855,0.48049999383535946
-0.29300621011250133,0.48050007537863876
-0.29160641795937386,0.4810999863014077
-0.2916063541135119,0.4811000138974756
-0.28770644184440924,0.48279997565580235
-0.2877063873919177,0.48279999869403833
-0.28770632745861147,0.4828000225144721
-0.28380861784029,0.4842991415984419
-0.28380754232246697,0.4842996211882636
-0.28380652273077767,0.48430021040619586
-0.28380557020122177,0.4843009028167893
-0.28380469513734524,0.48430169085752217
-0.28370650038923706,0.48439988560563035
-0.2837063751270925,0.48439998507020476
-0.283706240064278,0.48440006912545264
-0.27990648068021984,0.4861999551494802
-0.2799063873246182,0.48619999726332525
-0.2799062860569059,0.4862000384382051
-0.2760067291462103,0.4876998680192418
-0.2760060521749323,0.48770015407118794
-0.27470654581247816,0.48829992623847446
-0.2747062285572277,0.4883000787192308
-0.27210649139040116,0.48959994730264406
-0.2721063836682558,0.4895999983762593
-0.2721062779373029,0.4896000432235371
-0.26810646071913163,0.4911999701108057
-0.26810631170311894,0.49120003095538933
-0.26570660359874937,0.49219990933221
-0.26570617237147987,0.49220009969135775
-0.2642064161032672,0.49289998594985696
-0.2642063909626035,0.4928999975021039
-0.26420635044114354,0.4929000154982515
-0.26030642801748416,0.4945999816829235
-0.2603063436776856,0.49460001763265315
-0.2567064815116927,0.4960999602018169
-0.25670638421669095,0.49609999865993165
-0.25670628895928077,0.49610003234577826
-0.25640730861412814,0.4961996924608291
-0.2564064026091759,0.4962000384558545
-0.25640552971178965,0.4962004610758777
-0.25250645296568214,0.49829996393916637
-0.2525063824321398,0.4983000006992175
-0.25250632037358095,0.49830003098826775
-0.24890713533637857,0.4999996461447244
-0.24890569648161684,0.5000004596757593
-0.2486066059016919,0.5001998533957093
-0.24860634376829815,0.5002000114112162
-0.24860625894651728,0.5002000684110243
-0.24470646774960111,0.5022999559785946
-0.2447063834123042,0.5022999996136575
-0.24470630349112454,0.5023000377164498
-0.2412065646830008,0.5038999183144492
-0.2412062102611854,0.5039000878672519
-0.24080653866199156,0.5040999236668489
-0.2408062357079797,0.5041000809240831
-0.23690644011280287,0.5061999708599475
-0.23690638281846235,0.5062000009091283
-0.23690633360239433,0.5062000254028368
-0.23360644781541048,0.5077999700268291
-0.23360632454248784,0.5078000307266007
-0.2330066377967834,0.5080998740994529
-0.23300614079244317,0.5081001383196666
-0.22910648087198987,0.5102999464799223
-0.22910638414194556,0.5102999986065591
-0.22910628819549766,0.5103000456401494
-0.22610674592980676,0.5116998320308052
-0.22610603877868157,0.5117001928982393
-0.22520653196287094,0.512199918907023
-0.22520638193994974,0.5121999965273247
-0.22520623349567245,0.512200062564273
-0.22130644370322114,0.5137999763252786
-0.22130632777436604,0.513800022393028
-0.2174064470051368,0.5152999765350392
-0.21740638313347285,0.5153000002541189
-0.21740632661534393,0.5153000197937572
-0.216507145691931,0.5155997467682282
-0.21650566974360438,0.5156003581260424
-0.2135065445377669,0.5170999207289612
-0.21350638672353875,0.5170999935242507
-0.21350621566983133,0.5171000596143271
-0.20950661911411306,0.5184999184088286
-0.20950615667255773,0.5185000917294352
-0.20700682115948021,0.5194998259346661
-0.20700596678682728,0.5195002096044309
-0.2056064502199836,0.5201999678878528
-0.20560638966958844,0.5201999972044551
-0.2056063160300683,0.5202000304979509
-0.20170644246445518,0.5218999753855259
-0.2017063861405201,0.5218999992075768
-0.20170632808992692,0.5219000222716585
-0.19780672914621028,0.5233998680192419
-0.1978060521749323,0.523400154071188
-0.1939064405844282,0.5251999748052667
-0.19390633087801357,0.5252000240257697
-0.19000646661643164,0.5268999648577414
-0.1900063851028919,0.526899998885191
-0.19000630372861832,0.5269000299155495
-0.18890641642307252,0.5272999889357479
-0.1861064413841778,0.5282999802186563
-0.18610639316658634,0.528299996873734
-0.18610632232837257,0.5283000195903018
-0.18220641950784383,0.5294999896889261
-0.18220638240935494,0.5295000008515744
-0.18220635578629718,0.5295000085210061
-0.1783064293211245,0.5305999877804137
-0.1783063803847417,0.5306000011617983
-0.17830634786835867,0.5306000095323044
-0.17590680581844137,0.5311998950447837
-0.1759059754553968,0.5312001368470729
-0.17440641527140371,0.5316999902417372
-0.17440638953214366,0.5316999986651174
-0.17440635288682232,0.5317000101877019
-0.17050645032193004,0.5328999802076688
-0.1705063849982598,0.5328999994561128
-0.17050632158331,0.5329000165164538
-0.1627067722579701,0.5348999009588485
-0.16270600769694943,0.5349001260998887
-0.16180654471764352,0.5351999470929907
-0.1618062289107243,0.5352000575980658
-0.1588064219497428,0.5362999868170923
-0.15490651136066183,0.5376999549974404
-0.15490638261108922,0.5376999978075117
-0.15490625947756237,0.5377000324410043
-0.15100664525095178,0.5386999335247507
-0.1510061301850539,0.538700078711323
-0.14970675594385024,0.5390998861701549
-0.1497060247269293,0.5391001389497345
-0.14710642375787078,0.5400999854762955
-0.14710639056768132,0.5400999979688855
-0.1471063430905238,0.5401000150170848
-0.14310643913490098,0.5414999814015528
-0.14310638102418466,0.5415000010907064
-0.14310633701934805,0.5415000150700017
-0.1392064239133815,0.542699988333376
-0.13820648974972635,0.5429999688741318
-0.13820648909861036,0.5429999690558978
-0.13820628173682314,0.5430000142716414
-0.13820627628118295,0.5430000151337365
-0.13530643933025832,0.5433999926442088
-0.1314065264871359,0.5438999819889977
-0.13140624599575887,0.5439000215391186
-0.12750641593062492,0.5444999953952929
-0.12750639610048004,0.5444999983370408
-0.1275063457928573,0.5445000051549307
-0.1236063859935804,0.5450000000009919
-0.11970645435419035,0.5454999912368111
-0.11970639096332417,0.5454999985768505
-0.11970631220170781,0.5455000056772911
-0.11580652887896864,0.5457999890098094
-0.11580624343386163,0.5458000146225017
-0.1119064151673346,0.5461999970088123
-0.11190639891528037,0.5461999985902475
-0.11190634379483805,0.5462000032470503
-0.10800638599352994,0.5465000000009971
-0.10410642630725084,0.5467999968999416
-0.10410634563943955,0.5468000025231278
-0.10250643932248338,0.5468999966679376
-0.10250633261090714,0.5469000023219813
-0.1002064298201755,0.5469999980954914
-0.1002063421829934,0.5470000022476916
-0.09630638599350445,0.5472000000009987
-0.09240638599350444,0.5474000000009986
-0.0885064052721988,0.5475999990123477
-0.08850640037041678,0.5475999990168133
-0.08450642376181415,0.5477999981125806
-0.08450637887696785,0.5478000000548968
-0.08450635530137494,0.5478000007879766
-0.08060638599347886,0.5479000000009997
-0.07670638599347887,0.5480000000009997
-0.07280638599347886,0.5481000000009997
-0.06890642159466752,0.5481999990881486
-0.06890638697979412,0.548199999756796
-0.06890634939114273,0.548200000001
-0.06500653043126992,0.548200000001
-0.06500624160312418,0.5482000037033165
-0.06110638599347887,0.5483000000009997
-0.05720638599347885,0.5484000000009996
-0.053306385993478866,0.5485000000009996
-0.045506421594667536,0.5486999990881486
-0.04550638697979411,0.548699999756796
-0.04550634939114274,0.5487000000009999
-0.041606530431269925,0.5487000000009999
-0.04160624160312419,0.5487000037033164
-0.037706421594667534,0.5487999990881486
-0.03770638697979411,0.5487999997567959
-0.037706349391142736,0.5488000000009999
-0.033806530431269924,0.5488000000009999
-0.03380624160312419,0.5488000037033164
-0.029906421594667554,0.5488999990881487
-0.0299063869797941,0.548899999756796
-0.029906349391142735,0.548900000001
-0.002506422595132612,0.548900000001
-0.00250638500837077,0.5488999997568125
-0.0025063503916043645,0.5488999990881325
0.0013934696162177247,0.5488000037033164
0.0013937584443634555,0.5488000000009999
0.020893577404255497,0.5488000000009999
0.020893614992861655,0.5487999997567963
0.020893649607781017,0.5487999990881481
0.024793469616217728,0.5487000037033164
0.02479375844436346,0.5487000000009999
0.036493576469472974,0.5487000000009999
0.03649361866682627,0.548699999719853
0.036493646869822365,0.5486999991794184
0.04049347322254732,0.5486000035206002
0.04049375483455732,0.548600000001
0.048293577404255494,0.548600000001
0.04829361499286166,0.5485999997567963
0.04829364960778099,0.5485999990881482
0.05609346961621772,0.5484000037033164
0.056093758444363456,0.548400000001
0.059993577404255496,0.548400000001
0.05999361499286166,0.5483999997567963
0.059993649607780995,0.5483999990881482
0.06779357623872724,0.5482000009694059
0.06779361743512698,0.5481999996366025
0.06779364830167141,0.5481999982422769
0.07169346994769947,0.5480000073886345
0.07169375820737897,0.5479999963035431
0.07559357623872724,0.5479000009694059
0.07559361743512698,0.5478999996366025
0.07559364830167141,0.547899998242277
0.07949346994769947,0.5477000073886344
0.07949375820737897,0.547699996303543
0.08339357623872724,0.5476000009694059
0.08339361743512698,0.5475999996366024
0.08339364830167141,0.5475999982422769
0.08729346994769947,0.5474000073886345
0.08729375820737897,0.5473999963035431
0.09119357623872724,0.5473000009694059
0.09119361743512698,0.5472999996366025
0.09119364830167141,0.5472999982422769
0.09509346994769947,0.5471000073886345
0.09509375820737898,0.5470999963035431
0.09899347936675833,0.5470000034533026
0.09899348065298026,0.5470000033895311
0.09899361049617181,0.5469999876034904
0.09899373149124466,0.5469999354405619
0.09899373187543173,0.5469999352412669
0.2958230950877028,0.43885735986874463
0.2958240866053709,0.43885687670029744
0.2958251206115169,0.43885649278582184
0.2958261871986738,0.43885621180384526
0.2958272761471955,0.43885603644663385
0.2958283770231773,0.43885596839439583
0.29582947927843023,0.43885600829918286
0.2958305723515493,0.4388561557786419
0.29583164576910964,0.43885640941967896
0.2958326892460186,0.4388567667919988
0.2958336927840638,0.4388572244713912
0.2958346467677126,0.4388577780725404
0.29583554205624407,0.4388584222910436
0.2958363700713326,0.43885915095423583
0.2958371228792418,0.4388599570803341
0.2958377932668429,0.4388608329453344
0.29583837481072833,0.4388617701570201
0.2958388619387582,0.43886275973537325
0.2958392499834507,0.4388637921986177
0.2958395352267042,0.43886485765407
0.2958397149354227,0.4388659458929275
0.2958397873877033,0.4388670464880854
0.2958397518893348,0.43886814889404524
0.29583960878044957,0.4388692425479583
0.29583935943226436,0.4388703169708345
0.2958390062339418,0.4388713618679488
0.29583855256969854,0.43887236722748096
0.2958380027863786,0.4388733234164453
0.29583736215180373,0.43887422127299064
0.295836636804299,0.4388750521941854
0.29583583369387767,0.438875808218448
0.2958349605156487,0.43887648210183183
0.2958340256360851,0.4388770673874339
0.10289384050057397,0.5468998731900179
0.10289365350975277,0.5468999907416581
0.10289374730302352,0.5468999998828733
0.10289375212095864,0.546900000001
0.10319350182724119,0.546900000001
0.10319361036126118,0.5468999978397509
0.10319372936340217,0.5468999906477449
0.10689354634513702,0.5466000054870636
0.10689361838005497,0.5465999987718605
0.1068936768974724,0.546599991938069
0.11079357424206422,0.5461000050990188
0.11079362324317103,0.5460999984620873
0.11079364437827702,0.5460999953284379
0.11469361400669882,0.5455000000009883
0.1185935445477348,0.5449000106869828
0.1185936831775281,0.5448999875857118
0.12249361400672343,0.5442000000009843
0.12639357510066607,0.5435000069841228
0.12639362086816805,0.5434999984375747
0.1288934685901093,0.5430000290842962
0.12889374989956598,0.5429999417612227
0.1302935333504087,0.5424000345680043
0.13029369519204279,0.5423999666942108
0.13419355732718502,0.5408000232541523
0.13419367016761669,0.5407999755206244
0.13809338728969475,0.5391000988263853
0.13809384484194745,0.539099911218225
0.14199358017615013,0.5376000130127624
0.14199359901173206,0.5376000056288551
0.14589340263864634,0.536000086716117
0.14589382871763495,0.5359999219243048
0.14809355935743185,0.5352000198734695
0.14809361233687024,0.535199999986744
0.1480936692127128,0.5351999772691307
0.14979355681642045,0.534500023549957
0.14979361920670634,0.5344999970551408
0.14979366476611908,0.5344999765736064
0.1536935405185822,0.5327000339186234
0.1536936085638932,0.5327000013193477
0.15369369016589965,0.5326999592014812
0.15649357657472238,0.5312000200538975
0.15759357215719713,0.5306000228280432
0.1575936146660675,0.5305999991725109
0.15759365422424584,0.5305999762830306
0.16149360857254108,0.5283000032058308
0.1614936194449597,0.5282999968020937
0.16319355834488627,0.5273000327433134
0.16319361282264133,0.527299999851337
0.1631936688758706,0.5272999642168522
0.16549355024498666,0.5258000415848201
0.1654936207917782,0.525799994205286
0.16549366839265262,0.5257999604477049
0.16879342810822173,0.5234001352000183
0.16879380526510007,0.5233998724954996
0.16939348007045044,0.5230000892919328
0.1693937266293574,0.5229999133683304
0.17329332993519553,0.5200002185176856
0.17329348680706558,0.5200000815601026
0.17329368842703546,0.5199999221351328
0.17329374324527436,0.5199998707626866
0.17379293216836106,0.5195006818395999
0.17379364053932175,0.5195000314988674
0.17379440178130093,0.519499443924927
0.1771935221014022,0.5171000648754438
0.17719361216617843,0.5170999985670885
0.17719370088042313,0.5170999276064048
0.17899342500300497,0.5156001575042533
0.1789938097058708,0.5155998508970103
0.18109358691399263,0.5140000206432033
0.18109360804556207,0.5140000043401098
0.183993595382534,0.5117000147720426
0.18499357498981434,0.5109000312146615
0.18499361220992963,0.5109000008933273
0.18499365335065832,0.5108999661216681
0.1885930886234979,0.5078004524145007
0.18859419089237608,0.507799615410649
0.18889333817976456,0.5076001838857233
0.1888934411158658,0.5076001049061268
0.1888936732705836,0.5075999440497325
0.18889375090693966,0.5075998806522661
0.19279330168449774,0.5042002722820873
0.1927939454839362,0.5041997513932079
0.19319357482476068,0.5039000293875896
0.19319362165631407,0.5038999936236124
0.19319364448065623,0.5038999756219931
0.19669357541654497,0.501100030873282
0.19669365286709364,0.501099969467985
0.19809357514783849,0.500000030533114
0.2005935915625122,0.4980000179565083
0.20059363654433957,0.4979999821588561
0.20299325319335546,0.4961002856450519
0.2029939969123215,0.49609974473068535
0.20449352980242433,0.4951000561372835
0.20449369920645472,0.4950999453858622
0.20839337255555987,0.49260015477746144
0.20839386301978313,0.4925998577078738
0.20909353853721224,0.4922000431264858
0.20909361355172684,0.49219999871205533
0.20909368643980292,0.49219995246687176
0.21229342398287745,0.4901001247042291
0.21229380890548796,0.49009988306180147
0.215293556941366,0.4883000342402747
0.21529361278282566,0.4882999998319001
0.21529367016528078,0.4882999625620459
0.21619352980242432,0.4877000561372835
0.2161936992064547,0.48769994538586225
0.220093233957818,0.4852002436221678
0.22009401232736336,0.48519978756336446
0.22159352823514492,0.48440004574588097
0.22159361408250905,0.48439999804029166
0.22159369555154562,0.48439994903555494
0.22399358082954005,0.48290002073680843
0.22399364732780364,0.48289997949578534
0.22789356279273976,0.4805000315173631
0.2278936150871542,0.48049999856153014
0.2278936624508199,0.4804999673013221
0.23189358960346,0.47780001647329007
0.23189361389723118,0.47779999988953686
0.23189363808319133,0.4777999830059455
0.2335933933356046,0.47660015576894793
0.23359384188882912,0.4765998549851875
0.235793550453724,0.4752000404438907
0.23579361335340854,0.47519999922503875
0.23579367539392954,0.47519995615309835
0.238446008396342,0.4733054325799466
0.23844649121793443,0.4733051062272446
0.23939358841857966,0.47270001634905456
0.23939359826517664,0.47270000998318334
0.2396935298135102,0.4725000561298929
0.23969369920645472,0.4724999453858622
0.2435935599492009,0.4700000346533326
0.2435936158707129,0.4699999979003297
0.24359366424401627,0.46999996453948084
0.24464848201512013,0.4692553872892899
0.24464910438268414,0.4692549781034716
0.24539351917001098,0.46880005795566076
0.24539370648333989,0.46879993834880457
0.24749351490189309,0.46740006606976914
0.24749351516482093,0.46740006588269545
0.2512907370604726,0.4648019684367876
0.25129169733775397,0.46480137962534235
0.2512927116047822,0.46480088963169897
0.25129376972565226,0.4648005033525258
0.25129486112621285,0.46480022464803805
0.251295974899738,0.4648000563034217
0.2512970999159212,0.46480000000099997
0.2513934862787357,0.46480000000099997
0.2513934868464314,0.46479999998812815
0.2513936109006387,0.4647999887249563
0.25139361091005163,0.4647999887232315
0.25139372947189403,0.4647999437487637
0.2552935581073564,0.46290002723405127
0.2552936185625029,0.46289999695147216
0.2552936639168125,0.46289997302261465
0.25899345586854694,0.46090008548113665
0.25899377479169605,0.46089991960854343
0.259193562057827,0.4608000259754779
0.2591936662211596,0.4607999745632241
0.2630935723037562,0.4589000203178565
0.2630936154772527,0.45889999884298455
0.26309365340976143,0.4588999792049896
0.26669279566460197,0.45700043190382383
0.26669362890617826,0.4570000348818818
0.26669449184625965,0.4569997073878165
0.266993438322517,0.45690005856239735
0.2669936113851389,0.45689999448252966
0.26699378079630587,0.45689991874456304
0.2708935849136678,0.45500001417456626
0.2708935945847162,0.4550000093941002
0.27459356011925423,0.4531000276729771
0.27459366819040637,0.45309997290918824
0.274793562057827,0.45300002597547795
0.2747936662211596,0.4529999745632241
0.2786935879000732,0.4511000127196508
0.27869363998140184,0.4510999870136905
0.2824934780644043,0.44920006797218925
0.28249360496535203,0.44919998647138554
0.2824937212119005,0.4491998927960605
0.28259282505146394,0.449100788956497
0.282593648943686,0.44910004261645886
0.2825945423688633,0.44909938109299086
0.2864936140071015,0.44650000000083206
0.28829351427856253,0.44530006648652465
0.28829371512732754,0.4452999356515975
0.2904935834308702,0.44390001945843405
0.2904936097290965,0.44390000248454187
0.29049364812992623,0.44389997694486943
0.2941930036218613,0.4414004124232917
0.2941942728923775,0.44139967055820273
0.2943934574143564,0.4413000782972133
0.29439361111334544,0.44129999538178255
0.2943937598325502,0.4412999027838663
0.29829361400710147,0.43870000000083204
0.3000936140071015,0.43750000000083206
0.30219358489101583,0.4361000194115558
0.3058930036223158,0.4336004124229846
0.3058942728923775,0.4335996705582027
0.30609357483448046,0.4335000195871512
0.30609361585867906,0.43349999867486066
0.30609365058332133,0.43349998030594944
0.3099935759959785,0.43140002046836484
0.3130934264820571,0.429700102837151
0.31309380530020164,0.4296999043542907
0.31389355018488674,0.4293000319119481
0.31389361533869964,0.42929999829695015
0.3138936744349655,0.42929996591332215
0.3177934467241669,0.4271000943655675
0.31779378440866474,0.42709991139202574
0.32029356445210866,0.425800025769435
0.32029361381157306,0.4257999994776196
0.3202936624336099,0.4257999723285443
0.32169358050434027,0.42500001914526975
0.3216936472443868,0.4249999803993578
0.3255935475315969,0.4227000392043366
0.3255936810132442,0.42269996171161045
0.3269935522268711,0.4219000353038236
0.3269936143934952,0.42189999873091016
0.3269936731068597,0.42189996217698705
0.329493495211742,0.42030007602986236
0.3294937346682017,0.4202999269691146
0.333293466897104,0.41800008904109476
0.3332937355723252,0.41799987843563574
0.3333932221841564,0.41790039182380456
0.33339404238378645,0.41789964851227634
0.3372934239768112,0.41470015592312787
0.3372938106563916,0.4146998525138665
0.3380934908586014,0.4141000923622091
0.33809361286576334,0.41409999553817356
0.33809372496604606,0.4140998962005475
0.34119355532694035,0.41120005489519473
0.34119367346442464,0.41119994594873527
0.3422935629699785,0.41020004639823177
0.34229361628253735,0.41019999672671337
0.34229366001753986,0.41019995399042114
0.3435933298092929,0.4089002841986681
0.3435939177311964,0.4088997367732936
0.3450935813294841,0.40760002832144426
0.34669349365322705,0.4062001053104836
0.3466937373021863,0.40619989814837754
0.3489935762576339,0.4043000311851816
0.3489935767035501,0.4043000307749915
0.3513935274533242,0.4023000721289872
0.35139370198667935,0.4022999296171746
0.3528935981819937,0.40110001266092316
0.35289362987779543,0.40109998739763836
0.35629324697270315,0.39840029146932926
0.35629400397888616,0.3983997400196423
0.35689349704975815,0.39800007797239434
0.35689361346548126,0.3979999960948729
0.35689372121285934,0.39799991203713964
0.36079350708756813,0.3948000877296863
0.36079361154339284,0.3947999976429416
0.3607937119748225,0.3947999020331385
0.3610933798660961,0.3945002341418649
0.36109386149357053,0.3944997800128724
0.364693552205748,0.3913000549353812
0.36469361306917897,0.3912999992142758
0.36469367257730945,0.3912999414306515
0.3653933487123682,0.3906002652955928
0.36539389636165714,0.3905997529406072
0.3685935881429643,0.38780002263196345
0.3685936165722886,0.38779999744846433
0.3685936366776259,0.387799979219534
0.3697935168725571,0.386700089040847
0.3697936927214847,0.3866998950484161
0.3724935666459983,0.3831000631490647
0.37249361400483977,0.3830999981256385
0.37249365694463055,0.3830999355946772
0.37269357039459095,0.38280006541973655
0.372693614089903,0.3827999978525097
0.37269365300059587,0.38279993388162437
0.3749935170187254,0.3789001644595787
0.374993716512081,0.37889983892173734
0.37639358822009034,0.376700040523437
0.3763936123097316,0.3767000019460753
0.3763936396514589,0.37669995640562176
0.377393557071835,0.3750000967909824
0.3773936728606587,0.3749999043639761
0.3797929206589916,0.3711011266916851
0.3797936747419971,0.371100047972425
0.37979454946569385,0.3710990645422671
0.3802935002064745,0.37060011380148644
0.3802937310117155,0.3705998894964939
0.3838935836388817,0.36720002868194807
0.3838936160138261,0.3671999976482662
0.3838936413671807,0.3671999726407803
0.3841932825949638,0.36690033141299716
0.3841939717969974,0.36689969725554405
0.3880933612304497,0.3636002138887767
0.38809387890762653,0.36359980132544023
0.3884935406030391,0.36330005505388085
0.38849361311048397,0.36329999880527225
0.38849368363597725,0.3632999403189482
0.3919935160585417,0.36030008395675
0.3919937138523172,0.36029991830929803
0.3930935695666797,0.3594000363611833
0.3930936085270503,0.35940000381604614
0.39309366179578087,0.3593999573323816
0.3958935718768107,0.3569000376171764
0.39589365651257774,0.3568999628085517
0.3974935667921793,0.3555000413139003
0.3974936139391639,0.35549999912416996
0.3974936589528734,0.35549995700924525
0.3997935881739664,0.3533000247108085
0.3997936399967717,0.35329997545505193
0.4015935617142943,0.35160004938850287
0.4015936118451763,0.3516000008169506
0.4015936651281874,0.35159994644544396
0.40369341239342793,0.3494002112151918
0.4036938262897299,0.3493997995117025
0.40549356171429424,0.34770004938850285
0.40549361184517624,0.34770000081695057
0.40549366512818735,0.34769994644544394
0.4075934123934279,0.3455002112151918
0.40759382628972984,0.3454997995117025
0.40939358363888173,0.34380002868194803
0.4093936160138261,0.3437999976482662
0.4093936413671807,0.34379997264078027
0.4114935879893698,0.3417000260185912
0.4114936120597786,0.34170000163171144
0.4114936410508082,0.34169997145473363
0.4132932259716754,0.33980040959381824
0.4132940410178186,0.3397996312188593
0.41549356153194456,0.33790004532029594
0.4154936146387107,0.33789999830200956
0.41549366305095503,0.33789995329242073
0.41759334352204236,0.3359002576056708
0.4175939009587097,0.33589976087449924
0.4193935375778202,0.33440006369190717
0.419393613641866,0.3343999979950716
0.4193936850086685,0.3343999318393493
0.4218933848561484,0.3320002199857687
0.42189385518759237,0.33199979327470663
0.4232935502122329,0.3308000546821576
0.4232936154042031,0.3307999970948464
0.42329367233904563,0.33079994375219385
0.42609349475058106,0.3281001149982133
0.42609373659314764,0.3280998885589871
0.42719357893975807,0.32710003188025033
0.42719361996368227,0.3270999939506233
0.4271936419820402,0.3270999729584138
0.4301934957569232,0.32420011430936024
0.43019361075637097,0.32419999645913566
0.4301937178984973,0.32419987302252845
0.43109357902150525,0.32310004276107435
0.43109360828800347,0.3231000062664861
0.4310936522330145,0.32309994903304307
0.43319355157854783,0.3203000832389986
0.43319361524100497,0.3202999950071198
0.433193667673514,0.3202999165199001
0.4349935999679806,0.31750002183961884
0.43569360399222395,0.31640001573865556
0.4356936240751748,0.31639998429479327
0.4381936039397479,0.31250001570605923
0.4388936000687763,0.3114000219040734
0.4388936280470729,0.3113999781610309
0.4406929593422514,0.3086010183685309
0.44069366449921754,0.3086000406953464
0.44069447006210155,0.3085991439458594
0.44279350635555864,0.3065001076524023
0.4427937245280764,0.30649989529677046
0.4446933935688088,0.30470020883712934
0.4446938453731038,0.3046998033397391
0.44669352477989505,0.3030000758439665
0.446693704791479,0.30299992602838216
0.4493934383671793,0.3008001431148486
0.449393795257993,0.3007998640626654
0.45059355542104135,0.2999000439403791
0.450593615102412,0.2998999979552431
0.45059366863114325,0.2998999544808047
0.4541931515991349,0.29690038534081165
0.4541941148351393,0.2968996661154736
0.4544934970497581,0.29670007797239434
0.4544936134654812,0.2966999960948729
0.4544937212128593,0.29669991203713963
0.4583935808458144,0.2935000272100996
0.4589935495009953,0.29300005375588223
0.4589936135962898,0.2929999987039971
0.45899367480687386,0.29299994288591324
0.4622935010103584,0.28990010614930656
0.46229372988172446,0.28989989700117996
0.46319353541514713,0.2891000698603599
0.4631936116259863,0.2890999995279449
0.4631936881009055,0.28909992343726737
0.4661935497819953,0.28600006636680786
0.4661936793117183,0.2859999346962427
0.4669935839804431,0.28520003002751787
0.46699361161996594,0.2852000019681782
0.46699364518653724,0.2851999668098578
0.4700935710931846,0.2819000456834267
0.47009361152022594,0.2819000016772585
0.4700936566908948,0.2818999502031305
0.4706935418063618,0.28120008423508586
0.47069368785280163,0.2811999172041864
0.4739935308363423,0.2775000932529437
0.47399360648568845,0.27749999163291317
0.47399366824955164,0.2774998913235592
0.4739936700585541,0.27749988789822155
0.47409289931974335,0.2773014293758428
0.4740934163477342,0.2773005063741418
0.47409401766143106,0.2772996359306218
0.4740946979601175,0.2772988257184393
0.4776934612111585,0.2734001655298116
0.47769377329716217,0.2733998407107988
0.4778935713955297,0.2732000426124313
0.4778936146370864,0.2731999984358104
0.4778936537227839,0.2731999567808669
0.4812931066760634,0.26950055209641577
0.48129419001675183,0.2694995199927976
0.4818934656592816,0.2690001236240227
0.48189361007367165,0.2689999946423021
0.48189374353240516,0.2689998579408654
0.484993438903737,0.26560019204972724
0.4849937977789758,0.2655998162289852
0.48579356475744256,0.2648000492505184
0.4857936107181394,0.26480000213918414
0.4857936632506874,0.2647999454811934
0.4885935487283396,0.2617000722737927
0.48859361367782955,0.2616999978175642
0.4885936732764069,0.26169992456725116
0.4896935964927032,0.26030002229196486
0.4896936104238484,0.2603000043765855
0.49159350311827704,0.2578001459072509
0.49159360801734076,0.2577999981431248
0.49159370580325257,0.2577998393577804
0.4935935751842761,0.25430006794098925
0.4935936131262462,0.2542999993482646
0.49359364893092067,0.25429993015348834
0.4937934881059996,0.25390025180333037
0.49379375232621325,0.25389975479899013
0.4959935872332314,0.25000004746382176
0.49599364123942236,0.2499999527983502
0.49749359265432286,0.2474000370125226
0.4974936151136194,0.24739999739187024
0.4974936329300237,0.24739996485850932
0.49819331559645325,0.24610055419228286
0.49819397228319173,0.24609948249104735
0.500893327779977,0.24220041344013543
0.5008939359242139,0.24219961370036147
0.501393581514672,0.24160003899181198
0.5040935775740902,0.2383000445301274
0.5040936111139149,0.23830000267201665
0.504093650861203,0.23829995086212508
0.5052934552841268,0.23670021163155977
0.5052937824871095,0.23669979605141503
0.5071935822484495,0.23440003844558263
0.5071936148206392,0.23439999829762395
0.5071936432902253,0.23439996193285786
0.5091934540351972,0.23180020796439443
0.5091937834856429,0.23179979970807083
0.5102934937038152,0.23050014217750361
0.5102936090549315,0.23049999634012044
0.5102937145162975,0.2304998432066419
0.5127935931438512,0.22660003254765804
0.5127936105133459,0.22660000503756866
0.5127936370478414,0.22659996159978596
0.5130935909470544,0.22610003843443094
0.513093615121171,0.22609999740793085
0.5130936345054297,0.2260999633198385
0.5149935895362682,0.22270004379096958
0.5149936134434991,0.22270000010059907
0.5149936370599648,0.2226999550480262
0.5169904723538169,0.21880612622501489
0.5169910340669178,0.21880515356479435
0.5169916898245496,0.21880424165940407
0.516992433110912,0.21880339956980324
0.516993256540494,0.21880263566324093
0.5169941519314578,0.21880195753011666
0.5169951103869366,0.21880137190855992
0.5169961223834356,0.21880088461747813
0.5169971778654611,0.21880050049873825
0.5169982663454342,0.21880022336905675
0.5169993770078991,0.21880005598207528
0.5170004988169878,0.218800000001
0.5170934769688027,0.218800000001
0.5170934779566496,0.2187999999769687
0.5170936064306312,0.21879998746664045
0.517093680232263,0.21879987959168165
0.5192935697419332,0.21480008048319055
0.5192936595790667,0.21479992025010555
0.5208934809757858,0.21200023280584723
0.5208937579618675,0.21199977378635862
0.5215935738098908,0.2109000631680363
0.5215936132043468,0.21089999940730092
0.5215936507470753,0.21089993487109843
0.5237934894402473,0.20700022082411157
0.5237937483807322,0.20699978500318994
0.5247934670578392,0.2054002351198189
0.524793772342915,0.20539977239322182
0.5263935905957662,0.20310003365474816
0.5263936180334747,0.2030999935943435
0.5263936323686528,0.2030999720594856
0.5286934217391511,0.19960029258264028
0.5286938240684964,0.19959971991906716
0.5289935194914538,0.19920012602179069
0.5289936122542067,0.19919999485304715
0.5289936923462255,0.19919986716512186
0.5312934498868815,0.19530027829183552
0.5312935514658969,0.19530008079224845
0.5312935758877911,0.1953000385166474
0.5312936623517578,0.19529984275134926
0.5312936627706107,0.19529984152019242
0.532493575480622,0.1914001252126556
0.5324936554350899,0.1913998757175328
0.5325935264393944,0.19110026270461905
0.5325937143741579,0.19109974191461584
0.5339936013795504,0.18750003247217828
0.5339936122905599,0.1875000038933636
0.5339936272141856,0.1874999632102515
0.5353935574945702,0.18360015742918046
0.5353936751682923,0.18359984431829163
0.5364935062530539,0.1808002742843528
0.5364937359514139,0.18079973172370886
0.5369934570148917,0.17970034538405782
0.5369937938760058,0.17969966595882828
0.539093599147145,0.1758000275981411
0.5390936167641931,0.17579999444016253
0.5404935949395032,0.17310003677432437
0.5404936325326679,0.17309996294999364
0.5410935376733956,0.17190015266853834
0.5410936949306299,0.1718998497145265
0.5431935716609213,0.16800007864398528
0.5431936151769813,0.16799999466581936
0.5431936492183003,0.16799992371025355
0.5443936140074547,0.16540000000041905
0.5449935663437382,0.1641001032718048
0.5449936447945777,0.16409989084611978
0.546093588699911,0.16020008972721067
0.5460936407962781,0.1601999107043756
0.5472936095105183,0.15620001499024153
0.547293618546111,0.15619998502288604
0.5482935615722355,0.15290017303667508
0.5482936078239689,0.15290000066135798
0.5482936440695128,0.15289981962828691
0.5483935122419223,0.15230061059382935
0.5483937820457071,0.15229940422847885
0.5494936140075092,0.14840000000027145
0.550593605126951,0.1445000314858867
0.5505936133140025,0.14450000180039413
0.550593622609404,0.14449996645288285
0.5515935573904659,0.14060022080674148
0.5515936795083266,0.14059978166421375
0.5521936019118262,0.13860004031921508
0.552193610352366,0.13860001140079928
0.5521936277652458,0.13859994772087308
0.5526935931275923,0.1367000793439564
0.5526936150427308,0.13669999084998202
0.5526936286560099,0.1366999285888432
0.5534935917028583,0.13280010873545753
0.5534936196826248,0.1327998893360016
0.5536936122518792,0.12890003423554172
0.5536936136384527,0.12890000354781408
0.5536936149774823,0.12889996217252475
0.5537936103100898,0.12500014420083216
0.5537936213951812,0.12499985594115266
0.5539936140075454,0.12110000000005121
0.5541935992974057,0.11720028684777409
0.5541936433127476,0.11719971427434288
0.5545936140075415,0.11330000000010203
0.554993599461917,0.10940014181994212
0.5549936321365696,0.10939985859368605
0.5554936052433579,0.10550006836073712
0.5554936125833972,0.10550000496987094
0.5554936196838378,0.10549992620825459
0.5557936105769558,0.10160004459772119
0.5557936129876456,0.10160000963062081
0.5559936124859152,0.09770002967176426
0.5559936137552643,0.09770000207480549
0.5559936149422815,0.09769996821903476
0.5560936128236006,0.09430004025418541
0.556093613668836,0.0943000022815043
0.5560936140075468,0.09429995744211664
0.5560936140075468,0.09380014082801054
0.556093617527147,0.09379985921600055
0.5561936103122501,0.08980014781187719
0.5561936215800577,0.08979985233606194
0.5567936066392553,0.07810014368170858
0.5567936250419048,0.07809985655338438
0.5570936140075439,0.0742000000000767
0.5573936082142926,0.07030007531234271
0.5573936134404058,0.07029999294660524
0.5573936157638593,0.07029993150382485
0.5575936130946954,0.06250003560121428
0.5575936137633427,0.06250000098634088
0.5575936140075467,0.062499963397689505
0.5575936140075467,0.05860014443781669
0.5575936177098632,0.05859985560967096
0.5576936103100898,0.05470014420083222
0.5576936213951812,0.05469985594115272
0.5578936122472979,0.05080003432487719
0.5578936136454931,0.05080000336903864
0.5578936149751891,0.050799962261964156
0.5579936103100899,0.04690014420083222
0.5579936213951813,0.046899855941152715
0.5581936140075454,0.04300000000005121
0.5583936122472979,0.03910003432487719
0.558393613645493,0.03910000336903865
0.558393614975189,0.03909996226196416
0.5584936139150332,0.035200003608043075
0.5585936103122502,0.03120014781187068
0.5585936215800577,0.031199852336061946
0.5587936122472978,0.02730003432487719
0.558793613645493,0.027300003369038636
0.558793614975189,0.02729996226196418
0.5588936066211084,0.02340028807111013
0.5588936361088493,0.02339971268310643
0.5591936105841032,0.019500044504805306
0.5591936129697266,0.019500009909635026
0.5593936140076236,0.015599999998526995
0.5595936140075454,0.011700000000051215
0.5597936127312129,0.00780002488853395
0.5597936140075467,0.0077999267388372305
0.5597936140075467,0.0039001444378166904
0.5597936177098631,0.00389985560967096
0.5598936130946834,3.5601684849601994e-08
0.559893613763355,9.854032304726395e-10
0.5598936140075468,-3.660183857343027e-08
0.5598936140075468,-0.02729996339770873
0.5598936137633431,-0.02730000098631489
0.559893613094695,-0.02730003560123425
0.5597936177098631,-0.031199855609670958
0.5597936140075467,-0.031200144437816688
0.5597936140075467,-0.035199963397708735
0.559793613763343,-0.0352000009863149
0.5597936130946949,-0.035200035601234234
0.5596936140075464,-0.039100000000025635
0.5595936140075464,-0.04300000000002563
0.5592936177098632,-0.05469985560967096
0.5592936140075467,-0.05470014443781669
0.5592936140075467,-0.06639985556218331
0.5592936177098632,-0.06640014439032904
0.55939361035492,-0.07029985754754543
0.5593936104026921,-0.07029999640976164
0.5593936028100158,-0.07030014556794105
0.5590936250419049,-0.07419985655338437
0.5590936066392553,-0.07420014368170857
0.5588936176915401,-0.07809992816215539
0.5588936084905882,-0.07810007172050101
0.5585936140075438,-0.0820000000000767
0.5579936255945671,-0.08979984936877436
0.5579936064631552,-0.08980015088785608
0.557793615719548,-0.09379996575999952
0.5577936141896662,-0.0937999930295911
0.55779361084373,-0.09380004112965541
0.5571936221060126,-0.10159989471998253
0.5571936220904061,-0.10159989488288237
0.5571935904011182,-0.10160010218909202
0.5571935901409966,-0.1016001034218316
0.5562936512600127,-0.10549983857276156
0.5562935815169521,-0.1055001624530723
0.5560936335044155,-0.10649990251575504
0.5560936130169302,-0.10649999631527718
0.5560935866774641,-0.10650009907168492
0.5552936412235728,-0.10939990134204107
0.5552935885879522,-0.10940009913654514
0.5542936478787343,-0.11329986790249488
0.5542935833431838,-0.11330013287902022
0.5533937079875393,-0.11719959275347942
0.5533935504552432,-0.11720041309004874
0.5527936355456654,-0.1210998600023058
0.5527935959953569,-0.12110014049514545
0.5522936260815771,-0.12499990582262684
0.5522936035222524,-0.12500009436770354
0.5521936175350395,-0.1258999682526208
0.5521936135713537,-0.1259000021724805
0.5521936100778368,-0.1259000294728903
0.5517936177618523,-0.12889997184277446
0.5517936103952396,-0.12890002817605992
0.5512936354778597,-0.1327998325316227
0.5512936354231633,-0.13279983287608021
0.5512935537028558,-0.13280015665778522
0.5512935531714516,-0.13280015817403332
0.5497936301318174,-0.13669995807708227
0.5497936092649766,-0.13670001106610058
0.5497936013609209,-0.13670003035210204
0.5482937105311531,-0.14029976834354488
0.5482936217202756,-0.14029995321133432
0.5482936127483068,-0.14029997449803738
0.548293538310434,-0.14030011354597177
0.5480941684180325,-0.14059916838457406
0.5480936528418142,-0.14060002119228937
0.5480932146306188,-0.14060091621786677
0.5463936140074634,-0.1445000000003996
0.544693815210649,-0.148399538416621
0.5446934547773769,-0.14840047769067188
0.5443936653119323,-0.1492998460870056
0.5443936093753905,-0.1492999990669727
0.54439354575763,-0.1493001462500433
0.5429936240603085,-0.15229997845858956
0.5429936040455854,-0.15230002158446926
0.5411937127122685,-0.15619978613998925
0.5411935243257994,-0.15620021779872728
0.540493643629475,-0.1578999280612292
0.5404936133183061,-0.15789999888039408
0.5404935801197756,-0.15790007085647567
0.5393936991945506,-0.16019982188194623
0.5393935351128296,-0.16020018099397149
0.5376936574122733,-0.16409990042465952
0.5376936561894483,-0.16409990308854785
0.5376935564978361,-0.16410009105733114
0.536493795997044,-0.16599971185025175
0.5364934497651445,-0.1660002986228063
0.5353936589606201,-0.1679999182673962
0.5353936140397323,-0.16799999683275044
0.5353935621889102,-0.16800008083736603
0.5328936696923302,-0.17189991313203087
0.5328936127746446,-0.17189999844350212
0.5328935517511009,-0.17190008300892784
0.5325939627733292,-0.17229953497929015
0.5325933149430422,-0.172300498441118
0.5304936140074042,-0.17580000000051452
0.5286939686521952,-0.17879940892586296
0.5286933340539524,-0.17880062989579962
0.5282936801580014,-0.17969985116168938
0.5282935521865394,-0.17970015068890258
0.5266938083477077,-0.1835995262960548
0.5266934634298293,-0.1836004893777324
0.5254936290765455,-0.18749995102590417
0.5254936150972588,-0.18749999503071396
0.5254935954080969,-0.18750005314145535
0.5247936713292677,-0.18949983622382482
0.5247935617557565,-0.18950016546415674
0.5241936265281744,-0.19139996035149995
0.5241936017797748,-0.19140003974040917
0.5229936503657395,-0.19529988183602406
0.5229936501038247,-0.1952998826252097
0.5229935581513699,-0.19530010883422208
0.5229935573773731,-0.19530011042908027
0.5209936814028389,-0.19919986857942193
0.5209936004766007,-0.1991999926907164
0.5209935106994121,-0.19920010330854884
0.5208945024003367,-0.19929911160762417
0.5208936685493518,-0.1993000435999299
0.5208929431105878,-0.19930106225380761
0.5184936359481089,-0.20309996526106563
0.5184935915623147,-0.20310003441631985
0.5169936734163857,-0.20539990890674437
0.5169935563677013,-0.2054000922240396
0.5159936375950617,-0.20699996226026288
0.5159936103949708,-0.207000005025028
0.5159935927488699,-0.20700003188831792
0.5133940031408657,-0.21089941630032422
0.5133933002779941,-0.21090062745934118
0.5130936646900237,-0.211499898635282
0.5130936130041153,-0.21149999700926697
0.5130935541619447,-0.21150009874552278
0.5110936404424147,-0.21479995638274746
0.511093587968327,-0.2148000438558026
0.5091938216672329,-0.2179996502576452
0.5091934321048983,-0.21800036380553292
0.5087936580948934,-0.2187999118255427
0.5087936114581277,-0.21880000115654222
0.5087935650639386,-0.21880008299160836
0.5064936576139326,-0.22269992605900993
0.5064936573443988,-0.22269992646220269
0.5052936592946705,-0.22469992452173757
0.5052935699032479,-0.22470007618042118
0.5041936703652685,-0.2265999026551127
0.5041936134124168,-0.2265999966493382
0.5041935485511877,-0.2266000945483866
0.501494069826266,-0.23049934159549582
0.5014932558822932,-0.23050071625074317
0.5013936776550453,-0.2306998727052392
0.5013935263125678,-0.23070011188704248
0.4984936455612636,-0.23439995974215486
0.4984935828202063,-0.23440004054388286
0.49749361400733944,-0.2357000000006097
0.49549363401752367,-0.23829997398737018
0.4954935941490295,-0.23830002612996487
0.4935937149937592,-0.24079986712374155
0.49359351700060905,-0.2408001358100333
0.49259390041651224,-0.2421995990277688
0.49259336369426643,-0.24220042444453088
0.49029411346467106,-0.24609915309471442
0.4902936526376317,-0.24610001846158036
0.49029326877849755,-0.24610092061097932
0.4896936394780736,-0.2476999320787764
0.4896936129939008,-0.24770000002908887
0.48969358524596696,-0.2477000661518415
0.4886937105140525,-0.24999977803524462
0.4886935271211557,-0.25000022590480236
0.4871936257096121,-0.2538999695748159
0.4871936141291325,-0.253899999171808
0.4871936012854088,-0.2539000308968188
0.4857936356750449,-0.25729994737913103
0.4857935928725056,-0.2573000528377955
0.4855936836202628,-0.2577998259684025
0.4855936084230054,-0.25779999721233254
0.4855935218659672,-0.2578001633421536
0.483393703521487,-0.2616998413164595
0.48339360988596547,-0.2616999954403526
0.48339350375364615,-0.26170014700553423
0.48189364265428947,-0.2636999618046765
0.4818935856851142,-0.26370003843791573
0.48049364378534043,-0.2655999595876087
0.48049358351396393,-0.2656000398765622
0.47789363183582395,-0.26899997668643766
0.4778936157075842,-0.26899999755105725
0.4778935938129773,-0.2690000252435627
0.47749379731132785,-0.26949977087062443
0.47749344287724255,-0.2695002383603884
0.47469364537899944,-0.2733999563043699
0.4746936138988574,-0.2733999992796197
0.47469358066777984,-0.2734000428657578
0.473993788088344,-0.2742997761821752
0.473993451403849,-0.274300232291312
0.47189363074759905,-0.27729997608595486
0.471893597391264,-0.2773000240016097
0.47009361400736893,-0.2799000000005692
0.46919363930240227,-0.28119996346329895
0.46639368565243694,-0.28519989765046183
0.4663935253821993,-0.2852000886257617
0.4661943779840037,-0.2853992360239573
0.4661936538713393,-0.28540003288884813
0.4661930091227149,-0.2854008952298574
0.4636936886001503,-0.28909988960325306
0.46369361168071227,-0.28909999783609647
0.46369352909133893,-0.2891001031128969
0.4622937251732257,-0.29079986501346294
0.46229350708372496,-0.2908001383723461
0.460593669032128,-0.2929999287920598
0.46059361268084964,-0.29299999935834503
0.4605935547870895,-0.2930000672963516
0.45839366250006425,-0.29549994489524384
0.4583935662365775,-0.2955000557331674
0.4571936686887044,-0.2968999362056861
0.4571936111013932,-0.2969000013976563
0.45719355775874065,-0.29690005833249883
0.45449372900476004,-0.2996998807440343
0.45449350256553384,-0.2997001225866009
0.4534936458867971,-0.3007999649332113
0.45349360795717003,-0.3008000059571355
0.45349358696496056,-0.30080002797549343
0.4505937777421422,-0.3037998306197883
0.4505934574949606,-0.30380017607703963
0.44979387967414947,-0.30469970112545214
0.4497933701952432,-0.3047003169563348
0.44679477192655626,-0.30859849470562783
0.4467940640229682,-0.3085995293608101
0.44679347543564435,-0.30860063625005413
0.446793013450263,-0.3086018016720136
0.44669365701454034,-0.3088998709791816
0.4466936108714662,-0.3088999990205854
0.44669355886214035,-0.30890012407737677
0.4450936302346974,-0.3124999634891234
0.445093597264012,-0.3125000362778783
0.4432937028298749,-0.316399807551842
0.4432935324854502,-0.3164001956532318
0.4427936276514086,-0.3175999672549316
0.4427936118748507,-0.31760000445714637
0.4427936016050841,-0.3176000279057533
0.44159365735258144,-0.32029990247388423
0.4415936121292957,-0.3202999992446217
0.44159356347962087,-0.32030009383782876
0.4394936641431685,-0.32419990689124034
0.43949355101901755,-0.3242000839565252
0.43949355048647937,-0.32420008469509
0.43889363152225286,-0.324999976647392
0.4388935966136707,-0.32500002344425044
0.43659364597807415,-0.32809995690961963
0.43659358244845836,-0.3281000433940718
0.4349936640821504,-0.3302999311477452
0.43499361245660445,-0.33029999992360665
0.4349935604504398,-0.3303000650339887
0.43359381069116665,-0.33199976117024893
0.4335934307254511,-0.3320002492639782
0.431093647121806,-0.3353999549649355
0.431093615311152,-0.3353999973399856
0.43109357727243164,-0.33540004591924477
0.4306936810399571,-0.3358999162098379
0.4306935485825927,-0.33590008505278046
0.42769373578150593,-0.33979984169419325
0.4276934979198616,-0.3398001625230797
0.4271936384773998,-0.3404999657425263
0.42719361076407575,-0.3405000039345411
0.4271935916592311,-0.34050002950011266
0.42469365927427594,-0.3437999402482535
0.42469356953942605,-0.34380006034992106
0.42329364232904554,-0.34569996156400895
0.42179366371533367,-0.3476999337232842
0.4217935652782299,-0.34770006700313594
0.4193936687835698,-0.35099992468329355
0.4193936124942116,-0.3509999994511494
0.4193935547050005,-0.3510000711634176
0.4188938137031918,-0.35159976036558815
0.4188934278749125,-0.3516002503166324
0.41599366001711824,-0.3554999381253901
0.41599361422132874,-0.3554999979842732
0.415993563545772,-0.3555000605544918
0.4154936465003391,-0.3560999610090113
0.4154935818668702,-0.3561000392834061
0.41279363856977125,-0.35939996997986035
0.41279361528221076,-0.35939999804593326
0.4127935870862928,-0.3594000310633584
0.41149387458255704,-0.3608996993368996
0.4114933752871419,-0.3609003182942065
0.4096936609649254,-0.3632999373904953
0.40969361245889874,-0.3633000002274697
0.4096935644030861,-0.36330005905329377
0.40759373248020003,-0.36579985896149136
0.4075935002075746,-0.36580014483667406
0.40649376474442367,-0.36719980815341163
0.40649347171563543,-0.3672001981926269
0.4036945334636071,-0.37109871932938066
0.4036939645962772,-0.3710995945897179
0.4036934791683223,-0.3711005187381896
0.4036930813458871,-0.3711014838433689
0.40229363561750936,-0.3749999398009925
0.40229361260265406,-0.3750000016950476
0.4022935905226225,-0.3750000572447
0.40069364892651993,-0.3788999148852001
0.40069358048287007,-0.37890008567436256
0.39979364319594735,-0.3811999254076095
0.3997935858824162,-0.3812000750005295
0.3991936503252195,-0.3827999031530541
0.3991936124670557,-0.3827999987333936
0.3991935704217814,-0.38280009443604457
0.3973936762301646,-0.38669986518454763
0.3973935256852285,-0.38670011764546103
0.39739352414464285,-0.38670011981753855
0.3958937609118791,-0.38869980412789024
0.39589347574965933,-0.3887002020695294
0.3945936440249674,-0.3905999561286946
0.3945936154099778,-0.3905999971153882
0.39459358042125275,-0.3906000452126497
0.3919936456524786,-0.3940999574013841
0.3919936447660428,-0.39409995847008183
0.391693684420502,-0.394499906116393
0.3916935455608825,-0.39450009533674707
0.38889372793105204,-0.3983998413211537
0.38889350565216557,-0.3984001625333745
0.3880936359739829,-0.3995999670506487
0.3880936091815884,-0.39960000663357476
0.3880935959362017,-0.3996000256806491
0.38619364467360584,-0.4022999564222327
0.3861935837546668,-0.4023000438669875
0.38419363632224274,-0.4051999676440023
0.3834936407944366,-0.4061999617333115
0.38349358658868976,-0.4062000378194376
0.3805936407822909,-0.41019996306964285
0.38059358663792986,-0.41020003649315595
0.38029369261067963,-0.41059989519615625
0.3802935378619261,-0.41060010660418944
0.37779364717508346,-0.4140999535657691
0.3777936140090336,-0.41409999901778743
0.37779357848908846,-0.4141000456669324
0.37639364769433076,-0.4158999566887638
0.3763935794831418,-0.41590004264814856
0.3746936934615725,-0.41799990185126346
0.37469369114461515,-0.4179999045857293
0.37469352100227316,-0.4180000802248125
0.3746935185345396,-0.4180000824544185
0.37249372256218277,-0.4198999062487266
0.3724935078738391,-0.41990009648563115
0.3702936449310787,-0.4218999718881406
0.3702935826696981,-0.4219000276514942
0.3685936443252577,-0.4233999732495299
0.368593583308321,-0.4234000263140821
0.3657937388755424,-0.42579989297074944
0.36579349231569575,-0.4258001106293979
0.364693676742274,-0.42679994296887225
0.36469361212615475,-0.42679999995866286
0.36469354907303153,-0.42680005230883805
0.36109408514508134,-0.4296996204730202
0.36109318621510367,-0.42970042779285733
0.3607937274995773,-0.4299998865083837
0.36079361064922083,-0.4299999968841683
0.3607934886995932,-0.4300000996042405
0.3568937160342371,-0.43309991890234406
0.35689351388322865,-0.43310008343740014
0.356294006666583,-0.4335996727846049
0.356293252585188,-0.433600361422773
0.35239364496740005,-0.43749996904056093
0.35239361218086507,-0.4375000013214213
0.35239358374784285,-0.4375000284801534
0.3489936496851813,-0.4406999664214819
0.34899361680144886,-0.44069999683596783
0.3489935739769003,-0.44070003502726945
0.3481936237097128,-0.4413999915110586
0.34509373670289833,-0.44409989313676185
0.34509349444819415,-0.44410011036291713
0.3437938576863626,-0.44529977506614626
0.3437933839783946,-0.44530023887683046
0.3411937100905542,-0.44799990022189556
0.34119352040586803,-0.4480001021113113
0.34009372590261666,-0.44919987793304
0.34009347679015717,-0.44920009311233
0.337293806806636,-0.45109986917257655
0.3372934267805774,-0.4511001386871478
0.3345936705677398,-0.4530999581040645
0.33459361252655095,-0.4530999999847836
0.3345935564411505,-0.45310003837813273
0.33339393145777463,-0.45389978836705
0.3333933115987324,-0.4539002326226574
0.3294941940258605,-0.45689955383255876
0.32949309656750336,-0.45690051744045757
0.3293936982992032,-0.4569999157087578
0.3293935169196916,-0.4570000689839922
0.32559373225517135,-0.4596999159824672
0.32559349796113685,-0.4597000870353075
0.3239936574483687,-0.4608999674198836
0.3239936072242461,-0.4609000043370281
0.32399357602912116,-0.4609000264202968
0.3216936852208937,-0.46249995046080294
0.3216935435645561,-0.46250005063141236
0.31849435768088846,-0.4647994654852984
0.318493638066526,-0.4648000283170644
0.31849296641266867,-0.46480064759529227
0.3177937119748054,-0.4654999020331556
0.31779361154342894,-0.4654999976429089
0.31779350708754933,-0.4655000877297017
0.3138977345279664,-0.46869661906064153
0.31389691503081796,-0.46869736166975
0.31389617227722316,-0.4686981810359451
0.31389551342190974,-0.4686990692665122
0.3138949448114381,-0.4687000178053864
0.3138944719230663,-0.4687010175155704
0.3138940993119896,-0.46870205876714893
0.3138938305674613,-0.46870313153005044
0.31389366827821874,-0.46870422547066404
0.31389361400754673,-0.46870533005138015
0.31389361400754673,-0.4687998569743113
0.31389360033572417,-0.46879999354017116
0.3138935027573915,-0.46880008843009313
0.30999385680150965,-0.4718998070104095
0.3099933821965807,-0.47190020605464117
0.3090936459748944,-0.47269997158502897
0.30909361705455657,-0.4726999969015979
0.3090935778217247,-0.47270003015532014
0.30609371828504234,-0.47519991310255544
0.30609351185293626,-0.475200089385738
0.304493640248754,-0.4765999770393975
0.30449364017656494,-0.476599977096209
0.3021936284023282,-0.47859998748325355
0.2999937113001315,-0.4804999159750399
0.29999371035096795,-0.48049991675768666
0.29999360758953797,-0.48049999032881846
0.29999349832186356,-0.48050005443957805
0.29999349827270533,-0.4805000544640894
0.2982939902049758,-0.48129982296655033
0.29829325187884687,-0.48130020427831216
0.29439362712943884,-0.4834999925984911
0.2943936259123873,-0.48349999320654913
0.2927936969014543,-0.4843999533727568
0.2927936101949692,-0.48440000023630253
0.29279353135604963,-0.4844000395296071
0.29049380382162265,-0.4854999092199852
0.2904934277137925,-0.48550009780482545
0.2864938366604973,-0.48759988310780533
0.2864933967901555,-0.4876001267107192
0.285293747133047,-0.4882999223440326
0.28529361316102453,-0.4882999956587066
0.2852934720492455,-0.48830006309322826
0.28259390047172706,-0.4894998726832364
0.28259333506397744,-0.4895001430485953
0.2786937147263834,-0.49149994834992555
0.2786935143455625,-0.49150005366474264
0.27739369114683365,-0.49219995846405823
0.2773936117290598,-0.49219999964754146
0.2773935361661645,-0.49220003592743167
0.2747937210818189,-0.493399950581745
0.274793507989901,-0.49340005165024753
0.2708937994977558,-0.49529990963360027
0.2708934319489821,-0.49530009709850115
0.2693938035169212,-0.4960998989289336
0.2693934284864409,-0.4961001082212194
0.2669936372177197,-0.49749998646130683
0.2669935908612306,-0.4975000136509628
0.2630938817566577,-0.49979984209724937
0.26309335537005135,-0.49980017242553215
0.2627936838465908,-0.4999999534411725
0.26279361414096675,-0.4999999984262174
0.2627935406859032,-0.5000000427715331
0.25919367408539296,-0.502099964955164
0.25919355436593644,-0.5021000357855323
0.2561936533991459,-0.5038999763656068
0.2561936155330459,-0.5038999986673991
0.25619357211118743,-0.5039000232763436
0.255293740810113,-0.5043999295547182
0.2552934890594568,-0.5044000736879062
0.25139369022648483,-0.5066999550509411
0.251393538502983,-0.5067000461422388
0.24959364168854709,-0.507799983084394
0.2495935864234561,-0.5078000170764227
0.24749362671362513,-0.5090999921348895
0.2435937201725119,-0.5114999346682712
0.24359361146835667,-0.5114999982912701
0.24359350375146765,-0.5115000551286575
0.24319371786842536,-0.5116999480701787
0.24319361481151974,-0.5116999969703458
0.24319350435689108,-0.5117000438609394
0.24171598737918745,-0.5122910506520209
0.24171475418746555,-0.5122916328051529
0.23969367329690827,-0.5133999674870713
0.239693555111637,-0.5134000332239177
0.23579934580041242,-0.5155967666815315
0.23579842957671368,-0.5155973432286611
0.2357975729068905,-0.515598005036241
0.2357967836977316,-0.5155987459959985
0.23579606923338553,-0.5155995592691118
0.23579543610812995,-0.5156004373493299
0.2357948901655087,-0.5156013721322529
0.23579443644439782,-0.515602354990133
0.23579407913249822,-0.5156033768515057
0.2357938215276846,-0.5156044282849171
0.23579366600756713,-0.5156054995859728
0.23579361400754675,-0.515606580866906
0.23579361400754675,-0.5156998594740011
0.23579360076501105,-0.5156999918956738
0.23579348890356622,-0.5157000641564985
0.23189361981949502,-0.5176999970201248
0.23189360819807395,-0.5177000029883392
0.2283939418379168,-0.5194998314021342
0.22839329789715085,-0.5195001896668038
0.2278937212197589,-0.519799935673239
0.22789360856323398,-0.519799999911306
0.22789350587115215,-0.5198000526824584
0.22399385851411852,-0.5216998808820389
0.22399337553171697,-0.5217001307776601
0.22089389563766884,-0.5233998455582671
0.22089334163147595,-0.5234001702355985
0.22009374016274702,-0.5238999211535541
0.22009361124020582,-0.5238999970721425
0.2200934811654759,-0.5239000647185571
0.21619396838932195,-0.5257998273530937
0.21619327255617757,-0.5258001969917522
0.21359375249699486,-0.5272999201028191
0.2135934778398084,-0.5273000837960902
0.21229368170309643,-0.528099958341759
0.21229361654562823,-0.5280999971821078
0.2122935408444633,-0.5281000393961038
0.2083936792749095,-0.5301999648566329
0.20839354920716693,-0.5302000360007996
0.20659367334225812,-0.5311999670368599
0.20659355507324922,-0.5312000336773217
0.20449367565465235,-0.5323999647736628
0.2044935514911906,-0.5324000336632506
0.20059378334314754,-0.5344999088198892
0.20059344788123787,-0.5345000969075878
0.19939370836082707,-0.5351999449611609
0.199393617442592,-0.5351999956604271
0.19939351101733968,-0.535200049588506
0.19669384358382191,-0.5364998894639034
0.19669338966140829,-0.5365001208023642
0.1927936792749095,-0.5385999648566326
0.19279354920716693,-0.5386000360007993
0.1918937023457466,-0.5390999509238108
0.19189361001537616,-0.5391000000724181
0.19189352568394627,-0.5391000412183171
0.18889369932863984,-0.5404999601841267
0.18889352936260165,-0.5405000412379061
0.1849938470745785,-0.5423998864551481
0.1849933864082315,-0.5424001241456746
0.1838939065133626,-0.5429998404519668
0.18389375051399956,-0.5429999132052211
0.1838935230086115,-0.543000033103122
0.18389345041818236,-0.5430000642679318
0.18109369257760757,-0.5440999691338719
0.18109353590751773,-0.5441000320417082
0.17719362976624145,-0.5456999935355651
0.1771935982672633,-0.5457000065138892
0.17429364480978513,-0.5468999872549147
0.17429358305539397,-0.5469000123815382
0.17329364887856585,-0.5472999860522694
0.17329357895238706,-0.5473000134834406
0.16939361400690575,-0.5488000000009333
0.16549375924079363,-0.5502999441417458
0.16549347037090545,-0.5503000598492672
0.16429363985696158,-0.5507999892300771
0.16429362688110982,-0.5507999942370176
0.16429354626295825,-0.5508000241952006
0.16149374214699908,-0.5517999542366145
0.16149348700925478,-0.5518000488461837
0.15759373723536843,-0.5532999526053708
0.15759349192282848,-0.5533000502708478
0.15419374154005078,-0.5546999474872857
0.1541934779679238,-0.5547000272087443
0.1536945542219746,-0.5547998119579342
0.15369362534990952,-0.5548000391110559
0.15369271908231966,-0.5548003442026972
0.14979373044936445,-0.5562999552153723
0.1497934985846078,-0.5563000473536712
0.14589373438599534,-0.5578999506146404
0.1458934948003959,-0.5579000521537825
0.14429366395236126,-0.5585999781497977
0.1442936156655242,-0.5585999987209532
0.14429356135583243,-0.5586000206035273
0.1419938138057726,-0.5594999218187681
0.14199341732911405,-0.5595000857322795
0.1380936674857707,-0.5611999766896343
0.13809356077236173,-0.561200023864696
0.13519378142813154,-0.5624999249500406
0.13519361117177675,-0.5624999947073145
0.1351934390474371,-0.5625000524887769
0.13419377749639602,-0.5627999509540892
0.1341934520779031,-0.5628000539772686
0.13029361400686298,-0.5641000000009487
0.1263936633086395,-0.5653999835670231
0.12639361065461782,-0.5654000005803548
0.1263935673850816,-0.565400013713238
0.12299412492187348,-0.5663998497318286
0.12299311954187106,-0.5664001977869473
0.12249378339639219,-0.5665999322451388
0.12249361214150391,-0.5665999943949142
0.1224934373169364,-0.5666000453060607
0.11859374448517541,-0.5675999665449737
0.11859348436548275,-0.5676000365664673
0.11469361400681823,-0.5687000000009624
0.11079367187713024,-0.5697999836785668
0.11079360970556804,-0.5698000004999622
0.11079355968587995,-0.56980001293452
0.10869381793582748,-0.5702999514464373
0.10869341202487202,-0.5703000561070587
0.10689362801564324,-0.5707999961096222
0.10289377771009273,-0.5718999549825621
0.10289345173409697,-0.5719000499310308
0.09899370905987691,-0.5730999707538679
0.09899361651282354,-0.5730999974511114
0.09899351409882548,-0.5731000230566544
0.09509371381162153,-0.5739999769690859
0.0950935146371201,-0.5740000248433873
0.0942937398034993,-0.5741999685517927
0.09429348587671087,-0.5742000082674432
0.09119368341521765,-0.5743999955230233
0.0911935446585767,-0.5744000053354622
0.08729365860426797,-0.574699996570409
0.08729362363754807,-0.5746999989810727
0.0794937576874984,-0.5750999926327474
0.07949347055993114,-0.575100011035358
0.07559365860426796,-0.5753999965704091
0.07559362363767692,-0.5753999989810639
0.06389361400609336,-0.5760000000010245
0.05999361400659798,-0.5762000000009987
0.056093648331423954,-0.5763999982407512
0.05609361737558541,-0.5763999996389463
0.05609357626851092,-0.5764000009686423
0.05219375820737898,-0.5764999963035431
0.05219346994769948,-0.5765000073886345
0.04829364833142395,-0.5766999982407511
0.04829361737558541,-0.5766999996389462
0.04829357626851092,-0.5767000009686423
0.04439361400657239,-0.5768000000009996
0.04049375100402398,-0.5768999964882444
0.040493477135101985,-0.5769000068445734
0.036493651804613426,-0.5770999981110979
0.03649360683139265,-0.5771000000570036
0.03649358334380229,-0.5771000007872245
0.03259375820737898,-0.5771999963035431
0.03259346994769948,-0.5772000073886345
0.028693648331423956,-0.5773999982407512
0.028693617375585404,-0.5773999996389463
0.028693576268510948,-0.5774000009686423
0.013093649607761099,-0.5777999990881486
0.013093614992887631,-0.577799999756796
0.013093577404236273,-0.577800000001
0.005293758444363455,-0.577800000001
0.005293469616217725,-0.5778000037033164
0.0013936496083932616,-0.5778999990881324
0.0013936149916378932,-0.5778999997568123
0.001393577404865252,-0.577900000001
-0.02990634939116196,-0.577900000001
-0.029906386979768117,-0.5778999997567963
-0.02990642159468748,-0.5778999990881482
-0.03380624160312419,-0.5778000037033164
-0.033806530431269924,-0.577800000001
-0.037706349391161964,-0.577800000001
-0.03770638697976813,-0.5777999997567963
-0.03770642159468746,-0.5777999990881482
-0.04160624160312419,-0.5777000037033164
-0.041606530431269925,-0.577700000001
-0.049406349391161966,-0.577700000001
-0.04940638697976813,-0.5776999997567963
-0.049406421594687465,-0.5776999990881482
-0.053306241603124194,-0.5776000037033164
-0.05330653043126993,-0.577600000001
-0.057206349391161954,-0.577600000001
-0.05720638697976812,-0.5775999997567963
-0.05720642159468745,-0.5775999990881482
-0.061106241603124195,-0.5775000037033164
-0.06110653043126993,-0.577500000001
-0.06500634939116195,-0.577500000001
-0.06500638697976811,-0.5774999997567963
-0.06500642159468745,-0.5774999990881482
-0.0689062416031242,-0.5774000037033165
-0.06890653043126993,-0.577400000001
-0.07670634939116197,-0.577400000001
-0.07670638697976813,-0.5773999997567963
-0.07670642159468746,-0.5773999990881482
-0.08060624160312418,-0.5773000037033165
-0.08060653043126992,-0.577300000001
-0.08450634845637944,-0.577300000001
-0.08450639065373274,-0.577299999719853
-0.08450641885672888,-0.5772999991794184
-0.0885062452094538,-0.5772000035206003
-0.08850652682146379,-0.577200000001
-0.09240634939116196,-0.577200000001
-0.09240638697976812,-0.5771999997567964
-0.09240642159468745,-0.5771999990881482
-0.0963062416031242,-0.5771000037033164
-0.09630653043126994,-0.5771000000009999
-0.10020634939116196,-0.5771000000009999
-0.10020638697976812,-0.5770999997567963
-0.10020642159468746,-0.5770999990881481
-0.1041062416031242,-0.5770000037033164
-0.10410653043126994,-0.5770000000009999
-0.10800634939116197,-0.5770000000009999
-0.10800638697976812,-0.5769999997567963
-0.10800642159468746,-0.5769999990881481
-0.11190638599347888,-0.5769000000009996
-0.11970638599347885,-0.5767000000009996
-0.12360638599347887,-0.5766000000009996
-0.12750638599347885,-0.5765000000009997
-0.13530634816599646,-0.5763000009709351
-0.13530638954124993,-0.5762999996319067
-0.13530642022899778,-0.5762999982453324
-0.13920624193460593,-0.5761000073886344
-0.13920653019428542,-0.576099996303543
-0.14310638238553908,-0.5760000000935109
-0.14710634915277523,-0.5759000009220172
-0.14710638576381152,-0.5758999997670756
-0.1471064230176669,-0.5758999981023236
-0.1510062419346059,-0.5757000073886345
-0.1510065301942854,-0.5756999963035431
-0.15490634816599647,-0.5756000009709351
-0.15490638954124994,-0.5755999996319067
-0.15490642022899778,-0.5755999982453324
-0.15880638599350447,-0.5754000000009987
-0.1627062419346059,-0.5752000073886345
-0.16270653019428538,-0.5751999963035431
-0.16660634816599645,-0.575100000970935
-0.16660638954124993,-0.5750999996319066
-0.16660642022899777,-0.5750999982453323
-0.17440631415561703,-0.5747000036849929
-0.17440645771394586,-0.574699994484042
-0.17830631664548283,-0.5744000053354622
-0.17830645540212375,-0.5743999955230233
-0.18140630104601582,-0.574200005481482
-0.18140638729515118,-0.5741999986071078
-0.18140646904394112,-0.5741999896196969
-0.18220633734673208,-0.574100006081848
-0.18220640411738784,-0.5740999971447651
-0.18220641631694712,-0.5740999953358589
-0.18610638599360524,-0.5735000000009883
-0.19000631653464123,-0.5729000106869827
-0.19000645516443473,-0.5728999875857116
-0.19390634024249045,-0.5722000082127273
-0.19390638606044025,-0.5721999995982172
-0.1978063859947109,-0.5714000000007627
-0.2017062923122745,-0.5706000192176728
-0.20170647998767302,-0.5705999823771012
-0.20330634948678336,-0.5703000068460181
-0.20330637946822472,-0.5703000010196361
-0.20330642873643934,-0.5702999907090699
-0.20560635092912843,-0.5698000076237026
-0.2056064209582773,-0.5697999919322208
-0.20950635588574082,-0.5689000069489599
-0.20950641613924767,-0.5688999932182213
-0.2135063408900869,-0.5680000101492825
-0.21350639450335399,-0.5679999976232258
-0.21350642222271324,-0.5679999907114784
-0.21740635193024901,-0.5670000087351872
-0.2174063795872999,-0.5670000014593641
-0.21740642611858554,-0.5669999885367165
-0.2195063461617165,-0.5664000113815363
-0.2195064259083285,-0.5663999889135726
-0.22130634576725133,-0.5659000111749828
-0.22130639156487325,-0.5658999980871021
-0.22130642027270567,-0.565899989453584
-0.22520625896392424,-0.5647000390870552
-0.22520651391012947,-0.5646999639219765
-0.22910635578631125,-0.5636000085210021
-0.229106387696452,-0.5635999993284952
-0.22910641426608555,-0.5635999913621857
-0.23270635280852198,-0.5625000101408857
-0.2327063843992227,-0.5625000002750358
-0.23270642043304998,-0.5624999885211885
-0.23300638599376947,-0.5624000000009487
-0.23690638599376942,-0.5611000000009487
-0.24080635128858177,-0.5598000115693446
-0.240806383121328,-0.5598000007282672
-0.2408064231479791,-0.5597999864903274
-0.24410623303991077,-0.558600055620534
-0.24410638587887337,-0.5585999949896244
-0.2441065298866715,-0.5585999280545089
-0.24470636028451978,-0.5583000128555847
-0.24470641157079617,-0.5582999868845377
-0.24860633483981348,-0.5563000262337596
-0.2486064374130045,-0.5562999742913424
-0.251806316146958,-0.5547000349243656
-0.2518063853416925,-0.5546999991197129
-0.25180645393445233,-0.5546999611777236
-0.25250626269381166,-0.5543000704580897
-0.2525065110305631,-0.5542999326734612
-0.2564063086622825,-0.552200041640997
-0.2564064639652794,-0.5521999595712906
-0.2591063124448067,-0.5508000381374616
-0.25910646009582167,-0.5507999629499337
-0.2603063550166555,-0.5502000154895169
-0.26030637156622877,-0.550200007087169
-0.26030643063765335,-0.5501999759619511
-0.2642063212372315,-0.5481000348698707
-0.26420645120027403,-0.5480999659801781
-0.2665062998792921,-0.5469000449302556
-0.2665064728702614,-0.546899956562714
-0.2681062913873638,-0.5461000473041627
-0.2681063808515712,-0.5461000004524622
-0.2681064807467314,-0.5460999431491994
-0.2721063263528429,-0.5437000357855325
-0.2721064460722994,-0.5436999649551642
-0.27330633834629864,-0.5430000277953312
-0.27600629486288125,-0.5414000540044495
-0.27600638844301545,-0.5413999961451699
-0.2760064694975182,-0.541399941801416
-0.27930629037411003,-0.5391000666450035
-0.2793064829720109,-0.53909993534883
-0.2799061273569586,-0.5387001724255315
-0.27990665374356494,-0.5386998420972487
-0.283806319875089,-0.5364000389940423
-0.28380638384594103,-0.5364000000833699
-0.28380645141319805,-0.5363999563880386
-0.28560606308290826,-0.5352002152748985
-0.2856067229511619,-0.5351998074538896
-0.2877063475941497,-0.5340000219436108
-0.287706383116766,-0.5340000012733931
-0.2877064263208268,-0.5339999751843288
-0.2916062381467904,-0.5316000909837358
-0.29160638328053057,-0.5315999953844741
-0.29160652121038333,-0.5315998918277365
-0.29210565778059994,-0.5312005825715633
-0.2921064074971251,-0.5312000319663034
-0.2921072000733376,-0.5311995450741515
-0.2955063079682263,-0.5293000436034783
-0.2955063854680431,-0.5292999986667427
-0.2955064609027796,-0.5292999516725925
-0.2986063179769335,-0.5273000438828157
-0.2986064546344467,-0.5272999571005583
-0.29940633143916445,-0.5268000340976098
-0.2994063825768401,-0.5268000013186683
-0.29940644183151127,-0.5267999613440992
-0.3033063212418423,-0.5241000448292547
-0.3033063862944017,-0.5240999984344705
-0.303306447236972,-0.524099952367419
-0.3042059566217819,-0.5234003339570112
-0.30420684553776417,-0.5233997089564534
-0.3072063010803556,-0.5215000537794788
-0.30720638116637167,-0.5215000010334707
-0.30720647042997884,-0.5214999374556699
-0.3099061616405562,-0.5195001661885756
-0.30990661830278554,-0.5194998451283136
-0.3111063448771619,-0.5187000274120628
-0.31110642662372245,-0.5186999718725684
-0.315006304021025,-0.516000056751359
-0.3150063885696485,-0.5159999959767659
-0.31500646035642804,-0.5159999405109008
-0.31550603393373244,-0.5156002816490571
-0.31550675943157297,-0.5155997473813028
-0.31890635768827796,-0.513300019148826
-0.31890640982960766,-0.5132999834138442
-0.3212062774070906,-0.5117000755395572
-0.32120627943832397,-0.5117000740545714
-0.3212063739438822,-0.5116999942553249
-0.32120637809253466,-0.5116999900258924
-0.32120645982268226,-0.5116998892579593
-0.3228063859942853,-0.5093000000005546
-0.32380633117076235,-0.5078000822358392
-0.3238064422518635,-0.5077999187396087
-0.3265063578660207,-0.5039000406302704
-0.3265064134055211,-0.503899958883701
-0.3267062688411615,-0.5036001757302403
-0.32670650965033243,-0.5035998287844906
-0.32930632666869103,-0.5000000821436865
-0.32930638570131426,-0.4999999972297344
-0.32930643820140904,-0.4999999156659713
-0.3306062860626085,-0.49790016142864896
-0.3306064913075648,-0.49789984203063536
-0.3318058244087098,-0.49610084237891794
-0.33180642135671046,-0.4961000284574098
-0.3318070887459056,-0.4960992712211197
-0.3345063148953183,-0.49330007373283985
-0.3345064584216287,-0.49329992757323876
-0.3385063339386607,-0.48930005205620675
-0.33850638467288346,-0.4892999999785178
-0.33850643583945333,-0.4892999446170503
-0.33940624957699334,-0.4883001515753392
-0.3394065278064998,-0.48829985346128985
-0.34240632176890173,-0.4852000663668079
-0.34240645129862474,-0.48519993469624273
-0.34320635437887437,-0.48440003161599304
-0.34320641710370886,-0.4843999678876249
-0.3463063237741132,-0.4812000642278527
-0.34630644922573317,-0.48119993676913425
-0.3470062681753215,-0.48050011781954594
-0.3470064733692032,-0.4804998580163143
-0.34940638599430485,-0.4766000000005241
-0.35020630502651695,-0.47530013157317946
-0.3502064705388193,-0.4752998706971498
-0.3519063583827019,-0.47270004223003526
-0.35190641284513385,-0.4726999572832962
-0.3541061389853446,-0.4692003929693247
-0.3541066644859811,-0.46919962867829623
-0.35440629799393475,-0.46880011733435795
-0.354406384525716,-0.46879999547517637
-0.35440645994268166,-0.4687998767532295
-0.35680617068818493,-0.4648003588440574
-0.35680662732458857,-0.46479965811595897
-0.358006359605385,-0.46310003738483074
-0.3580064117724383,-0.4630999621925971
-0.35950637756817094,-0.46090001235885586
-0.3595063944531671,-0.46089998766468554
-0.361906276547556,-0.4574001596103683
-0.36190638020707755,-0.4573999967159481
-0.3619064725916864,-0.45739982680576974
-0.3621060278692,-0.4570007162507426
-0.36210684181317276,-0.45699934159549527
-0.3648063578660238,-0.45310004063026604
-0.36480641340551817,-0.4530999588837054
-0.3658063859942853,-0.4516000000005547
-0.36740629677630193,-0.4492001338275297
-0.3674063820838306,-0.44919999759543183
-0.36740645934540445,-0.44919985696588655
-0.3694063413953791,-0.445300086968436
-0.36940638499306716,-0.4452999981932561
-0.3694064240182224,-0.4452999112780771
-0.36970631176207813,-0.4446001732090805
-0.369706465976986,-0.44459982937081954
-0.3712063718171596,-0.4414000302451158
-0.3730063707009731,-0.4375000331360892
-0.37300638390962654,-0.437500004023179
-0.37300640215213365,-0.43749996229895083
-0.3736063646550424,-0.4361000497921638
-0.37360640781145527,-0.43609995041611466
-0.37470607431255415,-0.43360070836816283
-0.37470679159642684,-0.43359934089707597
-0.37710636334851677,-0.4297000367999297
-0.3771063830388906,-0.4297000042463463
-0.3771064099920065,-0.4296999580045473
-0.3775063394101071,-0.4290000815228714
-0.377506433930579,-0.428999919265747
-0.37940632044440614,-0.4258001104003538
-0.3794064540427702,-0.42579989112297967
-0.3814062018476826,-0.42260029463511983
-0.3814065879438186,-0.422599717271209
-0.38190632915155087,-0.4219000795803838
-0.3819063859158126,-0.42189999712098736
-0.38190643601393615,-0.4218999187186233
-0.3843063533007522,-0.4180000531275472
-0.38430638500932673,-0.4180000002994924
-0.3843064166559905,-0.41799994480949193
-0.3853062568012188,-0.41620023254808103
-0.3853065260177333,-0.41619977380883205
-0.3866063781283398,-0.414100012707083
-0.38900632147586434,-0.41020010484298797
-0.3890063827748404,-0.4102000001757825
-0.38900644181682,-0.41019988835550253
-0.3892062236082054,-0.4098003247727317
-0.38920656895313827,-0.4097996863568102
-0.3913063509486212,-0.4062000600788395
-0.3913064217789896,-0.406199940359383
-0.3931062480405976,-0.4032002299233697
-0.3931065347281679,-0.40319977689973074
-0.3937062253768156,-0.4023002409267592
-0.3937065587738744,-0.4022997676417991
-0.39660589425283566,-0.3984006613080236
-0.396606968719283,-0.39839941727558437
-0.3971063088483938,-0.3979000771464736
-0.3971064505017704,-0.3978999122703767
-0.3996061027778113,-0.3945003851749611
-0.39960670081922584,-0.3944996402006356
-0.40100631006700893,-0.3929000867745978
-0.40100638331753524,-0.39289999951941257
-0.40100645530395057,-0.3928999062286566
-0.4027062278978965,-0.3906002138956709
-0.40270655400684174,-0.3905997938033335
-0.4049063467434447,-0.38790004817204804
-0.404906425773883,-0.3878999522650463
-0.40590627350245523,-0.3867001349907597
-0.4059063816546561,-0.38669999665548516
-0.40590648075128066,-0.38669985217964226
-0.4084060673635445,-0.38280049706451064
-0.40840675482793753,-0.38279953895849544
-0.4088062598877499,-0.38230015763372993
-0.4088063805225194,-0.38229999524087926
-0.4088064879320424,-0.3822998267063707
-0.41080624805690213,-0.37890023449410914
-0.41080653508763043,-0.3788997724370279
-0.4127063557054986,-0.37600004623080807
-0.4127063850117929,-0.37600000052833155
-0.4127064149285911,-0.3759999517767138
-0.41330636403521687,-0.3750000365990042
-0.41560579730721936,-0.3711009982090608
-0.4156064338328435,-0.371100035271928
-0.4156071655330628,-0.3710991425079161
-0.41660635203620355,-0.3700000373544613
-0.4191061737687431,-0.3672002376931769
-0.41910661131419946,-0.367199774680668
-0.4205063453480253,-0.3658000406468422
-0.4205064258025073,-0.36579995853367936
-0.422906306375431,-0.3633000829368838
-0.42290646728855397,-0.36329991870631345
-0.42830630469976666,-0.35790008129510076
-0.428306468930337,-0.35789992038197777
-0.43080626731682437,-0.3555001139309499
-0.4308063822971206,-0.3554999969107217
-0.43080649073289046,-0.35549987281797063
-0.43220621085373045,-0.3538002126712364
-0.4322065713188784,-0.3537997961435189
-0.43420632096990347,-0.3516000715273914
-0.43420638557043517,-0.3515999979699663
-0.43420644520385265,-0.3515999252095276
-0.4361062305190464,-0.3492001963903356
-0.43610655004281157,-0.3491998107138058
-0.4374063577225972,-0.3477000326217453
-0.43740638368087026,-0.3477000022020632
-0.4374064152164587,-0.3476999640348099
-0.440006019445469,-0.3445004511375664
-0.4400067970188119,-0.34449958897605554
-0.4407062880266088,-0.3438000979682586
-0.44070638363636205,-0.3437999975368822
-0.44070647372315486,-0.34379989308100256
-0.4439060345057295,-0.33990042837723966
-0.44390677781725774,-0.3398996081776096
-0.4440063468648936,-0.33980003912997386
-0.4440063842393701,-0.33980000101401253
-0.44400642484863123,-0.33979995790836487
-0.4476062331980649,-0.3359001655298116
-0.44760654528406857,-0.3358998407107988
-0.4478063433824361,-0.3357000426124313
-0.4478063866239928,-0.3356999984358104
-0.4478064257096903,-0.3356999567808669
-0.4512062249910665,-0.3320001752099576
-0.45120655425035994,-0.33199983174450753
-0.45170635503401413,-0.3315000309608533
-0.4517063873148745,-0.3314999981743183
-0.4517064144736066,-0.3314999697412961
-0.4549063524149351,-0.32810003567863455
-0.45490638282942103,-0.3281000027949021
-0.45490642102072265,-0.3280999599703535
-0.4556062626353419,-0.32730014098221727
-0.4556065139712503,-0.32729986319761173
-0.45850630717731417,-0.32420008425319863
-0.458506307228356,-0.3242000841963467
-0.458506449389209,-0.32419990483471905
-0.45850645051762284,-0.3241999032155483
-0.45950629756346584,-0.3227001326467839
-0.45950647814232937,-0.322699869909199
-0.46120630230849163,-0.3203001181452053
-0.4612063829990272,-0.32029999778808643
-0.4612064569978675,-0.32029987413057365
-0.46340635190678364,-0.31640006042840413
-0.4634063842903898,-0.3164000013321784
-0.46340641790540843,-0.3163999361783257
-0.4635063056019967,-0.3162001607851493
-0.4635064714745899,-0.3161998418620002
-0.4655063140524514,-0.3125001330929563
-0.4655064614836023,-0.3124998688875348
-0.46740634436968087,-0.3092000722959246
-0.46740638555065295,-0.30919999825710404
-0.4674064227088343,-0.3091999265714739
-0.4677057441804399,-0.30860128362826267
-0.46770620518051803,-0.30860045143128717
-0.4677067347369643,-0.3085996610877869
-0.46770732907490753,-0.3085989182316183
-0.47110613270872487,-0.30470029053400427
-0.47110665854063505,-0.30469972745423235
-0.47130633287865453,-0.3045000531162129
-0.4713064398130792,-0.30449994759807575
-0.475106359084985,-0.30080002620174634
-0.4751064125516176,-0.30079997344324977
-0.4752063859941604,-0.3007000000007071
-0.4790063859941603,-0.2969000000007071
-0.4791063342581602,-0.2968000517367072
-0.4791064383976278,-0.2967999489409184
-0.48300631837962377,-0.29300006588153765
-0.48300638492179176,-0.2929999988358283
-0.483006448981816,-0.2929999298144643
-0.48650633354936224,-0.28910005843919867
-0.4865063834761784,-0.2891000012219861
-0.4865064366451379,-0.289099936686995
-0.48690637333414716,-0.2886000158257334
-0.4896063733912092,-0.2852000158711005
-0.4896063986543764,-0.2851999841754469
-0.4908063859942341,-0.28370000000062473
-0.4928063307170338,-0.2812000690971251
-0.49280644234976123,-0.2811999317807762
-0.4947063458914967,-0.27890004854604383
-0.49470638147609114,-0.27890000447598684
-0.49470642756180355,-0.27889994457719963
-0.49590624322413446,-0.2773001903607584
-0.49590653667328705,-0.2772998158373378
-0.49860635385377666,-0.2740000392834061
-0.4986064184872456,-0.2739999610090113
-0.4991063627543179,-0.27340002788852436
-0.4991063905390592,-0.27339999410660026
-0.49910640395312794,-0.27339997740717753
-0.5022063644408217,-0.26950002711620813
-0.5022063797158136,-0.26950000765484183
-0.5022064127147023,-0.2694999643733346
-0.5025063401085802,-0.26910006118149754
-0.5025064327061245,-0.26909993944817456
-0.5052063251992214,-0.26560007880897474
-0.5052064481719323,-0.2655999222785019
-0.5064063561475002,-0.2641000373090421
-0.5083063088376102,-0.2617000974616072
-0.5083063131666263,-0.2617000917383262
-0.5083064412691568,-0.2616998973562841
-0.5083064453660958,-0.26169989016271433
-0.5103063620349213,-0.25800004432538715
-0.5103063906905785,-0.25799999015996167
-0.5103064036540252,-0.25799996468109193
-0.5104063118139943,-0.2578001483611538
-0.5104063800294634,-0.2578000012577163
-0.5104064432206695,-0.257799840584286
-0.5118063737120352,-0.25390003421548174
-0.5118063791560445,-0.25390001873667173
-0.5131063702285518,-0.2500000472978453
-0.5142062687052753,-0.24660036253034423
-0.5142065275063292,-0.24659964622050284
-0.5144062773707193,-0.24610027155952738
-0.5144065085597277,-0.2460997344421249
-0.5162062036732674,-0.24220039502945565
-0.5162065982324553,-0.24219962020594113
-0.5181059310676047,-0.23880081407988432
-0.5181064179597566,-0.23880002150367174
-0.5181069685650166,-0.23879927178714663
-0.518506254027606,-0.2383001649589098
-0.5185063756227534,-0.23829999928884635
-0.5185064401684603,-0.23829990378215243
-0.518506442406482,-0.2382998999971206
-0.5207062941323589,-0.23440016284670248
-0.5207064832084087,-0.2343998402916392
-0.5221063246263746,-0.23210010081926669
-0.5221063847525468,-0.23209999721474134
-0.522106437956098,-0.23209989607694656
-0.522906373007145,-0.23050002597485245
-0.5229063987131001,-0.2304999738935346
-0.524806233694889,-0.22660031261512573
-0.5248062953232248,-0.2266001619678282
-0.5248064120519399,-0.22659991200733617
-0.5248064447619031,-0.2265998236978129
-0.526006385994402,-0.22300000000031622
-0.526106385994402,-0.22270000000031623
-0.5274063725990334,-0.21880004018642152
-0.5287063729016838,-0.21480004028560318
-0.528706399389904,-0.21479995981381025
-0.529906337456334,-0.21120014561452027
-0.529906370796324,-0.21119999240922252
-0.5299063858956515,-0.2111998518897185
-0.5299063859944533,-0.21119984822284368
-0.5299063859944533,-0.21090169434257378
-0.5299064417260603,-0.21090057502962195
-0.5299066083695835,-0.21089946678892957
-0.529906884276583,-0.21089838058322907
-0.5311063859944091,-0.2070000000002941
-0.5323063756823794,-0.2031000335143906
-0.5323063868450277,-0.2030999964159017
-0.5323063945144594,-0.20309996979284395
-0.533406356061519,-0.19920010612599634
-0.5334063844435599,-0.1991999973978423
-0.5334064071942604,-0.19919989400106303
-0.5338063751603139,-0.19720005417079578
-0.5338063846350547,-0.19720000425701503
-0.5338063953012627,-0.1971999410569523
-0.534106365767786,-0.19530012810230388
-0.5341063826579928,-0.1952998698780317
-0.5340063896967697,-0.191400144390329
-0.5340063859944533,-0.19139985556218328
-0.5340063859944533,-0.18360014443781672
-0.5340063896967697,-0.183599855609671
-0.5341063822969964,-0.17970014420083216
-0.5341063933820878,-0.17969985594115268
-0.5343063786261618,-0.17580014368170854
-0.5343063970288113,-0.17579985655338434
-0.5346063825710097,-0.17190004450480528
-0.534606384956633,-0.17190000990963503
-0.5348063842388203,-0.16800003423477844
-0.5348063856253593,-0.1680000035478141
-0.5348063869643889,-0.16799996217252477
-0.5349063841433707,-0.16410007219223577
-0.5349063850687599,-0.16410000000001299
-0.5349063841433703,-0.16409992780775107
-0.5348063860869643,-0.16020000360791414
-0.5347063860846554,-0.1562000036080733
-0.5346063859944528,-0.15229999999996766
-0.5345063877527236,-0.14840006857253524
-0.5345063854197757,-0.14840000690081895
-0.5345063802070584,-0.1483999247638282
-0.5342063859944504,-0.1444999999999233
-0.5339063904036018,-0.1406000573188914
-0.5339063821703857,-0.14059994263895256
-0.5338063890999979,-0.13910004658313516
-0.5338063821173382,-0.13909995347457768
-0.5336063883699645,-0.13670002850609375
-0.5336063877529257,-0.1367000215298046
-0.5332063965489715,-0.13280010290661823
-0.5332063847729267,-0.13280000570849604
-0.53320636675021,-0.1327998927819841
-0.5325064108259481,-0.1289001383468107
-0.5325063646216193,-0.1288998610765033
-0.5319063966804362,-0.1250000694588121
-0.531906373579165,-0.12499993082901861
-0.5312063942061807,-0.12110004575096309
-0.5312063855916704,-0.1210999999330128
-0.5304063967096326,-0.11720005223642374
-0.5304063778296415,-0.11719996244175847
-0.5299063965543264,-0.11490004857530842
-0.5299063828433096,-0.11489998808093413
-0.5299063769269075,-0.11489996372969347
-0.5295064108368406,-0.11330009936942667
-0.5295063629625392,-0.11329990019492524
-0.5286064170051504,-0.10940013437957376
-0.5286063582819127,-0.10939986490126373
-0.5278063998501727,-0.10550006754653085
-0.5278063704896466,-0.10549993281239012
-0.5269064799744458,-0.10160040724652057
-0.5269063224421497,-0.10159958690995126
-0.5263064144566544,-0.09770018500423076
-0.5263063636927274,-0.09769981415222452
-0.5260064014654883,-0.0952001289252319
-0.5260063828333067,-0.09519999903669714
-0.5260063590951574,-0.09519987446984635
-0.5257064884521567,-0.09380047813584391
-0.5257063253426437,-0.09379951478546145
-0.5252063920510942,-0.08980004845306466
-0.5252063831939702,-0.08979998226236123
-0.525206381299638,-0.089799969483625
-0.5246063859944416,-0.08589999999984795
-0.524006396680436,-0.08200006945881197
-0.524006373579165,-0.08199993082901867
-0.5233064108259481,-0.0781001383468107
-0.5233063646216193,-0.07809986107650331
-0.5227063922456223,-0.07420004063252227
-0.5227063872740155,-0.0742000098150437
-0.5227063765953829,-0.07419994987153161
-0.5221064099377524,-0.071000127697502
-0.5221063834940569,-0.07100000265526718
-0.5221063497494154,-0.07099987314222701
-0.5219066198273976,-0.07030081841516503
-0.5219064174378908,-0.07029999353075315
-0.521906277756642,-0.0702991557450084
-0.5214063859944451,-0.06639999999987284
-0.5209063859944452,-0.06249999999987284
-0.5204063910924721,-0.05860003976448375
-0.5204063844555403,-0.05859999076337395
-0.5204063813218914,-0.05859996962827229
-0.5198064105830046,-0.05470015982550708
-0.5198063556119286,-0.05469987511008779
-0.5198063531029462,-0.054699857470021575
-0.518906402458205,-0.050800071342810005
-0.5189063847509304,-0.05079999892006861
-0.5189063662524762,-0.05079993090294006
-0.5181065384904912,-0.04800053373599247
-0.5181062866961862,-0.04799945385944096
-0.5179063973765851,-0.046900062601634325
-0.517906386238671,-0.04690000504418182
-0.5179063705649182,-0.046899933138566816
-0.5170063859944277,-0.042999999999775135
-0.5161063859944277,-0.03909999999977514
-0.5152063959034827,-0.035200042939013514
-0.5152063851607724,-0.03519999799467608
-0.5152063753257536,-0.03519995945881176
-0.5142067569985673,-0.031401409815503954
-0.5142065513918286,-0.031400465733540814
-0.514206427419945,-0.031399507508172615
-0.5142063859944532,-0.03139854218500767
-0.5142063859944532,-0.031200160153012756
-0.5142063859060626,-0.031200157044161268
-0.5142063508992821,-0.031199848781669925
-0.5142063495741624,-0.031199842178625616
-0.5133063859944277,-0.027299999999775143
-0.5124064163856692,-0.023400131695155067
-0.512406382172737,-0.02339999814508473
-0.5124063441464111,-0.02339987445571127
-0.5111064206321044,-0.01950010391279107
-0.511106383066173,-0.019499998116539543
-0.5111063445735404,-0.01949990162513021
-0.5103066202972973,-0.01760055646905293
-0.5103062124981225,-0.017599421678750834
-0.509706397258917,-0.015600037548065711
-0.5097063877731649,-0.01560000671014294
-0.5097063714048219,-0.015599956230943419
-0.5084064063913696,-0.0117000611905867
-0.5084063642018216,-0.011699939291780544
-0.5070064872680351,-0.007800282119089426
-0.5070062998630034,-0.007799712895020347
-0.5064064412584383,-0.005800184213136703
-0.5064063370491343,-0.005799814007658424
-0.5059063950576389,-0.003900034439975933
-0.5059063771490822,-0.0038999655029264666
-0.5029064313184418,0.007799823236570694
-0.5029063803410745,0.007799998279717772
-0.5029063182668937,0.007800169319091598
-0.5025065526095941,0.008799583462340518
-0.5025062530222535,0.008800428466128494
-0.5016064033869795,0.01169994395756699
-0.5016063674383008,0.011700055668619706
-0.5003064063913696,0.0155999388094133
-0.5003063642018216,0.015600060708219456
-0.49890642958097564,0.01949987858057584
-0.4989063451991233,0.019500122386152004
-0.49860638599440193,0.020400000000316228
-0.49760659902551807,0.02339936090696781
-0.4976062506256897,0.023400659922823835
-0.4968064139880332,0.027299863531398957
-0.49680636138330364,0.027300137119350847
-0.49610639584793664,0.03119994510210977
-0.4961063750559881,0.031200054692424564
-0.4953063946087786,0.03519995692847178
-0.49530638463682153,0.03520000484269917
-0.49530637724632726,0.035200037908659394
-0.4947063859944276,0.03780000000022486
-0.4944065118833543,0.0390994544815426
-0.4944063148007497,0.03910055531095156
-0.49390639030944855,0.04299996634309992
-0.4939063861853497,0.04299999704395723
-0.49390638038558843,0.0430000364576975
-0.49330638599444154,0.046900000000152056
-0.4927063914660223,0.0507999644348777
-0.49270638549979956,0.050800001632936034
-0.4927063799363115,0.05080003375259292
-0.49200653753657403,0.054699155693987436
-0.49200641842987175,0.05470000330744413
-0.49200636400685094,0.054700857516501264
-0.49180638680636724,0.06249996833536592
-0.4918063860905905,0.062499991227250445
-0.49180638392305337,0.06250004039232258
-0.4916063933820877,0.0663998559411527
-0.49160638229699627,0.0664001442008322
-0.4915063971014058,0.07029956682886163
-0.49150640818649727,0.0703004327448326
-0.4917063786261618,0.07419985631829143
-0.4917063970288112,0.07420014344661563
-0.49200638350103415,0.078099967585514
-0.49200638531694374,0.07809999311815391
-0.4920063880134095,0.0781000393696224
-0.49220637862616173,0.08199985631829143
-0.49220639702881114,0.08200014344661563
-0.4925063750032627,0.0858998571144846
-0.4925064006159551,0.08590014255959161
-0.49290637326241865,0.08979987586261196
-0.4929064014725541,0.08980012382474487
-0.49340638378999796,0.0937999823642955
-0.4934063882545151,0.09380001762841866
-0.4939063859944451,0.09769999999987283
-0.4944063148007497,0.10159944468904843
-0.4944065118833543,0.10160054551845739
-0.4947063859944276,0.10289999999977514
-0.4953063250328437,0.1054997358329118
-0.4953064595898878,0.1055002609291298
-0.49640636749313816,0.10939993440428987
-0.49640638539811127,0.10940000095666373
-0.49640640114448253,0.10940006565001305
-0.4973063553300897,0.11329986712097762
-0.49730641986564017,0.11330013209750295
-0.49830637730200894,0.11719996609934134
-0.49830638622228196,0.11720000180892191
-0.498306393456467,0.1172000323352793
-0.49860634013435495,0.11849980127279353
-0.498606439015981,0.11850019693697085
-0.49930637266411965,0.12109995048720029
-0.4993063856890395,0.12110000068080234
-0.4993063973923081,0.12110004939059078
-0.5002063859944277,0.12499999999977514
-0.5011063859944277,0.12889999999977514
-0.5020062656135865,0.13279947834946323
-0.5020065552901771,0.13280050788700923
-0.5025062558054463,0.1342996094328166
-0.5025065443380795,0.13430038002450295
-0.5035063507303273,0.1366999153658977
-0.5035064226309662,0.13670008404826223
-0.5052063624373195,0.14059994595695524
-0.5052063855605121,0.1406000005569801
-0.5052064071498173,0.14060005465117034
-0.5064061940324945,0.1436995040980864
-0.5064066238042377,0.14370047561933288
-0.5068063538813061,0.1444999357734696
-0.5068063831979084,0.14449999632386476
-0.5068064164914042,0.1445000699633849
-0.5085063226086691,0.14839985458534535
-0.5085063818573621,0.14840000168041792
-0.5085064326039672,0.1484001514807698
-0.5097063727857133,0.15229995707144459
-0.5097063853608927,0.15229999913076553
-0.5097063980782257,0.1523000443070313
-0.510306277670659,0.1544996028126203
-0.5103065230143179,0.15450038822277848
-0.510906362317095,0.15619993291398007
-0.5109063875558163,0.1562000074076602
-0.5109064042736748,0.15620006093059188
-0.5121063704624167,0.16019994822639802
-0.5121063838664426,0.16019999451545358
-0.5121064008739145,0.16020005802977258
-0.5131061955678712,0.1640992573362034
-0.5131066752636039,0.16410071002408283
-0.514206222720871,0.16679959923737506
-0.5142065795239927,0.1668003870588429
-0.5148063538813061,0.1679999357734696
-0.5148063831979084,0.16799999632386478
-0.5148064164914042,0.16800006996338493
-0.5165063794309546,0.17189998494235337
-0.5181062618569339,0.17559971293177978
-0.5181065258643738,0.1756002797396051
-0.5182063664834105,0.17579996097767836
-0.5182063853607553,0.17579999947477573
-0.5182064045901871,0.17580004029053697
-0.5200063482342294,0.17969991818596218
-0.5200063832294138,0.17969999731063369
-0.5200064196167149,0.1797000874176945
-0.5215061907258303,0.1835994923013947
-0.5215066292585328,0.18360048652792313
-0.5221063372809007,0.1847999025726589
-0.5221063847549233,0.18480000229502597
-0.5221064264958788,0.18480009941239425
-0.523206366006146,0.1874999509375955
-0.5232063807364695,0.18749998808987167
-0.5232064082870791,0.1875000621007119
-0.5246062782610893,0.19139969988545458
-0.5246065105271213,0.19140029354108531
-0.5260063420700505,0.19469989646370428
-0.5260063842804394,0.19470000175731603
-0.5260064212315649,0.19470010571117252
-0.5262062655708512,0.19529963872903144
-0.5262065305342618,0.19530035231558626
-0.5278063859943785,0.19919999999962043
-0.5294063061989945,0.2030998054983723
-0.5294064729895183,0.2031001913889264
-0.5299063540730525,0.20419992977270163
-0.529906387818086,0.20420000679403197
-0.5299064116531769,0.2042000653129254
-0.5310063585284445,0.2069999300863338
-0.5325063390963345,0.21089987806475247
-0.532506383580634,0.2109000022433069
-0.5325064210876126,0.21090012442106296
-0.5336063649367937,0.21479992534088696
-0.5336063841093276,0.21479999708249664
-0.5336064035357637,0.21480007893578704
-0.5338063766245775,0.21569995783544893
-0.5338063875471191,0.21570000882991366
-0.5338063924991202,0.2157000336073498
-0.5344063740710439,0.21879993839562198
-0.5344063986031695,0.21880006146739026
-0.5352063582819129,0.22269986490126387
-0.5352064170051506,0.2227001343795739
-0.5361063616464353,0.22659989449180812
-0.5361063855325052,0.22660000790336896
-0.5361064012920487,0.22660009943429368
-0.5367063754536611,0.23049993148477427
-0.5367063846649064,0.23049999668596882
-0.5367063934198611,0.23050007239767528
-0.537106385994448,0.23439999999989797
-0.5375063845354983,0.23829998577513856
-0.5377063798932582,0.2402999389880115
-0.5377063844415549,0.2402999900812563
-0.5377063897432312,0.24030007122675132
-0.5378063837015091,0.24219995643403266
-0.537806386165224,0.24220001134212718
-0.5378063868220179,0.2422000322750071
-0.5379063828682271,0.24609987807716607
-0.5379063833378545,0.24609999581893927
-0.5379063781288052,0.24610012585040156
-0.5377063929799356,0.24929988823231444
-0.5377063837738287,0.24929999984688433
-0.5377063701677292,0.24930011078714048
-0.5376064379024365,0.24999963664418837
-0.5376063578433884,0.25000036596388103
-0.5373063970288113,0.2538998565533843
-0.5373063786261618,0.2539001436817085
-0.5371063934263912,0.2577998550772356


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
-0.5375682534577756,-0.031200031000211327
-0.5375682530637126,-0.031200028414121835
-0.5371682503576837,-0.027299999999306646
-0.5367682752585059,-0.02340024278232318
-0.5367682579233618,-0.023400137467919035
-0.5367682337324203,-0.023399926997993568
-0.5367682222549713,-0.02339986299885464
-0.535968264186416,-0.019500067414647347
-0.5359682348832152,-0.019499932943570296
-0.535068287537482,-0.015600161112059948
-0.53506821793059,-0.015599837864103376
-0.5348682604039309,-0.014600050230807748
-0.5348682516390859,-0.014600008392228438
-0.5348682363501903,-0.014599941968563882
-0.5341682636175273,-0.011700054933246265
-0.5341682376506581,-0.011699944935823313
-0.5332682813079007,-0.007800134117208078
-0.5332682226993161,-0.007799865165036034
-0.5316682511753194,-3.985551922371047e-09
-0.5309682928620872,0.003399793550460053
-0.5309682467199379,0.0033999709066224516
-0.5309682456663984,0.0033999759606131953
-0.5309682026190875,0.003400119346847769
-0.5307686234538942,0.0038990672598311024
-0.530768293250084,0.003900012865999577
-0.5307680484907884,0.003900984101537089
-0.5299683105364669,0.0077997066288541216
-0.5299682780486864,0.007799825584373625
-0.529968223538384,0.0078000716464601254
-0.529968196885857,0.007800160415840221
-0.5286682917044074,0.011699875960188538
-0.5286682119060453,0.011700124968189137
-0.5274682602982129,0.015599967693644306
-0.5274682494954158,0.015600002066264709
-0.5274682403741481,0.015600029950966649
-0.5270682503576982,0.016800000000316225
-0.5261683336626914,0.019499750085336467
-0.5261681788460052,0.019500253541777257
-0.5250684372114929,0.023399337518684782
-0.5250681456924372,0.023400680324606498
-0.5244682503577378,0.027300000000152057
-0.5238682745515065,0.031199842740655674
-0.5238682306226168,0.031200157881124603
-0.5233682564751114,0.03519995106116732
-0.5233682433828648,0.03520004882426414
-0.5230682752020613,0.03729982608988834
-0.5230682309575869,0.037300174601518354
-0.522868257162299,0.039099938759110185
-0.5228682490607037,0.039100005046941735
-0.522868241775017,0.03910005578783783
-0.5222682503577378,0.043000000000152055
-0.521668261022868,0.04689993067680603
-0.5216682379667023,0.04690006903592429
-0.5202682751407622,0.05469986192330402
-0.5202682290266443,0.05470013865226008
-0.5196682568904177,0.05859995753773317
-0.519668244189676,0.05860003700852435
-0.5191683007429555,0.061599697688846836
-0.5191682165125427,0.06160030460691584
-0.5190682555900586,0.062499952909272995
-0.519068244332616,0.06250004699610566
-0.5185682554458138,0.06639996031316278
-0.5185682488218425,0.06640000921858308
-0.5185682456943086,0.06640003031244156
-0.5179682503577379,0.07030000000015206
-0.5173682503577378,0.07420000000015206
-0.5167682610228681,0.07809993067680555
-0.5167682379667021,0.07810006903592481
-0.5160682751407623,0.08199986192330398
-0.5160682290266443,0.08200013865226004
-0.5154682568904183,0.08589995753772896
-0.5154682441896759,0.08590003700852451
-0.5152683007429555,0.08709969768884683
-0.5152682165125427,0.08710030460691583
-0.5149682571812355,0.08979993858868199
-0.5149682442094745,0.0898000614828001
-0.5145682534577757,0.09379996899978865
-0.5145682530637127,0.09379997158587816
-0.5141682538418225,0.097699966030322
-0.5141682504589217,0.09769999715038184
-0.5141682456538177,0.09770003669073203
-0.51366832326541,0.10159943132031225
-0.5136682356616991,0.10160057314598131
-0.5135682513242648,0.10549996230591806
-0.5135682499940635,0.1055000034218856
-0.51356824860246,0.10550003422817202
-0.5133682651162861,0.10939971220856123
-0.5133682503577495,0.10940028816966192
-0.5133682503577495,0.12109971183033807
-0.5133682651162861,0.12110028779143876
-0.5135682486024601,0.12499996577183066
-0.5135682499940628,0.12499999657809704
-0.5135682513242653,0.12500003769410042
-0.5136682503577492,0.12889999999997434
-0.5137682503577492,0.13279999999997436
-0.5138682494461736,0.13669996444852786
-0.5138682501145393,0.1366999990551186
-0.5138682503577495,0.13670003651107157
-0.5138682503577495,0.15619996251542265
-0.5138682500765795,0.15620000469278847
-0.5138682495382921,0.15620003277830832
-0.5137682538704781,0.16019985949086957
-0.5137682503577495,0.16020014055305135
-0.5137682503577495,0.16409985584419134
-0.5137682540528375,0.16410014410841986
-0.5138682466675117,0.1679998560807133
-0.5138682577309603,0.1680001437775855
-0.5140682503577482,0.1718999999999488
-0.5142682503577481,0.1757999999999488
-0.5144682486055092,0.17969996583129064
-0.5144682499893766,0.17969999645912338
-0.514468251325791,0.1797000377536064
-0.5145682466675118,0.1835998560807133
-0.5145682577309604,0.1836001437775855
-0.5149682430038439,0.1913998565988154
-0.5149682613705634,0.19140014316654114
-0.5152682391820831,0.19529985471629785
-0.5152682467599317,0.19530000358317479
-0.5152682467122535,0.1953001421743553
-0.5151682521125872,0.19919993156134314
-0.515168249784194,0.19919999311265546
-0.515168244581654,0.19920007508928053
-0.5148682613705634,0.20309985683345885
-0.5148682430038439,0.2031001434011846
-0.5146682503577482,0.2070000000000512
-0.5144682577309603,0.21089985622241453
-0.5144682466675117,0.21090014391928671
-0.5143682540528375,0.21479985589158013
-0.5143682503577495,0.21480014415580864
-0.5143682503577495,0.21879985584419134
-0.5143682540528375,0.21880014410841986
-0.5144682503577491,0.22269999999997436
-0.5145682475733359,0.22659989140785192
-0.5145682482662951,0.22660000109473138
-0.5145682448518497,0.22660010736507194
-0.5143682557829562,0.23049989420849393
-0.5143682485509067,0.23049999724332212
-0.514368236558407,0.2305001076349347
-0.5138682684513763,0.23439985886977455
-0.5138682358405188,0.23440014154305072
-0.513468264950704,0.2382998577187453
-0.5134682393880187,0.23830014260654023
-0.5131682613705634,0.24219985683345885
-0.5131682430038439,0.2422001434011846
-0.5129682577309603,0.24609985622241454
-0.5129682466675117,0.24610014391928672
-0.5128682503577492,0.25000000000002565
-0.5127682503577492,0.25390000000002566
-0.5126682540559754,0.25779985576920106
-0.5126682181639736,0.25780013950647684
-0.5117682808017568,0.26169986807608275
-0.5117682803920476,0.2616998696747917
-0.511768195576365,0.26170012325832737
-0.5113682716340678,0.262599952128496
-0.5113682295281814,0.2626000480684416
-0.5100682666700035,0.2655999623565445
-0.5100682537484554,0.26559999158902114
-0.5082682693705918,0.26949995880571687
-0.5082682487864539,0.2695000024751241
-0.5082682313689418,0.2695000379778513
-0.5074682944714852,0.2710999117727646
-0.5074682077982187,0.2711000889883369
-0.5063683353784306,0.27339982222971193
-0.506368171617068,0.2734001806405955
-0.5046682696099931,0.2772999558332967
-0.5046682508609184,0.27729999785910153
-0.5046682286391905,0.27730004541175957
-0.5035683321122266,0.27959982905904746
-0.5035681744082948,0.2796001735989628
-0.5028682741125214,0.2811999457035876
-0.5028682271764008,0.28120005454455366
-0.5011682779971321,0.2851999349663622
-0.5011682478777288,0.2852000034324557
-0.5011682213871997,0.2852000598726987
-0.49966826626044225,0.2882999671346644
-0.49966823402940025,0.2883000326569349
-0.49926827628151604,0.2890999481527031
-0.4992682249696411,0.2891000521126639
-0.4973683218863955,0.29299985317827315
-0.49736824596346735,0.29299999816853994
-0.4973681626179125,0.29300013709378797
-0.49576840245087805,0.2954997623547794
-0.4957681103726736,0.2955002449741486
-0.4949682694646436,0.296899966563201
-0.4949682307943763,0.2969000331729494
-0.49266837287756493,0.30079979224928166
-0.4926681368573379,0.30080021281352187
-0.4918682674657456,0.3022999679227575
-0.49056847909732704,0.30469957771180267
-0.4905680584524249,0.3047004402536004
-0.4888687210861848,0.3085989200937983
-0.48886830901926936,0.3086000185775472
-0.48886801363703253,0.3086011540135971
-0.48806829236461924,0.31249979521661186
-0.4880682159905232,0.31250020620344093
-0.4879682605568963,0.3130999388052025
-0.4879682495582119,0.31310000058603027
-0.48796823763467456,0.3131000599803154
-0.4872682607282251,0.31639995111072017
-0.48726823911985573,0.316400048697654
-0.4863682762101622,0.3202998879729926
-0.4863682757609623,0.3202998897526424
-0.4863682070578488,0.3203001055437052
-0.48476829967103485,0.32419987979906434
-0.48476823866240215,0.3241999970691437
-0.48476817309424225,0.3242000992600824
-0.48476817182287896,0.3242001009737482
-0.48406827400127767,0.3250999696015213
-0.48406822629962315,0.3251000300730089
-0.48166836010138714,0.3280998628208039
-0.48166814495201815,0.32810014054130865
-0.48016829916822457,0.33009993491970013
-0.480168246896035,0.3301000025549046
-0.4801682006321972,0.3301000590494585
-0.47856835674733794,0.3319998736627288
-0.47856814772377293,0.33200012940840595
-0.4762683044302656,0.33489993182195865
-0.47626825002895923,0.3348999982762102
-0.4762681914059651,0.33490006550236645
-0.4753684931608433,0.3358997302191684
-0.47536802545523077,0.3359002848768709
-0.4723683464661985,0.33969987826297854
-0.47236823948023365,0.3396999868346515
-0.4723681118348197,0.339700069262083
-0.4721703803629593,0.3397989349980132
-0.47216936011751,0.33979951349728393
-0.47216840566986706,0.33980019510705484
-0.4721675274009584,0.33980097241388424
-0.4721667348631638,0.3398018369634936
-0.4688683361298321,0.34379989603419864
-0.46886824745888833,0.3437999984134609
-0.46886815560093176,0.343800094757232
-0.4684685557572553,0.3441996946009085
-0.4684679692803663,0.3442003279239838
-0.4654683341495805,0.34769990224323394
-0.46546816882554387,0.3477000996508306
-0.46456829112217446,0.34879995017717097
-0.4645682084628455,0.34880004887775806
-0.46216832156975113,0.3515999169197015
-0.4621682468006113,0.35160000079086895
-0.4621681751023802,0.35160007525578363
-0.4606682503574567,0.3531000000007071
-0.4582683908394375,0.35549985951872626
-0.4582682469580425,0.35549999357690987
-0.458268090106209,0.35550012018915544
-0.45666844034584253,0.35669985750943034
-0.45666806655365333,0.3567001503856435
-0.45336828956345904,0.3593999679230752
-0.45336821144188966,0.3594000324303517
-0.4527682916312893,0.35989996560585197
-0.4527682518298454,0.3598999981344099
-0.45276820593655703,0.35990003417064054
-0.44886882924361643,0.3628995547036718
-0.44886773392797175,0.36290051643019205
-0.448468378255115,0.3632998721030488
-0.448468245830922,0.36329999627131654
-0.4484681078863335,0.3633001099070125
-0.4449683290118614,0.36599993932446234
-0.44496817278700357,0.3660000620570774
-0.4434683381651079,0.36719992975459403
-0.44346816397185407,0.3672000719887147
-0.44106826889667744,0.3691999845513618
-0.43876879402186564,0.37109955088663604
-0.4387677670538018,0.3711005135108411
-0.4371683169889158,0.3727999292047825
-0.4371681849599682,0.37280007193794623
-0.4351682593418839,0.3749999901178389
-0.43516824139657734,0.37500000990483884
-0.4332682907141881,0.3770999553959005
-0.4332682090557812,0.37710004373189354
-0.43156830783644207,0.3788999391406055
-0.43156819379089495,0.3789000617096849
-0.42936828743804545,0.38129995954915713
-0.4279683041223201,0.38279994239546944
-0.4279682472753143,0.38280000161707045
-0.4279681959048008,0.382800052275257
-0.42546827437431367,0.3851999769445247
-0.4254682260692312,0.3852000227709192
-0.4238683996931383,0.3866998599985063
-0.4238682451368557,0.3866999946690519
-0.42386808289652544,0.38670011649528707
-0.4215682804597468,0.3882999790600027
-0.42156821998432426,0.38830002054725976
-0.41816862306575986,0.39059974787452395
-0.41816789898440426,0.39060028109915695
-0.4176683273983688,0.3909999383679853
-0.4176682471296169,0.3910000003050307
-0.41766817151764013,0.3910000545821382
-0.413768312696526,0.3936999568429095
-0.41376824969172615,0.3936999992164405
-0.4137681858931954,0.39370003967105366
-0.4124686309109055,0.3944997658140013
-0.4124678895839908,0.39450026364287005
-0.40986828297359107,0.3963999761658544
-0.4098682469790951,0.3964000020749022
-0.4098682203580716,0.39640002068995817
-0.4069685791102973,0.3983997732746301
-0.4069679385146135,0.39840024947498953
-0.4059683077152746,0.3991999541144607
-0.4059682493748028,0.39919999954985386
-0.40596819110370624,0.3992000425418776
-0.40206834536179303,0.40199993179248195
-0.4020682468366681,0.4019999994683066
-0.40206815234262155,0.402000058809643
-0.40156881347155093,0.4022996621322854
-0.4015677303951695,0.4023004011144819
-0.3980683290118614,0.4049999393244624
-0.39806817278700357,0.40500006205707745
-0.39656827275919015,0.4061999820793282
-0.39416837830999046,0.4080998987049597
-0.39416812539752055,0.4081001049670584
-0.39166828642806556,0.4101999697014006
-0.39166824833084907,0.41020000116248584
-0.39166821512849676,0.41020002768061326
-0.390268289141432,0.4112999695275927
-0.39026821184210025,0.4113000308130001
-0.3867682838494461,0.41409997320712344
-0.38676825176723606,0.4140999984739877
-0.386768214404974,0.4141000269650817
-0.38636827550716507,0.41439998113843846
-0.38636826858390033,0.4143999862706596
-0.3824684882507607,0.4171998292055308
-0.38246802167473465,0.4172001829468926
-0.38146840944031435,0.41799987273442885
-0.3814682453107703,0.41799999455742287
-0.38146807553048057,0.4180001024855237
-0.3785684004947258,0.41969991198924206
-0.37856810301502203,0.41970009261598135
-0.3750683666820755,0.42189992688240485
-0.3750682481839005,0.4218999973880166
-0.3750681280148432,0.42190006117207124
-0.374668693264268,0.4220997785473588
-0.37466782862871395,0.4221002595261191
-0.37076826305984095,0.4244999921838872
-0.370768237675494,0.4245000078514772
-0.3686682778866064,0.4257999829588838
-0.3668682880346022,0.426899976975813
-0.3668682123225391,0.42690002243159275
-0.3629686739725832,0.4291997501764385
-0.36296785016739097,0.42920028585077075
-0.36226829559207263,0.42969996769028396
-0.362268249930074,0.42969999962903105
-0.36226820400118426,0.4297000304220359
-0.3590682844227794,0.4317999776453641
-0.3590682164547136,0.43180002260255923
-0.35636917690650316,0.43359938230136613
-0.3563682852256775,0.4336000425332548
-0.3563674629420487,0.4336007874161151
-0.3551682864997368,0.434799963858427
-0.35516821356411327,0.43480003548000284
-0.35236832394563056,0.4374999290406825
-0.35236817807139614,0.4375000722867676
-0.3445682503574567,0.4453000000007071
-0.34346828205474644,0.4463999683034174
-0.34346825528130526,0.4463999946533506
-0.3434682122813258,0.4464000355384302
-0.34046834309321344,0.449199913447335
-0.34046824777001145,0.4491999984744248
-0.34046815099930544,0.449200077279279
-0.33956827678193574,0.4498999794483443
-0.3395682671678245,0.44989998683454685
-0.3356683624270251,0.45279991666691954
-0.33566824756360464,0.452799997727593
-0.33566813150840635,0.4528000713101721
-0.3351687256507653,0.45309971482475675
-0.33516780541031177,0.45310033053288523
-0.33166831324794815,0.45569995328206964
-0.3316681881237575,0.45570004759119404
-0.3299682728782594,0.45699998277892784
-0.32996822792357206,0.4570000173359919
-0.3277682963304984,0.45869996447609424
-0.3277682485824235,0.45870000059061455
-0.32776820442643806,0.45870003259693115
-0.3246683710100511,0.46089991437630257
-0.3246681319988799,0.46090008876965227
-0.32386826886911907,0.46149998611697296
-0.3199684099044168,0.4643998813632372
-0.31996809510339913,0.464400124203961
-0.31946880058298144,0.4647995598202952
-0.31946775937956906,0.464800505419121
-0.3160686274269839,0.4682996118408998
-0.31606791230027004,0.4683004225722002
-0.31566834803609944,0.46879987790241345
-0.3156682460889654,0.4687999983146068
-0.3156681409180827,0.46880010944008105
-0.31216881549747877,0.472299434860685
-0.31216777082034,0.47230063938354616
-0.3118683170866142,0.4726999110285139
-0.31186816982248483,0.47270007829859656
-0.3082683071386124,0.47619994479680583
-0.3082681943593622,0.4762000559988016
-0.3078682791676089,0.4765999711905549
-0.30786822113282725,0.47660002839034726
-0.30436830880745314,0.47999994322071066
-0.30436819273639715,0.4800000576217666
-0.30386832735260155,0.4804999230055622
-0.3038681627984132,0.4805000643823709
-0.30046827528399067,0.48299998167238745
-0.30046825318586345,0.48299999773443253
-0.30046822204528223,0.4830000198192478
-0.2984683623053424,0.4843999216372057
-0.2984681403464852,0.48440008106143695
-0.2965682549023148,0.48579999665187834
-0.293168356837126,0.48829992170684666
-0.2931682476898549,0.48829999807632196
-0.29316813801596736,0.48830006740563553
-0.2926688067985481,0.488599666136087
-0.29266773601059715,0.48860039565214813
-0.28876827753246737,0.4915999790968633
-0.28876822292935633,0.49160002057179497
-0.28796831920637983,0.49219994836402736
-0.2879681823066515,0.49220005268521155
-0.2848682843822142,0.49459997365896946
-0.2848682159333379,0.4946000258188088
-0.2828685040973143,0.4960998096958265
-0.2828680077467172,0.4961002043044925
-0.28096827476749753,0.4976999794448881
-0.28096822606433497,0.4977000206948521
-0.27826840609421777,0.49999986733606294
-0.2782680995488051,0.5000001382419723
-0.2770683062323105,0.5010999487820924
-0.27706824780669903,0.5011000009071673
-0.27706819379194564,0.5011000465840753
-0.27366827559300216,0.5038999792184993
-0.2736682252430092,0.5039000209294188
-0.27306828221539936,0.5043999734524269
-0.27306825454203093,0.5043999961698523
-0.2691687517892889,0.5074996014266948
-0.2691677974245621,0.5075004529336016
-0.2688683248103909,0.5077999255477729
-0.2688682481854168,0.507799999355601
-0.2688681714441507,0.5078000679538354
-0.2652683173959248,0.510899942273141
-0.26526818423537357,0.5109000587758944
-0.2643683360281734,0.5116999238489612
-0.26436833448127595,0.5116999251685319
-0.264368154693874,0.5117000605693948
-0.2643681540587127,0.5117000609899404
-0.2613683823789741,0.5135999163871081
-0.26136824841330736,0.5135999961047824
-0.26136810968941676,0.5136000685313513
-0.25746841583274865,0.5154999193845999
-0.2574682497738992,0.5154999936628
-0.2574680739729921,0.5155000587956399
-0.25716957348116326,0.5155995589595828
-0.2571687088936453,0.5155998872382358
-0.2571678742026437,0.5156002854459482
-0.2571670750528096,0.5156007508898148
-0.25356840235744876,0.5178999028896288
-0.25356824848368803,0.5178999943850546
-0.2535680861805531,0.5179000772604918
-0.2501687625038155,0.5194997589907212
-0.2501677649980205,0.5195002912164036
-0.2496683045317695,0.5197999674961543
-0.24966819655138603,0.5198000331121672
-0.24576837540939991,0.5221999230456971
-0.24576824776307635,0.522199997073677
-0.24576811877227028,0.5222000631616592
-0.24326887882398798,0.5233996983368348
-0.24326766395770213,0.523400376972005
-0.2418683418085859,0.5242999412107227
-0.24186824943434543,0.5242999981008111
-0.24186815448456508,0.5243000516246198
-0.23796828522148936,0.5263999812278144
-0.2362683239206466,0.5272999610555252
-0.2362681868635313,0.527300028560109
-0.23626817088155574,0.5273000361261866
-0.2340683262355214,0.5282999655107476
-0.2340682502997272,0.5282999986778841
-0.23406817213545655,0.5283000300861841
-0.23016830946960018,0.5297999772653598
-0.23016819074748407,0.5298000213992604
-0.22626836595860006,0.5311999585029624
-0.22626836060220396,0.5311999602947055
-0.22626825125034924,0.5311999891871755
-0.22626824967654097,0.5311999894612959
-0.22626812727052462,0.531200000001
-0.22607044327412965,0.531200000001
-0.2260693620763563,0.531200052095186
-0.226068290895321,0.5312002078951179
-0.22606723965496178,0.5312004659573903
-0.22606621809447677,0.5312008238911896
-0.2223683617138263,0.5326999548563182
-0.22236825260868504,0.5326999963964502
-0.22236813232746055,0.5327000363177505
-0.2184682838057077,0.5338999897090592
-0.2184682467796458,0.533900000849915
-0.21846822020858112,0.5339000085043686
-0.21456850389852683,0.5349999284892557
-0.21456800044208604,0.535000083305942
-0.2139683945049824,0.5351999519516432
-0.21396810755995155,0.5352000519271725
-0.2106683282287588,0.5363999716839698
-0.21066824564702932,0.5364000003431214
-0.2106681753771801,0.5364000224949148
-0.2066683020292723,0.5375999844992871
-0.2066682558305854,0.5375999978771449
-0.20666819244027917,0.5376000148514094
-0.20276853301213527,0.5385999275252924
-0.20276797184075157,0.538600087037297
-0.20116842132233984,0.5390999465743008
-0.20116808117996454,0.539100058845158
-0.19886830299112954,0.5398999816934484
-0.19886819790705856,0.5399000188291568
-0.19496837547952023,0.5412999550851961
-0.19496824698099072,0.5412999978117939
-0.1949681240878716,0.5413000323776678
-0.19106842898123874,0.5422999541998813
-0.19106807333042786,0.5423000516337189
-0.18866835458564152,0.5429999696009482
-0.18866814219152064,0.5430000144230394
-0.18716863939054668,0.5431999481298359
-0.1871678658859025,0.5432000788668355
-0.1832683517316955,0.5439999792061601
-0.18326825335626837,0.5439999975059914
-0.18326814436964112,0.544000013589099
-0.17936825035687676,0.5445000000009919
-0.17546828722192961,0.5449999952747031
-0.17546824715766252,0.545000000142204
-0.1754682165617509,0.5450000034671589
-0.1715682503568516,0.5454000000009948
-0.16766827961348515,0.5457999970003143
-0.1676682629734714,0.5457999986190808
-0.16766820838066265,0.5458000032299327
-0.16376825035682627,0.5461000000009971
-0.15986825035682628,0.5464000000009971
-0.15596844035100235,0.5466999853860603
-0.15596806096688656,0.5467000210443241
-0.1541682942430675,0.5468999951247486
-0.15416820639946732,0.5469000041874125
-0.15206827676080684,0.5470999974863325
-0.15206822396503844,0.5471000026401762
-0.14806831441231547,0.5474999935954483
-0.14806818617148998,0.5475000049383306
-0.14416825035682626,0.547800000000997
-0.14026829477465158,0.5480999965842414
-0.1402682602470419,0.5480999989652059
-0.13636825035528252,0.5483000000010765
-0.1324682503568008,0.5485000000009986
-0.12856825035680078,0.5487000000009986
-0.12466828458491895,0.5488999982457106
-0.1246682537786525,0.5488999996373133
-0.1246682126626492,0.5489000009675158
-0.1207682503567752,0.5490000000009997
-0.11686825035677521,0.5491000000009997
-0.1129682503567752,0.5492000000009997
-0.10906825035677521,0.5493000000009997
-0.10516828588846644,0.5493999990899306
-0.10516825134115135,0.5493999997572729
-0.10516821382592101,0.549400000001
-0.10126839451255822,0.549400000001
-0.1012681062483297,0.549400003696088
-0.0973682503567752,0.5495000000009996
-0.09346828588846645,0.5495999990899306
-0.09346825134115136,0.5495999997572729
-0.09346821382592102,0.549600000001
-0.0895683945125582,0.549600000001
-0.08956810624832968,0.549600003696088
-0.08566828588846645,0.5496999990899306
-0.08566825134115136,0.5496999997572729
-0.08566821382592102,0.5497000000009999
-0.07776839451255822,0.5497000000009999
-0.07776810624832971,0.549700003696088
-0.07386828588846645,0.5497999990899306
-0.07386825134115135,0.5497999997572729
-0.07386821382592101,0.5498000000009999
-0.05826828688757599,0.5498000000009999
-0.05826824937235646,0.549799999757273
-0.058268214825030334,0.5497999990899305
-0.05436839446516945,0.549700003696088
-0.05436810620094094,0.5497000000009999
-0.030968286887575993,0.5497000000009999
-0.030968249372356475,0.549699999757273
-0.030968214825030302,0.5496999990899305
-0.027068394465169454,0.549600003696088
-0.027068106200940942,0.549600000001
-0.01916828688757599,0.549600000001
-0.019168249372356474,0.549599999757273
-0.0191682148250303,0.5495999990899305
-0.015268394465169453,0.549500003696088
-0.01526810620094094,0.549500000001
-0.007468286887575989,0.549500000001
-0.0074682493723564666,0.549499999757273
-0.007468214825030311,0.5494999990899305
-0.003568394465169452,0.549400003696088
-0.003568106200940939,0.549400000001
0.00033171311289204925,0.549400000001
0.0003317506267162478,0.5493999997572852
0.0003317851754291586,0.5493999990899188
0.004231605534830548,0.549300003696088
0.0042318937990590616,0.549300000001
0.012031713112424012,0.549300000001
0.012031750627643533,0.5492999997572731
0.012031785174969688,0.5492999990899305
0.01593160553483055,0.549200003696088
0.01593189379905906,0.549200000001
0.02373171311242401,0.549200000001
0.023731750627643527,0.5491999997572731
0.0237317851749697,0.5491999990899306
0.027631605534830548,0.549100003696088
0.02763189379905906,0.549100000001
0.03153171311242401,0.549100000001
0.03153175062764354,0.5490999997572731
0.03153178517496966,0.5490999990899306
0.035431605534830546,0.549000003696088
0.03543189379905906,0.549000000001
0.03933171217948116,0.549000000001
0.03933175429442699,0.548999999720402
0.03933178244235551,0.5489999991810227
0.04333174604208829,0.5489000000910293
0.047231749643282715,0.5488000000009994
0.051131749643276055,0.5487000000009996
0.058931605534830546,0.548500003696088
0.05893189379905906,0.548500000001
0.078431713112424,0.548500000001
0.07843175062764356,0.548499999757273
0.07843178517496964,0.5484999990899305
0.08233160553483056,0.548400003696088
0.08233189379905907,0.548400000001
0.09013171311242402,0.548400000001
0.09013175062764357,0.548399999757273
0.09013178517496966,0.5483999990899305
0.09403160553483055,0.548300003696088
0.09403189379905906,0.548300000001
0.101931713112424,0.548300000001
0.10193175062764355,0.5482999997572731
0.10193178517496963,0.5482999990899305
0.10583160553483055,0.548200003696088
0.10583189379905907,0.548200000001
0.109731713112424,0.548200000001
0.10973175062764355,0.5481999997572731
0.10973178517496963,0.5481999990899306
0.11363174964327606,0.5481000000009997
0.11753171194916848,0.5480000009675152
0.11753175306513602,0.5479999996373139
0.11753178387142243,0.5479999982457104
0.12143174964330164,0.5478000000009986
0.12533174964330163,0.5476000000009986
0.12923174964330164,0.5474000000009986
0.13703160497583794,0.547000007419843
0.1370316053865494,0.5470000073881567
0.13703174530388246,0.5469999856469143
0.1370318700936521,0.5469999234503744
0.13703187285263937,0.546999921798035
0.19765811755035204,0.508519386215628
0.1976590915816253,0.508518833999618
0.19766011569703773,0.5085183813771869
0.1976611797448782,0.5085180328350285
0.197662273177599,0.5085177918281236
0.1976633851563699,0.5085176607454927
0.19766450465851995,0.5085176408865135
0.19766562058680154,0.5085177324480415
0.19766672187939352,0.5085179345224583
0.1976677976195535,0.508518245106668
0.19766883714383163,0.508518661121954
0.19766983014777398,0.508519178444497
0.197670766788067,0.508519791946253
0.19767163778011104,0.5085204955457856
0.19767243449005537,0.5085212822685498
0.19767314902038272,0.5085221443160277
0.19767377428819471,0.5085230731430334
0.19767430409542214,0.5085240595424174
0.19767473319026446,0.508525093736335
0.19767505731924906,0.5085261654731704
0.19767527326939452,0.5085272641291575
0.1976753789000598,0.5085283788136893
0.19767537316416367,0.5085294984772739
0.19767525611856418,0.5085306120210632
0.19767502892349492,0.5085317084068728
0.19767469383106404,0.5085327767665996
0.19767425416292994,0.5085338065099535
0.19742961540937398,0.5090359597409367
0.19742914033165035,0.5090368343382407
0.19742858978630867,0.5090376635059645
0.1956322644233028,0.5114992945589725
0.19563172392075912,0.5114999779845463
0.19563113212916441,0.5115006175126717
0.19543177630614,0.5116999733356963
0.1954317488081022,0.5117000012050336
0.1954317246848074,0.5117000263060951
0.19381516383164926,0.5134039688269916
0.19381439691402447,0.5134047042663008
0.19381356401037847,0.5134053640428822
0.19173179325356743,0.5148999686887978
0.1917317503622234,0.5149000001074773
0.19173170686118257,0.5149000332736748
0.1908319060091196,0.5155998783808348
0.19083175396903398,0.515600005475731
0.19083161218811914,0.515600142035531
0.18812575258706526,0.5183961969566201
0.18812494755553372,0.5183969510348515
0.1881240725228009,0.5183976226206334
0.1878317496426812,0.5185999999991777
0.18653180978054115,0.5194999583652747
0.1865317458978313,0.519500003832248
0.18653169585677573,0.5195000413729496
0.18393186029497857,0.5214999148820244
0.1839318599769624,0.5214999151394661
0.1839318341839971,0.5214999394042973
0.1839318656967537,0.5214999226321997
0.1869309534023733,0.5195005308284532
0.18693176923963956,0.5195000356070073
0.18693262412759082,0.5194996113413874
0.18783157791574032,0.5191000763244321
0.18783174732200167,0.5190999941485408
0.18783190911699496,0.5190999018634852
0.1917317211993072,0.5167000175051393
0.19173175218326746,0.5166999981834246
0.19173177506706898,0.516699983550485
0.19216494244692556,0.5164196987752837
0.19216581336934682,0.5164191891578519
0.19216672646618432,0.5164187596581942
0.19413167549796076,0.515600030894954
0.19413182422302988,0.5155999701691653
0.19563170364660304,0.515000018399736
0.19953139801661443,0.5134001442581623
0.1995321102088629,0.5133998798125166
0.20343174964356664,0.5121000000009487
0.20463161200783558,0.5117000458795258
0.2046316163211717,0.5117000443169981
0.20463173960190326,0.5116999886582206
0.2046317401954539,0.5116999883134592
0.2046317402847738,0.511699988215136
0.20463182129366211,0.5116998783192342
0.20463182326372542,0.5116998751672502
0.20491852438901684,0.5112137297808864
0.20491903905749564,0.511212935484247
0.20491961869202072,0.5112121872766475
0.20492025918710507,0.5112114904575595
0.2073313889275434,0.5088003607171212
0.207332141536646,0.5087996734234721
0.20853170200149157,0.5078000397027675
0.20853179772124142,0.5077999608266307
0.21123145567211749,0.5056002395333242
0.21123205908311185,0.505599780814657
0.21363161980644446,0.503900091968963
0.21363188203105213,0.5038999117426674
0.21513170860723665,0.5029000273585443
0.2151317901941924,0.5028999719274873
0.21903109252423722,0.5002004549297638
0.21903246449556416,0.5001996425749611
0.2194315765291614,0.5000000865581625
0.21943174686222439,0.4999999939323018
0.2194319087040899,0.49999989093092256
0.22293155264107856,0.4976001350884161
0.2229319522048858,0.49759987340015716
0.22533162827498024,0.49610007585634813
0.22533173991605177,0.49609998929558996
0.22533174055298333,0.4960999886891339
0.2253318302224314,0.49609988411443673
0.22533183095300452,0.49609988311897957
0.22693172787452454,0.49380003129429456
0.2280316942267094,0.4922000806076243
0.22803174842675208,0.4921999987569542
0.22803179913478824,0.4921999160815349
0.23033167607224125,0.48830012475281026
0.2303318264042639,0.4882998771842653
0.23083172357987153,0.48750004170329303
0.2314846546118157,0.48643473400057036
0.23148529038785787,0.4864338045700282
0.23148601592517418,0.4864329433802053
0.23148682394930456,0.48643215906565546
0.23148770635875077,0.48643145949015726
0.23433172486699674,0.48440001769855295
0.23433174591879594,0.4844000024887285
0.2343317775828821,0.48439997904652626
0.23473141903976702,0.48410024795386253
0.23473209755464086,0.4840997769810657
0.238631729456973,0.4816000129411092
0.2403316119086732,0.4805000891235547
0.24033186286768948,0.48049988161069446
0.2403318632004291,0.48049988128257803
0.2425317301551807,0.47820002037533776
0.24253176892747205,0.47819997943162573
0.24403154376651578,0.4766002196033124
0.2440319669741986,0.47659979172589306
0.24643172707830024,0.474300021626129
0.24643175146096347,0.47429999799801736
0.24643176983568413,0.47429997980898053
0.2480315690071324,0.4727001806375322
0.24803193829672585,0.4726998277525287
0.25033161945801663,0.47060011886613284
0.25033188349149854,0.47059988527424734
0.25243172538749375,0.4688000207919657
0.2524317453977951,0.4688000034420942
0.254231710186886,0.46720003507365454
0.2542317884358985,0.4671999641927627
0.25683157127722755,0.4648001646469205
0.25683193494881534,0.46479984320429346
0.25813173787903704,0.46370000995564437
0.258131737990367,0.4637000098513755
0.2614317115891756,0.46090003228961735
0.26143178798374317,0.4608999680508911
0.26203172549311077,0.46040002012641806
0.26203174972279997,0.4603999997043976
0.2620317731502853,0.4603999795080142
0.26593171915895075,0.45700002657738276
0.2659317797434333,0.45699997298835904
0.26983169294030057,0.45350005088860634
0.2698317493396107,0.45349999887712844
0.2698318031279682,0.45349994651669645
0.2702314442441589,0.4531003054005057
0.2702320775672342,0.4530997189236167
0.27373172094970655,0.4501000245957833
0.2737317551964741,0.45009999483981095
0.2737317721022715,0.45009997978822636
0.27473164297899105,0.44920009599917876
0.2747317477799344,0.4491999967226812
0.27473184534149214,0.44919989440342933
0.27763172708338363,0.44600002489513524
0.2776317424940356,0.446000007684734
0.27763177833673497,0.4459999665258047
0.27823162769786736,0.4453001422711502
0.27823187626215684,0.4452998618717638
0.2815315845219898,0.44170018013376416
0.2815319224345893,0.4416998272100753
0.2818317105910877,0.44140003905357694
0.2818317478925925,0.441400001012035
0.2818317884225696,0.4413999579905452
0.28903084003073515,0.43360098541503245
0.2890318013795842,0.43360006059615136
0.2890328654718667,0.43359925611545763
0.28933143995441435,0.4334002064604259
0.28933207230655766,0.43339981446975184
0.2933313340404006,0.43110023897279215
0.2933321840767209,0.4310997972654839
0.2963316558699895,0.42970004376195864
0.2963318442067434,0.42969995797287525
0.29723165230754733,0.4293000432614068
0.29723174888934667,0.4292999981264164
0.29723184329787183,0.4292999495717243
0.30113129030496916,0.42720024733713335
0.30113222990800126,0.4271997962524041
0.304431668461363,0.425800034441887
0.304431749866421,0.42579999838976446
0.3044318277345492,0.4257999609554687
0.30503172398450823,0.4255000128304891
0.305031775170653,0.4254999869101481
0.30893142078795366,0.4235001686448658
0.30893208886217194,0.42349985331182616
0.3126316780250806,0.4219000309711089
0.3126317492042438,0.42189999901136965
0.3126318194166636,0.42189996511441147
0.31283172398450826,0.4218000128304891
0.312831775170653,0.42179998691014814
0.31673154225348454,0.41980010635484993
0.3167319612622397,0.4197999023307986
0.32063159754756243,0.4180000701991112
0.32063174705302483,0.417999995717375
0.320631892530038,0.41799991207084336
0.3245315362330561,0.4156001313305245
0.32453196869230105,0.4155998783072269
0.32723165096591017,0.41410005482188855
0.3272317469923309,0.4140999989224179
0.32723184498534874,0.41409993643980303
0.3284315795684026,0.4133001133844338
0.3284319237271603,0.41329989287261426
0.3323316367143089,0.4109000694959074
0.33233186418040483,0.4108999331878176
0.3335317080437649,0.4102000242675242
0.33353175042614075,0.41019999905549753
0.3335317894178101,0.4101999749579404
0.33623169817907184,0.40850003240455335
0.33983057434020175,0.40620075088924557
0.33983137348976794,0.40620028544561876
0.3398322081804704,0.4061998872380973
0.3398330727676643,0.4061995589595828
0.34013159581222446,0.40610005127806276
0.34013188795577315,0.40609991488577557
0.34403171354929296,0.4037000222128403
0.34403178539935186,0.40369997724730255
0.3462313707363548,0.40230024112375523
0.3462321465728362,0.40229978986193904
0.34793171002638984,0.40140002097476357
0.3479317889216317,0.4013999783980316
0.3519316882925755,0.3992000337440125
0.35193175164188856,0.3991999978673088
0.3519318068902915,0.3991999647722258
0.35323132791521483,0.3984002595261191
0.3532321925507689,0.3983997785473588
0.35583168594619735,0.3971000318496446
0.35583175097280456,0.39709999830027626
0.3558318099536863,0.3970999659798766
0.359731715541847,0.39490001923783724
0.36043159920543544,0.3945000859656175
0.36043190266163755,0.39449991871011425
0.36363172179875164,0.39280001479352233
0.36753162948699225,0.39070006470065316
0.36753162968551056,0.39070006458746054
0.36753173945735607,0.39069999094080343
0.3675318479094967,0.3906999017351679
0.3676305440552824,0.3906012055893822
0.3676313803413105,0.39060044924612336
0.36763228816291615,0.39059978044916
0.36763325839375993,0.3905992059219145
0.3714313841822392,0.38860019234903065
0.37143212822898375,0.38859983497654044
0.37533163509374456,0.3869000499329268
0.3753316373877597,0.3869000488717042
0.37533185118057827,0.38689993222304436
0.37533185391061563,0.38689993048962507
0.3756313709177311,0.3867002524848814
0.37563214753573376,0.38669977894976426
0.3792316440748107,0.3847000586502771
0.3792318564477792,0.3846999436320739
0.38283162263434,0.3828000670336112
0.3828317472165246,0.3827999971574565
0.38283186966313737,0.3827999199879439
0.38313140140981455,0.38260023215682576
0.383132114170153,0.38259979437058766
0.38703165373670095,0.3804000541022786
0.3870317206784323,0.380400014837615
0.389631680539566,0.37890003986746046
0.38963181759052734,0.37889995818629113
0.3909316595113404,0.37810005546579073
0.3909318407114551,0.37809994629427096
0.39483168329809054,0.37580003912779375
0.3948318165191241,0.3757999617863669
0.39623168798419595,0.37500003523489717
0.39623175002944366,0.37499999873339007
0.39623180862817553,0.3749999622508352
0.3987315769257505,0.3734001105403873
0.39873192632408616,0.3733998958036097
0.40263105327323573,0.37110041067975225
0.4026324975819876,0.37109969315441943
0.40653163444666596,0.36950004726121805
0.4065318658587225,0.36949995530281293
0.41043168178427003,0.3680000261006793
0.41043175103009727,0.3679999984346907
0.4104318143643155,0.3679999712361765
0.41223168113519665,0.36720003044911825
0.41223181855195407,0.36719997046878644
0.41433151123117545,0.36630010217769154
0.41433199251338315,0.3662999089247682
0.41833166161352653,0.3648000330122145
0.418331746482191,0.36479999955759385
0.418331837737908,0.3647999599580723
0.42163170295051566,0.3633000212250688
0.42163174808077536,0.36330000021252457
0.4216317968625817,0.36329997639145245
0.42223137563435126,0.3630001870055677
0.4222321365076638,0.3629998412874754
0.4261316682683955,0.3614000333856367
0.4261317453244747,0.3614000003554904
0.4261318323907157,0.3613999596882447
0.43003160895124054,0.3595000685433736
0.4300316111376739,0.35950006740184165
0.4300317387839243,0.3594999866327857
0.4300318598503277,0.3594998897943369
0.43013019192453933,0.3594015577201253
0.430130997012065,0.3594008269631697
0.43013186890479727,0.3594001773673605
0.4301327994529271,0.3593996150046394
0.43013377995837787,0.3593991451315577
0.4339316783378528,0.3578000300244104
0.4339317497711012,0.3577999987833316
0.43393181864076086,0.3577999663869406
0.43783172358775246,0.3559000126948165
0.43783177556739306,0.35589998703904674
0.43863170034212634,0.35550002465168007
0.4386317525312668,0.3554999979144485
0.43863179488245285,0.35549997519254556
0.4394333535263016,0.3550604107749511
0.4394336630116395,0.35506022795062714
0.4417460530107537,0.35359251366146094
0.441746841798883,0.3535920567613234
0.4425257274698468,0.3531821169345004
0.4425267320902631,0.35318164985546524
0.44252777779384495,0.3531812838923183
0.44252885443196266,0.35318102259675865
0.44252995155576463,0.3531808685046788
0.4425310585175843,0.35318082311155363
0.44253216457427624,0.3531808868579267
0.44253325899147955,0.35318105912513487
0.44253433114779533,0.35318133824131226
0.44253537063786824,0.353181721497616
0.4425363673733711,0.35318220517451565
0.44253731168091315,0.3531827845778916
0.4425381943959206,0.35318345408459173
0.44253900695157994,0.3531842071970046
0.4425397414619791,0.3531850366061193
0.442540390798641,0.35318593426245964
0.4425409486597059,0.35318689145420545
0.44254140963109145,0.35318789889174085
0.4425417692390366,0.35318894679781093
0.4425420239935201,0.35319002500241076
0.442542171422131,0.3531911230414859
0.4425422100940638,0.35319223025848706
0.4425421396340047,0.3531933359077922
0.4425419607257736,0.3531944292589942
0.4425416751056881,0.35319549970103964
0.44254128554571187,0.35319653684521035
0.4425407958265529,0.35319753062594644
0.44254021070097155,0.35319847139853316
0.4425395358476542,0.3531993500327039
0.4425387778161017,0.35320015800124993
0.4425379439630655,0.35320088746277734
0.4425370423811503,0.35320153133780885
0.4408657085860459,0.35427490373719317
0.44086561519599127,0.35427497047173007
0.44086571844965733,0.35427492033311087
0.44173170786137883,0.35380002291377977
0.4417317471534864,0.35380000093134295
0.4417317928582665,0.35379997430574844
0.4446606651343134,0.352058482682153
0.44466117490379803,0.35205819723242077
0.44553162451245987,0.35160006585944087
0.44553174103105797,0.35159998873549303
0.44553184970589904,0.3515998999387656
0.44563058252003523,0.35150116712462937
0.4456313913708309,0.35150043327142577
0.44563226759083285,0.3514997813368874
0.4456332029162866,0.35149921746950086
0.44953172202477637,0.3494000148726218
0.4495317513030655,0.34939999889606493
0.4495317752064328,0.349399985515346
0.4525316618147174,0.3477000497706515
0.4525317471368383,0.34769999937680945
0.4525318351440824,0.3476999430006472
0.4534313092423525,0.34710029360180056
0.4534322156741494,0.347099749061421
0.45733171972253717,0.34500001611228903
0.4573317470016679,0.3450000012101651
0.4573317816647551,0.34499998170314905
0.45943171193346477,0.3438000215496007
0.45943175310166523,0.34379999760121605
0.4594317831221753,0.34379997954182895
0.46123167428709566,0.3427000460521554
0.46123182571436766,0.3426999551387072
0.46513171295274275,0.3404000216391527
0.46613170151545086,0.3398000288778278
0.4661317501705344,0.3397999990202687
0.4661317957838079,0.33979996977117505
0.46903172472609317,0.3379000163262295
0.4690317435669321,0.3379000038390735
0.46903178008147467,0.33789997900933594
0.47193171735042294,0.3359000222721302
0.47293171318938143,0.3352000255189168
0.4729317468720695,0.3352000015416424
0.47293178776246836,0.33519997141183655
0.47443111586303466,0.33407547533641185
0.47443244380477473,0.3340746182123029
0.4769316168498061,0.3327000730375357
0.4769317472923614,0.33269999664510175
0.4769318739842956,0.332699912962489
0.4779312583057305,0.3320003439374846
0.47793227477545686,0.3319997102730282
0.4808316716843026,0.33040004301297543
0.4808317464304612,0.3304000002161595
0.48083182709632244,0.3303999505172796
0.48443057433931064,0.3281007508898149
0.4844313734891447,0.3281002854459482
0.4844322081801463,0.32809988723823585
0.4844330727676643,0.3280995589595828
0.4847316074977577,0.328000047382885
0.4847318788483297,0.3279999238032937
0.48863169549043506,0.32570003193743663
0.48863174846561874,0.325699999892037
0.4886318030941835,0.32569996514188965
0.4909316264683939,0.32420008033262204
0.4909317478159291,0.3241999965902836
0.490931863362204,0.3241999076046387
0.4925316580569884,0.32290007441512636
0.49253174741695127,0.32289999864241625
0.492531835199849,0.32289991761355263
0.49523161862678694,0.3203001261653901
0.4952317450096497,0.3202999963288575
0.49523186352476856,0.3202998576497031
0.49643172285037385,0.31880003349269653
0.4964317481172381,0.3188000014104865
0.4964317766083321,0.3187999640482244
0.49823169045912613,0.3164000789138324
0.4982318102040895,0.31639992213769286
0.5003316333111753,0.3137001495714398
0.5003318709497016,0.3136998544338208
0.5013316837660716,0.3125000790541767
0.5013317501490528,0.3124999963635405
0.5013318078006301,0.31249991899679297
0.5041312148197524,0.30860074493444395
0.5041317780964086,0.30860002416266835
0.5041323980895992,0.30859935155506535
0.5042316450288615,0.30850010461580324
0.5042318569749054,0.30849989817391105
0.5081317233371544,0.30480002495844394
0.5081317484382116,0.30480000083515335
0.5081317763075527,0.30479997333711195
0.5082312834794654,0.3047004661651993
0.5082322670826572,0.30469959149647935
0.5120317111586166,0.30170003038387977
0.5120317875934304,0.3016999689511449
0.5131317411935082,0.30080000691471753
0.51593169346042,0.2985000461514763
0.5159318064194195,0.29849995458034545
0.5179317193849882,0.2969000242078905
0.5179317547437647,0.29689999551902846
0.5179317740939844,0.2968999794112156
0.5198316970769039,0.2953000442677044
0.5198318027479458,0.29529995637958
0.5226315971601416,0.29300012525527636
0.5226317431571068,0.29299999649100644
0.5226318845392179,0.2929998528422426
0.5237317306143842,0.29180002076024314
0.5237317687773048,0.2917999793366932
0.5262316424901261,0.28910011572684613
0.5262317467114339,0.28909999663575386
0.5262318427715524,0.289099873613276
0.5276316171575822,0.287200179803664
0.5276318891648981,0.28719982559954116
0.5292317204300376,0.2852000365181169
0.5292317438538049,0.2852000067339538
0.5292317827931295,0.2851999553214065
0.5315316735073499,0.28210010261963125
0.5315318280927388,0.28209989913800093
0.5322317290915948,0.28120002642518616
0.5322317364777991,0.2812000168110727
0.5351316670924771,0.27730011101820795
0.5351317459127408,0.27729999938471184
0.5351318216279547,0.27729988002743666
0.5354314786511792,0.2768004516553957
0.5354320616653335,0.27679957565165514
0.5379317280898042,0.2734000293143752
0.5379317537222174,0.27339999397745235
0.53793176633975,0.27339997614960165
0.5393317324316325,0.2714000245897695
0.5393317665930311,0.2713999752290147
0.5406316934237483,0.2695000821687356
0.5406318073103369,0.2694999188406418
0.5433316635899614,0.26570012111376295
0.543331735394154,0.2656999942357939
0.5433317356760974,0.26569999288432816
0.5433317495373126,0.2656998585144476
0.5433317496442505,0.26569985438565824
0.5433317496442505,0.2656031830927552
0.5433317971443711,0.2656021505636032
0.5433319392434768,0.2656011267567096
0.5433321747411901,0.2656001203206519
0.543332501648151,0.26559913975726784
0.5433329172028231,0.26559819334983664
0.5433334178948208,0.2655972890931062
0.5457316844390528,0.2617001059587291
0.5457317479378581,0.26169999746676714
0.5457318046642766,0.2616998899601835
0.5472316608242592,0.2587001776402185
0.5472317424258452,0.25869999892539636
0.5472318130093335,0.258699809904913
0.5475317078691033,0.25780012532560365
0.547531745845121,0.2578000017976908
0.5475317799698649,0.25779986858911835
0.5484317496442249,0.2539000000002249
0.549331719039758,0.2500001326195816
0.5493317834493072,0.24999986816040481
0.5503315685242549,0.24610070636810902
0.5503320204692268,0.24609932293775186
0.5511317104006789,0.24410009810912156
0.5511317483089626,0.2440999979186684
0.5511317810085374,0.2440999006799122
0.5517314645522079,0.24220090279162237
0.5517317864389061,0.24220001511923356
0.5517321816556732,0.24219915757796734
0.5537317351008735,0.23830002835982667
0.5537317643479136,0.23829997172396924
0.5550317290569738,0.23580003959116103
0.5550317696003719,0.2357999600879933
0.5557317301712981,0.23440003894614078
0.5557317490117919,0.23440000052419455
0.5557317682036746,0.23439995978813372
0.5575317260834632,0.230500051048592
0.5575317721793925,0.23049994849131292
0.5589317326994504,0.22730003873118074
0.5592317171412844,0.22660007584037237
0.5592317468615771,0.2266000035826264
0.5592317789934071,0.22659991824180914
0.5606317496441917,0.22270000000033788
0.5620317418099389,0.2188000218243278
0.5620317575683657,0.2187999782088594
0.5628317361599628,0.21660003708196696
0.5628317503700913,0.21659999713350123
0.5628317611900112,0.21659996536287993
0.5634317089285694,0.21480012214720537
0.5634317931456719,0.21479987881764293
0.5648317496441917,0.21090000000033787
0.5662317366355801,0.20700003623861324
0.5662317450067261,0.20700001240708832
0.5667317329879702,0.20550004996895302
0.5667317487525518,0.2055000011557318
0.5667317647759982,0.20549994811986483
0.5674317264919314,0.20310007937952237
0.5674317739611994,0.20309992097006635
0.5686317203709624,0.19920009513833647
0.5686317472467228,0.199200001954832
0.5686317725912319,0.19919990056319445
0.5695317179076439,0.19530013752540937
0.5695317467800592,0.19529999632636694
0.5695317671963008,0.1952998630940712
0.5700317449179535,0.19140003686518
0.5700317497854543,0.1913999968009129
0.5700317531104093,0.1913999662050013
0.5704317268705774,0.18750022204336328
0.5704317812106303,0.18749977903541243
0.5706317444988555,0.18610003601783615
0.5706317470901285,0.18610001700080697
0.5709317442308363,0.1836000451118442
0.5709317554222892,0.183599954931361
0.5714317138225732,0.17970027940914668
0.5714317994097804,0.17969972273499407
0.5721317413716506,0.17580004609028876
0.5721317492936043,0.17579999973701854
0.5727317283133128,0.17190013865117112
0.5727317744272632,0.17189986192330406
0.5734317366250656,0.16800007253554786
0.5734317497651568,0.16799999337371302
0.5734317581802575,0.1679999334192095
0.5739317313688551,0.16410014254814714
0.5739317460825445,0.16409999872956765
0.5739317533025332,0.16409985732698268
0.5740317461383533,0.16020013672999997
0.5740317564744623,0.16019986339578834
0.5742317492851738,0.15620000718155866
0.5742317500125135,0.1561999928188981
0.5744317478920102,0.15230003416870935
0.5744317492758776,0.1523000035408766
0.574431750612292,0.15229996224639358
0.5745317468598368,0.14840010859214808
0.574531747552796,0.14839999890526862
0.5745317441383506,0.14839989263492806
0.5743317570174613,0.14450014377758547
0.5743317459540127,0.14449985608071328
0.5742317506122919,0.14060003775360463
0.574231749275878,0.14059999645913196
0.5742317478920101,0.14059996583128803
0.5740317496442491,0.13669999999994878
0.5738317532548959,0.132800070407562
0.5738317489096327,0.13280000236549208
0.5738317422162671,0.1327999275771112
0.5734317531104082,0.1289000337949863
0.5734317497854564,0.1289000031991046
0.5734317449179522,0.1288999631348097
0.5729317677378772,0.1250001411302254
0.5729317351270197,0.12499985845694923
0.572531753128355,0.12110003396996862
0.5725317497454226,0.12110000284961815
0.5725317449403187,0.12109996330926796
0.5720317581653115,0.11720006646421242
0.5720317498004578,0.11720000685864959
0.5720317366043018,0.11719992734876869
0.5713317496442348,0.11329999999982333
0.5699317496442348,0.10549999999982333
0.5692317744272632,0.10160013807669602
0.5692317283131453,0.10159986134773996
0.5686317711403176,0.09770013972435967
0.5686317316672284,0.09769985977916312
0.5681317580715016,0.09380006573249437
0.5681317483231879,0.09379999620251352
0.5681317389018641,0.09379993861484807
0.5674317592465563,0.08980005487023222
0.5674317577214307,0.08980004825376374
0.5667319265299684,0.08590098550605371
0.5667317939529671,0.08589999605418866
0.5667317496442504,0.08589899874360908
0.5667317496442504,0.08560011986720963
0.5667317301147196,0.08559988282273143
0.5661317844425338,0.08200020878961617
0.5661317227274001,0.08199979004850251
0.5656317547323148,0.07810003968683722
0.5656317481083435,0.07809999078141693
0.5656317449808096,0.07809996968755845
0.5650317711403176,0.07420013972435968
0.5650317316672283,0.07419985977916313
0.564531785931743,0.07030028304237823
0.5645317277582002,0.07029971548130712
0.5642317528839621,0.06640004211621223
0.5642317482362538,0.06639998710341649
0.5642317466579043,0.06639997088307405
0.5638317642372049,0.06250014228125485
0.5638317386745196,0.062499857393459916
0.5635317528785709,0.058600042046126836
0.5635317482492992,0.0585999872433907
0.5635317466507324,0.058599970813147585
0.5631317549212249,0.05470005145044942
0.563131750078028,0.054700008156537465
0.5631317411773638,0.054699940731721235
0.5628317542261968,0.05260003207355293
0.5628317495441213,0.05260000059562805
0.5628317442235407,0.052599967475658344
0.5625317593567183,0.05080005827472375
0.5625317466495534,0.05079998667876111
0.5625317405145673,0.050799955492693505
0.5617317775831754,0.046900136202157945
0.561731725081153,0.04689986314836783
0.5610317496442347,0.04299999999982333
0.5603317496442348,0.03909999999982334
0.5596317539659516,0.03520002407795962
0.5596317454273118,0.03519997590312033
0.5589319179916168,0.031200961984864013
0.5589317918101406,0.03119999633822136
0.5589317496442504,0.031199023395653128
0.5589317496442504,0.031000133849672654
0.5589317247614077,0.030999868476308937
0.5582317576627168,0.02730004238322842
0.5582317409764544,0.027299957744392932
0.5558317616023911,0.015600058295834555
0.5558317612677088,0.015600057019365276
0.5550319908731463,0.011801145837150485
0.5550318101140477,0.011799993703119451
0.5550317496442505,0.01179882904433645
0.5550317496442505,0.011700122082487744
0.5550317387716412,0.0116999926263626
0.5550317216865044,0.011699891585812363
0.5550317200290802,0.011699884500709353
0.5540319578391244,0.00780081195988218
0.5540317803546021,0.007799994519130456
0.5540316641209033,0.007799166147314467
0.5536317531249884,0.0039000339371440145
0.5536317497529346,0.003900002915174169
0.5536317449361235,0.003899963276546385
0.5531317496442424,-1.271643160644922e-13
0.5526317547401557,-0.003899960252003234
0.5526317480908206,-0.003900009340640365
0.5526317449901857,-0.003900030251496451
0.5520317603093691,-0.007799930676805929
0.5520317372532032,-0.00780006903592442
0.5513317620095077,-0.011699931107941704
0.5513317381374342,-0.011700069040980648
0.5511317620750568,-0.012899925415245176
0.5511317485123064,-0.012900000547188867
0.5511317334046455,-0.01290007307833256
0.5505317695851285,-0.015599910266158725
0.5505317311728359,-0.015600090048247065
0.5497317627332277,-0.019499936191337483
0.5497317503085469,-0.019499993387593888
0.5497317318280035,-0.0195000694834892
0.5487319223360662,-0.02339932650204477
0.5487316612287026,-0.023400689641336306
0.5482317547462553,-0.027299960204426384
0.5482317480771871,-0.027300009435586473
0.5482317449974765,-0.027300030204107078
0.5476317588377114,-0.031199940242579972
0.5476317410938175,-0.03120005985310185
0.5472317542261965,-0.03399996792644905
0.5472317495441215,-0.03399999940437096
0.5472317442235407,-0.03400003252434166
0.5470317844425338,-0.035199791210383864
0.5470317227274001,-0.03520020995149753
0.5465317496442423,-0.039100000000127165
0.5460317677378773,-0.04299985886977459
0.5460317351270197,-0.04300014154305076
0.5456317496442452,-0.04690000000010203
0.545231753128355,-0.05079996603003138
0.5452317497454227,-0.05079999715038178
0.5452317449403187,-0.05080003669073216
0.5447318225519109,-0.054699431320312256
0.5447317349481999,-0.05470057314598131
0.5446317533393384,-0.05859985589158012
0.5446317496442504,-0.05860014415580864
0.5446317496442504,-0.06249996346917358
0.5446317494005235,-0.06250000098439312
0.544631748733181,-0.06250003553171922
0.5445317533393385,-0.06639985589158012
0.5445317496442504,-0.06640014415580864
0.5445317496442504,-0.07809985584419137
0.5445317533393385,-0.07810014410841988
0.5446317487331811,-0.08199996446828313
0.5446317494005234,-0.08199999901559822
0.5446317496442504,-0.08200003653082856
0.5446317496442504,-0.08589971183033808
0.544631764402787,-0.08590028779143877
0.5448317486575284,-0.08979998075889525
0.5448317486619854,-0.08979998565110495
0.5450317477595173,-0.09379996230536167
0.5450317496980424,-0.09380000710259744
0.5450317504296907,-0.09380003063215465
0.5452317459540127,-0.1015998560807133
0.5452317570174613,-0.10160014377758547
0.5454317460117905,-0.10549992916700525
0.5454317486648012,-0.10549999782137505
0.5454317496442505,-0.10550007312926468
0.5454317496442505,-0.12499985584419136
0.5454317533393385,-0.12500014410841986
0.5455317487326745,-0.12889996444852786
0.5455317494010402,-0.1288999990551186
0.5455317496442504,-0.12890003651107157
0.5455317496442504,-0.1327998210566299
0.5455317439800133,-0.13279999900086775
0.5455317268080562,-0.13280017812237932
0.545031754788117,-0.13669995987790517
0.5450317479835417,-0.13670001008728225
0.5450317450475362,-0.13670002987871926
0.5444317496442388,-0.14060000000015205
0.5438317653153433,-0.1444998981379724
0.5438317358425827,-0.14450010213240808
0.5433317703493032,-0.14819984678267709
0.5433317702169332,-0.14819984759355395
0.5433317338699201,-0.1481999935323917
0.5433316800596927,-0.14820013916935168
0.5432325380709908,-0.1483984231467554
0.5432320716302738,-0.14839949102937514
0.543231718198697,-0.14840060144657272
0.5432314815710689,-0.14840174247575627
0.5426317603093689,-0.15229993067680667
0.5426317372532032,-0.15230006903592377
0.5419317539659516,-0.1561999759220401
0.5419317454273118,-0.1562000240968794
0.5412317592076387,-0.16019994535215448
0.5412317577333033,-0.16019995174827886
0.540531774073212,-0.16409986389576367
0.5405317457376727,-0.16410000212618503
0.5405317129073071,-0.16410013024930134
0.5394317891751463,-0.16799985984514376
0.5394317365388511,-0.16799999278503816
0.5394316475839953,-0.16800010206066934
0.539333693635749,-0.16809805600891564
0.5393329687070185,-0.16809885402165226
0.5393323235247536,-0.16809971778425686
0.5393317640185035,-0.16810063935831698
0.539331295330412,-0.16810161027410372
0.5393309217679582,-0.16810262160841305
0.538131762140432,-0.17189996042891265
0.538131737440352,-0.17190003966282044
0.5369317598110658,-0.175799966958001
0.5369317483109773,-0.17580000353177794
0.5369317399040415,-0.17580002922078924
0.5356317496441991,-0.17970000000031622
0.5354319503032107,-0.1802993980232814
0.5354316179746097,-0.18030062072841088
0.5347317574633282,-0.1835999631387382
0.5347317420723277,-0.18360003691322505
0.5339317775831754,-0.18749986379784225
0.533931725081153,-0.1875001368516324
0.5332317578399457,-0.19139995433835855
0.533231749242253,-0.19140000006686195
0.5324317898027999,-0.19529980422707782
0.5324317435210988,-0.19529999511950785
0.5324316809196066,-0.19530019090196307
0.531531877789455,-0.1977996440412732
0.5315316457109737,-0.19780036376660906
0.5311317803024189,-0.19919989269655067
0.5311317771280921,-0.19919990302609492
0.531131706383507,-0.1992000934315731
0.5311317037884935,-0.19920009935435967
0.5293317773186247,-0.20309994003907558
0.529331722675802,-0.20310006028262792
0.5276327300901896,-0.20689780841517297
0.5276323047229252,-0.20689891138455727
0.5276319974867464,-0.2069000529119125
0.5276318117765095,-0.20690122038374525
0.5276317496442504,-0.20690240089988438
0.5276317496442504,-0.20699984380721664
0.5276317330504976,-0.20699999650024833
0.527631684316102,-0.20700014154454127
0.5258317999384896,-0.21089989102936824
0.5258317016869086,-0.21090011001999287
0.5241318183097163,-0.2147998424735515
0.5241316858236698,-0.21480015955164433
0.5237317496441789,-0.2158000000003714
0.5225317680429882,-0.21879995400334815
0.5209317642577731,-0.22269996437972528
0.5209317470158927,-0.22270000560074757
0.5209317366276629,-0.2227000295833638
0.5198317714186591,-0.225199950512918
0.5198317283465062,-0.2252000496949422
0.519231787404236,-0.2265999118935722
0.519231749053691,-0.22659999732585026
0.5192317049126848,-0.22660008722679467
0.5172317876739347,-0.23049992584235715
0.5172317493176551,-0.2304999979834582
0.5172317064276035,-0.23050007313613757
0.5159317553198838,-0.2326999903953556
0.5159317439874364,-0.23270000961685644
0.5149317528366818,-0.23439999457313926
0.512631777594867,-0.23829995260574896
0.5126317164515789,-0.23830004935778712
0.5126317069508397,-0.23830006404041884
0.5120318980875738,-0.23919977733531786
0.5120316119597413,-0.23920022947445907
0.5102319422976119,-0.24219967891134128
0.5102315787758677,-0.24220033319358797
0.5082318169079575,-0.2460998688360128
0.5082317361397226,-0.24609999270498803
0.5082316465378174,-0.24610010310684724
0.5081335938646024,-0.24619815578006227
0.5081329030092312,-0.24619891266538238
0.5081322839202826,-0.24619972929590203
0.5081317417383227,-0.24620059889078139
0.508131280965325,-0.24620151422939437
0.5081309054272889,-0.24620246771128476
0.5068317639754424,-0.2499999581089895
0.5068317356432472,-0.2500000420031716
0.5055317603706534,-0.2538999678209534
0.50553175004729,-0.2538999981793639
0.5055317374942477,-0.25390003364633623
0.5042317969878507,-0.2574998688948205
0.5042317055646367,-0.25750013223900353
0.5041317836816084,-0.25779989788808855
0.5041317005923848,-0.25780009565137973
0.5021318339406409,-0.2616998356222803
0.5021317448362262,-0.26169999616036455
0.5021316440232879,-0.2617001525639251
0.5003317496440727,-0.2643000000005692
0.4994317770517596,-0.265599960411688
0.4994317215624236,-0.2656000391142949
0.4966318633453279,-0.26949984163096397
0.4966316415004257,-0.2695001622160399
0.49643177977969594,-0.26979995479713453
0.49643174737122925,-0.26980000240670604
0.49643171975189715,-0.26980004138973557
0.49383191135658366,-0.27339977609093885
0.49383159911827734,-0.27340023157871657
0.4925317944311082,-0.2753999310974383
0.4925317489586917,-0.2753999988665533
0.4925317005734886,-0.2754000665963625
0.4911319664858849,-0.27729970571525325
0.491131552371035,-0.27730030774650904
0.4886335278714536,-0.28119722596585606
0.48863299483173706,-0.2811981514855774
0.48863255199428857,-0.28119912339765585
0.48863220335327784,-0.28120013293593626
0.4886319520532703,-0.2812011709948942
0.48863180036086495,-0.28120222821176327
0.4886317496442504,-0.2812032950509822
0.4886317496442504,-0.2812998656634489
0.4886317371949177,-0.2812999963704918
0.4886316773244005,-0.2813001128192588
0.48613177689771453,-0.28519995748488897
0.48613172163122514,-0.2852000420198407
0.4847317496440825,-0.2873000000005547
0.48353179249749473,-0.2890999357204364
0.48353174964156376,-0.28909999812927734
0.4835317023751639,-0.28910006302578206
0.48083193693299847,-0.2926997502820027
0.4808315764953883,-0.292700259723596
0.4806318274634108,-0.2929998832715621
0.48063174574574913,-0.29299999945999233
0.48063166185213335,-0.2930001069970004
0.4774319882592252,-0.2968997091883572
0.4774315309957325,-0.2969003061082456
0.47693180079655445,-0.2975999283870948
0.47693174765354385,-0.297600000377986
0.4769316950983889,-0.29760006713372306
0.4743317816734437,-0.3007999605798095
0.4743317499774536,-0.30079999887815095
0.4743317154901966,-0.30080003903358016
0.4729319525467948,-0.3023997681117536
0.47293155974306217,-0.3024002426518631
0.4711319344690662,-0.3046997638353024
0.47113157766812935,-0.30470024568048826
0.4690320840983584,-0.30769952220873237
0.4690314664078093,-0.30770050982585306
0.4685320716514766,-0.308599420387252
0.4685314979779216,-0.3086006134368736
0.46533178866870173,-0.31639990487809705
0.46533174926225557,-0.3163999961427441
0.4653317021629543,-0.31640009496282834
0.46513202152368954,-0.31679945624135786
0.4651315379672705,-0.3168005698997409
0.46383181722693473,-0.32029981804679886
0.46383174379858444,-0.3202999966039026
0.46383165729641035,-0.32030017150338363
0.46173183372291965,-0.3241998438541521
0.4617317451244065,-0.324199996647522
0.461731646299477,-0.3242001446830033
0.46123178552705496,-0.3248999497643941
0.4612317475042727,-0.3249000017792902
0.4612317133028631,-0.3249000465173201
0.4587317571208451,-0.3280999904303032
0.4587317421879154,-0.3281000095870596
0.4573317840503768,-0.329899955763895
0.4573317156802899,-0.3299000445780358
0.4557317679072704,-0.3319999760301239
0.4557317610714469,-0.3319999849030936
0.4534317796290412,-0.3348999621934292
0.4534317790949487,-0.33489996279786005
0.4526317832026731,-0.33589995805230616
0.4495318395795867,-0.3396998897570171
0.449531746788281,-0.339699997801365
0.4495316492403742,-0.33970010040429044
0.4494321900734203,-0.33979955957124436
0.44943136054565047,-0.3398004863736008
0.4462317788687082,-0.34379996346977865
0.4462317504201046,-0.3437999984302549
0.4462317180891653,-0.343800036814636
0.4456318459273486,-0.34449988767008877
0.4456316563490535,-0.3445001148252128
0.44303174964402653,-0.3477000000006306
0.4417318144293959,-0.34929992026479134
0.4417316863261999,-0.3493000809067426
0.43993177685443385,-0.35159996523177706
0.43993175498671105,-0.35159999272631126
0.43993171544786147,-0.3516000407103512
0.4378318678855944,-0.3540998592368596
0.4378316360664654,-0.3541001445538905
0.43673180879738066,-0.3554999247145437
0.4367317493151996,-0.35549999782179903
0.4367316844924823,-0.35550007213269946
0.4339320932142612,-0.3585996196193014
0.43393144210058154,-0.3586004100585585
0.43333183340058484,-0.35939988832522085
0.43333174549420755,-0.3593999996650586
0.4333316569337915,-0.35940010113907145
0.43003233573004956,-0.3629993606340626
0.43003177592541564,-0.36300002060804043
0.43003126852790013,-0.36300072167482816
0.42983186171077403,-0.3632998319005174
0.42983174340032204,-0.3632999962534795
0.42983161528425573,-0.3633001497158056
0.4263322891075524,-0.3671993988841322
0.42633130161866467,-0.3672006720386815
0.426131820050687,-0.3674998943906479
0.4261317470582443,-0.367499998699186
0.4261316703203785,-0.36750009847136605
0.4232325091008013,-0.3710990572267034
0.42323180431403595,-0.37110003511043554
0.42323120823907284,-0.37110108281059134
0.4222317646118297,-0.37309997006507756
0.42223175703445864,-0.3730999849969637
0.4212317744271947,-0.37499995291262905
0.4191318938986904,-0.37889973209914923
0.41913162008616134,-0.37890027531116277
0.41833176316293885,-0.38059997127301065
0.4183317509605459,-0.38059999682757817
0.4183317339117596,-0.38060003146521776
0.4172318053576182,-0.3827998885735005
0.4172317464309446,-0.3828000001754023
0.4172316852515937,-0.3828001046383502
0.4148318368484144,-0.3866998582935165
0.41483163205516216,-0.38670011758950246
0.4143321335274343,-0.3871996161172303
0.41433140452286576,-0.38720041907632585
0.41153177347324704,-0.3905999710651486
0.4115317254311374,-0.39060002861586346
0.4104317496440138,-0.39190000000064595
0.40823176623022656,-0.39449998039875817
0.4082317658745693,-0.39449998077785214
0.4065317664001126,-0.3964999802875884
0.4065317329785762,-0.3965000197908531
0.4049318081029404,-0.3983999305806706
0.40493174795097503,-0.39839999971507034
0.40493168748575226,-0.3984000648614433
0.40263194434638905,-0.4007997968329528
0.4026315653463187,-0.4008002126518327
0.40133185170587693,-0.4022998822369578
0.40133174737209487,-0.40229999608860223
0.4013316342319874,-0.40230010653483445
0.3987319148498777,-0.40469984750293575
0.3987315906650518,-0.4047001589796128
0.39723177165083845,-0.4061999779938262
0.3972317477924497,-0.4062000015895618
0.3972317289316611,-0.4062000198499915
0.3948318360116153,-0.408499917231702
0.39483166505646905,-0.40850008458819553
0.3931317955644032,-0.41019995408026144
0.39313175191481686,-0.41019999673308816
0.393131698706319,-0.41020004630765283
0.3909319476595128,-0.4121998199865675
0.39093156041489285,-0.41220018922977175
0.3890318015978235,-0.41409994804684114
0.3890317496218111,-0.4140999986820104
0.38903169436843416,-0.41410004974868003
0.3870317788697081,-0.41589997369753345
0.38703172005313535,-0.4159000258926795
0.3846318408033366,-0.4179999202362533
0.3846317478329489,-0.4179999981142561
0.38463165215205286,-0.4180000714947849
0.3831317817496155,-0.4190999764565723
0.38313174693338325,-0.419100001611344
0.38313171949289987,-0.41910002087453585
0.3792319132389443,-0.42179988674265895
0.3792317469278805,-0.42179999338096813
0.37923157074829833,-0.4218000894485941
0.3790324998519312,-0.4218996248967776
0.3790317656517202,-0.42190002682205513
0.3790310633787452,-0.42190048224114474
0.3753318092120488,-0.4244999581420666
0.3753316906225612,-0.42450004262728686
0.37353178306579937,-0.42579997586272594
0.37143179351424666,-0.4272999686647975
0.3714317051802238,-0.4273000304901451
0.3679319464281021,-0.4296998650630286
0.3679315587599886,-0.4297001431636965
0.3675317681556199,-0.42999998611697293
0.3636317806118568,-0.4328999769733071
0.36363175222709554,-0.43289999777893445
0.3636317152471995,-0.4329000240784563
0.36290307130006033,-0.4334100748414538
0.36290206827915167,-0.4334108654802456
0.3629011613716164,-0.4334117647462601
0.3627319924465792,-0.43359973021852355
0.3627315247409667,-0.43360028487622604
0.3597319537202098,-0.4373997415025182
0.3597315167609264,-0.43740023288232405
0.35963196440872697,-0.43749978523452343
0.35963154678286574,-0.4375002260444286
0.35613207996144525,-0.44139963193115433
0.3561314529101677,-0.4414003956441103
0.35583191355920657,-0.4417997814453919
0.35583156530085275,-0.44180020162449746
0.3548907474248156,-0.44282922117641316
0.354890407880325,-0.4428296101170726
0.3528317820736021,-0.44529996108514003
0.35283171756632564,-0.4453000392067094
0.3519317859334415,-0.44639995564690116
0.35193175345184735,-0.44639999453120327
0.3519317070589405,-0.4464000476959286
0.3494318282613878,-0.44919991194918757
0.3494318268770684,-0.4491999134356095
0.34943165911983043,-0.4492000723588128
0.34943165737397197,-0.4492000738167034
0.3479318266848696,-0.4503999383679853
0.34793174641611774,-0.4504000003050307
0.34793167080414095,-0.4504000545821382
0.3440319061131473,-0.453099891675903
0.3440315969292589,-0.45310011355780394
0.340131792818289,-0.45599996789673036
0.3401317058629748,-0.4560000312728544
0.3387319990379451,-0.4569998218621613
0.33873151032216686,-0.4570001914581475
0.33623179758102223,-0.4589999616510632
0.336231749218323,-0.45899999948276954
0.3362317000973239,-0.4590000362078772
0.33363207292358765,-0.4608997637579152
0.33363144398370387,-0.46090025863631084
0.3323318344252252,-0.46199992826271596
0.33233174957077427,-0.46199999723373797
0.3323316580914539,-0.46200006573072605
0.3284321808849483,-0.4647996903918069
0.3284313494859669,-0.4648003488563943
0.32453178518414133,-0.46819996901696026
0.32383178044237826,-0.4687999736020418
0.3238317439845736,-0.4688000043981273
0.3238317237188553,-0.46880002106485946
0.3232087515789239,-0.4693061859285537
0.32320802251421193,-0.4693068327069127
0.3206317866191499,-0.47179996421826303
0.32063174848411835,-0.4718000004532768
0.3206317122580091,-0.4718000336480625
0.31963189611429266,-0.47269986817740733
0.3196316078817634,-0.4727001368745499
0.31673182060681115,-0.47549993148484865
0.31673167989385104,-0.47550006975081355
0.3156317854796867,-0.47659996416497796
0.3156317512704384,-0.476599997763075
0.31563171051023703,-0.4766000363391628
0.3128317866673883,-0.47919996562180805
0.31283174590655877,-0.479200002794744
0.3128317149760958,-0.47920003004619066
0.31133188296827685,-0.48049988445296704
0.31133174758444787,-0.48049999454241005
0.3113316014568763,-0.48050009879211797
0.30893179520936226,-0.482099969623794
0.3089317034952254,-0.4821000294846471
0.305331841943115,-0.48439994103182876
0.3053316585105186,-0.48440006075635644
0.30503179166309113,-0.4845999719879747
0.3050317071281394,-0.4846000272544641
0.30113178147498076,-0.48709997959623247
0.2992318117282939,-0.4882999607895764
0.29923168807556,-0.4883000400201915
0.2972317795093115,-0.489599980588253
0.2933327730808611,-0.4920993439514374
0.2933317907219123,-0.49210005103641113
0.2933308900435873,-0.4921008596010773
0.29323184014635495,-0.4921999094983097
0.29323183841750894,-0.4921999111501942
0.2932317442581194,-0.4921999896285798
0.29323163818280173,-0.4922000628762731
0.28933198631582346,-0.49439986649354284
0.28933151969586085,-0.4944001447828714
0.2866321380446937,-0.4960997554521248
0.2866313824627245,-0.4961002753866445
0.28543183297480546,-0.49699993750258376
0.2854317470943926,-0.4969999994609701
0.2854316634549525,-0.4970000552500967
0.28153234071522715,-0.499499621108895
0.28153121028659467,-0.49950044946518146
0.2809318666127786,-0.49999990252669496
0.28093174371157886,-0.499999999428843
0.2809316266286459,-0.5000000820109382
0.2776317799691511,-0.5021999797839347
0.27763174987803874,-0.5021999995641594
0.2776317184342181,-0.5022000196513131
0.2749318737540013,-0.5038999218573756
0.27493162761362544,-0.5039000813542852
0.27373179120104335,-0.5046999722960066
0.2737317513301252,-0.5046999983680724
0.273731705147637,-0.5047000273830902
0.26983177848220247,-0.5070999822541268
0.26983174831991,-0.5071000005660383
0.26983172162676033,-0.5071000163441102
0.26863178306329094,-0.5077999805061341
0.26863171635916266,-0.5078000197250663
0.26593175985640344,-0.5093999939489235
0.2637307392237232,-0.510698031787036
0.26372958292770554,-0.5106988143246833
0.2624318583246363,-0.5116999161613368
0.26243162615252796,-0.5117000617464793
0.2620321925507698,-0.5118997785473584
0.2620313279152158,-0.5119002595261186
0.25918313013707456,-0.5136529966203593
0.25918251037331497,-0.5136534068509176
0.2581317822307866,-0.5143999768469246
0.25813175251479126,-0.5143999976446046
0.2581317133030466,-0.5144000242280043
0.25633190052776433,-0.5155998994115258
0.2563316020814445,-0.5156001054025188
0.25423178875101843,-0.5170999720671089
0.25423171077683293,-0.517100028267722
0.25093204962529053,-0.51949978183248
0.250931464690444,-0.5195002374619738
0.25033182869742715,-0.5199999341228212
0.2503317460067909,-0.5200000005058024
0.2503316686400434,-0.5200000581573797
0.246431844793859,-0.5227999316879737
0.24643165593734165,-0.5228000702806817
0.2456317777778679,-0.5233999789002869
0.24253182749638744,-0.5256999422392346
0.24253174880529926,-0.5256999985459387
0.24253166787912236,-0.5257000523302292
0.2400329425381596,-0.5272992365484455
0.24003217348983327,-0.527299775279119
0.24003145206353707,-0.5273003762867445
0.2400307832884829,-0.5273010353815737
0.23863177495791443,-0.5287999728786114
0.23863172397435872,-0.5288000267863758
0.236331784738735,-0.53119996338007
0.2363317148809719,-0.53120003693638
0.2347319013525083,-0.5328998388103726
0.23473160439592386,-0.5329001670359496
0.23273199278361245,-0.5351997203901077
0.2327315254372796,-0.535200295009509
0.23083185043329382,-0.5376998673831744
0.23083165282671175,-0.5377001355448745
0.22983195184860225,-0.5390997169142279
0.22983185242511098,-0.5390998384117258
0.22983168488312797,-0.5391000647325709
0.22983162333768137,-0.5391001350177618
0.22693187737117995,-0.5421998634647116
0.2269316265259877,-0.5422001407069618
0.2262319070191335,-0.5429998201433665
0.22623174807252835,-0.542999986285279
0.22623174142504945,-0.5429999926533783
0.22623164639761248,-0.5430000688316272
0.2229320767469395,-0.5451997819320757
0.22293143856674913,-0.5452002403785602
0.2207318453948758,-0.5468999260113715
0.22073184362109668,-0.546899927322045
0.22073164384928504,-0.546900055999929
0.22073164349600682,-0.546900056196731
0.21903178464006648,-0.5477999814734051
0.21903171477876046,-0.5478000187743226
0.21513230275351117,-0.5498997021725339
0.2151312331446991,-0.5499003575771365
0.2138318785938689,-0.5507999107277112
0.21383174745772132,-0.5507999962050337
0.2138316114483473,-0.5508000744137759
0.21123182813368818,-0.552199957737054
0.211231744319487,-0.5522000011681503
0.2112316735024533,-0.5522000351430078
0.20733206389989267,-0.5539998549595742
0.20733144490154656,-0.5540001640928225
0.2060317921182238,-0.5546999771299962
0.20603173944953923,-0.5547000049098626
0.20603171661188335,-0.5547000165168015
0.2034317885893912,-0.5559999805280477
0.20343175016744497,-0.5559999993685415
0.20343170943138414,-0.5560000185604242
0.19953204354149318,-0.5577998643557586
0.1995314640344628,-0.5578001523258201
0.1980317817218516,-0.5585999828925461
0.1980317176768572,-0.558600017316267
0.1956317749255324,-0.5598999863065678
0.19563175482556783,-0.559899997061481
0.19563171876058016,-0.5599000158383906
0.19173180439903587,-0.5618999719212339
0.19173174348725008,-0.5619000023208276
0.19173169972027798,-0.5619000230424732
0.19043183129755248,-0.5624999623145004
0.19043175232736903,-0.5624999972413579
0.19043166239622866,-0.5625000335576182
0.1878317496436094,-0.5635000000009334
0.18393180875610102,-0.5649999772653597
0.1839316900339849,-0.5650000213992603
0.1800318652451009,-0.5663999585029624
0.1800318598887048,-0.5663999602947055
0.18003175053685008,-0.5663999891871755
0.1800317489630418,-0.5663999894612959
0.18003162655702545,-0.566400000001
0.17993292059891397,-0.566400000001
0.17993175593959437,-0.566400060470853
0.17993060380504408,-0.566400241230118
0.17613178594696582,-0.5671999923581345
0.17613175926393976,-0.5671999977920154
0.17613170341699252,-0.5672000082980367
0.17223179573353917,-0.5678999917284001
0.17223174938026845,-0.567899999650354
0.16833180018540045,-0.5684999922252912
0.1683317913568486,-0.5684999931103895
0.16433177054683243,-0.5690999968654741
0.1643317287501948,-0.5691000032153282
0.16043174964340245,-0.5697000000009883
0.15653185894088575,-0.570299983185991
0.15653163962000707,-0.570300000001
0.1563323557693366,-0.570300000001
0.15633114702853046,-0.5703000651485431
0.1526317802963564,-0.5706999966871565
0.1487318220658912,-0.571099992573039
0.14873174727778052,-0.5710999992663807
0.148731679235679,-0.571100003611646
0.14483178381195977,-0.5712999982487598
0.14483175318412703,-0.5712999996326271
0.144831711889644,-0.5713000009690415
0.14093174964327607,-0.5714000000009997
0.13703182169453626,-0.5714999981535315
0.13703174964325907,-0.571499999077114
0.13703167759196005,-0.5714999981535314
0.13313189375167028,-0.571400003696088
0.13313160548744177,-0.571400000001
0.12143178617407685,-0.571400000001
0.1214317486588573,-0.5713999997572731
0.12143171411153121,-0.5713999990899306
0.1175318937516703,-0.571300003696088
0.11753160548744178,-0.571300000001
0.11363178617407685,-0.571300000001
0.11363174865885729,-0.5712999997572731
0.11363171411153121,-0.5712999990899306
0.10973178733733235,-0.5712000009675152
0.1097317462213648,-0.5711999996373139
0.1097317154150784,-0.5711999982457104
0.1058318934208359,-0.5710000073742107
0.10583160572396373,-0.5709999963107621
0.10193178027541111,-0.5709000007864403
0.1019317567458479,-0.5709000000547918
0.10193171194824617,-0.570899998116251
0.09793188624746206,-0.5707000068312118
0.09793161291325042,-0.5706999964951028
0.09403178733733236,-0.5706000009675152
0.09403174622136481,-0.5705999996373139
0.0940317154150784,-0.5705999982457104
0.09013179268993922,-0.5704000022085238
0.09013170663534556,-0.5703999971338085
0.08863188949657591,-0.5703000093245573
0.0886316096008894,-0.5702999941659025
0.08623180354647478,-0.5702000022469685
0.08233182134009123,-0.5700000036777527
0.08233167806278156,-0.569999994494813
0.07843189280979147,-0.5697000110138138
0.0784316062420657,-0.5696999926470944
0.07453189342083591,-0.5695000073742108
0.07453160572396374,-0.5694999963107622
0.07063174964322479,-0.5694000000009997
0.0667317496432248,-0.5693000000009997
0.0628318937516703,-0.569200003696088
0.06283160548744178,-0.569200000001
0.058931786174076836,-0.569200000001
0.05893174865885731,-0.5691999997572731
0.05893171411153118,-0.5691999990899306
0.0550318937516703,-0.569100003696088
0.055031605487441786,-0.569100000001
0.02763189379905906,-0.569100000001
0.027631605534830548,-0.569100003696088
0.02373189356253715,-0.5691999963107622
0.02373160586566497,-0.5692000073742108
0.01983178390112965,-0.569399998244187
0.019831753005707754,-0.5693999996396533
0.01983171197888822,-0.5694000009667533
0.01593189356253715,-0.5694999963107622
0.01593160586566497,-0.5695000073742108
0.012031893044435108,-0.5696999926470944
0.01203160647670934,-0.5697000110138138
0.008131749643327123,-0.570000000000997
0.0042318594019034135,-0.5702999915580297
0.004231745253231593,-0.570299998093923
0.004231643875254387,-0.570300000001
0.0035321007382509034,-0.570300000001
0.0035313992320448024,-0.5703000219017024
0.00033178101935430864,-0.5704999980399955
0.000331718247297812,-0.5705000016110502
-0.0035681069555648973,-0.5706999926470944
-0.003568393523290665,-0.5707000110138138
-0.007468205927240173,-0.5709999965833483
-0.007468240501287346,-0.5709999989674432
-0.011368106957081927,-0.5711999926471721
-0.011368393523290663,-0.5712000110138139
-0.01916820593883457,-0.5717999965842403
-0.019168240466462996,-0.5717999989652061
-0.02306811769601878,-0.5719999931978869
-0.023068382821157692,-0.5720000099358334
-0.027068239635366677,-0.5722999991968991
-0.027068261076435212,-0.5723000008255942
-0.03096825035667288,-0.5726000000009971
-0.034868250356672875,-0.5729000000009971
-0.038768250356672876,-0.5732000000009971
-0.04656825035667288,-0.5738000000009971
-0.050468219721305475,-0.5740999976444304
-0.05186820946838022,-0.5741999970803999
-0.05186824429082764,-0.574199999312687
-0.05186829740726389,-0.5742000018830214
-0.05436821006262426,-0.5742999983892358
-0.05436829066977799,-0.5743000010346677
-0.06216825035672394,-0.5745000000009997
-0.0660682148250327,-0.5745999990899306
-0.06606824937234779,-0.5745999997572729
-0.06606828688757813,-0.574600000001
-0.07386810620094093,-0.574600000001
-0.07386839446516945,-0.574600003696088
-0.07776821482503271,-0.5746999990899306
-0.0777682493723478,-0.5746999997572729
-0.07776828688757814,-0.574700000001
-0.08166810980369821,-0.574700000001
-0.08166839086588,-0.5747000035137285
-0.08566821755764782,-0.5747999991810228
-0.0856682457055641,-0.5747999997204019
-0.08566828782052094,-0.574800000001
-0.10516821382592315,-0.574800000001
-0.1051682513411427,-0.574799999757273
-0.10516828588846878,-0.5747999990899305
-0.1090681062483297,-0.574700003696088
-0.10906839451255822,-0.574700000001
-0.11296821382592315,-0.574700000001
-0.1129682513411427,-0.574699999757273
-0.11296828588846879,-0.5746999990899305
-0.11686825035677521,-0.5746000000009996
-0.12076821266266763,-0.5745000009675152
-0.12076825377863518,-0.5744999996373139
-0.12076828458492159,-0.5744999982457104
-0.12466819647680762,-0.5743000027640752
-0.12466830426080247,-0.5742999977549986
-0.1270681233772926,-0.5742000052918116
-0.12706824868785388,-0.5741999972303449
-0.1270683777414335,-0.5741999830163843
-0.12856822225450354,-0.5740000037479749
-0.1285682784778021,-0.573999996395745
-0.13246825035687676,-0.5735000000009919
-0.13636810922652423,-0.5730000180946268
-0.1363683918998004,-0.5729999854837692
-0.14026821656176328,-0.5726000034671577
-0.14026824715764497,-0.5726000001422059
-0.14026828722193987,-0.5725999952747017
-0.14416825035687675,-0.5721000000009919
-0.1480681907333455,-0.5716000076450344
-0.1480683098033844,-0.571599991084016
-0.1520681635753719,-0.5710000130182179
-0.1520682564634735,-0.5709999975992086
-0.15206832990181765,-0.570999983127826
-0.1553680089829693,-0.570300051201521
-0.1553684937442852,-0.5702999594364245
-0.15596819217778057,-0.5702000096975087
-0.1559682634872494,-0.5701999970424618
-0.15596829495914405,-0.5701999908518117
-0.15986825035695054,-0.5694000000009796
-0.16376825035695053,-0.5686000000009795
-0.16766818294210714,-0.5678000138296654
-0.16766831741317437,-0.5677999845264667
-0.17156821372379588,-0.5669000084547848
-0.17156826057370597,-0.5668999973128286
-0.1735682166854201,-0.5664000084188608
-0.17356828392244422,-0.5663999911679566
-0.1754680843541421,-0.5659000436859308
-0.17546841761577348,-0.5658999614027901
-0.17936821272868417,-0.565000008684426
-0.179368259229628,-0.5649999976165382
-0.1793682788667877,-0.5649999926907662
-0.1832681185171549,-0.5640000338060566
-0.1832683829763317,-0.5639999693965073
-0.1871681583557273,-0.5631000212320315
-0.1871682567907441,-0.563099996768457
-0.18716833404288924,-0.5630999748952021
-0.18916821151924093,-0.5625000116522966
-0.1891682890227788,-0.5624999877907236
-0.19106821078566222,-0.5619000124971815
-0.19106829001957001,-0.5618999877971015
-0.19496799504779813,-0.5607000785576468
-0.19496850910806504,-0.5606999336545413
-0.19886820774897185,-0.5597000109261036
-0.19886825168241642,-0.5596999992941077
-0.19886829120174754,-0.559699988177489
-0.20266811342531926,-0.5586000396390867
-0.20266811699701057,-0.558600038506298
-0.20266824190072114,-0.5585999882615991
-0.20266824489591828,-0.5585999862817126
-0.20266834907399028,-0.5585999011998651
-0.2026683507848208,-0.558599899573343
-0.20276716299306302,-0.5585010873651007
-0.2027679150622077,-0.5585004005214451
-0.20276872618816444,-0.5584997845369583
-0.20276958971785602,-0.5584992444641137
-0.20666819807808645,-0.5563000294916761
-0.20666830199494712,-0.5562999694007491
-0.20936820996479813,-0.5547000239371336
-0.2093682903443871,-0.5546999753933972
-0.21066825035727368,-0.5539000000008516
-0.214568119814245,-0.5515000803350232
-0.2145682471370572,-0.5514999971148115
-0.21456837214106647,-0.5514999052801315
-0.21546771431573242,-0.550800416922058
-0.21546883267260647,-0.550799650611652
-0.2184682146112615,-0.5490000214484592
-0.21846825822178326,-0.5489999948404728
-0.21846827759355836,-0.5489999826686707
-0.2217682204781139,-0.5469000190148626
-0.2217682390010561,-0.5469000070629644
-0.22236780996134614,-0.5465002935981375
-0.22236871638764677,-0.546499749061422
-0.22626815893102928,-0.5444000492303698
-0.226268252025184,-0.5443999968627011
-0.22626833540755412,-0.544399945877946
-0.22846819532252977,-0.5430000350229616
-0.22846824633446464,-0.5430000017231591
-0.22846830716445202,-0.5429999599016695
-0.23016820846935296,-0.5418000295687981
-0.23016829251317122,-0.5417999708160013
-0.2340682503573188,-0.5391000000008223
-0.2379681692550162,-0.5364000561485702
-0.2379683324320314,-0.5363999452843473
-0.23976821237737644,-0.5352000253207839
-0.2397682506679695,-0.5351999993422889
-0.2397682869887,-0.53519997383555
-0.24186821884664092,-0.5337000225084493
-0.24186828155505483,-0.5336999770613109
-0.24526782600840433,-0.5312003120220834
-0.24526870201214485,-0.5311997290079291
-0.2457681715564241,-0.5309000472813615
-0.24576825012885126,-0.5308999983741017
-0.24576832534674029,-0.5308999480850689
-0.2496682055572121,-0.5282000310162807
-0.24966825189566824,-0.5281999982670575
-0.2496682921387473,-0.5281999686647517
-0.2508680006387536,-0.527300187289747
-0.2508685100803469,-0.5272998268521369
-0.2535681664386494,-0.5255000559466019
-0.2535682463044984,-0.525500000608288
-0.2535683328459419,-0.5254999358430061
-0.25626765930087325,-0.523400459711393
-0.2562688971434598,-0.5233996227089102
-0.2574681364608932,-0.5227000664404072
-0.25746824675535324,-0.5226999985869347
-0.25746835929952855,-0.5226999217859026
-0.2613681891657963,-0.5199000439331976
-0.26136825317493934,-0.5198999966657312
-0.26136830585241083,-0.5198999556047517
-0.26186762132265656,-0.519500503228555
-0.26186894469481803,-0.5194995915670023
-0.2652681496944325,-0.5175000592142879
-0.2652682528528828,-0.5174999956129362
-0.2652683422060368,-0.5174999353665392
-0.2679681344465161,-0.5156000815676832
-0.26796836828695525,-0.5155999213810646
-0.2691679922252244,-0.5148001720888853
-0.2691685175840968,-0.5147998424055459
-0.2730681843674806,-0.5125000389179092
-0.27306824821342934,-0.51250000008321
-0.2730683156487708,-0.5124999564731876
-0.27426811038907417,-0.5117000933129855
-0.27426824510327663,-0.5116999975623131
-0.27426838014343724,-0.5116998887555849
-0.27706820129309306,-0.5093000420558799
-0.277068252913309,-0.5092999967706218
-0.2770682945395582,-0.5092999585799876
-0.27866809688615174,-0.5078001438800563
-0.2786684091022591,-0.5077998619617519
-0.28096823599013027,-0.5058000124940377
-0.2809682647668964,-0.5057999875561946
-0.28316822775629613,-0.5039000195198948
-0.2831682727499185,-0.5038999802426551
-0.28486823491308894,-0.502400013628093
-0.28756811626354534,-0.5000001191952973
-0.28756838818534264,-0.4999998851441409
-0.2887682228409892,-0.49900002293110207
-0.28876824859076555,-0.4990000011935374
-0.28876827885371914,-0.49899997495853987
-0.29206768789507814,-0.4961004942858305
-0.29206887338554993,-0.4960995846486683
-0.292668166317032,-0.4957000560276802
-0.2926683353903126,-0.4956999454924935
-0.29656820784163856,-0.49320002725446416
-0.2965682923765903,-0.4931999719879748
-0.29806811278060397,-0.4922000917186323
-0.29806839057093143,-0.49219991236731564
-0.3004682164706395,-0.49070002117999806
-0.3004682478848702,-0.4907000012342575
-0.30046828589166535,-0.49069997631125806
-0.3040682503573043,-0.48830000000083207
-0.30436799222522587,-0.4881001720888843
-0.3043685175840983,-0.488099842405545
-0.30826818436747666,-0.4858000389179117
-0.3082682482134314,-0.4858000000832088
-0.3082683156487693,-0.48579995647318874
-0.3103682503573043,-0.48440000000083205
-0.3121680802819017,-0.4832001133844338
-0.3121684244406594,-0.4831998928726143
-0.316068196551386,-0.4808000331121671
-0.3160683045317695,-0.4807999674961542
-0.31656812933000666,-0.48050007261721195
-0.3165683544712274,-0.48049990507344703
-0.3199681978576362,-0.47740004786819196
-0.31996830345778826,-0.4773999528004147
-0.32086818867661315,-0.47660005482812595
-0.3208682494212124,-0.47659999921581214
-0.32086830881316103,-0.4765999415450028
-0.32386804123576723,-0.4736002091223966
-0.3238684701812566,-0.4735998021592891
-0.3248681770450727,-0.4727000659818546
-0.32486825045286477,-0.4726999975466668
-0.32486831767628344,-0.47269993036054175
-0.3277679785147691,-0.46970028121728075
-0.32776854108067427,-0.4696997383498132
-0.32876816053315555,-0.46880008084257996
-0.3287682486579115,-0.46879999803427036
-0.3287683328025042,-0.46879991186979497
-0.33166812234659965,-0.4657001368398999
-0.3316683828560549,-0.4656998675021089
-0.33256782556646447,-0.4648004247916993
-0.3325687179852596,-0.46479962288151855
-0.33566817323531295,-0.4623000621959917
-0.3356683285632394,-0.46229993917399703
-0.3374682061206446,-0.46090003440712635
-0.33746829493478536,-0.4608999660370395
-0.33956822638687345,-0.45930001826401995
-0.33956823525984464,-0.4593000114281953
-0.3424679868439327,-0.45700020899420013
-0.3424685258903085,-0.4569998071277295
-0.34346819932637584,-0.4563000357224823
-0.3434682484443922,-0.45630000052276165
-0.3434683011981126,-0.45629996089252084
-0.3473681051625248,-0.4533001116891269
-0.34736824771180036,-0.45329999445204344
-0.34736837870312476,-0.453299871655039
-0.3475677701679239,-0.4531004801902399
-0.34756878483960046,-0.4530995810822793
-0.35126821017750265,-0.45020003149311266
-0.35126829082147076,-0.450199968874553
-0.3525681557463298,-0.44920007277850765
-0.3525681618534542,-0.4492000678709181
-0.3525683266322559,-0.4491999176597046
-0.35256833109552754,-0.44919991305201645
-0.3551682301495092,-0.4464000217631131
-0.35516827033446313,-0.44639997802600173
-0.35616824446586653,-0.44530000648145796
-0.3590682277968927,-0.44210002489512423
-0.3590682432075348,-0.442100007684734
-0.35906827905023414,-0.4420999665258047
-0.3596682270496281,-0.4414000271931784
-0.3629682219626745,-0.4375000335581793
-0.3629682512072208,-0.4374999984433786
-0.36296827662622055,-0.4374999669529177
-0.3660673508263749,-0.4336011316688526
-0.36606797847711564,-0.4336004076470981
-0.366068665483043,-0.4335997396831702
-0.36606940685669787,-0.43359913262628885
-0.36686822292935634,-0.433000020571795
-0.36686827753246737,-0.43299997909686333
-0.37076819600663335,-0.4300000418090434
-0.37076830521384985,-0.42999995885842485
-0.37116822972259816,-0.42970001547686365
-0.37116827106287914,-0.42969998461954956
-0.3746681897404715,-0.4271000450304808
-0.374668311573422,-0.4270999557891923
-0.3764682264912707,-0.42580001723741273
-0.3764682743133127,-0.42579998288939813
-0.37856821125061363,-0.42430002793418314
-0.3818681751875471,-0.4219000546697358
-0.3818682498089725,-0.4218999984906185
-0.3818683213812269,-0.42189994081423726
-0.38246793891203307,-0.4214002595385654
-0.382468579682309,-0.4213997635623678
-0.38636809198771355,-0.4186001137020775
-0.3863684125727895,-0.41859989185717533
-0.3872680806550937,-0.41800011313563906
-0.387268246408632,-0.4179999937308058
-0.3872684014157327,-0.4179998640482605
-0.3902682240170706,-0.41530002370705643
-0.3902682763968903,-0.4152999759643079
-0.3915682274568714,-0.41410002113971
-0.39156823484103864,-0.41410001424736587
-0.3941682106250628,-0.411600038204922
-0.39416828933377224,-0.41159996102439156
-0.39556816922178323,-0.41020008113638057
-0.3955683331317046,-0.41019992053742943
-0.3980682285104104,-0.4078000209738718
-0.39806823310234407,-0.407800016517844
-0.3996680775686589,-0.4062001727895048
-0.39966843049051376,-0.4061998348787394
-0.40206820527062687,-0.40400004133030243
-0.40206825001645224,-0.4039999994085555
-0.4020682934910273,-0.4039999568671365
-0.40376822928366013,-0.40230002107450363
-0.40376824823157625,-0.4023000019246616
-0.40376827293613854,-0.4022999763957219
-0.4059682074499378,-0.40000004485856816
-0.40596824948261595,-0.3999999999327664
-0.40596829158999936,-0.3999999528778046
-0.407368146208057,-0.39840011902859584
-0.40736835781302566,-0.3983998839486937
-0.40986820160147613,-0.3957000526571671
-0.40986824746789424,-0.39570000183553194
-0.409868298402427,-0.3956999423467491
-0.410868100877175,-0.39450017937705156
-0.4108684071544295,-0.39449982698335956
-0.41376822779688277,-0.3913000248951352
-0.41376824320753475,-0.391300007684734
-0.4137682790502341,-0.3912999665258047
-0.4143681284113665,-0.39060014227115025
-0.414368376975656,-0.3905998618717638
-0.41766817680669227,-0.3870000802379061
-0.41766831039431634,-0.38699990993363914
-0.41766831058798953,-0.38699990965494296
-0.41786798943946335,-0.38670039137773216
-0.41786854304675053,-0.38669963177870265
-0.4209681208138292,-0.3828001629749585
-0.420968385844402,-0.38279984193260885
-0.42156819079223373,-0.3821000694934718
-0.4215682491643345,-0.3820999991057146
-0.4215683053031544,-0.3820999267397936
-0.4239682503575496,-0.37890000000060003
-0.42546822176711496,-0.37690003812117956
-0.4268682241763816,-0.3750000355321725
-0.4268682556161645,-0.37499999215502583
-0.4268682701478422,-0.3749999715025798
-0.4293682199116124,-0.37140004384275066
-0.42936827996575916,-0.3713999555882885
-0.4295677154217896,-0.3711008024042427
-0.42956828261685515,-0.3711000257448996
-0.4295689140946463,-0.37109930038583205
-0.4332681580979372,-0.3672000972472283
-0.4332682381685035,-0.36719999495131306
-0.4332682503562127,-0.3671998667481736
-0.4332682503577496,-0.3671998666833612
-0.4332682503577496,-0.36710474402850646
-0.43326830631440694,-0.36710362356164444
-0.4332684736275324,-0.36710251424498347
-0.4332687506321282,-0.36710142711776445
-0.433269134571614,-0.36710037299841275
-0.4332696216252587,-0.3670993623768795
-0.43327020694620244,-0.3670984053102521
-0.43327088470968905,-0.3670975113226725
-0.43327164817103075,-0.36709668931055817
-0.4371681416427364,-0.3633001059278706
-0.4371683618914199,-0.36329989704628063
-0.4410678288862087,-0.359700389051091
-0.441068709224244,-0.35969965585062924
-0.44146814054011096,-0.359400082363729
-0.4414682493098209,-0.35939999655945165
-0.44146835064184603,-0.35939990831212393
-0.44496815979419996,-0.35620008280140036
-0.44496834270579794,-0.3561999191959115
-0.4457681610525578,-0.3555000781424966
-0.4457681630509813,-0.35550007631800323
-0.44576832386279874,-0.3554999098322075
-0.445768325132737,-0.35549990834069417
-0.4488667245414552,-0.3517018703558138
-0.4488675232951508,-0.3517009905546036
-0.4488684104235443,-0.3517001999467052
-0.4488693760219035,-0.3516995073592058
-0.4488704093093838,-0.35169892052480095
-0.4490681284051759,-0.3516000609769049
-0.44906824182613164,-0.35159998978099316
-0.44906832944345254,-0.35159988980573076
-0.44906833001525576,-0.3515998890487954
-0.45186823338897775,-0.34770002363539687
-0.45186824501540174,-0.3477000072632933
-0.45276816862600155,-0.34640011805728166
-0.45276833507778214,-0.3463998840676503
-0.45466823239253296,-0.3438000245843071
-0.45466826805530003,-0.3437999752237499
-0.4566682241923061,-0.3410000366319413
-0.4566682496990288,-0.34100000031123395
-0.4566682756775372,-0.3409999620206214
-0.4574681956411003,-0.33980008207527673
-0.4574683065053232,-0.33979991889826155
-0.4601679646890188,-0.33590041263292336
-0.4601685716458957,-0.33589961445458666
-0.4606681347024702,-0.3353001387866973
-0.460668246523539,-0.3352999954813756
-0.46066834660286593,-0.3352998487579655
-0.4627681331648245,-0.33200018416060195
-0.4627683746085283,-0.33199982052696525
-0.4645682071996591,-0.3294000623397764
-0.4645682495731901,-0.3293999993349766
-0.46456829002780325,-0.32939993553644586
-0.4653681432293638,-0.3281001740839098
-0.46536836374118334,-0.3280998299251521
-0.4679681869436293,-0.3242000951214832
-0.4679682977644737,-0.32419989570542374
-0.4684682198774531,-0.32310006705686894
-0.4684682495860782,-0.32309999935759853
-0.4684682771847156,-0.32309993171336676
-0.4695682115355125,-0.32030009882042926
-0.46956824816209797,-0.3203000001549249
-0.46956828183762034,-0.3202998976905705
-0.47076824006580914,-0.31640003344895695
-0.47076825120666393,-0.3163999964228979
-0.47076825886111945,-0.31639996985182706
-0.4718681788460052,-0.3125002535417776
-0.47186833366269143,-0.31249975008533676
-0.4723682335070486,-0.31100005055226526
-0.4723682498319188,-0.31099999998532113
-0.4723682653178073,-0.3109999487085164
-0.47306801594278797,-0.30860080370858267
-0.47306827950264135,-0.30860001090745004
-0.47306860119154986,-0.30859923986031895
-0.47486798053996016,-0.30470058460543
-0.4748685851342418,-0.30469945001032894
-0.47626822486756054,-0.3024000418770196
-0.4762682506724574,-0.3023999986389514
-0.4762682737382525,-0.3023999584349235
-0.47716819396813426,-0.30080010024846704
-0.47716830878567534,-0.3007999009268336
-0.4794681535582917,-0.29690016413848397
-0.4794683526621501,-0.2968998392362331
-0.48016823386509233,-0.295800025917324
-0.4801682513799999,-0.2957999980590455
-0.48016826516443306,-0.2957999756128011
-0.48186816782037073,-0.2930001359441978
-0.48186824621775803,-0.29299999818244254
-0.48186831714633005,-0.2929998552916286
-0.4836681854702884,-0.28910014058971883
-0.483668245821255,-0.2890999997632734
-0.48366829978147097,-0.28909985172899827
-0.4840682503576983,-0.28790000000031624
-0.4849681845229019,-0.28520019750470527
-0.48496832345734087,-0.2851998050679378
-0.48646823641528375,-0.2812000371800902
-0.48646826377361757,-0.2811999626273989
-0.4878680240121346,-0.27730063053438714
-0.487868549959212,-0.27729940079731125
-0.48796817129600956,-0.27710015812371613
-0.48796824521537513,-0.2770999978818839
-0.4879683089785726,-0.2770998331562898
-0.4892682377403593,-0.27340003591120443
-0.48926826321782246,-0.2733999641756853
-0.4906682235255028,-0.26950007474714727
-0.49066827824283926,-0.26949992563994224
-0.49186821079444676,-0.266300105502322
-0.4918682479143051,-0.2663000001415263
-0.49186828155936896,-0.2662998907944721
-0.4920680786869684,-0.26560060084787407
-0.4920684875390013,-0.26559942187089597
-0.4936681998024136,-0.2617001232288286
-0.4936682770208822,-0.2616998700173302
-0.4944682289429068,-0.2578001043974602
-0.4944682558028767,-0.2577998938119473
-0.4944682558044144,-0.25779989379006324
-0.4946682430038443,-0.2539001434011782
-0.49466826137056386,-0.25389985683345245
-0.4949682503577466,-0.2500000000000767
-0.4952682072225796,-0.24610056075724782
-0.49526834922480933,-0.24609944634455388
-0.4957682472493438,-0.24330001740716098
-0.495768253520849,-0.24329998260304336
-0.49596815467107397,-0.24220052627680594
-0.4959683955630268,-0.2421994851814281
-0.497068214349168,-0.23830012766692754
-0.49706828936749203,-0.23829987321848736
-0.4982682400658087,-0.23440003344895813
-0.4982682512066649,-0.23439999642289458
-0.4982682588611177,-0.234399969851833
-0.4993682250995245,-0.23050008955202725
-0.499368277094177,-0.23049991087872201
-0.49966824110977626,-0.22950003082672463
-0.49966825066012344,-0.2294999983173314
-0.49966825846397017,-0.22949997061508595
-0.5004682246631492,-0.22660009314306181
-0.5004682500651508,-0.22659999447802376
-0.5004682687078781,-0.2265999105432249
-0.5012682363887931,-0.22270006809876344
-0.5012682626388042,-0.22269993157707
-0.5019682306887294,-0.2188001095846297
-0.5019682721924444,-0.2187998908266241
-0.502768213196559,-0.21480018580605162
-0.5027682937573626,-0.2147998155517603
-0.5035682384442386,-0.21140005063253778
-0.5035682519327899,-0.21139999083028924
-0.5035682587356873,-0.21139995811041004
-0.5036681648351676,-0.2109004276130083
-0.5036683687363903,-0.21089958029404823
-0.504768250357712,-0.20700000000027144
-0.5058682414944888,-0.20310003142442623
-0.5058682496655612,-0.2031000017968722
-0.505868258942812,-0.20309996651838289
-0.506868242197289,-0.19920003182592222
-0.5068682529981338,-0.19919998865575936
-0.507468194244162,-0.1967002338067323
-0.5074683164133632,-0.19669976880549175
-0.507868211551227,-0.1953001358229691
-0.5078682467432449,-0.19529999980547255
-0.5078682754237347,-0.1952998603467432
-0.5085682503577339,-0.19140000000017665
-0.5092682420851496,-0.18750004609028875
-0.5092682500071034,-0.18749999973701897
-0.5098681869296949,-0.18360041228243046
-0.5098683441542524,-0.18359959354860128
-0.5107681503179797,-0.1797004335057833
-0.5107683843307145,-0.1796995757524318
-0.511368123935117,-0.1778004003384902
-0.5113684062769034,-0.17779961020230775
-0.5121682195798491,-0.17580007694494362
-0.5121682494070247,-0.1757999990678478
-0.5121682763905607,-0.17579992190172863
-0.5134682503576982,-0.17190000000031622
-0.5147682285421433,-0.16800006544698087
-0.5147682480671746,-0.16800000438478777
-0.5147682701231345,-0.16799992884475073
-0.5152681102468986,-0.16620050439919973
-0.5152684367202433,-0.1661995107986378
-0.5160681940055303,-0.1641001479247596
-0.5160682457588688,-0.16409999965624913
-0.5160682899386367,-0.16409984563466626
-0.5170682419445247,-0.16020003281170292
-0.5180682421423973,-0.15620003286153214
-0.5180682587709814,-0.15619996718852214
-0.519068241945145,-0.15230003280928398
-0.5191681691463547,-0.15190032484570218
-0.5191683507542203,-0.15189968055683734
-0.5202682212921894,-0.14840009248148092
-0.5202682810131598,-0.14839990803393124
-0.5215682503576982,-0.1445000000003162
-0.522868231856533,-0.1406000555038121
-0.5228682481979854,-0.1406000047243379
-0.5228682678457943,-0.14059993879198365
-0.5230680840076216,-0.13990058222558766
-0.5230684782628106,-0.13989943900312193
-0.5243681915343944,-0.1367001447961465
-0.524368246442819,-0.13669999806998606
-0.5243682926327392,-0.1366998501160839
-0.5254682221305135,-0.13280010007852056
-0.5254682494726874,-0.13279999579456064
-0.5254682704731523,-0.13279990193751293
-0.5262682178490897,-0.1289001584798175
-0.526268287411586,-0.12889984252131073
-0.5270682384442386,-0.12550005063253777
-0.5270682519327898,-0.12549999083028923
-0.5270682587356873,-0.12549995811041004
-0.52716821793059,-0.12500016213589646
-0.527168287537482,-0.12499983888793989
-0.5289682197532569,-0.11720013261958186
-0.5289682841628062,-0.11719986816040508
-0.529968212231997,-0.11330014869056128
-0.5299682925275193,-0.11329985240594606
-0.5309682359421388,-0.10980005045477789
-0.5309682528779816,-0.10979998901448786
-0.5309682603523884,-0.10979996002156758
-0.5310682095351907,-0.10940016329035798
-0.5310682960486912,-0.1093998380049813
-0.5321682412639506,-0.10550003224178926
-0.5321682501075219,-0.10550000015690994
-0.5321682587318747,-0.10549996734103798
-0.5331682156285844,-0.10160013544387018
-0.5331682476493768,-0.10159999626694817
-0.5331682711453578,-0.10159986488062223
-0.5337682503577379,-0.09770000000015205
-0.5343682483506617,-0.09380001304614732
-0.534368252395442,-0.0937999869588459
-0.534868244616457,-0.09060003674435005
-0.5348682483741553,-0.09060001160614
-0.5348682564304447,-0.09059995141850151
-0.5349682306226168,-0.08980015788112461
-0.5349682745515065,-0.08979984274065568
-0.5355682503577378,-0.08590000000015206
-0.5367682503577379,-0.07810000000015206
-0.5373682456943109,-0.0742000303124275
-0.53736824882184,-0.0742000092186007
-0.5373682554458149,-0.07419996031315342
-0.5378682416106725,-0.07030006822726535
-0.5378682489363803,-0.07030000496017072
-0.5378682560229584,-0.07029992635232431
-0.5381682469338566,-0.0664000445106479
-0.5381682493398396,-0.06640000961181874
-0.5383682430039212,-0.06250014339967674
-0.5383682613705634,-0.06249985683345895
-0.5386682464728759,-0.05860005050339514
-0.5386682533321658,-0.05859994943495275
-0.5387682481565776,-0.056900037419952414
-0.5387682520598355,-0.05689996255413299
-0.5388682457208073,-0.05470010201275456
-0.5388682484607485,-0.054700001537306385
-0.5388682474790704,-0.05469989636753436
-0.5387682546939749,-0.051100156104097856
-0.5387682503577496,-0.05109984383565967
-0.5387682503577496,-0.050800073119347935
-0.5387682493788198,-0.050799997841197625
-0.5387682467247819,-0.05079992915710418
-0.5385682577309603,-0.04690014377758546
-0.5385682466675117,-0.04689985608071329
-0.5384682503577491,-0.042999999999974364
-0.5383682531121641,-0.039100107422154556
-0.5383682483248335,-0.039100000502577135
-0.5383682393560385,-0.03909989273326695
-0.5379682518138558,-0.035200014196984375
-0.5379682489376733,-0.03519998579918709
-0.5375682534577756,-0.031200031000211327


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.55065284094475,-0.031200069857504772
-0.5509528470194638,-0.02729999999806325
-0.5512528357873683,-0.0234001460153048
-0.5512528434030233,-0.02339999640821157
-0.5512528433552163,-0.023399857100264706
-0.5511528507331281,-0.019500144838825614
-0.5511528470193118,-0.019499855113538855
-0.5511528470193118,-0.015600036715979915
-0.5511528467743496,-0.015599999010619672
-0.5511528461036247,-0.015599964288190646
-0.5510528470193115,-0.011699999999974368
-0.5509528497875822,-0.007800107962531424
-0.5509528449766132,-0.00780000051328001
-0.5509528359614222,-0.007799892185524891
-0.550552867571249,-0.00390020038133782
-0.5505528336202103,-0.003899799013447039
-0.5504528501345021,-0.0024000467278217424
-0.5504528431301545,-0.0023999533300719284
-0.5502528500086508,-3.5872026243652e-08
-0.5502528442585066,3.589050564905839e-08
-0.5499528502710413,0.0038999577275544836
-0.5499528456148328,0.0039000128476377413
-0.549952844011972,0.0039000293216146123
-0.549552854452591,0.007799927525579294
-0.5495528457237381,0.007800003028993431
-0.5495528364231356,0.007800068875221953
-0.5489528577384871,0.01169993032543698
-0.5489528345654602,0.011700069385834027
-0.5482528470192961,0.015600000000176664
-0.5475528719279363,0.019499861223467373
-0.5475528255800904,0.01950013935501551
-0.5469528554158665,0.023399945422470765
-0.5469528375578722,0.023400054403364103
-0.5465528533895764,0.02569996337106542
-0.546552840167647,0.025700036542305404
-0.5462528532931471,0.02729996653963815
-0.5462528456381165,0.027300006050960793
-0.5454528526134462,0.031199972728695603
-0.5454528415594725,0.03120002729929521
-0.5446528524790754,0.03519997270128126
-0.5438528855688113,0.03909981207125847
-0.5438528415379599,0.03909999495379888
-0.5438527820389777,0.03910018411111826
-0.5426528670239223,0.042499943320441755
-0.5426528451345821,0.04250000329995884
-0.5426528260897804,0.04250005232402132
-0.5424529703781849,0.04299969160300985
-0.542452741982904,0.043000315109385394
-0.5398528778300984,0.050799907567802796
-0.5398528178064341,0.05080009295021913
-0.5387529479246395,0.05429967893774752
-0.5387527653949424,0.05430032649760069
-0.5386528719388638,0.05469990032191497
-0.538652823915858,0.05470010011508054
-0.5350529066880936,0.07029974143539323
-0.5350527995501847,0.07030026108028947
-0.5348528637663542,0.07139990789135721
-0.5348528448775403,0.07140000281765574
-0.5348528250910017,0.07140008771336322
-0.5341529054977289,0.07419976608645446
-0.5341527985690827,0.07420023619496775
-0.5333528609180682,0.07809993224366349
-0.5333528314663462,0.0781000673962984
-0.5324528470192863,0.08200000000022487
-0.5315529732992414,0.08589945278708562
-0.5315527756044705,0.08590055703582626
-0.5310528735050243,0.08979979341150639
-0.5310528281625675,0.08980020742423245
-0.5308528650119331,0.09199980208121175
-0.5308528359954735,0.09200019842911747
-0.530752850353826,0.09379993997877141
-0.5307528424087876,0.09380005993685303
-0.5304528580879441,0.09769985610782123
-0.5304528396281334,0.09770014412800657
-0.5302528507147479,0.10159992793901892
-0.530252841485217,0.10160007194327005
-0.5299528502754438,0.10549995767032334
-0.5299528456041788,0.10550001296194741
-0.5299528440178288,0.10550002926450991
-0.5295528616862304,0.10939985699759577
-0.5295528359939814,0.1094001433293356
-0.5292528502754438,0.11329995767032335
-0.5292528456041787,0.11330001296194742
-0.5292528440178288,0.11330002926450991
-0.5288528764155387,0.11719971338683859
-0.528852832263479,0.11720028773876376
-0.5286528544298934,0.12109985549368382
-0.5286528433103701,0.12110014464873861
-0.5285528479922599,0.1249999620550385
-0.528552846649072,0.12500000355881888
-0.5285528452581906,0.12500003434188944
-0.5283528544298933,0.1288998554936838
-0.52835284331037,0.12890014464873858
-0.5282528479922598,0.1327999620550385
-0.5282528466490719,0.13280000355881888
-0.5282528452581905,0.13280003434188944
-0.5280528544298934,0.1366998554936838
-0.5280528433103701,0.1367001446487386
-0.5279528470193114,0.14060000000002565
-0.5278528470193115,0.14450000000002564
-0.5277528479922599,0.1483999620550385
-0.527752846649072,0.14840000355881888
-0.5277528452581906,0.14840003434188945
-0.5275528470193105,0.1523000000000512
-0.5273528473894367,0.1561999927825889
-0.5273528466584106,0.15620000721804614
-0.5271528538841425,0.16019986270341108
-0.5271528434956452,0.16020013742300862
-0.5270528504981774,0.16409986432425483
-0.527052850400562,0.16409986628874035
-0.5270528340559713,0.1640999968136058
-0.5270527416703693,0.1641002084086529
-0.5269538263374699,0.16429804136168402
-0.5269533896520984,0.1642990303554971
-0.5269530494515154,0.16430005654575203
-0.5269528088480743,0.16430111054426252
-0.5269526700429554,0.16430218270843602
-0.5266528489066187,0.16799997672325678
-0.5266528452281999,0.16800002328449457
-0.5263528502646093,0.17189995781117068
-0.5263528456303899,0.17190001268065264
-0.5263528440034168,0.1719000294050275
-0.5259528616862303,0.17579985699759587
-0.5259528359939813,0.17580014332933572
-0.5256528470193089,0.1797000000000767
-0.525352858087944,0.1835998561078212
-0.5253528396281333,0.18360014412800654
-0.5249528470193104,0.1914000000000512
-0.5247528524720159,0.1952998936722962
-0.5247528452033111,0.1952999972293497
-0.5247528331500282,0.19530010818047572
-0.5242528470193036,0.19920000000012716
-0.5237528834907265,0.20309971552302936
-0.5237528250223328,0.20310028596076604
-0.5234528502646094,0.20699995781117067
-0.52345284563039,0.20700001268065263
-0.5234528440034169,0.20700002940502749
-0.5230528764155387,0.2108997133868386
-0.523052832263479,0.2109002877387638
-0.5228528473894368,0.21479999278258888
-0.5228528466584108,0.21480000721804612
-0.5226528473802082,0.21879999278209594
-0.5224528470193092,0.22270000000007792
-0.5222528506482574,0.2265999292355837
-0.5222528462809708,0.2265999976225158
-0.5222528395536797,0.22660007278996305
-0.5218528576066915,0.2304998967730983
-0.5218528457939912,0.23049999427377083
-0.5218528277152932,0.23050010755105046
-0.5211528719279362,0.23439986122346737
-0.5211528255800904,0.2344001393550155
-0.5205528576779073,0.2382999307192061
-0.5205528461916467,0.2382999996777718
-0.520552832899493,0.2383000688342185
-0.5197528784209778,0.24219984691697907
-0.5197528198617378,0.24220015389300636
-0.5191530190107464,0.24559902538195794
-0.5191528900992672,0.24560000377211846
-0.5191528470193117,0.24560098967758712
-0.5191528470193117,0.2460998201496602
-0.5191528413263656,0.24609999899580254
-0.5191528240673727,0.24610017902518866
-0.5186528470193037,0.2500000000001272
-0.5181528470193036,0.2539000000001272
-0.5176528646075061,0.25779986281214845
-0.5176528033365196,0.2578001310485385
-0.5163528879251047,0.26169987728278377
-0.5163528865920489,0.2616998809964017
-0.5163527858270632,0.2617001112174692
-0.5163527854192739,0.2617001120003258
-0.5152528970396169,0.2636999090542474
-0.5152527986773651,0.26370009184994575
-0.5142528719284251,0.26559995267293196
-0.5121528576933407,0.2694999801770556
-0.5121528364235013,0.26950001986739475
-0.511352916994701,0.2709998687963955
-0.5113527805194553,0.2710001329999491
-0.5101528777898366,0.27339993845918614
-0.5101528479107957,0.27339999644159957
-0.5101528114639546,0.2734000630302138
-0.5079528780782485,0.27729994494123844
-0.5079528467671718,0.277299999024542
-0.5079528131385562,0.27730005420949566
-0.5074529444731899,0.27809984407408195
-0.5074527546885566,0.2781001590143478
-0.5056528527175957,0.28119999018655795
-0.5035530305462604,0.2847996853826442
-0.5035526841286686,0.2848003257815224
-0.5033528777898367,0.2851999384591862
-0.5033528479107958,0.2851999964415996
-0.5033528114639547,0.28520006303021384
-0.501152873876041,0.2890999523906062
-0.49965292987701226,0.29169985638025364
-0.4996527684088439,0.2917001459911211
-0.49895287319297815,0.2929999513920145
-0.4989528463153061,0.29300000016036465
-0.49895281922104545,0.2930000471364636
-0.4966528687674016,0.2968999631230771
-0.49575288291392194,0.2983999401759265
-0.49575281186462267,0.29840006026545157
-0.4943528882206302,0.30079992936943856
-0.4943528068439262,0.3008000712202642
-0.492152985767616,0.30469975403735955
-0.492152720726697,0.3047002525854655
-0.4918529405955654,0.3052998128477289
-0.49185276043381054,0.30530019048831936
-0.490353373793101,0.3085988410978803
-0.4903529149753961,0.30860002210428616
-0.4903525912160704,0.3086012470409033
-0.4895528540677699,0.31249996563886806
-0.4895528466022655,0.3125000009193611
-0.48955283935384497,0.3125000332171367
-0.48865285301356254,0.3163999740250271
-0.4886528411476011,0.3164000260034015
-0.4879528535776647,0.3194999709559771
-0.48795284802738803,0.31949999494676523
-0.487952838548674,0.31950003388267434
-0.48775288139858386,0.32029986248303455
-0.48775284312449463,0.3203000007456098
-0.4877527997506896,0.32030013167705
-0.4863528949612439,0.3241998664476488
-0.4863527735242149,0.32420012142696075
-0.4840529363359785,0.3279998524336123
-0.4840527250763492,0.32800012194337674
-0.4839539398946845,0.3280989071250415
-0.48395324956978325,0.32809966300602517
-0.48395263046319825,0.3281004782431485
-0.48395208765301134,0.32810134614961334
-0.4817528732315645,0.3319999535330872
-0.48175282124662283,0.33200004671325617
-0.48015287213406266,0.3348999544797715
-0.4801528458510574,0.33490000109861146
-0.4801528210603873,0.334900043265151
-0.4795528633537641,0.3358999727761896
-0.47955283037972934,0.3359000270396044
-0.47715291426052864,0.3397998907333055
-0.47715284621175674,0.3397999958878302
-0.4771527682713558,0.33980010499760793
-0.4762528470191118,0.34100000000060005
-0.4741528853635065,0.3437999488747403
-0.4741528412820158,0.343800006285933
-0.4741528119245955,0.3438000428938989
-0.4723529647090898,0.34599985615729495
-0.4723527341218565,0.3460001476354724
-0.47105287299281984,0.3476999660349818
-0.47105284538961406,0.3477000015710425
-0.4710528214697287,0.3477000314459957
-0.46845286818993265,0.35089997394420624
-0.468452851438735,0.35089999431262936
-0.4684528204849814,0.3509000309570887
-0.46785290588011036,0.3515999313294383
-0.46785284270277955,0.35160000269267067
-0.46785278741152786,0.35160006136135974
-0.464453349406216,0.35509948283741605
-0.46445241441505786,0.35510057680600526
-0.46415294654868877,0.3554998672944974
-0.4641529430971109,0.3554998716257255
-0.46415272345762787,0.35550010278631894
-0.46415271987584683,0.35550010595335585
-0.4605532408980033,0.3584996717682254
-0.46055248447432495,0.35850036254540096
-0.45965291854791135,0.3593999284718146
-0.45965284520085303,0.35939999923913923
-0.459652771189123,0.35940006571995353
-0.4566528470189667,0.36200000000075566
-0.45515286725949955,0.36329998245896056
-0.4551528268617926,0.36330001763828307
-0.4527528687182007,0.36539998101392596
-0.4527528251271255,0.365400018765191
-0.4506529243269058,0.367199933736808
-0.45065277091732964,0.3672000676466554
-0.44885300536273326,0.36879985925074105
-0.4488526940608829,0.3688001465855877
-0.44645318870913653,0.3710996725476779
-0.44645253389817796,0.37110035487099635
-0.44495298631810365,0.37279984212841405
-0.44495271369602996,0.37280016295103474
-0.443152869621453,0.37499997237551763
-0.44315282459164607,0.3750000277679395
-0.4410528670420277,0.3775999752103242
-0.4410528473969168,0.37759999925421583
-0.4410528259080039,0.37760002495009376
-0.43995285702441134,0.3788999881761577
-0.43995285691961455,0.3788999882880514
-0.43715287947158377,0.38219996175304655
-0.43715281490726576,0.38220003853481727
-0.43665290339072527,0.38279993235466586
-0.43665284557634215,0.382799999574189
-0.43665278699671917,0.38280006355373086
-0.4332528757893514,0.3863999695380027
-0.4332528446592701,0.3864000020135129
-0.43325281957410555,0.3864000274456204
-0.43295293710085025,0.3866999099188757
-0.43295274208393664,0.3867000728723113
-0.4293528643719982,0.3891999879500463
-0.4293528297109546,0.3892000121163707
-0.42735295953430946,0.3905999212400223
-0.42735273645046074,0.3906000814722903
-0.4254528806356234,0.3919999752305915
-0.42545281303982235,0.3920000242715785
-0.4219529539536268,0.39449992361886105
-0.4219527418889304,0.3945000788482861
-0.421552872296197,0.3947999810428361
-0.4215528653378425,0.3947999862010694
-0.4176528867957643,0.39759997144305337
-0.4176528468015183,0.39759999963495885
-0.4176528062510248,0.39760002717939313
-0.4164531906326779,0.39839977092495776
-0.41645252103824126,0.3984002535413217
-0.4137528861469538,0.40049996956787864
-0.4137528073630754,0.40050002974267734
-0.41135333318987394,0.4022996353725784
-0.41135240274669016,0.4023004146548814
-0.40985290583863204,0.40369994510240237
-0.4098528446811336,0.40370000057487987
-0.4098527868478653,0.4037000501433404
-0.40685301235338633,0.4061998622220729
-0.40685268704929417,0.40620014397346116
-0.4058528741639457,0.4070999755702748
-0.4058528200324538,0.40710002460610606
-0.40245291355675583,0.4101999393339484
-0.402452847796711,0.41019999740027363
-0.4024527749260731,0.41020005767507156
-0.40195303359150214,0.41059985074272837
-0.40195266692045417,0.41060015700971536
-0.39805672242014123,0.41399662144588556
-0.398055948789424,0.4139973633163384
-0.3980552489091754,0.41399817513152243
-0.3980546290731461,0.4139990495910997
-0.39805409485528026,0.4139999788313955
-0.39805365105959134,0.41400095449611346
-0.3980533016769612,0.4140019678114806
-0.39805304984925177,0.414003009665146
-0.39805289784105174,0.4140040706881253
-0.3980528470193117,0.4140051413390517
-0.3980528470193117,0.4140998565300534
-0.39805283330502267,0.4140999935201046
-0.3980527354235992,0.41410008870476683
-0.39415309056742753,0.41719980641095467
-0.39415261448830863,0.4172002066946741
-0.39325299300191374,0.4179998702381362
-0.3932528437886132,0.4179999939132679
-0.3932526835360415,0.418000108989382
-0.3902529655462363,0.41999992098258554
-0.39025273052058423,0.4200000819811051
-0.3875528727787208,0.4218999818735275
-0.38755285367249953,0.42189999516004517
-0.3875528139666105,0.4219000220356694
-0.3863530886934211,0.4226998388844623
-0.38635261393837106,0.42270017331709947
-0.3824529043762832,0.4255999573504468
-0.38245284831646537,0.42559999794512704
-0.3824527856787404,0.4256000408942494
-0.3821529362956149,0.4257999404829998
-0.38215275888809813,0.4258000612027547
-0.3785528643719982,0.4282999879500463
-0.3785528297109546,0.4283000121163707
-0.37655295953430945,0.4296999212400223
-0.3765527364504607,0.42970008147229033
-0.37465290755568725,0.43109995539475493
-0.3746527870809669,0.43110004540833397
-0.3713538139970463,0.4335992674416071
-0.3713528915165909,0.43360004726553414
-0.37135205752311723,0.4336009210792635
-0.37075288928734934,0.4342999506876595
-0.3707528437725626,0.43430000256951284
-0.3707528053883561,0.43430004440674813
-0.3677529256270547,0.4374999161521363
-0.36775277013233804,0.4375000854303545
-0.3668528542340247,0.43849999198403605
-0.3668528398193721,0.4385000080310846
-0.36425287997572414,0.44139996324130726
-0.36425281342520266,0.441400036178664
-0.36295286479508543,0.44279998085725186
-0.3629528293316953,0.4428000192260601
-0.36065286873158486,0.4452999764000931
-0.36065282504006657,0.4453000233533445
-0.35905288602075275,0.4469999585613655
-0.3569529583470678,0.4491998833712922
-0.35695284347782735,0.44919999703479174
-0.3569527235867938,0.4492001028609
-0.35515289042954934,0.4506999638252704
-0.35515280289365303,0.4507000353010076
-0.35215307611541335,0.45309981672359934
-0.3521526277390656,0.4531001949162234
-0.35125290540111903,0.45389994810550927
-0.3512528457912633,0.45389999963499195
-0.35125278642192653,0.45390004816763496
-0.34735711679396036,0.4569966060770439
-0.34735626930868735,0.4569973517232142
-0.3473555004233466,0.45699817818242805
-0.3473548178065787,0.45699907721181987
-0.34735422826660606,0.45700003984473014
-0.34735373768333017,0.4570010564801361
-0.34735335094968695,0.4570021169784098
-0.3473530719228462,0.45700321076244765
-0.347352903385741,0.4570043269231634
-0.34735284701931174,0.4570054543282924
-0.34735284701931174,0.4570998563462307
-0.34735283305833475,0.45709999326280404
-0.3473527346158893,0.457100086368738
-0.34735273230921226,0.45710008823903053
-0.34345293233527635,0.46009993437282737
-0.3434527629678837,0.4601000672416231
-0.34245284701893647,0.46090000000078085
-0.339452935271721,0.46329992939855325
-0.33945276019557413,0.46330007235358306
-0.3376533421129701,0.4647995874224197
-0.337652402029524,0.4648004661801783
-0.3355529855789315,0.46699985484270384
-0.3355527136991179,0.4670001499855983
-0.333952902124328,0.4687999380072369
-0.33395284623014626,0.46879999905971675
-0.3339527882670329,0.46880005875269304
-0.33165311313794754,0.47109973388177845
-0.331652599191515,0.4711002832321435
-0.3302529093978818,0.47269992871058136
-0.33025284495592866,0.4726999999142258
-0.3302527809884272,0.47270006603129877
-0.32775299497623456,0.4751998520434914
-0.32775270463934647,0.475200153332663
-0.3264528835416488,0.47659996066864513
-0.3264528447700572,0.47660000163541955
-0.3264528110016533,0.47660003601807266
-0.32255292430269095,0.480499922717035
-0.32255292282941767,0.48049992413440035
-0.322552761232991,0.4805000625897181
-0.3225527579165352,0.4805000651140753
-0.3199529593477665,0.48239991791432935
-0.319952736744546,0.48240008482723534
-0.31735284701892147,0.48440000000079264
-0.3160528876881255,0.48539996871678953
-0.3160528066354159,0.48540003165272944
-0.312352959182245,0.4882999120889986
-0.31235295758518283,0.48829991327698824
-0.3123527218182168,0.48830006251182945
-0.3123527190317374,0.48830006399440523
-0.3121537376438417,0.4883995546883531
-0.31215286995656216,0.4884000372862028
-0.3121520479677436,0.4884005941670533
-0.30825305723017304,0.4912998436898621
-0.30825264427479776,0.4913001658823489
-0.30715288991220313,0.49219996490629003
-0.30715285330426245,0.4921999942636901
-0.3071527958930409,0.4922000383452032
-0.30435303797035623,0.4942998567872167
-0.30435266228361296,0.4943001511478638
-0.30215286099341104,0.4960999885671199
-0.30215283308107527,0.4961000114790196
-0.3004529453323441,0.4974999190367982
-0.3004527505548749,0.49750008315945543
-0.2975529384367552,0.4999999211923174
-0.2975527573049419,0.5000000807433783
-0.2965529017569682,0.5008999507365546
-0.29655284511053964,0.5009000003977437
-0.296552791144254,0.5009000453045775
-0.2928533044136782,0.5038996291401795
-0.29285243063726646,0.5039004163824595
-0.29265293007122617,0.5040999169484998
-0.2926528453931824,0.5040999981781573
-0.29265275732774615,0.504100075893327
-0.288752877760076,0.5073999739890479
-0.2887528446977047,0.5074000015630618
-0.2887528177486908,0.5074000234169773
-0.28825320186034975,0.5077997161276503
-0.28825251611127944,0.5078003114432861
-0.2848529429254787,0.5109999097358043
-0.28485284680694667,0.5109999960662669
-0.28485274116496284,0.5110000823316494
-0.28395294520464825,0.5116999236341163
-0.28395284552960154,0.5116999976970603
-0.28395274239686574,0.5117000674988972
-0.2808529371664754,0.5136999418410846
-0.280852845247054,0.513699998702463
-0.2808527534924607,0.5137000507723142
-0.2773535742593153,0.5155996052131645
-0.2773521850286417,0.5156004964935026
-0.2769528899786837,0.5158999677809711
-0.27695284660518366,0.5158999996716875
-0.27695280298512487,0.5159000304857303
-0.2730529862046076,0.518599903641473
-0.27305284162887244,0.5185999974548522
-0.27305270030925716,0.5186000776706309
-0.2713534046071368,0.5194997048070477
-0.2713523257459118,0.5195003554142104
-0.2691528898021563,0.5209999708304073
-0.2691528431246892,0.5210000020333326
-0.26915280693385424,0.5210000253176822
-0.2653539125677895,0.5233993270225652
-0.26535289074982893,0.5234000547146445
-0.26535195586262345,0.5234008911556883
-0.2652530432214041,0.5234998037969076
-0.2652530417619027,0.5234998051197226
-0.26525284463674703,0.5234999926878467
-0.26525278110742173,0.5235000422155028
-0.2652527512802466,0.5235000631647709
-0.2613529280085302,0.526099946007709
-0.26135284605305537,0.5260999986287798
-0.26135276259265877,0.526100048244382
-0.2592529699126312,0.5272999297758263
-0.2592528472733788,0.5272999958377916
-0.25925271574805164,0.5273000583434321
-0.25745288399454247,0.528099983567214
-0.25355293180441246,0.5297999630430401
-0.25355284895333996,0.5297999975553812
-0.25355275742453764,0.5298000321629301
-0.24966033113400177,0.5311973133954302
-0.2496592659287039,0.5311977584137393
-0.2496582516717222,0.5311983097633535
-0.24965729894326277,0.5311989616928777
-0.2496564176816979,0.5311997074017193
-0.2496556170798941,0.5312005391110277
-0.2496549054893167,0.5312014481448402
-0.24965429033291198,0.5312024250205843
-0.24965377802767444,0.5312034595479961
-0.24965337391770837,0.5312045409354185
-0.24965308221848062,0.5312056579023753
-0.2496529059728472,0.5312067987972428
-0.24965284701931179,0.5312079517187938
-0.24965284701931179,0.5312998604155003
-0.24965284697359588,0.5312998622661647
-0.24965283427182539,0.5312999909094589
-0.2496527152726571,0.5313000540505802
-0.24575290141000042,0.532899977686542
-0.24575285483037726,0.5328999962324138
-0.24575278354897773,0.5329000227849261
-0.24185292214431578,0.5342999730327535
-0.2418527722813655,0.5343000280274229
-0.23945289855473936,0.5351999806749077
-0.23945284169899153,0.535200001366505
-0.23945279999258817,0.5352000156762953
-0.23795296978461394,0.5356999590789533
-0.2379527252217432,0.5357000437229076
-0.23405291044571366,0.5370999772322517
-0.2340528426300798,0.5371000006673279
-0.23405278678989447,0.537100018532867
-0.23015289994330754,0.5382999837164322
-0.23015284336065786,0.5383000005214041
-0.2301527970510934,0.5383000133256265
-0.2271531810330322,0.5390999109304428
-0.2271525190715322,0.5391001093166473
-0.22625296978461393,0.5393999590789533
-0.2262527252217432,0.5394000437229076
-0.22235291044571368,0.5407999772322516
-0.22235284263007982,0.5408000006673278
-0.22235278678989448,0.540800018532867
-0.21845289680339675,0.5419999846825586
-0.21845284057135897,0.5420000014189753
-0.2184528030942352,0.542000011872408
-0.21475296858121218,0.542999967146198
-0.21475284250285587,0.5429999895555805
-0.21475272461314743,0.5429999999463535
-0.21475272214035634,0.543000000001
-0.2144539943555306,0.543000000001
-0.21445285288405144,0.5430000577863794
-0.21445172308387414,0.5430002305516747
-0.21055291546224233,0.5437999859612401
-0.21055277824857202,0.5438000123443026
-0.20665291992150697,0.5444999869158271
-0.20665284035843434,0.5445000001225199
-0.2066527801000634,0.5445000085802708
-0.20275284701843896,0.5450000000009919
-0.19885288407034413,0.5454999952507475
-0.19885284380300947,0.5455000001429195
-0.1988528130520204,0.5455000034847274
-0.19495298927876836,0.5458999854101892
-0.19495270517277152,0.5459000181863339
-0.19105288407034413,0.5463999952507476
-0.19105284380300946,0.5464000001429196
-0.1910528130520204,0.5464000034847274
-0.18715289452749773,0.5467999951282682
-0.18715279955222525,0.5468000052750157
-0.18625297000223984,0.5468999863361252
-0.18625272436325085,0.546900016355017
-0.1832528896747678,0.5472999943134814
-0.18325284666221126,0.5472999997154769
-0.18325280452784612,0.5473000043590017
-0.17935298927876836,0.5476999854101892
-0.17935270517277152,0.5477000181863338
-0.175452915749047,0.5481999911893755
-0.17545285168745248,0.5481999986052528
-0.17545277315584576,0.5482000056827312
-0.17155299034764748,0.5484999889756695
-0.17155270401590764,0.5485000146679185
-0.16765287642333485,0.5488999969851055
-0.16765285969898194,0.5488999986120765
-0.16765280482946657,0.5489000032462988
-0.16375284701838846,0.5492000000009971
-0.15985288818515797,0.5494999968343225
-0.15985284020757085,0.5495000001725137
-0.15985281258121964,0.5495000017228558
-0.15585285423635792,0.5496999996400989
-0.15585283980090067,0.5497000003711249
-0.1519528813601984,0.5498999982398789
-0.1519528505771393,0.5498999996307599
-0.15195280907334846,0.5499000009739481
-0.14805299166705038,0.5499999962920583
-0.1480527025119956,0.5500000074115816
-0.1441528813601984,0.5501999982398789
-0.1441528505771393,0.5501999996307598
-0.14415280907334846,0.5502000009739481
-0.14025284701833743,0.5503000000009997
-0.13635284701833741,0.5504000000009996
-0.13245288274997932,0.5504999990848037
-0.13245284796797915,0.5504999997565571
-0.13245281032218362,0.550500000001
-0.12855299190477293,0.550500000001
-0.12855270217948617,0.5505000037148163
-0.1168528827301187,0.5507999990853129
-0.11685284800770943,0.5507999997560374
-0.11685281030231262,0.5508000000009999
-0.11295299190477291,0.5508000000009999
-0.11295270217948615,0.5508000037148163
-0.1090528470183374,0.5509000000009996
-0.1051528827301187,0.5509999990853129
-0.10515284800770942,0.5509999997560375
-0.10515281030231262,0.551000000001
-0.07385288373429168,0.551000000001
-0.07385284602893144,0.5509999997560379
-0.07385281130650242,0.5509999990853129
-0.06995299185713738,0.5509000037148163
-0.06995270213185062,0.5509000000009999
-0.06215288373429168,0.5509000000009999
-0.06215284602893145,0.5508999997560378
-0.06215281130650239,0.5508999990853128
-0.05825299185713738,0.5508000037148163
-0.058252702131850624,0.5508000000009999
-0.054352975893460866,0.5508000000009999
-0.05435284834388299,0.5507999883954994
-0.054352847962542666,0.5507999883254712
-0.05435272982104991,0.5507999553564177
-0.05435272572708328,0.5507999539072566
0.268365895443575,0.4281585064325447
0.2683669490445268,0.4281581641138916
0.2683680310955912,0.4281579265796416
0.26836913120245426,0.4281577961115773
0.2683702387973559,0.4281577739629909
0.2683713432406049,0.4281578603466443
0.2683724339227855,0.4281580544327258
0.268373500366672,0.42815835435682087
0.2683745323278751,0.4281587572378222
0.26837551989325015,0.428159259205606
0.2683764535761242,0.4281598554382088
0.2683773244074263,0.42816054020814776
0.2683781240218451,0.4281613069374397
0.2683788447381874,0.4281621482607901
0.2683794796331646,0.4281630560963445
0.26838002260789845,0.4281640217233244
0.26838046844650765,0.42816503586579985
0.2683808128662124,0.4281660887817951
0.2683810525584752,0.4281671703568711
0.2683811852207832,0.42816827020128645
0.26838120957876593,0.4281693777498021
0.26838112539843784,0.4281704823631726
0.2683809334884453,0.4281715734303478
0.268380635692299,0.4281726404704039
0.2683802348706649,0.4281736732332244
0.2683797348738843,0.42817466179796454
0.26837914050498696,0.42817559666835114
0.26837845747355266,0.4281764688639059
0.26837769234086434,0.42817727000621236
0.2683768524568795,0.42817799239940024
0.2683759458896256,0.4281786291040729
0.2683749813476979,0.42817917400396793
0.26837396809660313,0.42817962186471076
-0.0504527192632117,0.5507999508644833
-0.0504527200529175,0.5507999511903685
-0.05045279744786847,0.5507999899064855
-0.05045270614685846,0.5507999963889118
-0.04655299185713738,0.5507000037148163
-0.04655270213185062,0.550700000001
-0.04265288373429168,0.550700000001
-0.04265284602893145,0.5506999997560378
-0.042652811306502385,0.5506999990853129
-0.03875299185713738,0.5506000037148163
-0.03875270213185063,0.550600000001
-0.03485288467197344,0.550600000001
-0.03485284234356121,0.5505999997189798
-0.03485281405295853,0.5505999991768664
-0.030852988239605857,0.5505000035315326
-0.030852705752869174,0.550500000001
-0.026952883734291687,0.550500000001
-0.026952846028931447,0.5504999997560378
-0.026952811306502414,0.5504999990853129
-0.023052991857137384,0.5504000037148163
-0.023052702131850625,0.550400000001
-0.019152883734291686,0.550400000001
-0.019152846028931445,0.5503999997560378
-0.019152811306502412,0.5503999990853129
-0.015252847018286135,0.5503000000009997
-0.011352991857137382,0.5502000037148164
-0.011352702131850623,0.550200000001
-0.0074528837342916834,0.550200000001
-0.0074528460289314405,0.5501999997560378
-0.007452811306502411,0.5501999990853129
-0.0035528470182861352,0.5501000000009997
0.00034715298171386454,0.5500000000009997
0.0042470081428626185,0.5499000037148164
0.004247297868149377,0.549900000001
0.008147116265708316,0.549900000001
0.00814715397106856,0.5498999997560379
0.008147188693497585,0.549899999085313
0.012047008142862619,0.5498000037148163
0.012047297868149377,0.5498000000009999
0.015947116265708314,0.5498000000009999
0.015947153971068554,0.5497999997560378
0.015947188693497587,0.5497999990853129
0.019847008142862617,0.5497000037148163
0.019847297868149375,0.5497000000009999
0.023747116265708315,0.5497000000009999
0.023747153971068555,0.5496999997560378
0.023747188693497588,0.5496999990853129
0.03154700814286262,0.5495000037148163
0.031547297868149374,0.549500000001
0.03554711626570832,0.549500000001
0.03554715397106855,0.5494999997560378
0.035547188693497614,0.5494999990853129
0.03944700814286262,0.5494000037148163
0.03944729786814938,0.549400000001
0.043347116265708314,0.549400000001
0.043347153971068544,0.5493999997560378
0.04334718869349761,0.5493999990853129
0.04724700814286262,0.5493000037148164
0.04724729786814937,0.549300000001
0.05894711626570832,0.549300000001
0.05894715397106855,0.5492999997560378
0.05894718869349761,0.5492999990853129
0.06284700814286262,0.5492000037148164
0.06284729786814938,0.549200000001
0.06674711626570833,0.549200000001
0.06674715397106856,0.5491999997560378
0.06674718869349758,0.5491999990853129
0.07064700814286262,0.5491000037148164
0.07064729786814938,0.549100000001
0.07454711626570833,0.549100000001
0.07454715397106856,0.5490999997560378
0.07454718869349758,0.5490999990853129
0.08234700814286262,0.5489000037148164
0.08234729786814939,0.548900000001
0.08624711626570833,0.548900000001
0.08624715397106857,0.5488999997560379
0.08624718869349758,0.548899999085313
0.09014700814286199,0.5488000037148163
0.09014729786814875,0.5488000000009999
0.10584711626570832,0.5488000000009999
0.10584715397106856,0.5487999997560378
0.10584718869349757,0.5487999990853129
0.1175471150965626,0.5485000009724138
0.11754715642091768,0.5484999996354706
0.11754718738333339,0.5484999982368143
0.12144686373158994,0.5483000148343397
0.1214474426119315,0.548300000001
0.12924711628556218,0.548300000001
0.12924715393134692,0.5482999997565572
0.1292471887133581,0.5482999990848036
0.13314700814286262,0.5482000037148164
0.13314729786814938,0.548200000001
0.13704707948178513,0.548200000001
0.13704715517132926,0.5481999990165871
0.13704722417370635,0.5481999963501286
0.140947080920707,0.5480000036964362
0.1409472249249584,0.5479999944669053
0.1448471529817649,0.5477000000009971
0.1487471107928589,0.5474000032462976
0.14874716566234086,0.5473999986120781
0.14874718238671572,0.547399996985105
0.15264697925212595,0.547000017819422
0.15264732717898666,0.5469999875583385
0.15404708695459438,0.5469000047172236
0.1540471493303228,0.5468999995268469
0.15404722227020765,0.5468999916863849
0.15654709700695513,0.5466000067179752
0.15654709769567512,0.5466000065974188
0.16054710418430046,0.5461000061006775
0.16054717116190845,0.5460999971358946
0.16054718339938664,0.5460999953213659
0.16444715298184026,0.5455000000009883
0.16834715298184028,0.5449000000009884
0.17224708330712568,0.5443000107201752
0.17224722236752188,0.5442999875471485
0.1761471367169504,0.543600002920328
0.17614716925522297,0.5435999971292153
0.1795470090437306,0.5430000254018316
0.17954701225739816,0.5430000247486043
0.1795472850604668,0.5429999470450813
0.17954728923549446,0.5429999454995545
0.18004708302134545,0.542800027985214
0.18004722330962686,0.5427999729518641
0.18394691334198546,0.5413000921701879
0.1839473965600796,0.541299918808257
0.18784704129653618,0.5400000372294381
0.18784726541864974,0.5399999651068176
0.19074704733105016,0.5391000327891761
0.19074714879044322,0.5390999991110306
0.19074725908481682,0.5390999575598256
0.19174696479912534,0.5387000752741021
0.19174734374263017,0.5386999315227756
0.1956471529820261,0.5373000000009412
0.1995471086046427,0.535900015931284
0.20144706045912708,0.5352000340883046
0.20144715213095962,0.535199998486055
0.20144724309673415,0.535199959449326
0.20344698012437218,0.5343000777868888
0.20344732835082527,0.5342999280547682
0.207347083149187,0.5327000286503121
0.20734722319133966,0.5326999722867389
0.21114515302786083,0.5312007894565333
0.21114615806188053,0.5312004463682918
0.2111471908593367,0.5312001991187485
0.2111482423030412,0.5312000498905391
0.21114930311120295,0.531200000001
0.21124699599724625,0.531200000001
0.2112471494641973,0.5311999833231423
0.21124729524364166,0.5311999343417383
0.21514712465563815,0.5294000130746629
0.215147181162521,0.5293999866152115
0.21914712491269614,0.5275000133338783
0.2191471340547578,0.5275000089296273
0.21954702758885025,0.5273000626973693
0.2195471458699106,0.5272999883963368
0.21954714589075802,0.5272999883801941
0.21954724269949633,0.5272998970340244
0.2195472437149739,0.5272998959251058
0.22294689891021913,0.5234002914364422
0.22294742637543752,0.5233997266076649
0.22304707584621372,0.5233000771368888
0.22304721767322666,0.5232999122060265
0.2258470810236858,0.5195000976589748
0.22584714980790074,0.5194999999868342
0.22584721715558012,0.5194998949900946
0.22694710374552451,0.5177000805701857
0.2269471527461759,0.5176999972915806
0.22694719575590505,0.5176999183422867
0.22804702097099258,0.515600252022574
0.22804729750602992,0.5155997549389544
0.23034709352848998,0.5117001008139135
0.23034709446422183,0.5117000991494002
0.2303471447426108,0.5116999951644158
0.23034718494034181,0.5116998910538774
0.2303471861304923,0.5116998872976103
0.23084714404402282,0.5100000303916066
0.23084714814502927,0.5100000161538494
0.23144714010890802,0.5078000472039946
0.2314471662651481,0.5077999529077806
0.23254711679159865,0.5039001283140013
0.23254719219015074,0.5038998725758972
0.2337470166076731,0.5000004432189495
0.2337473252057716,0.4999995694424841
0.2339534986342545,0.4994841358712769
0.23395393342672033,0.49948318019216237
0.23395445502068737,0.4994822689804461
0.23395505891554616,0.4994814100985812
0.23395573990054827,0.499480610957489
0.23395649209976768,0.49947987845261355
0.2339573090228016,0.49947921890442354
0.23474702899439095,0.49890009092525806
0.2347472793974902,0.4988999124825841
0.23767181502053938,0.49687523397431926
0.23767250704624968,0.49687479119385547
0.23864681599956056,0.4963001987342106
0.23864750289897105,0.49629982504247666
0.23904701651182164,0.49610006823605135
0.239047145365187,0.49609998544523365
0.2390472593427101,0.49609989359306694
0.23904726024777687,0.4960998927353255
0.24254715298239532,0.4926000000007071
0.24294691100958116,0.4922002419735213
0.2429474091501513,0.49219977310926855
0.246447081225479,0.4891000635568354
0.24644723297834495,0.48909992000475744
0.24724680310902966,0.4883003498740728
0.24724753209058029,0.4882996820390086
0.25034711793432374,0.4857000293958689
0.2503471875499341,0.48569997004217685
0.2518469631075427,0.4844001645589161
0.2518473499820383,0.484399844042665
0.25424712560782514,0.4825000216722504
0.254247151991315,0.4825000005188662
0.25424718064619617,0.4824999769475451
0.2566470338666493,0.4805000992638342
0.25664713894603747,0.4804999901430746
0.2566472195162973,0.4804998580618567
0.2581469590401124,0.47730041374438437
0.25814737969023016,0.47729960326206716
0.258547091628338,0.47660010737037856
0.2585471516339822,0.47659999681329923
0.25854720387600116,0.4765998897313749
0.26034710621627033,0.47270010132745843
0.26034720174047693,0.47269989961654746
0.26078485415766967,0.4717988505223271
0.2607854022600789,0.4717978532003346
0.26078604786966286,0.4717969160473734
0.2607867844419455,0.4717960485632639
0.26078760451037125,0.4717952595416009
0.26204712774648226,0.4707000219449826
0.262047144603717,0.4707000071104315
0.264147116114985,0.46880003335693715
0.2641471901427818,0.46879996696925474
0.2659471131522409,0.46720003540529115
0.2659471513163307,0.4672000008319863
0.2659471927155604,0.46719996185686896
0.2684469231195142,0.46480022066907334
0.2684473949118741,0.4647997926325864
0.2698471241427011,0.463600024720449
0.26984715856305647,0.46359999481365144
0.2698471755545429,0.4635999796857762
0.27284712705219255,0.4609000233378915
0.2728471790560838,0.46089997682409745
0.2737470294154547,0.46010010983798993
0.2737472797088179,0.4600998938245202
0.27744705806464903,0.4570000795263915
0.2774471503688564,0.4569999986834526
0.2774472412771276,0.45699991170597487
0.2776468205406919,0.45680033244241053
0.27764751188348435,0.45679969631517475
0.28154706329113693,0.4535000758933149
0.2815471513565284,0.45349999817818537
0.28154723603461873,0.45349991694848374
0.2819468551715092,0.4531002978115933
0.28194747213045795,0.453099725178768
0.2855470724989779,0.4500000693058758
0.28554715306216394,0.44999999725165823
0.28554722672078336,0.4499999262623191
0.2863471212689093,0.4492000317141931
0.28634718418857347,0.44919996778787824
0.2894470941301529,0.44600006075140924
0.2894471500421893,0.4460000012800724
0.2894472099328002,0.4459999335585727
0.2900468704806739,0.44530032958605337
0.29004745993010267,0.44529969305299977
0.293347062925501,0.44200009005760144
0.2933471498445198,0.4419999991302063
0.29334723545964403,0.4419999010280151
0.29384682474991364,0.4414003938796916
0.2938475155270892,0.44139963745601324
0.2977471240262228,0.43750002895687967
0.29774718151592633,0.43749997062795476
0.3011470959146095,0.4340000587469574
0.30114721089550356,0.4339999420875989
0.3015462531185854,0.43360089986451705
0.30154719751348963,0.4336000558316791
0.30154823041155754,0.43359932275954904
0.30504663087981826,0.4314003281794994
0.30504770768930306,0.4313997305716988
0.3085471237674099,0.4297000141909041
0.30854718203182885,0.42969998547604776
0.3089470889617858,0.4295000320110693
0.30894715431797964,0.4294999982916563
0.3089472135978025,0.42949996580744265
0.3128467823057163,0.4273002091004144
0.3128475383329891,0.42729981936768213
0.3160470504784473,0.4258000480494986
0.31604715019535845,0.4257999988475125
0.31604725295958014,0.4257999428709278
0.31674702929906173,0.42540007067693836
0.3167472784071822,0.42539993246433133
0.32064715298216234,0.42330000000088047
0.32324708046948786,0.42190003904616674
0.32324715380333596,0.4218999981692252
0.32324722173693665,0.42189995769025207
0.3245468751209521,0.4211001709923964
0.3245474402438546,0.4210998453215077
0.3284471058918975,0.4190000253571769
0.328447200310267,0.41899997509135173
0.33034699572723,0.41800008276663436
0.3303471488862164,0.4179999959015994
0.33034729968166,0.41799989731124043
0.3323468794105821,0.416600191500995
0.33234743738225814,0.41659982498543885
0.336246041518361,0.4142006839786063
0.3362471847427341,0.4142000680459578
0.336248391069124,0.4141995873052422
0.3365470425123212,0.41410003682417645
0.3365470427462528,0.4141000367408061
0.3365471499105767,0.4140999909143044
0.33654724939967656,0.4140999383368223
0.3365472516222268,0.41409993698084263
0.3401471492263334,0.4118000024004412
0.3426471085002035,0.4102000284693374
0.3426471969244759,0.41019997070601005
0.34414698204481825,0.4092001139591152
0.3441473279479339,0.4091998923296384
0.3480470437149938,0.4068000672422169
0.3480471488695185,0.406799999193445
0.3480472579792962,0.40679992125304404
0.34884662142549383,0.4062003986683959
0.34884772758774085,0.40619966635893234
0.35194708557592913,0.40440003913998424
0.35194715357353623,0.4043999983933123
0.3519472170211417,0.4043999579753048
0.35514631988701795,0.4023005467195735
0.35514717372313914,0.402300038623154
0.35514806888094425,0.4022996074728354
0.3558471209175376,0.4020000137428668
0.3597470705817627,0.40030003591900215
0.35974715310114513,0.4002999983761345
0.3597472322291375,0.40029995930648804
0.36344709892576577,0.3984000277595708
0.36344720733385033,0.398399972825037
0.3636468871210845,0.3983001329314199
0.36364742546234635,0.3982998812274707
0.3675470403085225,0.39660004911503494
0.3675472666970358,0.3965999533486306
0.3714469994329167,0.39500006299544865
0.3714471500398191,0.39499999597651797
0.3714472988590274,0.39499991895817776
0.37234652674250773,0.39450034791179983
0.372347818135744,0.39449973393945476
0.37534710675190874,0.3933000184929888
0.3792471244241522,0.3917000117169896
0.37924718141084723,0.39169998797336475
0.3818469808586415,0.39060007282237486
0.38184732741892446,0.39059993290982675
0.38314709426504034,0.3901000225843976
0.3831471543844758,0.390099998689987
0.3831472090061309,0.39009997558017995
0.38704704030852244,0.38840004911503495
0.38704726669703576,0.3883999533486306
0.3909470573776599,0.3868000392232463
0.3909471491048806,0.3867999996170691
0.3909472484258299,0.3867999522790472
0.39114712580647276,0.3867000135887258
0.3911471800101382,0.3866999861216498
0.39484711136758355,0.3848000213705292
0.39484715382954344,0.384799999119669
0.39484719285944325,0.3847999778468356
0.3984470538042027,0.382800055099747
0.3984471503173307,0.38279999891695143
0.3984472488070204,0.38279993611764707
0.3987470685160167,0.3826000563116495
0.39874723844624,0.3825999452162187
0.40264712098915745,0.38010002050922037
0.40264718511247044,0.38009997970805715
0.4045471217824227,0.3789000197059821
0.40454718392205197,0.37889997988995633
0.40654715298223326,0.37760000000083843
0.4105471229651094,0.37500001951196893
0.4105471831223415,0.37499998068025625
0.4144471102510895,0.3725000273925973
0.4144471952144994,0.3724999718459945
0.4165461280232997,0.3711006833067942
0.41654718385514816,0.37110005938253343
0.41654830106952784,0.37109955352246865
0.41834709927646085,0.3704000208864392
0.4183471543611466,0.37039999881543084
0.4183472042224714,0.3703999776653649
0.422247112668353,0.36870001757357035
0.4222471930174859,0.3686999818030086
0.4255466129017739,0.3672002454919686
0.42554771579401407,0.3671998123969455
0.42614703324406983,0.3670000399135936
0.42614715200990827,0.3669999973553976
0.4261472686458874,0.366999949583363
0.43004715298208784,0.3653000000009167
0.4339470852778236,0.36360002951303183
0.43394715177578774,0.36359999948661753
0.4339472198243825,0.3635999665797709
0.4345469658294171,0.3633000935772536
0.43454734347000756,0.3632999134154988
0.4378470729101142,0.36180003639726854
0.4378472336107856,0.36179996485507415
0.44174708527782364,0.3601000295130318
0.44174715177578777,0.36009999948661753
0.44174721982438253,0.3600999665797709
0.4431470714575082,0.3594000407632081
0.4431472351535212,0.3593999605586294
0.44564709711892553,0.35820002681523533
0.44954712679454417,0.3563000127589491
0.44954717903722236,0.356299986973351
0.45114704807526856,0.35550005245432786
0.45114715148010315,0.35549999804094845
0.4511472534832582,0.35549993882630204
0.4519550178964376,0.35500825614001885
0.45195551142835044,0.3550079725091952
0.4534471102873752,0.3542000231272235
0.45344719527329835,0.35419997614434245
0.45734711870744826,0.35200001933533476
0.45804710374967095,0.3516000281337154
0.4580471543514066,0.35159999854103124
0.45804719943613686,0.3515999709671489
0.4612470437664773,0.3496000682606861
0.46124726372495795,0.34959993424734664
0.46444705053465835,0.347700060829087
0.4644471513381312,0.3476999980659227
0.4644472501950132,0.3476999305631397
0.4651467856638324,0.347200262371126
0.4651475400536124,0.3471997677580117
0.4691471089311068,0.344800026431515
0.46914719654555725,0.3447999727737611
0.47074710672831477,0.34380002890953765
0.4707471986695427,0.34379997020476705
0.4730471152850724,0.34230002458594333
0.4730471592994007,0.3422999953787418
0.47304718352389563,0.3422999787913512
0.4766458198685478,0.3398009257742316
0.4766467303671166,0.3398003556372985
0.4766476908797541,0.33979987451440435
0.47664869272994326,0.33979948675163574
0.4769469983709733,0.33970005153795907
0.47694729199524105,0.3396999144543724
0.4808470830645271,0.33730004302711947
0.48084715002272843,0.337300000468898
0.48084722247520195,0.3372999513557611
0.4828469334394474,0.33590015368078924
0.48284737956154405,0.3358998568981159
0.4847470872416266,0.33470004152122174
0.4847471537897213,0.33469999819875607
0.4847472150013306,0.3346999559346387
0.48854421288563243,0.33200208901684536
0.48854519454498735,0.33200146494930916
0.4885462351459285,0.33200094507907524
0.4885473236671872,0.33200053491222115
0.48854844857995855,0.3320002387929281
0.4885495979700059,0.33200005985747083
0.4885507596638476,0.332000000001
0.48864700903814223,0.332000000001
0.48864714852926305,0.331999985906098
0.48864727131494556,0.331999918078192
0.4925471117059815,0.32930002857670554
0.4925471471237692,0.32930000358839684
0.4925471986251199,0.3292999657686763
0.49414699156230274,0.32810012106578923
0.49414731862039263,0.3280998847742934
0.4964471488657469,0.3265000028644817
0.49974705459892504,0.32420006857102335
0.49974705527327523,0.32420006807943985
0.499747148049877,0.32419999097770236
0.4997472280805403,0.3241999122035954
0.49974723178036634,0.3241999080697456
0.5003469891947306,0.3235001910863205
0.5003473251130888,0.3234998163946349
0.5033470476032069,0.3203001124051754
0.5033471486292806,0.32029999857850505
0.5033472464546703,0.3202998753710238
0.5042471040879887,0.3191000651932661
0.5042471556441956,0.3190999943460491
0.5042471947717516,0.31909993731670766
0.5060470817442525,0.31640010685795633
0.5060472266303317,0.31639989478939595
0.5081471315507208,0.31340003061741156
0.5081471435181879,0.31340001327808437
0.5087470979916594,0.31250008248684574
0.5087472094148392,0.3124999184872054
0.5114465728488433,0.30860083797142174
0.51144718818938,0.30860002938350667
0.5114478736592377,0.3085992793238647
0.515346790437702,0.3047003625454004
0.5153475468613804,0.3046996717682249
0.5159471046303902,0.30420004029405
0.5159472004248913,0.3041999586405855
0.5198439605948122,0.30080278310783387
0.5198448706954116,0.30080206828273814
0.5198458491175665,0.30080145026323557
0.5198468856046847,0.30080093552789355
0.5198479692914917,0.30080052947257346
0.5198490888179285,0.3008002363538672
0.5198502324482368,0.300800059244476
0.5198513881939827,0.300800000001
0.5199470085835843,0.300800000001
0.519947009657097,0.3007999999735668
0.5199471469999853,0.30079998592186546
0.5199472637193807,0.3007999038343809
0.523747125393813,0.29750002395921604
0.5237471807251852,0.29749997622117674
0.5244471221881105,0.2969000263958123
0.5244471550820221,0.2968999977889896
0.5244471807846852,0.2968999748048835
0.527647139694093,0.2940000120432327
0.5276471399257259,0.2940000118109245
0.5287470493129256,0.2930000942456756
0.5287471520981393,0.2929999960424942
0.5287472454318142,0.29299989764599516
0.5315471231234237,0.2899000330588562
0.5315471823166156,0.28989996647588734
0.5322470778455679,0.28910008587137054
0.5322471535743746,0.2890999957145745
0.5322472188550629,0.2890999114133444
0.5351470337434825,0.28520016035650425
0.535147277815169,0.28519984395974973
0.5355470877237994,0.2847000815739617
0.5355471518940292,0.28469999824949943
0.5355472116312607,0.28469991447114157
0.5379470173607882,0.28120019778224736
0.5379472968710006,0.28119980814925016
0.5394470836487383,0.27920009244559996
0.539447153675521,0.2791999949873175
0.5394472122737486,0.27919990612277695
0.5406469886511751,0.27730026019185183
0.5406473312280914,0.27729974913641836
0.5433470664922367,0.27350012172762117
0.5433471386603659,0.2734999942065763
0.5433471389437381,0.2734999928482618
0.5433471528752082,0.2734998577973332
0.5433471529826882,0.27349985364761414
0.5433471529826882,0.273403530791642
0.5433472104981922,0.2734023919819774
0.5433473824593673,0.2734012647620168
0.5433476671161587,0.2734001606035153
0.5433480615716048,0.2733990907435308
0.5433485618113193,0.2733980660700641
0.543349162744346,0.27339709701125126
0.5460471236497765,0.26950004237007374
0.5460471827003602,0.26949995790028203
0.5472471116304509,0.26780005858265366
0.5472471567358731,0.2677999929308566
0.5472471872049572,0.26779994622243986
0.5486471429357058,0.2656000157884063
0.548647163081594,0.2655999842459999
0.5511470922810947,0.2617000946947788
0.551147092529237,0.26170009429017416
0.5511471977598389,0.2616998972594576
0.5511471978999947,0.26169989695462303
0.552847076024598,0.25780017655112125
0.5528471469517598,0.25779999740863224
0.5528472051523311,0.25779981503504085
0.5539471424551833,0.2539000373249286
0.5539471637659903,0.2538999627487347
0.5550471152240527,0.2501001304390645
0.5550471416171584,0.250099991351779
0.5550471528530612,0.25009987172774817
0.5550471529826881,0.2500998662511815
0.5550471529826881,0.2500015635124581
0.5550472004066539,0.2500005291928082
0.555047342280598,0.2499995035525424
0.5550475774140005,0.24999849519821288
0.5561470113346795,0.24610050220671492
0.5561473402979802,0.24609951298042673
0.5576469874456358,0.24220043039652203
0.5576473530291495,0.24219958451911647
0.5589471181597321,0.23950007232482948
0.5589471553692619,0.23949999214971418
0.5589471807250049,0.2394999334186397
0.5594470712073722,0.23830019626095814
0.5594472420809108,0.2382998069540706
0.5612471378383181,0.23440003281302133
0.5612471543123898,0.2343999965108873
0.5612471658466215,0.23439997025236098
0.562847028459528,0.23070028796001474
0.5628472932870657,0.23069971939148098
0.5629470926239686,0.2305001207176752
0.5629471488871561,0.23050000113503671
0.5629472023989823,0.23049987151782103
0.5644470939417682,0.22660015350657778
0.5644471486356724,0.22659999793676908
0.564447193672733,0.22659984130895183
0.5654471194227434,0.2227001308839112
0.5654471896617337,0.22269986995625002
0.5665471477821329,0.21880001843847102
0.5665471582456404,0.21879998157980762
0.566747143630143,0.21810003273404835
0.5667471619401246,0.21809996715620036
0.5676471401083677,0.2148000472059762
0.5676471662651515,0.21479995290776863
0.5687471167915983,0.21090012831400276
0.5687471921901504,0.2108998725758986
0.5699471143360939,0.20700012560158182
0.5699471945389116,0.20699987533149194
0.5706471529826369,0.20490000000031622
0.5712471431931115,0.20310002936889215
0.5712471516426568,0.2031000035496794
0.5712471632010307,0.203099966790537
0.5724471235610312,0.19920009562053584
0.5724471505730088,0.19920000196473966
0.5724471760459754,0.19919990005920302
0.5733471285590409,0.19530010583591897
0.573347152519305,0.19529999207208182
0.5733471683278011,0.19529990025684196
0.5739471529826765,0.19140000000015203
0.5745471360824528,0.1875001098516065
0.5745471529826882,0.18749988941910656
0.5745471529826882,0.18730076026110887
0.5745472547952473,0.18729924658713037
0.5750471391110678,0.18360010265005866
0.5750471687332102,0.18359989762168352
0.5756471529826765,0.17970000000015204
0.5762471315434667,0.1758001393550155
0.5762471778913126,0.17579986122346739
0.5769471446681598,0.17190004632389067
0.5769471526302655,0.1718999997356818
0.5775471529828458,0.16799999999905207
0.5781471312355322,0.16410014135658973
0.5781471493127754,0.16410000016901186
0.5781471603351421,0.1640998566271728
0.5783471517492825,0.1602000240514348
0.5783471543185705,0.16019997595414456
0.5784471419588498,0.1584001984291175
0.5784471709753094,0.15839980208121177
0.5786471478135508,0.15620005686055735
0.5786471526318413,0.15619999717807048
0.5786471557638893,0.15619994576660567
0.5788471529826869,0.1523000000000512
0.579047145567234,0.14840014460138148
0.5790471492725265,0.14840000000002598
0.5790471455672327,0.14839985539859218
0.5788471603932698,0.14450014450631618
0.5788471492737465,0.1444998553512614
0.5787471529826879,0.14059999999997436
0.5786471539556363,0.1367000379449615
0.5786471526124484,0.1366999964411811
0.578647151221567,0.13669996565811054
0.5784471678160278,0.1328002892500983
0.5784471529826881,0.13279971036975674
0.5784471529826881,0.13260011250845077
0.5784471508162498,0.13260000369516822
0.5784471435988207,0.13259988426559405
0.5781471559649705,0.12890003678144124
0.5781471535885383,0.1289000096709199
0.57774715298257,0.12499999999879657
0.5773471564844505,0.1211000341421319
0.5773471530843741,0.12110000286407
0.5773471482549142,0.12109996312329885
0.5768471666176925,0.11720010635296968
0.576847150532025,0.11719999732592412
0.5768471320477399,0.1171998979420256
0.5752471682630521,0.109400074491673
0.5752471357034527,0.10939992594601823
0.574547166547652,0.10640005813544376
0.5745471400325045,0.10639994172406328
0.5743472033442559,0.10550022662694515
0.5743471119691446,0.10549977149588219
0.5736471612199218,0.10160004589306897
0.5736471525786541,0.1015999999328035
0.5728471668813282,0.09770006775580221
0.5728471374297226,0.09769993260370159
0.5719471903508649,0.09380016192865195
0.5719471203911726,0.0937998370423232
0.5711471728063017,0.08980009911796868
0.5711471524374747,0.08980000596901563
0.571147124408362,0.08979989713228934
0.570647278183543,0.0880004507229408
0.5706470654536593,0.0879995404725039
0.5702471694366139,0.08590008638301568
0.5702471519577947,0.08590000180103662
0.5702471307601934,0.08589991333214449
0.5682471869590844,0.07810013250781944
0.5682471222230774,0.07809986670823958
0.5673471619720246,0.07420003895367717
0.5673471527659149,0.0742000003102193
0.567347142828366,0.07419996107496997
0.5667471675390358,0.07190005579920368
0.5667471389963865,0.07189994405467001
0.566347314181818,0.07030064479639654
0.5663470684640413,0.07029934075449033
0.5658471580965418,0.06640003988799432
0.5658471514389964,0.06639999073469337
0.5658471482956094,0.06639996953391167
0.5652471529826765,0.06249999999984794
0.5646471637018635,0.05860006967456326
0.5646471405288366,0.05859993061416574
0.563947182912963,0.05470016675429882
0.5639471474902752,0.054699998559477
0.5639471042617714,0.05469984054957764
0.5628471631540714,0.05110003328801369
0.5628471532575773,0.05110000159918982
0.5628471414672136,0.05109996545341392
0.5627471945389115,0.0508001246685077
0.5627471143360938,0.05079987439841782
0.5615471629735329,0.04690003247009471
0.5615471521159853,0.04689999792326772
0.5615471429484841,0.04689996989722539
0.5602471945389115,0.0430001246685077
0.5602471143360938,0.04299987439841782
0.5590473749432879,0.03910072137179893
0.5590470289029025,0.03909925552120303
0.5589471698596978,0.038500101261974666
0.5589471511707323,0.03850000045544231
0.558947128776467,0.03849990014921798
0.5581471749814136,0.03520009074462293
0.558147132486085,0.035199908903874796
0.5572471631795601,0.031200045319319598
0.557247150560791,0.031199991312583074
0.5572471436836243,0.03119996373352453
0.5562471529826568,0.027299999999751627
0.5552471983732703,0.023400177023144127
0.555247113338607,0.023399821601524776
0.555047166404623,0.02250006039859696
0.5550471511297919,0.022499995048690435
0.5550471383931855,0.022499945289234265
0.5542471669616672,0.019500052421040595
0.5542471395075116,0.019499947446685387
0.55324716146546,0.015600033082684286
0.5532471525925676,0.015599999327588824
0.5532471439151494,0.015599967851315101
0.5521471697758841,0.011700059539374174
0.5521471368421403,0.011699940279840122
0.5511471907514057,0.008000139744122219
0.5511470882413063,0.00799987051700031
0.5510480106379584,0.007801715310304348
0.5510475088397487,0.007800553229245787
0.5510471401223931,0.007799342328200532
0.5510469091100423,0.007798097793297997
0.5505471529826801,0.0038999999998728355
0.55004715298268,-1.2716431627625045e-13
0.5495471581044219,-0.0038999600505406897
0.5495471514213854,-0.003900009387978476
0.5495471483050328,-0.0039000304048364635
0.5489471637018634,-0.007799930325437062
0.5489471405288365,-0.007800069385833938
0.5482471529826726,-0.011700000000176665
0.547547160722015,-0.015599956880982662
0.5472471666856791,-0.01719992691747554
0.5472471402419778,-0.017200073259171448
0.546847161119703,-0.019499953212251352
0.5468471508236026,-0.019500009603549213
0.5468471454166443,-0.019500036884565395
0.5460472379815903,-0.023399585630453645
0.5460470991924596,-0.023400419563846545
0.5455471529826801,-0.027300000000127167
0.54504715524977,-0.03119998231682591
0.5450471507713854,-0.031200017690484434
0.5445471590460114,-0.035199951493476954
0.5445471502014332,-0.0352000175991273
0.5445471482584153,-0.03520003070785024
0.5439471745877078,-0.03909985956744858
0.5439471349145504,-0.03910014093153862
0.5434471848740614,-0.04299975124735283
0.5434471321558119,-0.043000249922557625
0.5433471604300468,-0.04419991063173862
0.5433471516992592,-0.04419999852523765
0.5433471396473248,-0.04420009001377662
0.54294716919046,-0.046899890597613764
0.5429471389187391,-0.046900109698866474
0.5424471711680221,-0.050799858154459726
0.5424471383918774,-0.05080014226045658
0.5420471676496067,-0.05469985699759582
0.5420471419573577,-0.054700143329335656
0.5414471529826853,-0.0625000000000767
0.5411471562388201,-0.06639995767032335
0.5411471515675551,-0.06640001296194742
0.5411471499812052,-0.06640002926450991
0.5407471676496067,-0.07029985699759578
0.5407471419573577,-0.07030014332933561
0.5404471562388202,-0.07419995767032335
0.5404471515675551,-0.07420001296194843
0.5404471499812055,-0.0742000292645074
0.5400471564844505,-0.0780999658578681
0.5400471530843741,-0.07809999713593001
0.5400471482549142,-0.07810003687670115
0.5395472068552507,-0.08199957979407557
0.5395471307163817,-0.08200042305984837
0.5394471567397032,-0.0838999286167415
0.5394471514351672,-0.08390000982032453
0.5394471468560826,-0.08390006126610539
0.539247180223227,-0.08589972759466112
0.5392471389619277,-0.08590027340485566
0.5390471605787205,-0.08979985187739503
0.5390471492759135,-0.0898001482709999
0.5389471539079883,-0.09379996298800361
0.5389471527437056,-0.09379999988336178
0.538947151081028,-0.09380003708239919
0.5385471678160278,-0.1015997107499017
0.5385471529826882,-0.10160028963024326
0.5385471529826882,-0.10549996328402009
0.538547152737726,-0.10550000098938032
0.5385471520670011,-0.10550003571180934
0.5382471604115421,-0.11719971027471324
0.5382471604115421,-0.11720028972528676
0.5383471520670011,-0.12109996428819306
0.5383471527377257,-0.12109999901060234
0.5383471529826882,-0.12110003671599914
0.5383471529826882,-0.12499985511353885
0.5383471566965046,-0.1250001448388256
0.5384471529826879,-0.12889999999997434
0.5385471493187158,-0.13279985710506503
0.5385471493666363,-0.1327999963986116
0.5385471417503762,-0.1328001460200946
0.5382471562279858,-0.13669995781117067
0.5382471515937663,-0.13670001268065263
0.5382471499667932,-0.13670002940502748
0.5378471564664143,-0.14059996603372052
0.5378471531246097,-0.14059999678468038
0.5378471482324345,-0.14060003705204263
0.5373471711680221,-0.14449985815445973
0.5373471383918774,-0.14450014226045657
0.5369471564664143,-0.14839996603372052
0.5369471531246097,-0.14839999678468038
0.5369471482324345,-0.14840003705204263
0.5364471581526277,-0.15229995967453616
0.5364471513135621,-0.1523000101384085
0.5364471483626729,-0.1523000300301755
0.5358471727028967,-0.156199871818721
0.5358471362087476,-0.1562001286002771
0.5355471617467146,-0.15849993280919672
0.5355471509869717,-0.15850000823779314
0.5355471426747166,-0.15850005841192685
0.5352471746132629,-0.16019987742683112
0.5352471340565297,-0.16020012302010667
0.5346471683277977,-0.1640999002568642
0.534647152519312,-0.16409999207204576
0.5346471285590377,-0.1641001058359328
0.5337471617101256,-0.16799996218121882
0.5337471505861426,-0.16800000891784195
0.5337471456353998,-0.1680000286545507
0.5327471616112609,-0.17189996634869265
0.5327471522869957,-0.17190000180596376
0.5327471440745023,-0.17190003158370631
0.53164718947489,-0.17579987061869537
0.5316470926968756,-0.17580012057186128
0.5315477241631424,-0.17599885763932768
0.5315472205243467,-0.1760000247414058
0.5315468511147637,-0.1760012410126985
0.5306471687585801,-0.17969993514367535
0.5306471379738137,-0.17970006503857025
0.5297472155217323,-0.18359972899758972
0.5297471038479646,-0.18360027375069218
0.5290471529826725,-0.18750000000017666
0.5283471529826725,-0.19140000000017665
0.5276471833138197,-0.1952998310123567
0.5276471475599698,-0.19530000044233492
0.5276471029942952,-0.19530016246242757
0.5264472088447766,-0.19919981844836335
0.526447146537307,-0.19919999911237682
0.5264470739999745,-0.19920017112943275
0.524647175609222,-0.20309995097606293
0.5246471308253721,-0.2031000492386949
0.5237472094143747,-0.20509987459646695
0.5237470996185024,-0.20510012674014316
0.5229471667357174,-0.20699996733675746
0.5229471388209151,-0.2070000324889819
0.521247199182521,-0.2108998940123567
0.5212471089604631,-0.21090010691131597
0.5198471747174903,-0.21429994721567835
0.5198471317820003,-0.21430005300191232
0.5196471986058062,-0.21479988594239735
0.5196471098491492,-0.2148001150229519
0.5181471698622042,-0.21879995498813892
0.5181471490722711,-0.21880000902534696
0.518147138467286,-0.21880003538149015
0.5165471696874399,-0.22269995928236486
0.5165471356456443,-0.22270004045330777
0.5159472851177226,-0.22409969168512509
0.5159470393635806,-0.22410031560880703
0.5150472050213594,-0.22659985544831027
0.5150471481581809,-0.2266000008721155
0.5150470868698377,-0.22660013570555543
0.51314716890337,-0.23049996732093647
0.5131471570949443,-0.2304999911684708
0.5131471315968781,-0.23050004082770176
0.5120472024562032,-0.23259990555080834
0.5120471052995066,-0.23260009536659915
0.5111471658772045,-0.23439997421120326
0.5111471398254852,-0.23440002565678736
0.509147174510637,-0.23829995802074158
0.5091471524463947,-0.23830000017559946
0.5091471302686393,-0.23830004088554718
0.5081473250692036,-0.2400996902445314
0.5081470006364512,-0.24010031992732336
0.5071472869028418,-0.24219971876790333
0.5071470347543926,-0.24220028818166772
0.5055473986606023,-0.24609940116028142
0.5055469772728082,-0.24610062297153096
0.5044471989052136,-0.24999983718391167
0.5044471119532221,-0.25000016411798714
0.5042471759754967,-0.25079990802888885
0.5042471514290298,-0.25079999965458366
0.5042471239072892,-0.250800090133894
0.503247176480792,-0.2538999271560354
0.5032471304731629,-0.2539000731561074
0.5020472122429662,-0.25779980740424674
0.5020471463498455,-0.2577999972054806
0.5020470668488157,-0.257800182401366
0.5003474415346797,-0.26139938894894815
0.500346939289816,-0.26140064107877886
0.5002471958349556,-0.2616998714433604
0.5002471403255273,-0.2616999969826042
0.500247077815127,-0.2617001084810661
0.5002470765690815,-0.26170011037552204
0.4975472534858065,-0.2655998548291416
0.49754705706266233,-0.26560014824033534
0.49644717008887485,-0.2672999735634614
0.4964471556652049,-0.26729999558459827
0.49644713233526067,-0.26730003028320226
0.4949471861451421,-0.2694999513620428
0.49494712032832094,-0.26950004898185376
0.4925472308048956,-0.27309988326699186
0.4925472294783843,-0.27309988515356265
0.4925470548297011,-0.27310009812893055
0.49254705434629736,-0.2731000986368051
0.4922479443887934,-0.27339920859430905
0.49224719573051756,-0.27340003504565674
0.4922465321522642,-0.27340093124593884
0.4896471529825203,-0.2773000000005547
0.48864717600653157,-0.27879996546453784
0.4886471510145934,-0.27880000236239383
0.48864713076009303,-0.2788000313733939
0.48694729017682337,-0.2811998063144803
0.48694702404004697,-0.28120019927528617
0.4847471740099566,-0.28459996750360783
0.484747131511942,-0.28460003220642216
0.4843471694958399,-0.28519997523057533
0.4843471583485053,-0.2851999917622331
0.48164716949359404,-0.28909997615122324
0.48164715726997687,-0.28909999361534117
0.4816471313988769,-0.2891000296780659
0.48084717742240524,-0.2901999663957143
0.4808471280510862,-0.29020003324246946
0.47874719132688304,-0.2929999488747403
0.4787471472453923,-0.293000006285933
0.47874711788797203,-0.2930000428938989
0.4769471775550621,-0.29519996996745557
0.47694717573996676,-0.29519997196367237
0.4755471898498651,-0.2968999552330726
0.4755471165755687,-0.2969000451451813
0.4730471896562898,-0.2999999545250871
0.473047150398344,-0.3000000021881418
0.4730471167097187,-0.30000004145519804
0.4723472234598168,-0.30079991945508605
0.47234708404292475,-0.30080008186633417
0.4691472308388652,-0.3045999075461548
0.46914715100300786,-0.30459999833746315
0.4691470675948438,-0.3046000853882586
0.4690479443887934,-0.3046992085943091
0.46904719573051756,-0.3047000350456568
0.4690465321522642,-0.3047009312459389
0.4664478223993535,-0.30859899587530487
0.4664472099164512,-0.3086000297593986
0.4664467106577664,-0.3086011228249915
0.4657972638716957,-0.3102497185127096
0.46579705731044185,-0.3102502870169016
0.4651471529826369,-0.3122000000003162
0.46504717302112564,-0.3124999398848502
0.465047152843866,-0.3124999982278175
0.46504712965294503,-0.31250006065751806
0.4635471986856878,-0.3163998811723869
0.4635471099677111,-0.3164001198276103
0.46214719960686834,-0.32029987011852945
0.46214714993218137,-0.3202999985477321
0.4621470938344077,-0.3203001248688171
0.46124717871650556,-0.32219994567327714
0.4612471260988564,-0.3222000537678998
0.46024724288362934,-0.32419982019835386
0.46024714632913954,-0.3241999972708041
0.4602470391502821,-0.324200164424899
0.4575472094148452,-0.3280999184871967
0.45754709798871046,-0.3281000824912695
0.4573471720657751,-0.3283999713756726
0.457347155096699,-0.3283999964966054
0.4548471786935744,-0.3319999629766324
0.45484717696080484,-0.3319999652106809
0.4534471727243828,-0.333999971797887
0.4534471527052614,-0.33400000002900676
0.4534471326703806,-0.3340000275670319
0.4520471752852726,-0.3358999697325356
0.45204713027896926,-0.335900029969245
0.44954719167294444,-0.33919994892919786
0.4495471542460074,-0.3391999971862304
0.44954711005047343,-0.33920005151901983
0.4490472811752079,-0.33979984616933845
0.4490470303189965,-0.3398001582760734
0.4459472622597182,-0.34379985899772286
0.4459471484644098,-0.3437999966304221
0.44594702716545387,-0.34380012581764857
0.445647650573007,-0.34409950241009546
0.44564672095284175,-0.3441005554672886
0.4428471898888037,-0.34769995254962327
0.4428471501418827,-0.34770000254624867
0.44284711658554593,-0.3477000430151709
0.44174723637589025,-0.3489999014447639
0.4417470718619139,-0.34900010043559776
0.4396471763035085,-0.3515999711269569
0.43964715806300225,-0.3515999934094657
0.4396471234156764,-0.35160003449521715
0.4378472040625933,-0.3536999404071474
0.4378471027348465,-0.3537000602977722
0.43634721687142947,-0.3554999233338726
0.43634715097053045,-0.3554999996341837
0.4363470846093168,-0.3555000712226642
0.4339472180115818,-0.35799993226197147
0.4339470890876356,-0.3580000688104494
0.43264715298242107,-0.35940000000068045
0.43004718950502535,-0.3621999606686451
0.43004715073343375,-0.36220000163541954
0.43004711696502984,-0.36220003601807266
0.4289472907419516,-0.36329986224115085
0.42894702005220237,-0.3633001424259148
0.42614718870023455,-0.3662999617315946
0.42614714760794736,-0.36630000494950027
0.4261471211244441,-0.3663000318586584
0.4252475155270892,-0.36719963745601325
0.42524682474991365,-0.3672003938796916
0.4222472354596309,-0.3707999010280309
0.4222471498445497,-0.37079999913017364
0.42224706292548503,-0.37080009005761744
0.42194832602184834,-0.37109882696125407
0.4219475884491327,-0.37109963991168476
0.4219469332102845,-0.3711005205727804
0.42194636648495365,-0.37110146063890204
0.4198471706090816,-0.3749999672655216
0.4198471349268885,-0.3750000325006986
0.41834716816313666,-0.37769997267545197
0.418347164980578,-0.3776999783301565
0.4176472501880041,-0.3788998333625861
0.41764706151835573,-0.37890016986258396
0.415547189790147,-0.38279993164354303
0.41554715158973615,-0.3828000003104344
0.41554711300073316,-0.38280006542529876
0.4144471699513217,-0.3845999722334266
0.4131472369615734,-0.3866998643420624
0.41314714941816305,-0.38669999722514065
0.4131470541001075,-0.38670012550516064
0.4105471764857786,-0.3899999701695012
0.4105471537587083,-0.3899999986200114
0.41054712767017665,-0.39000003037537606
0.410047236678255,-0.390599899565682
0.4100470716321298,-0.39060010234459996
0.40694725289529254,-0.3944998743038468
0.406947149856214,-0.3944999966322011
0.4069470391375294,-0.3945001138455731
0.40654759564416076,-0.39489955733894166
0.4065467619119554,-0.3949004888387669
0.4037471791528799,-0.3983999672876112
0.4037471489393833,-0.3984000044858334
0.4037471298186244,-0.3984000273760781
0.4026472363758902,-0.3996999014447639
0.4026470718619139,-0.3997001004355978
0.4005472227341088,-0.4022999136414518
0.4005471520618295,-0.4022999977075164
0.4005470758658641,-0.40230008140149065
0.3987471801099453,-0.40419997136607155
0.3987471510288816,-0.40420000163676656
0.39874712688368896,-0.40420002609941347
0.39674725543259215,-0.4061998975505103
0.396747053191942,-0.40620010504329
0.39484715298241324,-0.40820000000068873
0.3929471760526303,-0.4101999757162497
0.3929471566157983,-0.41019999593473117
0.39294712544502874,-0.4102000275380737
0.3909473748232613,-0.41219977815984116
0.39094694378864225,-0.4122002338054923
0.3892472265459088,-0.414099917782665
0.38924715272062227,-0.4140999971208355
0.3892470718136532,-0.41410007747996147
0.3870472480403218,-0.4161999092635959
0.3870470600597388,-0.41620009292336363
0.38524728693832755,-0.4179998660447749
0.38524714932071574,-0.4179999947331137
0.3852470017291834,-0.41800011524126085
0.38314718165599176,-0.4195999781541688
0.38314712403223034,-0.4196000214798752
0.3800471764987597,-0.4218999825530954
0.3800471295565436,-0.42190001757010853
0.3792472081168283,-0.422499958649895
0.3792470983560985,-0.4225000420209461
0.37534773480262185,-0.42549955244669735
0.37534663393540396,-0.4255005190476985
0.3750472767669464,-0.42579987621615606
0.37504715034635216,-0.42579999503841837
0.3750470137668779,-0.4258001082794527
0.37144718598486576,-0.42859997433212876
0.3714471498853281,-0.4286000019833726
0.3714471222232746,-0.4286000225574101
0.3699472019851472,-0.4296999640653702
0.36994710436863715,-0.4297000364610384
0.3675473153682388,-0.4314998782113371
0.3675469950739174,-0.43150012754217726
0.3661154678813032,-0.4326563610439041
0.36611483876243217,-0.4326569087415397
0.3661142517473987,-0.43265750134309605
0.3652482318467286,-0.43359882732208527
0.36524755458262664,-0.433599636195007
0.36524695568275,-0.43360050468853323
0.36524644036441467,-0.43360142523678324
0.36364718801453183,-0.436799929936549
0.36364715209866444,-0.43679999934621294
0.3636471140388203,-0.4368000681520346
0.36324717218642655,-0.43749996639372357
0.3632471333201588,-0.43750003334108367
0.3609472491578057,-0.4413998369207259
0.360947062322951,-0.44140016620977324
0.35974717517506455,-0.4435999593142318
0.3597471520688526,-0.44360000086149093
0.35974713009282555,-0.44360003891303884
0.3587471928361916,-0.4452999322493166
0.3587471530028724,-0.4452999978605012
0.35874710836906853,-0.4453000669207323
0.35614719605313416,-0.44919993539463393
0.3561471529799889,-0.44919999811979267
0.3561471054740202,-0.44920006334522417
0.3558472489161426,-0.4495998720890608
0.3558470305147739,-0.4496001036271605
0.3519472821464313,-0.4528998907080659
0.35194728025897554,-0.4528998922105524
0.35194700408742485,-0.45290007434276003
0.3519470013175449,-0.45290007583318975
0.35154848096399055,-0.45309933600996694
0.3515476209446912,-0.4530998138947282
0.35154680574175395,-0.453100364758787
0.3515460415318829,-0.4531009844283063
0.3480472041113704,-0.45619995471504593
0.3480471562650211,-0.4561999960722657
0.34804709571139275,-0.45620004581751705
0.3470473150408185,-0.45699987035397655
0.34704699579239273,-0.4570001355093337
0.3441472599591413,-0.459499907779378
0.3441471525015979,-0.4594999958318855
0.34414703548677716,-0.4595000822476584
0.3421474494657968,-0.46089979246234464
0.3421468703825526,-0.4609002260805891
0.34014745767042753,-0.4624997562502892
0.34014686582858217,-0.4625002641822164
0.3376476034829157,-0.4647995855402295
0.33764674987850335,-0.4648004606908727
0.3362472426450697,-0.4663998975290826
0.3362470658143267,-0.46640010460239595
0.3342472131363348,-0.4687999278159861
0.3342471490867367,-0.46880000212778833
0.3342470911439875,-0.4688000650937684
0.332347386093656,-0.47079975462043316
0.3323469349709816,-0.4708002588892666
0.33074719287002013,-0.47269995263415837
0.3307471525370683,-0.4726999994780609
0.33074711098991993,-0.4727000456447034
0.3284471747502782,-0.47519997633996625
0.3271472848491331,-0.47659985799037513
0.3271470260608645,-0.4766001464486312
0.324547349375459,-0.47959977339332993
0.3245469688810488,-0.4796002367024511
0.32384724247827584,-0.4804998849345876
0.32384714188167146,-0.4804999900305031
0.3238470339342655,-0.4805000818310243
0.3238470335365995,-0.48050008211971207
0.32064731236690924,-0.4826998904238741
0.3206469974400309,-0.48270011496681636
0.31834718476372625,-0.48439997651017197
0.31834712136588966,-0.484400023713099
0.31674718514920186,-0.4855999758756148
0.3167471466475063,-0.48560000432614125
0.3167471264549681,-0.48560001884915943
0.3129472721260727,-0.4882999153460062
0.3129471482535322,-0.48829998540816566
0.31294700680669624,-0.488300000001
0.3128507902936819,-0.488300000001
0.31284961939010425,-0.4883000608128762
0.31284846108580877,-0.48830024259415017
0.31284732784450553,-0.4883005433887997
0.31284623186021915,-0.48830095996018186
0.31284518492607716,-0.4883014878258607
0.3128441983074126,-0.4883021213058392
0.3089471997713145,-0.49109996640867887
0.3089471055182552,-0.49110003263232377
0.3073471786644513,-0.492199982344314
0.30734712739782627,-0.49220001779868744
0.3050471832372505,-0.4937999789538705
0.305047122455325,-0.4938000206513943
0.30164804808392653,-0.49609939449086965
0.3016471857948114,-0.496100039750912
0.30164638883276196,-0.4961007641503405
0.3011472360346041,-0.49659991694849837
0.30114715135655895,-0.49659999817815725
0.3011470632911212,-0.4966000758933283
0.29724751188348436,-0.4998996963151748
0.2972468205406919,-0.49990033244241056
0.29714722216464107,-0.4999999308184614
0.2971471539826105,-0.49999999667976686
0.29714707684846126,-0.5000000661170216
0.2933472292529509,-0.5032999337657542
0.29334715205488354,-0.5032999984225087
0.29334707195325543,-0.5033000607725746
0.292547483360212,-0.5038997522173573
0.29254684156745353,-0.503900271233079
0.28944719871744445,-0.5065999601669579
0.28944715014452727,-0.5066000015641695
0.28944710810622315,-0.5066000359016528
0.28794734758239543,-0.5077998443207149
0.28794696543293524,-0.5078001641064878
0.28554721442737935,-0.5098999462363492
0.2855471457652424,-0.509900004586082
0.28554709536712486,-0.5099000450909281
0.28324720420480304,-0.5116999599136147
0.2832471600504726,-0.5116999936570387
0.283247092116206,-0.511700042965094
0.2815471904826488,-0.5128999735299579
0.28154713924112484,-0.5129000090804288
0.2815471284917493,-0.5129000163278278
0.2776480842276276,-0.5154993791705755
0.2776471880273455,-0.5155000427488289
0.2776463615759978,-0.5155007914071046
0.27754728655265376,-0.5155998664304486
0.2775471485040153,-0.5155999955468156
0.2775470031674379,-0.5156001143331858
0.27374722492040576,-0.5184999451006577
0.27374715172778186,-0.5184999991258984
0.27374707811360416,-0.5185000499132578
0.27224728604049137,-0.519499911295333
0.2722470224868065,-0.5195000924351
0.269847303793989,-0.5211998931758457
0.2698470057435929,-0.5212001116991206
0.26694726890731396,-0.5233999120576771
0.2669470393595904,-0.5234000908989589
0.26594722757562805,-0.5241999403261287
0.26594715556591103,-0.5241999959642464
0.2659470707546287,-0.5242000569276422
0.26204747463939493,-0.5268997773151116
0.2620468474916631,-0.5269002443933006
0.26154721661901764,-0.5272999490914171
0.26154715762986946,-0.5272999949035496
0.26154708086535994,-0.5273000509068676
0.25814728613998356,-0.5296999060071332
0.258147022590166,-0.5297000977948917
0.25614724542728823,-0.5311999306670501
0.2561471479690058,-0.5312000006938328
0.2561470591044652,-0.5312000592920604
0.2542476203208474,-0.5323997048396084
0.2542467166728745,-0.5324003393525664
0.2506472358889571,-0.5351999355178356
0.25064714890892437,-0.5352000006113463
0.25064706863823555,-0.5352000562301703
0.2503471952145015,-0.535399971845993
0.2503471102510873,-0.5354000273925986
0.24644765159014934,-0.5378996803803795
0.2464466905081215,-0.537900369980134
0.24494721646815068,-0.5390999492121107
0.244947154290868,-0.5390999975036188
0.2449470845589716,-0.5391000484673164
0.24254722885622362,-0.5407999462567628
0.24254707800273648,-0.5408000549858045
0.23954720397690213,-0.5429999626047498
0.23954715255149872,-0.5429999994390184
0.23954710039166163,-0.5430000350612195
0.23864715298224293,-0.543600000000832
0.2347472029999777,-0.5461999666556755
0.2347471022664988,-0.5462000322744877
0.2336472410041208,-0.5468999439869101
0.23364715460819016,-0.5468999967511076
0.23364705833031685,-0.5469000507072264
0.2308471977126057,-0.5483999760381429
0.23084710782861736,-0.5484000231565448
0.226947178638467,-0.5503999868438014
0.22694712719290464,-0.5504000128955098
0.22614721778532182,-0.5507999675993012
0.2261470885996696,-0.5508000332305543
0.22304718517304944,-0.5523999833862292
0.22304714655242663,-0.552400003006983
0.2230471267941033,-0.5524000127591665
0.21914748744675167,-0.5542998370565942
0.21914682995672274,-0.5543001845868463
0.21844723382497738,-0.5546999538049864
0.2184471567060814,-0.5546999962030905
0.21844706464073496,-0.5547000428330886
0.21514718171376443,-0.5562999860704078
0.2151471635907185,-0.5562999947312188
0.2112473132963205,-0.5580999260097327
0.21124699505644048,-0.558100078963742
0.2102477418051742,-0.558599705589375
0.21024660231965775,-0.5586003607797672
0.20734719079970496,-0.5604999752238742
0.2073471153641734,-0.560500025079545
0.20434726017787624,-0.5624999285370764
0.20434714540164495,-0.5624999911753064
0.20434703377593888,-0.5625000397363039
0.20344751537481617,-0.5627998792033447
0.20344679957176068,-0.562800144989769
0.19954715298206777,-0.5644000000009252
0.19564724063310618,-0.5659999640415248
0.19564715377813693,-0.5659999979847516
0.1956470617290619,-0.5660000304185961
0.19444729030219257,-0.5663999542275526
0.1944471537160523,-0.5663999959015524
0.1944470099208955,-0.5664000317923117
0.19174718959661952,-0.566999991864373
0.19174713324499615,-0.5670000039950661
0.18394722142558,-0.5685999859612476
0.18394708421194847,-0.5686000123443027
0.1800471993055789,-0.5692999916864716
0.18004715271737026,-0.5692999996485774
0.17614718652870007,-0.5698999948399329
0.1761471194655197,-0.5699000053635996
0.1736471997418753,-0.5702999925193828
0.17364710610298673,-0.5703000066979675
0.1722472440595417,-0.5704999869898882
0.17224715284489375,-0.5704999985087544
0.17224706122370922,-0.570500007059309
0.16834715298176492,-0.5708000000009971
0.16444719762472854,-0.571099996566923
0.16444716292209555,-0.5710999989599569
0.16054719012014423,-0.5712999980964601
0.16054715275134673,-0.5712999997663486
0.16054711602656802,-0.5713000009248783
0.1565471859261228,-0.5713999991773894
0.1565471576982778,-0.5713999997184047
0.156547115307108,-0.571400000001
0.14874718967781425,-0.571400000001
0.1487471520320295,-0.5713999997565572
0.14874711725001832,-0.5713999990848037
0.14484715298166256,-0.5713000000009997
0.14094722176721894,-0.5712000017647318
0.14094715990394385,-0.5711999994245376
0.14094707751182017,-0.5711999941956286
0.13704729687386702,-0.5709000110696322
0.13704700885368168,-0.5708999926098215
0.13314722504266943,-0.5707000036964361
0.13314708103841805,-0.5706999944669052
0.12924715298161152,-0.5704000000009971
0.12794720789783517,-0.570300004225322
0.12794715056060074,-0.570299999252226
0.12794710073147617,-0.570299993972136
0.1253472113240575,-0.5700000067328185
0.12534714242526018,-0.5699999980565479
0.12534710553225276,-0.5699999927010985
0.1214474348027791,-0.5694000433581026
0.1214468693326922,-0.5693999709088005
0.1175471529815862,-0.5690000000009947
0.1097471529815862,-0.5682000000009948
0.1058472959840924,-0.5678000146679185
0.10584700965235257,-0.5677999889756695
0.10194719531136488,-0.567500003257132
0.10194714001974081,-0.567499998585867
0.10194712371717832,-0.567499996999517
0.0980471529815862,-0.5671000000009948
0.09414730673548666,-0.5667000157706256
0.09414699885400489,-0.5666999884414265
0.09014719400876851,-0.5664000030780338
0.09014714801601426,-0.5663999992916826
0.09014711703680252,-0.5663999963143503
0.0862472959840924,-0.5660000146679185
0.08624700965235257,-0.5659999889756695
0.08234719531136489,-0.565700003257132
0.08234714001974082,-0.565699998585867
0.08234712371717832,-0.565699996999517
0.07844729598409246,-0.5653000146679186
0.07844700965235263,-0.5652999889756696
0.07454715298161153,-0.565000000000997
0.070647296873867,-0.5647000110696322
0.07064700885368166,-0.5646999926098215
0.0667472250426693,-0.5645000036964362
0.06674708103841819,-0.5644999944669052
0.062847296873867,-0.5642000110696322
0.06284700885368166,-0.5641999926098216
0.05894715298163702,-0.5640000000009986
0.04334729748800439,-0.5632000074115816
0.04334700833294959,-0.5631999962920583
0.039447152981662605,-0.5631000000009997
0.03554715660081576,-0.5630000000937984
0.031547156600961045,-0.5629000000914821
0.02764729782050713,-0.5628000037148162
0.027647008095227087,-0.562800000001
0.023747189697668147,-0.562800000001
0.023747151992307907,-0.5627999997560378
0.023747117269878874,-0.5627999990853129
0.015947297820513844,-0.5626000037148163
0.015947008095227085,-0.562600000001
0.008147297868149377,-0.562600000001
0.008147008142862618,-0.5626000037148163
0.004247152981713864,-0.5627000000009996
0.00034729763042686587,-0.5627999962920582
0.00034700847537207145,-0.5628000074115815
-0.003552559279548004,-0.5629999852451671
-0.003553133631473182,-0.5630000293972268
-0.007452817701086199,-0.5633999969941103
-0.0074528341618754846,-0.563399998595701
-0.007452889295161664,-0.5634000032530684
-0.01135270368897613,-0.5636999889756695
-0.011352990020715966,-0.5637000146679185
-0.015252847018209737,-0.5641000000009948
-0.01915284701820974,-0.5645000000009948
-0.02305284701820974,-0.5649000000009947
-0.026952704757855172,-0.5652999854101892
-0.026952988863852025,-0.5653000181863339
-0.030852808162045425,-0.5657999950194356
-0.030852811675856476,-0.5657999952847609
-0.034852169757113735,-0.5662999153433581
-0.0348535091718544,-0.5663001655394164
-0.035252707444218545,-0.5663999651075075
-0.035252844248135226,-0.5663999956310347
-0.03525299296600649,-0.5664000208506809
-0.03875278686184892,-0.5668999914072298
-0.038752907078612994,-0.5669000092410581
-0.042652847018159704,-0.5675000000009883
-0.0465527076632963,-0.5680999785617786
-0.04655298579484443,-0.5681000249096245
-0.05045280094254579,-0.5687999917310067
-0.050452846536494574,-0.5687999995252828
-0.05435270766442013,-0.5693999785619515
-0.05435298579484443,-0.5694000249096245
-0.05825279613120831,-0.5700999908674335
-0.05825284958038359,-0.5700999999569851
-0.05825289570126426,-0.5701000069557177
-0.059652753258829024,-0.5702999866067985
-0.05965294053987348,-0.5703000149644627
-0.06215281350210203,-0.5706999946384191
-0.06605284701873686,-0.5713000000010771
-0.06995270766329625,-0.5718999785617784
-0.0699529857948444,-0.5719000249096243
-0.07385280094254715,-0.572599991731007
-0.07385284653649421,-0.5725999995252827
-0.07775281655280523,-0.5731999953140076
-0.07775283775298751,-0.5731999984573058
-0.07775288690631545,-0.5732000051148548
-0.0816528101416211,-0.5736999952732273
-0.0816528498823652,-0.573700000102684
-0.0816528811604538,-0.5737000035027634
-0.0855526238495304,-0.5740999771118994
-0.08555306910285322,-0.5741000317273732
-0.08625273593690966,-0.5741999841322385
-0.08625284707172459,-0.5741999977632047
-0.08625295918343205,-0.574200007011322
-0.08945278816234829,-0.5743999963225043
-0.08945285921804637,-0.5744000000196213
-0.08945289378465868,-0.574400001170159
-0.09345269874731187,-0.5744999962942253
-0.09345299514091673,-0.5745000075970323
-0.09735281261666935,-0.5746999982368145
-0.09735284357906496,-0.5746999996354699
-0.09735288490345584,-0.5747000009724142
-0.10905281130650482,-0.5749999990853129
-0.1090528460289141,-0.5749999997560374
-0.10905288373431091,-0.5750000000009999
-0.11295270213185062,-0.5750000000009999
-0.11295299185713738,-0.5750000037148163
-0.11685284701828613,-0.5751000000009996
-0.12075281130650482,-0.5751999990853129
-0.1207528460289141,-0.5751999997560375
-0.12075288373431091,-0.575200000001
-0.13635281032218574,-0.575200000001
-0.13635284796797048,-0.5751999997565572
-0.13635288274998167,-0.5751999990848037
-0.14025284701833743,-0.5751000000009996
-0.14415284701833742,-0.5750000000009996
-0.14805280907335028,-0.574900000973948
-0.14805285057713066,-0.5748999996307601
-0.14805288136020123,-0.5748999982398787
-0.15195284701836298,-0.5747000000009986
-0.15585279553735415,-0.5745000026410504
-0.15585284618031797,-0.5744999995806078
-0.1558528991712767,-0.5744999953992717
-0.15925274118434465,-0.5742000093392952
-0.15925284129969808,-0.5741999986054984
-0.15925295724167945,-0.5741999816304526
-0.15985249602598336,-0.5741000584997352
-0.15985320099547015,-0.5740999636956556
-0.1637528130520323,-0.5737000034847262
-0.16375284380299215,-0.5737000001429216
-0.1637528840703544,-0.5736999952507463
-0.16765270517277153,-0.5732000181863339
-0.16765298927876837,-0.5731999854101892
-0.17155277439577477,-0.5728000074494706
-0.1715528503426085,-0.5727999986673269
-0.17155291574637094,-0.5727999894274641
-0.17545277734374926,-0.5722000107201752
-0.17545291640414545,-0.5721999875471485
-0.17935284701848844,-0.5715000000009843
-0.18325276498863,-0.5708000147242922
-0.18325285464046998,-0.5707999972645845
-0.18325292028968876,-0.5707999825554619
-0.18535276414161875,-0.5703000197335739
-0.18535293018347415,-0.5702999815198773
-0.1871528021667712,-0.5699000099680334
-0.19105280920003748,-0.5690000087283167
-0.1910528559361537,-0.5689999976044544
-0.19105287567286244,-0.5689999926537116
-0.19495281336700443,-0.5680000086295727
-0.19495284882427555,-0.5679999993053074
-0.1949528786020181,-0.5679999910928141
-0.19885280666821506,-0.5669000113818354
-0.19885285153848137,-0.5668999983660187
-0.19885288245474617,-0.5668999889271619
-0.2004525896509948,-0.5664000804283342
-0.20045310792853877,-0.566399931937496
-0.20275281337985282,-0.5658000087762837
-0.2027528400099325,-0.5658000016540641
-0.20665271697539817,-0.5647000366798095
-0.20665297790222295,-0.5646999664410551
-0.2105527133472777,-0.5637000342756565
-0.21055284574255248,-0.5636999968606192
-0.2105529769799352,-0.5636999527422919
-0.21385270349775004,-0.5625000521903593
-0.21385299189715284,-0.5624999517081071
-0.2144528067072838,-0.5623000134380635
-0.21445288742984744,-0.5622999868673024
-0.21845276245580286,-0.5610000274838669
-0.2184529320033291,-0.5609999738518102
-0.22235277903242104,-0.5598000209197819
-0.2223528469292535,-0.5597999990892957
-0.2223529136749038,-0.5597999757623033
-0.2256526935896743,-0.5586000557932959
-0.22565284690337378,-0.5585999949740591
-0.22565299135848257,-0.5585999278310326
-0.22625271328916757,-0.5583000668656901
-0.22625284362696946,-0.5582999973280178
-0.2262529742631056,-0.5582999184340123
-0.23015277100849701,-0.555800048725428
-0.23015284901131058,-0.555799996947111
-0.23015291710782868,-0.555799948602261
-0.23165282154793446,-0.5547000186795167
-0.23165287164071605,-0.5546999815344468
-0.234052807363073,-0.552900029742679
-0.23405288614695696,-0.5528999695678761
-0.23675276876135956,-0.5508000608677852
-0.23675292633211412,-0.5507999405158982
-0.23795282068687024,-0.5499000197498313
-0.2379528435442568,-0.5499000023978703
-0.23795287616222205,-0.5498999769929239
-0.241752716366892,-0.5469001031471319
-0.24175284527518726,-0.5468999950659125
-0.24175296332615456,-0.5468998836935715
-0.2418519830617917,-0.5468008639579343
-0.24185288830539117,-0.5468000512949107
-0.24185387564364477,-0.5467993406259744
-0.24575278116230442,-0.5443000422165771
-0.2457528462228188,-0.5442999992290984
-0.24575291061618032,-0.5442999540694397
-0.2475526752709804,-0.5430001240409729
-0.24755302329439258,-0.5429998824838146
-0.2496528088464319,-0.5416000254491217
-0.24965284733110926,-0.5415999993389489
-0.24965288383592604,-0.5415999737029329
-0.25315279355333864,-0.5391000381904953
-0.2531528995821249,-0.5390999605783902
-0.2535525147391727,-0.5388002492106043
-0.253553196693078,-0.5387997758506966
-0.25745277041224784,-0.5363000491076391
-0.257452850178175,-0.536299996144565
-0.2574529165367053,-0.5362999490210847
-0.25895277203935924,-0.5352000549858053
-0.2589529228928464,-0.5351999462567635
-0.26135281518688824,-0.5335000225484837
-0.26455283348237246,-0.531200009730188
-0.264552860584694,-0.5311999903109559
-0.26525277939291053,-0.5307000483050868
-0.2652529153478234,-0.5306999526961697
-0.2691528229438857,-0.5280000166681267
-0.2701528099409334,-0.5273000259553787
-0.27015288367696266,-0.527299973455315
-0.2730528032083977,-0.5252000317256551
-0.27305284893640763,-0.5251999979404295
-0.2730528874333419,-0.5251999683721158
-0.2753525720686731,-0.5234002151792478
-0.2753531347256695,-0.523399802202405
-0.2769527801111416,-0.522300045999893
-0.2769528433580752,-0.5223000011660586
-0.27695291398574595,-0.5222999479154847
-0.28055252103824224,-0.5195002535413209
-0.28055319063267886,-0.519499770924957
-0.2808527935918987,-0.5193000356188106
-0.28085289962277077,-0.5192999631780993
-0.284852758800977,-0.5165000617533549
-0.28485284854351495,-0.516499996351067
-0.2848529277146903,-0.5164999339769822
-0.28595223332670394,-0.5156005021126074
-0.2859535248035959,-0.5155995884886758
-0.2887527603227375,-0.5139000526377685
-0.28875284661001793,-0.5138999981061647
-0.2887529291608975,-0.513899941706488
-0.2918527317074027,-0.5117000818347746
-0.291852841285264,-0.5116999998722691
-0.2918529567614238,-0.5116999039761058
-0.29265282248155666,-0.5110000214709896
-0.29265287167984144,-0.5109999786724316
-0.2963527689585018,-0.5078000675125092
-0.2963528472216632,-0.5077999972869088
-0.2963529185837399,-0.5077999284359861
-0.2965524539788638,-0.5076003930408621
-0.2965532767261498,-0.5075996474205033
-0.300452739767225,-0.5044000880021852
-0.3004528445475051,-0.5043999976356176
-0.30045294529088845,-0.5043999017288374
-0.30095246118984115,-0.5039003858298848
-0.3009532682187098,-0.5038996531303794
-0.30435281793680463,-0.5011000239507719
-0.30435287577920817,-0.5010999756651668
-0.3056528470189577,-0.5000000000007634
-0.30825282731771936,-0.49780001667104196
-0.3082528276987352,-0.4978000163135817
-0.3102525477655853,-0.49610025436612987
-0.3102531632066771,-0.49609976702034136
-0.3121526052707282,-0.49470017813104056
-0.3121530978841391,-0.49469983495788955
-0.31595272608599256,-0.4922000795619334
-0.31595272850777223,-0.49220007787823855
-0.3159529477937367,-0.4921998991735362
-0.3159529488490299,-0.4921998981706961
-0.31605212634217666,-0.4921007206775493
-0.3160528764018186,-0.4921000352076915
-0.3160536849897337,-0.4920994198671549
-0.3199528318833378,-0.4894000104792751
-0.31995286218844343,-0.489399989571748
-0.3215528069491941,-0.488300027548732
-0.32155284722762056,-0.48829999934390717
-0.3215528856792213,-0.4882999714257887
-0.32385262652727637,-0.4866001629728783
-0.32385307515312184,-0.4865998479113284
-0.3271528470188665,-0.48440000000083205
-0.3277528222488871,-0.48400001651415164
-0.32775283878054484,-0.48400000536681703
-0.3316525965539591,-0.48130017339961423
-0.3316531064606039,-0.481299840344379
-0.3329527364839262,-0.48050006802233447
-0.3329528422399991,-0.4804999889782449
-0.33295293272099635,-0.48049990764067213
-0.33295293409491356,-0.4804999062266676
-0.33555270463934644,-0.477700153332663
-0.33555299497623453,-0.4776998520434914
-0.33665279761622957,-0.47660004940349643
-0.3366528437196883,-0.4766000021458262
-0.33665289641540935,-0.4765999453118482
-0.33945243157844,-0.4735004599527785
-0.33945331026014075,-0.4734995882308233
-0.3403527684684188,-0.4727000698234651
-0.3403528451593553,-0.47269999905758553
-0.34035292062560696,-0.47269992401971317
-0.3434527881667764,-0.4695000607514092
-0.34345284407881277,-0.46950000128007235
-0.3434529039694237,-0.46949993355857267
-0.3440526194741943,-0.4688002654696736
-0.34405309053701333,-0.4687997491033796
-0.3473527722582318,-0.4654000770269727
-0.34735284595848126,-0.4653999981497418
-0.3473529153105736,-0.46539991805084785
-0.3478521679862847,-0.4648008148399945
-0.3478528820307372,-0.46480003521657776
-0.34785366579232896,-0.4647993257168107
-0.35125281793680063,-0.4620000239507753
-0.35125287577921455,-0.46199997566516143
-0.35255284701895767,-0.46090000000076337
-0.3551528273177194,-0.45870001667104193
-0.35515282769873513,-0.4587000163135817
-0.35715282720599023,-0.4570000168417857
-0.35715286690947456,-0.45699998325085445
-0.35905282279198786,-0.4554000204024222
-0.35905284272995425,-0.45540000342067083
-0.3590528748475477,-0.45539997538316485
-0.3616527539195625,-0.45310008235792104
-0.3616529419069977,-0.45309991971088337
-0.3629528144032618,-0.4520000275986599
-0.3629528423099664,-0.4520000036209337
-0.3629528831246922,-0.451999967389133
-0.3660527314571958,-0.44920010437912966
-0.3660528453009323,-0.44919999571004426
-0.3660529492547621,-0.4491998849854985
-0.36685281851507584,-0.4483000320676456
-0.3668528439102841,-0.4483000030574743
-0.3668528772672959,-0.44829996370278113
-0.3693528259846756,-0.44530002524192536
-0.37075283554122324,-0.4436000139380352
-0.3725528007443061,-0.44140005655869724
-0.372552894021427,-0.44139994404546523
-0.37465281079073853,-0.4389000431296181
-0.37465288367544874,-0.4388999572348768
-0.3758528106637965,-0.43750004241513774
-0.37585285033009,-0.4374999952012084
-0.3758528781465444,-0.43749996080309284
-0.3785528343768044,-0.4341000159205432
-0.37855285971856056,-0.4340999841262898
-0.37895199926858353,-0.43360105968876117
-0.3789529039088034,-0.43360005790450223
-0.3789539215172928,-0.43359917110204904
-0.382452786278399,-0.43090004685776706
-0.38245290838984286,-0.4308999539726017
-0.3840528164720082,-0.42970002291097775
-0.384052845620138,-0.42970000074059783
-0.3863526809791908,-0.4279001299449297
-0.38635301779021375,-0.4278998763388229
-0.38925279172652266,-0.42580004004011646
-0.389252847243488,-0.42579999880684793
-0.389252899622188,-0.42579995791817965
-0.39025269097806153,-0.4250001248334808
-0.39025300737481605,-0.42499988076179424
-0.3941520479677436,-0.42210059416705326
-0.3941528699565622,-0.42210003728620277
-0.3941537376438417,-0.4220995546883531
-0.39455270231784767,-0.4219000723513501
-0.3945527033429266,-0.4219000718015902
-0.39455297105839654,-0.4218998972172753
-0.3945529712274884,-0.4218998970851237
-0.396645019113208,-0.4201664859798132
-0.39664630675593093,-0.4201655632395624
-0.39805272584206364,-0.419300074571173
-0.39805284382356393,-0.4192999978068741
-0.3980529611476904,-0.4192999127258517
-0.39975275204383054,-0.41800007262880334
-0.3997528446292585,-0.41799999867264753
-0.3997529362161639,-0.41799991891239496
-0.4019527405559402,-0.41600009678532557
-0.4019529559111362,-0.41599990595751835
-0.40415276785610865,-0.41410006836867863
-0.4041528477838281,-0.41409999671532277
-0.4041529190033617,-0.4140999280163643
-0.405852673352604,-0.41240017366712195
-0.4058530280650756,-0.412399834041823
-0.40825282368082183,-0.4102000213940557
-0.40825287011601036,-0.41019997834727834
-0.409852792848854,-0.4087000507852374
-0.40985284613248363,-0.4086999995000031
-0.4098528986344025,-0.4086999462346828
-0.4122524878176487,-0.40620037416880134
-0.41225323897866256,-0.4061996603023526
-0.41375277118913717,-0.40490006571994125
-0.4137528452008273,-0.40489999923916326
-0.41375291854792284,-0.4048999284718031
-0.4176527639668101,-0.40100008305291585
-0.417652845196469,-0.4009999983748707
-0.41765292291164,-0.40099991030943294
-0.4198526477318287,-0.39840023552193715
-0.4198530588573489,-0.39839977570129936
-0.4215527735451533,-0.39660007779656536
-0.4215528443949122,-0.3965999998752407
-0.42155291537599543,-0.39659991555974483
-0.4232527007308204,-0.3945001807096669
-0.4232530006147122,-0.39449982546014956
-0.4254527946257332,-0.39200005953853484
-0.42545284698276997,-0.39199999833102134
-0.42545289523870794,-0.3919999386302053
-0.4265526624064764,-0.39060023496213636
-0.4265530437882798,-0.39059977512155514
-0.42935282803223773,-0.38740002169988896
-0.4293528657835028,-0.38739997810881377
-0.42995277434274026,-0.3867000847897034
-0.42995277512906094,-0.3867000838347735
-0.42995290552060655,-0.38669990493567896
-0.43235278871896804,-0.3828000947383415
-0.4323529071726146,-0.38279990642848916
-0.43325282377369767,-0.38140003616013773
-0.433252845996945,-0.3814000010056504
-0.43325286985253963,-0.38139996194489717
-0.43475278043996474,-0.3789001109658553
-0.43475291612143313,-0.3788998905885972
-0.43715217403845286,-0.37510106555331596
-0.4371529017305322,-0.3751000437353554
-0.43715373817157605,-0.3750991088481499
-0.4372527288342178,-0.37500011818550816
-0.4372529346654608,-0.37499985757529086
-0.43965235070087494,-0.3711008065177428
-0.43965287889553734,-0.3711000234990953
-0.4396534706204484,-0.3710992873133624
-0.44105282398638873,-0.36950002632371637
-0.44105282404337687,-0.36950002625130285
-0.4430526837525543,-0.3672001877571452
-0.4430530183898997,-0.36719981961030673
-0.44495283364673566,-0.3652000140767951
-0.4449528360995897,-0.3652000112192257
-0.4467528112551382,-0.36330003775146447
-0.44675288208251845,-0.3632999615978281
-0.4488526738978058,-0.36100018960965624
-0.4488530285713959,-0.36099981844833
-0.4504528055544544,-0.35940004146527155
-0.4504528463048689,-0.35939999986031784
-0.45045288698762037,-0.3593999565565763
-0.4527528293316953,-0.3569000192260601
-0.4527528647950854,-0.35689998085725183
-0.4540527413768998,-0.35550011376914403
-0.45405284451039146,-0.3554999963955068
-0.4540529389032842,-0.3554998763103679
-0.4566523524644186,-0.3520006657473023
-0.4566534334501843,-0.3519994135695417
-0.45705274838293714,-0.3516000986367888
-0.4570527488663085,-0.35160009812894827
-0.45705292351499294,-0.35159988515358265
-0.4570529248415329,-0.35159988326697106
-0.4596528296680292,-0.3477000260272267
-0.4596528466858533,-0.34770000019180464
-0.4605526859706,-0.3463002505205119
-0.4605530210375958,-0.34629975830826126
-0.4623528122219832,-0.3438000483299455
-0.46235284468514,-0.3438000022253524
-0.4623528814248483,-0.34379994757281457
-0.464452829147069,-0.3406000272341926
-0.46445284824133903,-0.3405999977693136
-0.46445286293828664,-0.34059997452992696
-0.46495281274923694,-0.3398000548324065
-0.4649528819141594,-0.3397999455643307
-0.4674526938533076,-0.33590023893925935
-0.4674530119837903,-0.3358997690500504
-0.46845278074960933,-0.3345000927779039
-0.46845284647409,-0.33449999672436004
-0.468452904422853,-0.33449990432770826
-0.46995274522524383,-0.33200016965705675
-0.4699529546883559,-0.3319998340105194
-0.4723527720013284,-0.32830011565302014
-0.47235283414260926,-0.32829999617167205
-0.47235284701931174,-0.32829986217686663
-0.47235284701931174,-0.3281034222733361
-0.47235290125337187,-0.32810231634665266
-0.47235306343510036,-0.328101221032885
-0.47235333200813634,-0.32810014684310346
-0.47235370439514535,-0.3280991040856638
-0.47235417702255217,-0.32809810276728446
-0.47235474535483485,-0.32809715249701815
-0.4749527590466985,-0.3242001319592227
-0.4749529037704147,-0.32419985157422293
-0.47625281612775056,-0.3208000807934986
-0.4762528791436028,-0.320799919689465
-0.4764527916384057,-0.3203001384524577
-0.4764528432338786,-0.32029999889483296
-0.47645288754537424,-0.32029985631682584
-0.47755283787942376,-0.31640003240519576
-0.47755284676781334,-0.31640000015771363
-0.4775528554358844,-0.31639996717549285
-0.47955259168155007,-0.3086009958173967
-0.4795528909764391,-0.30860001563399986
-0.47955327782430496,-0.30859906658940095
-0.4801528470192197,-0.30730000000041907
-0.4813526546111182,-0.304700416884639
-0.4813530726064203,-0.30469960009584296
-0.4835528289503755,-0.3008000320315587
-0.4840528238269769,-0.2999000417464618
-0.4840528705646263,-0.2998999584497085
-0.485752841605488,-0.29690000955407025
-0.48795280568500043,-0.2930000732747227
-0.48795284493164304,-0.29300000121518704
-0.4879528847611915,-0.29299992253005647
-0.4898528065022402,-0.2891000831668512
-0.48985284737558554,-0.2890999956593635
-0.4898528805731652,-0.28909991821267944
-0.49145282812124547,-0.28520004606423366
-0.4918527874047207,-0.2842001490366702
-0.49185291084381505,-0.2841998527128921
-0.4931528421729062,-0.2812000111842201
-0.49315285188964997,-0.28119998882707964
-0.49485283307971617,-0.27730003197928066
-0.49575281733783505,-0.2752000692569842
-0.4957528776217556,-0.27519993114471347
-0.4965528181087008,-0.273400065049087
-0.49655284544505396,-0.2734000013938985
-0.4965528732512815,-0.2733999317970644
-0.4980528470192451,-0.269500000000359
-0.4995526511441572,-0.26560050927558754
-0.49955309103900425,-0.2655995119608511
-0.49965281195590827,-0.2654000701270431
-0.4996528460246551,-0.26539999955878957
-0.4996528781463961,-0.2653999280188245
-0.5012527960579011,-0.26170011784846925
-0.5012528752650316,-0.2616998772083839
-0.5012528762173435,-0.26169987347531015
-0.5021528070519897,-0.25780017319184273
-0.5021528421616356,-0.2577999957577502
-0.5021528648081723,-0.25779982655866057
-0.5025528470193066,-0.25390000000010204
-0.5029528470193065,-0.25000000000010203
-0.5033528022244076,-0.2461004367503674
-0.5033529255574144,-0.24609956804052618
-0.5035528154341569,-0.24500017371844265
-0.5035528840150644,-0.2449998273532607
-0.504152799754205,-0.2422002205706043
-0.5041529030472134,-0.24219978149131016
-0.5051528134593669,-0.2383001308839112
-0.5051528836983572,-0.23829986995625002
-0.5062528381111299,-0.2344000315836925
-0.5062528463236143,-0.23440000180598228
-0.5062528556478876,-0.23439996634868096
-0.5072528220681803,-0.23050009730953894
-0.5072528452422571,-0.2304999997553215
-0.5072528650147959,-0.23049990102492773
-0.5074527811563546,-0.22940036224635513
-0.5074529363172693,-0.2293996428082933
-0.5081528345597499,-0.22660004983837032
-0.5081528585707621,-0.2265999499438291
-0.5090528366871659,-0.22270004477274596
-0.5090528465486053,-0.22270000039616425
-0.5098528394988159,-0.21880003666250059
-0.5106528271105113,-0.21480009954410118
-0.5106528687128918,-0.21479990082945644
-0.511352770978674,-0.21160034761445248
-0.5113529447743905,-0.21159965785736498
-0.5115528417563087,-0.21090001842065143
-0.5126528470193235,-0.2070000000000971
-0.5137528470192743,-0.20310000000027145
-0.5148528169934026,-0.19920010645563485
-0.5148528454636012,-0.19919999738975944
-0.5148528682849683,-0.1991998936718162
-0.5152527805780093,-0.19720033220661132
-0.5152529332378919,-0.19719967236952501
-0.5157528000857008,-0.19530017834785124
-0.5157528415529821,-0.19529999691467295
-0.5157528702185114,-0.19529981904630736
-0.5162528470193036,-0.19140000000012716
-0.5167528470193037,-0.18750000000012718
-0.5172528110160736,-0.18360028082532207
-0.5172528970370769,-0.18359972132968388
-0.5179527736960481,-0.17970040851541577
-0.5179529501058228,-0.17969959796273346
-0.5189528277159965,-0.1758000752830557
-0.5189528469064477,-0.1757999959197715
-0.5189528614856861,-0.1757999276682272
-0.5191527674366737,-0.17480039791328927
-0.5191529549314874,-0.17479960881849893
-0.5199528383890926,-0.17190003128468026
-0.5199528558289686,-0.17189996876590083
-0.5210528293178031,-0.16800006276003285
-0.5210528448495902,-0.16800000515705368
-0.5210528629265103,-0.16799993106892055
-0.5219528470192862,-0.16410000000022484
-0.5228528225956646,-0.16020010583591898
-0.5228528465559287,-0.16019999207208183
-0.5228528623644247,-0.16019990025684197
-0.5230527902646431,-0.1589003689054221
-0.5230529279876004,-0.158899635642811
-0.5236528370521139,-0.15620004485250033
-0.5236528573507702,-0.15619995523046085
-0.524552836687166,-0.15230004477274595
-0.5245528465486051,-0.15230000039616517
-0.525352791724629,-0.14840026956167915
-0.5253529153660588,-0.1483997334478127
-0.5263528323731966,-0.14450005711997527
-0.5263528476497853,-0.14449999484780313
-0.5263528582934767,-0.144499947387336
-0.5269527816863234,-0.14170030488738453
-0.5269529290615382,-0.14169969917863678
-0.5272528356812588,-0.14060004157299477
-0.5272528577220467,-0.14059995825945998
-0.5282528291015793,-0.1367000698792827
-0.5282528477070566,-0.13669999326629506
-0.5282528601655823,-0.13669993591203267
-0.5290528328994949,-0.13280006883420836
-0.5290528461916426,-0.1327999996777942
-0.5290528576779088,-0.13279993071919582
-0.5296528423992987,-0.1289000300301615
-0.5296528453501833,-0.1289000101384258
-0.5296528521892524,-0.12889995967452722
-0.530152828951174,-0.12500014093153855
-0.5301528686243314,-0.12499985956744851
-0.5307528356016997,-0.12110007421455485
-0.5307528460938306,-0.12109999941636765
-0.530752854444753,-0.12109992574563781
-0.5308528070385319,-0.12010039980784885
-0.5308529152882046,-0.12009960404050767
-0.5313527931712609,-0.11720031231878045
-0.5313529182832643,-0.11719969118965351
-0.5322528366117955,-0.11330004509935165
-0.5322528467613025,-0.11329999941366678
-0.5338528192207977,-0.10550013551785696
-0.5338528781263324,-0.10549986520302457
-0.5347528359290784,-0.10160004805779213
-0.5347528499636012,-0.10159998472390346
-0.534752853641378,-0.10159996688976797
-0.5348528096697711,-0.10110018674780238
-0.5348528906388947,-0.10109981461688874
-0.5356528366742493,-0.09770004396663162
-0.5365528400498315,-0.09380003020118889
-0.5374528101862421,-0.08980016370264295
-0.5374528886955345,-0.08979983746285755
-0.5384526305788532,-0.08590084411791431
-0.5384528787738855,-0.0859000108042898
-0.5384531902902568,-0.08589919903466654
-0.5387528058001415,-0.08520009617826949
-0.5387528454912415,-0.0851999986154807
-0.5387528807936638,-0.08519990174750669
-0.5398528298498675,-0.08200004994764158
-0.5411528060976943,-0.07810012276501449
-0.5411528907412195,-0.07809987820343124
-0.542552834132889,-0.07420003589806638
-0.5425528418126689,-0.07420001404165669
-0.5426528027219256,-0.07390013289232067
-0.5426528946028712,-0.07389986823031808
-0.5439527773278083,-0.07030019299203075
-0.543952840704387,-0.07029999530316769
-0.5439528876856935,-0.07029980175149031
-0.5455528470192914,-0.06250000000020095
-0.5463527606943787,-0.05860042083415017
-0.5463529650385238,-0.058599586932898025
-0.5465528219409478,-0.057900087774414286
-0.5465528468101835,-0.05789999509019626
-0.5465528655201943,-0.05789991542464542
-0.5472528366730827,-0.054700047297155475
-0.5472528445850277,-0.054700009583491534
-0.5472528573170676,-0.054699942626878224
-0.5486528470192962,-0.04690000000017666
-0.5493528387493185,-0.04300004607576597
-0.5493528465435946,-0.043000000481816895
-0.5499528312108144,-0.03910010275524028
-0.5499528442507953,-0.03910000621026122
-0.549952855490633,-0.03909988987286381
-0.5502528295329167,-0.03520022732317612
-0.5502528736584856,-0.03519977356708175
-0.5504528410058811,-0.033500051114220025
-0.5504528483977097,-0.033499982939004025
-0.5504528499952976,-0.03349996577620576
-0.55065284094475,-0.031200069857504772


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.5442000494089523,-0.007799886799941289
-0.5440000523115173,2.5632600823992705e-14
-0.5439000560079198,0.003899855840323124
-0.5439000523115175,0.0039001442070820402
-0.5439000523115175,0.007799889954110668
-0.5439000354975378,0.00780010929094396
-0.5433000976376327,0.0116997053803284
-0.5433000226508413,0.011700296606812271
-0.5431000599967344,0.013699923147881484
-0.5431000518996627,0.01369999424480629
-0.5431000393834718,0.013700081877701565
-0.5428001000435797,0.015599697697018433
-0.5428000210857553,0.015600304451233147
-0.5420000597124615,0.023399927840848312
-0.542000051015702,0.02340000306376351
-0.5420000417687819,0.02340006852785806
-0.5414000523115059,0.027300000000152057
-0.5408000611198298,0.031199942746046375
-0.5408000423259054,0.031200057060727326
-0.5401000722832302,0.035199885876014435
-0.5401000346943872,0.03520011451142379
-0.5395000819501653,0.039099807348865694
-0.5395000458326196,0.03909999792339704
-0.5394999961299743,0.0391001872719573
-0.5392000676073825,0.040099949013930394
-0.5383000956790812,0.04299986026022405
-0.5383000125923187,0.04300014082275232
-0.5372000610714781,0.04689996894209641
-0.5372000526337566,0.046899998213860705
-0.5372000422906122,0.046900032568092755
-0.5360001110498646,0.050799809100522834
-0.5360000003864293,0.05080019286474596
-0.5353000639735004,0.053399956684196045
-0.5353000546816316,0.05339999013198157
-0.5353000361374135,0.0534000525659887
-0.5349001709709602,0.05469961435696181
-0.5348999615838568,0.054700393153310864
-0.534000083272678,0.058599865835085585
-0.5340000246432473,0.05860013488291908
-0.5316000640636691,0.07029994270836226
-0.5316000523528255,0.07029999692863428
-0.5316000373981454,0.07030005965361136
-0.5313001367424345,0.07149966227645556
-0.531299988923005,0.07150034229806017
-0.5308000633922944,0.07419994016389739
-0.5308000518917232,0.07419999872155186
-0.530800038365661,0.07420006043215908
-0.5299000523114921,0.07810000000022486
-0.5281000962699773,0.0858998095134554
-0.5281000149977951,0.08590019189924085
-0.5274002591383838,0.08949893631906997
-0.5274001041376094,0.0895000049919976
-0.5274000523115175,0.08950108360273487
-0.5274000523115175,0.08979989508203597
-0.5274000522456725,0.0897998986118996
-0.5274000375056891,0.08980009754626707
-0.5274000363428525,0.08980010645784203
-0.5268000554483759,0.0937999790876854
-0.5262000738151961,0.09769986022616632
-0.5262000343281014,0.0977001402707103
-0.5257000704115797,0.10159985881957868
-0.5257000377891231,0.10160014159339667
-0.5253000557968611,0.10549996601795142
-0.525300052412726,0.10549999714936494
-0.5253000476059123,0.1055000367037849
-0.5248000704115798,0.10939985881957869
-0.5248000377891232,0.10940014159339667
-0.5244000557968611,0.11329996601795142
-0.524400052412726,0.11329999714936494
-0.5244000476059123,0.1133000367037849
-0.5239000704115798,0.11719985881957869
-0.5239000377891232,0.11720014159339667
-0.5235000815699051,0.12109971473077241
-0.5235000376248753,0.12110028638954957
-0.5233000559896255,0.12499992827692029
-0.5233000468033727,0.12500007160592141
-0.5230000523115147,0.12890000000007668
-0.5227000523115146,0.1328000000000767
-0.5224000523115147,0.13670000000007668
-0.5221000555415979,0.14059995800899522
-0.5221000509291088,0.1406000126211877
-0.5221000493097624,0.14060002926716467
-0.5217000523115123,0.14450000000010202
-0.5213000815699051,0.14839971473077243
-0.5213000376248753,0.1484002863895496
-0.5211000559896255,0.15229992827692027
-0.5211000468033727,0.1523000716059214
-0.5208000638800281,0.15619984960940245
-0.5208000447791776,0.1562001506468243
-0.520600052670723,0.16019999281591768
-0.5204000559896248,0.16409992827693162
-0.5204000468033727,0.1641000716059214
-0.5201000633282488,0.1679998567825347
-0.5201000449549965,0.16800014345218747
-0.5199000561830522,0.1718999245050989
-0.5199000516156369,0.17189999502662506
-0.5199000437358181,0.17190008003991594
-0.5196000619451159,0.17469991008646904
-0.5196000441245247,0.17470009005696693
-0.5195000593842785,0.17579992219967477
-0.5195000463198893,0.1758000778912053
-0.5192000743775144,0.17969971314208072
-0.5192000449368785,0.17970028761093426
-0.5191000523115172,0.18360000000002566
-0.5189000523115173,0.19140000000002563
-0.518800055067746,0.19529989250710764
-0.5188000502737281,0.19529999956217914
-0.5188000413092138,0.19530010727251323
-0.5184000523115123,0.19920000000010202
-0.5180000523115124,0.20310000000010203
-0.5176000669096629,0.20699985766813456
-0.5176000413378853,0.20700014265725897
-0.5173000523115147,0.2109000000000767
-0.5170000556385004,0.21479995674926292
-0.5170000518652197,0.2148000013058293
-0.5166000554126393,0.21879996898880744
-0.516600055018443,0.2187999715757719
-0.5162000557788755,0.22269996619329344
-0.516200052452774,0.22269999679975483
-0.5162000475835375,0.22270003687830786
-0.5157001436427898,0.22659928761613982
-0.5157000523115175,0.22660071821469466
-0.5157000523115175,0.22669985398048928
-0.5157000486019183,0.22669999685851883
-0.5157000367172679,0.2267001481454242
-0.5153000561659391,0.23049996338304823
-0.5153000539458723,0.2304999832252721
-0.5148000704113935,0.23439985882103198
-0.5148000377891232,0.23440014159339667
-0.5144000597250624,0.23829992771798822
-0.5144000509840977,0.23830000330871226
-0.5144000417875617,0.23830006840578938
-0.5138000954653176,0.24219971950037641
-0.5138000233557318,0.2422002823189624
-0.5134000669096629,0.24609985766813458
-0.5134000413378853,0.246100142657259
-0.5131000523115147,0.2500000000000767
-0.5128000523115147,0.25390000000007673
-0.5125000619840302,0.25779987425737505
-0.5125000205336747,0.25780012257180673
-0.5118000645865759,0.260499952653474
-0.5118000404485537,0.26050004745197863
-0.511500093700992,0.2616998344422249
-0.5115000480242388,0.26169999613648737
-0.5114999901910607,0.2617001615133735
-0.5100000858800651,0.2655999127219623
-0.5100000495509075,0.2656000026850412
-0.5100000146116049,0.2656000816833637
-0.5082002259674683,0.2694996237456596
-0.5081999068072962,0.2695003880114382
-0.5079000627427969,0.27029997218343677
-0.5079000415868636,0.27030002770554284
-0.5067000848945574,0.273399915827334
-0.5067000498054384,0.2734000023253582
-0.506700015794585,0.27340007912024017
-0.504900074831956,0.2772999512059364
-0.5049000302580984,0.2773000490078129
-0.5040000642525762,0.279299973464529
-0.5040000615160369,0.2792999794626171
-0.5031001498557119,0.28119979407359236
-0.5030999631846513,0.2812002097104772
-0.5014000677942809,0.2851999635701722
-0.5001002473654538,0.2881995498757395
-0.5000998971795165,0.2882004653961656
-0.4998001107793661,0.2890998245966169
-0.49980004680186274,0.28909999738278
-0.4997999711848833,0.28910016652332216
-0.49790009107893995,0.29299992042499545
-0.49790005014616096,0.29300000119175185
-0.4979000096887077,0.2930000752169871
-0.49620007574642583,0.2959999586445432
-0.4962000292266603,0.29600004155300225
-0.4957000694985135,0.2968999690636665
-0.4957000529178285,0.2968999984715332
-0.49570003350643543,0.29690003188715136
-0.4934000747500861,0.30079996195226555
-0.49340002927788756,0.30080003769167607
-0.4923000692005874,0.3025999723636218
-0.4910003515080172,0.3046995166828622
-0.4909998033553402,0.3047005110155423
-0.4891005458414542,0.30859898696509774
-0.4891001051256711,0.3086000194891728
-0.48909976951237427,0.30860109079682335
-0.48840007633424093,0.311299907341052
-0.4884000507559091,0.31129999951447407
-0.48840002203358845,0.3113000908339499
-0.48800009367288266,0.3124998759160672
-0.4880000138461376,0.31250012501263547
-0.486800091335135,0.31639987317339396
-0.4868000162901283,0.3164001277123369
-0.4857001019053017,0.32029982416763103
-0.48570004678261275,0.3202999978111842
-0.4856999802582357,0.32030016812452966
-0.4845000642079016,0.323099972241976
-0.4845000524547856,0.3230999992642863
-0.48450003951184917,0.3231000281594872
-0.4840001252312657,0.32419983957677095
-0.4840000470971294,0.32419999809553085
-0.48399996035861886,0.3242001494237435
-0.4816000727832546,0.32809996673371034
-0.48060008108406677,0.32969995396419344
-0.4806000226549986,0.32970004547362636
-0.47910013296648635,0.33199987632934524
-0.47909997492963785,0.33200012574583765
-0.4767017211554547,0.33589728812888525
-0.47670122028536976,0.3358981927072436
-0.47670080458289243,0.33589913945129485
-0.47670047755965655,0.3359001203634477
-0.47670024197818106,0.3359011271574766
-0.4767000998285331,0.3359021513285199
-0.47670005231151763,0.335903184224924
-0.47670005231151763,0.3359998674798131
-0.47670004020930223,0.3359999962735594
-0.47669998119884477,0.33600011259535484
-0.47430006647972894,0.33979997756728814
-0.474300038248968,0.33980002250036623
-0.47280008405215246,0.3421999492152711
-0.472800053447386,0.3421999970422918
-0.4728000166282847,0.34220005190319497
-0.4717000626914888,0.34379998490217084
-0.46900050740201116,0.3476993426473772
-0.468999694758349,0.34770071510657324
-0.46890013447121315,0.3478998356808451
-0.46890004704404575,0.34789999713018765
-0.4688999495579816,0.3479001520755395
-0.46640015355943487,0.3515998501533887
-0.4664000480003744,0.3515999960425638
-0.46639993233379534,0.35160013597513007
-0.46490029463999544,0.3532997253614366
-0.4648998283596026,0.35330028982046674
-0.4632001279739144,0.3554999020842985
-0.46320012651025266,0.3554999038946996
-0.46319996243582845,0.3555000816364427
-0.46319996074889874,0.3555000832391868
-0.4610001436647445,0.3574999169520543
-0.46099996280223043,0.35750008503425207
-0.45900008048663743,0.3593999732340655
-0.4590000567009493,0.3593999955198596
-0.45900001868018186,0.35940003009164223
-0.4571001918329964,0.3610998751654398
-0.4570999170203983,0.361100129409324
-0.45480009718503783,0.3632999570779297
-0.45480005224325937,0.3632999991255557
-0.45480000517156616,0.3633000412479113
-0.45320017138144936,0.36469989581426354
-0.45319993621793353,0.3647001074944963
-0.4505002109988465,0.367199853067725
-0.4504998993879125,0.36720015292401936
-0.4493000523112247,0.3684000000007071
-0.4466006176522566,0.3710994346596752
-0.446599572603545,0.37110063961096357
-0.44540007591242853,0.37269996853245213
-0.445400028930837,0.37270003163301496
-0.4437000648806408,0.3749999829950452
-0.4437000398060289,0.3750000170532666
-0.44150020118096395,0.37799979699653696
-0.441499912671356,0.37800020946054524
-0.44090007936246467,0.37889995942388227
-0.44090005194720305,0.3788999997842099
-0.4409000238871154,0.3789000395914536
-0.43810011937596427,0.3827999065891282
-0.43810011864382203,0.3827999075661071
-0.4380999713215116,0.3828000809904202
-0.4376003674883911,0.3832996848235407
-0.4375997630577199,0.38330033912551065
-0.43470013895625376,0.38669989841688474
-0.4346999487519731,0.3867000827981191
-0.4346999474989577,0.38670008385052856
-0.43370006608031464,0.387499988985443
-0.42980015869762983,0.39059991543716066
-0.42980004807080985,0.3905999872409436
-0.4297999152126691,0.390600000001
-0.42970395788852017,0.390600000001
-0.42970288548276275,0.3906000512311617
-0.4297018228440312,0.3906002044550637
-0.42970077965039727,0.3906004582772065
-0.429699765402835,0.39060081038588357
-0.42969878933868955,0.39060125757423525
-0.42969786034754737,0.39060179576945614
-0.42969698689027364,0.39060242006988777
-0.4259001293105,0.3935999392118143
-0.4258999763836061,0.3936000621233105
-0.42480006076455024,0.3944999930843563
-0.42480004387117787,0.3945000069336089
-0.42200009020693435,0.3967999688720946
-0.4220000558120379,0.396799996626397
-0.42200000945230676,0.3968000326551321
-0.41990039057564016,0.3983997422754495
-0.419899734468625,0.3984002825274647
-0.41810012823837467,0.39999993250990945
-0.41810005182996834,0.39999999799707947
-0.41809997097252855,0.40000006236038504
-0.41510087556209846,0.4022993688417148
-0.41510008470399845,0.4023000350498395
-0.4150993583578193,0.4023007710600486
-0.4142001483438413,0.4032998932978019
-0.4142000490320325,0.40329999813602146
-0.414199946676389,0.4033000957322786
-0.41100053513069856,0.40619956244556055
-0.4109996232364114,0.4062004903719257
-0.4103001425610273,0.40699989685807897
-0.41030004877899506,0.40699999891009325
-0.4102999537239079,0.40700009278877064
-0.4069001129521921,0.4101999429268561
-0.40690005388005634,0.41019999689753195
-0.40689998585403264,0.4102000553817059
-0.4063003816116137,0.4106997255837217
-0.40629974484716197,0.4107002986800825
-0.40280017996594314,0.41409987599326653
-0.4028000504369128,0.41409999409155135
-0.40279990800146814,0.4141001082330372
-0.4024004480959864,0.4143997031621484
-0.40239968411139143,0.41440033043645685
-0.3985037883269226,0.4178966471661084
-0.39850304121978325,0.4178973833439309
-0.39850236592103055,0.4178981859013798
-0.39850176830060474,0.4178990478623364
-0.39850125355323796,0.4178999617343254
-0.39850082615329974,0.4179009195736423
-0.3985004898159044,0.41790191305440233
-0.39850024746461793,0.4179029335409128
-0.3985001012060449,0.41790397216273706
-0.3985000523115176,0.41790501989179996
-0.3985000523115176,0.41799986209856804
-0.39850003961320835,0.4179999934963617
-0.39849993992055766,0.41800007780965004
-0.3946002278743288,0.4206998784570393
-0.39459988148659064,0.4207001281191953
-0.3930000956829464,0.4218999674719285
-0.3930000455390525,0.42190000433010105
-0.39300001439375826,0.42190002637809426
-0.3907002660547704,0.423499851309564
-0.3906998456753965,0.42350015842151956
-0.38770008338292844,0.42579997617907844
-0.38770002140589255,0.4258000240381975
-0.38680009510779256,0.42649996671449747
-0.3868000515913071,0.4264999998924704
-0.3868000086846768,0.42650003132234754
-0.3829002902901393,0.4292998291440668
-0.38289982354716406,0.4293001830119635
-0.3824000981564048,0.42969996332457094
-0.38240004965476876,0.4297000013025107
-0.38240000734738616,0.4297000330623673
-0.3790001747694915,0.4321999099578781
-0.37899993233015733,0.4322000933193249
-0.3772009026147953,0.43359933865349537
-0.37720008762942475,0.43360003742120234
-0.37719934295888186,0.43360081068910233
-0.3751000698660965,0.4359999799379999
-0.37510003485173055,0.4360000201462812
-0.3738000832864089,0.43749996426011384
-0.3738000207395203,0.4375000352153027
-0.37120006731001276,0.4403999832712919
-0.3712000666046045,0.4403999839817341
-0.3703000893222463,0.4413999588773519
-0.37030001570603305,0.44140004148659395
-0.3673001110984353,0.44479993337520474
-0.3673000498406956,0.4448000006288802
-0.36729999100271066,0.4448000613092212
-0.3668002202986442,0.44529983201328766
-0.36679989156532405,0.4453001749300709
-0.36340009196330414,0.4489999568499161
-0.36340005294006633,0.4489999984382943
-0.36340000976756215,0.4490000425443697
-0.3632001401919256,0.4491999121200062
-0.3632000497099722,0.4491999986896004
-0.36319995783853376,0.44920007915350724
-0.3595001248558352,0.45229993922009254
-0.3595000541626284,0.45229999645316926
-0.35949997282427654,0.45230005780941185
-0.35840041566194203,0.45309973574565515
-0.3583997111905895,0.45310029238982696
-0.3556000966533007,0.45549996199321735
-0.3556000493555952,0.45550000168973903
-0.355600009106214,0.4555000341099349
-0.3537002121708754,0.45699987379572854
-0.35369989712439587,0.457000131909516
-0.35170007761625616,0.45869997849143473
-0.35170006541832916,0.45869998873623724
-0.3490003063399096,0.4608997930143779
-0.34899981075967434,0.4609002214229629
-0.3478001210238705,0.46199993701411646
-0.3478000532480182,0.4619999971058942
-0.34779997749703007,0.4620000598520707
-0.3443010283972409,0.46479921913190203
-0.3443001012652375,0.4648000489547199
-0.3442992714424197,0.46480097608672327
-0.34390016261241163,0.4652998621242333
-0.3439000467314504,0.46529999800417393
-0.34389992734328134,0.4653001214973188
-0.3403001091125803,0.4687999447771671
-0.34029999629321644,0.4688000560187154
-0.33640019284317224,0.4726998594687596
-0.33640004891060166,0.4726999935746249
-0.33639989200297815,0.47270012023190466
-0.33600075565061355,0.4729994724961781
-0.3360000749671212,0.47300002575462663
-0.3359994394577769,0.47300063036425355
-0.33250013063696965,0.47659991943708385
-0.3324999633073936,0.47660006675359307
-0.33210062999934586,0.47689956673462885
-0.3320995347560481,0.4769005035679061
-0.3284001570554073,0.4804998980874484
-0.32840004184984084,0.48049998919648695
-0.32839992419079395,0.48050006401066464
-0.32839992264930856,0.48050006483172253
-0.32820085407128957,0.48059959912073213
-0.32820007073943397,0.48060003052498806
-0.3281993241479292,0.48060052278462795
-0.3243002032259143,0.4833998916517155
-0.3242999050561645,0.48340011327384097
-0.3230000805009825,0.4843999783162887
-0.32300005066528653,0.4844000009680093
-0.3230000251277322,0.4844000198655818
-0.32040008169252737,0.4862999785297699
-0.32040002306921295,0.4863000216614702
-0.31770010878135674,0.4882999581709933
-0.3177000508328882,0.48829999998480833
-0.3176999948370787,0.48830003831682783
-0.3165004438274557,0.4890997389899098
-0.3164996839582505,0.4891002927941051
-0.31260008687884067,0.49219997252389247
-0.3126000539150056,0.4921999983062532
-0.31260001502692936,0.49220002772494004
-0.3087001259323969,0.49509994525677187
-0.3086999795924587,0.4951000559382301
-0.3074003580812765,0.4960997647929856
-0.30739976337116126,0.49610025560153503
-0.30480031001517666,0.4983997720318291
-0.3047998090200631,0.49840024329186877
-0.30320009527681846,0.49999995703511335
-0.30320005630972047,0.49999999516932125
-0.3032000028386916,0.5000000451712823
-0.3009001287583583,0.5020999302011518
-0.30089997716141453,0.5021000711952647
-0.2990000579669944,0.50389999464261
-0.2990000466628369,0.503900005366676
-0.29700005740884294,0.5057999951579703
-0.2970000472195998,0.5058000048498741
-0.2949001516446393,0.5077999053974556
-0.29489995531404056,0.5078000969978913
-0.2931000952768204,0.5095999570351114
-0.29310005630972047,0.5095999951693213
-0.2931000028386909,0.509600045171283
-0.2908001961944599,0.5116998686290591
-0.29080004629648853,0.511699996261146
-0.29079989372514364,0.5117001090286581
-0.2892001337285894,0.5127999440262893
-0.28920004946814526,0.5127999998016154
-0.2891999691788545,0.5128000490275264
-0.2853001146824358,0.515099963217722
-0.28529998901336917,0.5151000351662265
-0.2844005942000424,0.515599698951408
-0.2843995467792013,0.5156003587653861
-0.28130016930737217,0.5177999169712004
-0.2813000494808107,0.5177999974950248
-0.2812999284022998,0.5178000702158061
-0.2783004070450661,0.5194997989849052
-0.27829971305929335,0.5195002261686846
-0.27740005231107234,0.520100000000832
-0.27350007594810444,0.5226999842428106
-0.2735000547499365,0.5226999982208012
-0.2735000258003696,0.5227000168712795
-0.27240019217353767,0.5233999109974452
-0.2723999151318685,0.5234000930867203
-0.26960014213100575,0.5252999390515916
-0.26960005088778805,0.5252999984281458
-0.26959995839188045,0.5253000536689444
-0.26610012014297907,0.5272999612397452
-0.2661000516598227,0.5272999991211077
-0.2660999825755819,0.5273000348685859
-0.2657001164344559,0.5274999679391489
-0.26570005598077917,0.527499997208923
-0.26569998245889453,0.5275000304492342
-0.2618001366994138,0.5291999632161875
-0.26180005423647207,0.5291999975668491
-0.26179996313685405,0.5292000320121213
-0.25790010691907495,0.5305999803979906
-0.2579000455044498,0.5306000017317819
-0.2579000036618837,0.5306000153637751
-0.25600045279140093,0.5311998735334014
-0.2559996623741812,0.5312001559756117
-0.25400008712683,0.5319999860745521
-0.2540000173123568,0.5320000134619026
-0.2501001426906604,0.5334999652394781
-0.25010005128193946,0.5334999986020487
-0.25009996025140563,0.5335000283269269
-0.24620029172827382,0.5346999263340444
-0.24619981640960703,0.534700084251387
-0.24480008983275986,0.535199986600261
-0.24480006546570496,0.5351999951086572
-0.24480000100107185,0.5352000164200726
-0.2423001168552984,0.5359999793467202
-0.2422999880198606,0.5360000214312731
-0.23840011481585077,0.5372999791659431
-0.23840005205433298,0.537299999272786
-0.2383999889287151,0.5373000178779577
-0.2345001004085753,0.5383999864349203
-0.23450000433543178,0.5384000139937751
-0.2321002573002317,0.5390999402123752
-0.23209984973786402,0.5391000675252721
-0.23060005231083383,0.5396000000009487
-0.22670014638266453,0.5408999686436718
-0.22670005244925567,0.5408999981255187
-0.22669995561567804,0.540900024794581
-0.222800052310766,0.5419000000009687
-0.21890043795799868,0.5428999011170629
-0.2188996746183215,0.5429001258984528
-0.2186002326270023,0.5429999398955593
-0.21860004967841928,0.5429999940842607
-0.218599866594902,0.5430000351364045
-0.21490012327024394,0.5436999865762046
-0.21100009841624914,0.5443999917256203
-0.21100005204744474,0.5443999996502289
-0.20710008219932127,0.5449999954027313
-0.20710006240139825,0.544999998339699
-0.20710001217414273,0.5450000051466973
-0.20320005231064478,0.5455000000009919
-0.19930005231064477,0.5460000000009919
-0.195400090578196,0.5464999950948956
-0.1954000139793833,0.5465000043817075
-0.19190021199631732,0.5468999817512009
-0.19190005066603166,0.5468999955332435
-0.19189989297403406,0.546900000001
-0.19150077052521225,0.546900000001
-0.1914993399266574,0.5469000913322724
-0.18760005231064478,0.5474000000009919
-0.1837000523106448,0.5479000000009919
-0.17980008918881468,0.5483999952730214
-0.17980004911029,0.5484000001422544
-0.17980001850349742,0.5484000034683919
-0.17590005231061964,0.5488000000009947
-0.17200008157767835,0.5491999969992452
-0.17200006493172262,0.5491999986185896
-0.1720000103194969,0.5492000032310815
-0.1681000523105943,0.5495000000009971
-0.16420005231059429,0.549800000000997
-0.16030006303414082,0.550099999176109
-0.15630009090100142,0.5503999971067164
-0.1563000690373429,0.5503999985953035
-0.1524000864906028,0.5505999982481716
-0.1524000558526553,0.550599999632496
-0.15240001454348126,0.5506000009693859
-0.14850028251380262,0.5506999940983519
-0.14849982254169314,0.5507000153189238
-0.1470000890937741,0.5507999975487851
-0.14700004867785363,0.5507999999772402
-0.14700001910076937,0.5508000013847403
-0.14460010623374972,0.5508999977541994
-0.14459999841141805,0.5509000027650576
-0.14070008649137528,0.5510999982481368
-0.1407000558526553,0.551099999632496
-0.14070001454348127,0.5511000009693859
-0.13680005231054324,0.5512000000009997
-0.13290005231054325,0.5513000000009997
-0.1290001962809979,0.5513999963094495
-0.12899990848179713,0.551400007376833
-0.12510008649137527,0.5515999982481368
-0.1251000558526553,0.551599999632496
-0.12510001454348127,0.5516000009693859
-0.1134000878548797,0.5518999990896063
-0.11340005329526713,0.5518999997571862
-0.11340001576669351,0.5519000000009999
-0.10170019651759965,0.5519000000009999
-0.10169990815084073,0.5519000036974022
-0.09780012438742795,0.5519999981528745
-0.0978000523105306,0.5519999990767854
-0.0977999802335941,0.5519999981528741
-0.09390019647019449,0.5519000036974022
-0.09389990810343557,0.5519000000009999
-0.0665000888543396,0.5519000000009999
-0.06650005132577674,0.5518999997571863
-0.06650001676615318,0.5518999990896063
-0.06260019647019449,0.5518000036974022
-0.06259990810343558,0.5518000000009999
-0.054800088854339575,0.5518000000009999
-0.054800051325776755,0.5517999997571863
-0.05480001676615313,0.5517999990896063
-0.05090019647019448,0.5517000036974022
-0.050899908103435566,0.551700000001
-0.047000088854339574,0.551700000001
-0.047000051325776754,0.5516999997571863
-0.047000016766153126,0.5516999990896063
-0.04310019647019448,0.5516000036974023
-0.043099908103435565,0.551600000001
-0.027400088854339578,0.551600000001
-0.02740005132577676,0.5515999997571863
-0.027400016766153133,0.5515999990896063
-0.02350019647019449,0.5515000036974023
-0.023499908103435573,0.551500000001
-0.019600088854339576,0.551500000001
-0.01960005132577676,0.5514999997571863
-0.019600016766153132,0.5514999990896063
-0.015700196470194487,0.5514000036974023
-0.01569990810343557,0.551400000001
-0.011800088854339578,0.551400000001
-0.011800051325776753,0.5513999997571863
-0.011800016766153141,0.5513999990896064
-0.007900052310491979,0.5513000000009997
-0.004000196470194488,0.5512000036974023
-0.003999908103435572,0.551200000001
-0.00010008885387203423,0.551200000001
-0.00010005132670267211,0.5511999997571986
-0.00010001676569624611,0.5511999990895946
0.003799947689508021,0.5511000000009997
0.007699803529805512,0.5510000036974023
0.007700091896564428,0.551000000001
0.011599911145660422,0.551000000001
0.011599948674223247,0.5509999997571864
0.01159998323384686,0.5509999990896064
0.015499809734933844,0.5509000035382964
0.01549993570860972,0.5508999880480924
0.0154999476839018,0.5508998643840969
0.015499947690482388,0.5508998641117377
0.015499947690482388,0.550811250001
0.015500001862307327,0.5508101473081712
0.015500163856077854,0.5508090552348772
0.015500432111705402,0.5508079842983808
0.015500804045741638,0.5508069448123858
0.01550127607625847,0.5508059467877107
0.015501843657343986,0.5508049998358785
0.015502501322882058,0.5508041130765531
0.01550324273919404,0.5508032950497116
0.015504060766035548,0.5508025536333996
0.015504947525360918,0.5508018959678616
0.015505894477193097,0.550801328386776
0.015506892501868283,0.5508008563562592
0.015507931987863276,0.550800484422223
0.015509002924359708,0.5508002161665955
0.015510094997653682,0.5508000541728248
0.01551119769048239,0.5508000000009999
0.023299911145660424,0.5508000000009999
0.02329994867422324,0.5507999997571863
0.02329998323384687,0.5507999990896063
0.027199803529805514,0.5507000036974022
0.02720009189656443,0.550700000001
0.03109991021238843,0.550700000001
0.03109995234231508,0.5506999997203021
0.0310999805002467,0.5506999991807311
0.03509980713037861,0.5506000035149778
0.03510008829252916,0.550600000001
0.07409980348240035,0.550600000001
0.07410009184915926,0.5506000036974023
0.0779999121451203,0.5506999990896063
0.07799994670473287,0.5506999997571862
0.0779999842333065,0.550700000001
0.08969991021238843,0.550700000001
0.08969995234231506,0.5506999997203021
0.08969998050024673,0.5506999991807311
0.09369980713037859,0.5506000035149778
0.09370008829252914,0.550600000001
0.1014999111456604,0.550600000001
0.10149994867422325,0.5505999997571863
0.10149998323384682,0.5505999990896063
0.11709990998198405,0.5502000009678593
0.1170999511125909,0.5501999996371844
0.11709998192982246,0.5501999982450864
0.12099980386076194,0.5500000073768331
0.12100009165996271,0.5499999963094495
0.12489994768950802,0.5499000000009997
0.12879994768950803,0.5498000000009996
0.13269994768950805,0.5497000000009996
0.13659990992244797,0.5496000009693858
0.13659995123161145,0.5495999996324963
0.13659998187034267,0.5495999982481367
0.14049987596640268,0.5494000036791079
0.14050001929540382,0.5493999944928551
0.14439980447201708,0.5491000110177312
0.14440009114166985,0.549099992644479
0.148299877256882,0.5489000036129296
0.14829994532314303,0.5488999992661214
0.14830002013814098,0.5488999925703736
0.15219994768958442,0.5485000000009947
0.15609993348742424,0.5481000014576266
0.15609996189532213,0.548099998580421
0.160099916678243,0.5477000031021289
0.16009991926525433,0.5477000027079254
0.16399994769017617,0.547300000000934
0.1678993752785805,0.5469000587098157
0.16790052310331738,0.546900000001
0.16849984016123817,0.546900000001
0.16850005256946235,0.5468999841012875
0.16850005302584709,0.5468999840409563
0.17179993502106233,0.546400001920469
0.17569987834167156,0.5458000106699051
0.17570001674995953,0.5457999876055457
0.1795998793991705,0.5451000122582516
0.17959994789024628,0.5450999990909915
0.17960001492515215,0.5450999844851026
0.1834998135245677,0.5442000309621605
0.1835000825724012,0.5441999723327298
0.1873999205456912,0.5434000055689779
0.18739997486078777,0.5433999945667587
0.18939984033069393,0.5430000214727775
0.18939984203848548,0.5430000210965107
0.18940004729433188,0.5429999632023722
0.1894000518841183,0.5429999616135683
0.19129978278693716,0.542300060754635
0.19130011440985628,0.5422999444275961
0.19519988659663873,0.5410000203653353
0.19520000830073087,0.5409999782431785
0.1990999144993399,0.5396000119154726
0.19909992796909023,0.5396000069846355
0.20039994769407152,0.5390999999993065
0.20299982941905267,0.5381000454896984
0.20300006695521683,0.5380999571877221
0.20689994768982026,0.5367000000009412
0.2107994195847507,0.53530018957712
0.21080049203744713,0.5352998639140395
0.21119986865854734,0.5352000197587645
0.2111999430103084,0.5352000000225154
0.21120002970844554,0.5351999742236598
0.2146998955249937,0.5341000163956019
0.2186999129043246,0.5328000113062229
0.21869993585529707,0.5328000036818009
0.2186999937769513,0.532799983456843
0.22259989688096224,0.5314000182400185
0.22259995417671294,0.5313999970494254
0.2225999912084297,0.5313999825934981
0.22309986775553153,0.5312000319746575
0.223100028104145,0.5311999692542879
0.22649991646461504,0.5299000119399905
0.22649994671765802,0.5299000001660978
0.22649997951062745,0.5298999869462522
0.23039990156908705,0.5283000189222687
0.2303999426893045,0.5283000016251119
0.23039999783844908,0.5282999772061137
0.23259982007285898,0.5273000580086545
0.23259982457713324,0.527300055824239
0.23259993604207957,0.5272999912060805
0.2326000535684614,0.5272999065787051
0.23429990036524714,0.5258000417580119
0.23429999406618365,0.5257999571920983
0.23689994769016068,0.5234000000007348
0.23819990359785362,0.522200040701326
0.23819995275397812,0.5221999943455647
0.23819998476764154,0.5221999629232551
0.2408999476901895,0.5195000000007071
0.24209991017100682,0.5183000375198897
0.24209998449492828,0.5182999617804017
0.24469989617729324,0.5156000534948688
0.24469994767380318,0.5155999985849407
0.24469999565093187,0.5155999446613928
0.24524220856772777,0.5149743143727822
0.24524300486973158,0.5149734852448885
0.24524388162848104,0.5149727417100606
0.24524482968896996,0.5149720915321967
0.24524583915166812,0.5149715415003737
0.24524689947589107,0.5149710973579558
0.24599994288287239,0.5147000017314426
0.24989994768982027,0.5133000000009412
0.2537998968809654,0.5119000182400174
0.2537999541767114,0.511899997049426
0.25379999120842905,0.5118999825934983
0.25429981450183703,0.5117000532761352
0.25429993550746915,0.51169998999888
0.2542999730163577,0.5116998588987838
0.2549998987861525,0.5078002724670698
0.2550000099362796,0.5077997302683259
0.25679974294918545,0.5000008872124004
0.2567999827513728,0.500000011136985
0.2568002924468797,0.49999915726233646
0.25769938098778183,0.49780138527346446
0.25769979654935526,0.4978004848875188
0.25770028978604476,0.4977996245946382
0.25770085686541816,0.4977988110792686
0.25899994769027673,0.49610000000060744
0.2615994941096885,0.4927005931444536
0.26160047568402117,0.4926994720068754
0.26209941969635775,0.49220052799453884
0.2621005408339359,0.4921995464202062
0.2654997117269863,0.48960018044316767
0.26550019284664605,0.48959983226209963
0.2673996707811235,0.4883001894648256
0.26740023539792535,0.4882998273761004
0.26939986941843946,0.4871000469637919
0.2693999463694712,0.4870999990781009
0.26940002324051027,0.48709994769665843
0.27329983529951285,0.48440007780965666
0.27329993499217314,0.48439999349636165
0.2732999476904823,0.4843998620985802
0.2732999476904823,0.4843068738123422
0.27330000358213097,0.48430575379528074
0.2733001707017211,0.48430464490703706
0.27330044738870346,0.4843035581658498
0.2733008308938351,0.48430250436989786
0.27330131740649666,0.48430149399000666
0.2733019020925557,0.484300537065607
0.27330257914240025,0.48429964310498014
0.2733033418286645,0.48429882099078086
0.27330418257307426,0.48429807889177684
0.2733050930217467,0.48429742418168126
0.2733060641281969,0.48429686336588557
0.277199804883884,0.48230007323476404
0.2771999452887077,0.48229999609665264
0.27720008130325313,0.48229991092535474
0.2798998143585247,0.480500088888507
0.2798998178281113,0.4805000864298844
0.2798999332931947,0.480499988953177
0.2799000434381154,0.48049987233682273
0.2810997892206131,0.47890021129349236
0.2811001159009073,0.47889979637721364
0.2829999076515899,0.47660004846849263
0.282999943179337,0.4766000044688387
0.282999989191431,0.4765999446657353
0.285099922875783,0.47380003308659924
0.2850999720155996,0.47379996655328904
0.28589980603365406,0.47270019477846414
0.28590009755298645,0.4726998114636503
0.2889998631266345,0.4688001063871253
0.288999934930426,0.4687999957602922
0.2889999476904824,0.4687998629021514
0.2889999476904824,0.4687037242979038
0.28899999458807984,0.46870269814169846
0.2890001348898704,0.4687016805409172
0.289000367426109,0.46870067997965464
0.2890006902580593,0.4686997047999408
0.28900110069415824,0.46869876313219094
0.2890015953124561,0.46869786282741926
0.28900216998914674,0.46869701139178244
0.2918996170504307,0.4648004446541935
0.29190032042594066,0.46479958999138243
0.29289987929974876,0.4637000752301936
0.29289994712243905,0.46369999786087573
0.2929000097208362,0.46369992105262287
0.29509981379043687,0.4609001704185856
0.29510008805442384,0.4608998348663188
0.2967999148869829,0.45890003859271994
0.29679994699999523,0.45890000011593174
0.29679997940147435,0.4588999598330906
0.2982998070771214,0.4570001781106044
0.298300095371457,0.45699982770589953
0.3006999217021521,0.4542000303200886
0.30069994166752917,0.4542000066896893
0.3015999142949625,0.4531000408170784
0.30159991600339814,0.45310003848544106
0.304599578569193,0.44940045524994476
0.3046003621195197,0.44939958557137694
0.3047998495166153,0.44920009817428125
0.3047998499977189,0.44920009766882324
0.30480002382747273,0.44919988569210273
0.3048000251477932,0.44919988381433656
0.3073999031184619,0.4453000668583335
0.30739999321262595,0.4452999337862836
0.30849992694255396,0.4437000301791156
0.30849995010768994,0.4436999960099617
0.30849996514991196,0.4436999732291719
0.30999987648578003,0.4414001091808408
0.3100000214054112,0.441399892499372
0.312399812704516,0.4379001968548443
0.31240009090409926,0.4378998090488443
0.3126999004045895,0.4375000630481906
0.31269994768778037,0.4374999981286322
0.3126999905589753,0.43749993569756346
0.3152989788335461,0.4336014532857073
0.31529966780239704,0.4336005266617179
0.3153004481247514,0.4335996755406227
0.3153013115800724,0.43359890888880864
0.3162999339208944,0.43280001101615106
0.31629996149376666,0.43279998902864125
0.3184659171708889,0.4310783319519542
0.31846663401522035,0.4310778069742744
0.31846739005394864,0.4310773402058081
0.32019985723614536,0.43010005102610743
0.320199945359176,0.43009999914819613
0.3202000353826201,0.43009994153911
0.3207997457574384,0.4297001346225645
0.3208001552403399,0.42969987421277084
0.3240996626245355,0.4277001727678038
0.3241002424843715,0.42769984441493925
0.327699820635397,0.42580006705745355
0.32769994526189317,0.42579999715644523
0.3277000677520584,0.4257999199594845
0.32799977755414167,0.42560011342476234
0.32800012183531047,0.4255998928345107
0.3318997694423481,0.42320010969171834
0.33190012989424933,0.42319989701584565
0.3341998405754133,0.4219000605438834
0.33419994543227105,0.4218999982123347
0.3342000498780134,0.4218999297465985
0.33579953636147614,0.42080028278921777
0.33580038244738064,0.4207997547531029
0.3396999133435696,0.41860001937576563
0.3396999505484111,0.41859999804322595
0.33969997854171846,0.4185999814898245
0.3406998640862254,0.41800005016312036
0.3406999444402478,0.41800000003648397
0.3407000298132467,0.4179999425145856
0.3436998429722131,0.41590007330330914
0.34370005404637965,0.41589992909660367
0.34579962529476954,0.4145002149310104
0.34580028410892055,0.4144998077614728
0.3464998509891985,0.4141000552584569
0.3465000454657849,0.4140999466686105
0.34759982178277143,0.4135000686775269
0.34760007530695614,0.41349993455626555
0.35149991823221777,0.41150001510741335
0.3514999500194898,0.41149999856925085
0.3514999744001519,0.41149998553285794
0.35389991571173324,0.41020001732241806
0.35389997977950727,0.4101999828864534
0.35539986775039895,0.4094000426353111
0.35540002830576056,0.4093999586594427
0.35929989097728476,0.40740002908430206
0.3592999474143936,0.4073999993298054
0.35930000296040493,0.40739996841776743
0.36139967657300676,0.4062001549248521
0.3614002269831139,0.4061998603543023
0.36319990857999357,0.4053000195558625
0.3631999495386539,0.40529999867698036
0.3631999842078317,0.40529998033740916
0.36709990200616466,0.40320002459984533
0.36709999291221124,0.4031999745633624
0.3686994459010261,0.402300282257154
0.36870047567121855,0.40229977044381376
0.3709999352494369,0.4013000054098058
0.37099993796077685,0.4013000040660617
0.3748998803032827,0.39960002937455946
0.3748999464892366,0.39959999948902997
0.3749000142187529,0.3995999667364828
0.37729982225017206,0.39840006272077316
0.377299905973788,0.3984000098831327
0.37729980657805706,0.398399999999
0.3772619877090419,0.398399999999
0.3772608714507166,0.39839994448279115
0.3772597662093567,0.39839977848208463
0.37725868289319503,0.39839950363523235
0.3772576321940728,0.3983991226548486
0.37725662448191566,0.39839863930103764
0.37725566970238733,0.39839805834428327
0.37725477727873036,0.3983973855183661
0.37725395601876316,0.398396627463774
0.3772532140279506,0.39839579166216343
0.3772525586294067,0.39839488636251863
0.37725199629161904,0.3983939204997381
0.3772515325646076,0.3983929036064511
0.3772511720251484,0.39839184571893504
0.3772509182316031,0.3983907572780618
0.3772507736887993,0.39838964902625096
0.37725073982330914,0.3983885319014474
0.37725081696936974,0.39838741692916807
0.37725100436558434,0.39838631511368583
0.37725130016243696,0.39838523732942155
0.37725170144054626,0.39838419421361915
0.3772522042394787,0.3983831960613603
0.3772528035968358,0.3983822527239569
0.3772534935972313,0.39838137351172287
0.37725426743067303,0.39838056710208586
0.3772551174597745,0.39837984145394456
0.3772560352951325,0.39837920372911845
0.37725701187812666,0.39837866022166335
0.37725803757032406,0.3983782162957523
0.3787999073423626,0.3978000151312379
0.37879994782227056,0.39779999959653795
0.3787999873056532,0.39779998374829284
0.38269988265329496,0.39620002668259363
0.3826999424834412,0.39620000125879684
0.3827000160231528,0.3961999677324282
0.3862993395036627,0.39450028719996516
0.3863005857622308,0.39449978731013796
0.3865998561005742,0.3944000305306901
0.3865999499917954,0.39439999743264414
0.3866000341846758,0.3943999645158732
0.39049986628568356,0.39280003339751113
0.3904999433691705,0.39280000035561646
0.39050003046637943,0.3927999596739061
0.3943997026547656,0.3909001193770001
0.3944001982186685,0.3908998926314368
0.39509990881728435,0.3906000166606014
0.39829991816866733,0.38920001291644496
0.3982999331612431,0.38920000625460943
0.40219991057327004,0.3874000171316566
0.402199942038664,0.3874000023308432
0.4021999897126127,0.3873999789895529
0.40359981462880967,0.3867000665314544
0.40359994603951704,0.386699996422756
0.403600072712497,0.3866999199864579
0.40609994395362903,0.38510000239213343
0.40969945009965525,0.38280031790579844
0.4097004758260733,0.38279973593282257
0.41009983618448587,0.3826000557536163
0.41010004789750093,0.3825999254875914
0.41399990936893355,0.3797000284960132
0.41399994431060405,0.379700002050145
0.41399998804716803,0.3796999677151321
0.41499983460016193,0.37890009047273704
0.4150000630715314,0.3788999124700456
0.4178999078373457,0.3767000302339106
0.4200997552651014,0.37500014869283094
0.4201001463620911,0.37499985976173555
0.42179988233043647,0.37380004613702117
0.421799947938011,0.37379999841348077
0.42180000944031176,0.3737999509638536
0.4251986583436757,0.37110102389353516
0.4251995433201167,0.37110038848094457
0.4252004856087861,0.3710998416495948
0.42520147637268224,0.37109938852779706
0.4256998264750202,0.3709000484868619
0.42569994511040016,0.370899997808345
0.4257000651389622,0.3708999397706214
0.4295999384609221,0.36890000473371887
0.43289988744540236,0.367200031035954
0.4329000083040353,0.3671999696938416
0.43349968307550657,0.366900132308106
0.43350021889247514,0.36689988178440175
0.4373998938437046,0.3652000234723274
0.4373999461387946,0.36520000002418596
0.4374000017711301,0.36519997365364304
0.44129761515313165,0.3633011363649756
0.4412985511161154,0.36330073178450617
0.44129951986678534,0.36330041361127874
0.4413005134468461,0.3633001844590893
0.4413015236940287,0.36330004621042505
0.44130254230914356,0.363300000001
0.4413998169981104,0.363300000001
0.4413999441851071,0.3632999882093212
0.4413999458894652,0.36329998788964923
0.44139994686038697,0.3632999876120212
0.4414000608080519,0.36329994330209936
0.4414000656318928,0.3632999410299128
0.4451999046591185,0.36140002151629996
0.4451999532789907,0.3613999966843224
0.4451999843040154,0.3613999802094972
0.4488997898041008,0.35940008534458623
0.44890010821778803,0.3593999197369652
0.44909992202161214,0.3593000128350532
0.4490999732259643,0.3592999869054921
0.45299991475280893,0.35730001689172564
0.45299994963798285,0.35729999871097246
0.45299997814452864,0.3572999833892957
0.4562998385849791,0.3555000595126863
0.4562999455804845,0.3554999980463821
0.45630005175852995,0.35549993062183677
0.4568999476900371,0.3551000000008321
0.4607998696907329,0.35250005200036816
0.46080002654503815,0.35249994930833145
0.4621998265029032,0.35160007790684683
0.46219994330231423,0.351599998522261
0.46220006229838245,0.3515999083141606
0.4646999252801085,0.34960001792877976
0.46469997019126935,0.34959998218736077
0.46709991973424797,0.34770002213250273
0.4670999753631526,0.3476999775164314
0.4686999136679103,0.3464000276438158
0.4686999812773593,0.34639997183082766
0.4717997131702626,0.3438001966948443
0.4718001925582098,0.34379981634970447
0.4725998496202087,0.3432000735532053
0.47259994770262725,0.3431999965955773
0.4726000374306558,0.34319991970660774
0.47639674447402713,0.33980286603622284
0.4763976578411806,0.3398021308032508
0.4763986427724401,0.339801494629144
0.4763996885688193,0.33980096442445384
0.4764007838701738,0.3398005459486207
0.476401916778603,0.3398002437474107
0.47640307498769274,0.3398000611035369
0.4764042459161962,0.33980000000099997
0.4764998029869387,0.33980000000099997
0.47649994260346823,0.33979998567800934
0.47650005498827674,0.3397999063751862
0.47650005687397784,0.33979990481484346
0.48039987452604993,0.3364000637848319
0.480399947872924,0.33639999757961686
0.4804000150615097,0.33639993262938683
0.4808996325130231,0.33590031517787344
0.480900286814993,0.33589971074720226
0.48429991642169123,0.3330000266709009
0.48429994240700225,0.3330000041769221
0.48429998307616234,0.33299996783164243
0.485399554848849,0.33200035712920006
0.48540037241778144,0.3319996814550258
0.48819989680395054,0.329900038165399
0.4881999539459429,0.32989999429060574
0.4881999903822576,0.32989996507083963
0.49039980452126086,0.32810011713892784
0.4904000946326911,0.32809988763292286
0.4920999153855182,0.32680002470429026
0.492099979634109,0.3267999748327794
0.49539983918942787,0.32420008548616447
0.4953998429607199,0.32420008236176046
0.49540003382690695,0.3241998992692026
0.49540003803986665,0.32419989459275494
0.4959999192399194,0.32350003319269344
0.49869982328877654,0.3203001474394
0.49869994170505,0.3202999969117633
0.4987000512607533,0.32029983601402706
0.49989990846443555,0.3184000621081969
0.4998999877239113,0.3183999384104058
0.5011999282708357,0.316400029876676
0.503699866310445,0.3125001269531377
0.5036999453878165,0.3124999959943061
0.5037000140795016,0.31249986722219775
0.5037997147865333,0.3123004658081343
0.5038002226325226,0.312299557702221
0.5060993549614947,0.3086009535208309
0.5060999919878657,0.30860003407142694
0.5061007171714864,0.30859918242682977
0.5076999143632662,0.30690003541056377
0.5076999804000023,0.3068999640199149
0.5096995573058586,0.304700429423473
0.5097003801895154,0.30469961302762827
0.5115999224383878,0.30300002259442654
0.511599972667887,0.3029999771044856
0.5139998915934894,0.30080005142268357
0.5154997853641007,0.29940015150505755
0.515500115870929,0.29939985501731453
0.518399869377584,0.2969000675115775
0.5183999455255213,0.296899999387395
0.5184000216283061,0.2968999260625905
0.5193996913453057,0.2959002563455908
0.5194002200072572,0.2958997606917716
0.5226998381099857,0.2930000962984648
0.5226998403733456,0.29300009420297735
0.5227000331948676,0.2929998858462303
0.5227000353212503,0.2929998831593096
0.523299640037426,0.2922004102044086
0.5233002913826951,0.29219961948400647
0.5260998229762119,0.28910013807689855
0.5260999428421996,0.28909999620520155
0.5261000531138973,0.28909984665716176
0.5271998386271644,0.2875001586378641
0.52720006211722,0.2874998451876844
0.5288999305604576,0.2852000231762455
0.5288999344667551,0.28520001783421156
0.5310999242283236,0.2821000330606249
0.531099946868745,0.2821000006660532
0.5310999707402663,0.282099965425627
0.5316997873294229,0.28120024054189197
0.5317001201938987,0.28119976801297814
0.5345997618551832,0.2773002499167678
0.5346001470671233,0.27729976074839296
0.5350998860884797,0.2767000739227655
0.5350999507698686,0.2766999935484897
0.5351000001793426,0.27669992782814246
0.5374998170116146,0.27340017968376834
0.5375000853614508,0.2733998256171207
0.5389998964181867,0.27150006494525514
0.5389999488955292,0.27149999642517475
0.5389999930830853,0.27149993515373977
0.5403998263692724,0.2695001733163295
0.5404000754417115,0.26949983136871364
0.5428998947192403,0.2662000699223757
0.5428999499828652,0.26619999456108784
0.5428999931527498,0.26619993180690166
0.5432998929543698,0.2656000821044717
0.5433000038580251,0.2655999188694174
0.5459998804760847,0.26170009708777575
0.5459999982395478,0.26169989258345955
0.5467999318645447,0.26000003363034135
0.5467999630704462,0.2599999661642963
0.5477998895705133,0.25780012786414874
0.5477999789631969,0.25779986424905754
0.547799979489373,0.2577998622049221
0.5486999170751037,0.2539001326667553
0.5486999815075622,0.25389986811351517
0.5496999307825158,0.2500000659411958
0.5496999629975728,0.2499999336693889
0.5505998275019173,0.24610052081722988
0.5506001167157657,0.24609949292431255
0.5506999476904311,0.2458000000003162
0.5518997887146738,0.2422004769275882
0.551900148572174,0.2421995391539751
0.553599912709355,0.2383000802510299
0.5535999839160866,0.2382999203038873
0.5545999269854726,0.2361000455512382
0.5545999467802087,0.23610000095397204
0.5545999672124017,0.23609995258982258
0.5552999449269209,0.23440000671170447
0.5568999118996254,0.23050008724041074
0.5568999456836876,0.23050000079271715
0.5568999779654499,0.23049990917526003
0.5581999476904311,0.22660000000031622
0.558499933246764,0.22570004333131763
0.5584999492336089,0.22569999404021995
0.5584999590483611,0.2256999621405511
0.5593999343176804,0.22270004457615314
0.5593999603238132,0.22269995520923816
0.5604999376986135,0.21880003542585555
0.5615998860278795,0.2148002242277824
0.5616000185667193,0.21479977851191628
0.5623999342993461,0.2123000418474573
0.5623999472290081,0.21230000032776675
0.5623999598838544,0.21229995732333837
0.5627998805349279,0.21090023504458086
0.5628000249922358,0.21089976809490202
0.564099937946814,0.2070000292311677
0.5640999463567302,0.20700000353304907
0.564099957860915,0.20699996694624434
0.5652999371599124,0.20310003422450296
0.565299945779639,0.2031000055625298
0.5652999588466193,0.20309995983804358
0.5662998711891736,0.1995002754048483
0.5663000380785538,0.1994997288359482
0.5663999059004765,0.19920012537018014
0.5663999438900013,0.19920000179833144
0.566399978026884,0.1991998685423738
0.5672999079335813,0.19530017228001897
0.5672999428222645,0.19529999597944997
0.5672999654063725,0.1952998272701226
0.5676999476904772,0.19140000000010202
0.5680999476904772,0.18750000000010203
0.5684999476904772,0.18360000000010204
0.568899933168088,0.17970014159339667
0.5688999657905446,0.1796998588195787
0.5693999476904743,0.1758000000001272
0.5698999416632062,0.17190004701281744
0.5698999529246522,0.1718999528925263
0.5701999138332374,0.1692003047152607
0.5701999980936093,0.16919969758132186
0.5703999272423387,0.1680001226889458
0.5703999449873224,0.1679999994777997
0.5703999572153199,0.16799987617715187
0.5706999365108409,0.16410014533537798
0.5706999440913849,0.16409999641555031
0.5706999440436897,0.1640998577750752
0.5705999477828501,0.1602000036023271
0.5704999477805404,0.15620000360230724
0.5703999491780203,0.15230005801396884
0.5703999472898881,0.15230000551890363
0.5703999433196606,0.1522999366230483
0.5701999743492877,0.14940038655264148
0.5701999476904824,0.1493996125291108
0.5701999476904824,0.14840012667571256
0.5701999255231683,0.1483998765040811
0.5701999255136451,0.14839987644324504
0.5694999974737128,0.1445002773636228
0.5694999118560639,0.14449972049147122
0.5689999528361805,0.14060004013638108
0.5689999460291815,0.14059998990911934
0.5689999430921336,0.14059997011065645
0.5683999476904708,0.13669999999984794
0.5677999583593945,0.1328000693478522
0.5677999352950281,0.1327999309395229
0.5670999558890907,0.12890004567787047
0.5670999472883439,0.12889999993312368
0.566299975639129,0.12500013624955073
0.5662999231186486,0.12499986309969366
0.5655999599195777,0.12110006813344154
0.5655999468444973,0.12110000011145389
0.565599932138748,0.12109993260903697
0.5646999635230883,0.11720006860784465
0.5646999455309406,0.11719999486715009
0.5646999300719743,0.11719993753424195
0.5635999655674376,0.11330006338179399
0.563599946962275,0.11330000025620625
0.5635999268554213,0.11329993749465438
0.5623999476904311,0.10969999999968377
0.5623000310250544,0.10940025000355373
0.5622998761533027,0.10939974636804253
0.5601000211683524,0.10160026051231005
0.5600998868262558,0.10159973625490391
0.5591999540462095,0.09770002754136951
0.5591999410582391,0.0976999725234441
0.55849999976964,0.09480021575639064
0.558499904161885,0.09479978235691353
0.5582999608837175,0.09380006596607605
0.5582999329232873,0.0937999343679103
0.5573999711426579,0.08980010423177973
0.5573999262220317,0.08979989534120146
0.556599975639345,0.0859001362506041
0.5565999231186486,0.08589986309969366
0.5558999599195777,0.08200006813344154
0.5558999468444974,0.08200000011145389
0.5558999321387481,0.08199993260903697
0.5550000070794763,0.07810025735219214
0.5549999004439392,0.07809974014392154
0.5545999529040627,0.07590002867460185
0.5545999426255146,0.07589997129842857
0.5542999550931923,0.07420004194860157
0.5542999460271041,0.07419999275385782
0.5542999406237814,0.07419996554973105
0.5535000609460495,0.07030055212078845
0.5534998901852475,0.07029943932390845
0.5530999622886278,0.06640014233186552
0.5530999367168502,0.06639985734274112
0.5527999509259534,0.06250004206108384
0.5527999462950349,0.06249998723885307
0.5527999446958992,0.062499970802762914
0.5519999582282179,0.054700102742869156
0.5519999464709071,0.054700005699375706
0.5519999284769816,0.054699892953263364
0.5512999599195776,0.05080006813344068
0.5512999468444975,0.05080000011145427
0.5512999321387481,0.05079993260903709
0.5506999476904568,0.04819999999977514
0.5503999786516428,0.04690013416491441
0.550399920022212,0.04689986511708091
0.549599961524066,0.04300006743861856
0.5495999322104449,0.04299993291972337
0.5486999786516428,0.03910013416491442
0.548699920022212,0.03909986511708092
0.5478999532584604,0.035200027143791196
0.5478999422562412,0.03519997282869464
0.5470999727588937,0.031200125341957527
0.5470999254764585,0.0311998741204437
0.5467999549564987,0.02950004117400449
0.5463999547191335,0.027300038657512005
0.5463999490014552,0.027300008412223905
0.5455999756391144,0.023400136249479737
0.5455999231186486,0.023399863099693687
0.5448999559159653,0.019500045827600506
0.5448999472015317,0.019499999485089514
0.5440999615239543,0.015600067438106265
0.5440999322104448,0.015599932919722831
0.5432000136369916,0.011700285768092275
0.5431998967229064,0.01169971118364839
0.5428999549565011,0.010000041174018114
0.5425000258601229,0.007800429932933066
0.5424999031056222,0.0077995652975626885
0.5420999476904772,0.0038999999998979708
0.5416999476904771,-1.0202886555878089e-13
0.5408999550889078,-0.007799927865404227
0.5408999464009828,-0.007800003014796814
0.5408999371439924,-0.007800068552261546
0.5402999476904707,-0.011700000000152058
0.5396999476904707,-0.015600000000152056
0.5390999543560896,-0.019499956673629467
0.539099941481364,-0.019500037254793854
0.5389999613558958,-0.020099918007603367
0.5389999352381164,-0.020100082185691984
0.5384999669559863,-0.02339987284774958
0.5384999313366812,-0.023400127559713314
0.5379999476904743,-0.027300000000127167
0.5374999676063423,-0.031199844656356494
0.5374999321066801,-0.03120015583807234
0.5370999511201067,-0.035199965703807255
0.537099948469897,-0.035199990660426825
0.537099942116158,-0.03520004347979446
0.5365999476904743,-0.039100000000127165
0.5360999476904743,-0.04300000000012716
0.5355999657905446,-0.04689985881957863
0.535599933168088,-0.0469001415933966
0.5351999543174211,-0.05079993538739896
0.5351999418100326,-0.05080006468499284
0.5350999539214819,-0.05189993145905037
0.535099947517459,-0.051899993477639704
0.5350999370438706,-0.05190007452635392
0.5347000198594153,-0.05469949481754157
0.5346999215550048,-0.05470050964183954
0.534499947690481,-0.058600000000051215
0.5342999513685903,-0.06249992827692047
0.5342999421823376,-0.0625000716059213
0.5339999587072136,-0.06639985678253474
0.5339999403339614,-0.0664001434521875
0.5337999513685904,-0.07029992827692044
0.5337999421823376,-0.07030007160592132
0.5334999476904795,-0.0742000000000767
0.533199950931346,-0.07809995786881276
0.5331999462819856,-0.07810001290116148
0.5331999447030722,-0.07810002912730066
0.5327999622886278,-0.08199985766813449
0.5327999367168502,-0.08200014265725888
0.5324999476904795,-0.0859000000000767
0.5321999485153706,-0.08979998927649277
0.5321999468860962,-0.0898000107251875
0.5318999495365249,-0.09379997538613923
0.5318999491378764,-0.09379997853832447
0.5315999587071688,-0.09769985678311663
0.5315999403339613,-0.0977001434521875
0.5313999512166423,-0.10159993123990745
0.5313999467558669,-0.10160000141926658
0.5313999409874361,-0.10160006703051218
0.5311000035220925,-0.10459944168394841
0.5310999476904824,-0.1046005611007874
0.5310999476904824,-0.10549989420277248
0.5310999457833513,-0.10549999559166144
0.5310999392438659,-0.1055001098060536
0.5307999476904796,-0.1094000000000767
0.5304999587072136,-0.11329985678253474
0.5304999403339613,-0.1133001434521875
0.5300999550663155,-0.12109985617127955
0.5300999439989319,-0.12110014397048033
0.5299999476904821,-0.12500000000002565
0.5298999476904821,-0.12890000000002563
0.5297999513500659,-0.13279985727626062
0.5297999441275135,-0.13279999872906526
0.5297999294085836,-0.13280014259887504
0.5292999528361805,-0.1366999598636189
0.5292999460291814,-0.13670001009088065
0.5292999430921336,-0.13670002988934354
0.5286999476904708,-0.14060000000015205
0.5280999476904708,-0.14450000000015203
0.5274999673319805,-0.1483998723303388
0.5274999450170028,-0.14839999809101234
0.5274999160356848,-0.14840012661931343
0.5272000321213993,-0.14959966227645555
0.5271998843019698,-0.14960034229806016
0.5266999533388745,-0.15229996949877478
0.5266999422103519,-0.1523000305322454
0.5259999520137196,-0.15619997591348198
0.5259999434720428,-0.1562000241054562
0.525299957257272,-0.16019994533271759
0.5252999557824123,-0.1601999517311171
0.5245999721281331,-0.164099863847353
0.5245999437825153,-0.1641000021269412
0.524599910940473,-0.16410013029562656
0.5234999840115716,-0.1679998712253674
0.5234998876873507,-0.16800012000649936
0.5233002836411479,-0.1683993280989051
0.5232997040551547,-0.1684007106032058
0.5220999632826612,-0.17189995452297854
0.52209993248745,-0.1719000456092595
0.5207999476904311,-0.17580000000031623
0.5194999900851416,-0.1796998728161844
0.5194999364078168,-0.17969999477210818
0.5194998563176959,-0.1797000913093026
0.5194998549791582,-0.17970009271173837
0.5194022043743114,-0.1797977433165852
0.5194015061843285,-0.17979850899488253
0.5194008814059728,-0.1797993356656232
0.5194003353397467,-0.17980021631548776
0.5193998726183737,-0.17980114347320797
0.519399497167495,-0.17980210927295162
0.5193992121723655,-0.17980310552105494
0.5184999868897016,-0.18359983449230255
0.5184999135125535,-0.1836001666175043
0.517699947690462,-0.18750000000020095
0.516899947690462,-0.19140000000020094
0.5160999812064042,-0.1952998366099825
0.5160999434489447,-0.19529999644762142
0.5160998942079329,-0.19530016044781076
0.5154999476904311,-0.19710000000031622
0.5147999872178198,-0.1991998814181501
0.5147999455058113,-0.19919999786339102
0.5147998972589294,-0.1992001156961245
0.5130999576420088,-0.20309997717023628
0.5116000271326142,-0.20649981993137873
0.5115998745952441,-0.20650018273828832
0.5113999660957592,-0.2069999539870005
0.5097999949670675,-0.2108998847635211
0.5097999029763967,-0.21090011625680868
0.5082999646586669,-0.2147999558829061
0.508299931093489,-0.21480004425883045
0.5076999476904188,-0.21640000000035114
0.5067999642871612,-0.21879995574237135
0.5052999476900318,-0.2227000000013571
0.5037999812590295,-0.22659991272196345
0.5037999449298728,-0.22660000268504016
0.5037999099905692,-0.2266000816833648
0.5019999972498276,-0.2304998926216384
0.5019999451421437,-0.23049999955425932
0.5019998896933403,-0.23050010218570482
0.49990009372251787,-0.2341997427057253
0.4998998153831655,-0.23420026461486984
0.49979999170740264,-0.23439991196639565
0.4997999451451361,-0.2344000011546947
0.4997998988250571,-0.23440008285903752
0.49749997502335086,-0.23829995365323506
0.4974999208019209,-0.23830004660710769
0.49600003016065064,-0.24089985705197614
0.49599986944861957,-0.24090014530656875
0.4953000559849268,-0.24219979888199805
0.4952998476487765,-0.2422002053489953
0.4934002528595313,-0.2460993736006039
0.49339972215072503,-0.24610065927022634
0.49210055334565167,-0.24989822962351776
0.4921002182297809,-0.2498994187757733
0.49210001552984833,-0.249900637503992
0.4920999476904824,-0.24990187110990722
0.4920999476904824,-0.2499998768699849
0.4920999371843626,-0.24999999888596935
0.4920999066020939,-0.2500001144606847
0.4906999476904236,-0.25390000000033786
0.4893000129871851,-0.2577998181022163
0.48929994207451605,-0.25779999616033533
0.4892998574301158,-0.25780017231549135
0.48819996519559317,-0.25989996658139825
0.4881999445041609,-0.2599000054468068
0.4881999324314916,-0.2599000274664425
0.48720002632304604,-0.2616998584616445
0.48719994438608616,-0.26169999643870107
0.4871998525371466,-0.26170013253532526
0.4844009423881172,-0.2655986145286161
0.48440033130639065,-0.2655995626389364
0.4843998182387325,-0.26560056717645897
0.48439940834301703,-0.26560161804255816
0.4842999981582056,-0.26589984859699267
0.48429993110164177,-0.2658999929276349
0.4842998509929873,-0.2659001242126033
0.48429984954815847,-0.26590012618333103
0.48150004540890323,-0.2694998743623734
0.48149985356514535,-0.2695001283530596
0.48039997807889784,-0.270999958561579
0.48039994790330187,-0.27099999893152255
0.4803999151860159,-0.2710000410586214
0.47850023287823373,-0.27339963976318826
0.47849969282794763,-0.27340038229410485
0.47650005616779606,-0.2763998372843323
0.476499941631337,-0.2763999967853938
0.4764998185360549,-0.2764001452991111
0.47570046662490234,-0.27729941619915777
0.4756995144139262,-0.2773006499151371
0.47310020026416777,-0.2811996211397747
0.4730997265606227,-0.2812003980340065
0.4726000083823815,-0.2820998907548407
0.47259994453758336,-0.2820999998917839
0.4725998784741808,-0.282100102176752
0.4705001212160864,-0.28519974384346275
0.47049978850594015,-0.28520026530784737
0.46869998097293775,-0.288199944529518
0.4686999493945965,-0.288199995813894
0.4686999093387154,-0.28820005752795325
0.46809996412621024,-0.28909997534671106
0.46809995303113666,-0.289099991800865
0.46540003812692543,-0.2929998693698784
0.46539994466767337,-0.2929999965368992
0.4653998424908003,-0.29300012022858385
0.46470017009110004,-0.29379974582824125
0.46469974093720484,-0.2938002670566586
0.46229998034558234,-0.2968999578208377
0.46079997017607294,-0.29879997151858684
0.459199962516183,-0.30079998146822495
0.45919993294204187,-0.3008000185962082
0.4568999776860066,-0.30369996217990486
0.4568999771516549,-0.30369996278462896
0.4561002526708762,-0.30469961877485846
0.45609967688050607,-0.3047004062152673
0.45350071591592295,-0.30859884766214196
0.4535000235797778,-0.3086000381222953
0.4534994818852288,-0.30860130425488325
0.4529999577200624,-0.30999997191734907
0.4529999572042991,-0.3099999731559741
0.4520999494207452,-0.31249999519388866
0.45069994769042354,-0.31640000000033786
0.44930000400968817,-0.3202998431109578
0.4492999436335544,-0.3202999968202224
0.44929987254896664,-0.32030015028326764
0.44909996198285024,-0.32069997141550033
0.44909993307401547,-0.3207000284211499
0.4473000019051704,-0.3241998945827932
0.4472998770122289,-0.32420009419180135
0.44729987624871853,-0.3242000952560185
0.4451999973199574,-0.3269999338277
0.445199899039009,-0.3270000668961011
0.4443999844663879,-0.3280999494334551
0.44439994436151214,-0.32810000330839073
0.44439991167614623,-0.32810004530870734
0.44130239092886636,-0.33199692624883365
0.44130176083192824,-0.33199780210134744
0.44130121753654994,-0.33199873428690263
0.4413007660400392,-0.33199971423112457
0.4413004104953248,-0.33200073292034776
0.44130015417275736,-0.3320017809845246
0.44129999943002807,-0.3320028487834125
0.44129994769048236,-0.33200392649524635
0.44129994769048236,-0.3320998657770326
0.4412999476826398,-0.33209986610564984
0.44129993528898537,-0.33209999570057386
0.44129986470157934,-0.3321001051101558
0.441299864553785,-0.33210010530683054
0.43830003409433255,-0.33589989055547026
0.4382998640254448,-0.3359001115537168
0.4373999677793918,-0.33709997321512086
0.43739992776096664,-0.3371000269051763
0.43539996519579527,-0.3397999763681577
0.43539993622650636,-0.3398000150521864
0.4335001583304378,-0.34229972284250076
0.4334997545893528,-0.34230028965199716
0.4324999973686909,-0.34379992548299004
0.432499946819502,-0.34379999875194983
0.4324998930475582,-0.3438000716014111
0.4296000620210065,-0.3475998501879272
0.42959994209804253,-0.34759999686826604
0.42959981536916714,-0.3476001323217295
0.4295005963664715,-0.3476993513244251
0.4294999761527605,-0.3477000241712625
0.4294994126757569,-0.3477007451994037
0.4266999741440983,-0.35159996315421393
0.42669994867316274,-0.35159999803441705
0.42669991871457785,-0.3516000376690161
0.425699947690275,-0.3529000000006097
0.4237000379652405,-0.3554998826431546
0.42369994257390664,-0.35550000011994426
0.42369984806714994,-0.35550010486706496
0.4217999530561784,-0.3574999943522982
0.4217999423321124,-0.3575000056564557
0.41999997688519214,-0.3593999691837603
0.4199999768476329,-0.35939996921943573
0.41789997504104,-0.3615999713474356
0.4178999205414089,-0.3616000288462871
0.4162999914423858,-0.3632999535139992
0.41629990446842124,-0.36330004698089124
0.4139999693559973,-0.3657999764509173
0.41270014092648016,-0.3671997919000874
0.4126997651989936,-0.36720021758636967
0.4100999855132651,-0.370299954903969
0.4100999089318223,-0.3703000442959873
0.40940071053740235,-0.3710991281753243
0.4093999962365423,-0.37110003438174644
0.40939937851745567,-0.3711010089888099
0.4072000084905206,-0.37499989221837654
0.407199946365303,-0.374999996899539
0.4071998764899834,-0.3750001035646728
0.4061002277796826,-0.37659959259783765
0.4060997044193942,-0.3766004304029576
0.4047999731442183,-0.3788999549667303
0.40479992141254373,-0.3789000445585167
0.4025000263021188,-0.3827998667022807
0.4024999450716771,-0.3827999961650888
0.40249985379558534,-0.38280012519352946
0.40220015741587173,-0.3831997203664809
0.40219975572922506,-0.38320029211525597
0.39990002675224134,-0.38669987968892683
0.3998998457182749,-0.38670010197262167
0.3982999697048928,-0.38829997798600374
0.3982999458380277,-0.38830000159012235
0.39829992697052014,-0.38830001985705714
0.39590003408856805,-0.3905999172022613
0.3958998630726161,-0.3906000846182805
0.3943999882713939,-0.3920999594195027
0.3943999062894021,-0.3921000397454633
0.3919000304938819,-0.3944999205091627
0.39189986652566067,-0.39450008116523594
0.39049998628219246,-0.3958999614087041
0.3904999465847677,-0.39590000034317413
0.39049990840220106,-0.39590003637847515
0.38780010637781137,-0.39839985306772485
0.38779979476687737,-0.3984001529240192
0.38659999966253367,-0.3995999480283629
0.3865999476680361,-0.39959999868154034
0.3865998923950037,-0.3996000497663762
0.3835999734979869,-0.4022999767736912
0.38269995515682564,-0.40309999336369706
0.3792002026567379,-0.40619977417319525
0.37919970685199106,-0.40620024083890555
0.37880000119321366,-0.40659994649768294
0.3787999473857543,-0.4065999988767099
0.37879989096635275,-0.4066000509067164
0.37490017381499974,-0.41009979706818706
0.37489973284830636,-0.41010021484259024
0.37480000256798074,-0.41019994512291585
0.3747999475808912,-0.4101999986132558
0.37479988920126434,-0.41020005233290535
0.3710001803986597,-0.41359979178786743
0.37099972688954036,-0.4136002208013562
0.3705000265695567,-0.41409992112133986
0.37049994593665475,-0.41409999861798497
0.37049986308355876,-0.41410007216519035
0.3670999722145735,-0.41699997908285424
0.36709992292755883,-0.41700002063623803
0.36590000890805985,-0.41799994898582044
0.3658999481367274,-0.41799999818674655
0.365899882473162,-0.41800004830962995
0.36319997693164796,-0.4199999783403811
0.36060005949156027,-0.4218999182997201
0.3605998379327949,-0.42190008442948285
0.3593000054790282,-0.4228999555477649
0.35929994331856,-0.42290000209368356
0.35929989166335646,-0.42290003878853416
0.3553999882548456,-0.4255999719175032
0.35539990663886906,-0.4256000273682774
0.3551000365481648,-0.4257999407620803
0.35509985997251553,-0.42580006091577777
0.35149999331400356,-0.4282999683175222
0.3514999491522452,-0.4282999983433986
0.35149989902620316,-0.42830003096872665
0.34930017520773676,-0.4296998552168416
0.3492997273710509,-0.42970015552011687
0.34759998959247945,-0.4308999704226379
0.34370078173073,-0.4335994225880448
0.3436999769347866,-0.4336000350429609
0.34369923039261563,-0.4336007172982809
0.33969994769018946,-0.4376000000007071
0.3358999476901895,-0.4414000000007071
0.335800015061498,-0.4414999326293986
0.3357999478729492,-0.4414999975795933
0.3357998745260361,-0.4415000637848439
0.3318999920568656,-0.4448999613220695
0.33189994818430185,-0.44489999876923697
0.3318999008157917,-0.44490003750023327
0.33139997289271855,-0.4452999798386917
0.3313999452444602,-0.44530000169831546
0.3313999244131612,-0.4453000178007986
0.32800000850305316,-0.4478999534967636
0.3279999433714569,-0.44790000191287727
0.3279998883207691,-0.4479000406219102
0.3261000595082487,-0.44919992349363463
0.32609994802156494,-0.4491999958949149
0.3260998268410174,-0.44920006646779703
0.3240999915643953,-0.45029997586993914
0.32020004835496074,-0.45239994579663434
0.3201999472515319,-0.4523999976145613
0.3201998423480278,-0.4524000460879779
0.3186003007153851,-0.4530998455522591
0.3185996060596925,-0.4531001782427574
0.3162999794455196,-0.4542999834327607
0.3162999527863687,-0.45429999712663105
0.31629991023544346,-0.45430001824795185
0.31240001671151973,-0.4561999663749916
0.312399947817404,-0.456199998782887
0.31239987635871097,-0.4562000300350941
0.3105002854310854,-0.4569998577940943
0.3104996199193867,-0.4570001638861659
0.30849999902689523,-0.45799997433241163
0.30849989661755917,-0.4580000261918537
0.30459998904022195,-0.4599999787956164
0.30459994357855236,-0.4600000016369366
0.3045999096793086,-0.46000001800592566
0.3027002551792711,-0.46089985434804864
0.3026996495647145,-0.4609001639697636
0.30070000073721637,-0.46199997082488764
0.3006998949597983,-0.46200002974609816
0.29679998262004165,-0.4641999802967301
0.29679991248248544,-0.46420001920495557
0.2957004263372164,-0.4647997389205569
0.2956994965327302,-0.4648003061432903
0.29289998362984493,-0.46669997561310533
0.29289991137791505,-0.46670002383066217
0.2897000200070173,-0.4687999525428138
0.28969994723541664,-0.46879999871409767
0.2896998723406926,-0.46880004305760303
0.2890001963049354,-0.46919985793517865
0.2889997066242013,-0.4692001545302142
0.2850999747802764,-0.4716999826352942
0.2850999204028552,-0.4717000170553213
0.2834999476900124,-0.472700000000848
0.2811000279485991,-0.4741999498392313
0.2810998682867418,-0.4742000515056723
0.2774000787473673,-0.47659991499067206
0.2773999472136639,-0.47659999521090524
0.27739980620978705,-0.4766000707409657
0.2772002959659989,-0.4766998258628598
0.27719961228747386,-0.47670019780234546
0.2732999843953963,-0.4789999783540835
0.27329991114962215,-0.4790000219250823
0.2708000537858716,-0.4804999363433326
0.27079994280709035,-0.480499990379064
0.2707998293873996,-0.48050003380163503
0.2694001827340648,-0.480899932845445
0.26939971578438593,-0.4809000773027529
0.265499977894303,-0.48219998993278057
0.26549994926831644,-0.4821999992950832
0.2654999156166728,-0.4822000098696031
0.26160012813679234,-0.4833999444787971
0.2615997692074044,-0.4834000615466019
0.2587000003563394,-0.4843999818400726
0.25869995015408004,-0.48439999859675487
0.2586998916701287,-0.48440001680685013
0.257700110918166,-0.48469995103243896
0.25769978601951093,-0.4847000538910446
0.25379994768979863,-0.4860000000009487
0.24989999949687067,-0.48729998273192465
0.24680003557436334,-0.4882999716510733
0.24679995103277258,-0.4882999973981922
0.2467998542887677,-0.4883000233512095
0.24600023982235142,-0.4884999269678136
0.24599965988233363,-0.4885000885570921
0.2420999476897765,-0.4897000000009558
0.2381999476897765,-0.4909000000009558
0.2343000727021175,-0.4920999615356201
0.23429982360554924,-0.4921000413623651
0.23400004931451263,-0.49219996612604405
0.2339999487265226,-0.4921999975401804
0.23399984213265354,-0.492200026390238
0.23040011103791697,-0.49309995916392213
0.23039978563684213,-0.49310004570819393
0.22649997912507594,-0.4941999911345895
0.22649994948699648,-0.49419999930856473
0.22649991419595894,-0.4942000085891153
0.22260027468789798,-0.49519991615528475
0.22259962630730884,-0.4952001033024633
0.21980056759368957,-0.49609980074612664
0.21979935491384583,-0.49610026944456964
0.21870000739023143,-0.49659997286439433
0.2186999460722418,-0.49659999987815767
0.218699888138533,-0.4966000238214568
0.21469998250579833,-0.4981999860745506
0.21469991269132369,-0.4982000134619017
0.21080014573519207,-0.4996999238296446
0.21079975265772527,-0.4997000835861267
0.21009998656295328,-0.49999998334102896
0.2100999089431796,-0.500000016952599
0.20689997926725578,-0.5013999861858156
0.2068999439486272,-0.5014000013805645
0.2068999194869471,-0.5014000115713517
0.2029999829050589,-0.5029999855536649
0.20299995667252754,-0.502999996108912
0.20299990288867645,-0.5030000168013703
0.20060035795570832,-0.5038998461512333
0.20059955063294121,-0.503900185294156
0.1990999691972006,-0.5045999899641684
0.19520002416066418,-0.5063999647067076
0.19519995137689738,-0.5063999969862837
0.19519986493179214,-0.5064000321846192
0.19160001376800226,-0.5077999743038708
0.19159994402660893,-0.5078000004184405
0.19159988383286913,-0.5078000212865919
0.19130065090438958,-0.5078997655960851
0.1912992813107454,-0.5079003246471637
0.18739999806288302,-0.5097999754602249
0.18739995362688747,-0.5097999965634586
0.18739989006240726,-0.5098000251205852
0.1835002188924743,-0.5114998817844021
0.18349968307550574,-0.5115001323081063
0.1831009238980462,-0.5116995118968362
0.18309997576314818,-0.5117000447422655
0.18309908351213477,-0.5117006666523598
0.17959999481444286,-0.514399963647722
0.17959994751660835,-0.5143999993427995
0.17959989886149583,-0.5144000344680381
0.17790083715983812,-0.5155993721397965
0.17789998199602416,-0.515600039821291
0.17789919512491817,-0.5156007867734911
0.17569999887948756,-0.5178999464846232
0.17569994670979333,-0.5178999996075809
0.17569989406776937,-0.5179000504688679
0.17400016283667502,-0.5194997975098977
0.1739997434686459,-0.5195002135050484
0.17179998668190566,-0.5217999592366406
0.171799909109252,-0.5218000411537078
0.17030004968056378,-0.5233998912109752
0.17029984861927516,-0.5234001114554883
0.1678999762879847,-0.5260999678281901
0.16789991860343745,-0.5261000317317107
0.16680185215343907,-0.5272979224044362
0.16680114687420394,-0.5272987719915438
0.1668005282781181,-0.5272996866258619
0.16680000232431547,-0.5273006574964252
0.16679957407947738,-0.527301675250527
0.16679924766902332,-0.5273027300838165
0.1658000226035233,-0.5311997078392666
0.1657998885394148,-0.5312002957554369
0.16499998782474273,-0.5351997993287972
0.16499994059029666,-0.5351999976872501
0.1649998787483145,-0.5352001930382433
0.1640000930059621,-0.53799959311683
0.16399983400947862,-0.538000416830481
0.1636999591432426,-0.5390999580066799
0.16369994835189186,-0.5390999964020374
0.16369993381913248,-0.5391000450820377
0.16250104986025926,-0.5429964179483756
0.16250079166456313,-0.542997418433384
0.16250062635121248,-0.5429984383876798
0.1625005553147307,-0.5429994692072992
0.16250057915435573,-0.5430005021966224
0.16250069766898514,-0.5430015286417267
0.1625009098588726,-0.5430025398838941
0.16250121393406133,-0.5430035273926531
0.16389989861230633,-0.5468998632820499
0.16389989869313676,-0.5468998635269269
0.16389993248855506,-0.5469000007621628
0.1638999324801867,-0.5469000008841254
0.16389990870001847,-0.546900138010705
0.1638999081106012,-0.5469001403288081
0.16279998826686662,-0.5507998561384123
0.1627999340455888,-0.5507999915708117
0.1627999340076679,-0.5507999916159882
0.16279983218911825,-0.5508000897190314
0.16279982953318164,-0.5508000919006119
0.16010009819807058,-0.5528998829390316
0.16009994270816305,-0.5528999956314631
0.16009978425750007,-0.552900094897146
0.15700007366778468,-0.5546999268524646
0.156999809970644,-0.5547000459073335
0.1561005387981001,-0.5549998029648483
0.15609938195597134,-0.5550002611088758
0.15220005773301507,-0.5567999492117786
0.15219995077020285,-0.5567999958108465
0.15219982944005203,-0.5568000424495759
0.14830009860840992,-0.5581999458250373
0.14829994516002684,-0.558199996020186
0.14829979286610043,-0.5582000364300584
0.1466001068107191,-0.5585999625607363
0.146600104531383,-0.5585999630276046
0.14659978541291174,-0.5585999999996069
0.14659978536464857,-0.558600000001
0.14050009189656446,-0.558600000001
0.14049980352980554,-0.5586000036974023
0.13659998325360992,-0.5586999990890996
0.13659994863469072,-0.5586999997577032
0.13659991116543263,-0.558700000001
0.12880009189656444,-0.558700000001
0.12879980352980552,-0.5587000036974022
0.12489998323384448,-0.5587999990896063
0.1248999486742319,-0.5587999997571862
0.12489991114565828,-0.5588000000009999
0.12099998423330437,-0.5588000000009999
0.12099994670474151,-0.5587999997571863
0.12099991214511795,-0.5587999990896063
0.11710009184915926,-0.5587000036974022
0.11709980348240034,-0.558700000001
0.10929998423330436,-0.558700000001
0.10929994670474151,-0.5586999997571863
0.10929991214511794,-0.5586999990896063
0.10540009184915926,-0.5586000036974023
0.10539980348240034,-0.558600000001
0.09950009597372386,-0.558600000001
0.0994998028966318,-0.5585999695183165
0.09760007264640637,-0.5582000263077428
0.09759994896369473,-0.5581999973225797
0.09759982510103568,-0.5581999622815242
0.09370023549663047,-0.5570000885570919
0.09369965555661271,-0.5569999269678134
0.08970004690017304,-0.5560000248037035
0.08969984804384173,-0.5559999770058786
0.08580010885884883,-0.5551000371939571
0.08579978549591877,-0.5550999675623071
0.08380017272893674,-0.5547000450089106
0.08379972100136801,-0.5546999642081522
0.08190000601374633,-0.5544000092101067
0.08189988957106423,-0.5543999895695051
0.07800008581528663,-0.553700024792827
0.07799980898790305,-0.5536999786623071
0.0741002281891059,-0.5531000431548
0.0740996653705199,-0.5530999710452142
0.0702000900213479,-0.5527000145991453
0.0701998050322235,-0.5526999890273677
0.06629994768940568,-0.5524000000009971
0.06240023454740165,-0.5521000220669968
0.062399660078548115,-0.552099992626361
0.05850009184915927,-0.5520000036974023
0.05849980348240035,-0.552000000001
0.05460009189656443,-0.552000000001
0.054599803529805514,-0.5520000036974023
0.050700521039321295,-0.5520999852997224
0.050699378807525376,-0.5521000729345924
0.046800227198011246,-0.5525999641665814
0.04679967032585965,-0.5526000497842304
0.04290008458978873,-0.5532999754291662
0.04289981143887829,-0.5533000279498627
0.03900004914259692,-0.5540999791901255
0.03899995060529258,-0.5540999975192902
0.03899984170731517,-0.5541000135884655
0.035100603843776855,-0.5545999158786628
0.035099305916550035,-0.5546001604442639
0.03470013060053661,-0.5546999542732671
0.03469994728926381,-0.5546999936252414
0.03469975957280076,-0.5547000209028596
0.031100322058033387,-0.5550999584045005
0.031099576941995298,-0.5551000665454369
0.027199947689659054,-0.5558000000009843
0.019400354289360846,-0.5571999270215507
0.019399547537376764,-0.5572001026041364
0.015500860965263133,-0.5581997658277552
0.015499960641396617,-0.558200037251559
0.015499086130210542,-0.5582003829163262
0.01460007245717453,-0.5585999445487867
0.014600067400979641,-0.5585999466505607
0.014599949678360398,-0.5585999859440233
0.014599944127431432,-0.558599987220799
0.014599810599487355,-0.558600004570667
0.011599990896676966,-0.5586999985607607
0.007699947688550237,-0.5588000000010241
0.003799947689508021,-0.5589000000009996
-0.0001000523104919786,-0.5590000000009997
-0.004000052310491979,-0.5591000000009997
-0.007899908340037261,-0.5591999963094495
-0.007900196139238043,-0.5592000073768331
-0.011800018047897966,-0.5593999982439438
-0.01180004893200118,-0.5593999996389398
-0.011800089995700383,-0.559400000967287
-0.01570005231049198,-0.5595000000009996
-0.019600016766155512,-0.5595999990896063
-0.019600051325768093,-0.5595999997571862
-0.019600088854341714,-0.559600000001
-0.023499908103435573,-0.559600000001
-0.02350019647019449,-0.5596000036974023
-0.02740005231049198,-0.5597000000009996
-0.03130004870823741,-0.559799999908634
-0.03530004870824192,-0.5598999999109434
-0.03920005231049198,-0.5600000000009997
-0.04310005231049197,-0.5601000000009997
-0.0470000167661555,-0.5601999990896064
-0.047000051325768094,-0.5601999997571863
-0.04700008885434171,-0.560200000001
-0.050899908103435566,-0.560200000001
-0.05090019647019448,-0.5602000036974023
-0.0548000167661555,-0.5602999990896064
-0.054800051325768095,-0.5602999997571863
-0.05480008885434171,-0.560300000001
-0.05869593134682255,-0.560300000001
-0.0586970580817918,-0.5603000565668393
-0.05869817348614607,-0.5603002256955228
-0.058699266343212736,-0.5603005056862672
-0.05870032566305807,-0.5603008937234437
-0.05870134079300365,-0.5603013859048928
-0.05870230152475125,-0.560301977281164
-0.05870319819703904,-0.5603026619052897
-0.061296961409685824,-0.562497384623683
-0.0612977723605324,-0.5624981425450668
-0.06129850467397527,-0.5624989766932076
-0.06129915122094214,-0.5624998789476723
-0.06129970570729748,-0.5625008405250126
-0.0613001627351159,-0.5625018520642716
-0.061300517855230996,-0.5625029037181136
-0.061300767610548014,-0.5625039852486869
-0.06200004219212053,-0.5663999436317338
-0.06200005269831901,-0.5663999989228939
-0.06200006494552269,-0.5664000568621327
-0.06260002295891136,-0.5690998679223817
-0.06260002345774335,-0.5690998699370289
-0.06260006226536119,-0.569099989249554
-0.06260018767450122,-0.5691000277679918
-0.06650001536068165,-0.5698999924215672
-0.06650004322963647,-0.5698999979437998
-0.06650009863927292,-0.5699000080581899
-0.06879998838118524,-0.5702999888828703
-0.06880004772005692,-0.5702999984988388
-0.06880012142366024,-0.5703000086401506
-0.0704000136964799,-0.5704999951742531
-0.07040004455296092,-0.5704999988146937
-0.07430002318379417,-0.5708999970136459
-0.07430003940933874,-0.5708999985925015
-0.07430009444172063,-0.5709000032418647
-0.07819990965325874,-0.5711999890273678
-0.07820019464238313,-0.5712000145991454
-0.08210002318322132,-0.5715999970135902
-0.08210003940933874,-0.5715999985925015
-0.08210009444172063,-0.5716000032418648
-0.08600000778403927,-0.5718999965758892
-0.08600004269527418,-0.5718999989827276
-0.0898999196025939,-0.5720999931954668
-0.08990018482204287,-0.5721000099393673
-0.09390001382061938,-0.5723999971142605
-0.093900035281248,-0.572399998575794
-0.1017000180705631,-0.5727999982451039
-0.10170004888740039,-0.572799999637184
-0.10170009001801786,-0.5728000009678592
-0.10950001676615552,-0.5729999990896063
-0.1095000513257681,-0.5729999997571862
-0.10950008885434172,-0.5730000000009999
-0.12119991294165115,-0.5730000000009999
-0.12119991450443125,-0.5729999999622735
-0.12120004357562729,-0.5729999871711763
-0.12120010481554994,-0.572999871126662
-0.12230000153066226,-0.5703001246441136
-0.12230004012454687,-0.5702999963136068
-0.12230006596026317,-0.5702998669247821
-0.12270004494685031,-0.5664000718055575
-0.1227000514781212,-0.5663999989226828
-0.12270005595655582,-0.5663999289217806
-0.12289982304732751,-0.5625044706517329
-0.12289992783207604,-0.5625034111067853
-0.122900132311841,-0.562502366212836
-0.1229004346551052,-0.5625013453289591
-0.12290083215379184,-0.5625003575991713
-0.12290132124752086,-0.5624994118705297
-0.12290189755549892,-0.5624985166138882
-0.1229025559157581,-0.5624976798480257
-0.12290329043139145,-0.562496909067821
-0.12509679185840278,-0.5604031122511284
-0.12509760118000543,-0.5604024102412397
-0.1250984736098427,-0.5604017884008106
-0.12509940123568275,-0.5604012523694298
-0.12510037564471072,-0.5604008070084678
-0.12510138799982617,-0.5604004563569877
-0.12510242911978833,-0.5604002035951142
-0.12510348956248263,-0.5604000510151929
-0.12510455971055295,-0.560400000001
-0.13290001578646998,-0.560400000001
-0.13290005325571727,-0.5603999997577034
-0.1329000878746475,-0.5603999990890995
-0.13679990815084073,-0.5603000036974023
-0.13680019651759964,-0.560300000001
-0.15240001578646997,-0.560300000001
-0.15240005325571726,-0.5602999997577034
-0.15240008787464748,-0.5602999990890996
-0.15629990815084074,-0.5602000036974023
-0.15630019651759966,-0.560200000001
-0.16420001578646998,-0.560200000001
-0.16420005325571727,-0.5601999997577034
-0.1642000878746475,-0.5601999990890996
-0.16809990815084075,-0.5601000036974023
-0.16810019651759966,-0.560100000001
-0.17200001578646998,-0.560100000001
-0.17200005325571727,-0.5600999997577034
-0.1720000878746475,-0.5600999990890996
-0.17590005231054326,-0.5600000000009997
-0.17980005231054325,-0.5599000000009996
-0.18370005231054326,-0.5598000000009996
-0.18760001454348318,-0.5597000009693858
-0.18760005585264666,-0.5596999996324963
-0.18760008649137788,-0.5596999982481367
-0.19149998058743786,-0.5595000036791079
-0.191500123916439,-0.5594999944928551
-0.19540001031951282,-0.5592000032310803
-0.1954000649317053,-0.5591999986185913
-0.19540008157768227,-0.5591999969992448
-0.19930000078288554,-0.5588000052858906
-0.1993000442685916,-0.5588000004207747
-0.19930011154128666,-0.5587999915394717
-0.20069990260623116,-0.5586000213873368
-0.2006999059807685,-0.5586000208123126
-0.20070004375391934,-0.5585999858146689
-0.20070005055131648,-0.5585999832897122
-0.20070017516081126,-0.5585999211836967
-0.2007001803229989,-0.5585999180731993
-0.20319978831455418,-0.5570001689586039
-0.20320032530528595,-0.5569998460040994
-0.20709980750120377,-0.5548001380987098
-0.2071003037116074,-0.5547998743005731
-0.20729993742675787,-0.5547000574429979
-0.20730004793473514,-0.5546999989979071
-0.2073001642263032,-0.5546999304319054
-0.21100000857369935,-0.5524000271889294
-0.21100006341939576,-0.5523999923954952
-0.21100008396334755,-0.5523999788993151
-0.2133999999671044,-0.5508000348968105
-0.21340005188233074,-0.5507999994416648
-0.213400103066619,-0.5507999627800989
-0.2149000181487795,-0.5497000250531813
-0.21490008609223518,-0.5496999744367109
-0.21859978396395185,-0.5469002030743308
-0.2186003323167839,-0.5468998133303576
-0.2189000523110723,-0.546700000000832
-0.22279999996710442,-0.5441000348968106
-0.22280005188233076,-0.5440999994416649
-0.22280010306661902,-0.544099962780099
-0.22429993003180002,-0.5430000896722996
-0.22430004666001743,-0.5429999992117666
-0.22430016694205004,-0.5429998949224519
-0.22669989699361165,-0.540800142375187
-0.2267002128509564,-0.5407998635419394
-0.22870003259083488,-0.5391000167630428
-0.2287000721084209,-0.5390999833293888
-0.23060002789258496,-0.537500020563777
-0.23330000593757988,-0.5352000395041865
-0.2333000991102717,-0.5351999610015067
-0.23449993801249935,-0.5342000952496503
-0.23450016908874907,-0.5341999078079335
-0.23829698689027373,-0.5312024200698877
-0.2382978603475475,-0.5312017957694561
-0.23829878933868964,-0.5312012575742353
-0.23829976540283512,-0.5312008103858835
-0.2383007796503974,-0.5312004582772065
-0.23830182284403129,-0.5312002044550638
-0.23830288548276285,-0.5312000512311617
-0.23830395788852024,-0.531200000001
-0.23839990986282952,-0.531200000001
-0.23839991123226467,-0.5311999999663148
-0.23840004691199662,-0.5311999862160285
-0.2384000478489728,-0.531199985923416
-0.23840017010857892,-0.5311999184487123
-0.24230000749504405,-0.5285000310273134
-0.24230005384998254,-0.5284999982664415
-0.2423000941073795,-0.5284999686536036
-0.24389931893203332,-0.5273005500351132
-0.2439000721874807,-0.5273000315502143
-0.243900865064458,-0.5272995759555938
-0.24619996273113048,-0.5261000467381995
-0.24620005408353146,-0.5260999969685581
-0.24620013577367997,-0.5260999486392282
-0.2500999984860175,-0.5237000331239435
-0.2501001065048077,-0.5236999674845922
-0.2505997940998308,-0.5234001549275783
-0.2506003184402246,-0.5233998591089336
-0.2539999536967529,-0.5216000522084187
-0.2540000500032576,-0.5215999987505753
-0.25400014760091316,-0.5215999393618427
-0.2572995626937302,-0.5195003115755046
-0.257300571390068,-0.5194997404613428
-0.2578999910582742,-0.5192000306272396
-0.2579000487688005,-0.5192000008883054
-0.25790011504519195,-0.5191999646123575
-0.2618000133294393,-0.5170000219904743
-0.2618000488230876,-0.5170000015944559
-0.2618000938004965,-0.516999974746401
-0.26409965259817497,-0.5156002433043358
-0.2641004708483782,-0.5155997907321878
-0.26569994223158444,-0.5148000550405846
-0.265700049776345,-0.5147999982940223
-0.26570015830695043,-0.5147999347726002
-0.26959993934140963,-0.5124000695206251
-0.2696001668884112,-0.512399933164053
-0.27079992038970535,-0.5117000769549649
-0.270800047934671,-0.5116999978367679
-0.27080017701520676,-0.5116999076274007
-0.2735000146340806,-0.5097000279097164
-0.2735000548856481,-0.509699997570882
-0.2735000863122449,-0.5096999730832413
-0.27589988959777495,-0.50780012881553
-0.27590021966468325,-0.5077998772748519
-0.2774000252522748,-0.5067000198439514
-0.2774000421801152,-0.5067000072742335
-0.27740008863971904,-0.5066999717452214
-0.2809997278589774,-0.5039002523524648
-0.2810003943136719,-0.503899771999099
-0.2813000064494382,-0.5037000305752548
-0.28130005174629835,-0.5036999997319863
-0.2813000971870384,-0.5036999674657576
-0.28229973928365776,-0.5029752269457086
-0.28230038018076165,-0.5029747950822768
-0.28529996236909144,-0.5011000562145707
-0.28530005418492993,-0.5010999963932075
-0.28530013495768874,-0.5010999393933145
-0.286799977683146,-0.5000000547279793
-0.28680012782927805,-0.4999999465087702
-0.2892000145526458,-0.4983000267463847
-0.2892000896244544,-0.49829997263768644
-0.29219948160657305,-0.4961004185174661
-0.2922006709648131,-0.49609965630431313
-0.29309999720818475,-0.49560003061355107
-0.29310005260951233,-0.4955999990174587
-0.2931001053532079,-0.49559996735951856
-0.29700001904423096,-0.4932000204727352
-0.2985998416926407,-0.4922001316373524
-0.29860026853520655,-0.4921998777871941
-0.3009000050180252,-0.49090002673168787
-0.300900055518772,-0.490899997540706
-0.30090009515923066,-0.49089997363273535
-0.3048000108764171,-0.48850002549908217
-0.304800047912168,-0.4885000022638418
-0.30480009688958415,-0.4884999702818242
-0.305099572722293,-0.488300319726685
-0.3051005620650305,-0.48829973096402673
-0.308699978749861,-0.4864000388248106
-0.3087000514722406,-0.48639999905776676
-0.3087001236712633,-0.4863999567522326
-0.3119996614060559,-0.48440023691296435
-0.3120004611474126,-0.4843997955826706
-0.3126000266426474,-0.48410001283505316
-0.31260007784699956,-0.48409998690549205
-0.3164999540136915,-0.4821000504097526
-0.3165000531032657,-0.4820999971115531
-0.3165001445972783,-0.48209994320932137
-0.3190999618319024,-0.480500055680322
-0.3191001333254129,-0.48049993145024467
-0.320400016728188,-0.479400030109435
-0.32040008739029663,-0.4793999693065221
-0.32359998135538093,-0.4766000620870734
-0.323600052225148,-0.4765999979472917
-0.32360011803219785,-0.476599934279734
-0.32429976446570064,-0.4759002878462312
-0.3243003602077435,-0.4758997337118294
-0.3279999562542073,-0.4727000830770499
-0.32800004447541703,-0.47269999171418575
-0.328000121658835,-0.4726998958910659
-0.3280001228998327,-0.4726998941178302
-0.3281992181051231,-0.4724012513098945
-0.32819980695297146,-0.4724004475786433
-0.3282004646040591,-0.47239969909967916
-0.3282011858999295,-0.4723990117438906
-0.33209950455579323,-0.4690004775310864
-0.33210065694959057,-0.4689995969084866
-0.33239990846341033,-0.4688000958992734
-0.3324000491492924,-0.4687999957307831
-0.33240018326812737,-0.46879988723226684
-0.33600002730187684,-0.46570002153653817
-0.3360000554987329,-0.4656999969663291
-0.3360000735739746,-0.4656999808642341
-0.3369996084038497,-0.4648003995173465
-0.3370005360216937,-0.4647996497276244
-0.3399000141363192,-0.46270002764461976
-0.33990009001730537,-0.46269997172115923
-0.3422998668229132,-0.4609001391169533
-0.3423002433736557,-0.4608998686453061
-0.3438999991834701,-0.4598000365260587
-0.34390005261939616,-0.4597999988797142
-0.34390010299896745,-0.4597999616424272
-0.3475970405397108,-0.457002279179162
-0.34759789860554474,-0.45700169020382225
-0.34759880742820776,-0.4570011830447807
-0.34759975922965763,-0.45700076204249307
-0.34760074586402373,-0.4570004308000533
-0.3476017588873223,-0.45700019215235743
-0.3476027896297234,-0.4570000481418412
-0.34760382926975036,-0.457000000001
-0.34779990623201623,-0.457000000001
-0.3477999073842047,-0.45699999997107316
-0.34780004683500265,-0.45699998546992726
-0.3478000471939627,-0.45699998539434233
-0.34780005024318444,-0.4569999840505365
-0.3478001679381818,-0.4569999168332704
-0.3478001718742207,-0.45699991416062374
-0.35170000237895543,-0.45420003584953217
-0.35170005284123745,-0.4541999987778934
-0.3517000997338387,-0.45419996274009095
-0.3530998667542329,-0.4531001457954955
-0.3531002438185264,-0.45309986211546593
-0.35560002494336207,-0.4513000197055842
-0.3556000273856363,-0.4513000177477391
-0.3584999608932414,-0.44920006619994246
-0.3584999638343948,-0.4492000639788425
-0.3585001305123051,-0.44919992177630425
-0.35850013111250706,-0.44919992119942476
-0.3595000174244432,-0.4482000348874886
-0.3595000865806994,-0.4481999645073229
-0.36229998377099315,-0.44530007098880436
-0.3623001220861367,-0.4452999302257951
-0.363399997081821,-0.4442000552301108
-0.36340004955774646,-0.44420000127627934
-0.3634001062085312,-0.44419993963572635
-0.36589996960995863,-0.44140009262612756
-0.3659001370368842,-0.44139990922321576
-0.36730001977194143,-0.4399000348642259
-0.36730005545901684,-0.43989999597222046
-0.367300080356831,-0.4398999679485891
-0.36939990580392956,-0.43750016743761927
-0.36940020532405105,-0.4374998384871688
-0.3712000272462752,-0.4356000264581543
-0.37120005281753743,-0.4355999991135707
-0.3712000760260114,-0.43559997365094616
-0.3729992297504593,-0.4336009139571152
-0.3730000969453079,-0.433600049964747
-0.37300105287992524,-0.4335992853087949
-0.3751000131904713,-0.4321000279441191
-0.37839997711458,-0.4297000546891796
-0.3784000517625443,-0.42969999849008234
-0.3784001233602569,-0.4296999407931857
-0.3789996666279726,-0.4292003214034226
-0.37900046509020696,-0.4291997142306621
-0.38289987277364756,-0.4265001242959724
-0.38290023653662225,-0.4264998827663914
-0.3839999902348941,-0.4258000395038548
-0.38400004895442125,-0.42580000104863175
-0.38400011492671465,-0.42579995527537395
-0.38680002752545184,-0.4238000177048473
-0.38680007690357376,-0.42379998202938984
-0.3894000251277354,-0.4219000198655794
-0.38940005066527567,-0.4219000009680174
-0.38940008050099073,-0.42189997831628234
-0.39069982866566616,-0.4209001720357628
-0.39070028429946385,-0.42089983939348424
-0.3945999711799329,-0.41820005616854417
-0.3946001344149872,-0.41819994526488885
-0.39489988959484995,-0.41800010847831365
-0.3949000490959114,-0.4179999939418546
-0.39490019760962874,-0.4179998708465725
-0.39850001946654295,-0.4148000291959821
-0.3985000853828913,-0.4147999710630018
-0.39930001640564483,-0.4141000314180925
-0.3993000534678921,-0.4140999984294337
-0.39930008575622566,-0.41409996871344895
-0.4023999937246497,-0.4112000548075039
-0.402400111673416,-0.41119994603508025
-0.4035000200364806,-0.4102000293413851
-0.4035000554146915,-0.41019999667475465
-0.403500080442101,-0.4101999728745052
-0.40629997602223084,-0.40750007356509427
-0.406300129972532,-0.40749992788663697
-0.40770004011606586,-0.40620001132478417
-0.40770006453977803,-0.4061999887128129
-0.41030001028612995,-0.4038000387931034
-0.4103000533228979,-0.40379999824873314
-0.4103000913779897,-0.40379996093394216
-0.4142000206026631,-0.39990003170926874
-0.4142000469619655,-0.3999000049263078
-0.4142000878615884,-0.39989996191103266
-0.415599995262448,-0.39840006112439735
-0.4156001102622356,-0.39839993973165605
-0.41809999055535946,-0.3958000642268072
-0.4181000509233316,-0.39579999942016536
-0.41810011018683135,-0.39579993160226823
-0.41919987542980225,-0.3945002090423935
-0.41920023915374494,-0.3944997998122935
-0.42200002537479037,-0.3915000288611734
-0.4220000593175471,-0.3914999919783642
-0.42200007146406754,-0.39149997845376155
-0.4227999494762331,-0.39060011569007524
-0.42280015829025724,-0.3905998871843184
-0.4258999952876784,-0.3873000607031926
-0.42590005101656625,-0.38729999959042205
-0.42590010598207173,-0.38729993559569714
-0.4263999231354954,-0.3867001550115887
-0.4264000471011138,-0.38669999491058565
-0.42640015749021726,-0.3866998290848961
-0.4288000027288593,-0.3828000805721028
-0.42880005106711677,-0.38279999897925776
-0.42880009624731225,-0.38279991652223727
-0.4298000250252739,-0.38090005184411013
-0.42980007851178104,-0.3808999475997094
-0.43080002664292927,-0.3789000513374129
-0.43080007850237134,-0.3788999489280768
-0.4328000188198377,-0.37500006530901725
-0.43280008665223546,-0.37499993513444796
-0.43370003714510796,-0.37330002864791106
-0.43370005188309885,-0.37330000041726635
-0.4337000670609623,-0.3732999705013467
-0.4347996201357781,-0.3711008643517151
-0.43480008764532996,-0.371100021631746
-0.4348006255635066,-0.3710992220154864
-0.43759954961263836,-0.36730068223452195
-0.4376000764778152,-0.3673000207814144
-0.4376006515395202,-0.36729940077241163
-0.43769993900019954,-0.3672001133117323
-0.43770004919966443,-0.3671999966480383
-0.43770015175564686,-0.3671998748932187
-0.440799886991291,-0.3633002079838599
-0.4408002272650916,-0.3632998000534341
-0.4415000162086378,-0.3625000412608098
-0.4415000497392786,-0.3625000021778986
-0.4415000888131592,-0.3624999547383175
-0.4439999104564171,-0.35940017590067763
-0.44400020111529576,-0.359399829938915
-0.445400024381009,-0.357800031920957
-0.4454000553318213,-0.3577999960057085
-0.4454000761398108,-0.35779997115558365
-0.4472999345461933,-0.35550014255838375
-0.4473000467459853,-0.35549999726501375
-0.4473001508618709,-0.35549984231972154
-0.4492998684589106,-0.352300294164458
-0.4493002539382796,-0.35229971772285373
-0.4497999648800964,-0.35160012240431027
-0.4498000494164045,-0.35159999710040096
-0.44980012577874434,-0.3515998697629061
-0.45200002942582707,-0.3477000405703504
-0.4520000525229515,-0.34769999882131003
-0.45200007333146597,-0.34769995971201095
-0.4531999703380301,-0.34540015711609623
-0.4532001391927568,-0.34539984554472564
-0.45410002598562144,-0.3438000468018552
-0.45630003484615206,-0.3398000317554586
-0.4563000693663058,-0.33979996802252216
-0.457100035196971,-0.3383000320900249
-0.4571000696329357,-0.3382999680222509
-0.4584000378433795,-0.3359000267106622
-0.4584000508797633,-0.33590000233001716
-0.45840006741793227,-0.3358999705427329
-0.4604000392160097,-0.33200002553648195
-0.4604000651455708,-0.3319999743321298
-0.461000015319638,-0.33080007398399525
-0.46100009038705797,-0.3307999265688445
-0.4624000283994539,-0.32810004611636673
-0.4624000289403785,-0.3281000449208694
-0.464399978448217,-0.32420014403365355
-0.46439997992838944,-0.324200140930549
-0.46440009060864273,-0.3241998463778493
-0.46440009159662554,-0.32419984285969144
-0.46489996920189824,-0.32220033243860075
-0.46490015550004216,-0.3221996732364931
-0.4654999979720685,-0.32030017207507644
-0.46550004670990647,-0.32029999854133934
-0.46550008417732547,-0.3202998224620165
-0.4662000523115019,-0.31640000000017665
-0.4669000523115019,-0.31250000000017664
-0.46759987491829114,-0.3086009883337796
-0.46760009545449643,-0.3086000117834127
-0.4676004019350597,-0.308599058706028
-0.4688999984512321,-0.30510014500864074
-0.46890004764533505,-0.30510000050932884
-0.4689000902817673,-0.3050998481191243
-0.4689997108955702,-0.3047013656639131
-0.4689999746302782,-0.30470047035849734
-0.46900031167131184,-0.30469959999585716
-0.46900071969882273,-0.3046987605666856
-0.4711000245933596,-0.30080005147683125
-0.4711000514918328,-0.3008000002541854
-0.4711000781166587,-0.3007999468719983
-0.4728000240642469,-0.2973000581563756
-0.4728000812251322,-0.29729994217300704
-0.4730000266429292,-0.2969000513374129
-0.4730000785023713,-0.2968999489280768
-0.47500002370055155,-0.2930000557916253
-0.4750000534743415,-0.2929999961034346
-0.475000076812767,-0.29299994667397
-0.47669997491139526,-0.28930016845930867
-0.4767001352199911,-0.28929983418328925
-0.4767999917195561,-0.2891001211841592
-0.47680004916739854,-0.2890999990185688
-0.47680010108168974,-0.2890998731977383
-0.47829998224262077,-0.28520018217931764
-0.4783001286578579,-0.28519982036175595
-0.4799999163486057,-0.2812003199129376
-0.48000020776553964,-0.2811996890921921
-0.48060002343311575,-0.28000005775703984
-0.48060005224974894,-0.2799999984308029
-0.4806000779714739,-0.2799999422653106
-0.4818000359547856,-0.27730003680285936
-0.483500050205072,-0.27340000483264154
-0.48450004719082373,-0.2711000117778041
-0.48450005745893004,-0.2710999882346951
-0.485200049276988,-0.26950000693627685
-0.4869000340227061,-0.2656000419568935
-0.4869000699150067,-0.2655999577518263
-0.48840001257591176,-0.26200009536565416
-0.4884000509725914,-0.2619999982260768
-0.48840008460462675,-0.26199990312083504
-0.4885000422432982,-0.26170003020482063
-0.48850005160560084,-0.26170000157883405
-0.4885000621801207,-0.2616999679271904
-0.48969999191424934,-0.2578001962912722
-0.48970004512968657,-0.25779999784167645
-0.48970008346418087,-0.25779979750776516
-0.49030005231150603,-0.25390000000015206
-0.490900052311506,-0.25000000000015205
-0.4915000053879985,-0.2461003050029509
-0.491500115884516,-0.24609969802836196
-0.4923000218318387,-0.24230014477857933
-0.49230005231151763,-0.24229985174019372
-0.49230005231151763,-0.24220155618111655
-0.4923000995131115,-0.24220052671141276
-0.49230024072180584,-0.24219950588039535
-0.4923004747526628,-0.24219850225426007
-0.4934000523114801,-0.23830000000027146
-0.4945000434451072,-0.23440003143559354
-0.4945000516190824,-0.23440000179751408
-0.49450006089963294,-0.23439996650647654
-0.4955000393981637,-0.23050005036220636
-0.49550005273695463,-0.23049999626763082
-0.49550006262472807,-0.23049995285400313
-0.4962000302000497,-0.22730010108110413
-0.49620005050252586,-0.22729999934008685
-0.49620006689810464,-0.22729989789396166
-0.4963000239100185,-0.22660019881056476
-0.4963000877907435,-0.226599802330116
-0.49700004621756255,-0.22270003395212454
-0.49700005190249924,-0.22270000112237204
-0.4970000577351898,-0.22269996474620757
-0.49760004909604005,-0.21880002090068076
-0.49820004917465077,-0.21480002091252023
-0.49820005552698915,-0.2147999790995115
-0.49880000981697037,-0.21090027621463364
-0.49880010846818673,-0.21089972623633962
-0.49960003904256256,-0.20700006468625728
-0.4996000663388506,-0.20699993547437542
-0.5001000430344325,-0.2047000426746992
-0.5001000533285238,-0.2046999934852082
-0.5001000591456015,-0.20469996355164524
-0.5004000347157713,-0.20310009384407293
-0.5004000714974921,-0.20309990646847537
-0.501200038257911,-0.19920006851143326
-0.5012000514877285,-0.19919999967931012
-0.5012000629201359,-0.199199931044057
-0.5018000365815936,-0.19530010224458275
-0.5018000495490743,-0.19530000624020374
-0.5018000607453973,-0.1952998903596026
-0.5021000413378853,-0.19140014265725896
-0.5021000669096629,-0.19139985766813455
-0.5025000493097627,-0.18750002926716075
-0.5025000509291071,-0.18750001262120503
-0.502500055541599,-0.1874999580089793
-0.5028000195609198,-0.18360042575781088
-0.5028001172422831,-0.18359957795010048
-0.503399981368423,-0.17970046113019061
-0.5034001611928743,-0.1796995463277981
-0.5039999961778896,-0.17720023389023482
-0.5040001183906259,-0.17719976872326132
-0.5044000325229859,-0.17580006926000102
-0.5044000512121782,-0.1758000005278303
-0.5044000686850496,-0.17579992904814198
-0.505300052311492,-0.17190000000022485
-0.506200052311492,-0.16800000000022486
-0.5071000420285778,-0.1641000445595198
-0.5078999264165652,-0.16050056652739553
-0.5079002358336432,-0.16049944943378558
-0.508000008125179,-0.16020013255917825
-0.5080000480799396,-0.16020000196884246
-0.508000083649521,-0.16019986072009637
-0.5089000430360534,-0.15620004122439665
-0.5089000562295349,-0.15619998045881248
-0.5097000246432978,-0.1523001348826735
-0.5097000832726781,-0.15229986583508529
-0.510599991447291,-0.148400263745096
-0.5106001257893876,-0.14839973948768986
-0.5117000224264004,-0.14450010595646307
-0.5117000507631011,-0.1444999974020021
-0.5117000734774597,-0.14449989417038833
-0.5117999845838328,-0.14400033863852316
-0.5118001406826209,-0.1439996661537399
-0.5127000383485779,-0.1406000527490129
-0.5137000523117804,-0.1366999999991011
-0.5147000270882686,-0.13280009837079704
-0.5147000497451816,-0.13280000287538296
-0.5147000708451219,-0.13279989674143639
-0.5154000326355022,-0.12890010962360365
-0.5154000741539794,-0.12889989078778977
-0.5157000434864127,-0.12740004412562284
-0.5157000614892923,-0.12739995594678438
-0.516200045139244,-0.12500003442701613
-0.5162000505419866,-0.1250000076567366
-0.5162000599115275,-0.12499995765717675
-0.5169000277396838,-0.12110013690030634
-0.5169000802603803,-0.12109986374939591
-0.517699970228203,-0.11720040015625939
-0.5177001631997304,-0.11719960685101975
-0.5188000388847069,-0.11330004760428529
-0.5188000504841956,-0.11330000505015092
-0.518800065224691,-0.11329994673327946
-0.5195999410383046,-0.11000045900212276
-0.5196002016648905,-0.10999955194004331
-0.5198000314764593,-0.10940006250533754
-0.5198000515833043,-0.10939999974381306
-0.5198000701884752,-0.10939993661819783
-0.520900043214484,-0.10550003225325728
-0.5209000520612,-0.10550000015696905
-0.5209000606886229,-0.10549996732941534
-0.5219000345223528,-0.10160006937786882
-0.5219000529160366,-0.10159999364752677
-0.5219000654321869,-0.10159993603683812
-0.5227000403111892,-0.09770005850170185
-0.5227000649322103,-0.09769994162940278
-0.5234997527106652,-0.09400138565404943
-0.5234999895409016,-0.09400047609512313
-0.523500301467789,-0.09399958947929979
-0.5235006863141276,-0.09399873199501599
-0.5235999761738306,-0.09380015227560988
-0.5236000891747637,-0.09379983567922176
-0.5236000900418925,-0.09379983230955596
-0.5245000455395726,-0.08980003009764463
-0.5245000592483772,-0.0897999699403894
-0.5254000216961388,-0.08590013266675557
-0.5254000861285972,-0.08589986811351542
-0.5274000226828186,-0.07810011555205223
-0.5274000243574436,-0.07810010839335063
-0.5274000414243055,-0.07810000746357727
-0.5274000523115175,-0.07809987784309073
-0.5274000523115175,-0.07800159553741545
-0.5274001018971647,-0.07800054044579653
-0.5274002502169974,-0.07799949465504885
-0.5274004959635429,-0.07799846738405436
-0.5285000403908644,-0.0742000411805799
-0.528500051780532,-0.07420000068133453
-0.5285000631574921,-0.07419995770082549
-0.5295000345223527,-0.07030006937786883
-0.5295000529160365,-0.07029999364752677
-0.5295000654321869,-0.07029993603683812
-0.5303000383375914,-0.06640006812299101
-0.5303000645969413,-0.06639993155272858
-0.5310000326355022,-0.06250010962360353
-0.5310000741539794,-0.06249989078778965
-0.5312999998101318,-0.061000262507027836
-0.5313001172396067,-0.06099974028776648
-0.5319000399103783,-0.05860004960468053
-0.5319000638088036,-0.058599950178541624
-0.5327998744681881,-0.05470077065454169
-0.5328003362310698,-0.05469926180934982
-0.534300052311451,-0.050800000000358975
-0.535300052311451,-0.048200000000358977
-0.5358000075974316,-0.04690011625680911
-0.5358000995885447,-0.046899884762443445
-0.5374000165588488,-0.04300008714732713
-0.5374000502346092,-0.043000000981305735
-0.5374000826183041,-0.04299990907980266
-0.5387000178413419,-0.03910010341068928
-0.5387000509027234,-0.03909999742361136
-0.5387000782442435,-0.03909989626921927
-0.539200040061797,-0.03710004899900557
-0.5392000508392235,-0.03710000418288235
-0.5392000636242278,-0.03709994626473051
-0.5396000362985672,-0.03520007606161831
-0.5396000693738923,-0.035199924167335
-0.5405000455395725,-0.031200030097645035
-0.5405000592483771,-0.031199969940389795
-0.5414000419340611,-0.027300044969091917
-0.5414000521076519,-0.027299999171795215
-0.5422000315050569,-0.023400101431549664
-0.5422000498227149,-0.023400002958198152
-0.5422000659017164,-0.0233998939965131
-0.5427000473533357,-0.01950003867388241
-0.542700047617418,-0.01950003517653429
-0.5431000400723086,-0.01630009791373486
-0.5431000662664904,-0.016299902315261617
-0.5432000482202459,-0.015600028638972833
-0.5432000529627792,-0.015599994176135553
-0.5437000523115438,-0.01169999999985863
-0.544200037956847,-0.007800111966494126
-0.5442000494089523,-0.007799886799941289


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.5046480869755777,-0.09380001925306522
-0.5046480869800375,-0.09380001435782592
-0.5048480876036474,-0.08980000718535566
-0.5048480883314026,-0.08979999281449787
-0.5050480732723551,-0.08590028646592104
-0.5050481172291036,-0.08589971465470154
-0.5054480879629087,-0.08200000000010203
-0.5058480879629087,-0.07810000000010203
-0.5062480879629088,-0.07420000000010203
-0.5066480829513975,-0.07030004886233596
-0.5069480625286462,-0.0671002712989015
-0.5069481264987998,-0.06709973024886953
-0.5070480750186137,-0.06640009061017264
-0.5070480864629862,-0.06639999999389778
-0.5070480949950197,-0.06639990858266394
-0.5073480879629111,-0.0625000000000767
-0.5079480769863552,-0.05470014269530241
-0.5079481025649519,-0.054699857630180905
-0.5083480879629088,-0.05080000000010203
-0.5087480849675318,-0.04690002920502682
-0.5087480865670938,-0.046900012764555604
-0.508748091199248,-0.04689995792769563
-0.5090480769863552,-0.04300014269530241
-0.5090481025649519,-0.0429998576301809
-0.5094480805332877,-0.03910007243890703
-0.5094480872233963,-0.03909999769129042
-0.5094480915773031,-0.03909992951943833
-0.5096480860682157,-0.035200036946641144
-0.509648087727145,-0.035199999827276986
-0.5096480888834133,-0.03519996318003865
-0.5097480842725366,-0.031200147615106682
-0.5097480955253445,-0.031199852532629854
-0.5099480879629126,-0.027300000000051217
-0.5101480879629127,-0.023400000000051217
-0.5103480862050076,-0.019500034279199073
-0.5103480876013423,-0.019500003364550322
-0.5103480889292683,-0.01949996231219313
-0.5104480842703791,-0.01560014400887233
-0.510448095340714,-0.015599856132925095
-0.5106480862053887,-0.011700034271768158
-0.5106480876007574,-0.011700003379411645
-0.5106480889294587,-0.011699962304767402
-0.5107480870093905,-0.007800037187426712
-0.5107480891622758,-0.007799962819801926
-0.5108480862872626,-0.004700051945208928
-0.5108480877871845,-0.004699986770807013
-0.5108480879629139,-0.0046999612531348775
-0.5108480879629139,-0.0039001442455349282
-0.510848091660302,-0.00389985580187821
-0.5109480870512654,-3.5554305489369067e-08
-0.5109480877190474,-9.840804905783956e-10
-0.5109480879629139,3.655310018756701e-08
-0.5109480879629139,0.0038998557544650714
-0.510948091660302,0.0039001441981217897
-0.5110480870512772,0.007799964446157171
-0.5110480877190351,0.007799999014985393
-0.5110480879629139,0.007800036553573971
-0.5110480879629139,0.011699963446445255
-0.5110480877190354,0.011700000984997285
-0.5110480870512771,0.011700035553845203
-0.510948091660302,0.015599855801878209
-0.5109480879629139,0.015600144245534927
-0.5109480879629139,0.019499963446445254
-0.5109480877190354,0.01950000098499729
-0.5109480870512771,0.019500035553845194
-0.510848091660302,0.02339985580187821
-0.5108480879629139,0.02340014424553493
-0.5108480879629139,0.024399954688065953
-0.5108480876491598,0.02439999364708337
-0.5108480861826308,0.024400051628230387
-0.510748089675795,0.02729995032646607
-0.5107480866888937,0.027300049686799374
-0.5106480880553055,0.031199996396742626
-0.5105480880529967,0.0351999963967018
-0.5104480907190427,0.039099892510987264
-0.5104480859287326,0.03909999949710944
-0.5104480769543549,0.03910010733350165
-0.5100480879629087,0.043000000000102026
-0.5096480914491878,0.046899966008881605
-0.5096480880641491,0.046899997148608194
-0.509648083256054,0.04690003671357082
-0.5091480879629059,0.05080000000012716
-0.5086481060678025,0.05469985878193277
-0.5086480734366466,0.0547001416311571
-0.5082480879629088,0.05860000000010203
-0.5078480879629087,0.06250000000010203
-0.5074480879629087,0.06640000000010203
-0.5070481108067867,0.07029977727229218
-0.5070480739966496,0.07030022346026153
-0.5069480906429851,0.07189995711889423
-0.5069480881915454,0.07189999205473743
-0.506748092820618,0.07419994413644665
-0.5067480836620261,0.07420005591158134
-0.5061480879629111,0.0820000000000767
-0.505848110034795,0.0858997130655854
-0.5058480805863084,0.08590028768763062
-0.505748091660302,0.08979985580187821
-0.5057480879629139,0.08980014424553494
-0.5057480879629139,0.09379996344644524
-0.5057480877190355,0.0938000009849973
-0.5057480870512772,0.09380003555384515
-0.505648091660302,0.0976998558018782
-0.5056480879629139,0.09770014424553493
-0.5056480879629139,0.10159985575446506
-0.505648091660302,0.10160014419812179
-0.5057480870512773,0.10549996444615722
-0.5057480877190351,0.10549999901498536
-0.5057480879629139,0.10550003655357397
-0.5057480879629139,0.11329985575446506
-0.505748091660302,0.11330014419812179
-0.5059480842703791,0.12109985599112769
-0.5059480953407139,0.12110014386707492
-0.5061480862065321,0.12499996575052622
-0.506148087599001,0.1249999965759713
-0.5061480889300312,0.1250000377175583
-0.5062480842703792,0.12889985599112766
-0.506248095340714,0.1289001438670749
-0.5064480843281932,0.13279992912292105
-0.5064480869828549,0.13279999782001659
-0.506448087962914,0.13280007317478382
-0.506448087962914,0.13669985575446505
-0.506448091660302,0.13670014419812176
-0.5065480870507705,0.14059996442639391
-0.5065480877195524,0.1405999990545357
-0.506548087962914,0.1406000365337898
-0.506548087962914,0.14839996346621234
-0.5065480877195525,0.14840000094544697
-0.50654808705077,0.14840003557362602
-0.5064480879629136,0.15230000000002564
-0.5063480880553055,0.15619999639674265
-0.5062480880529967,0.1601999963967018
-0.5061480907198772,0.16409989247844428
-0.5061480859245808,0.1640999995620651
-0.5061480769576764,0.16410010730111776
-0.5057480879629087,0.16800000000010204
-0.5053480879629088,0.17190000000010203
-0.5049480879629087,0.17580000000010204
-0.5045480879629087,0.17970000000010203
-0.504148102564952,0.18359985763018086
-0.5041480769863553,0.18360014269530234
-0.503848087962911,0.1875000000000767
-0.5035480879629111,0.19140000000007668
-0.5032480930786207,0.19529993349585104
-0.5032480872171672,0.195299999459185
-0.5032480796322304,0.19530006664553154
-0.5030480966043662,0.19689993086844498
-0.5030480864603558,0.1969000045916621
-0.5030480768418188,0.19690006394638368
-0.5026480960222524,0.1991999536588908
-0.5026480859051675,0.19920000908329008
-0.5026480803814575,0.19920003695970148
-0.5018480879628935,0.20310000000020095
-0.5010480879628936,0.20700000000020094
-0.5002480879628936,0.21090000000020095
-0.49944812999593036,0.21479979508914665
-0.4994480535742958,0.2148002063317918
-0.49914809476384503,0.21659995919449643
-0.49914808056267,0.21660004070143213
-0.49874809023490263,0.21879998750415275
-0.49874808571910867,0.2188000125012902
-0.4980480879628983,0.22270000000017667
-0.4973480939743238,0.22659996650794886
-0.4973480880355004,0.22659999848239323
-0.4973480808230086,0.22660003480714042
-0.496548108511189,0.23049989982726102
-0.49654808609061685,0.23049999985663794
-0.49654806028597304,0.2305000981274745
-0.4954480931402537,0.23439998164411574
-0.4952481394722494,0.2350998197174661
-0.4952480424879526,0.2351001818999687
-0.4944480961833812,0.23829996711825424
-0.49344812178887026,0.24219986807889676
-0.4934480573393714,0.24220013270213164
-0.4925480952436836,0.24609996845011245
-0.49254808854997895,0.2460999967128396
-0.49254807909281356,0.24610003459351804
-0.49154818743470113,0.2499996120601565
-0.49154801632108736,0.25000039403013696
-0.49134809556310316,0.2510999581990499
-0.491348088190898,0.2510999970758836
-0.49134807845038087,0.25110004439192724
-0.4907480972206763,0.2538999567972152
-0.4907480780277486,0.25390004305249725
-0.4898481138314183,0.2577998879032618
-0.4898481133819389,0.2577998896840192
-0.4898480446360616,0.25780010560939964
-0.4882481569202798,0.26169983191661794
-0.4882480834739329,0.26169999567747465
-0.4882479968738634,0.2617001594061041
-0.48744810514893894,0.26309996992472195
-0.48744809568994724,0.26309998624389846
-0.4859481042246625,0.2655999728973534
-0.4859480713969317,0.26560002692000434
-0.4835482001764394,0.2694998176533043
-0.4835479827667798,0.2695001864843187
-0.48134811106354797,0.2733999590491386
-0.4813480856928302,0.27340000315904517
-0.48134806557153903,0.2734000368801914
-0.4796481478999776,0.2761999012804102
-0.47964808755729066,0.2761999962195941
-0.47964801831454873,0.27620009576682747
-0.4788483433768413,0.27729964880617525
-0.47884786037296007,0.2773003698339582
-0.47644808796276567,0.2812000000005241
-0.4756481372091771,0.2824999199751055
-0.475648040059587,0.2825000808371384
-0.474048131186152,0.28519992706105995
-0.4740480861926433,0.28520000044345273
-0.47404804119781097,0.28520006913132834
-0.47174825931539105,0.2885997466966447
-0.47174793062074594,0.2886002622372236
-0.47144814680815017,0.2890999019248834
-0.47144808742991196,0.2890999964776924
-0.4714480197119291,0.2891000950641936
-0.4686481550452448,0.2929999065642181
-0.46864815431290713,0.29299990754145777
-0.46864800695131037,0.2930000810120178
-0.4678483620189767,0.2937997259443515
-0.4678478334113869,0.2938002922632389
-0.4651481145961537,0.2968999694214696
-0.4651480878362453,0.29689999970236397
-0.46514806036392936,0.296900029899291
-0.46394816875565364,0.29819991247492306
-0.4639480090404983,0.2982000892170227
-0.46164809688117975,0.30079998991886103
-0.4600483705646191,0.30259968207346194
-0.4600478301686367,0.30260033835532646
-0.45844836961754065,0.3046996303286401
-0.4584478377496745,0.30470039163840623
-0.45614811746491407,0.30829995382324854
-0.4561480575667987,0.30830004559447577
-0.4559486416353664,0.30859916949162414
-0.455948126745485,0.3086000211640789
-0.4559476891176377,0.3086009149981952
-0.4542481013488669,0.31249996929125784
-0.45424809571512104,0.3124999820084839
-0.45244810509808964,0.3163999628739944
-0.45244809029337774,0.3163999943476762
-0.4524480669458645,0.31640004203433514
-0.45224817571219816,0.3167998245016678
-0.4522480063851047,0.3168001784516757
-0.45064814913174206,0.32029986619340645
-0.45064808390485067,0.3202999995424369
-0.45064801397263055,0.3203001254620579
-0.4483496480124032,0.32419735469896516
-0.4483490949686989,0.32419841814008793
-0.4483486581776858,0.3241995343739215
-0.44834834259526457,0.3242006907354981
-0.448348151802084,0.3242018741045541
-0.448348087962914,0.3242030710543946
-0.448348087962914,0.3242998509806758
-0.4483480729101608,0.3242999949562978
-0.4483479912910241,0.32430010794489694
-0.4483479896356861,0.3243001098955191
-0.4449481403087644,0.3280999414961963
-0.4449480865748183,0.32809999989136013
-0.44494803307018804,0.32810005489314015
-0.4444482084966732,0.328599879466655
-0.44444797113476414,0.32860012413030576
-0.4412482278595142,0.33199985136025895
-0.4412479535484864,0.3320001536168645
-0.4405481500655446,0.3327999290259408
-0.44054808590865707,0.3327999999146085
-0.44054802222412354,0.3328000657392047
-0.4374483217920892,0.33589976617123896
-0.43744786826763477,0.3359002471575693
-0.4366481275480362,0.33679995546711766
-0.4366480864582912,0.3368000007188082
-0.4366480476274548,0.3368000417267414
-0.4337482077737072,0.33979987605820444
-0.43374797200425697,0.3398001275549094
-0.4327481104519423,0.3408999752624555
-0.43274806518096604,0.3409000244698931
-0.43004810437056545,0.3437999823773604
-0.43004807163029735,0.34380001769405905
-0.4288480879626488,0.3451000000006783
-0.4264481736054561,0.3476999072209704
-0.4264480044232321,0.3477000946786843
-0.4249481239161993,0.34939995925332146
-0.4249480885824799,0.3493999985270414
-0.42494804940202396,0.3494000403975236
-0.42284811344192924,0.351599973308099
-0.42284808195731,0.3516000058618228
-0.42284806780176337,0.35160002016156483
-0.42104813269687374,0.35339995526645446
-0.42104808837264773,0.35339999860497834
-0.4210480403120795,0.3534000435077248
-0.41874817821883786,0.35549991759285837
-0.4187480867767425,0.3554999975117226
-0.41874799033178817,0.3555000746595904
-0.41704815258974615,0.3567999505799755
-0.4170480240566407,0.35680005035088236
-0.4137482092083857,0.3593999044737499
-0.4137479693825022,0.3594000988174782
-0.4131481292621437,0.3598999655844436
-0.4131480894359274,0.3598999981332474
-0.41314804351407,0.3599000341919109
-0.4092481729014731,0.3628999346631393
-0.4092480042832948,0.36290006694417604
-0.40874813382002645,0.36329996331479064
-0.40874808530545564,0.3633000013028587
-0.408748042986794,0.36330003307118236
-0.40534811290468087,0.3657999816609715
-0.405348090792786,0.3657999977330236
-0.4053480596328206,0.36580001983158605
-0.40334835336927194,0.3671998142160702
-0.4033478336838537,0.36720020074711124
-0.4014481472693555,0.36869995317960974
-0.40144808715238833,0.3686999993435282
-0.4014480264402709,0.3687000434282663
-0.39804929639814324,0.37109914698741514
-0.398048520998063,0.3710997465816137
-0.39804780071709533,0.37110041137768396
-0.3980471410201065,0.37110113633173103
-0.3975481109072829,0.37169997246711933
-0.3975480891561984,0.371699998232911
-0.3975480629048615,0.37170002851471257
-0.39464811924280657,0.3749999644060164
-0.3946480560874327,0.37500003506341606
-0.39364812187589404,0.37609996269610857
-0.3936480543850337,0.3761000376076074
-0.39114812552901557,0.3788999579263478
-0.3911480508199763,0.37890004244944747
-0.3897480993980624,0.3804999869316348
-0.389748076567667,0.38050001310490805
-0.3877481004637259,0.38279998562444034
-0.38774807551036033,0.38280001441911843
-0.38584812930972806,0.38499995212511373
-0.38584808329089587,0.38500000421454184
-0.3858480488968248,0.38500004150811634
-0.38424816283767327,0.3866999204459648
-0.38424800171401186,0.386700067499628
-0.3819481334794349,0.38849996437886214
-0.38194804172340896,0.38850003468012884
-0.3791485128034739,0.39059968137008017
-0.379147695016523,0.39060035722443426
-0.37804819102024406,0.39159990631196057
-0.3780480845334313,0.391599998408941
-0.3780479775104422,0.39160008213182773
-0.37414823345129317,0.39449989181683603
-0.37414794603437773,0.3945001128154729
-0.3702481791253274,0.39759992753805135
-0.37024808837109313,0.3975999966601527
-0.3702479891544862,0.39760006587282043
-0.36904853635874657,0.39839970106998013
-0.36904767018433526,0.3984003404126503
-0.3663481605627913,0.4005999408450195
-0.3663480888681485,0.4005999973037355
-0.36634800962166986,0.40060005549223177
-0.36394816350081655,0.40229994649450285
-0.36394801331464555,0.4023000547425703
-0.3624481108258008,0.40339998323438975
-0.36244806493139164,0.4034000165359651
-0.3585482075574789,0.4061999141377486
-0.35854820362043394,0.40619991681107837
-0.358548085894029,0.4061999840462832
-0.3585480828439946,0.4061999853904472
-0.35854808248493886,0.4061999854660523
-0.3585479429969791,0.4061999999710639
-0.35854794184443334,0.406200000001
-0.3584517860576905,0.406200000001
-0.3584505972873146,0.40620006296820316
-0.35844942182068806,0.40620025116513514
-0.35844827281267555,0.40620056248564923
-0.35844716312203845,0.4062009934456998
-0.3584461051675301,0.4062015392223333
-0.35844511078891533,0.40620219370766225
-0.35464814102722614,0.40899996090048585
-0.3546480878954883,0.40899999909799317
-0.35464803273276524,0.40900003682063435
-0.35284811671329264,0.41019998083361614
-0.35284810124093124,0.41019999101182975
-0.35064821843406635,0.411599916973452
-0.35064795982018676,0.41160008658345504
-0.34694824007798036,0.41409989722008095
-0.3469480850913918,0.4140999947320911
-0.3469479235989126,0.4141000821826188
-0.34674862388950295,0.4141997320373236
-0.34674758352130414,0.4142003233605531
-0.3428481179692407,0.416699980765722
-0.3428480580781204,0.41670001942565854
-0.34084819697315244,0.4179999291438877
-0.3408480851751055,0.41799999819163985
-0.3408479742274517,0.41800005986137334
-0.3389481144173094,0.4189999860772377
-0.33894806136097533,0.41900001364263084
-0.3350481135052018,0.42099998690200185
-0.335048062287205,0.4210000128384725
-0.33324818290664876,0.4218999525287507
-0.3332479939305279,0.4219000492556645
-0.3311481449220185,0.42299997016488367
-0.33114803134742093,0.42300003048586277
-0.3272481244899935,0.42509998033216984
-0.32724808981159476,0.42509999867661885
-0.32724804884198583,0.4251000195610821
-0.32584816783820403,0.42579996006297305
-0.3258480087304488,0.42580004120148907
-0.32334815995755833,0.42709996256339205
-0.32334801651459516,0.42710003847276895
-0.3194481244899935,0.4291999803321699
-0.3194480898115947,0.4291999986766189
-0.3194480488419858,0.42920001956108217
-0.3184482918986697,0.4296998980327402
-0.31844788832392007,0.4297001101462422
-0.3155481344685314,0.4312999743423187
-0.31554804170055467,0.43130002609729956
-0.3116481483098783,0.4334999659587067
-0.31164808929231874,0.4334999982992053
-0.31164802422520027,0.43350003186947494
-0.3114491876325511,0.4335994501657995
-0.3114481242380897,0.4336000562889975
-0.31144713296570314,0.43360077432253946
-0.30774810732913693,0.4365999842981337
-0.3077480686657213,0.4366000157890861
-0.3066482757877897,0.4374998463255756
-0.3066479069371914,0.43750016163055727
-0.30384810899960324,0.4399999812176895
-0.3038480667383172,0.44000001857197596
-0.3022482757861078,0.44139983565515917
-0.30224790761002507,0.44140017251188624
-0.2999481783057813,0.44359991358551076
-0.29994799956160767,0.44360008840172055
-0.29824813391164795,0.4452999540516802
-0.2982480902348937,0.44529999673105447
-0.29824803699327823,0.44530004633647485
-0.29604811423762134,0.4472999761143448
-0.29604808825976936,0.4472999994328331
-0.2960480606346202,0.447300023602166
-0.2938481759480206,0.4491999240133202
-0.2938481736367734,0.44919992592747543
-0.29384799043767973,0.44920005957660974
-0.2938479896406428,0.4492000600863932
-0.292048125663642,0.45029997696122703
-0.2920480499040325,0.45030002244555256
-0.2881481198575644,0.4525999811909056
-0.28814808643304696,0.4526000006074683
-0.2881480570173316,0.4526000171925786
-0.28724837069249376,0.4530998429285996
-0.28724781469132876,0.4531001730713706
-0.28424819592348494,0.4549999316243384
-0.28424797700692267,0.4550000634028522
-0.28330498245456,0.45553891743277375
-0.28330425428185574,0.455539371203828
-0.28114812861319993,0.4569999724632399
-0.2811480921908884,0.4569999966754379
-0.28114804178202485,0.45700002886361
-0.28034812109552937,0.45749997929266967
-0.27644826215361346,0.45989989280628213
-0.2764479177812042,0.45990011345500836
-0.2749480879624687,0.46090000000083203
-0.2725481195940759,0.46249997891309397
-0.2725480564740692,0.46250002130180823
-0.2691484609029137,0.46479974771758986
-0.26914773637085837,0.46480028127412515
-0.26864814236984724,0.465199956474934
-0.26864803409838617,0.4652000441970086
-0.2647481148943659,0.46839997790287147
-0.2647480607591461,0.468400021763495
-0.26424822618716876,0.46879988942107687
-0.2642479532843806,0.4688001148733281
-0.2608482233165041,0.47169988455181106
-0.2608479563257115,0.4717001196706265
-0.2597481422249558,0.4726999506713135
-0.2597480831468219,0.4727000029887547
-0.25974803562157806,0.4727000429951415
-0.25694814109966874,0.4749999563524241
-0.2569480353628525,0.47500004429525383
-0.25504811242785747,0.4765999793984076
-0.25504809306561466,0.47659999551622895
-0.2550480576848107,0.4766000242229633
-0.25304814477341997,0.47819995455207587
-0.25304803174405904,0.47820004618024636
-0.2502481918625329,0.4804999146543571
-0.250247970284948,0.48050006418857505
-0.24914825343644306,0.4810999097423051
-0.2491479256040402,0.4811000957506763
-0.24524809338959117,0.4833999968002231
-0.24354809758474893,0.484399994340669
-0.24354807835131848,0.4844000056801498
-0.2413482639754405,0.48569989599316865
-0.24134791584360094,0.48570011033343985
-0.23744911203701813,0.48819934354278777
-0.23744812906635832,0.48820005106800596
-0.23744722782719838,0.48820086013612984
-0.23734817455144622,0.488299913411882
-0.23734808112766953,0.48829999186705453
-0.2373479825683046,0.48830006100134804
-0.237347981985287,0.4883000613560448
-0.23354818953665035,0.49049994119472917
-0.23354798763685813,0.4905000609128109
-0.23074818932158064,0.4921999384613723
-0.2307479879226116,0.4922000636625596
-0.22964814084719667,0.4928999663469145
-0.2296480883929594,0.4928999989115916
-0.2296480328122414,0.4929000317122153
-0.22564832947095434,0.4951998611334553
-0.22564785362134057,0.49520015064870027
-0.224248158723242,0.49609995451176364
-0.22424808981560668,0.49609999736732396
-0.22424801199662112,0.49610004254171014
-0.2217482900844875,0.497499886812505
-0.22174789066986708,0.4975001214116646
-0.21784819266537608,0.49989993556827444
-0.21784808813746345,0.4998999967856728
-0.21784797646603885,0.49990005574905566
-0.21764824853302853,0.4999999197155608
-0.21764793003443098,0.5000000853673439
-0.21394809682748467,0.5019999952089365
-0.21394807910593913,0.5020000048086671
-0.2104481311618854,0.5038999765497248
-0.21044808465986964,0.5039000012701768
-0.21044804714164445,0.5039000204112528
-0.2100483394300438,0.5040998742670532
-0.21004784308731742,0.504100138135536
-0.20614814137126736,0.5062999698727949
-0.20614803390956682,0.5063000289577491
-0.20334812534612953,0.5077999799738763
-0.20334805073065804,0.507800020309097
-0.20224815839702734,0.5083999615819862
-0.20224801808273732,0.5084000394201708
-0.1983490152093679,0.5105994769384818
-0.19834811666203608,0.5106000412450326
-0.19834727525864124,0.51060068767331
-0.19704818243084946,0.511699920066057
-0.19704799527499625,0.5117000819936086
-0.19444821800042983,0.5139998849672633
-0.19444796153536834,0.5140001189910632
-0.19274812338191258,0.5155999666649039
-0.19274805197223954,0.5156000327192373
-0.19054828610143026,0.5175998198745184
-0.1905478986157724,0.5176001893475557
-0.18864836519799505,0.5194997227653332
-0.18864783069466284,0.5195002958588628
-0.18664809935758273,0.521799986896505
-0.1852482139230736,0.5233998560459002
-0.1852480978704764,0.5233999786641118
-0.18524800504820224,0.5234000696488238
-0.18274858526216303,0.5254995822690968
-0.18274764202370591,0.5255004721713238
-0.18104817335508952,0.5272999095851529
-0.1810480813712092,0.527299991261247
-0.18104797649970886,0.5273000557322206
-0.17884815210294847,0.5283999679306007
-0.17884809163315388,0.5283999972081788
-0.1788480180916679,0.528400030457352
-0.17494818440410045,0.5300999579621891
-0.17494799232338032,0.530100043835428
-0.17254812307533118,0.5311999839074505
-0.172548052960647,0.5312000163350281
-0.17104815843606078,0.5318999671131683
-0.17104808967335156,0.5318999980523681
-0.1710480135777922,0.5319000297547258
-0.16704852254864772,0.5334998261663836
-0.16704766931333856,0.5335002093254058
-0.16364820335302202,0.535199942305564
-0.16364808073171883,0.5351999905860573
-0.16364796486180608,0.5352000246210413
-0.16314927133029228,0.5352997633273441
-0.16314810729138823,0.5353000615633101
-0.16314698169042394,0.5353004822219968
-0.15924830603598378,0.5369999049431631
-0.15924787410080066,0.5370001041898599
-0.15534877014610432,0.5388996676549683
-0.15534745657471638,0.5389004209260002
-0.15504830985226337,0.5390998520743022
-0.15504808201816944,0.5390999882674681
-0.15504808177869953,0.5390999884270666
-0.15504796236511328,0.5391000523330837
-0.15144817248335463,0.5405999647838163
-0.15144800402554065,0.5406000365887408
-0.14754814072052352,0.5422999770037483
-0.14754803474469305,0.5423000219140548
-0.14584819911904226,0.5429999542304993
-0.14584819786060835,0.5429999547175033
-0.14584808389858933,0.5429999906477975
-0.14584797252274936,0.5430000156428946
-0.14584796798315086,0.5430000163617498
-0.14364813266224336,0.5432999939055099
-0.13974808796101434,0.5438000000011235
-0.1358482282700249,0.5442999820127888
-0.1358479481505783,0.544300021510448
-0.13194815638593846,0.5448999894742388
-0.13194809127153095,0.5448999986732233
-0.13194801566061468,0.5449000074165231
-0.12414811709696345,0.545699997012795
-0.12414810086653845,0.5456999985921255
-0.12414804581947718,0.5457000032427288
-0.1202480879619907,0.5460000000009971
-0.1124481325002738,0.5465999965749753
-0.1124480975797112,0.5465999989824568
-0.10854842194694286,0.5467999828735639
-0.10854775558209383,0.5468000369320972
-0.10764819641550606,0.5468999879506071
-0.10764808714374197,0.5468999979509358
-0.1076479795701107,0.5469000036140607
-0.10464818152248155,0.5469999968823149
-0.10464799446626269,0.5470000046757838
-0.10064809514801236,0.5471999996416964
-0.10064808077641187,0.5472000003694887
-0.09284812221138779,0.547599998244618
-0.09284809138594272,0.5475999996370869
-0.09284805024435565,0.5476000009681171
-0.08894823197078632,0.5476999963084651
-0.08894794409483908,0.5477000073788
-0.08504808796196521,0.5479000000009987
-0.08114812221138779,0.5480999982446181
-0.08114809138594271,0.548099999637087
-0.08114805024435565,0.5481000009681172
-0.07334823197078631,0.5482999963084652
-0.07334794409483908,0.5483000073788
-0.06944812221138778,0.548499998244618
-0.06944809138594271,0.548499999637087
-0.06944805024435564,0.5485000009681171
-0.05774808796193963,0.5488000000009996
-0.05384808796193963,0.5489000000009997
-0.049948087961939634,0.5490000000009997
-0.04604812351575685,0.5490999990893634
-0.0460480889469286,0.5490999997571212
-0.04604805140834003,0.549100000001
-0.03814823220744892,0.549100000001
-0.03814794376379221,0.5491000036983881
-0.034248123515756845,0.5491999990893633
-0.034248088946928594,0.5491999997571212
-0.03424805140834002,0.549200000001
-0.03034812451546874,0.549200000001
-0.030348086976916707,0.5491999997571215
-0.0303480524080688,0.5491999990893632
-0.026448232160035785,0.5491000036983881
-0.026447943716379065,0.549100000001
-0.014748124515468742,0.549100000001
-0.014748086976916711,0.5490999997571215
-0.014748052408068793,0.5490999990893632
-0.010848232160035788,0.5490000036983881
-0.01084794371637907,0.549000000001
0.000851875484981341,0.549000000001
0.0008519130221670506,0.5489999997571334
0.0008519475923861706,0.5489999990893516
0.0047517678399642115,0.5489000036983881
0.00475205628362093,0.548900000001
0.01645187548453126,0.548900000001
0.016451913023083294,0.5488999997571216
0.0164519475919312,0.5488999990893633
0.02035176783996421,0.548800003698388
0.02035205628362093,0.5488000000009999
0.024351875484531257,0.5488000000009999
0.02435191302308329,0.5487999997571215
0.024351947591931197,0.5487999990893632
0.028251767839964213,0.548700003698388
0.028252056283620933,0.5487000000009999
0.03215187548453125,0.5487000000009999
0.032151913023083276,0.5486999997571215
0.03215194759193122,0.5486999990893632
0.03995176783996421,0.548500003698388
0.039952056283620925,0.548500000001
0.043851875484531254,0.548500000001
0.04385191302308328,0.5484999997571215
0.04385194759193122,0.5484999990893632
0.055551874350281,0.5482000009673543
0.05555191540262775,0.5481999996394287
0.0555519463172876,0.5481999982430935
0.0594517681710111,0.5480000073788001
0.05945205604695834,0.5479999963084652
0.06335191203811164,0.5479000000009997
0.06725191203811164,0.5478000000009996
0.07115187432052955,0.5477000009681171
0.07115191546210602,0.5476999996370873
0.07115194628756254,0.5476999982446178
0.07895176457071584,0.5473000075634306
0.07895205965319267,0.5472999963106226
0.08295187518981857,0.547200000922207
0.08295191192196129,0.5471999997630748
0.08295194895645146,0.5471999981077518
0.08685176817101108,0.5470000073788001
0.08685205604695831,0.5469999963084652
0.0907517678399642,0.5469000036983881
0.09075205628362093,0.546900000001
0.09085184073684861,0.546900000001
0.09085190668601016,0.5468999991652326
0.09085198856243185,0.5468999959734043
0.09465187917953889,0.5467000017303986
0.09465190978828669,0.5466999999398575
0.09465194707999436,0.5466999973054716
0.09855186989565042,0.5464000032427287
0.09855192494269294,0.5463999985921271
0.09855194117316093,0.5463999970127924
0.10245191203818803,0.5460000000009948
0.10635187804696647,0.5456000034872739
0.10635190918669593,0.5456000001022349
0.10635194875165449,0.5455999952941404
0.1102517708200188,0.5451000181058886
0.11025205366924314,0.5450999854747327
0.11415187804696647,0.5447000034872739
0.11415190918669593,0.5447000001022348
0.11415194875165449,0.5446999952941404
0.11805187232655416,0.5442000050922302
0.11805192126240674,0.5441999984641371
0.11805194236939144,0.544199995334657
0.12195177222675052,0.543600021510448
0.12195205234619715,0.5435999820127888
0.1258518944331348,0.5431000022580533
0.12585192965031425,0.5430999977994794
0.12665173113498088,0.543000022613896
0.12665191481662066,0.5429999935828218
0.12665208475624168,0.5429999554286055
0.1297519035852616,0.5422000021824068
0.1297519204947931,0.5421999978326459
0.13365191203833438,0.5412000000009687
0.1375519120383344,0.5402000000009687
0.14145161979944196,0.539200074934018
0.1414522078723898,0.539199940834159
0.14195178999018146,0.5391000244106007
0.14195191089987563,0.5390999974342984
0.14195203191709466,0.5390999647425104
0.14535169030165626,0.5381000652176394
0.1453521362659116,0.5380999439440745
0.14935186088031238,0.5371000127904741
0.15325185408599504,0.536100014860538
0.15325191751531536,0.5360999978758266
0.1532519637427746,0.5360999844896375
0.15625187416854572,0.5352000113619061
0.15625190607670122,0.5352000015445427
0.15625195538097214,0.5351999855534254
0.15715166196786362,0.5349000833577949
0.15715216573767762,0.534899928444744
0.16105191203835745,0.5338000000009625
0.16495188187115747,0.5327000085096598
0.1649519084587439,0.5327000008504467
0.16495194550786946,0.5326999897026513
0.1688517687000825,0.5315000441050474
0.16885191124180654,0.5314999960518692
0.16885204931945078,0.5314999411662173
0.16955123502404257,0.5312002901499637
0.16955262109793243,0.531199800577957
0.17275187793691998,0.5303000095919918
0.1727519142798942,0.5302999991231744
0.17275194360417914,0.5302999902884022
0.17665185207610998,0.5291000184508851
0.17665190766924382,0.5291000006643879
0.17665197518492098,0.529099977332968
0.18055189020129703,0.5277000078399098
0.18165171228289637,0.5273000726393148
0.1816521143954135,0.5272999349576236
0.1844518450836389,0.5264000215221226
0.1844519792568891,0.5263999793183376
0.18835185207610997,0.525200018450885
0.1883519076692438,0.5252000006643879
0.18835197518492097,0.525199977332968
0.19225189020129704,0.5238000078399099
0.19335171228289635,0.5234000726393148
0.1933521143954135,0.5233999349576236
0.1961518450836389,0.5225000215221226
0.1961519792568891,0.5224999793183376
0.20005185207610998,0.521300018450885
0.20005190766924383,0.5213000006643879
0.200051975184921,0.521299977332968
0.20395186121601774,0.519900018244882
0.20395191852704583,0.5198999970486387
0.20395195556864062,0.5198999825888552
0.2049516050053239,0.5195001228141818
0.2049522257535539,0.5194998954292314
0.20795185092895468,0.5185000203707645
0.20795197266549056,0.5184999782373788
0.21185191203842388,0.5171000000009413
0.21575175283461523,0.5157000571510264
0.21575191329407403,0.515699994043974
0.21575206020176813,0.515699925919277
0.21595139869041693,0.5156002566749525
0.21595244883723488,0.5155997968878776
0.2196518535322319,0.5142000221384193
0.21965185471182594,0.514200021617166
0.22355187703109938,0.5127000134652931
0.22355194686368843,0.5126999860708361
0.22605172995796063,0.5117000728331272
0.2260519110286683,0.5116999929782199
0.22605208044357114,0.511699903769446
0.2274517889025828,0.5109000703642964
0.22745203690874752,0.5108999327630873
0.23135186515660358,0.508800025245011
0.23135195915730353,0.508799975201542
0.23325184288817033,0.5078000363958226
0.23325191054578073,0.5077999995777084
0.23325197998373706,0.5077999592337756
0.23525159074956836,0.5066001927742768
0.23525224543906878,0.5065998290262609
0.23915186174716505,0.5046000257913398
0.23915196180169163,0.5045999732053482
0.24045187285032965,0.5039000211022354
0.24045191755145007,0.5038999965743111
0.24045194497469305,0.5038999809992658
0.24305176905194098,0.5024000824931611
0.2430520573834015,0.5023999217382735
0.24695176195267265,0.5003000808163584
0.2469520645033911,0.5002999237684654
0.24755181080830557,0.5000000506160083
0.24755190905133412,0.4999999989989046
0.24755201065216004,0.4999999402350639
0.25085168333443436,0.49800013860944303
0.2508521470689123,0.497999872412975
0.2543517454048959,0.4961000904591554
0.25435208162503903,0.4960999152076416
0.25475188636337703,0.4959000128384725
0.2547519375813738,0.4958999869020019
0.2586517484504351,0.4939000838922269
0.2586520782797157,0.49389992149811407
0.26225157615512457,0.4922001586125043
0.2622516670520383,0.49220010737552233
0.26225197046415805,0.4921999551780966
0.26225208388910687,0.4921998854338546
0.2625513770548478,0.492000356656694
0.26255248416492055,0.49199970660274717
0.26645164568698343,0.4900001365914328
0.26645218527494496,0.4899998777635533
0.27025179431554147,0.4883000526664444
0.2702519056170005,0.48829999015036935
0.27025190619398226,0.4882999897529612
0.2702520021233526,0.4882999098828766
0.2702520028685638,0.4882999091709364
0.27035053816549487,0.48820137387400536
0.27035149480999193,0.48820052049740564
0.2703525423069328,0.488199781463933
0.2703536670617692,0.48819916636485755
0.2743518559266015,0.48630002665406225
0.27435196844126486,0.486299973968865
0.27825187491148956,0.4845000171364535
0.2782519063857622,0.48450000233146373
0.27825195407242115,0.4844999789839505
0.27845185733911976,0.48440002735060117
0.2784519670319757,0.48439997324732786
0.2821519092039988,0.48260000137985715
0.28605188596637493,0.48070001270271523
0.2860519379783586,0.48069998703098177
0.2864517390744428,0.4805000864829396
0.28645190875834775,0.4804999942213629
0.28645207143600987,0.480499890699779
0.28995180450879104,0.4781000737355862
0.28995202124804154,0.47809992877730983
0.2922518852601292,0.4766000174650788
0.29225190804696843,0.47660000241886236
0.2922519422252586,0.4765999792475324
0.29385184580671264,0.47550004553528274
0.29385197891424847,0.47549995541709356
0.2977519120386407,0.47290000000083204
0.29805191203864073,0.47270000000083207
0.3016517743763062,0.47030009177572174
0.30165205233954245,0.47029991231276896
0.3040518781308836,0.46880002119318076
0.3040519095646669,0.46880000123502574
0.30405194759512166,0.46879997629651143
0.30555165374588944,0.46780017219599956
0.3055521794317681,0.467799842307451
0.3094518181338883,0.4655000553805596
0.30945190998292477,0.4654999987866081
0.3094520022281687,0.46549993686816277
0.31045129631993634,0.46480043100392543
0.31045257960559136,0.4647996547075886
0.3133518659085654,0.4633000238612227
0.3133519134547131,0.46329999870941596
0.31335195565322255,0.46329997539773776
0.31725166716348857,0.4611001381355364
0.31725216350621493,0.46109987426705357
0.31765186945684915,0.46090002129173646
0.31765191222837086,0.46089999945166454
0.3176519535077524,0.4608999774890332
0.3211518637977299,0.4590000261887598
0.3247509977970886,0.4570005079128092
0.3247519315669314,0.4570000443918387
0.3247529042246628,0.4569996692721952
0.32505179693436714,0.4569000383689603
0.3250520189660172,0.45689994242455734
0.32895187407811605,0.45480002044111956
0.33205150045669024,0.4531002257070672
0.33205234098898356,0.453099809356251
0.33295181464179824,0.4527000432883333
0.3329519112837133,0.45269999812524936
0.33295200575099937,0.45269994954033627
0.33685191203856013,0.45060000000088046
0.3394517734350568,0.4492000746335361
0.33945191047464346,0.44919999582054165
0.33945204076818497,0.4491999108803785
0.3407518736115263,0.4483000266042191
0.3407519103984593,0.44830000068168385
0.3407519509316633,0.44829997108038094
0.3446517471370334,0.4454001226199776
0.3446519072674467,0.4453999942098024
0.3446520572220091,0.4453998548174911
0.3447514455841403,0.4453004664553599
0.3447524297995696,0.4452995912422081
0.3485518025643703,0.44230008642789176
0.3485520236215497,0.4422999163136523
0.3497518725582733,0.4414000296111096
0.3497519509936386,0.4413999697025037
0.35245189870160376,0.43930001037408645
0.35475182100262825,0.43750007124641066
0.35475200451934275,0.43749993064030746
0.3563518777084665,0.4363000257484647
0.3563519182490042,0.43629999485715176
0.35635193933282006,0.436299978326047
0.35975133522293606,0.43360045806036657
0.3597525436419622,0.4335996210388404
0.36025187548848236,0.43330002193092837
0.36025194875378874,0.43329997834831063
0.364151735504938,0.43100010411045336
0.36415209224609696,0.4309999023884647
0.3665518562151531,0.4297000302385593
0.3665519144785105,0.4296999978236804
0.3665519637354214,0.4296999689827649
0.36805187548848245,0.4288000219309283
0.3680519487537888,0.4287999783483106
0.3719515765466366,0.42650019785509263
0.37195226040747587,0.4264998258164231
0.3733518533760666,0.42580002933212774
0.37335191114467114,0.42579999960112
0.37335196978933166,0.4257999676604486
0.3758518308051572,0.4244000454915863
0.37585199401355923,0.42439995586049634
0.37975153675922696,0.4223002020743675
0.379752301528377,0.4222998268942983
0.38065181928798875,0.4219000412233598
0.3806519123126129,0.4218999978530911
0.3806520005471839,0.4218999527962811
0.3836518842002993,0.42030001484795293
0.3875517619529513,0.41820008081620824
0.3875520645033886,0.41819992376846676
0.3879517390744428,0.4180000864829396
0.38795190875834773,0.4179999942213629
0.38795207143600985,0.417999890699779
0.391451804508791,0.4156000737355862
0.3914520212480415,0.41559992877730983
0.39375183567070404,0.41410004980600823
0.39375190936522325,0.4141000000239858
0.3937519867406684,0.41409994397431327
0.3953517411686066,0.4129001281533596
0.3953520876487148,0.41289987842462705
0.3992518058546323,0.41020007351283805
0.3992520033110925,0.4101999087284077
0.3993512631895307,0.41010064884996955
0.3993519362157939,0.41010002847086824
0.39935265743620924,0.41009946484360416
0.4032518620932083,0.40730003585909197
0.40325191256894793,0.4072999987775668
0.4032519594740519,0.40729996273015573
0.40465160756507806,0.4062002392300637
0.40465223223633107,0.4061997822664027
0.4071518689159884,0.4045000293242357
0.4071519152289776,0.40449999719968327
0.4071519506864276,0.4044999716591229
0.41015188141574294,0.402300022457625
0.41015190895541426,0.4023000019746111
0.41015194489527923,0.4022999744456721
0.4110518523831063,0.40160004639958446
0.41105191515142786,0.4015999962122966
0.41105196556307794,0.4015999537094372
0.41475084507966214,0.3984009227761751
0.4147515773047297,0.39840034088755494
0.4147523553219228,0.39839982181418504
0.4147531737567733,0.3983993691417744
0.4149517987574183,0.3983000566414519
0.4149519075676526,0.398299989477763
0.4149520046075282,0.3982999168852956
0.4149520056414083,0.3982999159983621
0.41885185529984276,0.39480005092027987
0.4188519117342574,0.3947999988764286
0.41885196555609194,0.39479994648340827
0.4191516155453045,0.3945002964941957
0.419152229775071,0.3944997263944715
0.4227518319114024,0.39140006899929725
0.42275191211820845,0.39139999726381924
0.42275198545099163,0.3913999265885086
0.4235516379824375,0.3906002740570627
0.4235522043013249,0.3905997454494729
0.4266518814595556,0.3879000266342397
0.42665191174045,0.3878999998743313
0.426651941937377,0.3878999724020154
0.42795183013936205,0.386700075600183
0.42795198100930093,0.38669991246122776
0.43055181651183594,0.3834001212464717
0.4305520108555642,0.38339988142058823
0.43105181600692105,0.38280011523895996
0.4310519086612046,0.3827999978261041
0.431051995402204,0.3827998749556258
0.43365191203891806,0.37890000000055474
0.43445191203891803,0.3777000000005547
0.4362518889205624,0.37500003467808823
0.4362519354135005,0.37499996549521875
0.43835176025236766,0.37190022406641476
0.43835207442139174,0.3718997834905924
0.4389514828145864,0.37110057229966614
0.4389524102790635,0.37109948666224685
0.4422518535537178,0.3677000602580576
0.44225197141663203,0.3676999406228682
0.4427517285117089,0.3672001835277913
0.4427521038321571,0.3671998251302885
0.4461518595062924,0.3641000478979886
0.44615196517217454,0.364099952771037
0.4470518904861092,0.3633000191586506
0.44705190401430245,0.3633000070089055
0.44705194090695605,0.3632999730570892
0.4500518750938634,0.36050003448264234
0.45005194929189,0.3604999658520362
0.45125184855883443,0.3594000581906705
0.45125197640180076,0.35939994278914705
0.45395189663477603,0.357000013693169
0.45395192749277224,0.35699998636484576
0.45565178169812215,0.35550011500718415
0.4556519082413495,0.35549999620169553
0.4556520272123203,0.3554998698045488
0.45795184852186394,0.352900071802456
0.45795191004012625,0.35289999982545367
0.4579519711816445,0.35289992311501417
0.45895189891192295,0.3516000170656522
0.46185145556612417,0.3478005981373225
0.46185244407976955,0.34779946795973066
0.46195176685560274,0.34770014518389747
0.46195190624784055,0.34769999522941614
0.4619520346580859,0.34769983509891744
0.46485175641940585,0.34380020928196986
0.46485207718664057,0.34379979815334577
0.4657518397034307,0.3427000884106023
0.4657519088413324,0.34270000031878506
0.46575197812743185,0.3426999041722099
0.46775163492437655,0.3398004018166402
0.4677522229052654,0.3397996236886688
0.4696518340169277,0.3375000944482354
0.4696519080427197,0.33750000075638853
0.46965198314818,0.33749989656890117
0.4707517246964366,0.3359002724987097
0.4707521150597075,0.33589973897382974
0.4735518489070801,0.33230008117006504
0.4735519106183538,0.33229999876250205
0.47355196898257546,0.3322999145850686
0.4737517006868639,0.3320003170286359
0.4737521443510767,0.3319996979947522
0.4767516953820478,0.3281002816544898
0.47675214603425164,0.3280997325773293
0.4774518557807257,0.3273000642956447
0.4774519123317135,0.3272999976506493
0.477451963113996,0.3272999340285831
0.4798518335031007,0.3242001014426562
0.47985197080288094,0.32419988639023983
0.4813518943349226,0.3213000342282926
0.481351929272541,0.3212999655333261
0.48185186452824513,0.32030009502191786
0.4818519116568374,0.32029999614037846
0.4818519510878354,0.32029990481887044
0.4834518883948829,0.31640005763294227
0.48345193440130474,0.316399941858417
0.4849518358474181,0.31250019809852236
0.4849519956465019,0.3124998049162349
0.4852518909730675,0.3118000491542484
0.4852519321668296,0.3117999504549803
0.4865515601792234,0.30860086611678034
0.4865519466228057,0.3086000175143247
0.4865524019965779,0.30859920381935874
0.48895121961351845,0.30470112519183035
0.48895197269268603,0.304700047908565
0.4889528462519476,0.3046990657875526
0.48915183431372183,0.30450007772577836
0.48915197664525406,0.3044999114659476
0.4918518859392807,0.300800035766726
0.49185193757240164,0.3007999638281203
0.4930518661795923,0.29910006496793345
0.49305195881180097,0.2990999356878421
0.49465188346479416,0.29690003928997644
0.4946519125133072,0.29689999861453326
0.4946519384709674,0.2968999609270904
0.49695165975567607,0.29350037294099945
0.49695219331221135,0.2934996484089441
0.4973518033612759,0.2930001358476134
0.49735190862250067,0.2929999955936323
0.4973520023565978,0.2929998532343262
0.4997518928579431,0.2891000311696404
0.4997519106078408,0.2891000019012296
0.49975193156124037,0.28909996628018386
0.5008518943577095,0.28720003054082827
0.50085190309928,0.28720001522095584
0.5041519025585183,0.28120001723764987
0.5047518727692756,0.28010007199489806
0.5062519063748723,0.27730001057345016
0.5062519177266536,0.27729998943762685
0.5083517880351635,0.2734002302932514
0.5083520466085578,0.27339977571782415
0.5086518896626757,0.27290003729429424
0.5086519118791386,0.2728999996096268
0.5086519331291862,0.2728999622600812
0.5105518981478832,0.2695000248582025
0.5105518983310947,0.2695000244866302
0.5125516908503804,0.2659003981399295
0.5125521646801252,0.26589962103874404
0.5127518399925942,0.26560010807004036
0.5127519068652024,0.26560000256342714
0.5127519759223261,0.2655998813599492
0.5148518271849114,0.26170015758657644
0.5148519074434417,0.2616999964602674
0.5148519758221893,0.2616998341641171
0.5163518502009515,0.2578001607793354
0.5163519333873763,0.25779982921374034
0.5164518437829458,0.2570005460491843
0.5164520332482962,0.2569994632164664
0.517151906193353,0.25390002588835814
0.5171519180068243,0.25389997413991555
0.5180519120390605,0.2500000000002249
0.5189518212872312,0.24610039325815186
0.5189520307301712,0.24609961425412377
0.520151895327293,0.24220005431347802
0.5201519276503753,0.24219994536062786
0.520351664137713,0.24150086765494583
0.5203519458673849,0.24150001266852714
0.5203522950372895,0.24149918293738884
0.5218518814303749,0.23830006529880662
0.5218519138038291,0.23829999386721176
0.5218519370102032,0.238299939133099
0.5234518404111149,0.23440017459337653
0.5234519894808798,0.23439982790733951
0.5243518954550893,0.23240003685354088
0.5243519054477319,0.23240001421454418
0.5251518970374927,0.2305000356289592
0.525151907642282,0.23050000995068096
0.5251519298201308,0.2304999537694696
0.5266518772682925,0.22660009040424883
0.5266519106397622,0.22659999897114552
0.5266519403725666,0.22659990791633852
0.5278518288376187,0.2227002704049188
0.5278520087234093,0.22269973411828686
0.5282518932090708,0.22160005178271805
0.528251912836838,0.22159999611494569
0.5282519276960495,0.221599951289604
0.5291519027181668,0.21880002899857223
0.5291519062940462,0.21880001766334406
0.530351898662881,0.21480004458748042
0.5303519246757838,0.21479995519730058
0.53145184048283,0.21090025369959167
0.531451995395881,0.21089974992977767
0.5321518902098986,0.20880006548772476
0.5321519097470864,0.2088000043875135
0.5321519318167734,0.20879992880046203
0.5326519060711825,0.2070000214845893
0.5326519180920157,0.2069999785397515
0.5337519120390485,0.20310000000027145
0.5348518837942801,0.19920010014081402
0.534851911153473,0.19919999579194309
0.5348519321670097,0.19919990187647346
0.5356518769407299,0.19530017110458725
0.5356519060039039,0.1953000030853818
0.5356519257343716,0.19529982196132675
0.5359519096810492,0.1914000306545171
0.5360519086227221,0.19000004782913038
0.536051915863046,0.1899999522005411
0.5362519106669599,0.18750001715161776
0.5365519120390947,0.1835999999999258
0.5368519086202005,0.1797000444455514
0.5368519110026472,0.17970000989644758
0.5370519046806812,0.17580014348892148
0.537051923058755,0.1757998567443437
0.5373519086202005,0.1719000444455514
0.5373519110026472,0.17190000989644744
0.5375519102857895,0.16800003418921602
0.5375519116704837,0.16800000354308314
0.5375519130077303,0.16799996222288394
0.537651909252939,0.16410010865974484
0.5376519099463297,0.1640999989045843
0.5376519065297592,0.16409989256810223
0.5374519124075747,0.16020000718550215
0.5374519116797825,0.16019999281390165
0.5372519188735493,0.15620013668923957
0.5372519085310067,0.15619986318489282
0.5371519147960495,0.1523001075215617
0.5371519100007529,0.15230000043793487
0.5371519010338485,0.15229989269888222
0.5367519194546078,0.14840007230128613
0.5367519107113121,0.1483999966904051
0.5367519015123239,0.14839993157596973
0.5361519213985289,0.14450006083630157
0.5361519118285921,0.1445000028591703
0.5361518994226276,0.14449993691760893
0.5360519371141816,0.14400012537537915
0.5360518898191379,0.14399987408687293
0.5354519335739756,0.14060012203095318
0.5354518931966493,0.1405998775240851
0.5348519227108439,0.1367000693663504
0.5348518996403252,0.13669993092110064
0.5341519202398816,0.13280004569005663
0.5341519116368392,0.1327999999331003
0.533351925876246,0.12890006745608604
0.533351896554919,0.1288999329018286
0.5324519780031808,0.12500028584429665
0.5324518610579185,0.12499971110663023
0.5321519240760018,0.1233000682091011
0.5321519109753864,0.1232999989641103
0.5321518969605181,0.12329993365418872
0.5316519217352597,0.12110004266305195
0.5316519199990566,0.1211000365279152
0.5307519278757611,0.11720006862551402
0.530751909878968,0.11719999486578023
0.530751894415879,0.11719993751758237
0.5285519577584682,0.10940016209585302
0.5285518711911179,0.10939983660800456
0.5282519264385991,0.10820005759792894
0.5282519120527146,0.10820000253054454
0.5282518944778112,0.10819994073055206
0.5274519330515877,0.10550007091704797
0.5274518919605461,0.10549992881231093
0.5263520607905161,0.10160052739129567
0.5263518152328277,0.1015994606507573
0.5256519202398814,0.0977000456900563
0.5256519116368391,0.09769999993310029
0.5248519200653285,0.09380003912784987
0.5248519187157616,0.09380003393760253
0.5243519239731212,0.09140005728331034
0.5243519102318179,0.09139999459726802
0.5243518992224425,0.09139994873330293
0.523951970258818,0.08980023287880488
0.5239518638031818,0.08979976484986564
0.5231519399954013,0.08590013628693544
0.5231518874606994,0.08589986306318476
0.5217519120390703,0.07809999999982334
0.5210519368375244,0.07420013816263869
0.521051890694703,0.07419986126143449
0.5204519314940369,0.07030012645710468
0.5204518998670639,0.0702999958244252
0.5204518991249567,0.07029999370374335
0.5204518188980228,0.07029982144162294
0.5204517901293902,0.07029975618260842
0.5203529574706558,0.07010209086513948
0.5203524957209276,0.07010103552744225
0.5203521442804476,0.07009993851328745
0.5203519068319459,0.07009881131823967
0.520351785863635,0.07009766575412776
0.520151912878591,0.06640001553081383
0.520151911242515,0.06639998446683934
0.5199519120390848,0.062499999999948784
0.5197519120390847,0.05859999999994878
0.5193519194168861,0.0508001438670749
0.5193519083465512,0.05079985599112766
0.5192519130054404,0.046900037687805
0.5192519116775147,0.04689999663545825
0.5192519102811796,0.0468999657207984
0.5190519120390847,0.04299999999994878
0.518851919416886,0.0391001438670749
0.5188519083465511,0.03909985599112766
0.5187519128242639,0.0352000306219274
0.5187519120950155,0.03520000716561519
0.5187519101516992,0.03519996225223902
0.5185519188735492,0.03120013668923952
0.5185519085310066,0.03119986318489277
0.5184519120390857,0.02729999999997437
0.5183519157364741,0.02340014419812179
0.518351912039086,0.02339985575446507
0.518351912039086,0.011700144245534928
0.5183519157364741,0.01169985580187821
0.5184519120390857,0.007800000000025632
0.5186519083465512,1.440088723289893e-07
0.518651919416886,-1.4386707490622568e-07
0.5188519102815607,-0.003899965728231833
0.5188519116769295,-0.0038999966205883613
0.5188519130056307,-0.0039000376952326057
0.5189519046624805,-0.007799712312369377
0.5189519341109672,-0.007800286934414607
0.5192519086184146,-0.011699955531232856
0.5192519110071242,-0.011699990173244482
0.519451904680681,-0.01559985651107594
0.519451923058755,-0.015600143255656314
0.5197519086202005,-0.019499955554448733
0.5197519110026472,-0.019499990103552498
0.5199519120391627,-0.023400000001468947
0.5201519120390847,-0.027299999999948785
0.520351910764603,-0.03119997514755446
0.520351912039086,-0.03120007315991116
0.520351912039086,-0.03239959861842359
0.5203519406363369,-0.03240040036147711
0.5205519099505611,-0.035199970760616366
0.5205519102364257,-0.03519997507920556
0.520751912039162,-0.039100000001456706
0.5209519120390848,-0.04299999999994878
0.5211519102811797,-0.046899965720801115
0.5211519116775144,-0.046899996635449574
0.5211519130054404,-0.0469000376878069
0.5212519083465512,-0.05079985599112766
0.5212519194168861,-0.0508001438670749
0.5214519102811797,-0.054699965720801116
0.5214519116775144,-0.054699996635449576
0.5214519130054404,-0.0547000376878069
0.5218519120390857,-0.07029999999997437
0.5219519111274494,-0.07419996444615723
0.5219519117952073,-0.07419999901498536
0.5219519120390861,-0.07420003655357398
0.5219519120390861,-0.07809985575446507
0.5219519157364741,-0.0781001441981218
0.5222519119466918,-0.08979999639661451
0.5223519119490047,-0.0937999963967349
0.5224519111274494,-0.09769996444615722
0.5224519117952072,-0.09769999901498536
0.522451912039086,-0.09770003655357397
0.522451912039086,-0.10159996344644524
0.5224519117952076,-0.1016000009849973
0.5224519111274493,-0.10160003555384516
0.5222519130062032,-0.10939996228244354
0.5222519116751734,-0.10940000342402001
0.5222519102827039,-0.10940003424947653
0.5220519194168861,-0.11329985613292508
0.5220519083465512,-0.11330014400887231
0.5219519130062032,-0.11719996228244355
0.5219519116751734,-0.11720000342402001
0.5219519102827039,-0.11720003424947653
0.521751919416886,-0.12109985613292508
0.5217519083465512,-0.12110014400887231
0.5216519120390857,-0.12500000000002565
0.5215519130077303,-0.12889996222288586
0.521551911670484,-0.12890000354307438
0.5215519102857549,-0.12890003418998242
0.5213519193590145,-0.13279985726142013
0.5213519083854125,-0.1328000001682165
0.5213518903881272,-0.13280014073130839
0.5207519233666323,-0.1366999263710249
0.5207519119453928,-0.13669999458690055
0.5207518955983778,-0.13670007809346849
0.5203519799901121,-0.1385996772327308
0.5203518631100638,-0.13860032619355725
0.520051923991572,-0.14059992031683569
0.5200519091431902,-0.14060001048459211
0.5200518980243779,-0.1406000683218037
0.5192519399954013,-0.14449986371306456
0.5192518874606994,-0.14450013693681524
0.5185519202398815,-0.14839995430994338
0.5185519116368391,-0.1484000000668997
0.5177519251270861,-0.15229993619606966
0.5177519127237934,-0.1522999932960616
0.5177518942006117,-0.15230006957017567
0.5167519368392746,-0.1561999032793907
0.5167519101631146,-0.1562000001387407
0.5167518806733895,-0.1562000940972519
0.5164520352060555,-0.1570996304992538
0.5164518147144848,-0.15710037713295674
0.5156519482516116,-0.16019985967658998
0.5156518794522102,-0.16020014120990914
0.5147519492885877,-0.1640998385856067
0.5147519074211426,-0.16409999838600636
0.5147518559858044,-0.16410015614860163
0.5133519576557887,-0.16799987292507415
0.5133519082489315,-0.1680000008219972
0.513351855490636,-0.16800012016568006
0.5125520355044622,-0.16969973763629914
0.5125518022494199,-0.16970026837493607
0.5116519254283546,-0.1718999672708735
0.5116519092451586,-0.1719000061310609
0.5116519005998568,-0.17190002624314613
0.5099519168878726,-0.1757999888765219
0.5099519072141119,-0.17580001113476326
0.5086519328803474,-0.17879995190498885
0.5082521859530977,-0.17969938369368602
0.5082517136955368,-0.17970064461668564
0.5070519906446297,-0.18359974453213387
0.5070518456513302,-0.1836002589123743
0.5060519458651841,-0.18749986807834398
0.5060518814155436,-0.18750013270213164
0.505151920498134,-0.1913999633442399
0.5051519093492195,-0.19140001022340783
0.5047519542337071,-0.19299983122163902
0.5047518750818532,-0.193000170003379
0.5042519387813184,-0.19529987698583928
0.5042519368502965,-0.1952998850003661
0.5042518665198542,-0.19530011071475567
0.504251865042067,-0.19530011455543117
0.5026519575212072,-0.19919988913752665
0.5026519102913202,-0.1991999976220525
0.5026518565818265,-0.19920010783380207
0.5008519412797217,-0.2026999431434506
0.5008518834461808,-0.20270005718604647
0.5006519248765587,-0.20309997432529056
0.5006518989400838,-0.20310002554329595
0.49865196774868414,-0.20699989136652505
0.49865185869928474,-0.20700010981746778
0.49695192616621964,-0.21049997091495487
0.4969518975783851,-0.210500028921638
0.49675199065252656,-0.2108998427733551
0.4967518383747531,-0.21090015960627428
0.49495193456553066,-0.2147999511929229
0.4949518899797867,-0.2148000490208799
0.49315193524702094,-0.21879994842702588
0.49315191221954335,-0.21879999825472216
0.49315188600703425,-0.2188000520643396
0.4930520517228114,-0.21899972063278533
0.4930517880667661,-0.21900028668619684
0.4914519185498127,-0.22269998494415152
0.4897519849719578,-0.22659983268361525
0.48975190630071797,-0.22659999828462854
0.4897518187001816,-0.22660015556511776
0.48915201699756866,-0.22759982506947254
0.48915181348978337,-0.2276001786208686
0.4875519929109451,-0.230499853420013
0.48755190786585084,-0.23049999727368772
0.48755181428840566,-0.23050013600126867
0.48525192172569215,-0.2336999865233048
0.48525190239191435,-0.23370001350636072
0.4847519601294889,-0.2343999326737564
0.48475186494350786,-0.23440006802725855
0.48205192863249385,-0.2382999760320566
0.4813519378786523,-0.23929996308663942
0.4813518856108288,-0.23930003649648882
0.47925219708295286,-0.24219960636831747
0.4792516619937535,-0.2422004167424978
0.4774519462327795,-0.24519994301078782
0.4774519118702111,-0.24519999877790857
0.47745187464997224,-0.2452000560839734
0.4768524657115385,-0.24609916949162405
0.4768519508216571,-0.2461000211640788
0.4768515131938098,-0.2461009149981951
0.47515192813601065,-0.24999996307196956
0.47355288191739453,-0.2535978177740181
0.47355246109375654,-0.2535989159371865
0.47355215717877175,-0.25360005202281743
0.4735519734918043,-0.2536012136225664
0.473551912039086,-0.25360238804942326
0.473551912039086,-0.2536998692737768
0.4735519002442627,-0.2536999964946902
0.47355189992450547,-0.2536999981995032
0.47355189964680366,-0.25369999917068287
0.4735518553250656,-0.2537001131487344
0.4735518530522735,-0.25370011797386105
0.4734520991600534,-0.2538996257583015
0.47345175322677113,-0.25390038710521473
0.4718519903354784,-0.25779980915274053
0.4718519058313338,-0.25779999538404275
0.4718518059170446,-0.25780017847825354
0.4696519720461831,-0.2614998990792479
0.4696519712402353,-0.26149990037249243
0.46965190414450003,-0.26149999443433025
0.46965183020852547,-0.26150008178797274
0.46965182919752985,-0.26150008284197035
0.46945230334029425,-0.26169960869920594
0.4694515610182649,-0.26170042780698344
0.4662521507930932,-0.2655997090189115
0.4662516932449797,-0.2656003063103488
0.46575210178380483,-0.2662997343559937
0.4657516928199803,-0.2663002418958408
0.46285221659815007,-0.26949966393372243
0.4628516355265652,-0.2695003594666172
0.4618519894762628,-0.2707998993320103
0.4618519088510755,-0.27079999938806915
0.4618518269692852,-0.27080009215934187
0.4594522065396158,-0.27339968095815037
0.4594516429970177,-0.27340034078696707
0.4579519925771944,-0.2752998979854099
0.4579519081109234,-0.2753000000380191
0.4579518243103728,-0.2753000923464131
0.4560521489015922,-0.2772997506714453
0.45605169084337494,-0.2773002633285917
0.4539519481058329,-0.2797999570637608
0.4527519958808534,-0.28119990218497465
0.45275183045613154,-0.2812000997128568
0.4500519528288827,-0.28449995014616086
0.4500518701181064,-0.2845000489081795
0.44945194477045813,-0.28519996181376916
0.4494519071987074,-0.285200004862662
0.44945188268145597,-0.2852000320268944
0.4461524984896907,-0.28879936023609293
0.44615193833661,-0.2888000206208673
0.4461514306232682,-0.2888007221240295
0.44595198951703807,-0.28909988378337464
0.4459519881963946,-0.2890998856616003
0.4459518143202876,-0.28910009769485
0.4459518138390217,-0.2891000982004785
0.44205194013404975,-0.29299997190545046
0.442051910889458,-0.29300000073989996
0.4420518841472047,-0.29300002638464256
0.43835260721969344,-0.2964993423971532
0.43835194234875396,-0.296500027034795
0.4383513378796491,-0.2965007655462492
0.4380519848687253,-0.29689990289414764
0.4380519818158353,-0.29689990678681455
0.438051826720802,-0.2969000804833061
0.4380518244123246,-0.29690008275903906
0.4344520288874983,-0.3002998896435972
0.43445179838950604,-0.30030011364999415
0.4339519417272941,-0.30079997031220607
0.4339518819105234,-0.30080002924285143
0.4305519741911706,-0.30409993967634097
0.43055191169986645,-0.3040999984888454
0.43055184569298244,-0.30410005686854874
0.42985255020985746,-0.3046994529969416
0.42985193415518047,-0.3047000222153927
0.4298513622104034,-0.30470063573978673
0.42665197821778056,-0.3083999234812569
0.42665191149018666,-0.3083999978880982
0.42665183967275994,-0.3084000723667403
0.42645292221032405,-0.30859898982917616
0.4264522813165677,-0.30859968708199476
0.4264517013212528,-0.30860043575531115
0.42645118633242196,-0.3086012305463554
0.42415193196760514,-0.3124999662084361
0.4241518916410054,-0.3125000335114128
0.42275201268362517,-0.31479983465568045
0.42275181714045224,-0.3148001687089443
0.4218519269324386,-0.3163999735231906
0.4218519237518691,-0.31639997910676887
0.4195520034101375,-0.3202998450667099
0.4195519077884072,-0.32029999596817904
0.4195518010279772,-0.3203001427289116
0.41885193608269067,-0.32119996908713716
0.4188518882108092,-0.3212000310807003
0.416551982076697,-0.32419990864693354
0.41655198202791005,-0.3241999087079423
0.41655182807820773,-0.32420007871375656
0.4149519437755953,-0.3256999702474558
0.41235191203797833,-0.32810000000146033
0.4110519419373741,-0.329299972402018
0.41105191174046013,-0.3292999998743221
0.41105188145954874,-0.3293000266342456
0.4079522043013249,-0.3319997454494729
0.4079516379824375,-0.3320002740570627
0.4071519854509777,-0.3327999265885225
0.4071519121182363,-0.3327999972637934
0.407151831911388,-0.33280006899930964
0.403552229775071,-0.33589972639447147
0.4035516155453045,-0.33590029649419567
0.4032519655560819,-0.33619994648341833
0.4032519117342775,-0.33619999887640956
0.4032518552998322,-0.3362000509202894
0.4006520837950699,-0.338533179193794
0.4006517467116222,-0.33853349442065706
0.3993521066206411,-0.33979981040674123
0.3993519068037109,-0.3397999871273199
0.39935164036185505,-0.3398
0.39925640068345547,-0.3398
0.39925533453217654,-0.3398000506194293
0.3992542779726455,-0.3398002020223139
0.3992532405103169,-0.33980045284654115
0.3992522314788354,-0.339800800835543
0.39925125995606414,-0.339801242858598
0.3992503346824152,-0.3398017749389968
0.39924946398221534,-0.33980239228981934
0.39924865568881507,-0.33980308935700065
0.3953520194358506,-0.34349989810981313
0.3953518073578823,-0.34350010468020375
0.39505202892758,-0.34379988311050597
0.3950517884863121,-0.343800109823799
0.39145215919496895,-0.3469997803049929
0.39145167820863863,-0.34700023382944734
0.39075208024333474,-0.3476998317947513
0.3907517302298464,-0.3477001534007022
0.387552275826174,-0.3503996930538007
0.38755157548624425,-0.3504003365532559
0.3863520134966101,-0.35159989854289014
0.3863519089521112,-0.3515999978871176
0.3863518014835608,-0.3516000900827549
0.38365200270216604,-0.35379992612685435
0.3836518229302141,-0.3538000757430036
0.38165198624982377,-0.35549993692133536
0.38165191148559485,-0.3554999982738208
0.38165183311401923,-0.3555000581558177
0.3797520396756242,-0.3568999059525298
0.3797517871019951,-0.35690009760759
0.376551958584355,-0.3593999636369964
0.37655191381849923,-0.35939999785967847
0.37655186177120165,-0.35940003590614633
0.37585199965689753,-0.3598999374163635
0.3758518256340618,-0.35990006425039234
0.37195216202149745,-0.36279981411614537
0.37195167272267765,-0.3628001994308087
0.3713520049244727,-0.3632999225959795
0.3713519106707097,-0.3632999977687533
0.3713518126257009,-0.3633000692886389
0.36805191613440696,-0.3655999971462074
0.36575225636757625,-0.36719976046765973
0.36575158649746636,-0.36720026450304194
0.3641519448126646,-0.36849997337194335
0.36415187886875516,-0.3685000261346853
0.3608527759888536,-0.3710993193127895
0.3608519491655138,-0.3711000386941291
0.36085119624347317,-0.3711008350952516
0.3602521505905422,-0.3717997216903377
0.3602516921050886,-0.3718002932456632
0.35785191203888606,-0.3750000000006
0.35635193469465665,-0.3769999697929059
0.356351908337153,-0.37700000444924614
0.3563518922249218,-0.37700002509828856
0.35485199846597776,-0.3788998905262843
0.3548518283517383,-0.3789001115834637
0.3524519670186805,-0.3820999266942074
0.35245191084494915,-0.3820999991051316
0.35245185243648375,-0.3821000695367393
0.35185194477045817,-0.38279996181376913
0.35185190719870746,-0.38280000486266197
0.351851882681456,-0.3828000320268944
0.34855195339411543,-0.38639995488581147
0.3485519114462712,-0.38639999965949223
0.34855186887837697,-0.38640004316112325
0.34825203527576953,-0.38669987676373063
0.34825190941441114,-0.3866999950603692
0.3482517734391091,-0.3867001078004711
0.3446519770149032,-0.38949994946374245
0.3446519118592008,-0.3894999986276572
0.3446518436580467,-0.3895000470124906
0.34305219847274265,-0.3905998030773871
0.34305163830471813,-0.3906002142273838
0.34075196909468725,-0.39239995534827754
0.34075191554140155,-0.39239999615863375
0.3407518485041891,-0.39240004447494853
0.3377521440201718,-0.3944998376137607
0.337751688518209,-0.39450017385006014
0.33685195484677494,-0.39519996670561996
0.3368519113186822,-0.39519999989244253
0.33685186840061276,-0.39520003133069903
0.3329520303872968,-0.3979999150325669
0.33295190989556767,-0.39799999689679233
0.332951785652231,-0.39800007222164036
0.33225244823570554,-0.398399693602512
0.3322514125910649,-0.39840036323543365
0.3289519923746956,-0.40079994157461135
0.32895191008799285,-0.4007999992263085
0.32895182880636226,-0.4008000520210066
0.3265522659876538,-0.40229977878269935
0.32655157545041885,-0.40230024683219595
0.3250520045071672,-0.40339993219058046
0.32505190976041837,-0.40339999874561305
0.3250518153945001,-0.40340005947415003
0.32115208623035335,-0.4057998928059327
0.3211517418573762,-0.4058001134550084
0.31725195080805146,-0.4083999741545582
0.3172519103791769,-0.40840000062618
0.3172518739228645,-0.4084000236589006
0.31435194806997263,-0.4101999776365577
0.31435187567422396,-0.4102000218194834
0.3133519485883663,-0.410799978070998
0.30945191746543615,-0.4130999968004155
0.307751921660907,-0.41409999434067724
0.3077519024274766,-0.41410000568015803
0.3055519832521043,-0.4153999579201507
0.3055519140223277,-0.4153999974672559
0.30555183580061124,-0.41540003909726475
0.3016522454390676,-0.4173998290262615
0.30165159074956716,-0.4174001927742775
0.30065202056082635,-0.41799993488752196
0.3006519123753467,-0.4179999965330071
0.3006517963155689,-0.41800005586715316
0.29775199028074645,-0.4193999622287916
0.29775190811675945,-0.41940000034121017
0.2977518350998987,-0.41940003156546535
0.2938520866314643,-0.42099992837302824
0.29385173994542724,-0.42100007744279305
0.2918520121988887,-0.4218999549287354
0.2918518127769653,-0.4219000470195321
0.28995195058353407,-0.42279998174273636
0.2899519144269721,-0.4227999985351497
0.28995187039139286,-0.42280001815477763
0.2860519481047371,-0.4244999842797301
0.28605187575589125,-0.4245000152161983
0.2829522575701175,-0.42579985510055507
0.2829515769108152,-0.4258001675647535
0.28215195407241084,-0.4261999789839557
0.28215190638577653,-0.42620000233145694
0.28215187491148574,-0.42620001713645533
0.2795522264903336,-0.42739985486929477
0.279551607106696,-0.42740016419496113
0.2782519553215532,-0.4280999766946534
0.27825186835492927,-0.42810002254727075
0.2751523229146106,-0.42969978793582236
0.27515151994531495,-0.4297002450591612
0.27435200135316,-0.43019994417925805
0.27435191172657997,-0.4301999978895387
0.27435181809383224,-0.4302000493218627
0.27035206650484794,-0.4322999189060795
0.270351760160404,-0.43230008584505597
0.2680525450318838,-0.43359964222204556
0.2680513303521931,-0.4336004362656697
0.26645210214543646,-0.43479985742073723
0.2664517281205827,-0.4348001504792493
0.2631520173545564,-0.4374999138332708
0.2631519122863759,-0.4374999956378116
0.26315179649227544,-0.43750007703174226
0.26255244750649304,-0.43789964302226386
0.2625514207597579,-0.4379004156983568
0.2586522693522455,-0.4411996976585596
0.25865158106768005,-0.44120033097182015
0.2584519999429284,-0.4413999120965718
0.25845190943684737,-0.4413999986892504
0.25845181754090907,-0.441400079174615
0.2547519608816903,-0.44449995907828477
0.2547518622814659,-0.44450003980657676
0.2537519849558231,-0.44529994166709097
0.2537518400997072,-0.44530005953650803
0.2508519341250898,-0.4476999817223983
0.25085191774971244,-0.44769999513443953
0.2508518836497336,-0.4477000224131312
0.24895201346693827,-0.44919991992586433
0.24895191041574602,-0.44919999750798784
0.24895180357607238,-0.4492000705015015
0.24695194048280614,-0.45049998151212456
0.24695191335553907,-0.4504999989130849
0.24695188170299556,-0.45050001866892214
0.2430520167415481,-0.45289993556827446
0.24305191221363548,-0.45289999678567283
0.24305180054221087,-0.4529000557490557
0.24265240317558978,-0.45309975443236616
0.2426514471437816,-0.4531002922204582
0.23915199736107498,-0.45529994636958804
0.2391518276903917,-0.45530005515161026
0.23655203670055439,-0.4569999184911193
0.23655178957774425,-0.4570000847814528
0.23525197376507753,-0.45789995726714516
0.2352519126993259,-0.45789999834907225
0.2352518468594641,-0.4579000401110953
0.2313520862303523,-0.46029989280593336
0.2313517418573752,-0.46030011345500904
0.23045191203864068,-0.46090000000083203
0.2274519504111985,-0.46289997441912684
0.22745187387704607,-0.46290002589619983
0.22465257247716208,-0.4647995518461211
0.2246513214656718,-0.4648005368853644
0.22355194292144895,-0.465799971925567
0.2235518807429573,-0.4658000276146825
0.22015196259722683,-0.46879995539032704
0.22015191216791755,-0.4687999988231625
0.2201518587190474,-0.4688000426565115
0.2196520329394547,-0.4691999032801857
0.21965179384478162,-0.4692001000110291
0.21575226935224553,-0.4724996976585596
0.21575158106768005,-0.47250033097182015
0.21555201526605278,-0.4726998967734474
0.21555191015910527,-0.47269999656324113
0.21555179794081725,-0.47270009251258643
0.21185193140531203,-0.4756999842981312
0.21185189274189636,-0.4757000157890836
0.21075201175094102,-0.47659991841804705
0.2107518142204693,-0.4766000838449886
0.20795194170332026,-0.4789999745739734
0.20795188202388928,-0.47900002501313227
0.20615203722218672,-0.48049989568121776
0.20615203566474086,-0.4804998969044454
0.20615176867212145,-0.48050007157178526
0.20615176562923573,-0.48050007320554317
0.2039519633891874,-0.48159997432556734
0.20395186095254214,-0.4816000261988386
0.20005193758137332,-0.4835999869020021
0.20005188636337656,-0.48360001283847276
0.1984519405501038,-0.4843999857451092
0.19845191471283385,-0.4843999984812834
0.19615195382088643,-0.4854999800180256
0.19615191726746886,-0.4854999971318178
0.19615186412807625,-0.48550002088494126
0.19225209279111738,-0.487199921211308
0.19225173415714328,-0.48720008507460283
0.18995202278561304,-0.4882999470348999
0.18995191115532145,-0.48829999746116126
0.1899517969229341,-0.48830004316924996
0.18835218759880012,-0.48889989666580014
0.18835164225615125,-0.48890011759834445
0.18445206047980123,-0.4905999352957278
0.18445176552048845,-0.49060006895056285
0.1810519878694652,-0.4921999643157503
0.18105191091649012,-0.4921999991385167
0.18105183486091536,-0.4922000308719453
0.18055195806464788,-0.4923999815904523
0.18055186617625194,-0.4924000188161923
0.1766520252504034,-0.4939999535550019
0.1766517998633433,-0.4940000488977736
0.17275194896729706,-0.4956999839037424
0.17275187522587562,-0.49570001636207667
0.1718525410953659,-0.49609972042008105
0.17185132175078857,-0.49610035417354464
0.1688519120386005,-0.4979000000008575
0.16535240981567853,-0.4999997013346107
0.16535144763641435,-0.5000003483025037
0.16495197694296782,-0.5002999513225886
0.16495190640914628,-0.5003000026507347
0.16495184963208467,-0.5003000416052027
0.16105194388394423,-0.5028999787706296
0.1610519170564449,-0.5028999963932204
0.1610518743485712,-0.5029000235571259
0.15945299881799427,-0.5038993207637366
0.1594519573251528,-0.5039000569281559
0.15945100582345742,-0.5039009062160428
0.1571519965338764,-0.5061999155056238
0.15715191145487256,-0.506199997045619
0.1571518194363952,-0.5062000779816785
0.1552524856679628,-0.507799516944569
0.15525140758186418,-0.5078005549033306
0.1532519310727227,-0.5099999790633862
0.15325192031533091,-0.5099999907776146
0.15165213649967468,-0.511699761510961
0.1516519759157861,-0.5116999133464087
0.15165194104916013,-0.511699949694198
0.15165177130167556,-0.5117000917858094
0.14935194320201015,-0.5131999796768956
0.14935188704988012,-0.5132000157708849
0.14555297287779684,-0.5155993299971547
0.1455519555799665,-0.5156000544702064
0.14555102482834228,-0.5156008872111579
0.14535196653673618,-0.515799945502764
0.14535185829244437,-0.51580005524001
0.14175193891166227,-0.5194999723813695
0.14175188479014528,-0.5195000272493548
0.14145247753058238,-0.5197994345089179
0.14145143220319106,-0.5198006397815266
0.138751912038886,-0.5234000000005999
0.13755194951652805,-0.5249999500304106
0.13755191584413365,-0.5249999939036764
0.1375518677069362,-0.5250000536655937
0.1356540829073291,-0.5272973721072233
0.13565342305797112,-0.5272982557195408
0.13565285286785692,-0.5272991996767096
0.13565237781317022,-0.5273001949128362
0.13565200245640116,-0.5273012318695367
0.13565173040252737,-0.5273023005877374
0.13565156426439146,-0.5273033908033229
0.1352520711742414,-0.5311984484322861
0.13525201305707021,-0.5311994796549083
0.1352520497359649,-0.5312005118624267
0.1352521809019232,-0.5312015363589828
0.13595168315323627,-0.5351986920807718
0.13595198682943402,-0.5351999776244907
0.13595243905585752,-0.5352012187260772
0.1375517880667662,-0.5388997133138037
0.13755205172281154,-0.5389002793672152
0.1376518511386883,-0.5390998781989685
0.13765190942131383,-0.539100002177154
0.13765196058765025,-0.5391001262260815
0.13915181596825255,-0.5429997502156475
0.1391518974979235,-0.5429999981030812
0.13915182573061233,-0.5430001023585532
0.13915182353468933,-0.543000105099336
0.13755249123505456,-0.5448993122051524
0.13755194122780404,-0.544900020845686
0.13755144941287392,-0.5449007710439638
0.1363524805793635,-0.5468990524331478
0.136351960952319,-0.5469000231794342
0.13635153868362646,-0.5469010400618114
0.1349519405980571,-0.5507999204430403
0.1349518846783645,-0.55080007997766
0.1336525178557633,-0.5545982291514173
0.1336521826505283,-0.5545994186207801
0.13365197989654243,-0.554600637673993
0.133651912039086,-0.5546018716088699
0.133651912039086,-0.5546998538825444
0.1336519120284913,-0.5546998542904417
0.13365189734889169,-0.5546999952761934
0.1336518269092791,-0.5547001185739814
0.13085199087701693,-0.5585998901903465
0.13085190326697096,-0.5585999905154653
0.13085190153027282,-0.5585999921570234
0.13085180012354317,-0.5586000711698036
0.1308517986643665,-0.5586000721480977
0.12975197512203512,-0.5592999598568541
0.12975191144617362,-0.5592999991988709
0.12975184699588982,-0.5593000366916178
0.12585194474466152,-0.561499981551285
0.1258519179009886,-0.5614999964585909
0.12585187275351067,-0.5615000206772224
0.12395203286331938,-0.5624999364089021
0.12395178023249731,-0.5625000395427205
0.12195207531029545,-0.5630999510193813
0.12195175032500073,-0.563100053905416
0.11805197456008934,-0.5643999791603863
0.1180519117818301,-0.5643999992725928
0.11805184863938632,-0.5644000178827235
0.11415196769235664,-0.5654999843036806
0.11415191526693962,-0.565499998510347
0.11415185236410856,-0.5655000141343381
0.11035207287780477,-0.5663999619074102
0.1103520677792684,-0.5663999629578367
0.11035175071372615,-0.5663999999216925
0.11035174799415698,-0.566400000001
0.11025360412514491,-0.566400000001
0.11025248630222631,-0.566400055658417
0.1102513795368277,-0.5664002220801038
0.11025029477708795,-0.5664004976198149
0.10635194461484755,-0.5675999899774273
0.10635191025148387,-0.567600000323321
0.10635188097190057,-0.5676000087632964
0.10245197452049581,-0.5686999823777952
0.10245191717232446,-0.5686999978408772
0.10245184341193556,-0.5687000158378303
0.09855197164586255,-0.5695999862453855
0.098551901816868,-0.5696000015620991
0.09855186207532197,-0.5696000094534325
0.09485345141224413,-0.5702997087680689
0.09485244205170058,-0.5702999483961496
0.09485145904829742,-0.5703002799600699
0.09485051075659516,-0.5703007006418634
0.0946521885805401,-0.570399861729891
0.09465197797731717,-0.5703999526795731
0.09465194301518337,-0.5703999698505005
0.09465190770651782,-0.5703999828079547
0.09465175480078945,-0.570400020159636
0.09075191203821316,-0.5709000000009918
0.08685191203821316,-0.5714000000009919
0.08295198489608371,-0.5718999906602392
0.08295191314390109,-0.571899998908663
0.08295183758252146,-0.5719000055851701
0.07895192276615565,-0.5721999991963976
0.07895190131174126,-0.5722000008261064
0.07115195657644581,-0.5727999965749753
0.07115192165588916,-0.5727999989824564
0.06725194628679765,-0.5729999982446524
0.06725191546211472,-0.5729999996370869
0.06725187432052765,-0.5730000009681171
0.06335205604695832,-0.5730999963084652
0.06335176817101108,-0.5731000073788001
0.05555205552852766,-0.5734999926425172
0.05555176878242967,-0.5735000110206689
0.051651912038162696,-0.5738000000009971
0.04775194697659322,-0.5740999973134255
0.04775190999526991,-0.5740999999265702
0.04775187907597344,-0.5741000017358495
0.045851926785296655,-0.5741999992248324
0.04385191922396655,-0.5742999996417073
0.0438519048525836,-0.5743000003694887
0.03995194631728488,-0.5744999982430936
0.03995191540263642,-0.5744999996394283
0.039951874350279096,-0.5745000009673543
0.03215191203811163,-0.5747000000009996
0.028251912038111636,-0.5748000000009996
0.024351947591928814,-0.5748999990893633
0.024351913023100618,-0.5748999997571211
0.024351875484512033,-0.5749000000009999
0.02035205628362093,-0.5749000000009999
0.02035176783996421,-0.574900003698388
0.016451912038111638,-0.5750000000009996
0.01255194759192883,-0.5750999990893633
0.01255191302310061,-0.5750999997571211
0.012551875484512032,-0.5751000000009999
0.00865205628362093,-0.5751000000009999
0.008651767839964212,-0.575100003698388
0.004751947591928823,-0.5751999990893634
0.004751913023100611,-0.5751999997571212
0.00475187548451203,-0.575200000001
0.0008520562836209314,-0.575200000001
0.0008517678399642129,-0.5752000036983881
-0.003048087961888365,-0.5753000000009997
-0.006948052408071169,-0.5753999990893633
-0.006948086976899391,-0.5753999997571212
-0.006948124515487969,-0.575400000001
-0.01084794371637907,-0.575400000001
-0.010848232160035788,-0.5754000036983881
-0.014748087961888364,-0.5755000000009997
-0.018648052408071186,-0.5755999990893633
-0.018648086976899382,-0.5755999997571212
-0.018648124515487967,-0.575600000001
-0.022547943716379068,-0.575600000001
-0.022548232160035788,-0.575600003698388
-0.026448052408071184,-0.5756999990893633
-0.02644808697689938,-0.5756999997571212
-0.026448124515487965,-0.575700000001
-0.03424794371637907,-0.575700000001
-0.03424823216003579,-0.575700003698388
-0.03814805240807115,-0.5757999990893633
-0.0381480869768994,-0.5757999997571212
-0.03814812451548797,-0.575800000001
-0.049947943716379076,-0.575800000001
-0.04994823216003579,-0.575800003698388
-0.05384805240807115,-0.5758999990893633
-0.0538480869768994,-0.5758999997571211
-0.05384812451548797,-0.575900000001
-0.06164794371637907,-0.575900000001
-0.06164823216003579,-0.575900003698388
-0.06554805240807123,-0.5759999990893633
-0.06554808697689936,-0.5759999997571211
-0.06554812451548797,-0.5760000000009999
-0.07334794371637907,-0.5760000000009999
-0.07334823216003579,-0.576000003698388
-0.07724805240807123,-0.5760999990893633
-0.07724808697689936,-0.5760999997571211
-0.07724812451548797,-0.5761000000009999
-0.09284805140835925,-0.5761000000009999
-0.09284808894691131,-0.5760999997571215
-0.09284812351575916,-0.5760999990893632
-0.09674794376379221,-0.576000003698388
-0.09674823220744894,-0.5760000000009999
-0.10464805140835924,-0.5760000000009999
-0.1046480889469113,-0.5759999997571215
-0.10464812351575915,-0.5759999990893632
-0.1085479437637922,-0.575900003698388
-0.10854823220744893,-0.575900000001
-0.11244805140835924,-0.575900000001
-0.1124480889469113,-0.5758999997571215
-0.11244812351575915,-0.5758999990893632
-0.1202479437637922,-0.575700003698388
-0.12024823220744893,-0.575700000001
-0.12414805140835924,-0.575700000001
-0.1241480889469113,-0.5756999997571215
-0.12414812351575916,-0.5756999990893632
-0.12804808796193964,-0.5756000000009996
-0.13194808796193963,-0.5755000000009997
-0.13584808796193965,-0.5754000000009997
-0.13974805018479985,-0.5753000009696443
-0.13974809150498838,-0.575299999632398
-0.13974812215189641,-0.5752999982476689
-0.1436480879619652,-0.5751000000009986
-0.1475480879619652,-0.5749000000009986
-0.1514480879619652,-0.5747000000009986
-0.1553480406507215,-0.5745000024272163
-0.15534808627913546,-0.5744999997019368
-0.15534813681485693,-0.5744999958136086
-0.15884796984518504,-0.5742000101252948
-0.15884820295759153,-0.5741999712521114
-0.1592475836234842,-0.5741001260856382
-0.15924860177737835,-0.5740999209524787
-0.16314801859556358,-0.5735000106727579
-0.16314815704081334,-0.5734999876022392
-0.16704806386895854,-0.5728000043253926
-0.16704811207378395,-0.5727999957814379
-0.17104798183375003,-0.572100018573444
-0.17104808431391236,-0.5720999986099504
-0.17104819549903924,-0.5720999724274105
-0.1749480539440436,-0.5711000087235633
-0.17494808156429928,-0.57110000145742
-0.17494812803362303,-0.5710999885519804
-0.17774802278365093,-0.570300018623401
-0.17774815336033578,-0.5702999821651034
-0.17884774081400306,-0.5700000946777395
-0.17884844044972115,-0.5699999276958295
-0.18274808796211495,-0.5692000000009796
-0.1866480205053039,-0.5684000138382741
-0.1866481550600854,-0.5683999845168329
-0.19054801027211857,-0.5675000179294407
-0.19054809234716538,-0.567499997759959
-0.19054815993097554,-0.5674999791678916
-0.1943465549372706,-0.5664004437713326
-0.19434758248220402,-0.5664001979592547
-0.19434862855182924,-0.56640004959987
-0.19434968392480592,-0.566400000001
-0.19444796581713983,-0.566400000001
-0.19444809531083845,-0.5663999891258021
-0.19444819644150524,-0.5663999720260587
-0.1944482035448,-0.5663999703643949
-0.19834795604025798,-0.565400033827098
-0.19834822066404564,-0.5653999693774575
-0.2022480503104198,-0.5645000086898326
-0.20224809684030923,-0.5644999976150554
-0.2022481164897187,-0.5644999926862106
-0.20614797664419063,-0.5635000285440384
-0.20614808901889609,-0.5634999972707642
-0.20614819490445918,-0.563499963124318
-0.20904802476858622,-0.5625000217918604
-0.20904808523333762,-0.5625000001348486
-0.20904815244475883,-0.5624999742079391
-0.21004778092915188,-0.562100122814182
-0.2100484016773819,-0.5620998954292316
-0.21394808796223022,-0.5608000000009487
-0.21784797715933993,-0.5595000369352454
-0.21784808680622963,-0.5594999978394054
-0.2178481956024721,-0.5594999538694202
-0.21994795644724327,-0.5586000563645183
-0.21994808510535654,-0.5585999973092387
-0.21994821424717506,-0.5585999298426656
-0.2217480232488018,-0.5576000359528729
-0.22174815314339774,-0.5575999649034137
-0.22564801489723657,-0.5555000393436544
-0.22564809049759174,-0.5554999971858742
-0.22564815556835707,-0.5554999583972092
-0.226947736549806,-0.554700216254779
-0.2269484542690854,-0.5546998100640745
-0.22964801826911305,-0.5533000361381344
-0.2296480907008707,-0.5532999972891796
-0.22964815238861225,-0.5532999620059286
-0.2335480405381605,-0.5510000279690156
-0.23354813735042426,-0.5509999667876674
-0.23354815204219154,-0.5509999572810168
-0.2338472912254218,-0.5508005311588632
-0.23384810757050067,-0.55080003562917
-0.23384896299057142,-0.5507996110994687
-0.2374479391500105,-0.5492000661397182
-0.23744808870715825,-0.5491999944175356
-0.23744822546023897,-0.5491999189124052
-0.2413474970313267,-0.5469003484986869
-0.24134871685201909,-0.5468997258695067
-0.24524795515940118,-0.5452000578893658
-0.24524808743252557,-0.5451999961322678
-0.24524821305172986,-0.5451999294376623
-0.24914551417614028,-0.5430014518803026
-0.24914654833295194,-0.5430009366132524
-0.24914762987434982,-0.543000530105382
-0.24914874739832402,-0.5430002366422476
-0.24914988912352296,-0.5430000593176465
-0.24915104301345684,-0.543000000001
-0.24924795135903394,-0.543000000001
-0.2492480823267334,-0.5429999873162427
-0.2492480863328767,-0.5429999865292147
-0.24924820625652153,-0.5429999376243669
-0.24924821002346395,-0.5429999357582092
-0.25304796754964054,-0.5410000633760108
-0.2530480892580773,-0.5409999955111479
-0.2530481989407011,-0.5409999272909557
-0.2559479016454333,-0.5391001220706139
-0.255948278964171,-0.539099885399812
-0.25694776667339647,-0.5385001927742766
-0.2569484213628969,-0.5384998290262607
-0.2608479594393989,-0.5365000659101059
-0.2608480864840422,-0.536499996584321
-0.2608482087014235,-0.5364999215205115
-0.2628478445822721,-0.53520015819796
-0.262848339175029,-0.5351998545619837
-0.2647480334752756,-0.5341000315460515
-0.26474814279911146,-0.5340999690673445
-0.26864799573525666,-0.5319000520264421
-0.26864817120039314,-0.5318999352602276
-0.26954708706161623,-0.5312007784792762
-0.26954812511474335,-0.5312000607565118
-0.2695492370051987,-0.5311994637809039
-0.27254798651163353,-0.5298000473445678
-0.27254818103762257,-0.5297999371122146
-0.27624747838977515,-0.5273004118742737
-0.2762487459706341,-0.527299670996758
-0.27644806228720503,-0.5272000128384725
-0.2764481135052105,-0.5271999869019974
-0.28034798107409326,-0.5252000548153909
-0.28034818381636417,-0.5251999281104124
-0.2827473954701447,-0.523400519370077
-0.2827481058102311,-0.5234000280473556
-0.28274885174073294,-0.52339959265243
-0.2842480544477045,-0.5226000178753784
-0.2842480961353183,-0.5225999952792003
-0.2842481128258364,-0.5225999859753457
-0.28814797629899974,-0.5204000629904844
-0.28814808447887374,-0.5203999986738457
-0.2881481952201638,-0.5203999257455049
-0.2894474304338812,-0.5195004552129313
-0.2894488032591828,-0.5194996423524836
-0.29204799348176774,-0.5182000472411911
-0.2920480828268769,-0.5182000004518614
-0.2920481825890559,-0.518199943224881
-0.29604802772586636,-0.5158000361427949
-0.29604809313520075,-0.5157999957781363
-0.2960481408954057,-0.5157999647122073
-0.29634739936795873,-0.5156004590638386
-0.29634883630731207,-0.515599646615779
-0.2999479519525335,-0.5139000642277578
-0.2999480849346045,-0.5138999970265672
-0.29994821737512134,-0.5138999209153231
-0.30354794515377187,-0.5117000872728145
-0.30354794638562244,-0.5117000864687471
-0.3035482059418973,-0.5116998820214309
-0.3038479804542319,-0.5114001075090963
-0.30384819833631765,-0.5113998954361529
-0.307648059454659,-0.5078000270082507
-0.30764808959144263,-0.5077999980558356
-0.3076481139458728,-0.5077999740174555
-0.30774792888475944,-0.5077001590785688
-0.30774825327137206,-0.5076998474080151
-0.3116480438585257,-0.504100040712181
-0.31164809302776075,-0.5040999943440561
-0.31164812504996103,-0.5040999629133671
-0.311847919930405,-0.5039001680329233
-0.3118482629386327,-0.5038998392119409
-0.3155480448003243,-0.5005000396633594
-0.3155480863997924,-0.5005000006297157
-0.31554813051762637,-0.5004999574457017
-0.31604790443553626,-0.500000183527792
-0.31604827975598443,-0.4999998251302891
-0.31944803543012035,-0.49690004789798864
-0.3194481410960025,-0.49689995277103705
-0.3203478696526757,-0.4961001940539942
-0.32034831604558395,-0.4960998175343447
-0.32334806510994646,-0.4937000182828547
-0.32334806864514276,-0.4937000154244153
-0.3251478992118884,-0.4922001572929898
-0.3251482834007254,-0.4921998510954962
-0.3272480639771186,-0.490600018275387
-0.32724807285561136,-0.4906000114353085
-0.3301480501318123,-0.4883000300044532
-0.3301480507366186,-0.48830002947002893
-0.3311480042849638,-0.4875000669428408
-0.3311481729014731,-0.4874999346631393
-0.3350472288439642,-0.48450066086122306
-0.3350481156120438,-0.4845000441348369
-0.33504905742456587,-0.4844995152697921
-0.3352479711576859,-0.4844000584032321
-0.3352481920113964,-0.48439992126110526
-0.338948047228756,-0.4816000308263466
-0.3389481281298842,-0.4815999684407237
-0.34034795399006634,-0.48050010526486636
-0.3403479545741956,-0.4805001047765953
-0.34034819265385935,-0.4804998659959342
-0.3428479305929677,-0.4773002014338755
-0.3428482543166988,-0.47729980592095433
-0.343448051642154,-0.4766000423745901
-0.34344809234180357,-0.4765999939272928
-0.34344811804062786,-0.4765999621606445
-0.34654801549996533,-0.47270009116341344
-0.3465480846220667,-0.47270000040917914
-0.3465481538347344,-0.4726999011925722
-0.34674775452185685,-0.4724005001618885
-0.34674847278975973,-0.4723995382081472
-0.34974800711668513,-0.4688000970158367
-0.34974808672535274,-0.4687999970043928
-0.3497481589141149,-0.4687998975152443
-0.3506478375003925,-0.4675003617795101
-0.35064836590983306,-0.46749965888368245
-0.3528476243755704,-0.46480056894845934
-0.35284862152024593,-0.4647994960851731
-0.35464803573927306,-0.4631000493227586
-0.3546480858034224,-0.4631000008158632
-0.35464813901550135,-0.4630999465167378
-0.35674776918814466,-0.4609003339549209
-0.35674843302180453,-0.4608996932814352
-0.35854802624338605,-0.45930005486225167
-0.35854808702579427,-0.4592999992153234
-0.3585481464547087,-0.45929994150861947
-0.36084795965609867,-0.4570001283072295
-0.36084822033918407,-0.45699987589768004
-0.3624480542750899,-0.45550003158276836
-0.3624480888818536,-0.4554999986011396
-0.3624481194589235,-0.4554999685044047
-0.3648480879626211,-0.4531000000007071
-0.36874799437963446,-0.4492000935836937
-0.3687481625163502,-0.4491998906552687
-0.3702480364741955,-0.44700007551709564
-0.3702481406711188,-0.4469999253303607
-0.37144805198492126,-0.4453000509691404
-0.37144808695713943,-0.44530000024049465
-0.37144812204161776,-0.44529994683751506
-0.3739474315047018,-0.44140102407510406
-0.37394813902991997,-0.44140004110444425
-0.37394894809804385,-0.44139913986528434
-0.3741479923924514,-0.4412000955708768
-0.37414816353960145,-0.44119988814680877
-0.37664803594731255,-0.4375000769833964
-0.37664814124217566,-0.43749992388708436
-0.3780480535170794,-0.43550004920865043
-0.37934730080876194,-0.43360115045637776
-0.37934785366362805,-0.4336004096685092
-0.37934846545192286,-0.4335997167541917
-0.37934913204570536,-0.4335990763887505
-0.38194805300179746,-0.43130003092759206
-0.381948092572765,-0.4312999953330018
-0.3819481171814543,-0.4312999725006294
-0.38364791279295973,-0.42970016486627144
-0.38364827001751667,-0.42969984277148277
-0.385848012932884,-0.42780006479912003
-0.38584816412223555,-0.42779993653436715
-0.3882480280576525,-0.42580004992151965
-0.38824808563505625,-0.42580000057235895
-0.3882481465220492,-0.42579994534524174
-0.38974785677316726,-0.42440021577753156
-0.38974833090538913,-0.4243997975484058
-0.39274805182526923,-0.42190003011517235
-0.39274809100585584,-0.4218999969057333
-0.3927481198877101,-0.4218999716228526
-0.3936479649422922,-0.42110010935211284
-0.39364821412845663,-0.42109989429420125
-0.3973479837124487,-0.41800008734545113
-0.3973480805502399,-0.41799998913678615
-0.39734816121472866,-0.4179998900228443
-0.3973481625447795,-0.41799988812750455
-0.39754760654709614,-0.41770072212402953
-0.39754811426043796,-0.4177000206208673
-0.39754867441351865,-0.41769936023609294
-0.40084805860528866,-0.4141000320268894
-0.4008480831225244,-0.4141000048626744
-0.4008481206942923,-0.41409996181376196
-0.4014480505995853,-0.4134000435909201
-0.4014481257685862,-0.41339995679389324
-0.4042480390970413,-0.4102000558470874
-0.40424808701555826,-0.410199999603254
-0.4042481339939621,-0.4101999414153756
-0.40534796180654437,-0.40880016056299817
-0.4053482198609419,-0.40879984412087883
-0.40754807983204955,-0.40620000960956976
-0.40754809611477605,-0.40619999040994165
-0.4092480711960988,-0.4042000197260325
-0.4108480468433324,-0.40230004882986337
-0.4108480866335226,-0.40230000047605513
-0.4108481275351457,-0.4022999483843849
-0.41314806413463717,-0.3993000310807003
-0.41314811200651863,-0.39929996908713716
-0.413848054667534,-0.3984000428086889
-0.41384808785435656,-0.39839999928059616
-0.41384811929261306,-0.39839995636252673
-0.41664805953093753,-0.3945000396020033
-0.41664808759849187,-0.3944999997841673
-0.41664811502108007,-0.39449995941305377
-0.417047960627149,-0.3939001910039503
-0.41704822298195454,-0.39389981434914445
-0.41944808796272276,-0.3906000000005882
-0.42104804149457054,-0.38840006389429754
-0.4210480897635206,-0.3883999955266483
-0.42104812832419364,-0.38839993762377223
-0.42214805723481313,-0.3867000474891784
-0.4221480855993341,-0.3867000026716243
-0.422148118481509,-0.3866999482513509
-0.42444806915281963,-0.3828000318956504
-0.4244480885693823,-0.38279999847113294
-0.4244481051544926,-0.3827999690554176
-0.424948059006127,-0.3819000521224758
-0.42494808598029776,-0.3819000023333519
-0.42494811596465426,-0.3818999439967556
-0.4264479622289676,-0.37890025146812895
-0.4264482260974504,-0.3788997551254026
-0.4286480539206207,-0.3750000603479643
-0.42864808626111933,-0.37500000133040473
-0.42864811983138895,-0.37499993626328626
-0.42884805937001025,-0.37460005718604356
-0.4288481172035511,-0.3745999431434477
-0.4306477777687,-0.3711006031556582
-0.4306484683553154,-0.3710994384686666
-0.4327480604251539,-0.36800004065128594
-0.43274808463735187,-0.3680000042289744
-0.432748116825524,-0.36799995382011086
-0.4332478469228655,-0.36720038566436447
-0.4332483593390578,-0.3671996350462067
-0.43614790207805937,-0.3633002499834115
-0.4361482873927227,-0.3632997606845917
-0.4366480452206201,-0.36270005129111477
-0.43664808922062964,-0.362699997198698
-0.43664812648202617,-0.36269994915510795
-0.4391480653596286,-0.3594000298366728
-0.4391481101668376,-0.3593999698664324
-0.44054805967818517,-0.3575000383867464
-0.4405481165715229,-0.3574999618555216
-0.4410114324718886,-0.35688220732170056
-0.44101204867138755,-0.3568814556791469
-0.44224799687870275,-0.35550010180038283
-0.4422480853061738,-0.355499998005736
-0.44224816881593837,-0.3554998897462032
-0.44444799381247696,-0.35250012838728695
-0.4444481857073932,-0.35249987432886987
-0.4451479769518251,-0.35160014272888607
-0.4451480837121992,-0.35159999596823216
-0.4451481793343301,-0.3515998450661326
-0.44744797792765173,-0.34770018658180457
-0.44744820509677913,-0.347699817792059
-0.4483480738801612,-0.346300021906798
-0.44834807550483535,-0.3463000190711474
-0.44994805235581636,-0.3438000556363738
-0.4499480865264039,-0.3438000008384235
-0.4499481216179025,-0.34379994146985227
-0.45224805422791353,-0.3398000586698331
-0.4522480874250316,-0.33979999929430005
-0.45224811867883463,-0.33979994010419623
-0.45424806024145237,-0.33590005405709167
-0.45424808956547263,-0.3358999953219532
-0.4542481113638291,-0.33589994929823697
-0.45604724691995346,-0.3320018222599674
-0.4560477022842201,-0.33200094013056264
-0.4560482336213314,-0.33200010156644694
-0.4560488367961107,-0.3319993130938173
-0.45604950711429854,-0.33199858084902967
-0.4561479809006765,-0.33190010706265166
-0.45614807445130984,-0.33189999097084183
-0.4561481558436136,-0.3318998642388368
-0.4580480622874819,-0.32810005135110026
-0.4580481141607532,-0.32809994891445504
-0.4600480268109832,-0.32420011924650644
-0.4600480753526079,-0.32419999732912147
-0.46004808796291397,-0.3241998644241998
-0.46004808796291397,-0.3241017345729184
-0.4600481464040304,-0.3241005892081717
-0.4600483211203658,-0.32409945574005605
-0.4600486102971832,-0.324098345941635
-0.4612480336089746,-0.3203001721209623
-0.4612480823598093,-0.3202999985409497
-0.4612481198372191,-0.320299822414675
-0.4614813482973368,-0.31900040670830504
-0.4614815239267445,-0.3189995997411871
-0.46214808796288265,-0.31640000000024837
-0.46314804981343105,-0.31250014878310955
-0.46314813015893286,-0.3124998523140739
-0.46394797898890716,-0.30970038140916395
-0.46394822352249543,-0.30969962721132727
-0.46434800999015474,-0.30860021442526425
-0.4643481745630867,-0.30859978891227624
-0.46594795119245425,-0.30470033337819274
-0.4659482457819228,-0.3046996760559495
-0.4678480374130701,-0.30080010376043675
-0.46784814063015506,-0.30079989729912154
-0.4698480748639159,-0.2969000255432878
-0.4698481008003865,-0.296899974325291
-0.47174727130128896,-0.29310163332348615
-0.4717478678344476,-0.2931005848354612
-0.47174857317513125,-0.2930996062275378
-0.4717493792178606,-0.2930987087454676
-0.47184800029313295,-0.29300008767019525
-0.4718480004159698,-0.29300008754182216
-0.4718480774262424,-0.2929999956136565
-0.47184808074544404,-0.2929999908523725
-0.4718481392741266,-0.29299988873199034
-0.4718481400564074,-0.29299988713098385
-0.47364806230113543,-0.2891000556007398
-0.4736480878616133,-0.28909999859726
-0.47364811073262353,-0.2890999444990301
-0.47524806914844114,-0.2852000458604747
-0.47564802861202693,-0.2842001483774103
-0.47564815150508305,-0.2841998533644326
-0.47694808313794834,-0.2812000111347436
-0.4769480928117091,-0.2811999888765022
-0.4786479697147914,-0.27730027127531326
-0.47864822030530196,-0.27729973531546015
-0.47964804715923737,-0.27530008160758934
-0.47964808629913536,-0.2753000000477272
-0.4796481236554917,-0.27529991523033
-0.4804479682468973,-0.27340028432574165
-0.4804482230767797,-0.2733997226612431
-0.4823480625590017,-0.26950005214510325
-0.4823481139028154,-0.26949994812043326
-0.4835480694452233,-0.2671000370356174
-0.48354809068354493,-0.2670999937658032
-0.48354810259846254,-0.26709996863833213
-0.48424804819904504,-0.2656000852085124
-0.4842481291449254,-0.2655999154687336
-0.48614803975991006,-0.2617000989432387
-0.4861480416544893,-0.26170009485305945
-0.48614811891791243,-0.26169989909563324
-0.48614812033206617,-0.2616998948004059
-0.4873480659483247,-0.2578000715475655
-0.48734808676344515,-0.25780000055150826
-0.4873481063254041,-0.25779992655016265
-0.4874480717385939,-0.25740006489740375
-0.4874480871694031,-0.2573999998995052
-0.4874481010968495,-0.2573999343304219
-0.4881480816006113,-0.25390003181161275
-0.4881480850979005,-0.2539000137853154
-0.48884808796309126,-0.24999999999910155
-0.48954803904554306,-0.24610027253972724
-0.48954815022531023,-0.24609973019639697
-0.4904480380413223,-0.24220021632701116
-0.4904481463781671,-0.24219978581087268
-0.491348050269461,-0.23890013820946174
-0.4913480848928998,-0.23889999720963848
-0.4913481111739336,-0.238899860733965
-0.49144796443200806,-0.23830074118551878
-0.49144830894164776,-0.23829928181926593
-0.4926480879628698,-0.2344000000002941
-0.493848048084177,-0.2305001296060457
-0.4938480849643932,-0.23049999859302178
-0.4938481150866642,-0.2304998677718192
-0.494648059523732,-0.22660013864111386
-0.4946480846889613,-0.2265999980897316
-0.49464810226075484,-0.2265998605961029
-0.49504807940801177,-0.22270008341034836
-0.49504809775979003,-0.22269991672661293
-0.4952480833284574,-0.22100003939293972
-0.49524808822534827,-0.22099999507948467
-0.4952480911083962,-0.22099996539974082
-0.4954480833738186,-0.21880005048009424
-0.49544809300656956,-0.21879994956349433
-0.4958480723749561,-0.21480015587962864
-0.49584810788408484,-0.21479984461493098
-0.49634808796290586,-0.21090000000012718
-0.4968480832336744,-0.20700003688813262
-0.4968480881042062,-0.20699999679891706
-0.49684809143123015,-0.20699996618396846
-0.49724808796290876,-0.20310000000010203
-0.49764808084199785,-0.19920006942898336
-0.49764808675837613,-0.19920000372408633
-0.4976480917322644,-0.19919992649769372
-0.4978480858971542,-0.195300040282342
-0.49784808805485886,-0.19529999135141662
-0.4978480887751899,-0.19529996832125307
-0.4979480879629136,-0.19140000000002563
-0.49804808796291367,-0.18750000000002565
-0.4981480842703791,-0.18360014400887234
-0.498148095340714,-0.1835998561329251
-0.4983480806044313,-0.17970014349043736
-0.4983480989825831,-0.17969985674433936
-0.49864808796291105,-0.1758000000000767
-0.49894808521432166,-0.17190003573173832
-0.4989480909390295,-0.1718999642866555
-0.49914808409096034,-0.1695000464634852
-0.4991480910643241,-0.16949995347888114
-0.4992480841439374,-0.1680000572846823
-0.49924809236619344,-0.1679999427574058
-0.49954808796291106,-0.16410000000007668
-0.49984808616183274,-0.16020002341409476
-0.4998480862127147,-0.16020002144482484
-0.5001480871583412,-0.15620001072767503
-0.5001480887880204,-0.15619998927365633
-0.5004480879629111,-0.15230000000007668
-0.5007480769863553,-0.14840014269530233
-0.500748102564952,-0.14839985763018085
-0.5011480879629088,-0.14450000000010202
-0.5015480879629087,-0.14060000000010203
-0.5019480879629087,-0.13670000000010202
-0.5023480805303078,-0.1328000724679614
-0.5023480872278374,-0.1327999976330563
-0.5023480915758073,-0.1327999295486056
-0.5025480862095829,-0.1289000341899796
-0.5025480875943116,-0.12890000354308312
-0.5025480889315582,-0.1288999622228839
-0.5026480842703791,-0.12500014400887233
-0.502648095340714,-0.12499985613292508
-0.5028480835450488,-0.12110008614839309
-0.5028480937009446,-0.12109991392957162
-0.5030480817501731,-0.11810009319114591
-0.5030480863892492,-0.11810000042915028
-0.503048087962914,-0.11809990612071689
-0.503048087962914,-0.11720057556727849
-0.5030481466873854,-0.11719942743645503
-0.503448084974709,-0.11330002913504945
-0.5034480865540395,-0.11330001290462445
-0.5034480912046428,-0.11329995785756318
-0.503748087962911,-0.1094000000000767
-0.5040480845368893,-0.1055000445383598
-0.5040480869443361,-0.10550000961830015
-0.5046480869755777,-0.09380001925306522


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
-0.5446955417931773,0.24219994310284546
-0.5442955448709517,0.2446999260550498
-0.5442955316984373,0.2447000019039329
-0.5442955177926713,0.2447000711531737
-0.5439955725688537,0.24609981553098842
-0.543995499710839,0.24610018568977554
-0.5432955578602332,0.24999986171457964
-0.5432955116764069,0.2500001388618526
-0.5426955437209973,0.2538999305720154
-0.5426955206299793,0.2539000691402807
-0.5419955690260205,0.25779979950519344
-0.5419955255901087,0.2577999995967652
-0.5419954690833447,0.25780019186939956
-0.5406955819993637,0.26169985312134264
-0.5406955807104067,0.26169985666079026
-0.5406954554970346,0.26170012897502154
-0.5406954530894529,0.26170013325078423
-0.5403956223650005,0.2621998511248715
-0.5403954483453834,0.2622001515586135
-0.5384955716121032,0.26559993097606255
-0.53849549544008,0.26560006955965587
-0.5364955982766181,0.26929987931206045
-0.5364955221757363,0.26929999244396874
-0.5364954361105847,0.2693000969295867
-0.5362966220475706,0.2694989109926009
-0.5362959341656487,0.2694996641986099
-0.5362953172500099,0.26950047655070397
-0.536294776360765,0.269501341385749
-0.5340956712970463,0.2733997549077954
-0.5340954071940762,0.2734002516915977
-0.5325956113012278,0.27639984347729485
-0.5325955284225891,0.27639999710808305
-0.5325954358657626,0.27640014576129457
-0.5319958270843794,0.2772995589333693
-0.5319952817208462,0.2773004667353725
-0.5298955678931577,0.2811999352725084
-0.5298954990340338,0.2812000651778819
-0.5286955659362128,0.28349993694870534
-0.5286955326854719,0.2834999987631098
-0.5286954965199426,0.2835000620839571
-0.5276956409327921,0.28519981658211296
-0.527695432151859,0.2852001873634916
-0.5255955852280212,0.28909990307919053
-0.5255955300940178,0.2891000008437589
-0.5255954747156316,0.2891000907267112
-0.5246956272008994,0.2904998535274057
-0.5246954434512453,0.2905001493144633
-0.523195569213671,0.2929999397104206
-0.5231955288131396,0.29300000517788566
-0.5231954977196073,0.29300005298052767
-0.5207963697047174,0.29659874500286226
-0.5207958528380969,0.296599600217018
-0.5207954138069767,0.2966004978773273
-0.5207950560671967,0.2966014309178437
-0.5206955778716253,0.29689986550455766
-0.5206955198922169,0.296899994611646
-0.5206954512487746,0.29690011385658654
-0.5206954503766666,0.29690011513819786
-0.5178955409919329,0.300799988924077
-0.5178955251140581,0.3008000110962991
-0.5168955605212848,0.30219996152618167
-0.5168955575368419,0.3021999652701369
-0.5150960281113127,0.3046993124009399
-0.5150955601880585,0.3047000166065882
-0.5150951464093989,0.3047007539294401
-0.5130955970986688,0.3085998750853638
-0.5130955886429288,0.30859989060854115
-0.5130955230250036,0.30859999603901683
-0.5130953933257582,0.3086001339476251
-0.5130953375300037,0.30860019550875345
-0.5129973800486578,0.3086981529900993
-0.512996688148956,0.30869891101956404
-0.5129960681241625,0.30869972888454206
-0.512995525122614,0.30870059979394326
-0.5129950636530894,0.30870151651622657
-0.5129946875473718,0.30870247143944646
-0.5116955473926073,0.3124999580456815
-0.5116955190175839,0.31250004206668214
-0.510395574448918,0.31639987577267975
-0.5103954945299287,0.3164001251570929
-0.5091955674387995,0.320299888203263
-0.5091955671442386,0.32029988909431073
-0.5091954806508875,0.32030010477797544
-0.5090955506914896,0.3204999646967713
-0.5090955377338044,0.320499990164317
-0.5090955090908568,0.3205000443057189
-0.5070955992666806,0.3241998774804449
-0.5070955959151809,0.3241998833301394
-0.5070954477254728,0.324200103116395
-0.5070954451691,0.32420010637010255
-0.5051955621983796,0.32649996470307985
-0.5051955041686049,0.3265000355340809
-0.5038955550955035,0.32809997285482106
-0.5038955219717677,0.3281000131090536
-0.5012955709061921,0.3311999548519208
-0.5012954942363108,0.33120004434717165
-0.5005956032674748,0.3319999197401272
-0.5005954643439628,0.33200008157662086
-0.4973956106204101,0.3357999078733396
-0.4973955310670819,0.33579999834334884
-0.49739544795408813,0.3358000850860832
-0.4972958054650013,0.33589972757517006
-0.4972952798664208,0.33590029040508407
-0.49389601112165643,0.3397994516123139
-0.49389512948144826,0.3398006053377663
-0.4934955923184078,0.3403999110823268
-0.4934954607537177,0.34040007928185007
-0.49039558097930724,0.3437999474215261
-0.49039548576782094,0.34380005318130846
-0.4895955800003984,0.3446999471696588
-0.48959548674541525,0.34470005341692134
-0.48699556313036296,0.3476999652804433
-0.4869955358377347,0.34769999625764764
-0.4869954986085915,0.34770003708010966
-0.4856956354478242,0.34909988971478206
-0.4856954336145793,0.34910011298353405
-0.48349559318055524,0.3515999316585614
-0.4834955302285497,0.35160000090507604
-0.4834954704938478,0.3516000625463236
-0.4817956256332776,0.3532999074068938
-0.4817954426234604,0.35330009472223545
-0.47969564397406417,0.3554998837835076
-0.4796955295108037,0.3554999970452886
-0.47969541004405203,0.3555001024968893
-0.4778955931231457,0.35699994993097794
-0.4778954736567999,0.35700005090013764
-0.475095563393884,0.359399973982637
-0.4750955397361714,0.3593999939710911
-0.47399563283760976,0.36029991834768543
-0.47399543513421555,0.3603000839194957
-0.4704956026372772,0.36329994034544283
-0.470495532143118,0.36329999880578207
-0.4704954596678084,0.3633000550294616
-0.47009574166260987,0.3635998435333605
-0.47009533188138997,0.3636001659561243
-0.466095948633127,0.3668996571359413
-0.46609515207067037,0.366900380969501
-0.4657955915835227,0.36719994145664875
-0.4657955321018262,0.3671999992146054
-0.4657954712653696,0.36720005491101587
-0.4621955659206525,0.37039997077298653
-0.4613963675392291,0.37109926981341573
-0.4613955727383427,0.3711000372715932
-0.4613948569553815,0.3711008789100284
-0.4583956448967176,0.37499985458629154
-0.4583955274824128,0.37499999735105166
-0.45839540449978255,0.3750001285403888
-0.4582959999086332,0.37509953313153815
-0.4582951239177215,0.37510051822159235
-0.45529555211607464,0.3788999758370117
-0.455295536561405,0.37889999531964774
-0.45439568365053246,0.3799998159205205
-0.45439539033278986,0.3800001902762898
-0.45229563048822335,0.38279987006904503
-0.4522955286228905,0.38279999802945786
-0.4522954222633368,0.38280011693106436
-0.4504956320497491,0.3846998954898514
-0.45049543673285875,0.3847001070080486
-0.4486956211473646,0.38669990210304217
-0.44869542839970084,0.38670007972081016
-0.44869542825513853,0.3867000798363952
-0.44659554650468686,0.38829998974150126
-0.44659551960494415,0.38830001030051675
-0.44359556414707485,0.3905999761515499
-0.443595502098421,0.39060002406597283
-0.4426955568103732,0.39129998151223216
-0.4387956089585643,0.3942999416014061
-0.43879553132485855,0.3942999992449051
-0.4387954541368972,0.39430005260244183
-0.4384957931549626,0.3944998265903983
-0.4384952829432727,0.3945001875728634
-0.4348955330393572,0.3972000000008
-0.43329562560219664,0.39839993057867046
-0.43329544192224556,0.3984000713098441
-0.43099557859672855,0.40019996434720523
-0.43099548675916033,0.40020003471094767
-0.4281959582578528,0.40229968108692843
-0.428195139744174,0.40230035754188176
-0.42709561001078566,0.4032999300267802
-0.4270955300109965,0.4033000000992047
-0.4270954530383392,0.4033000627043009
-0.4233960683295572,0.40619958044902194
-0.4233950521240536,0.4062004809161178
-0.423195630963545,0.4063999020766264
-0.42319553057673265,0.40639999764395507
-0.42319542616720307,0.40640008769077385
-0.41929557815650786,0.4095999629816007
-0.4192955374304952,0.40959999569755307
-0.4192954814615405,0.4096000386841626
-0.4184956914647519,0.410199881181754
-0.41849537888889415,0.41020012431569036
-0.41539557802417426,0.4126999637227226
-0.415395488429243,0.4127000367385425
-0.41369556568906524,0.4140999731128065
-0.41369553501374323,0.4140999979905651
-0.4136954973577079,0.4141000275729837
-0.4114955726675823,0.4157999693789899
-0.40859565555226374,0.4179999070599507
-0.4085955292120605,0.4179999975781865
-0.40859540273121847,0.41800007818568935
-0.4075955696215131,0.41859997805151267
-0.4036955384709116,0.42089999679758217
-0.40199560616476804,0.42189995698585975
-0.4019954605700254,0.4219000441125727
-0.3996955745766762,0.42329997471722
-0.39969552954730614,0.42330000159629183
-0.3996954940126327,0.423300022015885
-0.3957961710611312,0.425499640091091
-0.3957949470116596,0.4255004395215732
-0.39539562603725587,0.42579993025237606
-0.3953955311564932,0.42579999839903526
-0.39539543516539266,0.42580006152158173
-0.39189555906271756,0.42799998364326325
-0.3918955288083681,0.4280000024306929
-0.38909563448814527,0.4296999384068986
-0.3890954329105517,0.4297000637191343
-0.38799556884890785,0.4303999772129076
-0.3879954968902382,0.4304000222464166
-0.3840957073858206,0.4327998927106736
-0.38409536270681577,0.4328001135558295
-0.3828960845507207,0.4335996323265595
-0.3828950284613414,0.4336004298265197
-0.3801956233864555,0.43589992303845954
-0.3801954443342282,0.4359000788498082
-0.37839557095481396,0.43749996629817633
-0.3783954945230129,0.4375000330148122
-0.37629556741189196,0.4392999705386302
-0.3762955264715616,0.4393000050633235
-0.3762955042678873,0.43930002323929573
-0.3736956331189291,0.4413999191673005
-0.3736954348323006,0.44140008309908096
-0.3723955388725275,0.44249999506504273
-0.3723955272129941,0.44250000494438313
-0.36909557114926306,0.44529996766512464
-0.368495560912433,0.4457999767732117
-0.36849552714797296,0.44580000454358926
-0.3684955104559665,0.4458000179517007
-0.3645955601429269,0.44889997845693747
-0.36459554069020467,0.4488999937251447
-0.3645954974279014,0.44890002670939194
-0.3641956503210508,0.4491999120395298
-0.36419552851594034,0.4491999985329153
-0.36419540984667825,0.44920007391641353
-0.3606955811662954,0.45129997112464326
-0.36069553569506024,0.4512999977947074
-0.3606954807812471,0.45130002850523554
-0.3573959716296436,0.4530997607697465
-0.3573951173528814,0.4531002771251191
-0.3567956208332136,0.4534999414715643
-0.35679553070578884,0.45349999914719163
-0.35679544248087985,0.45350005108507896
-0.3528955734256739,0.45569997721878486
-0.35289553569419013,0.4556999980955612
-0.3528954890233115,0.4557000228891589
-0.3503959921186806,0.456999761279567
-0.35039509778180244,0.45700027980923114
-0.3489956237654506,0.45789994167688586
-0.34899553388254934,0.457899997055241
-0.34899543611793343,0.4579000521892716
-0.34509556959929505,0.4599999803146923
-0.3450955348900796,0.45999999867544294
-0.3450954938840693,0.460000019578462
-0.343295886076477,0.4608998234822581
-0.3432951932249606,0.4609002008002231
-0.3410955801059581,0.4621999721887246
-0.3410955350595546,0.4621999982204062
-0.3410954825842295,0.46220002716895836
-0.3371955982781621,0.4642999648722254
-0.33719546826813507,0.4643000359848229
-0.33629593153271353,0.4647997786156126
-0.3362951537407373,0.4648002528665484
-0.3332955570185172,0.46679998401469514
-0.33329553147226126,0.4668000008573353
-0.3301955670321341,0.4687999780699774
-0.33019549873472714,0.46880002144119803
-0.3293955876771209,0.46929996585220196
-0.32939547879573206,0.4693000347723578
-0.3254957013839109,0.4717998920876278
-0.3254953686313694,0.4718001138217155
-0.32419556155117096,0.47269998026185284
-0.32419553719595806,0.4726999969022368
-0.3241954996806626,0.4727000218122567
-0.32159557512234815,0.4743999724850007
-0.32159549120361336,0.47440002789129776
-0.31829567880002585,0.4765999028270228
-0.3182955301468939,0.47659999538380093
-0.3182953765160252,0.4766000782624841
-0.3176960694425986,0.47689973179919737
-0.3176950281498746,0.47690032364790746
-0.31379568593639595,0.4793999019898809
-0.31379538338171387,0.47940010289043083
-0.3121956242738523,0.48049993727708573
-0.3121956236443614,0.48049993769187666
-0.31219543267188826,0.4805000480026545
-0.30989557485912506,0.4815999800000629
-0.30989553827278726,0.4815999971292679
-0.30989548508616876,0.4816000209035012
-0.3059958045551398,0.4832998816477959
-0.30599526811900496,0.4833001324609942
-0.3037955645515318,0.48439998424473074
-0.3037955298615501,0.48440000131928007
-0.3037955042683367,0.48440001354012663
-0.3020955709229461,0.4851999821732516
-0.2981955446066933,0.48699999466205396
-0.2981955214830425,0.48700000536625576
-0.2953958635104322,0.4882998465678248
-0.2953952131755289,0.48830017447199087
-0.2942956167009552,0.4888999543672129
-0.2942955304471851,0.48889999953803315
-0.2942954484266928,0.4889000390528234
-0.29039557628583096,0.4906999800409135
-0.2903954894610709,0.4907000192265429
-0.2869955791359974,0.4921999796640753
-0.28699553079282997,0.49220000047726753
-0.2869954883533138,0.4922000178752544
-0.2864960214682033,0.4923998046292986
-0.2864950649469892,0.4924002400481844
-0.28259564032902784,0.49439994498047224
-0.28259552915975317,0.49439999901647885
-0.28259542436685003,0.4944000445844274
-0.2786959204879732,0.49599984104755634
-0.2786951584644876,0.49600018728825285
-0.2784957406609622,0.4960998961900155
-0.27849532987101233,0.4961001122780541
-0.27469558265554717,0.4981999725813375
-0.2746955351244005,0.4981999982274001
-0.27469547994601806,0.4982000265474876
-0.2710957109475027,0.4999999110467453
-0.27109553196252945,0.4999999927716827
-0.2710953426563126,0.500000063461869
-0.27079656118446993,0.5000996572858165
-0.2707955541410256,0.5001000475500478
-0.27079458910727017,0.5001005324753203
-0.26689559584590866,0.502299964571473
-0.26689552949297,0.5023000008893187
-0.26689547171572453,0.5023000306626343
-0.26369581265512787,0.5038998601929326
-0.26369526160899126,0.5039001551038751
-0.2629955946595091,0.5042999647892935
-0.26299547055113803,0.5043000336483153
-0.2590955647224308,0.5063999829406961
-0.2590955151180003,0.506400009243307
-0.25639578167005667,0.5077998710811934
-0.2563952911230655,0.5078001411186445
-0.25519559735071906,0.5084999624858465
-0.2551955358509535,0.5084999972792452
-0.2551954634310469,0.5085000356973854
-0.25129556829652705,0.5104999819202161
-0.25129549790999556,0.5105000183291774
-0.24899568556277937,0.5116999204233773
-0.24899553072256578,0.5116999952848528
-0.24899537213875256,0.5117000603385699
-0.2473955773487314,0.5122999833848277
-0.24739548887068377,0.512300016988792
-0.24349559402335963,0.5137999765454552
-0.2434955301800468,0.5138000002540065
-0.24349547368700175,0.5138000197849726
-0.23959553303907344,0.5151000000009487
-0.2380959234326332,0.515599869869762
-0.23809515318288493,0.5156001582743633
-0.2356955580378745,0.5165999895847844
-0.23569546250053694,0.5166000253224748
-0.23179553303909506,0.5180000000009413
-0.22789556933214972,0.5193999869726652
-0.22789554545817825,0.5193999953587212
-0.2275959234165044,0.5194998698751383
-0.22759515318288492,0.5195001582743634
-0.22399555803787452,0.5209999895847844
-0.22399546250053695,0.5210000253224749
-0.22009565244231014,0.5223999571382487
-0.22009541463165974,0.5224000455422628
-0.2174957313133189,0.5233999237416247
-0.21749533778162927,0.5234000836827143
-0.21609558058158526,0.5239999796255902
-0.21609553540311166,0.5239999984985333
-0.21609548218998054,0.5240000195582932
-0.21219553303911617,0.5255000000009333
-0.20829563443632734,0.526999961002006
-0.208295528535224,0.5269999994050836
-0.20829543288086702,0.5270000300484111
-0.2072959166462121,0.5272998849188075
-0.20729515857480835,0.5273001420391191
-0.2043956180613392,0.5283999677511246
-0.20439553112654366,0.5283999991303404
-0.20439544758635425,0.5284000262940933
-0.20049578147543543,0.5295999235589914
-0.200495288393631,0.5296000878223899
-0.19659566729101471,0.5309999518079445
-0.19659552760031834,0.5309999979945224
-0.19659539914317206,0.5310000334749271
-0.19579605792612967,0.5311998687791877
-0.1957950231467883,0.5312001809304695
-0.1926956221543795,0.5322999683793886
-0.19269552963824274,0.5322999994688861
-0.19269544499501937,0.5323000248338882
-0.18879578696379937,0.5333999283811554
-0.18879528274630936,0.5334000834318701
-0.1848955330390734,0.5347000000009486
-0.1833955330390734,0.5352000000009487
-0.18099553303907343,0.5360000000009487
-0.17709559561631943,0.5372999791418667
-0.17709553278227766,0.537299999271944
-0.17709546958371003,0.5373000178986164
-0.17319571269139378,0.5383999493297825
-0.1731953551644405,0.5384000565974228
-0.17099570069820225,0.5390999466548624
-0.1709953671280081,0.5391000585577955
-0.16929558819213666,0.5396999805351618
-0.16929553085276194,0.5397000001053217
-0.16929547915373772,0.5397000165810523
-0.16539559733869078,0.5408999802164514
-0.1653955320440035,0.540899999456355
-0.16539546865719834,0.5409000165091244
-0.16149582499754062,0.5418999251398059
-0.16149524550215158,0.5419000903696958
-0.15799567050067972,0.5429999567987298
-0.15799566618866942,0.5429999580336532
-0.15799553553115148,0.5429999849297167
-0.1579953875892403,0.543000000001
-0.15759653580869604,0.543000000001
-0.1575955369897197,0.5430000443767683
-0.15759454604135678,0.5430001771543956
-0.15369557282588658,0.5436999928597364
-0.15369553297637106,0.543699999717336
-0.1536954930788209,0.5437000059950017
-0.1496955539756734,0.5442999968604738
-0.14969551211412851,0.5443000032201855
-0.14579556296263518,0.5448999953973382
-0.1457955431413018,0.5448999983377788
-0.14579549285600044,0.5449000051526437
-0.1418955699596845,0.545399995267556
-0.14189552983481882,0.5454000001424191
-0.14189549919268443,0.5454000034723973
-0.13799556233971821,0.5457999969957784
-0.13799554567455072,0.5457999986169918
-0.1379954909992171,0.5458000032348137
-0.13409553303883387,0.5461000000009971
-0.13019567586086975,0.5463999890146867
-0.13019539054242457,0.5464000146160137
-0.12629565712106186,0.5467999872746149
-0.12629540926895827,0.5468000154722326
-0.12549557960160732,0.5468999941806516
-0.12549551775600873,0.5469000013884996
-0.12549550160389555,0.5469000030430881
-0.12239559689530553,0.5471999938213387
-0.12239553205511698,0.5471999993514071
-0.12239546990019598,0.5472000032388762
-0.11849567665671015,0.547399992635978
-0.11849538965579469,0.5474000110304617
-0.1145955330388339,0.5477000000009971
-0.11069567586086972,0.5479999890146867
-0.11069539054242454,0.5480000146160138
-0.10679556219968754,0.5483999970101405
-0.1067955459548496,0.5483999985908735
-0.10679549085887227,0.5484000032456096
-0.10289557761669567,0.5486999965719308
-0.10289554266510516,0.5486999989815513
-0.09899553303729591,0.5489000000010763
-0.09509555230894723,0.5490999990127864
-0.09509554740934154,0.5490999990172502
-0.0910955402305353,0.5492999996414124
-0.09109552584690747,0.5493000003698142
-0.08719553303880839,0.5495000000009986
-0.0832955330388084,0.5497000000009986
-0.07939553303880839,0.5499000000009987
-0.07549556731865378,0.5500999982430579
-0.07549553646583124,0.5500999996367636
-0.07549549528768837,0.5501000009689765
-0.07159553303878281,0.5502000000009997
-0.06769567717560278,0.5502999963051838
-0.06769538904383403,0.5503000073853563
-0.06379556731865377,0.5504999982430578
-0.06379553646583122,0.5504999996367635
-0.06379549528768835,0.5505000009689764
-0.059895533038782825,0.5506000000009996
-0.05599558276971019,0.5506999987258476
-0.055995483321080126,0.5507000017154032
-0.05309558471741294,0.550799998218978
-0.05309552667109083,0.5507999996871086
-0.05309548769110501,0.5508000000009999
-0.05209567741247996,0.5508000000009999
-0.052095388712497234,0.5508000037016736
-0.04819553303878282,0.5509000000009996
-0.044295568624179396,0.5509999990885536
-0.044295534024650314,0.5509999997569045
-0.04429549645270502,0.551000000001
-0.04039567741247996,0.551000000001
-0.04039538871249723,0.5510000037016737
-0.036495568624179395,0.5510999990885536
-0.03649553402465031,0.5510999997569045
-0.03649549645270502,0.551100000001
-0.032595677412479956,0.551100000001
-0.03259538871249723,0.5511000037016737
-0.028695568624179407,0.5511999990885535
-0.028695534024650304,0.5511999997569045
-0.02869549645270502,0.551200000001
-0.024695677412479966,0.551200000001
-0.02469538871249724,0.5512000037016737
-0.020795568624179417,0.5512999990885535
-0.020795534024650314,0.5512999997569045
-0.02079549645270503,0.551300000001
-0.016895677412479965,0.551300000001
-0.01689538871249724,0.5513000037016736
-0.012995568624179405,0.5513999990885535
-0.012995534024650318,0.5513999997569045
-0.012995496452705025,0.551400000001
0.0026043225875200375,0.551400000001
0.002604611287502764,0.5514000037016736
0.006504431375820606,0.5514999990885535
0.006504465975349682,0.5514999997569044
0.006504503547294978,0.551500000001
0.029904429440832162,0.551500000001
0.029904471619452522,0.5514999997199778
0.029904499809933177,0.551499999179783
0.033904326239713393,0.5514000035190385
0.03390460772676243,0.551400000001
0.049504430375192775,0.551400000001
0.04950446794711861,0.5513999997569047
0.04950450254668494,0.5513999990885531
0.05340432263498285,0.5513000037016736
0.053404611334965574,0.551300000001
0.06120443037519278,0.551300000001
0.06120446794711861,0.5512999997569047
0.06120450254668494,0.5512999990885531
0.06510432263498285,0.5512000037016737
0.06510461133496558,0.551200000001
0.06900443037519277,0.551200000001
0.06900446794711863,0.5511999997569047
0.0690045025466849,0.5511999990885531
0.07290432263498285,0.5511000037016737
0.07290461133496558,0.551100000001
0.07680443037519277,0.551100000001
0.07680446794711863,0.5510999997569047
0.0768045025466849,0.5510999990885531
0.08070432263498285,0.5510000037016737
0.08070461133496558,0.551000000001
0.08460443037519277,0.551000000001
0.08460446794711864,0.5509999997569047
0.0846045025466849,0.5509999990885531
0.08850446696126844,0.5509000000009996
0.09240432263498286,0.5508000037016736
0.09240461133496558,0.5508000000009999
0.09370441815541951,0.5508000000009999
0.09370445631973578,0.5507999996702398
0.09370452635713827,0.5507999977165432
0.09630443455951908,0.5507000012472208
0.09630449934655272,0.5506999983817358
0.10030445976885549,0.5505000003606206
0.10420439515529024,0.5503000036833576
0.10420453864991411,0.5502999944864898
0.10810432357828029,0.5500000110304617
0.10810461057919575,0.5499999926359781
0.11200446696129401,0.5498000000009986
0.12760439515527877,0.5490000036833584
0.12760453864991447,0.5489999944864898
0.13150446696131948,0.5487000000009971
0.13540442492170357,0.5484000032348137
0.13540447959702764,0.5483999986169926
0.13540449626220827,0.548399996995778
0.13930439459570393,0.5480000074231118
0.1393044702737802,0.5479999986720461
0.13930453544607682,0.5479999894648835
0.14320436494523467,0.5474000156957822
0.14320456924803826,0.5473999861784692
0.1469043135123078,0.5469000207373517
0.14690431432441173,0.5469000206047814
0.14690446048385683,0.5468999842028245
0.14690460634096952,0.5468999303112547
0.14710339182184576,0.5468005375708165
0.14710448933367554,0.5468000599231493
0.14710563133700183,0.5467997014431454
0.15490441960192086,0.5448000121444482
0.15490451410310177,0.5447999870370259
0.15890437541480407,0.5437000251763078
0.15890446412971848,0.5436999991632803
0.15890455889283706,0.5436999678250015
0.16090431446165104,0.5430000533759167
0.16090460456517783,0.5429999130934343
0.16280441039833204,0.5418000357251262
0.16670443859532924,0.5393000181844619
0.16670446679505507,0.5392999998687374
0.1670044224850065,0.53910002965199
0.16700451087027138,0.5390999695088365
0.17060437914291574,0.5366000609861669
0.170604555922608,0.536599940693625
0.17270428207227878,0.5352001232605113
0.1727046565691324,0.535199884129684
0.17450429903266837,0.5341001026241897
0.17450463837359642,0.534099903307
0.17840440186125725,0.5319000367242169
0.17840446636878268,0.531899999198171
0.1784045301012588,0.5318999598211751
0.1795042408479817,0.5312001438914424
0.17950469966378754,0.531199867028269
0.1823044055135353,0.5296000351141273
0.18230452750810258,0.5295999633543853
0.1861017780441663,0.52730162750361
0.18610267489388876,0.5273011388049105
0.18610361232683947,0.5273007333603317
0.18610458263424284,0.5273004145039588
0.18610557783698733,0.5273001848578377
0.18610658975124,0.5273000463104133
0.18610761005574444,0.527300000001
0.18620432920160085,0.527300000001
0.18620446432456517,0.5272999871342607
0.18620457943594085,0.5272999279020224
0.19010445126300388,0.5248000100641615
0.1901044826937854,0.5247999899895673
0.19230443097002486,0.5234000229046876
0.19400444680116008,0.5223000130459504
0.19400448717934662,0.5222999870408649
0.19790438013181763,0.5198000556610758
0.19790446540543732,0.5197999987686439
0.19790454993333625,0.51979993777218
0.198304187004592,0.5195002099687381
0.19830475941405454,0.5194998078179203
0.201804327056492,0.5172000919386043
0.20180460953772422,0.5171999122618011
0.2044041900838259,0.5156001703872768
0.2044047532068243,0.5155998458688995
0.20570441323813352,0.5149000289289639
0.20570447757159308,0.5148999933834164
0.20570450875851135,0.5148999753514897
0.20960413117165774,0.512600198030916
0.20960481564021127,0.5125998256616336
0.21140434919619042,0.5117000588836442
0.2114044664501643,0.5116999862862196
0.21140455868886332,0.5116999168706645
0.21140456211271855,0.5116999139119182
0.21350429697068027,0.5098001538023337
0.21350464307055472,0.5097998532435418
0.21590444432259207,0.5078000188668441
0.21590445112595433,0.507800013136785
0.2174044669638045,0.5064999999991031
0.22040444025402534,0.5039000231475784
0.22040449337714807,0.5038999765205333
0.22130444037185454,0.5031000236363498
0.22130449325122825,0.5030999760310725
0.2247042815862832,0.5000001690196988
0.2247046596790889,0.49999983940309667
0.22530444452364418,0.49950001869930055
0.2253044635739857,0.49950000265586764
0.22530449221996093,0.4994999779809058
0.22920399330761707,0.4961004129301286
0.22920498360938799,0.4960996423217311
0.23310442484248287,0.49340002916035774
0.2331044630779334,0.49340000217186814
0.23310451148072164,0.4933999666116409
0.23470443545733546,0.4922000236291805
0.2347044986308145,0.4921999765932992
0.23700443868591678,0.4905000209003975
0.23700449497458667,0.49049997874975293
0.23990429524177737,0.4883001302711945
0.23990464354033253,0.48829987639585787
0.2409044394079845,0.48760001928850144
0.24090449428331123,0.48759998038538704
0.24480440688225044,0.4848000431348666
0.24480446742224232,0.4847999984538162
0.24480452369860986,0.484799954611387
0.2453042878802439,0.4844001432660798
0.24530465172692079,0.48439986414412506
0.2487044624065735,0.48190000335026273
0.250604355824819,0.4805000818912382
0.250604465405205,0.4804999969262433
0.25060456902548117,0.48049990814353083
0.2526044369923194,0.4787000269733765
0.2549044395633229,0.47660002501684157
0.25490449402890786,0.47659997462543474
0.25650421292361836,0.47510023816164365
0.25650473522738976,0.475099777987935
0.25940442316005957,0.4727000362505531
0.25940446423362423,0.4727000015540314
0.25940451151262695,0.4726999599050996
0.260404307558338,0.4718001434639597
0.2604046317112168,0.47179986270965674
0.26400436833952795,0.4688000821860641
0.26400446609449674,0.4687999968739663
0.2640045567001586,0.4687999102624984
0.26430413569671846,0.46850033126593854
0.2643048245929293,0.4684996973898829
0.2682043775880986,0.46520007562473964
0.2682044653418364,0.4651999981846353
0.26820454972026136,0.4651999172423956
0.268603730883614,0.464800736079043
0.2686044976372933,0.464800036923912
0.2686053254814219,0.46479941130166114
0.2721044224310011,0.4624000305362354
0.27210451089894166,0.46239996861715826
0.2742043191763736,0.46090010556184974
0.2742046180738394,0.4608998992594708
0.27600446696179753,0.45970000000083205
0.27990435064134167,0.45710007754780263
0.2799043525212354,0.45710007622598625
0.27990456474290865,0.4570999021953641
0.2799045652489875,0.45709990171366954
0.2800036783562466,0.4570007886064104
0.2800045018828793,0.457000042597549
0.280005394911613,0.45699938136762175
0.2839044124788549,0.45440003632279385
0.28390452186337223,0.4543999643148086
0.28590440530048,0.45310004008068855
0.28590452914121073,0.4530999607296241
0.28780443789260646,0.45190001836032156
0.2878044662177081,0.45190000022793364
0.28780449619114057,0.4518999805146034
0.29170435064134165,0.4493000775478026
0.2917043525212354,0.4493000762259862
0.2917045647429086,0.4492999021953641
0.29170456524898747,0.4492999017136695
0.29180418688115495,0.4492002800815021
0.29180476602603117,0.44919974028716614
0.2956044394709974,0.44590002387443234
0.2956044946065584,0.44589997630533235
0.29630443343645196,0.4453000287368521
0.2963044746575833,0.44529999283998506
0.2963044918940107,0.4452999774060286
0.2995044161240086,0.44240004607259303
0.2995044655407097,0.4424000001799323
0.29950451629071634,0.44239995067194066
0.3005042499193287,0.44140021704332827
0.3005046955034928,0.44139979510139477
0.30340443033263576,0.43880003284078384
0.3034045030118787,0.4387999665257742
0.3048044326793848,0.4375000318345185
0.30480450071085463,0.4374999676017589
0.3073044188551523,0.4351000461832331
0.3073045156121986,0.43509995439109966
0.30890386875697323,0.43360056081787346
0.3089051400865772,0.43359953174011595
0.31120443137125753,0.4320000247594688
0.3112045021669641,0.4319999746971193
0.314404453472577,0.4297000096962101
0.3144044804796115,0.4296999903452513
0.31510431917637366,0.4292001055618498
0.31510461807383944,0.42919989925947083
0.3190042966293014,0.42660011355582944
0.31900464130830625,0.42659989271067356
0.3203044024002491,0.4258000397310165
0.320304466295193,0.42579999921526795
0.32030452939526455,0.42579995677766275
0.322904352181701,0.42400007946397594
0.32290458367619207,0.42399992340701065
0.326104420535614,0.42190003046801505
0.3261044665339039,0.42189999962848096
0.3261045122649536,0.4218999676414355
0.32680439957516894,0.4214000481341388
0.32680453504895324,0.4213999528635705
0.33070428721690703,0.41870012443960253
0.33070465140023003,0.4186998826309207
0.331804370840342,0.41800006116903127
0.3318043712306287,0.41800006090942743
0.3318045505180396,0.4179999253077307
0.3318045529892103,0.4179999231906553
0.334604424850202,0.4155000376004842
0.3346045094484133,0.4154999628250546
0.33620439592411083,0.4141000621588193
0.3362044668757742,0.41409999794491836
0.33620453275886875,0.4140999342037883
0.3385042329246887,0.41180023403796834
0.3385047143384484,0.4117997801104885
0.3403044051878663,0.410200054911006
0.34030446602429043,0.4101999992146256
0.3403045255060187,0.41019994145663835
0.34430436487431215,0.4062001020883449
0.3443045716327991,0.40619990056340083
0.34630444276343186,0.4043000229892997
0.34630446291036565,0.4043000036212494
0.3463044944018612,0.40429997256079586
0.34830414462014364,0.4023003223425134
0.3483048142996646,0.40229970476365395
0.35030440393714257,0.4006000535717977
0.35030446628788525,0.40059999897614207
0.3503045266019569,0.40059994295374435
0.3526042864490833,0.39840017266518846
0.35260465495234644,0.398399835509113
0.3542043747224361,0.3970000807102847
0.354204465285171,0.3969999979198177
0.35420455168659803,0.3969999117458657
0.35660410903175166,0.394500372844664
0.3566048575344942,0.39449966150450544
0.3581043490201825,0.3932001022169088
0.35810446304393156,0.3931999977254099
0.35810457365711906,0.393199884414275
0.3605041824597592,0.39060030821141495
0.36050477360050226,0.3905997138047258
0.36200438750864355,0.3892000741571272
0.3620044676609079,0.38919999640061426
0.362004538482812,0.3891999222606409
0.36430437498828816,0.3867000999720798
0.3643045382225648,0.3866998842022597
0.36590446696209444,0.3841000000005241
0.36670439488912276,0.3828001171191031
0.36670446310733434,0.38279999994817965
0.36670452798432435,0.38279987474437915
0.3686043534667752,0.3789002329646116
0.36860459105183024,0.37889977250267814
0.36980445017876806,0.3767000307699586
0.36980448336118693,0.376699969024465
0.3707044497720512,0.37500003247061037
0.37070448372708836,0.3749999673087927
0.3727037846757942,0.37110133045881627
0.37270427507543635,0.3711004696619637
0.37270483922002134,0.3710996552886356
0.3727054727448312,0.3710988936395394
0.37370442694735634,0.37000004401676173
0.37370450743930683,0.36999995640970834
0.37630417175972347,0.36720031791079805
0.3763047857440226,0.36719970574033334
0.377604414803751,0.366000048146738
0.3776045197227758,0.3659999525159657
0.3806044116028765,0.3633000498238751
0.3806044669397529,0.3632999986800332
0.3806045189943594,0.3632999479682977
0.3815042774468378,0.36240018951581926
0.3815046652768355,0.36239981971444907
0.38480428743436224,0.35940016320760654
0.38480465335114755,0.3593998446763811
0.38540439955530237,0.3589000561729187
0.38540446653693966,0.3588999985631372
0.38540453029006727,0.358899940190819
0.3890044366070525,0.35550002866922187
0.3890044689676308,0.355499997649311
0.3890044943097396,0.3554999726529174
0.38930443892092365,0.35520002804173334
0.38930449460529726,0.3551999715675499
0.39280437318070965,0.3516000964614115
0.3928044626004314,0.351599999979205
0.392804552798718,0.35159989270475683
0.3932042398470796,0.3511002838943048
0.3932047119128103,0.3510997313449263
0.3963044429923153,0.3477000262899853
0.3963044905975956,0.34769997341060827
0.3971043760920249,0.3468001022293753
0.39710456028769503,0.34679990000883826
0.39990441848141206,0.3438000519441414
0.39990446969409005,0.34379999566643316
0.39990450959261203,0.34379994961902083
0.40100430433807466,0.34250019219256506
0.40100463801133535,0.34249981526737194
0.4035044517590275,0.3398000164198643
0.40350448223001273,0.33979998364206926
0.4049043345021812,0.3383001419218888
0.40490460423399094,0.3382998627286661
0.4073043385414075,0.33590012842124944
0.40730459945614944,0.3358998757873957
0.4089044112694018,0.3344000522124717
0.4089044676580284,0.33439999789335595
0.40890451841373227,0.334399946311891
0.4112042583722977,0.332000217659475
0.41120468689651735,0.3319997938120509
0.4128044112694018,0.33050005221247175
0.4128044676580284,0.330499997893356
0.4128045184137323,0.33049994631189106
0.41510443181492074,0.32810003667586835
0.41670443978332067,0.3264000288780015
0.4167044943448296,0.3263999713138813
0.4188043814594293,0.3242000895747768
0.41880438452050023,0.3242000862234105
0.418804533196451,0.32419990048889014
0.4188045355148167,0.32419989717144193
0.42060441919564256,0.32150007165020306
0.4206044677299399,0.3214999963800145
0.4206045085988412,0.32149992862324445
0.4213044294470857,0.32030006431196817
0.42130446424048995,0.32030000281219273
0.42130450265862707,0.32029993039229215
0.42330444888146207,0.31640003525776395
0.42330448529042336,0.31639996487123245
0.4245044445078331,0.3141000430378637
0.42450448867118346,0.3140999565823548
0.4253044412639937,0.3125000513967343
0.4253044931833623,0.3124999488690585
0.4273039717435325,0.30860096567672646
0.42730451088170623,0.30860002814607684
0.42730513745416604,0.30859914664698895
0.4284044364427713,0.30720003884330954
0.42840449782082074,0.30719996142712835
0.43040407727546265,0.304700487108826
0.4304049080571869,0.3046995589054701
0.4421043952323657,0.2930000717302913
0.442104463688167,0.29300000076283683
0.4421045350879866,0.29299992111793194
0.4440043095930034,0.2908001822173862
0.4440046319740222,0.290799824675381
0.44560440174092947,0.289100069298042
0.4456044660543155,0.2890999986089366
0.445604527082544,0.2890999268104261
0.4479042876836464,0.28630021825256236
0.4479046569544044,0.2862997910090089
0.448904409955423,0.2852000627078884
0.4489044669199253,0.28519999812044156
0.448904519246867,0.28519993509530195
0.45180443754393257,0.2816000365196344
0.4518044643638676,0.2816000026524907
0.45180449731163436,0.281599959534478
0.4521042683748418,0.2812002647835348
0.4521046807551097,0.2811997473360692
0.4554041643511257,0.27730035763168653
0.45540479822718133,0.2772996687354757
0.4557044084178915,0.2770000585447655
0.45570446617584814,0.27699999906306905
0.4557045218722586,0.2769999382266124
0.4589042470717313,0.2734002473772056
0.4589047009992111,0.27339976596344584
0.4596044354376633,0.2727000315249937
0.459604465561129,0.2727000009207664
0.45960449857207963,0.2726999662832362
0.4626044473212912,0.2695000209507439
0.4626044669712015,0.269499999775458
0.4626044860574584,0.2694999787834775
0.46350440335399123,0.26850007067621884
0.46350453175412637,0.26849993040911113
0.4662044289724878,0.2656000408042044
0.46620446375242613,0.2656000026984604
0.46620450594512935,0.26559995452033575
0.46740433820222305,0.26420015022039306
0.46740460091835,0.2641998543959257
0.46970438381003116,0.2617000903832287
0.4697045328696216,0.2616998969825392
0.46970453338424145,0.2616998962159197
0.4713043123022941,0.2592002416564625
0.47130463372499354,0.25919976653246946
0.4723043984850952,0.2578000958683272
0.47230439914635153,0.2578000949003806
0.47230451799028395,0.2577998951954656
0.4723045185922802,0.2577998940227855
0.4742043950000762,0.25390014771204644
0.4742045432023871,0.25389985445087987
0.4753044246579585,0.25180008076297067
0.4753044662254187,0.2517999981813658
0.47530450345538783,0.251799917890636
0.47610443452167617,0.250000072991487
0.4761045004346007,0.2499999274767774
0.477904227695988,0.24610051841043834
0.47790475742704835,0.2460995084444486
0.4792044612777999,0.24390000962009986
0.48020420710430295,0.24220044175877015
0.4802047658670926,0.24219958366856684
0.4830039313292785,0.23830074606052212
0.4830044954574111,0.23830002419919288
0.48300511638781346,0.23829935057484355
0.4831043344880466,0.23820013247461036
0.4831044613632964,0.23819999686469706
0.4831045814249035,0.23819985001478258
0.48600443857224807,0.23440003720102076
0.4860044693843399,0.23439999612322918
0.4860044915121604,0.23439996563043577
0.48700436999835034,0.23300013574976988
0.4870045679036441,0.23299986718270352
0.48890427088442623,0.2305002579974639
0.48890438842143463,0.23050008284034143
0.4889045215445963,0.23049990396552433
0.4889045512221099,0.2304998567584982
0.4909040579108363,0.22710069538766325
0.4909049709505009,0.2270993700150281
0.4913043694647073,0.22660012187227024
0.49130436994535526,0.226600121236094
0.491304534791913,0.22659986067973195
0.49130453545744907,0.22659985940480734
0.49320445165244076,0.2227000314256137
0.49320446709248617,0.22269999922679284
0.4932044811814841,0.22269996889562738
0.4948043853119386,0.21920017861025823
0.49480455478950486,0.21919982434571203
0.49500446696213724,0.21880000000044722
0.49700446696213724,0.21480000000044722
0.49870441428727164,0.21140010535017847
0.4987044653382227,0.21139999767583526
0.49870451016560047,0.21139989199179846
0.4989041477326875,0.21090079807408085
0.4989044963572298,0.21090001444267567
0.49890490360148715,0.210899259611989
0.5012044423127389,0.20700004179725764
0.5012044603446494,0.20700001061036752
0.5012044958902104,0.20699994627688362
0.5026043128301424,0.2044002862455815
0.5026046373485197,0.2043997231225831
0.5034044387500841,0.2031000458450411
0.5034044667882408,0.2030999992919027
0.5034044931532259,0.20309995357079258
0.5056044173743452,0.19920008790608099
0.50560446596401,0.1991999980437471
0.5056045096204433,0.19919990994402365
0.5065044156750045,0.19730010827328348
0.5065045205408317,0.19729989284305816
0.5075044068897694,0.1953001201451829
0.5075045033252998,0.1952998710765727
0.5086044669622053,0.19140000000027144
0.5097044601563582,0.18750002413009284
0.5097044609702868,0.1875000205571444
0.5104044589285518,0.18500002869189075
0.5104044751478177,0.1849999713506278
0.5108043293750901,0.18360048155517436
0.5108046467477497,0.1835995325578676
0.5123042510991609,0.17970056124419867
0.51230474135664,0.17969946493116706
0.5143042669254942,0.17580039007190124
0.5143046967119568,0.17579962665699786
0.516704434940746,0.1719000520352153
0.516704464709064,0.1719000024647603
0.5167044982196097,0.17189994373699877
0.5182044095929388,0.1692001032650064
0.5182045264845789,0.1691998979619798
0.5189044297962555,0.16800006371339135
0.5189044635735083,0.16800000402687243
0.5189045029748427,0.16799992977567166
0.5209043741684607,0.16410018094811676
0.5209044612415371,0.16409999490603386
0.5209045321195518,0.16409980995801526
0.5221042230453811,0.16060071142434684
0.5221048033011181,0.1605993273224856
0.5223044016368716,0.16020013065097832
0.5223044621405315,0.16020000136602938
0.5223045193682145,0.16019986025092356
0.5238044529987039,0.15620003723628514
0.5238044803983883,0.15619996257091168
0.5252044301790065,0.1523001024677609
0.5252045057192248,0.1522998982631061
0.5260044531043603,0.1502000363771256
0.5260044810711032,0.15019996372026087
0.526704384952852,0.14840021088147834
0.526704557374817,0.14839979258312647
0.5284044464616833,0.1445000470309039
0.5284044680034453,0.14449999635618985
0.5284044844169843,0.14449995578151165
0.5299036083409568,0.14070217517411454
0.5299040857331185,0.1407011263402867
0.5299046677970671,0.14070013177644544
0.5299053484395929,0.14069920189396548
0.5299061205355382,0.14069834642711876
0.5300043733309016,0.1406000936317555
0.5300043753843753,0.14060009147937524
0.5300044543838153,0.14059999613426688
0.5300044594533939,0.14059998869549845
0.5300045176255829,0.14059988339500157
0.5300045203064426,0.14059987762233828
0.5317044301349237,0.1367000844864112
0.5317044645252802,0.13670000192817736
0.5317044990103532,0.13669991072329535
0.5331044267775593,0.13280011194322103
0.5331044284208275,0.1328001070424724
0.5331044869610008,0.1327998879686862
0.5331044879682454,0.1327998829666461
0.5338043232964957,0.1289008004235378
0.5338047241231142,0.1288992285175484
0.5339044315315821,0.12860010629214438
0.5339044852756258,0.1285998901197846
0.5345044554380329,0.1250000691453416
0.5345044793461927,0.12499993100379637
0.5352044423620147,0.1211001370585028
0.5352044949434017,0.12109986359195131
0.536004331653547,0.11720065962999336
0.5360046798987784,0.11719936119055545
0.5373044669621915,0.11330000000031623
0.5378044669621915,0.11180000000031623
0.538604456882387,0.1094000302397294
0.5386044662555093,0.10940000158066109
0.5386044768422529,0.10939996789011745
0.5398044569297631,0.10550003260570952
0.5398044672848505,0.10549999821180893
0.5398044757323255,0.10549996890620895
0.5409044288288851,0.10160013520022484
0.540904429994024,0.10160013063653629
0.5409044771303481,0.1015998656165307
0.540904477813048,0.10159985893957299
0.5415044428638511,0.09380031327912969
0.5415045084886759,0.09379968855181724
0.5417044576785087,0.09230006962807213
0.5417044651368889,0.09230000781423091
0.5417044731990138,0.0922999220404038
0.5419044655888973,0.08980001716685992
0.5425044559759352,0.08200014282203691
0.5425044815772565,0.08199985750366734
0.5429044639713834,0.07810002916093035
0.5429044655521164,0.0781000129160924
0.5429044702068524,0.07809995782011508
0.5432044559759295,0.07420014282211251
0.5432044815772565,0.07419985750366734
0.5436044595230316,0.07030007253236004
0.543604466226513,0.07029999763095142
0.5436044705783466,0.0702999294860006
0.5438044669622415,0.06640000000005121
0.5444044449534003,0.05470042917245082
0.5444045216093648,0.05469957375251135
0.5449044669622347,0.05080000000012716
0.5454044489580454,0.046900140432803564
0.545404488490804,0.046899860064428256
0.5456044596562731,0.04560004748887862
0.5456044650817908,0.04560001010338246
0.545604473646188,0.0455999420725325
0.5459044628729806,0.04300003544033112
0.5459044706021532,0.04299996451092493
0.5463044639641988,0.039100029230979265
0.546304465565182,0.03910001277590089
0.5463044702014531,0.03909995789030411
0.5466044661363981,0.035200010736019756
0.5469044661569314,0.031200010737523817
0.5469044677880842,0.03119998926410157
0.5472044559759295,0.02730014282211252
0.5472044815772565,0.027299857503667348
0.5476044669622375,0.02340000000010203
0.5480044524230675,0.019500141757010942
0.5480044850832213,0.019499858656432112
0.5485044669622346,0.015600000000127163
0.5490044622483984,0.011700036768050379
0.5490044670685833,0.011699997102306327
0.5490044704493662,0.011699966000598803
0.5494044122277161,0.007800533661686354
0.5494045721709089,0.0077994739567684036
0.5495043975070236,0.007300347276194814
0.5495044137614477,0.007300221689002533
0.5495044673744744,0.00729992224908112
0.5495044785069456,0.0072998037400813336
0.5497044525910688,0.003900244309985969
0.5497044919319908,0.003899756545007097
0.5501044639657882,2.921548419846049e-08
0.5501044655622924,1.2806910679815223e-08
0.5501044702026476,-4.2125223992830124e-08
0.5507044635394247,-0.007799955503326854
0.5507044659271239,-0.007799990129642119
0.5509044522587072,-0.011699713281031228
0.5509044962544398,-0.011700285598870187
0.5513044639659959,-0.015599970786541155
0.5513044655619165,-0.015599987189054525
0.5513044702028026,-0.015600042127237798
0.5516044559759294,-0.01949985717788748
0.5516044815772565,-0.019500142496332654
0.5520044646104522,-0.023399977069990304
0.5520044705790951,-0.023400070528593928
0.5522044669622415,-0.027299999999948785
0.5524044659740291,-0.031199980729810003
0.5524044659784929,-0.031199985629415655
0.5526044650731957,-0.0351999622190843
0.5526044670182214,-0.035200007171964386
0.5526044677481186,-0.03520003064914355
0.552704459579082,-0.03909971205671637
0.5527044890537381,-0.03910028718940058
0.553004463540319,-0.04299995551495075
0.553004465924857,-0.042999990094380706
0.5534044633237988,-0.05079992905041009
0.5534044659818326,-0.05079999783790831
0.5534044669622428,-0.0508000732298906
0.5534044669622428,-0.050999695816599605
0.5534044833806189,-0.05100030373993063
0.5536044647047337,-0.05469995823605597
0.5536044668277251,-0.054700003785704936
0.5536044679374943,-0.05470003803479741
0.5537044669622424,-0.05859999999997437
0.5538044632664266,-0.0624998558631544
0.5538044743465992,-0.06250014399492315
0.5540044652043007,-0.06639996572010341
0.5540044665980064,-0.06639999657292596
0.5540044679302193,-0.06640003775106883
0.5541044651119815,-0.07029992783979812
0.5541044660369602,-0.07029999999998701
0.5541044651119812,-0.07030007216021504
0.5538044669622425,-0.08200000000002564
0.5537044679302191,-0.08589996224893308
0.5537044665980067,-0.08590000342706534
0.5537044652043005,-0.08590003427989934
0.553504469856562,-0.08979994356080057
0.5535044629358259,-0.08980005636987123
0.5534044715423911,-0.09119993587795801
0.5534044711981453,-0.09119993860240513
0.5532044779915436,-0.09379985661912857
0.5532044595972209,-0.09380014361795294
0.5530044706446012,-0.09769992819403635
0.5530044614477326,-0.0977000716886713
0.5527044702068522,-0.10159995782011615
0.5527044655521172,-0.10160001291608364
0.5527044639713828,-0.1016000291609347
0.5523044704516126,-0.10549996597869554
0.5523044670635691,-0.10549999714606352
0.5523044622511991,-0.1055000367462048
0.5518044850832213,-0.10939985865643208
0.5518044524230675,-0.1094001417570109
0.5514044669622375,-0.11330000000010203
0.5510044962544398,-0.11719971440112982
0.5510044522586292,-0.11720028672049046
0.550804481743089,-0.12109971177352406
0.5508044669622428,-0.12110028860527554
0.5508044669622428,-0.12499996343374552
0.5508044667186651,-0.12500000094629451
0.5508044660492888,-0.12500003560522066
0.5507044706629164,-0.12889985567374004
0.5507044669622427,-0.12890014437372277
0.5507044669622427,-0.1327998398935538
0.5507044668709633,-0.13279984310351792
0.5507044318980403,-0.1328001510700891
0.55070443055158,-0.13280015777965237
0.5498044798764803,-0.1366999440384185
0.5498044655081549,-0.1367000035256199
0.5498044528436765,-0.13670005176821065
0.5495044840951772,-0.13779993717937472
0.5495044650789689,-0.13780000385852587
0.5495044483322874,-0.13780005796001782
0.5486044885024893,-0.1405999329860563
0.5486044462611999,-0.14060006727853985
0.5474045060309544,-0.14449987302683784
0.547404430899229,-0.14450012785991465
0.5463044899444822,-0.14839991851765297
0.5463044670619684,-0.14839999521430583
0.546304437476258,-0.14840008424584097
0.5456044765921831,-0.1503999724860546
0.5456044683048032,-0.15039999577691698
0.5449044807684928,-0.15229996252605982
0.5449044526255536,-0.15230003727557764
0.5434044839500348,-0.15619995583192658
0.5434044503460705,-0.15620004430997422
0.5419044790762878,-0.16019996769606146
0.5419044735088575,-0.16019998227032933
0.541704498968915,-0.1606999199835123
0.541704436180002,-0.16070008050758394
0.5404045312166443,-0.16409983195021116
0.5404044627792238,-0.1640999951163462
0.5404043803841291,-0.16410016078817768
0.5383045111268889,-0.167999917980195
0.5383044635554574,-0.16800000293028772
0.5383044198400908,-0.16800007539572998
0.5378044930667478,-0.16879995823307875
0.5378044412237399,-0.16880004199468154
0.5359045203140714,-0.1718999129525619
0.535904415196912,-0.17190008800133488
0.5339045697680255,-0.17529982523044194
0.5339044594498487,-0.17529999820679146
0.5339043420369165,-0.17530015615700859
0.5335049005223096,-0.1757994580502673
0.5335041032200892,-0.17580059108128268
0.5311047268796724,-0.17969957763446
0.5311042451738412,-0.17970044357703913
0.5299045350168365,-0.18209986389104843
0.5299044026095829,-0.18210013789877855
0.5292044770105432,-0.18359997846814943
0.5292044570047013,-0.1836000215748927
0.5274044793504797,-0.1874999731590396
0.5274044706490066,-0.1874999917550438
0.5260046365815149,-0.1903996486460222
0.526004322062028,-0.19040036225072982
0.5256044945932714,-0.1913999309226211
0.5256044650409822,-0.19140000206316823
0.5256044368970679,-0.19140006514143185
0.5238045215692515,-0.19529988168503434
0.5238043916896201,-0.1953001062675504
0.5221044832743619,-0.19769997697144426
0.5221044714956558,-0.1976999934247745
0.5210046010744122,-0.19919981712004828
0.5210044178863874,-0.19920004542644665
0.5210043730149433,-0.1992001073687181
0.5182045048015076,-0.2023999567555017
0.5182044295657077,-0.2024000436296609
0.5176044871166888,-0.20309997648684963
0.5176044786116484,-0.20309998629966597
0.514304520446319,-0.2067999400333763
0.514304466142214,-0.2067999991983343
0.5143044101288128,-0.20680005683384423
0.5141047393874858,-0.20699972757517116
0.5141042137889054,-0.2070002904050852
0.5107047391225095,-0.21089968781653928
0.5107042184647664,-0.21090033133030175
0.5104044963357958,-0.21129996083559596
0.5104044605876834,-0.21130000764637497
0.5104044425940524,-0.21130003046058865
0.5076044978208245,-0.21479996142712365
0.5076044364427751,-0.21480003884330487
0.506504588365287,-0.21619984548738064
0.5065043510225271,-0.21620015865467426
0.5046044960435968,-0.21879996020478934
0.502604486913629,-0.22149997306595334
0.5017045373472621,-0.22269990615364096
0.5017043985459496,-0.22270009529444446
0.49890453444926064,-0.226599906000547
0.498904532260992,-0.2265999089199581
0.4989043870805691,-0.22660007982656247
0.49890438574722973,-0.22660008121542727
0.49870494787736064,-0.22679951908529639
0.49870404741026475,-0.22680053529079996
0.4958045296655321,-0.23049991999959674
0.4958044670604711,-0.23049999697221127
0.495804396988011,-0.23050007697204167
0.4948046569544047,-0.23159979100900863
0.49480428768364665,-0.2316002182525621
0.4925044888053768,-0.23439997340871674
0.4925044447952902,-0.2344000263236212
0.4909044995428959,-0.2362999613108394
0.48920447512070797,-0.2382999904021732
0.48920445882415853,-0.23830000961810224
0.4859049486176742,-0.24219943077122005
0.48590406455266416,-0.2422006277592356
0.48340511143741177,-0.24609899461902954
0.4834045234094042,-0.24610002827758282
0.483404047646627,-0.246101118175157
0.48310451209217226,-0.2468998796537026
0.48310446489527786,-0.24689999727508263
0.48310441024242257,-0.246900117221191
0.4816045117368188,-0.24999990746610554
0.48160442388391983,-0.250000093336586
0.47980453190195604,-0.2538998592975076
0.4798044059180306,-0.25390014243670045
0.4792044914297933,-0.2552999429092542
0.4792044646434199,-0.2553000035545384
0.4792044418991544,-0.2553000522149952
0.47800453021836814,-0.2577998682166329
0.47800446403051927,-0.25779999740236065
0.47800438989059785,-0.257800125241706
0.47560453396550056,-0.2616998911199892
0.47560446615754526,-0.2616999959023844
0.47560438849296566,-0.26170010462603627
0.47530450916102246,-0.26209994373529394
0.47530446363608697,-0.2621000028816845
0.47530442484681384,-0.26210005082932647
0.47240448552985403,-0.26559997759117454
0.472404448163548,-0.2656000222170057
0.4713045500603238,-0.2668999017935434
0.4713043861285433,-0.2669001000801719
0.46920448930982045,-0.269499972331924
0.467404584234966,-0.27169985666702856
0.4674043544643178,-0.27170014711300977
0.4661044928438326,-0.2733999661551827
0.46610446533831223,-0.27340000156548433
0.4661044415030759,-0.2734000313347143
0.46350448805794137,-0.27659997403641834
0.46350447136602557,-0.27659999433275845
0.4635044405218154,-0.2766000308475353
0.4629046026537041,-0.27729984169366517
0.4629043372224982,-0.27730016322131806
0.4598045665212675,-0.28119987474867275
0.4598044638468317,-0.2811999966441218
0.45980435351996757,-0.2812001134426894
0.45960493383111883,-0.28139953313153815
0.45960405784020714,-0.28140051822159234
0.45660452349449265,-0.2851999283928307
0.4566044653418039,-0.2851999996484166
0.4566044064484979,-0.28520006723787805
0.45570470171482796,-0.28619973916417796
0.45570424890243755,-0.2862002749453202
0.4534045159840497,-0.2890999381902441
0.45340446627001174,-0.28909999910076706
0.4534044143879653,-0.28910005914644243
0.4518045343685094,-0.2908999241683302
0.4518044009325533,-0.2909000770350077
0.45000448566002443,-0.2929999781862915
0.45000444804236406,-0.2930000216230944
0.44790448453710036,-0.2953999799148242
0.4479044494822734,-0.2954000201695684
0.44660449705284855,-0.29689996528044327
0.4466044697602203,-0.2968999962576476
0.44660443253107707,-0.29690003708010965
0.44400470710725565,-0.2996997413826866
0.4440042434792909,-0.2997002731461871
0.44310451149921537,-0.30079994556627937
0.4431044701518851,-0.30079999483342623
0.44310441561721864,-0.3008000564799133
0.440104513338886,-0.30409994898607917
0.4401044636894095,-0.3041000022749804
0.4401044209720791,-0.30410004599057794
0.43950492057951995,-0.30469954638313707
0.4395040677848781,-0.3047005021912272
0.4364051983213791,-0.308599079903371
0.43640451853221585,-0.3086000328829694
0.43640394132624516,-0.30860105127223125
0.4362044959092677,-0.30899994210618636
0.4362044386823299,-0.3090000582235802
0.43450456807354143,-0.3124997918299093
0.43450437448728096,-0.3125002121486503
0.432804496369834,-0.31639993253573473
0.43280446644968046,-0.3163999987983686
0.43280443365928833,-0.3164000666061451
0.43230450193938835,-0.317399930045945
0.43230443295976023,-0.3174000704339427
0.43090451800082913,-0.3202998942774429
0.4309044644217773,-0.32029999959710626
0.4309044077539378,-0.3203001003969641
0.4286045059379842,-0.3241999339109722
0.4286044670445752,-0.3241999978534423
0.4286044233686338,-0.3242000653907162
0.4284045629713313,-0.32449985598667
0.42840446268709204,-0.32449999683512076
0.42840435406319943,-0.3245001311089377
0.42530476887133234,-0.32809964939626723
0.42530419482683574,-0.3281003741865099
0.4245045498059569,-0.3291998860902183
0.42450446425291727,-0.3291999977451021
0.42450437311743433,-0.329200105106567
0.42200472139814493,-0.3319997150321711
0.4220042324200035,-0.3320003015546508
0.42060453215004506,-0.3337999161874544
0.4206044636235173,-0.33380000094596823
0.4206043976508615,-0.33380007660770133
0.4187046963676825,-0.3358997464470046
0.418704253359762,-0.3359002670034519
0.41670453203570174,-0.3383999186585272
0.4167044648713609,-0.33839999950205946
0.416704396752455,-0.33840007561093344
0.41540483331326994,-0.3397996054685173
0.4154041399140933,-0.33980042767868784
0.4128045026418308,-0.34319995334241593
0.41280446678094485,-0.34319999923738453
0.41280442904997594,-0.3432000454950824
0.412304550361619,-0.3437998999211106
0.4123043858995728,-0.34380010198241767
0.40920456545332023,-0.3476998760922193
0.40920437199163856,-0.3477001266278057
0.4089044939670805,-0.34809996399388315
0.40890446543293274,-0.3481000014126046
0.4089044401278571,-0.348100033543333
0.40610452956530724,-0.3515999217465203
0.40610446470936395,-0.3515999999231217
0.406104399945102,-0.35160007260229353
0.40490471917770793,-0.3528997267669705
0.40490423331739217,-0.35290028927493045
0.4028045857760486,-0.3554998528975462
0.40280446276079374,-0.35549999515477376
0.4028043289773565,-0.35550013031949035
0.4010046791502286,-0.3571997996006667
0.40100426543758666,-0.35720021112146905
0.3989044924639022,-0.35939997328437656
0.3989044609513033,-0.35940000586703014
0.39890444678317255,-0.35940002017948447
0.39710466594127536,-0.36119980102138166
0.39710427816747157,-0.3612002086682903
0.3952045138250855,-0.3632999482046117
0.3952044669957341,-0.36329999869036683
0.39520441688288843,-0.36330005007976857
0.3932046880177467,-0.3652997789449103
0.393204258508509,-0.36530023297808456
0.3915044979218742,-0.3671999653984412
0.39150443628844733,-0.36720003485696323
0.38930467418419756,-0.3696997645208833
0.3893042731670885,-0.3697002466487241
0.3882052095594272,-0.37109905487665656
0.3882045211589021,-0.37110003395307695
0.38820394053998464,-0.3711010805511816
0.3863044878844793,-0.37499995705458733
0.38630446613576025,-0.37500000075133055
0.38630444509894113,-0.3750000412975959
0.38540452823081967,-0.3766998842707142
0.3854044084006692,-0.3767001171233832
0.3843044929251959,-0.3788999480743298
0.38430444153575544,-0.3789000521914415
0.38240452119113105,-0.3827998886883022
0.3824044634564224,-0.38280000086363564
0.38240440450830243,-0.3828001040901777
0.3815044932992215,-0.38429995610531253
0.38150443983135796,-0.38430004340970264
0.38000453670307666,-0.3866998884149526
0.380004377712475,-0.3867000966876394
0.37760450579917143,-0.38929995792705163
0.37760446520795216,-0.38930000101354856
0.3776044278500407,-0.3893000391126163
0.3763045420887035,-0.39059992487395345
0.37630439326581544,-0.3906000765313085
0.3737044875333527,-0.3932999786380968
0.3737044788954241,-0.3932999875142209
0.3725045393554453,-0.39449992760721175
0.37250439589465767,-0.3945000737001216
0.3698045273927359,-0.39729993733174407
0.3698044656147793,-0.39729999944679273
0.36980440321202623,-0.3973000584381384
0.368604722889509,-0.39839976540044586
0.36860422596970066,-0.39840024991859546
0.3659045661127613,-0.4011998971776437
0.36590446421974987,-0.4011999976171916
0.3659043582027509,-0.40120009202772616
0.36460482459292937,-0.40229969738988286
0.3646041356967185,-0.4023003312659385
0.36200453823770945,-0.4048999287249475
0.3620044651502182,-0.40489999924183445
0.36200439140040747,-0.40490006548738056
0.36050467993452984,-0.4061998154244746
0.3605042634870779,-0.4062001949974598
0.3581045007007443,-0.4084999676676961
0.3581044688154094,-0.40849999772088913
0.3581044299684571,-0.4085000331001501
0.3562044932087717,-0.4101999765167108
0.35620446763957697,-0.4101999991080856
0.35620443929071477,-0.41020002352126134
0.3542044765610853,-0.4118999918414464
0.351604515296616,-0.41409995910214736
0.3516044699623438,-0.414099996595492
0.351604413229684,-0.41410004133323003
0.3503045370015956,-0.41509994612406725
0.35030446430537,-0.4151000002501414
0.350304395628234,-0.41510004815098744
0.3463053642602543,-0.41779939432437374
0.3463044999865931,-0.4178000400491729
0.3463037014593437,-0.41780076550331335
0.3461045551629613,-0.41799991179969576
0.346104555019792,-0.41799991193665953
0.34610446171884207,-0.4179999900252829
0.34610445989228633,-0.4179999912966748
0.346104353190367,-0.41800005227420556
0.3424045171823063,-0.4196999769265578
0.3424044162977976,-0.4197000220851568
0.3385045473050063,-0.4213999649794504
0.3385043871730359,-0.4214000362684653
0.3374044951532647,-0.42189998718654304
0.33740446622468456,-0.421900000144431
0.337404439171144,-0.4219000119111303
0.3346045072713963,-0.4230999827253079
0.334604426387697,-0.4231000166466381
0.33070449489409415,-0.4246999885414495
0.3307044923437821,-0.42469998943746645
0.32800450824221505,-0.42579998318290596
0.3280044258147174,-0.425800017145469
0.32680450312018394,-0.4262999849348579
0.32680446632351995,-0.42629999996727824
0.3268044309420081,-0.42630001385462324
0.3261551341627713,-0.42654974338509893
0.3261538375578347,-0.4265503389106632
0.3229046362227047,-0.4282999088603486
0.32290430090965105,-0.4283000968645862
0.32050452701342697,-0.42969996497071694
0.32050440734709407,-0.42970003576965543
0.31900450354400195,-0.4305999780515107
0.31510463134715283,-0.43289990305562426
0.31510430595445643,-0.43290010246004934
0.3140049388464089,-0.43359969971062506
0.31400402715093806,-0.4336003455665112
0.31120453140141247,-0.43579994936970995
0.3112044032659024,-0.43580005156418133
0.309104489351939,-0.43749998187548494
0.3091044850312194,-0.4374999853367751
0.3073045452840749,-0.4388999390835086
0.3073043897232247,-0.438900062290009
0.3042045052769834,-0.4413999691014939
0.30420446713833615,-0.441399999312158
0.304204427134468,-0.4414000298713312
0.3034045935890485,-0.44199990503039577
0.3034043430534621,-0.44200009849207744
0.2995045830282765,-0.445099907742866
0.2995043346654087,-0.4451000661490351
0.2991051602641565,-0.4452996533496612
0.29910382768501403,-0.44530043836205513
0.2956045560254734,-0.4476999389285973
0.29560437908556614,-0.4477000627695694
0.293504583125207,-0.44919991702696876
0.29350458184234096,-0.4491999178950563
0.2935043376350943,-0.4492000574536415
0.29350433679497695,-0.449200057852768
0.2917045399527299,-0.4499999675604334
0.29170439443802026,-0.45000003347335793
0.28780462670935103,-0.45179992627120524
0.2878043095948777,-0.4518000786843006
0.2852045090329198,-0.45309997896527954
0.2852044613039109,-0.45310000233352754
0.2852044298016488,-0.4531000171516832
0.2839045158119216,-0.4536999774546342
0.2799048212195791,-0.4554998405848453
0.2799041245283744,-0.45550018344731397
0.2771045472541375,-0.45699995698708373
0.2771044675202262,-0.45699999805602937
0.27710438279718025,-0.4570000382574905
0.27600450685535644,-0.4574999818674105
0.276004426790575,-0.457500017511382
0.27210486605377315,-0.4591998260376802
0.2721040824890544,-0.4592002042519825
0.268904571258401,-0.46089994459326705
0.2689044647841906,-0.4608999983258202
0.26890435955034997,-0.4609000460343277
0.2682044989129774,-0.46119998630748743
0.268204435095446,-0.46120001389131
0.264304794031657,-0.46289985743193596
0.2643041495710812,-0.46290016298526115
0.2606060376177192,-0.4647991934477984
0.26060502844740807,-0.46479977964236935
0.26060408535456364,-0.46480046711940803
0.2606032184652098,-0.46480124849744725
0.2604045547093469,-0.4649999122533101
0.2604045545808583,-0.4649999123762575
0.26040446257100075,-0.46499998945496523
0.2604044578054861,-0.4649999927771162
0.2604043555943535,-0.4650000513578109
0.2604043539919261,-0.46500005214078605
0.25650497520094534,-0.466799765428931
0.2565039844855126,-0.4668002838104133
0.2531045601799845,-0.4687999451666062
0.2531043664941801,-0.4688000401879021
0.2526047384002707,-0.46899989142546583
0.2526042015212057,-0.46900012251188766
0.24870486181541104,-0.470799817760716
0.24870408733571242,-0.4708002121448243
0.24530462603340628,-0.4726999111078778
0.24530446358446859,-0.47269999511087774
0.24530429864672354,-0.47270006732688474
0.24480484794962282,-0.472899847605725
0.2448040980731962,-0.4729001797158017
0.2409048353199312,-0.4747998205443155
0.24090411261721328,-0.4748002057493026
0.23780456906300107,-0.4765999407162645
0.23780456900733704,-0.4765999407470437
0.2378043560081947,-0.47660004160846103
0.2370050744454244,-0.47689977219449986
0.23700388965434516,-0.47690029605594314
0.23310454767067798,-0.4788999586116699
0.23310438692978572,-0.4789000426845771
0.23010457157257644,-0.48049994420842207
0.23010457124300093,-0.4804999443753815
0.2301043547752757,-0.4805000373910003
0.23010435454696132,-0.48050003747248127
0.22920446696155902,-0.4808000000009487
0.22530466476450564,-0.48209993406663315
0.22530427173451167,-0.48210007321109216
0.22130458157714744,-0.4835999570201037
0.2213043533072823,-0.4836000454626612
0.21930456521866737,-0.4843999606981072
0.21930446487676525,-0.48439999866369343
0.21930436749101861,-0.4844000314126984
0.21740467517809509,-0.48499993424835847
0.2174042614499723,-0.48500007377433907
0.2135045863647979,-0.4863999571382478
0.21350434855414752,-0.4864000455422619
0.20960473534825366,-0.48789989677529805
0.20960420419208076,-0.4879001167873886
0.20870462998222092,-0.4882999275473263
0.20870446516711527,-0.48829999463138457
0.20870429591355602,-0.4883000513153501
0.2064470433064962,-0.48897722709746805
0.20644578885353845,-0.4889776861348749
0.2057044718018196,-0.4892999978964918
0.2018048275591986,-0.4909998428173666
0.20180411820885644,-0.4910001819588947
0.19950455208635084,-0.4921999555880281
0.1995044669611752,-0.49219999817090027
0.19950437827368955,-0.4922000388018961
0.19790449857550577,-0.4928999861698515
0.19790446321606528,-0.4929000013821584
0.1979044387261159,-0.4929000115847227
0.19400467258516318,-0.4944999156425494
0.1940042648262238,-0.49450009240567966
0.19050464557150135,-0.49609991835069567
0.19050429130695512,-0.4961000878282619
0.19010451835797493,-0.496299974302752
0.1901044158302992,-0.4963000262221206
0.18620447620140568,-0.49829999526257884
0.18620445773073804,-0.4983000047562335
0.18290449711853562,-0.4999999844655498
0.18290443661988634,-0.5000000151717963
0.18230451835798037,-0.5002999743027492
0.1823044158303046,-0.5003000262221178
0.17840449252724028,-0.5022999868903559
0.17840444126371652,-0.5023000128498811
0.1752047465776129,-0.503899860192933
0.17520419553147631,-0.5039001551038754
0.1745046741404874,-0.5042998816130119
0.1745044000178968,-0.5043000229463379
0.17450433269098015,-0.5043000619719917
0.17060456793011372,-0.506099953400084
0.17060436693303416,-0.5061000485862416
0.16710452518481617,-0.5077999717210904
0.16710440906742235,-0.5078000289480282
0.16670449292458353,-0.5079999870194476
0.1667044408663434,-0.5080000127140121
0.16280446979788837,-0.5098999986191568
0.15910452200399072,-0.5116999732235591
0.15910441221366037,-0.5117000273749093
0.1589045707770345,-0.5117999480932222
0.15890446776585945,-0.5117999969716903
0.15890435736024147,-0.5118000438414776
0.1549045130287077,-0.5133999815740911
0.15490442105865496,-0.5134000188329118
0.15100454811071215,-0.514999966708991
0.15100438634089278,-0.5150000345526666
0.14960449831916678,-0.5155999865619777
0.14960446728014776,-0.5155999996424152
0.14960443488510658,-0.5156000128315315
0.14710462675407227,-0.5165999360839452
0.14710430919666878,-0.5166000687702641
0.14320450392327283,-0.5182999838894368
0.14320443011632092,-0.5183000163766152
0.14050450286845476,-0.5194999840423334
0.14050447976249875,-0.5194999941191754
0.13930455155374513,-0.5199999647542074
0.13930438295027686,-0.5200000366212556
0.13540456829178116,-0.5216999558313691
0.13540436651794024,-0.5217000461507261
0.13170630133973368,-0.5233991571785506
0.13170541345257647,-0.523399613828643
0.1317045694951275,-0.5234001473159767
0.1317037760995037,-0.5234007534482189
0.13170303950048934,-0.5234014274621676
0.13150455756911333,-0.5235999093935436
0.1315044605860583,-0.5235999905784222
0.13150435024093202,-0.5236000538720139
0.12760462670934739,-0.5253999262712068
0.127604309594874,-0.5254000786843023
0.12380610173618466,-0.527299182613647
0.12380505231641882,-0.527299779676916
0.12380407283885358,-0.527300485644402
0.12380317455923427,-0.5273012924034227
0.12370455742492328,-0.5273999095377337
0.1237044604396379,-0.527399990732358
0.12370435080244671,-0.5274000536128534
0.11980452195385989,-0.5291999746198934
0.11980446688504305,-0.5291999993213701
0.11980441074096744,-0.5292000230658093
0.11590451286246736,-0.5307999811698093
0.11490497369718569,-0.5311997973066999
0.11490398219428422,-0.5312002507426561
0.11200452228601995,-0.5326999713848617
0.1120044684102636,-0.5326999985005926
0.11200440862752478,-0.5327000269243558
0.10810478169292827,-0.5344998547403234
0.10810416175887418,-0.5345001643408727
0.1068044669617169,-0.5352000000008805
0.10420454557033441,-0.5365999576731634
0.1042044616294291,-0.5366000011699156
0.10420439070534776,-0.5366000351961298
0.10030451769827724,-0.5383999765840085
0.10030447215912068,-0.5383999970564368
0.10030440979647372,-0.5384000235395158
0.09860511268452542,-0.539099734115024
0.09860385902870014,-0.5391003436151945
0.09630451321088405,-0.540399973860047
0.09630447378581057,-0.5403999956556359
0.09630441250947723,-0.5404000279251062
0.09240480065850191,-0.5423998288743243
0.09240414538721041,-0.5424001929455856
0.09140454576394927,-0.5429999527195424
0.09140446087051647,-0.543000001789679
0.0914043908358551,-0.5430000393763263
0.0885044973403944,-0.5444999842877716
0.08850446614975599,-0.5445000001814997
0.08850443693974072,-0.5445000146269723
0.0846044955290912,-0.5463999860834425
0.0846044773942352,-0.5463999947921002
0.08460442741974733,-0.5464000179745055
0.08350465677544636,-0.5468999137219152
0.0835042804712819,-0.5469000932460986
0.08070450548156251,-0.5482999807409582
0.08070446846285505,-0.548299998897782
0.0807044261965705,-0.5483000188155654
0.07680455389713038,-0.5500999598768456
0.0768043770117791,-0.55010003498142
0.07500485305309322,-0.5507998498542422
0.07500409294341664,-0.5508001781048343
0.07290461661893108,-0.5517999287355417
0.07290431946644516,-0.5518000756394816
0.06900453126358141,-0.5537999670255656
0.06900446572651744,-0.553799999579072
0.0690044019108364,-0.5538000292737795
0.06700456721105529,-0.554699954888681
0.06700436761191525,-0.5547000470613143
0.06510450460671069,-0.5555999821690427
0.06510447123338277,-0.5555999976762698
0.0651044243299111,-0.555600018583979
0.061204494854744496,-0.557299987842385
0.061204455387543474,-0.5573000047928653
0.05810464316134314,-0.5585999261107162
0.05810449341389565,-0.5585999824320091
0.058104360763025914,-0.5586000265505849
0.057304516623233326,-0.5587999875855331
0.057304417082223495,-0.5588000115115692
0.053404599781300216,-0.5596999693502438
0.0534043349223541,-0.5597000338571576
0.04950459738197245,-0.5606999665598197
0.04950433737770388,-0.5607000365502424
0.045604510430589475,-0.561799987740454
0.04560446103178172,-0.5618000012467101
0.045604429015249165,-0.5618000094875292
0.04280458318999463,-0.5624999709438429
0.04280435137739798,-0.5625000315239034
0.04170458640057737,-0.5627999674266725
0.04170446834185783,-0.5627999968523759
0.04170434309907646,-0.5628000222326869
0.03780446696141947,-0.5635000000009843
0.03390450696612453,-0.5641999928206527
0.0339044664622932,-0.5641999997892135
0.033904427220080274,-0.5642000059621857
0.02990462684292248,-0.5647999760187593
0.029904307834104586,-0.5648000285622973
0.026004604019745546,-0.5654999754007719
0.02600433055319406,-0.5655000279821589
0.02210451148818412,-0.5662999908672892
0.022104480398179246,-0.5662999969836565
0.02210440855045724,-0.5663000097361448
0.021504548646370875,-0.5663999863868259
0.02150438548547445,-0.5664000148147925
0.018204495700566675,-0.5669999947756847
0.018204491940646488,-0.5669999952618148
0.006504466961184739,-0.5691000000010265
0.002604497528774677,-0.5697999945145359
0.0026044364247764895,-0.5698000056559182
-9.548330688586966e-05,-0.5702999907914112
-9.558292767059047e-05,-0.5703000083158327
-0.0012954772877799095,-0.5704999907091843
-0.0012955400929103474,-0.5705000005299267
-0.0012955821003939963,-0.5705000062909616
-0.00519553303863003,-0.5710000000009918
-0.0090955074396187,-0.5714999967190674
-0.009095606748387518,-0.5715000056709746
-0.012995533038680498,-0.5718000000009971
-0.0168955330386805,-0.5721000000009971
-0.02469549201759593,-0.5726999968455291
-0.02469553982539721,-0.5727000001719069
-0.02469556735397424,-0.572700001716762
-0.028695239102489428,-0.5728999853041877
-0.0286958258062219,-0.5729000300284374
-0.032595503807777926,-0.5732999970029561
-0.0325955202628563,-0.5732999986039392
-0.03259557514845308,-0.5733000032402104
-0.040395533038680494,-0.5739000000009971
-0.04429542311538158,-0.5741999915453587
-0.04429553743301798,-0.5741999980909509
-0.04429563896783975,-0.574200000001
-0.04509517009342463,-0.574200000001
-0.045095895231021726,-0.574200023368245
-0.04819547270002792,-0.5743999961081809
-0.04819554475104138,-0.5743999999803336
-0.04819558178645251,-0.5744000012509413
-0.05989549745333499,-0.5746999990885535
-0.05989553205286407,-0.5746999997569044
-0.05989556962480936,-0.574700000001
-0.06379538866503441,-0.574700000001
-0.06379567736501714,-0.5747000037016736
-0.067695497453335,-0.5747999990885535
-0.06769553205286406,-0.5747999997569044
-0.06769556962480937,-0.574800000001
-0.07159549645270714,-0.574800000001
-0.071595534024633,-0.5747999997569047
-0.07159556862419927,-0.5747999990885531
-0.07549538871249724,-0.5747000037016736
-0.07549567741247996,-0.574700000001
-0.07939549645270715,-0.574700000001
-0.07939553402463301,-0.5746999997569047
-0.07939556862419928,-0.5746999990885531
-0.08329538871249724,-0.5746000037016736
-0.08329567741247997,-0.574600000001
-0.08719549645270715,-0.574600000001
-0.08719553402463301,-0.5745999997569047
-0.08719556862419928,-0.5745999990885531
-0.09109552943239531,-0.5745000000934711
-0.09509539231722779,-0.5744000035190385
-0.09509567380427682,-0.574400000001
-0.10289549645270717,-0.574400000001
-0.10289553402463303,-0.5743999997569047
-0.1028955686241993,-0.5743999990885531
-0.1067954919103331,-0.5743000010555753
-0.10679552205673494,-0.5743000000621615
-0.1067955850662911,-0.5742999969405587
-0.10849545808504357,-0.5742000044100437
-0.10849560804469188,-0.5741999965916403
-0.11069549136861777,-0.5741000018950984
-0.1106955281828714,-0.5740999999483762
-0.11069557945881282,-0.5740999964302296
-0.1145955330388339,-0.5738000000009971
-0.11849549085887336,-0.5735000032456095
-0.11849554595484085,-0.5734999985908744
-0.11849556219969191,-0.5734999970101401
-0.12239549901745274,-0.5731000034903698
-0.12239553018482072,-0.5731000001023263
-0.122395569784962,-0.5730999952899564
-0.12629539169518939,-0.5726000181219785
-0.12629567479576823,-0.5725999854618247
-0.13019549919267814,-0.572200003472398
-0.13019552983481883,-0.5722000001424191
-0.13019556995967824,-0.5721999952675568
-0.1340953916951894,-0.5717000181219785
-0.13409567479576823,-0.5716999854618247
-0.1379954606732183,-0.5713000074231118
-0.13799553635129458,-0.5712999986720461
-0.1379956015235912,-0.5712999894648835
-0.1418954721484075,-0.5707000093687578
-0.14189553017704104,-0.5706999997903198
-0.14189559617720499,-0.5706999873733302
-0.1438955051502391,-0.5703000055787234
-0.14389556086991717,-0.5702999941418304
-0.14579547985305036,-0.5699000111980128
-0.14579558599887163,-0.5698999877794614
-0.1496953716831518,-0.5690000372369352
-0.1496956954197457,-0.568999967524822
-0.15369542370034878,-0.5682000218687016
-0.15369564278903958,-0.5681999803022475
-0.15759546466952637,-0.5675000122724164
-0.15759553323975484,-0.5674999990899395
-0.15759560035212064,-0.5674999844671732
-0.16149540142924995,-0.5666000303724511
-0.16149553483912027,-0.5665999961961403
-0.16149565855383097,-0.5665999581626961
-0.16209508446104046,-0.5664001495269597
-0.16209599257128054,-0.5663998885992052
-0.16539533864971614,-0.5656000471256449
-0.16539572897891397,-0.565599959808168
-0.16929553303895814,-0.5648000000009795
-0.17319543482805277,-0.5640000201468063
-0.1731955288269247,-0.5639999991146087
-0.1731956332685779,-0.5639999717310895
-0.1770955028450074,-0.5629000085172248
-0.17709552945624124,-0.5629000008511994
-0.17709556653828007,-0.5628999896935007
-0.17839514695008654,-0.5625001187975603
-0.17839592664637804,-0.5624999091684985
-0.18099540725723148,-0.5619000290275322
-0.18099541309507794,-0.5619000275386248
-0.180995525467845,-0.5618999906259746
-0.18099552999207044,-0.561899988672915
-0.18099563856592538,-0.561899929648907
-0.18099563859241696,-0.5618999296320952
-0.18489295574251058,-0.5593017181986996
-0.1848939958242507,-0.5593011027376031
-0.18489509586324981,-0.5593006022612423
-0.18489624319407544,-0.5593002225319125
-0.1848974246067948,-0.5592999679216735
-0.18489862649906919,-0.5592998413620109
-0.18879546123279317,-0.5591000036833584
-0.18879560472742887,-0.5590999944864898
-0.19269549833026747,-0.5588000026708868
-0.1926954986961085,-0.558800002623496
-0.19519537906278378,-0.5586000123190735
-0.19519538475033768,-0.55860001170669
-0.19519552688503125,-0.558599984597629
-0.1951956733331457,-0.558599939868599
-0.1951956735321887,-0.5585999397896173
-0.19659533778162921,-0.5580000836827144
-0.19659573131331884,-0.5579999237416248
-0.2004954992233865,-0.5565000130069833
-0.2004955180505878,-0.5565000056263614
-0.20439543600175625,-0.5549000398111195
-0.20439553266271399,-0.5548999980356379
-0.20439562643210674,-0.5548999533044432
-0.20479498845814148,-0.5547002722914257
-0.2047961037999847,-0.5546997880040393
-0.20829550258395862,-0.5534000113128491
-0.20829556336171676,-0.5533999883383947
-0.2121955087052925,-0.5519000093600963
-0.21219555741602386,-0.5518999907545201
-0.2150955053796585,-0.5508000104924518
-0.21509552140648155,-0.5508000043168171
-0.21609530382266043,-0.5504000916875158
-0.21609576605597422,-0.5503999184450337
-0.2200954901548608,-0.5490000150104233
-0.22009553761094797,-0.54899999796979
-0.22009557078642097,-0.5489999854827393
-0.2239954456598673,-0.5475000336083368
-0.22399553572690048,-0.5474999972372001
-0.22399561481650682,-0.5474999622575246
-0.22529536854893023,-0.5469000759194831
-0.22529569988596618,-0.546899929411882
-0.22789524463402494,-0.5458001220184724
-0.22789582777852188,-0.5457998941970443
-0.23179540918776945,-0.5444000444603915
-0.2317955357633552,-0.5443999956555129
-0.23179564849978185,-0.544399946119292
-0.23479543232906053,-0.543000046998962
-0.23479562595374143,-0.542999938057879
-0.23569527451702874,-0.5424001723490207
-0.23569580067005919,-0.5423998421673161
-0.23959532880943,-0.5401001204440975
-0.23959556710909014,-0.5400999650388866
-0.23959564874670003,-0.5400999173526982
-0.24099529957122515,-0.5391001667637517
-0.24099577469521818,-0.5390998453410523
-0.24349541429666732,-0.5375000759961248
-0.243495653646872,-0.5374999270015205
-0.2472953873807993,-0.5352000881625645
-0.24729538794523756,-0.535200087797174
-0.24729565340280668,-0.5351998796373647
-0.24739459799611946,-0.535100935044052
-0.24739558098989556,-0.5351000607085002
-0.24739665923049073,-0.5350993069601074
-0.2512954774577237,-0.532700034204887
-0.2512955316543553,-0.5326999999809344
-0.2512955879125872,-0.5326999625872353
-0.2534950136110812,-0.531200354156444
-0.25349608865434203,-0.5311997058517042
-0.2551954751763145,-0.5303000306341893
-0.25519553404913625,-0.53029999858448
-0.2551955880793433,-0.530299967541328
-0.25909544050569816,-0.5280000545719393
-0.25909552814104797,-0.5280000006105503
-0.2590956246924324,-0.527999935843648
-0.26009504095850583,-0.5273003444573966
-0.26009605896477717,-0.5272997098350621
-0.2629954680319718,-0.5257000358669547
-0.2629955343417092,-0.525699998133535
-0.26299559433800535,-0.5256999618962395
-0.2666950902298779,-0.523400275260751
-0.26669599938515803,-0.5233997668279174
-0.26689550207569807,-0.5233000154826476
-0.2668955186179316,-0.5233000070840261
-0.2668955776631587,-0.5232999759726119
-0.2707954264067483,-0.5212000574183714
-0.27079553387830796,-0.5211999965324341
-0.2707956323152813,-0.5211999350896213
-0.27339513153180717,-0.5195002625249697
-0.2733959554150756,-0.5194997725677335
-0.2746954889007724,-0.518800023767743
-0.27869546601624273,-0.5166000368635156
-0.27869552902306427,-0.516600001086624
-0.278695601308112,-0.5165999573328324
-0.2802953221761256,-0.5156001317903239
-0.28029574951330505,-0.5155998776459694
-0.2825954888426972,-0.5143000249815304
-0.282595530016701,-0.5143000012169847
-0.2825955790196337,-0.5142999717052501
-0.28649548847588674,-0.511900027424479
-0.2864955347281711,-0.5118999983656107
-0.28649557465936853,-0.5118999722541276
-0.28679539171426416,-0.5117000942175306
-0.28679564835974464,-0.5116998750704046
-0.2903955062576769,-0.5078000290143113
-0.2903955594118456,-0.5077999706143417
-0.29389479383408984,-0.5039008236866979
-0.2938955696747733,-0.5039000400064525
-0.29389641843493114,-0.5038993359541195
-0.2942954441219997,-0.5036000666888183
-0.29429544777193,-0.5036000638371099
-0.294295607667152,-0.5035999231448361
-0.29429561009061755,-0.5035999207480926
-0.29779491947783054,-0.5000006310926733
-0.29779555572154126,-0.5000000257843864
-0.2977962371916012,-0.499999471886617
-0.298195372546001,-0.4997001203708172
-0.29819552963485774,-0.4996999935672459
-0.2981956737338306,-0.4996998593063408
-0.30179553303946427,-0.4961000000007071
-0.3020948836136006,-0.49580064942657087
-0.3020955572379499,-0.4958000284961685
-0.3020962790992791,-0.4957994643680359
-0.30599541355092275,-0.49300008578736854
-0.3059955317661984,-0.49299999614523
-0.305995641921884,-0.4929999032163363
-0.30689504459618516,-0.4922004341725131
-0.30689606841971734,-0.4921996252345486
-0.30989546944841123,-0.4901000445144628
-0.3098955365451642,-0.4900999961552351
-0.30989559014607154,-0.49009995530858896
-0.3121954419222456,-0.48830007130984415
-0.31219562560219666,-0.4882999305786705
-0.3137955072543142,-0.48710001933958225
-0.31379554905969737,-0.4870999876100726
-0.3172954725138476,-0.4844000466919075
-0.3172955941931019,-0.4843999541354916
-0.3176955144995158,-0.4841000139056811
-0.3176955516362584,-0.484099986172335
-0.3215954035142902,-0.4812000963143113
-0.321595665271163,-0.4811999074385366
-0.32259541354078114,-0.4805000836498039
-0.32259552479942377,-0.4804999873285334
-0.3225956193875517,-0.48049988672595856
-0.32259562128748376,-0.480499884365386
-0.3254950761610323,-0.4767005986690121
-0.32549606555324,-0.4766994674869314
-0.32559540449980584,-0.4766001285403656
-0.32559552748236964,-0.47659999735110087
-0.3255956448967381,-0.476599854586265
-0.3285954746400543,-0.472700075919954
-0.32859553228366234,-0.4726999982861014
-0.32859558564119906,-0.47269992109814
-0.3293952338430919,-0.47150044879530084
-0.32939587375391516,-0.471499581851162
-0.33159549290785073,-0.46880004925315016
-0.3315955288337323,-0.4688000041322345
-0.33159557427584263,-0.46879994421033155
-0.3332954783485449,-0.46650007399432264
-0.3332955889321534,-0.466499926910282
-0.334595078934826,-0.464800593829864
-0.3345960616434223,-0.4647994713967491
-0.3371954939275621,-0.46220003911260926
-0.3371955312854529,-0.46220000101356273
-0.3371955718766921,-0.4621999579270448
-0.33839530820471475,-0.460900243571687
-0.3383957718095902,-0.4608997700739195
-0.34109545939428126,-0.458300070918291
-0.34109560795987054,-0.4582999304317594
-0.3424955208302102,-0.45700001133787266
-0.34249554528214526,-0.456999988699772
-0.3450954909658088,-0.4546000388379286
-0.34509553405230575,-0.4545999982467093
-0.3450955721513735,-0.4545999608887979
-0.34659535998763474,-0.4531001730525367
-0.34659571344482026,-0.4530998346291321
-0.3489954878844771,-0.45090004139278
-0.34899553269794586,-0.45089999940765896
-0.34899557623823574,-0.4508999568019357
-0.3506954277934901,-0.4492001052466813
-0.3506954278706183,-0.44920010516536474
-0.3506956139917648,-0.4491998748926472
-0.35289550742168346,-0.44580003959186376
-0.35289553211473884,-0.4458000007200348
-0.35289555786739707,-0.4457999586208771
-0.3531955110902698,-0.4453000365827559
-0.3554955067316515,-0.44140004460966226
-0.35549555852290676,-0.4413999549146907
-0.3567955273262398,-0.43910001010879385
-0.3576955296809341,-0.4375000059715032
-0.3576955364056545,-0.43749999403344475
-0.3598950862321374,-0.4336007920683159
-0.35989556341139345,-0.43360002052027163
-0.35989610113721887,-0.43359928987852375
-0.3606955181959387,-0.432600018555124
-0.36299551827446286,-0.4297000186174587
-0.36299554788323213,-0.4296999814460072
-0.36459544455113535,-0.4277001106111282
-0.3645956242817117,-0.42769989165054406
-0.36619551087279817,-0.4258000263236288
-0.36619555488289646,-0.42579997340871023
-0.3684955260987367,-0.42300000845029595
-0.3693955098422784,-0.4219000283528301
-0.36939552575271295,-0.421900008646568
-0.3693955622663285,-0.4218999620057974
-0.3723954591154998,-0.4180000961018747
-0.37239553167195133,-0.4179999974548775
-0.37239559777163517,-0.4179998990185633
-0.374895475094714,-0.41410009039456047
-0.3748955315165009,-0.41409999856927837
-0.3748955837260179,-0.41409990586862516
-0.37629537890765735,-0.4115002862455803
-0.37629570342603474,-0.41149972312258193
-0.3770954977577372,-0.4102000573335655
-0.3770955309028289,-0.4102000020016792
-0.37709556683378137,-0.41019993855657655
-0.37929550713162535,-0.40620004710595115
-0.37929555939613013,-0.40619995314448787
-0.38019552734704637,-0.4046000101206368
-0.3801955387530685,-0.40459998989209695
-0.38149542993559804,-0.40230018241531385
-0.38149564285722953,-0.4022998215468904
-0.3838954685497727,-0.3984001047965079
-0.38389552982157304,-0.39840000017570454
-0.3838955888373537,-0.39839988840504315
-0.3840952872528985,-0.39800049157395356
-0.384095825518897,-0.3979995346925659
-0.3862955084064053,-0.3945000391897117
-0.38629553556872354,-0.3944999951781428
-0.3862955536998743,-0.39449996475654237
-0.3879955039795621,-0.3916000495735455
-0.387995562603977,-0.39159995072657733
-0.3885955004857772,-0.39060005425691025
-0.38859556620097846,-0.3905999461132984
-0.3909954685497727,-0.3867001047965079
-0.39099552982157304,-0.38670000017570455
-0.3909955888373537,-0.38669988840504316
-0.391895485525322,-0.3849000950291066
-0.3918955823381924,-0.38489990588505174
-0.3929955104055774,-0.382800043210953
-0.39499551055077176,-0.3789000438537529
-0.3949955339116524,-0.3788999973011347
-0.394995552829312,-0.3788999579474197
-0.3957954759554593,-0.3772001213043565
-0.3957955929950499,-0.37719988008965055
-0.39689550734150814,-0.3750000513967343
-0.3968955592608767,-0.3749999488690585
-0.39889523938077565,-0.37110057263525553
-0.39889589001239417,-0.37109946454134735
-0.3996954543009788,-0.36990011810847034
-0.39969561472974335,-0.3698998839145467
-0.4015954348532789,-0.3672001395284698
-0.4015956354069795,-0.36719986351070355
-0.4036955081963811,-0.3644000331248348
-0.40369555739298774,-0.3643999665146332
-0.4044954439357992,-0.3633001225182674
-0.40449562540632744,-0.3632998799237988
-0.4074950870692963,-0.3594005797619393
-0.4074960502496091,-0.3593994827905623
-0.4075954005655608,-0.35930013247461057
-0.40759552744081085,-0.359299996864697
-0.40759564750241795,-0.35929985001478254
-0.4104954530017584,-0.3555001048777158
-0.4104955312156152,-0.35549999725379916
-0.41049560231437765,-0.35549988916089403
-0.4114955154142574,-0.35390002820108646
-0.4114955503306761,-0.35389997159377085
-0.41289551262355134,-0.35160003354119007
-0.41289555298598535,-0.35159996617840766
-0.4151954838435099,-0.34770008341999664
-0.41519553100798084,-0.3477000002076257
-0.41519557686600667,-0.34769991234773723
-0.4153953932316903,-0.34730027961636994
-0.4153956881426328,-0.34729972857023333
-0.4173955063462744,-0.34380004671386044
-0.4192955010926805,-0.3404000571686958
-0.41929553313513157,-0.34039999823037753
-0.4192955616078043,-0.3403999428641419
-0.4195954071940768,-0.33980025169159683
-0.41959567129704683,-0.3397997549077945
-0.42179544121842566,-0.3359001627744412
-0.421795630210576,-0.3358998403625067
-0.42319550751103496,-0.33360004194032417
-0.42319553335494164,-0.33359999863689216
-0.4231955564556033,-0.33359995837209117
-0.42409550757272396,-0.33200004527498783
-0.4240955576670285,-0.33199995426389123
-0.4261954089256385,-0.32810023049790127
-0.4261956677288146,-0.3280997755185147
-0.4270955019939646,-0.3266000517432647
-0.42709553086049157,-0.32660000244261245
-0.4270955633041922,-0.32659994412745047
-0.42839546078259527,-0.32420013339809084
-0.42839553016896614,-0.3241999966271098
-0.4283955899319903,-0.32419986132537887
-0.4299955028213569,-0.32030007365754765
-0.42999553125543805,-0.32030000145940146
-0.4299955596438105,-0.32029992284841285
-0.4309955148578429,-0.31740005272771893
-0.43099553163389037,-0.31740000246744227
-0.4309955498650261,-0.317399943915917
-0.4312955216440838,-0.3164000379857249
-0.43129554470255904,-0.31639996209604454
-0.43249545659774913,-0.31250024843667673
-0.43249562086114757,-0.31249975535487234
-0.4338953063519872,-0.3086006314875332
-0.4338958330941117,-0.30859939989152696
-0.4348954805769369,-0.30660010492587664
-0.4348955876764505,-0.30659989619052974
-0.43589526126705075,-0.30470051636838924
-0.43589585671852427,-0.30469951448215216
-0.4384954946436791,-0.30080005759442
-0.43849553474582853,-0.3007999958090755
-0.43849556636067794,-0.3007999444654091
-0.43879531782902825,-0.3003003586848252
-0.43879577426280664,-0.300299658267664
-0.44119550666239615,-0.29690003736824544
-0.441195558806304,-0.29689996220937304
-0.44269548150528654,-0.29470007558419886
-0.44269558579480467,-0.29469992526400024
-0.4438954970297927,-0.29300005101443366
-0.4438955320330891,-0.2930000002407077
-0.44389556714874473,-0.29299994679027236
-0.4463954608180076,-0.28910011266622226
-0.44639558283047404,-0.2890998755234004
-0.44659521616583164,-0.2886007921850065
-0.4465955620111062,-0.2886000142144043
-0.44659596563373577,-0.2885992645905088
-0.448595521369572,-0.28520001983958726
-0.44859554479065744,-0.2851999802092847
-0.45049546751879715,-0.28200011035136496
-0.450495601057879,-0.28199989117129176
-0.450995513624142,-0.2812000310652711
-0.45099553322661895,-0.281199999242577
-0.450995551270226,-0.2811999690877388
-0.45329548810964804,-0.2773000761861101
-0.45329557916052543,-0.27729992452993324
-0.4543955161306567,-0.27550002766971843
-0.45439555010760196,-0.27549997242915053
-0.4556955251771373,-0.2734000127014397
-0.45809546854979727,-0.26950010479646586
-0.458095529821573,-0.2695000001757046
-0.45809558883735363,-0.2694998884050432
-0.4582953395958824,-0.26910038688798554
-0.45829575558651237,-0.26909962908901824
-0.4603955330396146,-0.2656000000005145
-0.4621953951471164,-0.2626002298213449
-0.46219568170747355,-0.2625997769987282
-0.4627954467257359,-0.26170012947133475
-0.46279544689215046,-0.26170012920611946
-0.4627955887417835,-0.2616998551371836
-0.4627955889302754,-0.2616998546848384
-0.4642954861622051,-0.25780012188182105
-0.4642955306270083,-0.2577999977576906
-0.4642955681173448,-0.25779987563414564
-0.4653955251945265,-0.253900027815047
-0.4653955323649299,-0.25390000188410056
-0.46539554079313034,-0.2538999700942594
-0.4660954367905333,-0.2512003712471339
-0.46609565431961136,-0.25119963616059965
-0.4664954907001754,-0.2500001270189075
-0.4664955300941823,-0.24999999875006015
-0.4664955630547643,-0.24999986993508289
-0.4673953836356849,-0.24610064741776042
-0.4673957575281452,-0.2460993746396645
-0.4687952760310305,-0.24220071595305553
-0.468795883983775,-0.2421993251079026
-0.4700954843250886,-0.23970009368229953
-0.4700955317137829,-0.23969999821909055
-0.47009557422308035,-0.23969990390578452
-0.470695471995545,-0.23830014243670042
-0.47069559797947047,-0.23829985929750755
-0.4724955190481281,-0.23440003031541584
-0.47249554721068,-0.2343999697689206
-0.47399551363246184,-0.23120004140245284
-0.47399553156531143,-0.23120000232317292
-0.4739955521241874,-0.23119995546986805
-0.4742955126643474,-0.23050004754282807
-0.4742955315372915,-0.23050000236435195
-0.4742955525970485,-0.23049994915122832
-0.47579546188095556,-0.22660018501307008
-0.4757955267401364,-0.22659999687176666
-0.4757955773541833,-0.22659980797093401
-0.4766955330397315,-0.22270000000022486
-0.4775955330397315,-0.21880000000022484
-0.47789549900565237,-0.2175001474812348
-0.47789557102462543,-0.21749985348706438
-0.4785954973058463,-0.2148001378309265
-0.47859552958085283,-0.21479999898212063
-0.47859555464526504,-0.21479985956427503
-0.47919551136956196,-0.21090014085634523
-0.47919552938283166,-0.21090000016841526
-0.47919554036619183,-0.2108998571345504
-0.47939553303975585,-0.2070000000000512
-0.47959552567473523,-0.20310014361795287
-0.4795955440692187,-0.20309985661703742
-0.479895519270868,-0.19920017899559805
-0.4798955272518601,-0.19920000134881238
-0.4798955237725494,-0.19919981928942226
-0.47969554036619044,-0.1953001428654245
-0.47969552938283677,-0.19529999983163512
-0.47969551136955807,-0.1952998591436296
-0.47909553303974556,-0.19139999999984794
-0.4784955399872955,-0.1875000451589228
-0.4778955558118042,-0.18380014042763046
-0.4778955195573477,-0.18380000500513366
-0.47789546931618976,-0.18379987255262892
-0.47779645336371024,-0.18360184064766996
-0.4777960399400975,-0.18360091105367965
-0.4777957120871916,-0.18359994794592732
-0.4777954724800809,-0.18359895918280963
-0.47779532307381944,-0.18359795283205593
-0.4773955476547711,-0.17970014249633479
-0.47739552205344393,-0.1796998571778896
-0.4770955330397542,-0.17579999999992332
-0.47679553303975425,-0.1718999999999233
-0.47649553303975417,-0.16799999999992332
-0.4761955330397542,-0.1640999999999233
-0.47589553386559647,-0.160200010735872
-0.4758955322344394,-0.16019998926239212
-0.47559553384506736,-0.15620001073743206
-0.47529553303974964,-0.1522999999998642
-0.4749955358043688,-0.14840003593991277
-0.4749955327705745,-0.14839999954821
-0.47499552941036066,-0.14839996461333266
-0.4745955330397519,-0.14449999999989796
-0.47419554589741314,-0.14060012536209468
-0.47419552299027407,-0.14059987438142116
-0.4739955400728329,-0.13810008791340644
-0.47399553151251383,-0.13809999854034408
-0.4739955207962618,-0.1380999142954612
-0.4737955444983551,-0.13670008021011404
-0.4737955227363128,-0.13669991963306968
-0.47329554198112106,-0.13280006974257472
-0.47329553222866266,-0.1328000005354396
-0.4732955205461124,-0.13279993039246157
-0.4725955453111727,-0.1289000683692265
-0.47259553212869704,-0.12889999979900452
-0.4725955175059303,-0.12889993268663655
-0.47169556403669516,-0.12500013431995044
-0.47169550533951493,-0.12499986496121723
-0.47089556102091534,-0.12110013640804436
-0.4708955084395283,-0.12109986294149287
-0.4701956831287662,-0.11720083621010428
-0.4701955648688277,-0.1171999967321097
-0.4701955100867049,-0.11719915073705331
-0.4700955372182626,-0.11350015460468701
-0.4700955164404049,-0.11350000301683402
-0.47009546516284906,-0.11349986443464498
-0.47009546386459167,-0.11349986164943293
-0.46999665414792263,-0.11330224221609474
-0.4699961640238606,-0.11330111112415331
-0.4699958004460194,-0.11329993324396856
-0.46999556776967666,-0.11329872268529763
-0.46999546878204856,-0.11329749394935135
-0.4698955338513111,-0.10940003165059083
-0.46989553313585175,-0.10940000876885521
-0.4698955309692764,-0.10939995962559802
-0.46969554042411354,-0.10550014399492316
-0.46969552934394093,-0.10549985586315441
-0.4695955478351835,-0.1016005770216159
-0.4695955773098396,-0.10159942448896624
-0.46989552518737826,-0.09770010208096419
-0.46989554274654066,-0.09769989807882086
-0.4700955279920205,-0.09560005300128249
-0.4700955321442231,-0.09560000455455653
-0.4700955362487103,-0.09559994223887187
-0.4701955269914814,-0.09380010886899165
-0.4701955411946123,-0.09379989126863561
-0.4704955215210918,-0.08980015358224198
-0.470495548753576,-0.08979984679031691
-0.4708955040505114,-0.08590028264519774
-0.4708955762434238,-0.0858997191762436
-0.4714955330397455,-0.08200000000015206
-0.47209553303974555,-0.07810000000015206
-0.4726955330397455,-0.07420000000015206
-0.4732954384538677,-0.07030061480835803
-0.47329569475401007,-0.07029939934719284
-0.473995519715338,-0.06770004949083212
-0.4739955327344799,-0.06769999931949641
-0.4739955444325535,-0.06769995063132984
-0.4742955254779209,-0.06640003276807084
-0.47429553247907275,-0.06640000158090292
-0.4742955401316404,-0.06639996542717086
-0.4750955053395149,-0.06250013503878277
-0.4750955640366951,-0.062499865680049546
-0.47689535499091995,-0.05470077154507543
-0.4768958172873944,-0.05469926095632913
-0.4778954982380652,-0.052100090484584895
-0.47789553163919024,-0.052099998970230176
-0.4778955613984156,-0.05209990783451062
-0.47829549452992803,-0.05080012515709515
-0.4782955744489173,-0.05079987577268196
-0.4795954922625292,-0.04690012233184602
-0.47959557660693836,-0.04689987863445479
-0.48099552238011184,-0.04300002969490033
-0.48099553241635573,-0.04300000123641975
-0.4809955434505181,-0.04299996876787966
-0.4817955330397059,-0.04060000000031622
-0.4822955122194014,-0.03910006246122944
-0.4822955322386175,-0.03909999997791319
-0.4822955509706615,-0.03909993642693192
-0.48339552214922005,-0.03520003861204264
-0.4833955316938561,-0.03520000382533887
-0.48339554375031685,-0.035199957157884515
-0.48439549215548994,-0.031200163537192148
-0.48439557879976847,-0.03119983776009829
-0.48549552785760536,-0.02730001837322204
-0.4854955382840837,-0.027299981644997175
-0.4856955199210481,-0.02660004591562154
-0.48569552019222223,-0.02660004473194931
-0.48659553190803334,-0.023400004024044848
-0.48769549697674336,-0.019500127859914458
-0.48769557210846876,-0.019499873026837644
-0.4888954945299281,-0.015600125157095154
-0.48889557444891735,-0.015599875772681964
-0.4895955101983665,-0.01350006852433411
-0.4895955325819421,-0.013499998387629723
-0.4895955519947423,-0.013499931762189714
-0.4900954915095896,-0.011700149508739604
-0.49009557867283055,-0.01169985169266197
-0.49129548287815694,-0.007800163025351222
-0.49129552819761524,-0.007799998128569245
-0.49129556305323063,-0.007799832782165383
-0.49199552697860927,-0.0039000337693418344
-0.491995532555948,-0.0039000015686245304
-0.49199553850399624,-0.0038999644825225706
-0.49259551167640725,-1.3886185079106117e-07
-0.4925955578602335,1.382854222033462e-07
-0.4932955268478188,0.0038999655019684746
-0.493295538801786,0.00390003457209033
-0.4934955164097138,0.005099900219656944
-0.4934955514592557,0.005100099465200357
-0.49399546339423633,0.007799623914095482
-0.49399562803833524,0.007800370494328113
-0.4949955330397259,0.011699999999751624
-0.4959955330397259,0.015599999999751623
-0.4969955238787756,0.019499964272045485
-0.49739546410223606,0.021099724249792423
-0.4973956157989319,0.021100271922853932
-0.4980954948390687,0.02339987448330317
-0.49809553012773045,0.023400000935156533
-0.4980955593657205,0.023400128338969525
-0.4988955053395148,0.02729986496121724
-0.49889556403669505,0.02730013431995046
-0.4997955243270958,0.03119996224502039
-0.4997955316232174,0.03119999488492166
-0.4997955416778062,0.031200043190146187
-0.5005955268000805,0.03519996880151761
-0.5005955394555526,0.035200031162333056
-0.5012955266243219,0.03859996883921264
-0.5013954738211162,0.03909970390669618
-0.5013956080393641,0.039100292498341065
-0.5023955330397258,0.04299999999975162
-0.5033955258616996,0.04689997200544926
-0.5033955303758638,0.046899989993881494
-0.5033955418659787,0.046900038246845764
-0.5051955226315512,0.054699954897659955
-0.5051955328885716,0.054700001073753744
-0.5059955283570375,0.058599977171651225
-0.5059955436711915,0.058600069104246894
-0.5065955116764068,0.06249986113814702
-0.5065955578602331,0.06250013828542002
-0.5079954145589431,0.0702993398925179
-0.5079957290178028,0.0703006413825451
-0.5090954915598622,0.07389986424746715
-0.5090955779276211,0.07390013466342935
-0.5091955330397059,0.07419999999968377
-0.5117955330397058,0.08199999999968377
-0.5129955330397058,0.08559999999968376
-0.5130955121806239,0.08589993742243776
-0.5130955323107013,0.08590000025647951
-0.5130955509373736,0.08590006345504715
-0.514195523036341,0.08979996453320402
-0.5152955200758672,0.09379995285845784
-0.5152955451832069,0.09380004735932748
-0.5162955271934598,0.09769997719931382
-0.5162955389812441,0.09770002277557131
-0.5168954652171219,0.09999974001310322
-0.5168956131824683,0.10000025645652334
-0.517395387766586,0.10159953512569944
-0.5173957179004298,0.10160045059769227
-0.5189954865524853,0.1054998866870779
-0.5189955819799835,0.10550011227442863
-0.5206954826752076,0.10939988445758954
-0.5206955306281366,0.10940000155381649
-0.5206955727119172,0.10940011901631806
-0.5207953201031186,0.10969936118992221
-0.5207958205705961,0.10970060888861138
-0.5224955144423784,0.11329996061709131
-0.5224955337026796,0.11330000223415758
-0.5224955495201027,0.11330003780764288
-0.5241954623900621,0.11719983792107916
-0.5241955284067087,0.11720000336336132
-0.5241955824828912,0.11720016810651164
-0.5246954333444076,0.11889966103566756
-0.524695653784723,0.11890033204847998
-0.5254954974293173,0.12109990207111429
-0.5254955313419049,0.12110000099226763
-0.5254955612113924,0.12110009988111374
-0.526595523932211,0.12499996770947064
-0.5265955327891507,0.12499999984285136
-0.5265955414265422,0.12500003270833557
-0.5275955330397258,0.1288999999997516
-0.5285954340415544,0.13279961390688294
-0.5285956590826918,0.13280037812864154
-0.5286955215650398,0.13309996557568593
-0.5286955333136675,0.13310000159351118
-0.5286955431751464,0.13310003317021574
-0.529795529825598,0.13669998948078416
-0.5297955362743675,0.13670001051233316
-0.5309955330397129,0.1405999999997059
-0.532195533039713,0.1444999999997059
-0.532595533039713,0.14579999999970591
-0.5333955227322567,0.1483999665004727
-0.5333955338899563,0.14840000358251468
-0.5333955415559808,0.14840003019374545
-0.5344955154008915,0.15229993746206513
-0.5344955308777144,0.15229999486119777
-0.5344955488906613,0.15230006868713716
-0.5353955100180635,0.1561999002392135
-0.5353955578711215,0.15620009932533435
-0.5363952331772369,0.16019880054979607
-0.5363955964932932,0.16019997652663953
-0.5363960859587639,0.1602011058377774
-0.536495480256909,0.16039989443406752
-0.5364954809779272,0.16039989595497464
-0.5364955236696416,0.1604000027964378
-0.5364955574484619,0.1604001132120586
-0.5364955581950598,0.16040011634316734
-0.5372954311501472,0.16409952876044648
-0.5372956748269173,0.16410046080811969
-0.5384955227322566,0.16799996650047272
-0.5384955338899563,0.16800000358251468
-0.5384955415559808,0.16800003019374546
-0.5395954798451605,0.1718998114008371
-0.5395955927626913,0.17190018663401282
-0.5403955196331456,0.17439995810418238
-0.5403955325777493,0.17439999967185377
-0.5403955452472204,0.17440004272598103
-0.5407955277953809,0.1757999816445428
-0.541895524163123,0.17969996852816061
-0.5418955323465224,0.1796999982004115
-0.5418955416377955,0.17970003353222333
-0.5428955257184715,0.18359997144685977
-0.5428955306516899,0.1835999911137055
-0.5428955417363098,0.1836000376849475
-0.5437955203260773,0.1874999449072728
-0.5437955345125192,0.18750000932706015
-0.5437955419362762,0.1875000462618039
-0.5442955225601482,0.19009994550593803
-0.5442955335484181,0.19010000584510003
-0.5442955405887111,0.19010004906812422
-0.5444954904961051,0.19139972346618558
-0.5444955892613185,0.19140027408001006
-0.545295512213482,0.1952998984718073
-0.5452955305409773,0.19529999699594927
-0.5452955466483966,0.19530010614732396
-0.5457955283063132,0.19919996307907267
-0.5457955331811762,0.19920000320393835
-0.5457955365111544,0.19920003384607274
-0.5461955330397519,0.20309999999989797
-0.546595533039752,0.20699999999989796
-0.5469955220247417,0.21089989260354805
-0.5469955309996103,0.2109000004382874
-0.5469955357991709,0.21090010761712766
-0.5470955321268031,0.2147999643947817
-0.5470955327961793,0.21479999905369682
-0.5470955330397571,0.2148000365662566
-0.5470955330397571,0.2265998561129032
-0.5470955293683498,0.22659999978218529
-0.547095518356048,0.2266001431662147
-0.546695543589669,0.23049989713841043
-0.5466955318187727,0.23049999429403698
-0.5466955138040542,0.23050010717043445
-0.5459955330397415,0.23440000000017666
-0.5452955578602332,0.23829986171458004
-0.5452955116764069,0.23830013886185303
-0.5446955417931773,0.24219994310284546


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000099.csv <==
X,Y
-0.4976908779122054,-0.06650012297999619
-0.49769085107662536,-0.06650000530437707
-0.4976907740348247,-0.06649991230379215
-0.4975933997138901,-0.06640253798285758
-0.497592734762635,-0.06640180740450045
-0.4975921413076799,-0.06640101764749741
-0.49759162458716005,-0.06640017568264545
-0.4975911891619136,-0.06639928894155454
-0.49759083887522515,-0.06639836525105255
-0.4975905768189032,-0.06639741276410162
-0.4975904053059901,-0.06639643988783599
-0.49659086575725747,-0.05860003140772171
-0.49659086190875706,-0.058600002758490435
-0.49659085649657364,-0.05859996597863303
-0.49599088182942125,-0.05470013064214244
-0.49599084492211787,-0.0546998688936326
-0.4944908617306102,-0.042999999999872834
-0.4939909009553302,-0.03910030595268926
-0.493990840508131,-0.03909969227390001
-0.4937908646084657,-0.03620004172875264
-0.4937908611950513,-0.03619999737780599
-0.4937908578330584,-0.0361999610243513
-0.4936908747097783,-0.0352001297915501
-0.4936908519750899,-0.035199869926250356
-0.4933908624824466,-0.03120001002433975
-0.49309087202758567,-0.02730013386053809
-0.49309085485472326,-0.027299865920020833
-0.49289087552983685,-0.02340026908473532
-0.4928908617306183,-0.023399730561618322
-0.4928908617306183,-0.019500034156294154
-0.4928908615027338,-0.019499999079594186
-0.49289086087876904,-0.0194999667778667
-0.4927908651855223,-0.015600134741242343
-0.4927908617306183,-0.01559986521444501
-0.4927908617306183,-0.007800269438381677
-0.49279087552983686,-0.007799730915264679
-0.49299085979663376,-0.003900037712724446
-0.4929908618217526,-0.0038999917741365797
-0.4929908624877702,-0.0038999704710882674
-0.49309085828024907,-1.3456441102981135e-07
-0.49309086862456364,1.3443190863452165e-07
-0.49329086173061704,0.003899999999948785
-0.4934908548321399,0.007799865479644833
-0.4934908582791144,0.007799999999975086
-0.49349085483213867,0.0078001345203793735
-0.49329086361823177,0.011699963191564364
-0.49329086108919196,0.011700006561322711
-0.49329085940918094,0.01170003017872468
-0.4929908720275897,0.015599866139410406
-0.49299085485472327,0.015600134079979181
-0.49279086361942454,0.01949996316830525
-0.4927908610861247,0.01950000660780631
-0.4927908594109678,0.019500030155495153
-0.49249086931928404,0.02339990134738351
-0.4924908600314274,0.02339999821376588
-0.49249084644510666,0.02340009935590232
-0.4918908668273868,0.02729996687108134
-0.4918908612888603,0.027300001405078586
-0.49189085606668553,0.027300031556286117
-0.491190865771404,0.031199977487140405
-0.4911908577877834,0.031200022530572306
-0.49049086771917305,0.03519996577977412
-0.4898908755604652,0.038499923935932705
-0.4898908490205895,0.038500076260255804
-0.48979087865179133,0.0390998984730446
-0.48979082933609736,0.03910009712416103
-0.4897908290509647,0.039100098039123087
-0.48849090038970394,0.0429998840229053
-0.48849082577830627,0.043000116845164436
-0.4872908710249359,0.04689996979361829
-0.48729086092433715,0.046900001931965835
-0.48729085239595427,0.04690002800415449
-0.4859909021721717,0.05079987867550192
-0.4859908533508747,0.050799988603424225
-0.4859907350782741,0.050800000001
-0.48589862784284915,0.050800000001
-0.48589760039204266,0.05080005031897711
-0.48589658277466385,0.050800200791329964
-0.48589558473002764,0.05080044997793219
-0.48589461581012394,0.05080079549389254
-0.48589368528819854,0.050801234032379974
-0.4858928020700015,0.05080176139627236
-0.4858919746085529,0.05080237253832592
-0.4858912108232414,0.050803061609480844
-0.48589051802403027,0.05080382201484097
-0.48588990284149586,0.05080464647679155
-0.48588937116336817,0.05080552710465117
-0.4858889280781813,0.05080645547019112
-0.48588857782657247,0.05080742268829947
-0.48469097263764177,0.054699639552324195
-0.4846907769304957,0.054700367467311786
-0.48379089066898157,0.05859987460053989
-0.48379083587000704,0.0586001260705816
-0.4829908617305979,0.06250000000020095
-0.4821908727149624,0.06639994645142405
-0.4821908617692257,0.0663999971293117
-0.4821908477915841,0.0664000557562602
-0.4819909303418006,0.06719972555539389
-0.48199080797506066,0.0672002777371436
-0.481390881209337,0.07029989936004938
-0.4813908271296961,0.07030009638845723
-0.4799908710062943,0.07419997416079092
-0.4799908630731106,0.0741999959026742
-0.47999085032838246,0.07420002964599888
-0.4784908743120693,0.07809996728841302
-0.478490848714028,0.07810003254166828
-0.47809089680412414,0.07909991231642814
-0.47809082823753957,0.07910008830011823
-0.4769908791409424,0.08199995410023804
-0.47699087897426823,0.08199995447739496
-0.47549087701204784,0.08589996026846197
-0.4741909648885086,0.0891997381378532
-0.4741907727282546,0.08920026700725352
-0.4739908861387939,0.08979992677563552
-0.4739908606948559,0.08979999952940902
-0.47399083303260686,0.08980007174522134
-0.47239088776387805,0.09379993491704308
-0.4723908365672335,0.09380006542498602
-0.47089087431206933,0.09769996728841301
-0.47089084871402803,0.09770003254166827
-0.4702909041730681,0.09919989389406814
-0.4702908216041707,0.0992001070040417
-0.46939087870584223,0.1015999547329174
-0.467890884580987,0.10549994058920983
-0.4678908609104408,0.1054999999765015
-0.4678908361543912,0.10550005797299229
-0.4663909359826513,0.10889983169560263
-0.46639079341093015,0.10890017079941292
-0.4661908789334274,0.10939995699316987
-0.4645908834296426,0.11329994710881088
-0.46459083888617236,0.11330005240805517
-0.46289117842221045,0.11719927347243848
-0.46289088989063326,0.11720000982976743
-0.46289065751988945,0.11720076579036454
-0.46249088289587936,0.11869992063040219
-0.46249084180788025,0.11870007969107559
-0.46189091613215266,0.12109978239398597
-0.4618908166581444,0.12110021972841199
-0.4610908684154096,0.1249999674117443
-0.4610908610714336,0.1250000020972132
-0.46109085474247885,0.1250000302820517
-0.4601908906689815,0.12889987460053992
-0.460190835870007,0.12890012607058166
-0.45939088719593163,0.13279987585669933
-0.4593908864851325,0.13279987894209613
-0.45939085168927746,0.13279999219305036
-0.4593908014910473,0.13280011294944583
-0.4585909268275986,0.13429987794341197
-0.4585907998668617,0.1343001237277494
-0.4573908918158329,0.13669993982980694
-0.4573908594956469,0.13670000245391564
-0.457390830257912,0.1367000557927875
-0.4551908910312718,0.14059994805819503
-0.4551908606497409,0.14060000051683885
-0.45519083065095484,0.14060004972774834
-0.45469088610145353,0.14139996100695043
-0.4546908377014511,0.14140003920576544
-0.4527909461007885,0.14449986234368856
-0.45279078162631814,0.14450014018279086
-0.4507909426538141,0.147999858384673
-0.4507908578727501,0.14799999661424354
-0.4507907634393947,0.1480001310552982
-0.45049133439804817,0.14839936977709364
-0.4504908865605482,0.14840001587108398
-0.4504904882444325,0.14840069361745445
-0.44839087812816175,0.1522999695476715
-0.448390844933589,0.15230003023491193
-0.44689087501635183,0.15499997608593885
-0.44689086181565946,0.1549999995586424
-0.4468908477312386,0.155000023999207
-0.4461909799727735,0.15619979729943287
-0.4461907526489681,0.15620020777481838
-0.44409088543154057,0.16019995485563268
-0.4440908371583328,0.16020004467713966
-0.4429909082636966,0.16219991539466008
-0.442990816758868,0.16220008544657272
-0.4419909358141441,0.16409985924154805
-0.4419908576880578,0.1640999973746247
-0.44199077110413826,0.164100130905228
-0.43929093042135303,0.1679999007803622
-0.43929077644389375,0.1680000852871388
-0.439091374033156,0.1681994876978765
-0.43909042453281555,0.16820057772600366
-0.43629090951890054,0.17189993685153432
-0.43629081489851373,0.17190006386228826
-0.4351908784453813,0.17339997720746883
-0.4351908447713545,0.17340002261268514
-0.43339086173041835,0.1758000000006
-0.43129090811761994,0.1785999381509979
-0.4312908162576935,0.17860006252559685
-0.430491405696447,0.1796992520473108
-0.4304908965257329,0.17970002090834541
-0.43049045667790264,0.17970083142422608
-0.42954095908650486,0.18164980016446355
-0.4295407729069068,0.18165020377225263
-0.4286910984607142,0.183599456913518
-0.4286906875025064,0.1836005662415142
-0.42749089352972797,0.18749989665304395
-0.42749085942236303,0.1874999998986253
-0.427490821822453,0.18750009977060586
-0.4272909937857596,0.1879996698623395
-0.42729075227905167,0.18800033830500024
-0.426190885039149,0.19139992795560848
-0.4261908394619849,0.1914000723732091
-0.4249908944252725,0.1952998937425243
-0.4249908943646434,0.19529989392569708
-0.4249908529320071,0.1952999967587413
-0.42499080381915094,0.19530009408550528
-0.42499080355644203,0.19530009453331948
-0.42339086173046997,0.1979000000005241
-0.42259092221295835,0.1991999017164805
-0.4225908595385336,0.19919999872588778
-0.4225907929730817,0.19920009246736306
-0.41969097630792224,0.203099845913612
-0.4196908563192077,0.2030999955422721
-0.4196907260685874,0.2031001356624451
-0.419491374033156,0.2032994876978765
-0.41949042453281554,0.20330057772600368
-0.41669089053434516,0.20699996193826814
-0.4166908322401337,0.20700003753368992
-0.41559089022240064,0.20839996373807748
-0.41359087848626486,0.21089997905579264
-0.4135908450807819,0.21090002103172023
-0.4116908783797872,0.2132999789698188
-0.4104908735440462,0.214799985233566
-0.410490849969484,0.2148000148106661
-0.4077911337211522,0.2181996574937505
-0.40779061912286874,0.21820036391192715
-0.4073909227116933,0.21879990852869025
-0.4073908598209345,0.21879999872042183
-0.40739079337976997,0.218800085990126
-0.40429095494351786,0.22269988273250765
-0.4042908582536253,0.22269999750416208
-0.4042907561243366,0.22270010560669593
-0.4038913394423003,0.2230995222887322
-0.40389044907968724,0.2231005349182145
-0.4011909647221558,0.22659986649279226
-0.4011908577475517,0.2265999963324447
-0.40119074241184355,0.22660011931918897
-0.3999909318677506,0.22779992986328196
-0.39999079292850986,0.22780007144874662
-0.3973909547535394,0.2304999033996775
-0.39739085935325463,0.23049999754120512
-0.3973907593931349,0.230500086593719
-0.3960909915283665,0.23159989017159993
-0.39609073555103297,0.23160011396910204
-0.3929908924837912,0.2343999722233849
-0.39299083054271705,0.23440002728986742
-0.39219089264130724,0.23509997295360097
-0.39219083103149366,0.23510002728855986
-0.3885910926780184,0.23829979471387125
-0.3885906432359795,0.23830021849505303
-0.3882909247000428,0.2385999370309898
-0.3882908619011436,0.23859999773777402
-0.38829079334622635,0.23860005961761716
-0.3843911328483234,0.24199976364142994
-0.38439060739715175,0.24200025433388075
-0.3841910103754623,0.24219985135557018
-0.3841907191450462,0.2422001544680941
-0.38059187324651766,0.24609890419150005
-0.3805912384097509,0.24609966026011018
-0.3805906772796904,0.2461004725350137
-0.3805901948028246,0.2461013338558236
-0.38049091665181517,0.2462998901578424
-0.38049085810519206,0.24630000071759225
-0.3804907981611661,0.24630010226418686
-0.3781908799759751,0.24999997064905924
-0.3781908431006569,0.2500000291096072
-0.3765908674674152,0.25249999103654747
-0.37569091769018753,0.2538999129520749
-0.3756908074947296,0.25390008813360226
-0.37329092428403626,0.2577998983509789
-0.37329086097935155,0.2577999961745524
-0.37329078847264063,0.25780009767763695
-0.3726909336830399,0.25859990406377126
-0.37269085939014474,0.2585999985521401
-0.37269078159697994,0.25860008871977014
-0.3698909076829919,0.26169994912454264
-0.36989085866102905,0.26170000199625804
-0.3698908157716921,0.26170004595934043
-0.3687909376151384,0.2627999241158941
-0.36879086050800575,0.26279999813782334
-0.368790779622618,0.2628000696678572
-0.36549149870027736,0.26559945954135833
-0.36549088509817285,0.2656000234859833
-0.36549031808497123,0.2656006342536249
-0.3648909264048342,0.26629992454711804
-0.3648909241425821,0.26629992708761746
-0.36489078772999956,0.2663000640009924
-0.3611911495109364,0.26949975110937135
-0.361190592690707,0.26950026904032554
-0.36089089824472337,0.26979996348630914
-0.3608908626759149,0.2697999983631835
-0.3608908224508617,0.2698000362586747
-0.35699106639397665,0.27339981108041467
-0.35699066735513757,0.2734001994910315
-0.3531908855539091,0.27729997555018715
-0.35319083759124786,0.27730002413978466
-0.3530911797998358,0.27739968193119674
-0.35309057198639177,0.277400344071634
-0.3498908937963334,0.28119996192232827
-0.3498908289491187,0.28120003746494676
-0.34919092396513157,0.2819999288752177
-0.34919080078412734,0.28200007223324364
-0.3464908932921054,0.28519996259415864
-0.3452908840186189,0.2865999739976918
-0.34529083910452524,0.28660002571184684
-0.34309089292950995,0.28909996454709147
-0.3430908600996364,0.28910000118486795
-0.3430908306588285,0.28910003289993974
-0.3413908768134068,0.29089998403038625
-0.3393909087077802,0.292999950674377
-0.33939086033830745,0.29300000016234506
-0.339390813078721,0.2930000460917013
-0.33749089684956,0.2947999667298538
-0.3374908260047413,0.29480003261972015
-0.33519088168899663,0.29689998177757393
-0.33519086277410526,0.2968999988702322
-0.3351908402380271,0.2969000188064711
-0.3335909730212936,0.29829990262111294
-0.3335907532217941,0.29830010047157046
-0.33089088105079767,0.300799982111382
-0.32969089783265937,0.30189996690689685
-0.32659105998824595,0.30469982092903874
-0.32659067282111703,0.3047001889099155
-0.32579086173032545,0.3055000000007071
-0.3226917346754406,0.3085991270555919
-0.32269091840638914,0.3086000447666418
-0.32269021471604464,0.3086010513989652
-0.32189091581563584,0.3098999121121296
-0.3218908613463732,0.3098999968522722
-0.3218907994264391,0.309900085258677
-0.3199910866629958,0.31249969219812573
-0.3199906596784797,0.3125003232837086
-0.3179909044372214,0.3156999316697219
-0.31799086119686126,0.31569999855134523
-0.317990814366979,0.3157000663094155
-0.3174910151944204,0.31639978515099754
-0.31749071924272393,0.31640022228140824
-0.31499091968865284,0.3202999095857591
-0.31499091905557874,0.3202999105303184
-0.3149907903703267,0.3203000792797114
-0.314990790157879,0.3203000795256496
-0.31409089142165547,0.32129996701034247
-0.31409083148630845,0.32130003248502254
-0.311390941518315,0.32419991430249706
-0.3113909399182013,0.32419991594617353
-0.31139077061411397,0.32420006821872105
-0.31139076727589277,0.32420007084154423
-0.3101908852452724,0.3250999823645095
-0.3101908787720581,0.325099987163108
-0.3062908987340219,0.32789997343396127
-0.30629086152797885,0.3278999996604652
-0.3062908238044999,0.3279000252846142
-0.3059909690638266,0.328099928445063
-0.3059907561842817,0.3281000741682155
-0.3022910351489339,0.3306998781390004
-0.30229069336316106,0.33070012875207916
-0.3005909191544648,0.33199995608814103
-0.3005908599432806,0.3320000000904054
-0.30059080324237597,0.33200003987887555
-0.2983910575955715,0.3334998664562423
-0.2983906720822826,0.3335001422367519
-0.295190887853186,0.3358999804085743
-0.29519085824730323,0.3359000023270054
-0.29519083856387474,0.33590001654818863
-0.2944908931854587,0.3363999775327715
-0.294490829947953,0.33640002200390756
-0.2905908841273223,0.3390999844951135
-0.29059083941369873,0.3391000156223644
-0.2895908917791335,0.33979997896656006
-0.28669100802897673,0.34179989910510544
-0.286690718923941,0.34180010578322767
-0.2839909145110686,0.34379996090387394
-0.2839908603485644,0.3437999999858547
-0.2839908080111484,0.34380003581351515
-0.282791086556145,0.34459985011685074
-0.2827906448991202,0.34460016123418064
-0.27889147884484383,0.3474995411206938
-0.2788903179466278,0.3475005437844047
-0.2786909892225067,0.34769987250852585
-0.2786908584820874,0.34769999457655976
-0.27869071706821574,0.34770010947474794
-0.2749909378564714,0.3504999423917437
-0.27499078666252985,0.3505000589825556
-0.2735909059845575,0.35159996522953385
-0.27359085954936274,0.3516000009170637
-0.2735908179181867,0.35160003154546304
-0.2710910196998349,0.35339988626267627
-0.271090708078476,0.3534001195077109
-0.2683910003178134,0.35549989221044853
-0.26839085717566163,0.355499996063571
-0.2683907114304607,0.35550008767566627
-0.26719088338970715,0.3561999873661059
-0.2671908401310558,0.3562000127387748
-0.26329103607495513,0.35849989718211617
-0.2632906914713672,0.35850010945292166
-0.2618908953688524,0.3593999783759668
-0.2618908626651959,0.3593999990498979
-0.26189082632760163,0.35940002124237613
-0.2593909123832473,0.3608999696089888
-0.25939081142168474,0.36090003095990253
-0.2554909038446719,0.36329997408421816
-0.2554908191355568,0.36330002512073567
-0.2515908712909237,0.3655999943624424
-0.2515908521812744,0.3656000056594403
-0.24889089285039154,0.3671999815592228
-0.24769088338807985,0.3678999873670551
-0.24769084013105577,0.36790001273877476
-0.24379089603744916,0.37019997976833763
-0.24379082757706555,0.37020002049269785
-0.2422910762880698,0.3710998712660953
-0.2422906535383748,0.3711001387953642
-0.23989091028547438,0.3726999676306311
-0.23989085989357342,0.3727000004232198
-0.23989081332640105,0.372700029297853
-0.23609095129199043,0.37499994579236473
-0.23609086296678403,0.3749999968776627
-0.23609076577466478,0.3750000479785948
-0.23589144725813713,0.37509970723685865
-0.2358903170365305,0.37510036312992706
-0.23199086173017303,0.37770000000083204
-0.23019100280654128,0.3788999059499199
-0.23019072375949765,0.3789000985513151
-0.2280908959804866,0.380399975536323
-0.22809086202066067,0.38039999938508384
-0.22809082621896773,0.38040002367496895
-0.22449086173017302,0.38280000000083203
-0.22419090101816547,0.3829999738088371
-0.2241908219780644,0.3830000254829532
-0.2202909183869459,0.3854999636823881
-0.2202908606000667,0.38549999969006643
-0.22029080399860682,0.38550003299030117
-0.21819094635259556,0.38669995164516474
-0.21819094548471352,0.3866999521199769
-0.21819077269619452,0.38670003456642066
-0.21819076999001585,0.38670003567758504
-0.21639089688501126,0.3873999863295313
-0.21639085560677407,0.38740000204218555
-0.2163908322994593,0.387400010565735
-0.2124908899429788,0.3887999898731895
-0.21249086189899147,0.38879999976013135
-0.2124908330661615,0.38880000955553967
-0.2085912261966228,0.39009987851205263
-0.20859050710081325,0.3901001477630855
-0.20739090014370729,0.39059998399521295
-0.20469091348423185,0.3916999789158601
-0.20469086080948634,0.3916999997258923
-0.20469080984769916,0.39170001862534115
-0.2007908617299562,0.3931000000009412
-0.19689094540021956,0.39449996996546205
-0.19689089708275806,0.394499986393422
-0.19689086345065487,0.3944999963100186
-0.19689082690404758,0.3945000051773424
-0.1968907690053911,0.394500016643826
-0.19299951910799804,0.39519844611258886
-0.19299850006326033,0.39519868187195306
-0.1929975094829316,0.39519901770713217
-0.1929965571687303,0.3951994502950622
-0.19299565254373444,0.3951999753553178
-0.19299480455914086,0.395200587692467
-0.19299402160569387,0.39520128124747933
-0.19299331143065948,0.3952020491576796
-0.19299268106116663,0.39520288382465374
-0.1929921367346745,0.39520377698943426
-0.19299168383725307,0.3952047198142223
-0.19299132685028858,0.3952057029698368
-0.1929910693061404,0.3952067167280264
-0.1929909137531887,0.3952077510577294
-0.19299086173061833,0.39520879572433043
-0.19299086173061833,0.3960998655957474
-0.1929908617300572,0.39609986561769406
-0.19299084888405732,0.39609999087774334
-0.19299073461784064,0.3961000456309314
-0.18909091540113782,0.3974999807343632
-0.1890908623837218,0.39749999911960937
-0.189090806408592,0.39750001716964145
-0.1861909092462994,0.39839998525449083
-0.1851909033912044,0.39869998750254776
-0.18519081986520936,0.39870001180894926
-0.1812909295098935,0.3997999808835255
-0.1812908615388555,0.3997999990755934
-0.18129079298197404,0.399800015469245
-0.17729088986089755,0.4006999936714872
-0.17729083363391632,0.4007000064846498
-0.17339087419421553,0.4015999971245808
-0.17339084927252038,0.40160000290768305
-0.1703908887709953,0.4022999936913722
-0.17039083462354457,0.4023000060245963
-0.16949091326080085,0.4024999885496505
-0.16949086396851298,0.40249999898527505
-0.1694908074147364,0.40250000974984096
-0.165590926714369,0.40319998833708637
-0.1655908612297713,0.4031999992437678
-0.16559079661879755,0.4032000083485493
-0.16169099283598554,0.40369998319249956
-0.1616907310874757,0.40370002009980294
-0.1577908953515428,0.404299994828408
-0.15779085977154517,0.4043000000668254
-0.1577908299210408,0.40430000407903094
-0.15389089619854757,0.4047999955819147
-0.1538908587384755,0.4048000001330258
-0.15389083013133234,0.40480000324185506
-0.14999086172972034,0.40520000000099476
-0.14609089476617942,0.40559999661264
-0.14609086215142447,0.40559999974969274
-0.1460908281765475,0.4056000025820084
-0.142190861729695,0.405900000000997
-0.13829096244917738,0.4061999922533446
-0.1382908614418015,0.4061999980736158
-0.1382907609263244,0.406200000001
-0.1376910210112577,0.406200000001
-0.13769070252109109,0.4062000048255013
-0.13439088620966672,0.4062999992591808
-0.1265908949701397,0.40649999914867874
-0.1265908626130801,0.4064999997735986
-0.12659082759180074,0.40650000000099995
-0.12269099651517332,0.40650000000099995
-0.12269072698837598,0.4065000034559039
-0.11879089495174046,0.406599999149151
-0.11879086265003713,0.4065999997731154
-0.11879082757332203,0.406600000001
-0.114890993146601,0.406600000001
-0.11489073035371096,0.406600003285398
-0.11089089823253856,0.4066999990884273
-0.11089085440446093,0.40669999987959427
-0.1108908325386182,0.406700000001
-0.10699099651517333,0.406700000001
-0.10699072698837599,0.40670000345590396
-0.10309089495174047,0.406799999149151
-0.10309086265003714,0.4067999997731154
-0.10309082757332204,0.406800000001
-0.09919099651517332,0.406800000001
-0.09919072698837599,0.40680000345590395
-0.09529089495174047,0.406899999149151
-0.09529086265003714,0.40689999977311536
-0.09529082757332204,0.40690000000099996
-0.09139099651517332,0.40690000000099996
-0.09139072698837598,0.40690000345590394
-0.08749089495174046,0.40699999914915097
-0.08749086265003714,0.40699999977311535
-0.08749082757332204,0.40700000000099995
-0.04059089588591248,0.40700000000099995
-0.04059086080921252,0.40699999977311546
-0.04059082850748501,0.4069999991491507
-0.03669099647086067,0.40690000345590394
-0.03669072694406334,0.40690000000099996
0.006209104114087524,0.40690000000099996
0.006209139190787489,0.4068999997731155
0.006209171492514976,0.4068999991491507
0.010109003529139328,0.40680000345590395
0.010109273055936662,0.406800000001
0.033609104114087525,0.406800000001
0.03360913919078748,0.4067999997731155
0.033609171492514994,0.4067999991491507
0.03750900352913933,0.40670000345590396
0.03750927305593666,0.406700000001
0.05310910411408753,0.406700000001
0.05310913919078748,0.4066999997731155
0.053109171492515,0.4066999991491507
0.05700900352913933,0.40660000345590397
0.057009273055936664,0.406600000001
0.06870910907939029,0.406600000001
0.06870913094521097,0.4065999998795944
0.06870917477330762,0.4065999990884272
0.0727090068944743,0.406500003285398
0.07270926968736435,0.40650000000099995
0.08830910411408752,0.40650000000099995
0.0883091391907875,0.40649999977311546
0.08830917149251494,0.4064999991491507
0.09220900352913933,0.40640000345590394
0.09220927305593667,0.40640000000099996
0.09610910411408752,0.40640000000099996
0.09610913919078751,0.4063999997731155
0.09610917149251494,0.4063999991491507
0.10000900352913933,0.40630000345590395
0.10000927305593667,0.406300000001
0.10390897494284851,0.406300000001
0.10390913768579564,0.4062999949440682
0.10390930060421148,0.40629997970927906
0.10470882553762617,0.4062000390926022
0.10470945278320722,0.40619997970985205
0.10780906906860528,0.40600000446563284
0.10780920752514143,0.4059999964494752
0.11170906958855636,0.4058000035231462
0.11170914175021203,0.40579999887546053
0.11170920314606057,0.40579999334708944
0.11560900523754165,0.40540001364539907
0.11560927160737659,0.405399989744311
0.11950910458936866,0.4051000025918501
0.11950913894780157,0.40509999972671484
0.11950917117928399,0.4050999966257332
0.12340913827048369,0.40470000000099476
0.1273091382704837,0.40430000000099475
0.13120910667209845,0.40390000324185477
0.1312091352792299,0.4039000001330268
0.1312091727393134,0.40389999558191436
0.13510912182002263,0.4034000021100285
0.135109154727571,0.40339999794385906
0.1391091161306332,0.4029000027684763
0.14300899134512207,0.40240001883757726
0.14300913526295886,0.402399983681452
0.1430092684024154,0.4023999348530525
0.14300927076442532,0.4023999337540962
0.14320770297993216,0.40230071764634284
0.14320867484804994,0.40230029157797437
0.14320968471063814,0.40229996563404385
0.14321072228265666,0.4022997431341577
0.146909096164074,0.40170000682906293
0.14690918043101375,0.40169999351476066
0.15080910531985448,0.4011000050703237
0.15080913931942289,0.40109999961870546
0.15080917000431807,0.40109999430518123
0.1547091069748336,0.40040000561816563
0.1547091368523174,0.4004000000688245
0.15470917079479216,0.40039999332934684
0.15860901092149915,0.3996000261238685
0.15860926622655008,0.3995999770345242
0.16250910620705158,0.3989000057559726
0.1625091702603037,0.3988999938491102
0.16510894547087743,0.39840003707784605
0.16510933231992925,0.3983999701472352
0.16640910531985448,0.39820000507032366
0.1664091393194229,0.39819999961870545
0.16640917000431807,0.3981999943051812
0.17030913827055832,0.3975000000009843
0.17420913827055834,0.39680000000098425
0.1781090744417137,0.39610001145744356
0.1781091384580429,0.39609999915044386
0.17810920111333323,0.3960999854988067
0.1820090786428001,0.3952000137612374
0.18200913898292304,0.39519999909484194
0.18200919631868434,0.3951999837475137
0.18450882470634067,0.39450008779896995
0.1845094566666395,0.3944999317732532
0.1859090979009596,0.39420000865161314
0.18590917849940033,0.3941999907174066
0.18980907700755417,0.39330001413860183
0.18980913737763921,0.3932999994445139
0.18980919948259728,0.3932999827360551
0.1937090964059727,0.39220001180894926
0.19370917993424214,0.3921999875018859
0.1977089785823863,0.3910000479074427
0.19770913659537193,0.39099999498800925
0.19770929046484215,0.3909999323591119
0.1986086744157691,0.39060020615869995
0.19860961982677997,0.3905998394822547
0.19980862367451152,0.3902001715330108
0.19980966778570725,0.390199882330952
0.2016090965456853,0.3898000092731791
0.2055090472124486,0.38890002101438714
0.20550913630346648,0.3888999987799975
0.2055092291030118,0.38889997205254473
0.20940908183175405,0.38770001736677784
0.2094091390654146,0.38769999905027286
0.20940919288813128,0.3876999804947227
0.2122090350935622,0.38670003684992593
0.212209136795892,0.3866999981198051
0.21220923861225688,0.3866999543911552
0.2133090567369785,0.3862000370617363
0.21330913955059708,0.3861999977035701
0.21330921521875795,0.38619995856739464
0.21720911467018547,0.38410001270893374
0.21720911528075756,0.3841000123384151
0.2196090323638473,0.3828000573671716
0.21960913696909623,0.3827999975670699
0.21960923837082322,0.3827999332675741
0.22110905969335526,0.3818000523858861
0.2211092177767223,0.38179994903558484
0.22500891295473274,0.37930014443429616
0.2250093706429922,0.3792998672168029
0.22570901961861295,0.37890006780216245
0.22570913615396626,0.37889999713106104
0.22570924942568948,0.37889992010835405
0.22890883270554688,0.37660021962595647
0.22890945875416235,0.376599802780386
0.23150907736638218,0.3750000374805585
0.23150913888827065,0.3749999984574129
0.23150919594920844,0.3749999600697208
0.2328090624403658,0.37410005249891953
0.2328092150107299,0.3740999488409697
0.2367088369388244,0.3715002008889067
0.2367094527104509,0.3714998203211122
0.23740906784442448,0.37110004024455584
0.23740913784598966,0.3710999987981816
0.23740920586322167,0.3710999556433948
0.24060889782016745,0.3690001577966492
0.24060938698768436,0.36899985558465803
0.24370909965744683,0.3672000224215702
0.24370914132783542,0.3671999977502943
0.2437091729291376,0.3671999783394568
0.24450902343781417,0.36670007177153396
0.2445092549141836,0.3666999312112265
0.248408824781335,0.3644001848793167
0.24840946379286302,0.3643998372398774
0.2506090073338264,0.3633000654693957
0.25060913790172784,0.3632999955758926
0.25060925960286345,0.3632999214919382
0.25230878335231594,0.3622002296540571
0.25230951047986655,0.3621997995806439
0.25620887288630345,0.36010014290025477
0.2562094114052747,0.3600998725381534
0.257708993354988,0.35940006762828725
0.25770913521520183,0.35939999609522455
0.2577092745783926,0.35939991480867245
0.2601086243193401,0.35790032122058024
0.2601096857257891,0.3578997399597886
0.26410909030741875,0.35600002278351445
0.264109185764276,0.35599997625417085
0.2651090006727597,0.355500068799929
0.2651091376017641,0.35549999525162346
0.26510926545561697,0.35549991667293784
0.2680090441414547,0.3536000616718718
0.2680092336986962,0.3535999403584827
0.2712090699401036,0.3516000427076031
0.2712091368217269,0.35159999946724296
0.2712092045797972,0.3515999526373607
0.271909000300261,0.35110009855131513
0.27190927934730463,0.3510999059499199
0.2758091382709364,0.34850000000083203
0.27700910752295754,0.3477000204994846
0.2770091444606966,0.34769999549753117
0.2770091622349176,0.34769998313729006
0.2797089034189277,0.34580016526706076
0.2797093817932395,0.3457998477993931
0.28290906994010356,0.34380004270760306
0.2829091368217269,0.34379999946724293
0.2829092045797972,0.3437999526373607
0.2836089234213792,0.3433001534648021
0.2836093605517899,0.3432998575131056
0.28750908290959365,0.34080003548887244
0.28750913741713846,0.34079999957841534
0.28750919216410736,0.34079996150571057
0.2889089203079681,0.3398001556886671
0.2889093638779572,0.3397998556123389
0.29140911155305904,0.33820001710027375
0.29140916478051454,0.33819998258025213
0.2949086203883954,0.3359003403236447
0.29490969254291693,0.33589972286485037
0.29530899214271517,0.3357000730649513
0.29530913557055444,0.33569999569046016
0.2953092743513951,0.33569990928052623
0.29920910702647147,0.3331000208304753
0.29920916921469043,0.33309997872700126
0.30080903261834613,0.332000072636988
0.3008092456632063,0.3319999299623952
0.30310912736160944,0.33050000711561056
0.3031091491978518,0.3304999929131032
0.3068086447263746,0.3281003201378452
0.306809664444888,0.3280997369138649
0.30700899214271515,0.3280000730649513
0.3070091355705544,0.3279999956904602
0.3070092743513951,0.32799990928052625
0.3109090302749292,0.3254000719981702
0.3109092480111881,0.3253999306911998
0.31280902867262805,0.3242000692208166
0.3128090291017153,0.3242000689347782
0.31280923244973363,0.32419991053099484
0.3148091253790204,0.32230001224817245
0.31480912858166854,0.3223000088835233
0.31690905858245455,0.32030007589463183
0.3169090610719656,0.32030007342226324
0.3169092017591669,0.32029991518521456
0.31690920465604605,0.3202999114874476
0.31870903971710246,0.317900131406039
0.31870924088157115,0.31789987173761397
0.31990911577704345,0.3164000281182736
0.3199091603780425,0.31639997157749356
0.32270907927971776,0.3128000758467682
0.3227091369438115,0.3127999988436997
0.3227091914803637,0.3127999201868298
0.32290898838723237,0.3125002248265267
0.32290929950456226,0.3124997831695019
0.32580822876086607,0.3086012231351623
0.3258088688104568,0.30860044346685395
0.3258095806246012,0.30859972871740593
0.32581035765238114,0.3085990854647504
0.32660903385460094,0.3080000783130856
0.32660913795725227,0.3079999961206994
0.32660923283536886,0.30799991331678495
0.33020854046383885,0.30470054799068746
0.33020915753892127,0.30470002457385253
0.33020981303574437,0.30469955015762673
0.3305091152278149,0.30450001536291305
0.3305091306069448,0.30450000499273067
0.3344090859049096,0.3018000362542312
0.33440913418504487,0.3018000019569635
0.3344091922843926,0.3017999584520225
0.33570881881655906,0.3008002457349714
0.33570947559815767,0.3007997794407259
0.3383090964302141,0.29910002735822744
0.3383091378205407,0.2990999997299839
0.3383091792179248,0.2990999709416795
0.3414091117295962,0.29690001883662237
0.3414091348475795,0.29690000221417573
0.3414091675638472,0.29689997803115087
0.3422089786069901,0.2963001197487937
0.3422093023640627,0.2962998863978986
0.3461090278126802,0.2936000764719327
0.34610913431808615,0.2935999986382646
0.3461092420194682,0.29359991107352873
0.34680903324205736,0.29300009002559513
0.3468092456318964,0.29299991277005777
0.35000910470866187,0.2904000272701858
0.3500091403253227,0.2903999978420175
0.3500091687121808,0.2903999736184307
0.35150908862056474,0.28910004303116466
0.3515091376250181,0.2890999994764702
0.3515091857970769,0.2890999544549688
0.3539091040308277,0.28680003281429095
0.3539091728059121,0.2867999674973446
0.35560911003380935,0.2852000265769707
0.3556091365667394,0.2852000012331739
0.3556091671622852,0.2851999711095107
0.35960895250640673,0.28120018576538913
0.3596093330806094,0.28119982374447583
0.3617091157080891,0.2793000204148513
0.36170913345211064,0.27930000417299683
0.3617091649178168,0.2792999746228713
0.3638087573540205,0.27730036277886777
0.36380955349260735,0.2772996770506469
0.3656091293077156,0.2759000069722294
0.36880896028564697,0.27340013905184296
0.3688093220630913,0.27339986872072203
0.3695090753596,0.27290004493750153
0.36950920183627955,0.27289995599405614
0.3734090795889045,0.27020004062685427
0.3734091351333595,0.2702000010469246
0.37340919709461895,0.2701999542490824
0.3743091093849034,0.26950002246774996
0.374309167312773,0.2694999777354267
0.37730912572877323,0.2672000096164932
0.3773091508420463,0.26719999042284603
0.3794090929417749,0.2656000345373386
0.37940913725292413,0.2656000000110117
0.3794091826661704,0.2655999630048111
0.3812089312827234,0.26410017249101697
0.38120935382168586,0.2640998383377719
0.3844089884363334,0.2617001123767862
0.3844091350925848,0.26169999399451005
0.3844092696216409,0.261699868650155
0.3851090256419618,0.2610001126298341
0.38510925425995596,0.2609998908347151
0.3885090367448882,0.25780009555477884
0.38850913373396617,0.25779999929557734
0.3885092307127563,0.2577998921520996
0.38910911358690725,0.25710002879892346
0.3891091423826758,0.25709999470918493
0.3891091579660609,0.25709997576074983
0.3917090329201719,0.2539001296633825
0.3917092476881776,0.2538998737502239
0.3923588926342202,0.25315028342786705
0.39235940347712156,0.25314973479467434
0.39300909969726716,0.25250003857452874
0.3930091376067282,0.2524999998701035
0.3930091754532404,0.25249995958532623
0.3953090978731451,0.2500000439115167
0.3953091791648106,0.24999995655112825
0.39690911289603537,0.248300026961702
0.39690916383541186,0.24829997321903569
0.3990086014580041,0.24610056237632003
0.39900915751522137,0.24610002129599498
0.39900975195599964,0.24609952269023067
0.4008090859196692,0.2447000407184877
0.40080913782766303,0.24469999928422648
0.4008091884197748,0.24469995676908482
0.40370873680366265,0.24220034609331945
0.40370957250723777,0.2421996960354214
0.4047090403946778,0.24150006851421338
0.40470923767866546,0.24149993372901268
0.40860907727581425,0.23890004066424686
0.40860913827397033,0.23889999875869722
0.40860919634061255,0.23889995644857687
0.40940893596024236,0.2383001517338545
0.4094093476419959,0.238299858168824
0.4125091087400916,0.23620002000559787
0.4125091349352102,0.23620000200004643
0.4125091703658813,0.23619997689247252
0.41500912217048525,0.23440001159315763
0.4150091544150705,0.23439998846930826
0.4164090753595974,0.2334000449375034
0.416409201836277,0.233399955994058
0.4203090624403665,0.23070005249891906
0.42030921501073054,0.23069994884096925
0.42060902142678924,0.23050007789693017
0.4206091362390525,0.23049999684466682
0.42060924595174465,0.23049991026683259
0.42420910188506045,0.22750003032240274
0.42420917492865834,0.22749997000815658
0.42530901932670057,0.22660009731884934
0.4253091346432182,0.226599997202462
0.4253092455556945,0.22659988888450858
0.4281090742088214,0.22370006635091286
0.42810920348737563,0.22369993478442024
0.42910910650887163,0.22270003176292422
0.42910913956837154,0.2226999981336443
0.42910916742451916,0.2226999688366961
0.43200880732504926,0.2196003537706122
0.43200950034319713,0.21959967815883533
0.43290903443281525,0.21880009230139696
0.43290913445402984,0.21879999854751953
0.43290923286510685,0.21879989594728896
0.4359089699580293,0.21550018514507427
0.4359093152000969,0.215499823071699
0.43660913827108877,0.2148000000007071
0.43980906745077863,0.2116000708210172
0.4398091358238052,0.2115999997921525
0.4398092044340298,0.21159992281061374
0.44040882273514936,0.21090036812597437
0.44040948634485694,0.21089966247462913
0.4437091092396741,0.20770002815238212
0.44370916686600603,0.20769997140578983
0.44440908108040544,0.20700005719139042
0.4444091963347433,0.20699994369655744
0.4477090513355631,0.2038000843018231
0.4477091361897242,0.2037999981395743
0.44770921712561923,0.2037999080037595
0.44830887546426085,0.20310030660867756
0.44830942381963057,0.2030997144521653
0.4516090541085605,0.1998000841632354
0.45160913608436926,0.19979999838927706
0.4516092146506654,0.19979990834522163
0.4521090917036061,0.19920005588169273
0.4521091374626786,0.19919999939987101
0.4521091816926801,0.19919994160617108
0.4550090664116165,0.19530009663932563
0.45500912931639115,0.1952999937491741
0.45500918102862353,0.1952998888177756
0.4550091811102709,0.19529988861907382
0.45550912103694563,0.19400004480971944
0.4555091402515752,0.1939999934569677
0.4555091517428563,0.19399996108257495
0.45640911866039274,0.19140005665413617
0.45640915852699193,0.19139994357383122
0.459208342429621,0.18360221698793602
0.4592087931146725,0.1836011502478535
0.459209358370474,0.18360013953657017
0.4592100313410081,0.18359919711305625
0.4592108038637799,0.18359833440801604
0.4594090483093075,0.18340008996248838
0.4594090489087711,0.18340008933328822
0.4594091275030083,0.1833999938762003
0.45940919917570816,0.18339988732724885
0.46140859411655655,0.1797010066866794
0.4614091893738815,0.17970003525927686
0.46140988623662016,0.17969913393535908
0.46330911816580783,0.1775000232805102
0.46330913808144747,0.17749999994569227
0.4633091578765354,0.17749997619410066
0.46470906295166337,0.17580009146001677
0.46470921563234463,0.17579991026165454
0.46720906495690884,0.17290008504516005
0.4672092133847073,0.1728999165411331
0.4681091180398977,0.17190002247981045
0.46810913607900667,0.1719000022029905
0.4681091599711266,0.17189997468400084
0.4711088754642609,0.16840030660867755
0.4711094238196306,0.16839971445216528
0.4715090326651207,0.16800010560667517
0.47150913479435047,0.16799999750420486
0.47150923148429896,0.1679998827324853
0.47460906992054624,0.1641000859901097
0.47460913636167346,0.16409999872045522
0.47460919925246775,0.1640999085286736
0.47500907793967206,0.16350009049786712
0.47500920046179346,0.16349991077059278
0.47730912283371046,0.1602000221500163
0.4773091379389985,0.1602000002381966
0.477309153459955,0.16019997721744283
0.47890909661138825,0.1578000624902929
0.47890918081940026,0.15779993811228357
0.4800091169973817,0.15620003094431056
0.4800091591008582,0.156199968756088
0.48260856072275876,0.1523008663232372
0.48260917803898756,0.15230003260245806
0.48260987450379955,0.15229926376799635
0.4828090853915849,0.15210005288021103
0.4828091001902782,0.15210003765442665
0.4828091372983923,0.1520999964010716
0.48280916623802383,0.1520999609157493
0.48280918435598863,0.15209993684734618
0.48550910520647883,0.1484000453114893
0.48550913820308633,0.14839999906570875
0.48550916898196106,0.1483999539344338
0.48670913827121376,0.1466000000005547
0.4881091201574955,0.14450002717113197
0.4881091565533347,0.1444999729430157
0.49060904223108254,0.14080014213994899
0.49060913334801076,0.1407999973177692
0.49060921506331767,0.14079984641636423
0.49070880407834466,0.14060066838631027
0.4907095636293629,0.14059938559433954
0.4934090619770097,0.13670011020329403
0.49340913431250494,0.13669999980832703
0.4934092037910351,0.1366998808736142
0.494509082648084,0.13470010113352515
0.49450919610097194,0.13469990011279429
0.49560907749956506,0.13280010496977004
0.4956091294392623,0.13279999272732068
0.495609167267821,0.13279988655385724
0.4956091683198874,0.13279988281095406
0.4966091382713504,0.12890000000024837
0.49760913040503035,0.12500003067889662
0.49840909577892734,0.1218001699699401
0.4984091864028594,0.12179983153996758
0.49860904240717085,0.12110033552487799
0.49860925616951723,0.12109967156965365
0.5000086916608394,0.11720124412954215
0.5000090218786696,0.11720043233340069
0.5000094185511412,0.11719965085547975
0.5000098789227134,0.11719890512442492
0.502308902533339,0.11380034848263047
0.5023094010978968,0.11379967146720685
0.5027090504472155,0.1133001097805585
0.5027092128772753,0.11329989223624377
0.5054091186056944,0.10940002840630503
0.5054091445210369,0.10939999044237772
0.5062090647622131,0.10820011026405577
0.5062092145361475,0.10819989162407048
0.508109117244482,0.10550002988064762
0.508109141945681,0.10549999425545852
0.508109154757108,0.10549997527171323
0.5101089251655924,0.10250031965898673
0.5101093741358717,0.10249969674599893
0.5108090646457236,0.1016000946619035
0.5108091364020005,0.10159999792964033
0.5108092026593015,0.10159989955513805
0.5133091121885263,0.09770004068954734
0.5133091636014767,0.09769995883887839
0.5141091382712334,0.0964000000005241
0.5157090194814896,0.09380019303385775
0.5157092652686007,0.0937998122652872
0.5180090408277203,0.09040014404745836
0.518009134970644,0.09039999444746288
0.5180092146466331,0.09039984724973335
0.5183088455072403,0.0898005855285188
0.5183095014003087,0.08979945530691218
0.5209091184333364,0.08590002975737059
0.5209091349002023,0.0859000046892724
0.5209091602826239,0.08589996478229919
0.5219091218164186,0.08430002632822796
0.5219091544139655,0.08429997348032153
0.5233091249690245,0.08200002185415285
0.5233091516796367,0.0819999782118686
0.5257090773045717,0.07810009907134907
0.5257091366758972,0.07809999763146273
0.5257091897150495,0.07809989711290012
0.5258089205838156,0.07790043537536845
0.5258093952505335,0.07789958659904149
0.5281091098962164,0.07420004564729064
0.5281091430833765,0.07419999102159185
0.5281091598880678,0.0741999621710648
0.5297091124481706,0.07140004519088453
0.5297091631945944,0.07139995430769812
0.5303090243528812,0.07030020885083917
0.5303091268478123,0.07029999921999198
0.5303091274613113,0.07029999780422835
0.5303091653336897,0.07029988273011317
0.5312091285894328,0.06640004195522546
0.5312091380314031,0.0663999994543556
0.532009112410953,0.06250012606969171
0.5320091672097446,0.062499874600542
0.5329090708733711,0.05860029205815963
0.5329092221967938,0.058599712255872564
0.5336091292042092,0.05620003108759085
0.5336091391206867,0.056199996292358965
0.5336091456360629,0.05619997238257634
0.5340089049590323,0.054700874921441246
0.5340091748745293,0.0547000132167666
0.5340095177264942,0.054699177847475876
0.5358091147593826,0.050800050942884034
0.5358091606906557,0.050799948567756076
0.5375090934313052,0.04690010286861898
0.5375091852964461,0.04689989811257968
0.5393091147593827,0.04300005094288403
0.5393091606906557,0.042999948567756074
0.5410090791214367,0.03910013569714104
0.541009134410752,0.0390999984319048
0.5410091817661473,0.039099858642162075
0.5414091382713374,0.037800000000294084
0.5422091273831466,0.03520003538691436
0.5434091276327007,0.031200035462416495
0.5434091491596243,0.031199964613361487
0.5446091023190703,0.027300116845162276
0.5446091769304681,0.027299884022903138
0.5453091382713303,0.025200000000316226
0.5459090882580226,0.023400150040239095
0.5459091343477863,0.02339999652709436
0.5459091695817105,0.023399847362247383
0.5467091382713613,0.019500000000200943
0.5475091124107698,0.015600126070583763
0.5475091672097444,0.015599874600542055
0.5484091300783879,0.011700035503087623
0.5484091459714672,0.011699964387212084
0.5492088582444484,0.008001295124673163
0.5492090796017761,0.008000444990263396
0.5492093711494402,0.007999616300007175
0.5492097308524847,0.007998814838029908
0.5493090327989587,0.00780021094508197
0.5493091226565748,0.007800008319929003
0.5493091270641944,0.0077999969932783944
0.5493091279460433,0.00779999228370634
0.5493091381539545,0.007799882191296349
0.5493091382713816,0.0077998771659093654
0.5493091382713816,-0.0038998652144471746
0.5493091417262856,-0.0039001347412445085
0.5494091382713813,-0.007799999999974367
0.5495091374195327,-0.011699966777877853
0.549509138043497,-0.011699999079581165
0.5495091382713816,-0.011700034156294151
0.5495091382713816,-0.015599730561619406
0.5495091520706001,-0.015600269084736404
0.5497091366287635,-0.019499967968921963
0.5497091379335226,-0.019499996856101796
0.5497091391743598,-0.01950003521613737
0.5498091348210123,-0.023399865435588963
0.5498091451653269,-0.02340013443190863
0.5500091382713804,-0.027299999999948785
0.5502091373487952,-0.031199982009536185
0.5502091373529624,-0.031199986583747473
0.5504091379356728,-0.035199993285797315
0.5504091386157022,-0.03520000671422368
0.5506091382713804,-0.03909999999994879
0.5508091382713803,-0.04299999999994878
0.5514091366287636,-0.05469996796892191
0.5514091379335226,-0.05469999685610179
0.5514091391743599,-0.05470003521613743
0.5518091365440001,-0.07029993263211225
0.551809137407549,-0.07029999999998701
0.5518091365439998,-0.07030006736790093
0.5517091417262856,-0.07419986525875549
0.5517091382713816,-0.07420013478555283
0.5517091382713816,-0.08199996584370799
0.5517091380434971,-0.0820000009204102
0.5517091374195325,-0.08200003322212449
0.5516091417262856,-0.0858998652587555
0.5516091382713816,-0.08590013478555283
0.5516091382713816,-0.08979996497141814
0.5516091380090228,-0.08980000434884017
0.5516091375047034,-0.08980003066713978
0.5515091415557797,-0.09379986862408819
0.5515091382713816,-0.09380013141697824
0.5515091382713816,-0.09769996584370798
0.5515091380434971,-0.09770000092041019
0.5515091374195326,-0.09770003322212448
0.5514091408467566,-0.10159989956038508
0.551409136370607,-0.10159999953009353
0.5514091279847915,-0.10160010029430543
0.5510091415290144,-0.10549996823813207
0.5510091383659776,-0.10549999733561295
0.5510091338732099,-0.10550003430580339
0.5500091382713737,-0.11330000000012716
0.5495091461966962,-0.11719993818261008
0.549509137448354,-0.11720000054918109
0.5495091275563261,-0.11720006071873544
0.5492091740413299,-0.11889979730371439
0.5492091104612338,-0.11890020394115268
0.5489091439671613,-0.12109995823101778
0.5489091329106741,-0.12110004181358297
0.5484091430808918,-0.12499996248588532
0.5484091367186209,-0.12500000943160125
0.5484091339734538,-0.125000027936608
0.5478091382713699,-0.12890000000015203
0.5472091601848457,-0.13279985756255966
0.5472090868759986,-0.13280013362818197
0.5457091745446496,-0.1366999056896887
0.5457091737272981,-0.13669990769869234
0.5457090883505961,-0.13670008736164013
0.545309349173772,-0.13739963092108212
0.5453089578496999,-0.13740038489981038
0.543809151783382,-0.1405999711746219
0.5438091309469861,-0.1406000149341423
0.5419091997807601,-0.14449987374413778
0.5419090801557671,-0.14450012785456845
0.5414091557686445,-0.1455999615062383
0.5401091527324683,-0.1483999688532563
0.5401091359878378,-0.1484000043104036
0.5382091767523909,-0.15229992101289608
0.53820910111532,-0.15230007962035402
0.5375091535080604,-0.15379996735019588
0.5375091376066986,-0.15380000082398673
0.5375091226188944,-0.15380003130521042
0.5363091857659392,-0.156199905011121
0.5363090927048944,-0.1562000959296725
0.5344091506747357,-0.16019997388790128
0.5344091465794072,-0.1601999823887216
0.5336091795165079,-0.1617999175099834
0.533609098478251,-0.1618000832040453
0.5325091885218548,-0.1640998949310559
0.5325091337769193,-0.16410000317066006
0.5325090816030693,-0.16410009609001985
0.5302092507155859,-0.16799980933401368
0.5302091056311671,-0.16800003180768427
0.53020906111192,-0.16800010802356682
0.529709258972371,-0.1686998310189352
0.5297090243360383,-0.16870017361605993
0.5276091591733111,-0.17189996814973954
0.5258091382707176,-0.17460000000129897
0.5250091382712136,-0.1758000000005547
0.5224096099193448,-0.17969929252835795
0.5224091682704362,-0.1797000166751989
0.5224087864246793,-0.17970077406296195
0.5219091595872595,-0.18079995310528577
0.5219091354032892,-0.18080000495538942
0.521909117786665,-0.18080004096966948
0.5205093652789903,-0.1835995459850188
0.5205089560518544,-0.18360047377095653
0.5190092045506169,-0.187499827674174
0.5190090780827643,-0.18750017454715784
0.5180091586331376,-0.19039994095107565
0.5180091383964488,-0.1903999974503917
0.51800911416989,-0.19040006025392187
0.517609164304643,-0.19139993491703877
0.5176091131079984,-0.1914000654249817
0.5161091947220099,-0.19529985322855242
0.5161090489860598,-0.1953001294640282
0.5141091590948986,-0.198199969806212
0.5134092367746235,-0.19919985928133555
0.5134091347553802,-0.1991999953371717
0.5134090212300856,-0.1992001276818028
0.5101096862610686,-0.20279940219345785
0.5101091628442336,-0.2028000192685403
0.5101086884280078,-0.20280067476536343
0.5099092551013384,-0.20309982475536761
0.5099091340233514,-0.20309999266493414
0.5099090721972782,-0.20310007130702235
0.5099090661125834,-0.20310007817242262
0.5063091763126036,-0.20699995878906727
0.5063091329854155,-0.2070000047336618
0.5063091036160327,-0.20700003465576322
0.5062092909853058,-0.20709984728649022
0.5062089919563292,-0.20710015885673316
0.5027091748003994,-0.21089996034031386
0.5027091379622929,-0.210899999521868
0.5027091000510268,-0.21090003822076908
0.5023093046480788,-0.21129983362371713
0.5023089795029247,-0.21130017365338807
0.4991091779544981,-0.2147999565969796
0.4991091378006122,-0.2147999995406991
0.4991090966807682,-0.21480004159102767
0.49840937786810846,-0.21549976040368732
0.4984089145970054,-0.2155002545263912
0.49550919455660747,-0.21879993595167171
0.4955091364780273,-0.21879999991852447
0.49550907880374906,-0.21880005946804676
0.4945092710007166,-0.21979986727107917
0.49450901036337963,-0.21980013738306226
0.4918091716938124,-0.2226999641022272
0.49180913501507295,-0.22270000276826116
0.4918091065955527,-0.22270003167624322
0.49060920840851396,-0.22389992986328194
0.49060906946927324,-0.2239000714487466
0.48800917267124916,-0.2265999642774639
0.48800910320315843,-0.22660003506863743
0.4867092869162257,-0.22789985135557017
0.4867089956858096,-0.22790015446809408
0.4843091745290501,-0.2304999607212502
0.4843091366335788,-0.23050000094628245
0.48430910175668374,-0.2305000365151121
0.482809217360316,-0.23199992091147992
0.48280906088214337,-0.23200008075438966
0.48050917108467417,-0.2343999657604445
0.4805091057677278,-0.23440003453552888
0.47890916364587194,-0.23609997304000072
0.47680916056304595,-0.23829997664722455
0.4768091357334031,-0.2383000023414569
0.47680911787987224,-0.23830002039192363
0.4750092289311272,-0.2400999093406687
0.4750090498485865,-0.24010009284433492
0.4730097372189989,-0.24219937110540185
0.47300916614301686,-0.24220002247533118
0.47300865062157604,-0.24220071864212597
0.47110916105283207,-0.24499996642764352
0.471109140595861,-0.2449999960796628
0.4711091117343292,-0.2450000364887724
0.4703099519360328,-0.24609888121142995
0.4703094455898413,-0.24609964537460793
0.4703090077241596,-0.2461004507350695
0.47030864166691005,-0.24610129117181206
0.46880913827131504,-0.250000000000359
0.4673092240148984,-0.2538997770670423
0.4673090627390686,-0.2539002265971016
0.46720915848479533,-0.25419993935992136
0.4672091379791675,-0.25419999847138064
0.4672091146181598,-0.2542000608227582
0.4658091772704196,-0.2577998997169472
0.4658091758100649,-0.2577999032559868
0.46580908516366915,-0.2578000899544912
0.46580908396316606,-0.2578000920881167
0.46350917465865066,-0.26169993830012106
0.4635091383482377,-0.26169999799603244
0.4635090975729043,-0.2617000610480188
0.46330920410132675,-0.2619999012553852
0.4633091358534562,-0.2619999987837777
0.46330906410361694,-0.26200009207068137
0.46040916567753565,-0.26559996597892016
0.4604091103031789,-0.2656000335622054
0.4594091753924804,-0.26679995545504354
0.4594091016433626,-0.26680004495292453
0.4572092240270278,-0.26949989475479014
0.45720905526111083,-0.2695001074253978
0.4555091640122305,-0.2716999666886547
0.45550913639446045,-0.2717000018438509
0.4555091131688689,-0.2717000304819815
0.454109224242744,-0.27339989560656164
0.4541090550128818,-0.27340010657122416
0.45160923716052004,-0.27659987342224723
0.45160913458873464,-0.27659999675535185
0.45160902469694697,-0.2766001135748489
0.45090956176294517,-0.2772995765088507
0.45090876560422555,-0.2773004688396744
0.4478098210593781,-0.2811991410089986
0.44780918641647205,-0.2812000306991768
0.4478086475439885,-0.28120098145502237
0.4477092078846038,-0.2813998607737918
0.4477090378496965,-0.2814001192511161
0.4445092106997202,-0.285199913991713
0.44450913642969986,-0.28519999845341404
0.44450905883641456,-0.28520007943538134
0.44370953545029096,-0.2859996028215049
0.44370878566498506,-0.2860004372322848
0.44120921479768305,-0.28909990510773936
0.44120921155589604,-0.28909990894211757
0.441209049453769,-0.28910007597611004
0.44120904570838865,-0.2891000793401683
0.4398093722253457,-0.29029979946849077
0.4398089164611129,-0.2903002138888983
0.43700926901731724,-0.292999873923987
0.43700913472066016,-0.2929999947568548
0.43700899085288525,-0.29300010721396114
0.43590918329771355,-0.2937999672540861
0.4359090935935265,-0.2938000332224975
0.4320097553856072,-0.29669954112069385
0.43200859448739115,-0.29670054378440475
0.4318092108987544,-0.2968999273730415
0.43180905554265486,-0.2969000603701197
0.42810917169147444,-0.29959997561287294
0.42810910447078165,-0.2996000238597652
0.4264093239630858,-0.30079986892402116
0.4264089584164347,-0.30080013897931374
0.42420919603735713,-0.3024999553631464
0.42420913779977326,-0.30249999908704783
0.4242090779832648,-0.30250004144860637
0.4210095994084254,-0.3046996829688085
0.4210087133877062,-0.30470036418646756
0.42030916400875035,-0.3052999779398583
0.4203091467973763,-0.3052999925010163
0.41640953802012515,-0.30849967200150397
0.4164087726321204,-0.3085003656396755
0.41630933907663764,-0.30859979919515823
0.41630894859682877,-0.3086002113520276
0.41280918585123044,-0.3124999469828371
0.4128091372205454,-0.31249999971614134
0.4128090882635873,-0.3125000500082086
0.4125094153197917,-0.3127997229520042
0.4125088826086391,-0.31280029689904004
0.4094092623655595,-0.3163998558910034
0.40940901946898495,-0.3164001485033467
0.4086091704742555,-0.3173999597467586
0.40860913372391633,-0.3174000047724716
0.4086091089061494,-0.317400034064041
0.4061092013712522,-0.3202999268045217
0.40610913769784945,-0.3202999979774606
0.4061090691635936,-0.3203000691082023
0.40470915689582865,-0.3216999813759672
0.4047091552748423,-0.3216999829807926
0.40210924183250285,-0.3241999004223979
0.4021091372594423,-0.32419999561357976
0.40210902273294685,-0.32420008887621155
0.40080919228438283,-0.32519995845203
0.4008091341850667,-0.3252000019569476
0.4008090859046635,-0.3252000362544057
0.39690917618551064,-0.32789997375228086
0.39690909990177975,-0.3279000255802698
0.39660938111175037,-0.3280998381069561
0.3966089047843137,-0.32810017511580103
0.39300919719946276,-0.33079995580443927
0.39300913652131514,-0.33079999999846194
0.39300907816907316,-0.33080004006874086
0.3912094142804812,-0.33199981599446887
0.39120887440863605,-0.3320002010387777
0.38910919698169677,-0.3335999552688267
0.38910913800984215,-0.3335999989050473
0.38910907678155926,-0.33360004159658724
0.3857095740126469,-0.3358997052343809
0.3857087341266858,-0.33590033678771497
0.3851092109557515,-0.33639993943016017
0.38510913740326735,-0.3363999985139989
0.38510906123161287,-0.33640005531111633
0.38120922723615613,-0.3391999361283673
0.38120905065548033,-0.339200065712426
0.3804092026447655,-0.3397999517204622
0.3804090746436412,-0.33980004926067664
0.37730930910245586,-0.3421998677441749
0.37730897301621324,-0.34220013916271225
0.3754091934816051,-0.3437999535076455
0.37540914065927694,-0.3437999967642688
0.37540907742038665,-0.34380004563874633
0.3734092026447655,-0.3452999517204622
0.3734090746436412,-0.34530004926067664
0.3717183785747563,-0.3466089752494908
0.37171808403691814,-0.3466092118625214
0.3704091719045154,-0.347699971972857
0.3704091388271316,-0.347699999073823
0.3704091029115274,-0.347700027502598
0.3695092995182989,-0.3483998745862201
0.36950898201648313,-0.34840013158353766
0.36570923984710313,-0.3515999144630156
0.36570913338914723,-0.35159998731218023
0.365709006900689,-0.3515999999982197
0.3657090067895329,-0.351600000001
0.3656127146529913,-0.351600000001
0.36561173114421713,-0.35160004609773887
0.3656107562586569,-0.3516001839837882
0.36560979854391784,-0.35160041245018986
0.36560886639705675,-0.35160072949379484
0.36560796799095624,-0.3516011323348264
0.36560711120266653,-0.3516016174412526
0.3656063035443409,-0.35160218055975456
0.36170945980426367,-0.3545997526675063
0.36170883674876103,-0.35460027137080397
0.3607092643609449,-0.35549988651983844
0.36070913490753537,-0.3554999956792099
0.360708998592726,-0.35550009633063245
0.3589441689176053,-0.3567172202445088
0.3589436830440844,-0.35671757628838696
0.3578091746711716,-0.3575999716895414
0.35780910137979266,-0.35760002766919174
0.35540926967642067,-0.3593999014467208
0.35540901000799563,-0.3594001026111895
0.35390916958606145,-0.3605999749487368
0.35390913958922604,-0.3605999985732305
0.3539091046555428,-0.36060002521237916
0.35030973609347166,-0.36329955163393257
0.3503086098656675,-0.3633005284061284
0.3500092582741525,-0.3635998799976433
0.3500091357974469,-0.3635999948126725
0.3500090025139239,-0.36360010442930607
0.3461091636796911,-0.366599980455639
0.34610911262583294,-0.36660001923466157
0.3453095216748109,-0.36719971244792815
0.3453087826148083,-0.36720032123863966
0.342209171859613,-0.36999996966268694
0.3422091338903418,-0.3700000033685381
0.34220910792915804,-0.37000002567465307
0.34090982478813286,-0.37109941910167427
0.3409091654737345,-0.37110002708516365
0.3409085603667259,-0.37110068904053023
0.33830917362305996,-0.3741999578502858
0.33830910204493747,-0.37420004140202623
0.3376092480485731,-0.37499987454072836
0.33760903252602736,-0.3750001288775083
0.3344091382711547,-0.37890000000063434
0.3312091636759083,-0.38279996903859087
0.3312091401163078,-0.38279999730989894
0.3312091097602214,-0.38280003258455886
0.33050918170090704,-0.38359995036663247
0.33050913766110324,-0.38359999944177214
0.3305090924078605,-0.38360004739270986
0.3275092074133162,-0.386699928553739
0.32750913604897797,-0.38669999955951373
0.327509064930993,-0.38670006519190564
0.3266091925830193,-0.3874999517234378
0.3266091371289231,-0.38749999966049214
0.32660908189857796,-0.38750004480963424
0.322709237706921,-0.3905999209619769
0.32270913430769027,-0.3905999880745986
0.32270901012959424,-0.390600000001
0.32261290000969667,-0.390600000001
0.32261186950773557,-0.39060005061899683
0.3226108489272096,-0.39060020198564893
0.3226098480940325,-0.3906004526436331
0.3226088766439952,-0.39060080017967214
0.3226079439299944,-0.39060124124776924
0.32260705893198544,-0.3906017716014225
0.32260623017052487,-0.39060238613450937
0.3187092151098172,-0.39379993695355153
0.3187091387443831,-0.3937999972333982
0.31870905516472126,-0.39380005817518293
0.3177093031225152,-0.3944998846047271
0.3177089779552145,-0.3945001216196578
0.31480917325277596,-0.3966999734628871
0.3148091365624253,-0.3967000008172027
0.3148091039586442,-0.3967000243053728
0.3124095581652529,-0.3983997025756917
0.31240874942297975,-0.39840033700240496
0.3109092391785374,-0.39969991254758835
0.3109091361139823,-0.39969999738443557
0.3109090290900321,-0.3997000767225489
0.30720924833514923,-0.4022999226584125
0.3072091344896088,-0.4022999864217388
0.3072090018513063,-0.40230000000099997
0.30701965327138164,-0.40230000000099997
0.3070186226211511,-0.402300050633599
0.3070176018966456,-0.40230020204377653
0.3070166009280003,-0.40230045277336973
0.3070156293550903,-0.4023008004077156
0.30701469653469393,-0.40230124159890535
0.3070138114503814,-0.4023017720980266
0.3070129826259987,-0.4023023867960828
0.3070122180435775,-0.4023030797731958
0.3070115250664645,-0.402303844355617
0.3070109103684083,-0.40230467317999974
0.30701037986928703,-0.40230555826431225
0.3070099386780973,-0.4023064910847086
0.3070095910437514,-0.40230746265761863
0.3070093403141582,-0.40230846362626393
0.3070091889039807,-0.4023094843507694
0.30700913827138165,-0.40231051500099996
0.30700913827138165,-0.40249986653220554
0.3070091255131949,-0.4024999939718893
0.30700903445565175,-0.40250008252067815
0.3031092234551115,-0.40559993229033836
0.3031091386527652,-0.4055999968792407
0.3031090459430275,-0.40560006155277134
0.30262971139370165,-0.40591961791898856
0.30262861989031326,-0.4059204535838887
0.30230924113326096,-0.40619990999630945
0.30230913272790993,-0.4061999867496248
0.30230900419754075,-0.4061999999746649
0.3023090031728442,-0.406200000001
0.2992196532713816,-0.406200000001
0.29921862262115106,-0.40620005063359904
0.2992176018966456,-0.40620020204377655
0.2992166009280003,-0.40620045277336975
0.2992156293550903,-0.4062008004077156
0.2992146965346939,-0.40620124159890536
0.2992138114503814,-0.4062017720980266
0.29921298262599866,-0.40620238679608284
0.29921221804357745,-0.4062030797731958
0.2992115250664645,-0.406203844355617
0.29921091036840824,-0.40620467317999975
0.299210379869287,-0.40620555826431226
0.29920993867809725,-0.40620649108470863
0.2992095910437514,-0.40620746265761865
0.2992093403141582,-0.40620846362626395
0.2992091889039807,-0.4062094843507694
0.2992091382713816,-0.40621051500099997
0.2992091382713816,-0.4088998681201396
0.2992091257700625,-0.4088999943733682
0.2992090374892198,-0.4089000818859824
0.297609171444605,-0.410199973047232
0.29760910531764273,-0.4102000272231249
0.29530917010101027,-0.41209997370643
0.29530910603199023,-0.41210002579199384
0.29280927739776785,-0.4140998886993717
0.292809002994901,-0.41410011595172913
0.2914091692945485,-0.4152999734091741
0.2882094781919436,-0.41799971319249046
0.2882088237826748,-0.41800031448912106
0.28750921770574756,-0.4186999205660483
0.2875091367238275,-0.418699998159289
0.2875090522620779,-0.4187000724293526
0.2837094823420157,-0.4218997102567734
0.28370882020157845,-0.42190031807021744
0.2836092012408063,-0.4219999370309896
0.2836091384419065,-0.4219999977377744
0.2836090698869906,-0.42200005961761633
0.2797091797391382,-0.4253999638490774
0.27970913873291464,-0.4253999988496971
0.2797090944591484,-0.4254000350502673
0.2792097107559098,-0.42579954201285813
0.27920863488103576,-0.4258005330019403
0.2758091650356672,-0.4293999716617423
0.2758091360758549,-0.42940000187318544
0.27580911273952446,-0.4294000255322714
0.2755092387288092,-0.42969989954298665
0.2755090405641421,-0.429700103135818
0.2719091635074142,-0.4334999733623641
0.27190913645376824,-0.43350000152270496
0.2719091139918784,-0.43350002427991746
0.2718091630538049,-0.43359997521799093
0.27180911316015993,-0.4336000244508222
0.26800922495901164,-0.4372999155940455
0.2680092246811144,-0.43729991585244266
0.26800903829256567,-0.4373000666161191
0.2680090372022681,-0.4373000673799443
0.26770925437933074,-0.43749992259523585
0.26770925279327124,-0.43749992359284856
0.2677091337452575,-0.4374999859117586
0.2677090033340017,-0.43750003748336563
0.2641092421714345,-0.4384999711396343
0.26410903498364546,-0.4385000309870649
0.2601091799342421,-0.4396999875018859
0.2601090964059718,-0.43970001180894946
0.25620915542341066,-0.4407999951630052
0.256209121134386,-0.4408000048970388
0.2541092139321047,-0.44139997838340483
0.25410913738137786,-0.4413999990209837
0.25410906206156414,-0.44140001693631714
0.2523091901434008,-0.4417999884736868
0.25230913982276887,-0.44179999912351947
0.2523090843001625,-0.4418000096879784
0.2484092662265501,-0.4424999770345242
0.24840901092149917,-0.4425000261238685
0.24450920230575265,-0.44329998686556016
0.24450913797065424,-0.44329999923103103
0.24450907381956874,-0.44330000991652146
0.2406092050441478,-0.44389998972812467
0.24060913566918746,-0.4438999994903859
0.24060907356634445,-0.44390000663731677
0.23930953274897643,-0.44403329287499554
0.23930874795987686,-0.44403340339008096
0.23670923643588393,-0.44449998238156685
0.2367091367407471,-0.4444999983298867
0.23670904033237994,-0.4445000100459285
0.23280929698798147,-0.44489998372227707
0.23280898011998544,-0.44490002108772836
0.22980916577369906,-0.44529999633389983
0.22980914029770397,-0.445299999593954
0.22980910864457185,-0.44530000329276276
0.22890918242703706,-0.4453999950947111
0.22500927061201553,-0.4457999864275043
0.2250090063137554,-0.44580001691852433
0.22110920504648043,-0.44629999143996985
0.22110913692436218,-0.4462999992883473
0.22110907240910202,-0.4463000050672552
0.21720916842587282,-0.4465999976813498
0.21720914487820125,-0.44659999935650546
0.2172091014386776,-0.44660000188980664
0.21330913827043288,-0.4468000000009987
0.20940917591091457,-0.4469999980707176
0.2094091301889968,-0.4470000000869148
0.20940910866920345,-0.4470000007600049
0.20550927283479267,-0.44709999655063076
0.205509003838473,-0.44710000689494533
0.2016091382704329,-0.4473000000009987
0.19770914498475178,-0.44749999965667464
0.19370914498516797,-0.4476999996652619
0.1937091315561157,-0.44770000034532265
0.18980917591091456,-0.4478999980707176
0.18980913018899678,-0.44790000008691483
0.18980910866920345,-0.4479000007600049
0.1859091382704073,-0.44800000000099965
0.18200913827040732,-0.44810000000099964
0.1781091382704073,-0.44820000000099963
0.17420917151097992,-0.44829999914867724
0.17420913915384348,-0.4482999997735986
0.1742091041325641,-0.44830000000099995
0.1508091724081971,-0.44830000000099995
0.15080913738693286,-0.44829999977359875
0.1508091050297723,-0.44829999914867696
0.14690927301162401,-0.44820000345590394
0.1469090034848267,-0.44820000000099997
0.08440927305593666,-0.44820000000099997
0.08440900352913933,-0.44820000345590394
0.0805091714925038,-0.448299999149151
0.08050913919080048,-0.44829999977311535
0.08050910411408538,-0.44830000000099995
0.057009273055936664,-0.44830000000099995
0.05700900352913933,-0.44830000345590393
0.05310917149250385,-0.448399999149151
0.05310913919080047,-0.4483999997731154
0.05310910411408539,-0.448400000001
0.02970927305593666,-0.448400000001
0.029709003529139327,-0.448400003455904
0.025809171492503825,-0.448499999149151
0.025809139190800474,-0.4484999997731154
0.025809104114085383,-0.448500000001
0.014109269687364362,-0.448500000001
0.014109006894474313,-0.448500003285398
0.010109174771273433,-0.44859999908847803
0.01010913094927856,-0.448599999879552
0.010109109077353714,-0.448600000001
-0.0054907269440633375,-0.448600000001
-0.005490996470860671,-0.44860000345590395
-0.009390828507496179,-0.448699999149151
-0.009390860809199519,-0.44869999977311537
-0.009390895885914612,-0.44870000000099997
-0.02109072694406334,-0.44870000000099997
-0.02109099647086067,-0.44870000345590394
-0.024990828507496173,-0.448799999149151
-0.024990860809199524,-0.44879999977311535
-0.024990895885914615,-0.44880000000099995
-0.03669072694406334,-0.44880000000099995
-0.03669099647086067,-0.44880000345590393
-0.04059082850749616,-0.448899999149151
-0.04059086080919953,-0.4488999997731154
-0.040590895885914614,-0.448900000001
-0.04839072694406334,-0.448900000001
-0.048390996470860675,-0.448900003455904
-0.052290828507496154,-0.448999999149151
-0.05229086080919953,-0.4489999997731154
-0.05229089588591461,-0.449000000001
-0.06019072694406334,-0.449000000001
-0.06019099647086067,-0.44900000345590396
-0.06409082850749619,-0.449099999149151
-0.06409086080919951,-0.4490999997731154
-0.06409089588591461,-0.449100000001
-0.06799072694406333,-0.449100000001
-0.06799099647086067,-0.44910000345590395
-0.07189082850749619,-0.449199999149151
-0.07189086080919951,-0.44919999977311537
-0.07189089588591462,-0.44920000000099997
-0.07579072694406333,-0.44920000000099997
-0.07579099647086067,-0.44920000345590394
-0.07969082850749619,-0.449299999149151
-0.07969086080919952,-0.44929999977311535
-0.07969089588591462,-0.44930000000099996
-0.08359072694406333,-0.44930000000099996
-0.08359099647086067,-0.44930000345590393
-0.08749082850749619,-0.449399999149151
-0.08749086080919952,-0.4493999997731154
-0.08749089588591462,-0.449400000001
-0.09919072694406333,-0.449400000001
-0.09919099647086067,-0.449400003455904
-0.1030908285074962,-0.449499999149151
-0.10309086080919952,-0.4494999997731154
-0.10309089588591462,-0.449500000001
-0.11489072694406333,-0.449500000001
-0.11489099647086067,-0.44950000345590396
-0.11879082850749619,-0.449599999149151
-0.11879086080919951,-0.4495999997731154
-0.11879089588591461,-0.449600000001
-0.1694908275918029,-0.449600000001
-0.16949086261306714,-0.44959999977359877
-0.1694908949702277,-0.449599999148677
-0.17339086172964396,-0.44950000000099966
-0.177290726988376,-0.449400003455904
-0.17729099651517333,-0.449400000001
-0.1812908275918029,-0.449400000001
-0.18129086261306715,-0.4493999997735988
-0.1812908949702277,-0.449399999148677
-0.18519080405302046,-0.4493000014798874
-0.18519091935994414,-0.4492999972566999
-0.18729061179747444,-0.4492000119025318
-0.18729111194502054,-0.44920000000099997
-0.1890908275918029,-0.44920000000099997
-0.18909086261306715,-0.44919999977359876
-0.1890908949702277,-0.449199999148677
-0.19299086172964397,-0.44910000000099964
-0.196890726988376,-0.44900000345590396
-0.19689099651517333,-0.449000000001
-0.2007908275918029,-0.449000000001
-0.20079086261306714,-0.4489999997735988
-0.2007908949702277,-0.448999999148677
-0.20469086172964399,-0.44890000000099967
-0.20859086172964397,-0.4488000000009996
-0.21249086172964396,-0.44870000000099963
-0.21639086172964397,-0.44860000000099964
-0.22029083212844855,-0.4485000007600047
-0.22029085364822035,-0.4485000000869153
-0.2202908993701565,-0.44849999807071733
-0.22419086172966954,-0.4483000000009987
-0.22809086172966953,-0.4481000000009987
-0.23199072729770967,-0.44790000689494536
-0.23199099629402933,-0.4478999965506308
-0.2358907986249327,-0.44780000161906913
-0.2358908585444487,-0.44779999936251236
-0.23589092781901963,-0.4477999950442977
-0.2398907378755145,-0.44750000929006056
-0.23989098576870327,-0.4474999936400226
-0.2437907930477932,-0.4473000035231462
-0.24379086520944862,-0.4472999988754605
-0.24379092660529722,-0.4472999933470894
-0.24769072869677836,-0.4469000136453991
-0.2476909950666133,-0.44689998974431105
-0.25159082792050186,-0.4466000026017042
-0.25159086266294894,-0.4465999997036913
-0.2515908945107165,-0.4465999966388413
-0.2554908301313356,-0.4462000032418547
-0.25549085873846683,-0.44620000013302674
-0.25549089619854903,-0.4461999955819145
-0.25939082992104184,-0.44570000407903076
-0.25939085977153525,-0.4457000000668268
-0.25939089535154924,-0.445699994828407
-0.2619908617297704,-0.44530000000098835
-0.2632905995559789,-0.44510004033541783
-0.26329112560375056,-0.44509997293699166
-0.2671907970255935,-0.44470000663731546
-0.2671908591284014,-0.4446999994903888
-0.26719092850339277,-0.44469998972812336
-0.27109073108747556,-0.44410002009980293
-0.27109099283598537,-0.44409998319249955
-0.27499076454087035,-0.4436000124611041
-0.27499086073818463,-0.44359999830128827
-0.274990958400575,-0.443599980171081
-0.27889082976401985,-0.44280000655806667
-0.2788908625848991,-0.4427999996130272
-0.27889089263100725,-0.44279999286993654
-0.28279081516318166,-0.44190001074712704
-0.28279090809347757,-0.441899988410066
-0.28479067052738144,-0.44140004780159003
-0.28479105458927045,-0.4413999593989899
-0.28669080592373447,-0.44100001174962905
-0.2866908612866541,-0.440999999465672
-0.28669091727243556,-0.44099998575928434
-0.29059083119352674,-0.44000000783079946
-0.2905908618763391,-0.4399999997670369
-0.29059089187568793,-0.43999999149830143
-0.2944907636944562,-0.43890002765198216
-0.2944908596466368,-0.4388999985704347
-0.2944909587550667,-0.4388999642548479
-0.2982907277070381,-0.43750004937780584
-0.29829072948963237,-0.4375000486654936
-0.29829085322029136,-0.4374999871742108
-0.2982908534656032,-0.4374999870172352
-0.29829096184458703,-0.43749989985777965
-0.29829096238818287,-0.43749989934284966
-0.2983889216149568,-0.43740194011607575
-0.2983897181347097,-0.43740122103333823
-0.2983905837958193,-0.4374005868767775
-0.29839150958252786,-0.437400044251059
-0.29839248585287664,-0.43739959880756507
-0.29839350243912577,-0.4373992551855369
-0.30229082861847584,-0.43630000934007923
-0.30229089490169203,-0.4362999908787169
-0.306290736324103,-0.43520003448755384
-0.30629086107746917,-0.4351999968375551
-0.30629098277790207,-0.4351999534440392
-0.31019026136310773,-0.4337002309112678
-0.3101914857660294,-0.433699843991928
-0.3105907539977205,-0.43360002693400523
-0.3105908600615844,-0.43359999069143235
-0.31059095747745635,-0.43359994797299106
-0.3105909593537707,-0.4335999470051694
-0.3140907905788774,-0.4317000386258258
-0.3140908618747777,-0.43169999848886276
-0.31409092963132973,-0.4316999575626096
-0.31729068581108993,-0.42970010995025953
-0.31729104184900725,-0.4296998970757867
-0.31799080335378793,-0.42930003335876915
-0.31799086187039394,-0.42929999892067233
-0.3179909177617088,-0.42929996408318116
-0.32189082197806085,-0.4268000254829555
-0.32189090101816903,-0.4267999738088348
-0.32339086173017306,-0.42580000000083207
-0.3257906203769078,-0.4242001609030089
-0.3257911115869864,-0.42419985264937976
-0.3296905944970858,-0.42190015759983396
-0.32969113779002107,-0.42189985843168654
-0.3335908337904091,-0.41990001432892343
-0.33359086256998993,-0.4198999993524133
-0.3335908884066599,-0.4198999855193153
-0.3370906931900055,-0.4180000914940705
-0.337090857339498,-0.41799999447305447
-0.33709101571739625,-0.4179998845104166
-0.3374907020662268,-0.41770011974879373
-0.3374910258232994,-0.4176998863978986
-0.3413908617301875,-0.41500000000082216
-0.342690809363914,-0.41410003625439623
-0.34269085764428153,-0.4141000019569635
-0.34269091574362925,-0.4140999584520225
-0.34529075914373974,-0.412100078913476
-0.34529096622795313,-0.4120999236370709
-0.34789078535182166,-0.41020005581578234
-0.34789086233852334,-0.41019999740279883
-0.3478909323541328,-0.4101999402421054
-0.3491906093140138,-0.4091002135837446
-0.3491911270670947,-0.4090998026990202
-0.3530908268819358,-0.4062000259136255
-0.35309086322930744,-0.40619999841697246
-0.3530908940395242,-0.40619997431904453
-0.35699083409103327,-0.4031000219704091
-0.3569908358519168,-0.4031000204143353
-0.3579907560302884,-0.4023000845607446
-0.3579909695734142,-0.4022999181887204
-0.3608907247564164,-0.40010010391196005
-0.3608910020279298,-0.4000999006232548
-0.3632908016245769,-0.3984000425756298
-0.36329092242634253,-0.39839995827221564
-0.3648908120735753,-0.39730003413974313
-0.3648908620183541,-0.3972999989529598
-0.36489090910646277,-0.39729996414850693
-0.36859008745876737,-0.3945005859359521
-0.36859088533163226,-0.3945000380054645
-0.3685917302074877,-0.39449956576218337
-0.36879076769867286,-0.39440004701659076
-0.3687907700109671,-0.3944000458020575
-0.36879094476098784,-0.39439994031167175
-0.36879094734172035,-0.39439993853613214
-0.3726908272911295,-0.3916000247263
-0.372690859892492,-0.391600000919466
-0.3726908969376308,-0.39159997291817517
-0.3739906526962695,-0.39060016079614535
-0.3739910785619925,-0.39059984988649565
-0.3765908276345945,-0.38880002360546345
-0.3795907384952364,-0.38670008626527724
-0.37959074133015097,-0.38670008415748336
-0.37959096019097915,-0.38669989048140935
-0.37959096210880167,-0.3866998884690689
-0.3804908550183894,-0.3857000074584158
-0.38309079378343475,-0.38280007578762504
-0.38309085914563995,-0.3827999999809534
-0.38309092455329624,-0.3827999178476058
-0.38439084311927596,-0.3811000243382478
-0.38439086041407156,-0.38110000144674194
-0.3843908808956524,-0.3810999736484034
-0.3859907835326801,-0.37890010752249026
-0.3859909426217176,-0.3788998944902097
-0.3882908093338223,-0.37590006834398626
-0.3882908597037928,-0.3759000003664673
-0.38829091031919793,-0.3758999271174334
-0.38889071184646906,-0.3750002248265267
-0.38889102296379896,-0.3749997831695019
-0.39179040285031214,-0.3711006171152255
-0.39179140551402303,-0.37109945621700946
-0.3921908347928595,-0.370700026938173
-0.39219088827461496,-0.37069997267570326
-0.39559040266643475,-0.3672004725664771
-0.39559137619069945,-0.3671995884324158
-0.3960907887954442,-0.36680005834862
-0.39609086363477447,-0.3667999962650668
-0.3960909275782232,-0.3667999393513287
-0.3998908229748186,-0.3633000356965698
-0.3998908594757949,-0.36330000139480284
-0.3998909008202952,-0.36329996091073735
-0.3999907130851885,-0.36320014864584405
-0.39999101619771243,-0.36319985741542793
-0.4038908224508685,-0.35960003625866843
-0.40389086267590074,-0.3595999983631971
-0.4038908982447304,-0.3595999634863021
-0.4040907047180825,-0.35940015701295003
-0.40409102523096924,-0.35939984975687345
-0.4077906742036238,-0.35600017232254216
-0.40779105737957877,-0.35599983695966797
-0.4083907259742659,-0.3555001131307621
-0.4083908582655618,-0.3554999951341834
-0.40839098056469564,-0.3554998703632137
-0.41169070734143287,-0.3519001684249549
-0.4116910232894129,-0.3518998384416196
-0.4119907844681842,-0.35160007726284837
-0.4119908600348375,-0.3515999984882165
-0.4119909323320218,-0.3515999165623441
-0.41529079239153055,-0.347700081946561
-0.41529091710510047,-0.3476999077094734
-0.4155903665369804,-0.3472008253230069
-0.41559089720581477,-0.347200025958672
-0.41559149853004507,-0.3471992782943612
-0.41859079300958385,-0.34380007788421724
-0.418590859362294,-0.3437999996209911
-0.4185909247712982,-0.34379991594609355
-0.41949072237301815,-0.3426001858104669
-0.4194910091564518,-0.34259982052543025
-0.4217908401551709,-0.3398000262661201
-0.42179088296420686,-0.3397999734583651
-0.4233907791187015,-0.33780010326524684
-0.4233909469129846,-0.33779989884630496
-0.42499084103580614,-0.33590002457545437
-0.42499088212308367,-0.33589997517474796
-0.42729069435828243,-0.3331002037579843
-0.427291039104977,-0.3330998048885921
-0.4282908232249637,-0.33200004235660674
-0.42829086208802697,-0.33199999866075264
-0.4282908975786752,-0.3319999569826938
-0.43129077199646826,-0.3284001076813422
-0.43129085857425287,-0.3283999979687141
-0.43129093962656356,-0.32839988315638496
-0.4314905724215729,-0.32810043396387095
-0.43149119256392726,-0.32809959679726247
-0.43469080670702587,-0.32420006706036103
-0.4346908591571604,-0.3242000009416899
-0.4346909134936005,-0.32419992753214544
-0.4351908315201158,-0.3235000422950241
-0.4351908613828169,-0.32349999960109466
-0.4351908901742474,-0.32349995665762604
-0.4372908028767574,-0.32030008968237256
-0.4372908601319161,-0.3202999984307852
-0.43729091284519267,-0.32029990629020205
-0.43909083955007966,-0.3170000406645758
-0.4390908608012628,-0.31700000087412744
-0.4390908829842082,-0.31699995749305643
-0.4393906989694957,-0.31640032552248154
-0.43939104660893497,-0.3163996865109535
-0.4416908376317797,-0.312500040863521
-0.44169086092612475,-0.31250000053720134
-0.4416908847363778,-0.3124999575280821
-0.44299075154227807,-0.3101002034248816
-0.44299098075919235,-0.3100998016193202
-0.4438908412388161,-0.30860003415328063
-0.4461908489929742,-0.30470002159888354
-0.4468907029276023,-0.30350027223401205
-0.4468910365534441,-0.30349973776606415
-0.4486908171362888,-0.3008000668917971
-0.44869086244731965,-0.30079999662046264
-0.4486909006020343,-0.30079993336355715
-0.4507907029271461,-0.2972002722347941
-0.4507910365534441,-0.2971997377660642
-0.4509908617304504,-0.2969000000005547
-0.45359079778462397,-0.2930000959192943
-0.45359080018077963,-0.29300009214847694
-0.4535909064446121,-0.29299989817797956
-0.453590907998952,-0.29299989484490635
-0.4546907576590742,-0.2905002365264468
-0.45469097729472674,-0.2904997688720191
-0.4553908050973254,-0.289100113266822
-0.4553908587919087,-0.28909999908271694
-0.4553909073144685,-0.2890998814821753
-0.4568908465650507,-0.2852000394306617
-0.456890862929403,-0.285199995841159
-0.45689087426025426,-0.2851999642012102
-0.4582908487701405,-0.28120003703010654
-0.45829087413692343,-0.281199962781247
-0.45859081235825766,-0.28030014811724424
-0.45859091547867514,-0.280299853414568
-0.45969079317724215,-0.2773001869639306
-0.4596909373136815,-0.2772998157664805
-0.46129074555211996,-0.27340028318528675
-0.46129099418519287,-0.2733997240531971
-0.46249083833202065,-0.270900048747306
-0.46249085956578,-0.2709000033185177
-0.46249088457322324,-0.27089994670079376
-0.4630907613758611,-0.2695002341613056
-0.4630909733073809,-0.2694997709742444
-0.46499085348927266,-0.2656000169166771
-0.46639082998640297,-0.2627000657561034
-0.4663908943848504,-0.26269993469177194
-0.46689077825854336,-0.26170016694438597
-0.4668908557092073,-0.26169999723921344
-0.46689092067606813,-0.2616998231638128
-0.46819083223768776,-0.25780008847895397
-0.4681908603068199,-0.25779999901195405
-0.468190884759614,-0.257799910187043
-0.469190861730587,-0.25390000000024837
-0.4701907693070955,-0.250000360451865
-0.47019097940276794,-0.24999964698371338
-0.4702908300688226,-0.2497000949855494
-0.4702908594305694,-0.24970000096930578
-0.47029088639575783,-0.24969990133956518
-0.4711906773604304,-0.24610073748087477
-0.4711911502607972,-0.246099296707886
-0.472790713333608,-0.24220036171790985
-0.47279103657971683,-0.2421996503020392
-0.4741907777849268,-0.2394001678916192
-0.474190951614891,-0.23939983521242178
-0.47479084684596845,-0.23830002728877975
-0.4747908592690996,-0.23830000418920763
-0.4747908781293727,-0.23829996802267045
-0.4767908494906777,-0.23440002386812572
-0.4767908737261719,-0.23439997600912896
-0.4780907904975988,-0.23180014246627526
-0.47809093724589646,-0.23179985975759274
-0.4787908076025235,-0.2305001005238567
-0.47879089778999645,-0.23049989182202796
-0.48009080179041536,-0.2266001798207713
-0.4800908551370246,-0.22659999820767926
-0.48009089519775394,-0.22659981354033346
-0.4807908560348017,-0.2227000317339246
-0.48079086134832083,-0.2227000010490589
-0.4807908667999437,-0.22269996704946154
-0.48139085582337193,-0.21880003839717785
-0.48139086192663766,-0.21879999667701047
-0.4813908661375988,-0.2187999647442181
-0.4818908617306106,-0.21480000000012403
-0.48199085914287293,-0.21400002070202512
-0.48199086440047895,-0.21399997930864414
-0.4823908488846347,-0.21090009955643713
-0.4823908596163058,-0.2109000016997964
-0.4823908669680739,-0.21089989786964258
-0.48259085980033595,-0.20700003764053287
-0.48259086181653316,-0.2069999919186151
-0.48259086248962324,-0.20699997039882176
-0.4826908608782956,-0.20310003324059825
-0.48269086150321694,-0.2031000008834618
-0.4826908617306183,-0.20309996586218243
-0.4826908617306183,-0.19920026943838165
-0.48269087552983686,-0.19919973091526466
-0.4828908548547233,-0.1953001340799792
-0.4828908720275897,-0.19529986613941042
-0.4831908594109681,-0.19140003015549112
-0.4831908610861238,-0.19140000660781956
-0.483190863619425,-0.1913999631682959
-0.4833908480035031,-0.18750026767877148
-0.4833908890774576,-0.18749973336836775
-0.4837908481570199,-0.18360013234263559
-0.4837908786481427,-0.18359986804337372
-0.4842907630049108,-0.17970077006058258
-0.4842908897751614,-0.1797000057204425
-0.484291072482272,-0.17969925278972995
-0.48539085160597706,-0.1758000358965938
-0.48539086039302787,-0.17580000387475944
-0.48539087176795687,-0.17579995985076902
-0.4858908459888285,-0.17380006296728268
-0.48589087824845817,-0.173799937232338
-0.48639083819976503,-0.17190008941737184
-0.48639088683018133,-0.17189991101077856
-0.4874908534434778,-0.16800002938181824
-0.4874908610834195,-0.16800000168009502
-0.487490869757642,-0.16799996869473377
-0.488490861730587,-0.16410000000024838
-0.48949084919487434,-0.16020004888952774
-0.4894908747350359,-0.16019995123356517
-0.48989085351386213,-0.15870003081296669
-0.489890861016583,-0.15870000197634015
-0.48989086966070433,-0.15869996695809324
-0.49049084276425137,-0.15620007902664743
-0.4904908819161803,-0.15619992127643464
-0.491490861730587,-0.15230000000024838
-0.4924907996967356,-0.14840024193226872
-0.49249093518101034,-0.14839976128637627
-0.4936908257783064,-0.14450011684516417
-0.4936909003897041,-0.14449988402290503
-0.4937908404641721,-0.14420006379950095
-0.49379086119620236,-0.14419999884557272
-0.4937908794758524,-0.14419993611729381
-0.49479085615409746,-0.1406000200756115
-0.4947908673865742,-0.14059997994720402
-0.49589085344347783,-0.13670002938181822
-0.4958908610834195,-0.136700001680095
-0.495890869757642,-0.13669996869473375
-0.49689083321620636,-0.13280011120633292
-0.4968908332590878,-0.13280011102250178
-0.49689087055680053,-0.13279988525966924
-0.4971908514739294,-0.12890013333699496
-0.49719087537501744,-0.12889986696716002
-0.4975907434882914,-0.12500115286273794
-0.49759092397726146,-0.12500001339643035
-0.4975912282102394,-0.12499890056129899
-0.4976908119174807,-0.12470014943957515
-0.49769081251962455,-0.12470014743486556
-0.4976908746168784,-0.124699844817771
-0.49769087478830476,-0.12469984330780448
-0.4979908534061494,-0.12110009989366852
-0.49799087195797037,-0.12109990028336846
-0.49919085835535226,-0.10940003290889543
-0.499190861456332,-0.10940000067743298
-0.499190864321469,-0.10939996631898034
-0.49949085940382515,-0.1055000302483492
-0.49949086109838436,-0.10550000642195978
-0.49949086361465483,-0.10549996326131357
-0.4996908581884191,-0.10160006907291176
-0.4996908609594368,-0.10159999634382984
-0.49969086173061833,-0.10159993447206263
-0.49969086173061833,-0.09380002919099138
-0.4996908616092127,-0.0938000073251707
-0.49969086081804553,-0.09379996349707405
-0.4995908618147941,-0.08980000336702042
-0.4994908634426194,-0.0859000667680316
-0.4994908609156675,-0.08590000088958132
-0.49949085654310443,-0.085899932562281
-0.4991908617306154,-0.0819999999999233
-0.4985908643214684,-0.07420003368101302
-0.49859086145633313,-0.0741999993225801
-0.4985908583553515,-0.07419996709109769
-0.49819086560589687,-0.07030003778391472
-0.49819086137861635,-0.0702999993086198
-0.49819085687056547,-0.07029996306353294
-0.4976908779122054,-0.06650012297999619


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000100.csv <==
X,Y
-0.4939026957196556,0.007799683083603056
-0.49390269786552476,0.007799844663514061
-0.49390271297278204,0.007800088401016673
-0.49390271143313375,0.007800168961740833
-0.4937027200978358,0.011700000000051215
-0.49350272009783575,0.015600000000051214
-0.49330272009783577,0.019500000000051216
-0.4931027278130976,0.023399849552444528
-0.49310271570301184,0.023400000899754032
-0.4931026955570784,0.023400147244634288
-0.4928027250418286,0.025199970336133463
-0.49280272003053815,0.02519999937996628
-0.4928027143587259,0.02520003013042788
-0.49240273056641426,0.02729994504006381
-0.4924027102137764,0.027300055068426716
-0.49170274680289006,0.03119985121479359
-0.49170269767423885,0.031200149490729065
-0.49110272567159236,0.03519996284170573
-0.4911027198998169,0.03519999953347069
-0.49110271338414985,0.03520003740491758
-0.49040275361035296,0.039099813287500354
-0.49040271350970205,0.03909999814418809
-0.4904026600565026,0.03910018012416563
-0.4891027200977857,0.04300000000031622
-0.4889027311202839,0.043599966932821865
-0.4889027203397544,0.043599998574656865
-0.4889027076985989,0.0436000340980812
-0.4877027687226363,0.04689986628197819
-0.48770267510336723,0.04690013498357163
-0.48640272009778573,0.050800000000316224
-0.48510277905498395,0.0546998231287217
-0.48510271425579715,0.054699996779671016
-0.48510263638844436,0.05470016741902152
-0.48490328543827627,0.05509886931935761
-0.484902791266123,0.05510002551036197
-0.484902438416092,0.05510123235774721
-0.48410272539310856,0.05859997683330003
-0.48410272490787387,0.05859997854769734
-0.483202749080153,0.062499874410078295
-0.48320269419787537,0.06250012626241476
-0.4824027267288045,0.06639996767413506
-0.4824027195735935,0.06640000147815985
-0.4824027130274542,0.06640003063843969
-0.4815027615664628,0.07029982030273536
-0.48150271411860673,0.07029999736627607
-0.4815026536184554,0.07030017284657794
-0.4810027200977704,0.07160000000035897
-0.4800027200977704,0.07420000000035898
-0.4785027292976957,0.0780999760805531
-0.4771028138997255,0.0816997587953317
-0.47710263825720384,0.0817002455220619
-0.4770027387676363,0.08199994399076435
-0.4770027199684926,0.08199999834888085
-0.4770026983615208,0.08200005651460782
-0.47550272009777045,0.08590000000035898
-0.4740027443413145,0.08979993696714439
-0.47400271905105423,0.08980000028584324
-0.474002692939138,0.08980006110728515
-0.4732028686849709,0.09159966567916107
-0.4732025950698467,0.09160034382714972
-0.4724027366553628,0.09379995446698033
-0.47240270270509266,0.09380004522132117
-0.46940276564123207,0.10159988158735865
-0.4694027174014695,0.1015999985217708
-0.4694026632415588,0.1016001137127925
-0.4693029050214408,0.1017996301530287
-0.46930256474295556,0.10180038320890278
-0.4678027330091975,0.10549996815217251
-0.467802719690688,0.10550000039843302
-0.4678027065753323,0.10550003102242533
-0.4661027229295308,0.10939999350396995
-0.4654027249162488,0.1109999889866965
-0.4654027153044033,0.11100001102510555
-0.4644027220654182,0.11329999547477114
-0.46270300701297223,0.11719934178313364
-0.46270252518064336,0.11720069107018873
-0.46160287714521436,0.12109944319580068
-0.4616026249883403,0.12110057065706321
-0.4615027295975708,0.12169994300167998
-0.4615027194645142,0.12169999993960813
-0.4615027081193383,0.12170005647017039
-0.46080272980897463,0.12499995421902749
-0.4608027095744269,0.12500004560155772
-0.45990272009781147,0.12890000000022483
-0.45900275343532004,0.13279985553768756
-0.45900265569504894,0.13280013340600408
-0.4576027359937995,0.13569996707287788
-0.4576027037459193,0.13570003270407158
-0.45710276130157973,0.13669991759275074
-0.4571027177151593,0.13670000108092667
-0.4571026743554463,0.13670007756345715
-0.45480274162488027,0.14059996349789516
-0.45480269886499636,0.14060003667517512
-0.45370275422566225,0.14249994105220684
-0.4537027191255791,0.1424999999103616
-0.45370268321126295,0.14250005674887195
-0.45240290028166813,0.1444997227944025
-0.4524025576571476,0.14450028796330305
-0.4502027344297753,0.14839997459364476
-0.4498027418654469,0.1490999619069307
-0.4498026976976278,0.14910003772694275
-0.4479027972897778,0.15229986999279546
-0.44790264666981033,0.15230013217070723
-0.44590277143330603,0.15589990759641498
-0.4459027190878205,0.15589999751765315
-0.445902660577733,0.1559000892804589
-0.445702968979451,0.1561996266778818
-0.4457025038713664,0.15620039313929437
-0.4435027308956462,0.1601999803678767
-0.4420027334037048,0.16289997604969547
-0.4420027201830091,0.16289999955796775
-0.4420027060771551,0.1629000240357251
-0.44130277137741636,0.1640999120924201
-0.44130271865827436,0.16409999858302157
-0.44130266192747736,0.16410008402416526
-0.4386027867790659,0.16799990368298182
-0.4386027183396912,0.1679999979861109
-0.43860264475625865,0.16800009041025613
-0.4381028765562329,0.168599812250287
-0.43810257251711615,0.1686001948068876
-0.4356027403060158,0.17189997332554002
-0.43560269955181197,0.17190002641666108
-0.4342027523164732,0.1736999585763824
-0.4342026882932307,0.17370004174388337
-0.4326027296901139,0.17579998741047417
-0.4303027481495826,0.17879996341110505
-0.4296033939673884,0.17969913359663423
-0.42960276851457113,0.17970003016808705
-0.4296022393751023,0.17970098674689677
-0.4277030778932276,0.1835992655781134
-0.4277027495279688,0.18360001161611844
-0.42770247984679544,0.18360078081603584
-0.4265027522612282,0.18749989546912924
-0.42650275136440113,0.1874998981820346
-0.42650267254914354,0.18750009493316838
-0.4265026710364244,0.1875000981230614
-0.42630309562627683,0.1878992489433566
-0.42630275108727467,0.18790001252480026
-0.42630246833119256,0.18790080107584056
-0.4252027337063281,0.19139995670040927
-0.42520270574483243,0.19140004305917627
-0.423902769453477,0.1952998519332424
-0.42390276944630456,0.195299851952807
-0.42390263731569977,0.19530013245170638
-0.4224027708336689,0.19769991882295576
-0.4224026708458077,0.19770008208699252
-0.4215027979544959,0.19919987023917882
-0.42150271696689234,0.19919999682592102
-0.4215026273070685,0.19920012062833925
-0.41850274563760165,0.20309996679864614
-0.41850269403264206,0.20310003279204591
-0.41540273036839626,0.20699998707932288
-0.4146027339763263,0.2079999826522392
-0.4146027062919659,0.2080000174077512
-0.41230274031529485,0.21089997450877115
-0.4107027427655069,0.21289997166576044
-0.4107027159008058,0.21290000477627424
-0.4107027008171027,0.212900022896237
-0.4091028197233563,0.2147998816950608
-0.4091026239891252,0.2148001211808981
-0.40680285664060767,0.21769982783772457
-0.40680259085496234,0.2177001777092779
-0.40600276269663116,0.21879994142698328
-0.40600272006579186,0.21879999838076689
-0.4060026735162306,0.21880005710038994
-0.40290280462209965,0.22259989638996974
-0.402902716773391,0.2225999986602038
-0.40290262642029734,0.2226000936779539
-0.40280320369339484,0.22269951640485638
-0.40280230311167825,0.22270054208234655
-0.39980282445811227,0.22659986433198237
-0.39980271539256573,0.22659999696453917
-0.39980259964869785,0.22660012044955335
-0.39900278113067505,0.2273999389675762
-0.3990026600730328,0.2274000620260357
-0.39600278885649604,0.23049992894979035
-0.3960027188861512,0.2304999985871514
-0.3960026461208499,0.230500065757771
-0.39510276982185316,0.23129995580132362
-0.39510267093556456,0.2313000448248664
-0.39170278209072174,0.23439994347751722
-0.39170272082211693,0.2343999975778869
-0.3917026529285712,0.23440005373589334
-0.39120295310914327,0.2347998135914357
-0.3912024980151984,0.23480019930537835
-0.38730274828334377,0.23829997470576073
-0.3873026915507179,0.238300024887687
-0.38340299162808517,0.24169976328177703
-0.3834024653773682,0.24170025472088302
-0.38290292678658,0.24219979331167127
-0.38290252519181994,0.24220021783651885
-0.37950276908512676,0.24599994524988184
-0.3795027187987862,0.24599999989837326
-0.3795026687270437,0.2460000513712076
-0.3794035250461083,0.246099195052143
-0.37940276788833593,0.24610003846719616
-0.37940210575840855,0.24610095836980156
-0.3769027648055924,0.24999993025619474
-0.3769026764925451,0.2500000704396023
-0.3756027427374282,0.2520999634286371
-0.37560272123481253,0.25209999753788054
-0.3756026947484252,0.25210003802442055
-0.3744028262725504,0.2538998407382328
-0.37440261978046685,0.2539001630160096
-0.3720027827464392,0.25779989819630444
-0.37200271934542684,0.25779999616873134
-0.37200264672838834,0.257800097826265
-0.37170277154989173,0.2581999313975939
-0.3717027189803034,0.25819999916258624
-0.37170266431936083,0.2582000650752589
-0.36870278678229546,0.2616999222018352
-0.3687027167668389,0.2617000007406293
-0.3687026496270466,0.2617000704712047
-0.3678027630984505,0.26259995699980077
-0.3678027222240254,0.26259999694083846
-0.3678026723984263,0.2626000433635431
-0.3645029055236343,0.2655998314315358
-0.36450254289931516,0.2656001771989361
-0.363902760488752,0.26619995960949927
-0.36390271977823563,0.26619999944618855
-0.36390267787724073,0.2662000387026532
-0.360302888778073,0.2694998453768903
-0.3603025582926232,0.2695001618056281
-0.3599027463161351,0.2698999737821161
-0.3599026935123036,0.26990002584746886
-0.3563027732686616,0.2733999483065652
-0.3563026676597087,0.27340005243854254
-0.3560027725353796,0.27369994756287164
-0.3560026684034023,0.27370005317182455
-0.3525027459443059,0.2772999734154665
-0.35250269387895317,0.27730002621929806
-0.352102945543507,0.27769977455474426
-0.3521025087028943,0.27770023867208876
-0.3490028951319615,0.28119980238120645
-0.3490025551846547,0.28120020614182883
-0.34820275417562785,0.2821999574031124
-0.3482027161807884,0.2822000039008471
-0.34820268797489623,0.2822000370653047
-0.34560282968112527,0.2851998735581174
-0.3456026145863209,0.2852001298606826
-0.344302746723855,0.2867999672298714
-0.34430272210361046,0.2867999970400591
-0.3443026900568173,0.2868000345475467
-0.3423027602797873,0.28909995379113124
-0.342302715195178,0.28910000443671946
-0.34230268245328266,0.289100039626246
-0.3404027251205682,0.2910999947133139
-0.34040271508188913,0.2911000052950102
-0.33860279026032564,0.29299992593999385
-0.338602717758221,0.2929999995593855
-0.3386026454591853,0.29300006753065255
-0.3365027293719941,0.2948999916095398
-0.33650271084301525,0.2949000084139168
-0.3343027489987461,0.2968999737268887
-0.33430269080966635,0.29690002584295483
-0.33260273455998207,0.2983999872397351
-0.3326027056818555,0.2984000128146549
-0.3299027803309755,0.3007999464598816
-0.3299026606904993,0.30080005445716623
-0.3287027412851181,0.30189998057876555
-0.328702722494817,0.3018999976153905
-0.3287026959249373,0.3019000211517411
-0.3255029839841441,0.3046997690999351
-0.3255024721546569,0.3047002479435944
-0.3248028401718352,0.3053998799264161
-0.3248026039570511,0.30540012388390053
-0.32180337667187336,0.30859929965475674
-0.3218027545322878,0.30860002684957794
-0.321802200977646,0.3086008075205909
-0.320902757132913,0.3099999423901756
-0.3209027203181032,0.3099999980525326
-0.32090267906643777,0.3100000569883771
-0.31910289641935363,0.3124997551093273
-0.3191025580883762,0.31250025458658687
-0.31700275016702073,0.31579995274871686
-0.3170026890300012,0.3158000466020567
-0.3166027354831275,0.31639997692236715
-0.31660272509716375,0.316399992324901
-0.3139028108103693,0.3202998689710838
-0.3139027163707215,0.3202999969295935
-0.31390261414616405,0.32030011919601226
-0.3131027714391382,0.32119994224141635
-0.3131027193625529,0.3211999991239859
-0.3131026653583476,0.32120005473990365
-0.3101028119967368,0.32419990810151444
-0.3101028115235808,0.3241999085518724
-0.3101026130945225,0.3242000712719782
-0.31010261133676353,0.32420007250791755
-0.30920275944517017,0.3247999737689798
-0.30920268028479325,0.3248000255217287
-0.3053027997241557,0.3272999489580348
-0.3053026414002434,0.3273000524655976
-0.30410274434643103,0.3280999838348059
-0.3041027202758284,0.32809999969014125
-0.301302826724162,0.32989993145505137
-0.30130261515097806,0.32990007109356395
-0.2982029297870387,0.3319998579530067
-0.2982025174788555,0.3320001519647362
-0.29740281792308326,0.33259992663156535
-0.2974027162656067,0.33259999924856376
-0.2974026182931218,0.33260006264961434
-0.2935028083645452,0.33499994568258457
-0.2935026329163407,0.3350000560457936
-0.2921029535076656,0.3358998499513704
-0.29210249491279183,0.33590016213374474
-0.289602765125865,0.3376999675803321
-0.28960272217023786,0.3376999978262396
-0.2896026712504853,0.3377000320566145
-0.2864028939770771,0.3397998858922886
-0.2864025508586443,0.3398001208856523
-0.2857027304720064,0.3402999925903937
-0.2857027097407917,0.34030000743634053
-0.28180288424739963,0.34309988214954507
-0.28180256058943143,0.34310012406258233
-0.2809027490272177,0.3437999774998597
-0.27790273706818286,0.34609998698989314
-0.2758027477524479,0.3476999789303145
-0.2758027182354471,0.34770000111296206
-0.2758026936617302,0.34770001909325515
-0.27400302935744364,0.348999776646351
-0.2740024278087353,0.3490002451461647
-0.27090277260650253,0.35159995596094057
-0.27090272431629725,0.351599995403285
-0.27090266034076155,0.3516000448183067
-0.27010273743226043,0.3521999869996825
-0.2662028695008067,0.35509988890598676
-0.2662025747142483,0.3551001163073517
-0.2657028674203437,0.3554998821424753
-0.265702715649033,0.3554999948869528
-0.26570255813776084,0.355500095271205
-0.26230280237886,0.3574999515999702
-0.26230263870678083,0.3575000498854009
-0.25920281663335804,0.3593999408336278
-0.2592027193611227,0.35939999761179686
-0.2592026183639989,0.3594000508675372
-0.25840295543063324,0.35979988233421994
-0.25840249093358786,0.3598001292727246
-0.2545029067857402,0.36199989468945915
-0.2545025378487133,0.3620001128214432
-0.25240277332292177,0.3632999670516951
-0.25240271894419586,0.36329999982699335
-0.2524026661686804,0.363300029961231
-0.25060275005064075,0.3642999833601419
-0.2506026902529294,0.36430001683617297
-0.24670278645275937,0.3664999625696022
-0.24670265429040913,0.36650003838824063
-0.24550275139212077,0.36719998174557555
-0.2455026889289183,0.3672000184710402
-0.24280272966071526,0.3687999943336791
-0.23890284134655732,0.3710999284949148
-0.23890283955236097,0.3710999294893761
-0.23890271702123814,0.3710999851463113
-0.2389027161794052,0.37109998542514094
-0.2389025797110249,0.37110000000099996
-0.23880559411034694,0.37110000000099996
-0.23880447395760804,0.3711000597442061
-0.2388033665143015,0.3711002382959688
-0.23880228434565642,0.37110053363041096
-0.23880123973013154,0.3711009423966208
-0.2388002445201019,0.37110145995667143
-0.23490288552303012,0.373399902442124
-0.2349025583387981,0.3734001035263322
-0.2324027290750586,0.3749999942551255
-0.23240271113134153,0.37500000576472164
-0.2310027636868381,0.3758999719790453
-0.2310026759648401,0.3759000271593262
-0.22710274528966837,0.3782999844978934
-0.22710269473245773,0.37830001521979384
-0.22610311010089307,0.3788997659987326
-0.2261023517208617,0.3789002667562513
-0.22320278017466247,0.3809999564966025
-0.22320271748060644,0.3810000005629976
-0.2232026597880419,0.38100003877112854
-0.2204027992580461,0.3827999491118401
-0.22040272036643757,0.38279999785767943
-0.22040263631803766,0.38280004569866605
-0.2193028749544403,0.38339991553335556
-0.21930256815598348,0.3834000896073054
-0.21540272517631046,0.38569999700557406
-0.213702882658627,0.38669990437657714
-0.21370271743984787,0.3866999937604813
-0.21370254517779277,0.38670007155887126
-0.21150280101725072,0.38759996689727483
-0.2115027199675414,0.38759999849347965
-0.21150263677242773,0.3876000277758572
-0.20890337836852252,0.3884664472438257
-0.2089020963071299,0.38846697056532875
-0.20760277815813127,0.38909997171484084
-0.20760271830371813,0.3890999999716485
-0.2076026622226932,0.3891000248042925
-0.20410300454306665,0.39059987809556107
-0.20410244330082578,0.3906001383991238
-0.20370278237416298,0.3907999688624551
-0.20370271897335318,0.39079999952173244
-0.2037026570171911,0.3908000274973468
-0.1998027728742972,0.39249997699553135
-0.19980272023431112,0.39249999925946627
-0.19980266598059654,0.3925000208150101
-0.19590277711798293,0.39399997806986153
-0.19590271742394033,0.39400000023755943
-0.19590266460246358,0.3940000184991786
-0.19440290504457752,0.3944999383518073
-0.19440253755821807,0.39450006845305013
-0.19200275491310845,0.3953999869449662
-0.19200268510033897,0.39540001256390794
-0.18810272009717496,0.3968000000009412
-0.18420274835312817,0.3981999898577785
-0.1842027202664694,0.3981999997597642
-0.18420269138975995,0.3982000095700798
-0.18360278846106642,0.39839997721297765
-0.1836027217097061,0.39839999845295226
-0.18360264865233006,0.3984000194859021
-0.1803027783181139,0.3992999841225065
-0.18030271762306307,0.3992999999306456
-0.18030266354748356,0.39930001272462956
-0.17630274827092243,0.40019999366185577
-0.17630269195838422,0.40020000649451537
-0.17240275042495282,0.40109999300223037
-0.1724027221972552,0.40109999934080925
-0.17240268745899112,0.4011000066959636
-0.16850274678818322,0.4018999945258729
-0.16850269343458482,0.40190000561412764
-0.16660274611921447,0.40229999452262666
-0.1666026940208501,0.4023000052162172
-0.16460277913182125,0.402699988194023
-0.16460271742114388,0.40269999980400706
-0.16460266316383826,0.40270000875993467
-0.16070275376992132,0.40329999482053724
-0.16070271813578874,0.40330000006692496
-0.1607026882398491,0.4033000040852374
-0.15680272009696425,0.40380000000099187
-0.1529027546182128,0.40429999557519075
-0.1529027171011454,0.40430000013322637
-0.15290268845046728,0.4043000032467867
-0.1490027200969391,0.40470000000099476
-0.14510275318366878,0.405099996607484
-0.14510272051928258,0.4050999997493106
-0.14510268649271582,0.40510000258593537
-0.14120272009691376,0.405400000000997
-0.1373027502982077,0.4056999976778206
-0.1373027267147119,0.4056999993555248
-0.1373026832090913,0.40570000189268063
-0.13340272009688828,0.4059000000009987
-0.12950275779464146,0.40609999806778063
-0.1295027120031549,0.4061000000870456
-0.12950269045062285,0.40610000076115965
-0.1256027533880107,0.4061999991473805
-0.12560272098164565,0.4061999997732526
-0.12560268590707258,0.406200000001
-0.12370298320752188,0.406200000001
-0.12370245731447783,0.4062000131401192
-0.12170278716293312,0.40629999664769645
-0.12170271730754413,0.4062999992479203
-0.12170265571697209,0.406300000001
-0.11780285508748783,0.406300000001
-0.11780258515056889,0.406300003461161
-0.11390275336951519,0.4063999991478547
-0.11390272101865605,0.4063999997727686
-0.11390268588856284,0.40640000000099996
-0.10600285508748784,0.40640000000099996
-0.1060025851505689,0.406400003461161
-0.1021027533695152,0.4064999991478547
-0.10210272101865606,0.40649999977276857
-0.10210268588856285,0.40650000000099995
-0.09820285508748784,0.40650000000099995
-0.0982025851505689,0.406500003461161
-0.0943027533695152,0.4065999991478547
-0.09430272101865605,0.4065999997727686
-0.09430268588856285,0.406600000001
-0.09040285508748784,0.406600000001
-0.0904025851505689,0.40660000346116104
-0.0865027533695152,0.4066999991478547
-0.08650272101865605,0.4066999997727686
-0.08650268588856284,0.406700000001
-0.05530274933224884,0.406700000001
-0.055302727433149075,0.40669999987940963
-0.05530268353837547,0.4066999990870388
-0.051302851672648975,0.40660000329039564
-0.051302588479883865,0.406600000001
-0.039602754305100615,0.406600000001
-0.03960271917503107,0.4065999997727688
-0.039602686824156616,0.40659999914785466
-0.03570285504310525,0.406500003461161
-0.0357025851061863,0.40650000000099995
-0.008402754305100615,0.40650000000099995
-0.008402719175031085,0.40649999977276874
-0.008402686824156583,0.4064999991478546
-0.004502855043105249,0.406400003461161
-0.004502585106186302,0.40640000000099996
0.05019724569489939,0.40640000000099996
0.05019728082496894,0.40639999977276875
0.05019731317584339,0.40639999914785463
0.05409714495689476,0.406300003461161
0.05409741489381371,0.406300000001
0.06969714544426762,0.406300000001
0.06969727057461146,0.4062999873984614
0.06969731441467907,0.40629987286386215
0.06969731459598574,0.40629987225699404
0.322359704382755,0.3085508844303
0.3223595984480279,0.3085510245157283
0.32235974168692627,0.3085509228854577
0.32369725626805956,0.3075000185717101
0.3236972795473831,0.3075000000649093
0.3236973033524344,0.30749998069013074
0.3270966751791969,0.3047004980092676
0.32709729668415777,0.304700023772622
0.32709795165747635,0.3046995969485782
0.32759720663454467,0.30440004396233716
0.32759727866754845,0.3043999991370751
0.3275973506256767,0.304399951039476
0.3314972414466442,0.30170002662496004
0.3314972744453831,0.30170000334336255
0.33149732242916674,0.30169996810674726
0.33269704606181383,0.3008001753822619
0.3326975231140474,0.30079983786061226
0.3353972474514526,0.2990000216356754
0.3384971194140862,0.29690010871961453
0.3384974442863931,0.29689989726166033
0.33929724817150264,0.2964000198334669
0.339297277588475,0.2964000011558395
0.3392973131788717,0.296399977817396
0.34319723525441825,0.2938000297670317
0.3431972795275628,0.29379999959539826
0.3431973233642054,0.29379996839320566
0.3442972396905353,0.29300002924678387
0.3442972808889287,0.29299999868536436
0.3442973177604983,0.2929999702562225
0.3470972497784191,0.2908000236707134
0.34709730968153285,0.2907999758949872
0.34919725081143727,0.28910002355173126
0.34919730865840415,0.28909997603860077
0.3509972460851108,0.28760002818301184
0.35099728275184355,0.2875999971043136
0.3509973097806233,0.2875999734435954
0.35369724978753336,0.2852000267707865
0.35369730960690865,0.285199972772923
0.3548972578187536,0.2841000202453985
0.3548973021037546,0.28409997988206337
0.3580971720893959,0.2812000977075759
0.35809739037650395,0.281199905309882
0.3587972441670268,0.280600030632291
0.35879728445387493,0.28059999547116804
0.35879730987523695,0.2805999725269554
0.3623966811869755,0.27730054882452837
0.36239729920102143,0.27730002461124365
0.36239795569527194,0.2772995494731292
0.3626972227531593,0.27710003810120426
0.36269728111267024,0.2770999980855466
0.3626973333436121,0.2770999602634763
0.36659718757108745,0.2742000686584305
0.36659727862438707,0.2741999978108629
0.3665973656106164,0.27419992381693487
0.3674967334137205,0.2734004857697312
0.3674978882815408,0.2733995944156166
0.37049723290231673,0.2714000313350993
0.3704972791981233,0.27139999974863493
0.3704973258627613,0.2713999664153782
0.3730971713416148,0.2695000793346776
0.3730973904560301,0.26949992346461593
0.37439727990373217,0.2686000000008222
0.3782972414466442,0.26590002662496004
0.3782972744453831,0.26590000334336256
0.3782973224291667,0.26589996810674726
0.37869725579453306,0.26560001808272243
0.3786972948829164,0.26559998841536525
0.382197223311897,0.2629000436573824
0.38219733708302916,0.2628999571163504
0.38379712984112163,0.261700112547781
0.38379727672052943,0.26169999398537086
0.3837974114542894,0.2616998684502877
0.38609727990387005,0.2594000000007071
0.38769722516468197,0.25780005473989515
0.3876972791688596,0.2577999991240062
0.38769733124547384,0.2577999422414054
0.3900972080940266,0.2551000807867836
0.39009727641974024,0.2551000006672012
0.39009734638983984,0.2550999113527642
0.3909969817168013,0.25390039758348226
0.39099761420788837,0.2538996322662887
0.3939972413399197,0.2506000424210542
0.3939972802621141,0.2505999986587158
0.39399731580676867,0.25059995691723524
0.3944969740898169,0.2500003669775774
0.39449761768659963,0.24999966221797756
0.39789717711074835,0.24660010279382882
0.39789727649459783,0.24659999776543207
0.39789737109691536,0.24659988600941027
0.39829654894125816,0.24610091370398177
0.3982973257291777,0.2461000458260149
0.3982981936071446,0.24609926903809534
0.40179724942508505,0.24330002438374296
0.40179728408265514,0.24329999623383916
0.40179730540948966,0.24329997841903347
0.4030967841303787,0.24220041950135818
0.403097823465082,0.24219964459532464
0.40569723932465324,0.24050002653329727
0.4056972768347609,0.24050000151142142
0.40569732220435334,0.24049996998102663
0.4087972514919261,0.2383000201640395
0.40879728010205824,0.23829999957408873
0.408797307445937,0.2382999793441695
0.40959704606181285,0.2377001753822626
0.4095975231140464,0.2376998378606129
0.4134972546745026,0.23510001682030876
0.4134972804835387,0.23509999939877774
0.41349730407382396,0.23509998308175795
0.41449724980875613,0.23440002106730545
0.414497310144947,0.23439997914481195
0.4173972389070763,0.23240002827437792
0.42009719239743415,0.2305000615793096
0.42009727805377556,0.23049999866197068
0.42009736260744474,0.23049993108106692
0.4212972126773729,0.22950005602279344
0.4212973480519224,0.22949994510367233
0.4248971943868539,0.22660006888942194
0.4248972745208924,0.226599992532124
0.42489734446769656,0.22659991383436084
0.4248973459068228,0.22659991199678683
0.4251968308548444,0.22620059873275808
0.4251978091133317,0.22619947079124542
0.4290972529254149,0.22230002697916224
0.4290973064885507,0.22229997263412418
0.43249715644093484,0.21880012709490523
0.4324973459029965,0.21879991606133836
0.4324973707030238,0.218799891041729
0.43299702448528354,0.21820030650301733
0.43299755778131543,0.21819971370273325
0.43629722517123615,0.21480005639190577
0.436297335471987,0.21479994443259007
0.43689725126544315,0.21420002863913398
0.43689730809838223,0.2141999709251166
0.44009722351404407,0.21090005815271534
0.4400973371815748,0.21089994272300236
0.4407972226261644,0.21020005727841276
0.4407973380558774,0.21019994361088198
0.4440972508282801,0.20700002819521876
0.4440973085422974,0.20699997136227977
0.44469727990387004,0.2064000000007071
0.4479969939208278,0.2031002859837494
0.44799758697838665,0.20309973679398255
0.44869718776695444,0.2025000789752101
0.44869727803987086,0.2024999979162078
0.44869736433327917,0.20249991293287917
0.45189718015484287,0.19920010286689152
0.45189727673214225,0.19919999769085972
0.4518973680812802,0.19919988662976373
0.45259723853168116,0.198300053193534
0.45259728059978555,0.19829999765363474
0.45259731722853325,0.1982999466797862
0.454697187370999,0.19530013219054942
0.4546973377410337,0.19529984962432181
0.4561970974073638,0.19140047449186345
0.45619750725719427,0.19139954529417344
0.45649719612863704,0.19080016755128792
0.4564972741751281,0.1907999965066572
0.45649733881454685,0.19079982326901063
0.45759716735703826,0.18750033764153637
0.45759741499012996,0.18749967072815255
0.4591970597810481,0.18360053655028954
0.4591975576134898,0.18359949086648908
0.4603972642114652,0.18140002877020084
0.4603972952373058,0.1813999710376451
0.4612966584681692,0.17970117382379208
0.4612971026373083,0.17970041351656046
0.4612976087707032,0.17969969297350338
0.4612981733298033,0.17969901723218226
0.4642972405907003,0.1764000432451955
0.4642972817234443,0.1763999969777122
0.4642973150937374,0.1763999577728727
0.46479720481913317,0.1758000901023978
0.46479735697680996,0.17579991159351493
0.4681972301294045,0.17190005709495063
0.46819733049453355,0.17189994362825572
0.47169715387766104,0.16800014042991368
0.4716972744401882,0.16799999599807752
0.47169738467224054,0.1679998428481864
0.4720969418532353,0.16740050707669424
0.4720976741911803,0.16739953530495374
0.47489719384043483,0.16410010143261808
0.4748972767739378,0.16409999852966778
0.47489735568148006,0.16409988977875842
0.47599717781119155,0.16250014849917804
0.4759973870177495,0.1624998550819476
0.47769724967516036,0.16020004089839185
0.4776973093371786,0.16019995852652405
0.4798972571200459,0.15710003210521098
0.47989728074274923,0.15709999828575918
0.47989730069385195,0.15709996881576924
0.4804971786359122,0.156200151902679
0.4804973863763234,0.1561998516998127
0.4832972724685557,0.15230001035706042
0.4837972708761649,0.15160001263951772
0.48379728896925495,0.15159998738802022
0.484800806831802,0.15020378862273737
0.4848010310543127,0.15020348809806505
0.4861972315363648,0.1484000624754144
0.48619727836399784,0.1484000000775846
0.4861973249583352,0.14839993392085582
0.48769723171898677,0.14620007067190027
0.48769732923056586,0.14619993012124666
0.48889725221615316,0.14450003922499793
0.4915972799045384,0.1405999999997701
0.49429721541876065,0.13670009314589338
0.4942972773473072,0.13669999944875166
0.49429733655598096,0.13669990085958394
0.4954972030847634,0.13460013443421462
0.49549736064230293,0.13459986788332487
0.4965972112550469,0.13280011233519856
0.49659726835737245,0.13279999396689832
0.49659731224731685,0.13279987380919744
0.49659731239066146,0.13279987330278215
0.49759724863637456,0.12890012194450115
0.49759731407801006,0.12889987883831697
0.49869727138852965,0.12500003019192923
0.4986972880593921,0.12499996970928129
0.49939723129766184,0.12240018053856472
0.49939733488847393,0.1223998213011395
0.49979717351858716,0.12110034575327194
0.4997974097647491,0.12109966236266184
0.5012968607879762,0.11720108970227104
0.5012973372057173,0.11720002965689215
0.5012979275289055,0.1171990285631888
0.5032970664741042,0.11420032014539078
0.5032975161275527,0.1141996962845563
0.503997235625376,0.11330005693021197
0.5039972779786085,0.11330000090931008
0.5039973220221823,0.11329993916317332
0.5066972432887697,0.10940005288921362
0.5066972820743263,0.10939999537687783
0.506697311317276,0.10939994973930586
0.5071971163437416,0.10860026169696071
0.5071974585081399,0.10859974833107833
0.5093972515192663,0.10550003999721837
0.5093972943034091,0.10549997595772535
0.5093973188333357,0.10549993817160229
0.5110970509032446,0.10280036370762935
0.5110975377812836,0.10279965616417241
0.5119972213792683,0.10160007803352615
0.5119972793984545,0.10159999761323185
0.5119973316406149,0.10159991929142788
0.5144972288611978,0.09770007962731861
0.5144973323687605,0.09769992130340628
0.515097263104844,0.09680002519928103
0.5150972791399894,0.09680000084421127
0.5150972967093866,0.09679997346572622
0.5169972562475598,0.09380003735282125
0.5169973038732419,0.0937999628482221
0.5189972329338014,0.09070007280435498
0.5189972786094976,0.09069999938271402
0.5189973220463588,0.09069992414430646
0.5194971188986531,0.08980028981017679
0.5194974588197155,0.08979972089203091
0.5219971790042377,0.08590015740417631
0.5219973863274799,0.08589984627774337
0.5228972384079694,0.08460005993925866
0.5228972812463663,0.08459999619357396
0.5228973160558101,0.08459994125385639
0.5244972674545979,0.08200002023082618
0.5244972924445706,0.08199997982658627
0.5267972146795742,0.07830010492679781
0.5267972791528701,0.07829999556753037
0.5267973335888034,0.07829989263095498
0.5268970725301289,0.07810041474830423
0.526897522929144,0.07809960508468877
0.5292972664753405,0.07420002182211945
0.5306972544053733,0.07190004189114442
0.5306972833580338,0.07189999331308827
0.5306973002618609,0.07189996380879855
0.5315971459162004,0.0703002382010839
0.5315972593184719,0.0703000102053018
0.5315972633657555,0.07030000297967443
0.531597265055312,0.07029999908597258
0.5315973080715277,0.07029986268419745
0.5323972540041997,0.06640012626242138
0.5323973088865582,0.06639987440973386
0.5332972702074839,0.06250004201905639
0.5332972796638199,0.06249999945352276
0.5340971912604038,0.05860043213842731
0.5340974043781637,0.05859957678854166
0.5345972651955606,0.05690005000939153
0.5345972936197217,0.05689994970975121
0.535197078923052,0.05470073693087374
0.5351975851256491,0.05469929978621071
0.536897242633637,0.05080008550317963
0.536897318683139,0.05079991517120768
0.5384972035604344,0.04730016700212381
0.5384973620233884,0.04729983576178499
0.5386972689388386,0.046900021930884474
0.5386973082886691,0.046899934882811814
0.5403972799040796,0.04300000000039958
0.5420972527331869,0.039100062333624105
0.5420972784375951,0.039100001222179555
0.5420973043707218,0.039099934756024454
0.5423972442696883,0.038300095025447116
0.5423972788170242,0.03829999720514343
0.5423973075554515,0.03829990475681501
0.5432972668354618,0.03520004501455705
0.543297293372966,0.03519995510413627
0.5444972673860319,0.031200041727250043
0.5444972917300791,0.031199958071889973
0.545597212939001,0.02730023742207604
0.545597357912727,0.02729976597446996
0.5462972594256024,0.025200061435843767
0.5462972778518344,0.025200003804054304
0.5462972983706244,0.02519993352087515
0.5467972644531008,0.023400055623959692
0.5467972790921619,0.02340000059062587
0.5467972930588795,0.023399942996342158
0.5476972653547435,0.019500063047598153
0.5476972790972613,0.019499999968760093
0.5476972913582734,0.01949993618433052
0.5483972569027412,0.01560012815086732
0.5483973060667816,0.015599872457335072
0.5491972799041425,0.011700000000200944
0.5499972260174548,0.007800262697803156
0.5499972658233252,0.007800004283595171
0.5499972799041629,0.0077998657662078546
0.5499972799041629,-0.007799865009353557
0.5499972833643241,-0.007800134946272503
0.5500972799041626,-0.011699999999974368
0.5501972790510176,-0.015599966727319451
0.5501972796759315,-0.015599999078181135
0.5501972799041629,-0.015600034208272086
0.5501972799041629,-0.01579985771515595
0.5501972837482952,-0.015800142232882102
0.5502972797071277,-0.019499992709683996
0.5503972764485442,-0.02339986523085901
0.5503972868085983,-0.023400134636465834
0.5505972799041615,-0.027299999999948785
0.5507972789801725,-0.031199981982162492
0.550797278984346,-0.03119998656333389
0.5509972795679445,-0.03519999327560716
0.5509972802490086,-0.035200006724465716
0.5511972799041616,-0.03909999999994879
0.5513972799041615,-0.04299999999994878
0.5515972730178049,-0.04689986571599462
0.5515972902168021,-0.04690013406427134
0.5518972767046355,-0.050799958406105114
0.5518972789342195,-0.05079999073846657
0.5520972799042299,-0.054700000001280134
0.5522972782590452,-0.05859996792017863
0.55229727956579,-0.058599996851320266
0.552297280808515,-0.058600035269722774
0.5524972764485435,-0.06639986523083174
0.5524972868085983,-0.06640013463646584
0.552697276502648,-0.07029993367043606
0.5526972789869851,-0.07029999795988555
0.5526972799041628,-0.07030006847983945
0.5526972799041628,-0.10159990096439041
0.5526972781189186,-0.10159999587340572
0.5526972719973788,-0.10160010278823091
0.5523972829378995,-0.10549996056146296
0.5523972785856834,-0.10550001207665094
0.552397277107683,-0.10550002726572892
0.5519972799041577,-0.10940000000010203
0.5515972799041576,-0.11330000000010203
0.551197286834462,-0.117199932429635
0.5511972786852501,-0.11720000291380692
0.5511972700387389,-0.11720006412533215
0.5505972923811694,-0.12109991889953403
0.5505972686924052,-0.12110008128531215
0.5501973068134706,-0.12399980490758859
0.5501972603079326,-0.12400019596235284
0.5500972868310732,-0.12499993073094716
0.5500972790200847,-0.12499999962831174
0.5500972692795668,-0.12500006905995065
0.5494973000335491,-0.12889986915906554
0.5494972630700863,-0.12890013130586128
0.5489972945898994,-0.13279988545131952
0.548997294432265,-0.13279988649828023
0.5489972699261053,-0.13279999871646975
0.5489972369690488,-0.1328001045012311
0.5489972360172409,-0.13280010697456937
0.5473973171271965,-0.13669990926905268
0.5473972780665266,-0.13669999964842416
0.5473972362424829,-0.13670008732359587
0.5462973359628616,-0.1388998878828387
0.5462972265298571,-0.13890011342062333
0.545497298407554,-0.14059996068051753
0.5454972807193921,-0.14059999747655363
0.5454972588765367,-0.14060004100411275
0.5434973465741196,-0.14449986999382566
0.5434972168663325,-0.1445001318065994
0.5423972934128521,-0.14679997175478565
0.5423972790547757,-0.1468000013232136
0.5415972919177425,-0.14839997597307109
0.5415972676456015,-0.14840002390443632
0.5395973858555599,-0.1522997933950171
0.539597183161611,-0.15230021107487673
0.5384973118687973,-0.1546999302591976
0.5384972810714773,-0.1546999949481242
0.5384972414268754,-0.15470007214516418
0.5376973951686393,-0.1561997838793568
0.5376971748120645,-0.15620022124674846
0.5357972923263935,-0.16019997384816081
0.5357972882250212,-0.16019998236152647
0.5345973435349918,-0.16259987273857815
0.5345972197338755,-0.16260012893655174
0.5338973539576064,-0.16409984131427158
0.533897275274867,-0.16409999625756666
0.533897184835561,-0.16410014830731204
0.5313972893132858,-0.16799998532206134
0.5313972705433709,-0.16800001471010717
0.5306973018520579,-0.1690999655107419
0.5306972773701376,-0.16910000333082098
0.5306972592933944,-0.1691000303740712
0.5287973485974394,-0.17189989876811015
0.5287972135808171,-0.17190010280148055
0.5267973303477829,-0.17499992181268367
0.5267972783372765,-0.1749999993849046
0.5267972243092595,-0.1750000741268713
0.5261974552854253,-0.1757997661586502
0.5261971177637755,-0.17580024321088375
0.52359764358564,-0.179699454478087
0.5235969866945412,-0.17970058641947922
0.5228972985914966,-0.18109996262556866
0.5228972606257869,-0.18110003707404435
0.5215975531070122,-0.18359947461014955
0.521597067324567,-0.18360055270713493
0.5200972886549934,-0.18749997724802636
0.5200972712586227,-0.18750002279297104
0.5189972897137518,-0.19039997413853998
0.5189972839395179,-0.19039998912365944
0.518597297132609,-0.19139995692904324
0.5169973360703062,-0.19529986309518493
0.5169971947306647,-0.19530012103634029
0.5150973010718395,-0.197999969919934
0.5150972832948605,-0.19799999481068709
0.5150972541194441,-0.19800003437995842
0.5141973673930813,-0.1991998833484421
0.5141972766383958,-0.199199997620841
0.5141971802588183,-0.19920010607447247
0.5110974941856838,-0.20249977189426077
0.5110970795464357,-0.2025002404296347
0.5105973341777801,-0.20309993487202138
0.5105972749228181,-0.20310000369407552
0.5105972258606425,-0.20310005722294847
0.5071973041889875,-0.2066999742870539
0.5071972828199982,-0.2066999966107307
0.5071972517380787,-0.20670002816649835
0.5068973309051946,-0.20699994899938248
0.5068972296059289,-0.20700005169581345
0.5032973050525616,-0.21069997415344077
0.5032972544035087,-0.21070002550106837
0.5030973778677303,-0.2108999020368467
0.503097184551034,-0.21090010050775082
0.49939728234761044,-0.2147999974248731
0.4955973027685166,-0.21879997593265857
0.49559728051470825,-0.21879999906390316
0.4955972556539658,-0.21880002425061143
0.4954973805144498,-0.2188998993901273
0.4954971820482483,-0.21890010329275283
0.4918973820748542,-0.2226998921535578
0.49189738000190947,-0.22269989422156886
0.4918971586126378,-0.22270008076843018
0.4918971563696668,-0.222700082356866
0.491598270582273,-0.22289933954846186
0.4915973231571731,-0.22290005129196958
0.4915964616911405,-0.22290086496845038
0.4880973058553149,-0.22659997256632308
0.4880972780379035,-0.226600001554011
0.48809725490805106,-0.22660002499652607
0.4876973338614873,-0.2269999460430899
0.48769722673384014,-0.22700005473456158
0.4842973064885507,-0.2304999726341242
0.48429725292541487,-0.23050002697916225
0.4837973354719871,-0.2309999444325901
0.48379722517123624,-0.2310000563919058
0.48049730726981865,-0.23439997180548755
0.48049725212020283,-0.23440002778437438
0.4798973371815748,-0.23499994272300234
0.47989722351404407,-0.23500005815271532
0.47669730809838223,-0.23829997092511662
0.47669725126544316,-0.238300028639134
0.47599727990387003,-0.2390000000007071
0.47279793191442326,-0.2421993479901539
0.47279731077053916,-0.2422000258971412
0.47279675112458097,-0.24220075539971808
0.4720973040862093,-0.24319996545453473
0.4720972551715488,-0.24320003415488647
0.46999808605410387,-0.2460988867456437
0.4699975842151848,-0.24609964692841685
0.4699971499448119,-0.24610044763397607
0.46999678649200693,-0.24610128287179125
0.4684972981903894,-0.249999952455997
0.4684972784993463,-0.25000000221069796
0.4684972608529739,-0.25000004445297974
0.4681973755846436,-0.25069977674575045
0.46819719461838577,-0.2507002274289204
0.4669972940674051,-0.2538999622315355
0.4669972795255479,-0.2539000001243201
0.4669972646901771,-0.25390003708428754
0.4653973203353521,-0.2577999014491734
0.4653972245677578,-0.2578000905507625
0.46429729571383294,-0.2595999741299123
0.46299735814725745,-0.2616998736075734
0.46299727658308515,-0.2616999974147023
0.4629971877752912,-0.2617001169331453
0.4603973018019635,-0.2649999722069844
0.4603972806271691,-0.2649999987143034
0.46039725632048645,-0.2650000283007739
0.4598973055702416,-0.26559996920106765
0.4598972544728725,-0.26560003099474294
0.4566980294365569,-0.26949908650775256
0.45669733534889473,-0.269500035961747
0.456696751459473,-0.2695010568896159
0.4564973473129431,-0.2698998651826758
0.45649734680073273,-0.26989986613774014
0.4564971841405996,-0.2699001155681316
0.45649718401747086,-0.2699001157256785
0.4535974016170701,-0.27339985310547255
0.4535971635908987,-0.2734001512075837
0.4525973185501259,-0.2746999497605883
0.4525972767199846,-0.2747000028060772
0.45259724166333903,-0.2747000451940673
0.45039729543563073,-0.27729998164499525
0.4503972951025866,-0.27729998199998596
0.44869730189568585,-0.27929997412798613
0.4486972790692732,-0.2793000006342808
0.44869725794613385,-0.27930002454170866
0.4469972997399548,-0.2811999778309677
0.44699726019342795,-0.2812000222820793
0.4446973344128228,-0.28379993838189377
0.44469722636434283,-0.2838000624634934
0.44349731635346823,-0.2851999574761805
0.44349727690295554,-0.28520000252310995
0.4434972443833943,-0.2852000381523302
0.44079754898030843,-0.28809971099268156
0.4407970332263209,-0.28810030834765327
0.43999734741620206,-0.2890999156103019
0.4399973428466236,-0.28909992108792876
0.43999720495115774,-0.28910006749836015
0.43999719964716,-0.28910007249064057
0.4368974784641413,-0.2918998206559478
0.4368970907072113,-0.2919001891973659
0.4357974114542646,-0.29299986845031256
0.4357972767205827,-0.2929999939853247
0.43579712984109376,-0.29300011254780195
0.43299727990376297,-0.2951000000008
0.4305973025502553,-0.29689998301593074
0.43059725707594904,-0.2969000167411969
0.4290972895760166,-0.29799999290781404
0.42909727024768857,-0.2980000071158022
0.42529739284464013,-0.3007999167812064
0.42529739062367145,-0.30079991832815084
0.4252972759282698,-0.30079998538082364
0.42529713826485865,-0.300800000001
0.42520086172772376,-0.300800000001
0.4251998767224075,-0.30080004616788125
0.42519890035342656,-0.30080018426374294
0.4251979411813945,-0.30080041307778727
0.4251970076161454,-0.3008007306038171
0.42519610784299805,-0.300801134057826
0.4251952497509886,-0.3008016199024075
0.42519444086370123,-0.3008021838777707
0.42129730535113147,-0.3037999804259013
0.42129725421959474,-0.3038000192639262
0.4200975414261756,-0.30469980385899054
0.4200970310259317,-0.3047002120065303
0.4173973643784106,-0.30699992803960385
0.41739719696306776,-0.30700007372452903
0.41559769027673465,-0.30859963522349176
0.4155969097015848,-0.30860040546035433
0.4134973549787704,-0.31089991777581777
0.413497206584335,-0.3109000837944648
0.4120973056769443,-0.31249997054576845
0.412097276878981,-0.31250000296823693
0.4120972561863063,-0.31250002561567697
0.4095972978207633,-0.31519998065046345
0.40959726208417097,-0.31520001944038023
0.40849736215946053,-0.316399910267337
0.408497199744539,-0.31640009161137445
0.40569731528418324,-0.31959995956606685
0.4056972449380757,-0.31960004079413845
0.40509737282616215,-0.3202998915913709
0.4050972763110219,-0.32029999820134564
0.40509717669770506,-0.32030009695195366
0.4017973076175986,-0.3233999739665992
0.40179727707333573,-0.3234000022472707
0.40179725417876755,-0.32340002286746716
0.400897372040759,-0.32419991810125254
0.4008972785923359,-0.32419999732941196
0.4008971799624049,-0.32420007329112926
0.3978973148323605,-0.3263999743864952
0.39789724455847847,-0.32640002503704363
0.3954973505954739,-0.3280999499275052
0.39549721004534805,-0.32810005123030433
0.39399730130013055,-0.3291999843101305
0.3939972583503268,-0.32920001547506217
0.39009739182543424,-0.3319999196467799
0.39009738814099076,-0.3319999221485884
0.3900972779679837,-0.3319999850699416
0.39009727511363246,-0.33199998632786715
0.39009727477760436,-0.3319999863986234
0.3900971442392792,-0.3319999999729844
0.3900971431606743,-0.332000000001
0.3900006687851283,-0.332000000001
0.3899995778547933,-0.3320000566593976
0.38999849866320385,-0.3320002260249285
0.389997442822793,-0.33200050627516775
0.3899964216947278,-0.33200089439453656
0.38999544626666016,-0.33200138620675135
0.38999452703449555,-0.33200197641976154
0.3860973230108464,-0.334799969052125
0.3860972371107375,-0.3348000313823521
0.38459732555970666,-0.33589996651977466
0.3845972346104483,-0.335900033970786
0.38219731520010414,-0.33769997352854414
0.3821972441687568,-0.3377000258778736
0.37929773269986083,-0.3397996721139707
0.37929686436710386,-0.33980037398379853
0.37829729980769145,-0.3406999820872697
0.37829728288766384,-0.34069999716025723
0.3782972564928903,-0.34070002016016554
0.3746974024911467,-0.3437998944394448
0.374697276944061,-0.34379999600364847
0.3746971452494935,-0.34380008977031484
0.37439778101559773,-0.34399966592624537
0.3743968201456193,-0.3440003890269238
0.37049761429185113,-0.34729971705703533
0.3704969701680833,-0.34730030973649384
0.3700973823852707,-0.34769989751930647
0.37009727832500644,-0.3476999960035651
0.3700971655683346,-0.3477000914691433
0.36659755633774693,-0.35049977885361344
0.36659701894522984,-0.3505002392127952
0.3653973577170973,-0.35159992867191675
0.36539727995602256,-0.351599997135585
0.36539719508903,-0.35160006596781473
0.3626973825136813,-0.35369992019308594
0.362697179295113,-0.3537000823169692
0.3604973512996122,-0.3554999415860154
0.3604972809738485,-0.3554999970973674
0.3604972024080633,-0.35550005470364726
0.35879746237661847,-0.35669987119643193
0.3587971030561952,-0.3567001364260666
0.35529738074191247,-0.35939992221137046
0.3552973798781689,-0.3593999228449689
0.35529716793064414,-0.3594000558960323
0.35529716497312386,-0.3594000574661376
0.3548981871644775,-0.3595995463704607
0.35489730577927625,-0.3596000413031708
0.3548964759068292,-0.35960061845997987
0.3509975434865525,-0.3625997972448081
0.35099702963854956,-0.36260021898286543
0.35019730410761823,-0.3632999788224304
0.3501972901481034,-0.36329999088726134
0.34709732352059885,-0.36589996341893216
0.3470972832053223,-0.3658999964959308
0.3470972308953201,-0.3659000374778446
0.3453977375272533,-0.36719965005342514
0.3453968631842478,-0.3672003977785288
0.3431973306258853,-0.36929995158423845
0.3431972797656436,-0.3692999988544085
0.34319722615821835,-0.36930004606841255
0.3410980745777403,-0.3710993188516794
0.34109731739992616,-0.37110003586133666
0.3410966348465285,-0.3711008242406554
0.33929730954942977,-0.3733999621202816
0.3392972495713566,-0.3734000373330398
0.33799737776253697,-0.37499987955927927
0.33799718563673314,-0.3750001232731313
0.33539729656634054,-0.3783999782113371
0.3353972814929928,-0.3783999977112746
0.3353972610304368,-0.37840002359250846
0.33499734255220764,-0.37889992169029496
0.3349972187584106,-0.37890007948981824
0.33199731190133897,-0.3827999584040114
0.3319972781562454,-0.38280000137946385
0.3319972476957762,-0.38280003865042617
0.3314973013763955,-0.3833999742336831
0.33149728102086795,-0.38339999834633276
0.3314972564538368,-0.3834000266852309
0.32859738196221705,-0.3866998838653499
0.3285972759011218,-0.38669999763846574
0.3285971658283453,-0.38670010266868127
0.3275973545993395,-0.3875999327747865
0.32759728023179346,-0.3875999971797793
0.3275971986201199,-0.3876000625266794
0.32370139004014037,-0.39059683835743286
0.3237005759462906,-0.3905975332035118
0.32369983658581175,-0.39059830709365395
0.32369917959591515,-0.39059915203397455
0.3236986117629663,-0.3906000592966774
0.3236981389523859,-0.3906010195102082
0.32369776604806244,-0.39060202275605804
0.3236974969019047,-0.3906030586712165
0.32369733429405323,-0.39060411655521593
0.3236972799041629,-0.39060518548066214
0.3236972799041629,-0.3906998729731149
0.3236972681814763,-0.39069999470166916
0.3236971841489908,-0.3907000813471744
0.32369718308445294,-0.3907000822972159
0.319697396524029,-0.3940999008735763
0.3196972776924774,-0.3940999960728262
0.31969715205294413,-0.3941000852346811
0.31909770840214324,-0.39449971433521497
0.3190968813227405,-0.3945003261125467
0.3157973512996122,-0.3971999415860154
0.31579728097384846,-0.3971999970973674
0.3157972024080633,-0.3972000547036473
0.31409770049573854,-0.3983997031123471
0.3140968902756378,-0.3984003364978203
0.31189738858796684,-0.40029990613717253
0.31189727653600885,-0.4002999976957956
0.31189716271919626,-0.4003000808177435
0.3089975877552027,-0.40229978768946323
0.3089969878874145,-0.40230023361387945
0.3079973176815795,-0.40309996977854745
0.3079972767402839,-0.40310000191915907
0.30799724403175355,-0.4031000266748583
0.30507254564438513,-0.40527480239879893
0.30507202710347264,-0.4052752139087402
0.30409740024594006,-0.40609989817280623
0.3040973984873962,-0.406099899572674
0.3040971411784794,-0.40610006926517483
0.30409713859777737,-0.4061000706538108
0.303898460669172,-0.40619940961811357
0.30389769474564843,-0.4061998332467599
0.30389696664655846,-0.4062003190160354
0.3038962814015405,-0.4062008635702929
0.3001973339947788,-0.409399953219384
0.3001972264531978,-0.40940004751241804
0.299297304196712,-0.4101999784070721
0.29929725574471,-0.41020002174395304
0.29629736657088473,-0.41289992200039577
0.29629727974456926,-0.41289999673163436
0.29629718506167174,-0.4129000711323685
0.2946976866054182,-0.4140996949745587
0.29469690447474567,-0.41410034278382213
0.292397354574394,-0.41619993182327364
0.2923972769078975,-0.416200000048291
0.29239720210280035,-0.4162000608885101
0.2900976496324341,-0.4179997106479271
0.2900969373907094,-0.4180003211067959
0.28849732127694605,-0.41949996121344907
0.28849728229724,-0.4194999969759722
0.2884972339589142,-0.41950003938210173
0.2856973966049633,-0.42189989997120253
0.2856971661717236,-0.4219001033935691
0.2845973257647465,-0.42289995830900284
0.28459727708463245,-0.42290000152813484
0.2845972345890369,-0.42290003754728883
0.2810976591862008,-0.4257996857382102
0.2810969316108218,-0.4258003482937554
0.2806973338614863,-0.42619994604309086
0.2806972267338392,-0.4262000547345626
0.27729755949431684,-0.4296997121870121
0.2772970230251812,-0.4297003082551402
0.2767973301445481,-0.4302999397118999
0.2767972786919773,-0.4302999996166184
0.27679722652475197,-0.43030005682364
0.2736973791096667,-0.43359989439453717
0.27369718364117884,-0.43360010829623724
0.27289735927684244,-0.43449991070611577
0.27289727840669725,-0.43449999763077474
0.27289719226771875,-0.4345000821595997
0.26969736356652063,-0.43749992156697287
0.2696973632624211,-0.43749992183986963
0.269697275180847,-0.4374999910719845
0.2696972732915263,-0.437499992307079
0.26969717542217564,-0.43750004474928145
0.26969717429574663,-0.43750004526140923
0.268997437282664,-0.4377999325527304
0.26899727785431704,-0.4377999948254291
0.2689971153084231,-0.43780004642519643
0.2650973637616523,-0.4388999763486446
0.2650971964480673,-0.43890002503757275
0.2610973154201615,-0.44009998934594446
0.2610972444626703,-0.44010001090581324
0.2571973468602072,-0.4412999793988788
0.2571972804193045,-0.4412999988784872
0.2571972111659304,-0.44130001718533896
0.2567973406367227,-0.44139998481764087
0.2567972798091318,-0.44139999925839923
0.256797218446998,-0.44140001229225284
0.253297305337926,-0.4420999949140672
0.2532972544941676,-0.4421000052131224
0.24939731247705366,-0.4428999933191971
0.24939727848295698,-0.4429000000689246
0.24939724855998222,-0.4429000056267151
0.24549731168537892,-0.44359999429651564
0.24549728095381568,-0.4435999996181212
0.24549724690248592,-0.443600005078039
0.23769731357624713,-0.4447999948205372
0.23769727794211454,-0.44480000006692494
0.2376972480461749,-0.4448000040852374
0.23379744670082753,-0.4452999786166922
0.2337972789676193,-0.4452999946968804
0.23379711233665088,-0.44530000000099995
0.23369783263946606,-0.44530000000099995
0.2336967302040003,-0.4453000578640752
0.22989739842560075,-0.4456999875249594
0.22989716169365487,-0.44570001515607327
0.22599731442453863,-0.44619999557519074
0.22599727690747123,-0.44620000013322636
0.22599724825679313,-0.4462000032467867
0.2220973448775442,-0.4465999933369661
0.22209728338831555,-0.44659999887374574
0.22209721111681446,-0.4466000035285064
0.21819727990321414,-0.4468000000009987
0.21429727990321412,-0.4470000000009987
0.21039727990321413,-0.4472000000009987
0.20649727990321412,-0.4474000000009987
0.20259741418716393,-0.44759999311464227
0.20259714583888722,-0.4476000103136395
0.1986973462840489,-0.44789999489478094
0.1986972830180182,-0.4478999989574802
0.19869721018381187,-0.44790000174398414
0.19469741804718668,-0.44799999654739975
0.19469714189739876,-0.44800000707822
0.1907973176009673,-0.4481999980677806
0.19079727180948075,-0.4482000000870456
0.19079725025694869,-0.4482000007611596
0.18689727990318855,-0.4483000000009996
0.18299727990318856,-0.44840000000099967
0.17909731319433653,-0.4484999991473805
0.1790972807879715,-0.4484999997732526
0.1790972457133984,-0.448500000001
0.1751974148938137,-0.448500000001
0.17519714495689476,-0.44850000346116103
0.17129731319433653,-0.44859999914738047
0.1712972807879715,-0.4485999997732526
0.1712972457133984,-0.448600000001
0.15959731409292527,-0.448600000001
0.15959727901836732,-0.4485999997732527
0.15959724661197816,-0.4485999991473802
0.1556974148494311,-0.44850000346116103
0.15569714491251213,-0.448500000001
0.15179731409292527,-0.448500000001
0.15179727901836731,-0.4484999997732527
0.15179724661197816,-0.4484999991473802
0.14789741484943109,-0.44840000346116105
0.14789714491251213,-0.448400000001
0.0853974148938137,-0.448400000001
0.08539714495689475,-0.44840000346116105
0.08149731317584105,-0.4484999991478547
0.08149728082498191,-0.4484999997727686
0.0814972456948887,-0.448500000001
0.05799741489381371,-0.448500000001
0.05799714495689476,-0.44850000346116103
0.054097313175841016,-0.4485999991478547
0.05409728082498193,-0.4485999997727686
0.05409724569488871,-0.448600000001
0.034597414893813704,-0.448600000001
0.034597144956894754,-0.448600003461161
0.030697313175841037,-0.4486999991478547
0.030697280824981906,-0.4486999997727686
0.030697245694888704,-0.44870000000099997
0.0189974148938137,-0.44870000000099997
0.018997144956894755,-0.448700003461161
0.015097313175841042,-0.4487999991478547
0.01509728082498191,-0.4487999997727686
0.015097245694888706,-0.44880000000099995
0.0032974148938136995,-0.44880000000099995
0.0032971449568947532,-0.448800003461161
-0.0006026868237291304,-0.44889999914784373
-0.0006027191758854429,-0.44889999977277995
-0.0006027543046744819,-0.448900000001
-0.012302585106186302,-0.448900000001
-0.012302855043105248,-0.44890000346116105
-0.01620268682415896,-0.4489999991478547
-0.01620271917501809,-0.4489999997727686
-0.016202754305111294,-0.449000000001
-0.024002585106186303,-0.449000000001
-0.02400285504310525,-0.44900000346116103
-0.02790268682415896,-0.4490999991478547
-0.02790271917501809,-0.4490999997727686
-0.027902754305111292,-0.449100000001
-0.0396025851061863,-0.449100000001
-0.03960285504310525,-0.449100003461161
-0.04350268682415899,-0.4491999991478547
-0.04350271917501808,-0.4491999997727686
-0.043502754305111295,-0.44920000000099997
-0.051302588479883865,-0.44920000000099997
-0.051302851672648975,-0.4492000032903956
-0.055302683538381206,-0.4492999990870389
-0.05530272743313575,-0.44929999987940944
-0.05530274933225759,-0.44930000000099996
-0.059202585106186305,-0.44930000000099996
-0.059202855043105254,-0.449300003461161
-0.06310268682415894,-0.4493999991478547
-0.06310271917501808,-0.4493999997727686
-0.0631027543051113,-0.449400000001
-0.0709025851061863,-0.449400000001
-0.07090285504310524,-0.44940000346116105
-0.07480268682415894,-0.4494999991478547
-0.07480271917501809,-0.4494999997727686
-0.0748027543051113,-0.449500000001
-0.0787025851061863,-0.449500000001
-0.07870285504310524,-0.44950000346116104
-0.08260268682415894,-0.4495999991478547
-0.08260271917501809,-0.4495999997727686
-0.0826027543051113,-0.449600000001
-0.0982025851061863,-0.449600000001
-0.09820285504310525,-0.449600003461161
-0.10210268682415895,-0.4496999991478547
-0.10210271917501809,-0.4496999997727686
-0.1021027543051113,-0.44970000000099997
-0.1178025851061863,-0.44970000000099997
-0.11780285504310524,-0.449700003461161
-0.12170268682415894,-0.4497999991478547
-0.12170271917501808,-0.4497999997727686
-0.1217027543051113,-0.44980000000099996
-0.16460268590707472,-0.44980000000099996
-0.16460272098163267,-0.4497999997732527
-0.16460275338802183,-0.44979999914738017
-0.16850258515056893,-0.449700003461161
-0.16850285508748788,-0.44970000000099997
-0.17240268590707472,-0.44970000000099997
-0.17240272098163267,-0.4496999997732527
-0.17240275338802183,-0.4496999991473802
-0.1763027167248359,-0.44960000008746187
-0.18030258852102518,-0.44950000329039563
-0.1803028517137903,-0.449500000001
-0.18420268590707473,-0.449500000001
-0.18420272098163268,-0.4494999997732527
-0.18420275338802183,-0.4494999991473802
-0.18810272009686274,-0.44940000000099967
-0.19200272009686273,-0.4493000000009996
-0.19590258515056894,-0.449200003461161
-0.1959028550874879,-0.44920000000099997
-0.19620268324059026,-0.44920000000099997
-0.196202720692291,-0.4491999997388509
-0.19620275634008325,-0.4491999989942435
-0.19980257391755218,-0.44910000406153605
-0.1998028663325373,-0.449100000001
-0.20370268590707474,-0.449100000001
-0.2037027209816327,-0.4490999997732527
-0.20370275338802185,-0.4490999991473802
-0.20760269045063132,-0.4490000007611594
-0.20760271200314195,-0.4490000000870461
-0.20760275779464657,-0.44899999806778035
-0.2115025854603712,-0.4488000069054354
-0.21150285486600529,-0.44879999654538055
-0.21540272009686273,-0.44870000000099963
-0.2193026904506313,-0.4486000007611594
-0.21930271200314194,-0.4486000000870461
-0.21930275779464656,-0.44859999806778034
-0.2232027200968883,-0.4484000000009987
-0.22710272009688828,-0.4482000000009987
-0.23100258546037122,-0.44800000690543546
-0.2310028548660053,-0.4479999965453806
-0.2349026568961293,-0.4479000016215313
-0.2349027169068219,-0.44789999936154085
-0.23490278628679934,-0.44789999503675565
-0.23890271005728417,-0.4476000007539693
-0.24280272009696544,-0.44730000000099307
-0.24670272009691377,-0.44700000000099704
-0.2506026862362829,-0.44670000260566095
-0.25060272103158177,-0.4466999997032394
-0.2506027529278225,-0.44669999663372467
-0.25450268845047,-0.4463000032467864
-0.25450271710113265,-0.4463000001332278
-0.2545027546182225,-0.4462999955751895
-0.25840268252562965,-0.4458000048178296
-0.2584027234183667,-0.4457999992758826
-0.2584027541718821,-0.44579999467678627
-0.26160265194649346,-0.44530001064950325
-0.2616027883811171,-0.44529999024611294
-0.2623026450997129,-0.445200010714885
-0.2623027952406038,-0.44519999036719193
-0.2662027200969643,-0.44470000000099186
-0.27010268823985906,-0.44420000408523613
-0.2701027181357731,-0.4442000000669271
-0.2701027537699299,-0.4441999948205359
-0.27400268661941174,-0.44360000515138487
-0.2740027220989893,-0.44359999945912265
-0.27400275140428104,-0.44359999438173114
-0.2779026567579277,-0.44290001136953816
-0.2779027191166712,-0.4428999993885277
-0.27790278361640397,-0.44289998534266467
-0.2818026734595433,-0.44200001076347867
-0.2818027665312443,-0.441999988392429
-0.2842024769831155,-0.4414000607794612
-0.28420296582676363,-0.44139995085503453
-0.28570264980080823,-0.4411000140602256
-0.2857027220706982,-0.44109999858011345
-0.28570278736878085,-0.441099982751816
-0.28960268951428253,-0.44010000784271297
-0.2896027202437829,-0.44009999976668035
-0.28960275028877225,-0.440099991485365
-0.2935026313948898,-0.43900002501953694
-0.2935027202946586,-0.4389999982569644
-0.29350280616287533,-0.43899996910556155
-0.2974022257438825,-0.4376001774610975
-0.29740322965493543,-0.43759987261150624
-0.29780264382351734,-0.4375000190693607
-0.2978027202672128,-0.43749999874107987
-0.29780279461871023,-0.4374999765798881
-0.3013025385134837,-0.43640005707010215
-0.3013029036244513,-0.43639994953094324
-0.30530262199158886,-0.43530002697998044
-0.3053027220541597,-0.4352999973716893
-0.30530281335795423,-0.43529996652271274
-0.30920264607981257,-0.4339000265712764
-0.30920271842442526,-0.43389999937504736
-0.30920279360099767,-0.43389996849930484
-0.30990261966679167,-0.43360004304253597
-0.3099027180612657,-0.4335999984347042
-0.3099028176156087,-0.43359994819428493
-0.3131026634360869,-0.4319000301021559
-0.3131027211882362,-0.4318999985130914
-0.3131027738013166,-0.4318999680687702
-0.31680239052227355,-0.42970019596441744
-0.3168030630508617,-0.42969982852410576
-0.31700259473632225,-0.42960006268137546
-0.31700271842400557,-0.4295999966658536
-0.3170028379305805,-0.4295999244667369
-0.3209026503530317,-0.42710004470875534
-0.32090279053643933,-0.427099956395708
-0.3230026835254742,-0.4258000226405912
-0.3230027176347176,-0.4258000011379755
-0.3230027581212576,-0.4257999746515882
-0.3248027200973918,-0.42460000000083203
-0.32714230769585045,-0.423040274935193
-0.3271431564983805,-0.42303976501568935
-0.32870257964103144,-0.42220007563118495
-0.32870286277989363,-0.4221999286595898
-0.3293026917274471,-0.421900014185813
-0.32930274829418466,-0.4218999854752185
-0.33260267739283705,-0.4202000220001552
-0.3326027623932817,-0.4201999772261271
-0.3365019198215526,-0.41810043091859667
-0.3365027356258102,-0.4181000359406534
-0.33650358237218503,-0.41809971257593814
-0.33680259247372923,-0.41800004254209006
-0.3368027160016793,-0.41799998691749657
-0.33680282720694715,-0.4179999226004196
-0.33680282835497627,-0.4179999218147996
-0.3404025104235385,-0.4154001514319492
-0.3404029369522409,-0.41539985904518023
-0.34240261859387217,-0.4141000659781199
-0.3424027185785885,-0.41409999766795524
-0.3424028150180039,-0.4140999250635108
-0.34430249841683486,-0.41260017501180213
-0.344302950840084,-0.41259983712363796
-0.34770262712767563,-0.41020006562651445
-0.3477028007236717,-0.41019991937457956
-0.3482021754864061,-0.4097005446118452
-0.3482033381510864,-0.4096995404224454
-0.3521026480468631,-0.4068000535768678
-0.3521027169845543,-0.4068000004664331
-0.3521027903365374,-0.40679993979585966
-0.35280253847007303,-0.40620015568140055
-0.3528029086066209,-0.40619985272800035
-0.3560027111356046,-0.40370000700223185
-0.35600272907440966,-0.4036999930187104
-0.35780267867321947,-0.4023000322196361
-0.35780276184072046,-0.40229996819639363
-0.35990260332971635,-0.40070008896668247
-0.3599028392995932,-0.4006999143242505
-0.36310244379315276,-0.3984001985945046
-0.3631030086455387,-0.39839981965824073
-0.3639026490817248,-0.3979000443856244
-0.3639027183502217,-0.3978999995453105
-0.36390278909844437,-0.3978999504616155
-0.36780263265599333,-0.39510006277927273
-0.36780263357053533,-0.3951000620939203
-0.36780279591111426,-0.395099924187137
-0.36840198274455566,-0.3945007373536956
-0.3684027527489034,-0.3945000398291179
-0.3684035877383019,-0.39449942157355866
-0.37170264378939627,-0.3923000508728291
-0.37170271869224647,-0.39229999903088103
-0.37170279312219173,-0.39229994357258063
-0.37390237164179335,-0.39060026926197944
-0.37390308981621695,-0.3905997607710041
-0.37560265449624214,-0.38950004244863484
-0.37560271644897686,-0.389500001044602
-0.37560278589634133,-0.3894999515173969
-0.37939993394126864,-0.38670205295797677
-0.37940086451988697,-0.3867014404648639
-0.37940185459532705,-0.386700929705624
-0.3794028930874713,-0.3867005263962582
-0.3794039683743619,-0.3867002350502764
-0.3794050684222642,-0.3867000589281853
-0.37940618092033834,-0.38670000000099997
-0.37950259677834036,-0.38670000000099997
-0.37950271541724573,-0.38669998892116614
-0.3795028008487432,-0.3866999099376662
-0.3795028024732176,-0.3866999082106731
-0.38300253013466873,-0.3828002116736276
-0.38300292120864565,-0.3827997988896056
-0.38340258367020236,-0.38240013642804893
-0.3834027148638378,-0.3823999952509069
-0.383402835046227,-0.38239984526211357
-0.3860026763491987,-0.37890005889272854
-0.3860027646623225,-0.3788999417237038
-0.38730270145817136,-0.377200024375286
-0.38730271877929046,-0.37720000144893817
-0.38730273929203063,-0.37719997360830904
-0.38890264178091044,-0.3750001076860993
-0.38890280111202347,-0.3749998943296613
-0.3912026676213128,-0.3720000684479795
-0.39120271806792745,-0.37200000036702435
-0.39120276876035154,-0.37199992700653106
-0.3918021416703957,-0.3711008676414648
-0.3918027599259549,-0.3711000326520663
-0.39180345745053263,-0.3710992626477186
-0.39510272009754416,-0.3678000000007071
-0.39570254289931517,-0.3672001771989361
-0.3957029055236343,-0.36719983143153584
-0.39900270061685583,-0.36420001771042537
-0.39900273966646066,-0.3641999823886842
-0.4000027126284157,-0.3633000067229246
-0.40000272757944355,-0.36329999329279933
-0.40290268584882594,-0.36070003070645645
-0.402902753804527,-0.3606999687013669
-0.40430270226160536,-0.35940001656265125
-0.40430273800980676,-0.3593999835214267
-0.40680269810886177,-0.357100020230296
-0.40680274185517973,-0.35709997952293304
-0.4085026497671961,-0.3555000661939765
-0.40850271812496197,-0.3554999994510161
-0.40850278603187784,-0.35549992807234454
-0.41070256547372735,-0.35310016868123595
-0.4107028819024651,-0.35309983819578616
-0.4122026176161435,-0.35160010248210777
-0.41220271610040216,-0.35159999842184353
-0.4122028115659804,-0.3515998856651717
-0.4146023557373942,-0.34860045545090446
-0.4146031325253137,-0.3485995875729376
-0.4155026238259638,-0.34770009627228743
-0.4155027162510915,-0.3476999989398302
-0.4155028069699993,-0.34769989285802105
-0.41850237456696043,-0.3440004261551023
-0.4185031080402375,-0.3439996120580137
-0.4187026176161435,-0.34380010248210774
-0.41870271610040216,-0.3437999984218435
-0.4187028115659804,-0.34379988566517167
-0.4219026543175541,-0.3398000822257045
-0.42190278750869087,-0.3397999191073375
-0.42240269017904153,-0.3392000359029167
-0.42240275033363234,-0.3391999643653226
-0.4252027154752793,-0.3359000054483815
-0.42630264529159373,-0.33460008840774474
-0.42630279682972666,-0.33459991325998195
-0.428602700387102,-0.3320000222820793
-0.42860273993362885,-0.3319999778309677
-0.43030267240014947,-0.3301000533095623
-0.43030271793975733,-0.33010000099938364
-0.4303027661307907,-0.3300999424591588
-0.43190255721261095,-0.3281002036068834
-0.4319028928592436,-0.32809980470487576
-0.4342026990496969,-0.3255000237939286
-0.4342027064602376,-0.325500015314256
-0.43530260787606906,-0.32420013262601016
-0.4353027150788095,-0.3241999971079303
-0.43530281421006395,-0.32419985318521904
-0.437802697636325,-0.3203000350402518
-0.43780272261986475,-0.32029999537938286
-0.4378027388068834,-0.320299968818533
-0.4381026965412207,-0.3198000392613041
-0.4401026952146683,-0.3164000423016494
-0.44200254768796143,-0.3131002994489988
-0.44200291176677386,-0.31309971249689766
-0.44240266537231004,-0.31250008208859337
-0.44240271929950853,-0.3124999978186903
-0.4424027678618743,-0.3124999153276511
-0.4446026147862962,-0.30860018668890316
-0.44460283291828023,-0.3085998177518762
-0.4459027041392011,-0.30650002577961954
-0.4470026985365266,-0.3047000352824193
-0.44700274110232363,-0.3046999643839696
-0.4493026512033903,-0.3008001168212914
-0.44930279197757933,-0.3007998849926992
-0.4498026173584974,-0.3000001643832302
-0.44980282881690736,-0.29999983951025055
-0.45190267980573684,-0.2969000594791214
-0.4519027186690576,-0.2969000003890178
-0.4519027576235428,-0.29689993745743404
-0.4537025911670452,-0.29390021488493
-0.45370285910339625,-0.293899791491964
-0.4543026217728412,-0.2930001474877965
-0.4543027148909849,-0.29299999707771496
-0.4543027977551123,-0.2929998405984552
-0.4562026571157554,-0.28910012927924034
-0.4562027170707626,-0.2890999971686352
-0.4562027681997029,-0.2890998660021191
-0.4576026816354463,-0.2852001071454055
-0.45760271026317434,-0.28519999895717907
-0.45760272009783703,-0.2851998847393728
-0.45760272009783703,-0.2851018329197539
-0.4576027591639984,-0.2851009266718154
-0.45760287607264016,-0.2851000271475742
-0.45760306995638567,-0.2850991410208428
-0.45760333937675923,-0.2850982748660337
-0.4604026211702408,-0.27730027558419235
-0.46040283418519756,-0.27729973033916905
-0.4615027033734141,-0.27470003953065714
-0.461502719310163,-0.27470000098945774
-0.461502735941178,-0.27469995880749926
-0.46200255712771676,-0.27340042372249856
-0.46200291892798695,-0.2733995918751862
-0.46390271392339705,-0.2695000126740812
-0.4654026903140245,-0.26640006155344176
-0.46540275067830245,-0.2663999388393053
-0.46580270795997636,-0.2656000242759575
-0.46580273198459776,-0.2655999756010902
-0.4677026441561027,-0.2617001558806328
-0.46770271494028176,-0.2616999975501319
-0.4677027748289474,-0.2616998358068313
-0.469002668442332,-0.25780015496667746
-0.4690027149913232,-0.25779999939295717
-0.4690027522752055,-0.2577998391132571
-0.4693027118367533,-0.25630004130551776
-0.46930272868904876,-0.25629995876228684
-0.4698026711106797,-0.25390023513845855
-0.4698027797543066,-0.25389976733989494
-0.47080268883004855,-0.25000012194450144
-0.47080275427168405,-0.24999987883831726
-0.47190259094960246,-0.2461004578893336
-0.4719028900072675,-0.24609955562167418
-0.47320269131617687,-0.24270007527529586
-0.4732027500280179,-0.24269992517474043
-0.4734024980309121,-0.2422005551675049
-0.4734030035777906,-0.24219947353748122
-0.4755027048678055,-0.23830002828459645
-0.47710267762303993,-0.2353000796404947
-0.47710276393140205,-0.23529992109984213
-0.4776027032752467,-0.23440003028092177
-0.47760273652033497,-0.23439996950132744
-0.4797026741355002,-0.23050008535887764
-0.4797027525886789,-0.23049990990893746
-0.4797027533492934,-0.23049990791921915
-0.48100228615402046,-0.22690120169074401
-0.48100278903966803,-0.22690003478421894
-0.48100342880548846,-0.2268989369388256
-0.4812026493782858,-0.22660010607962972
-0.48120265041082183,-0.22660010444649956
-0.48120270810112203,-0.22659999669503514
-0.4812027094786872,-0.22659999339201703
-0.4812027451167565,-0.22659987768189233
-0.4812027457698546,-0.226599874849016
-0.48200272009781664,-0.22270000000020096
-0.48280271309085554,-0.21880003415913635
-0.48360270182873855,-0.2148000913455716
-0.483602718884596,-0.2147999974588855
-0.4836027316497501,-0.21479990989514247
-0.48410270298435715,-0.2109001334852071
-0.4841027167625775,-0.2108999988103457
-0.484102723523533,-0.21089986639787048
-0.4842027200978367,-0.20700000000002564
-0.4843027183678273,-0.20310006747039228
-0.48430271923269,-0.203100000000013
-0.48430271836782696,-0.20309993252959457
-0.4842027200978367,-0.19919999999997434
-0.48410272701929685,-0.19530026993691896
-0.48410272701929685,-0.19529973006308105
-0.48420271664221765,-0.1914001347691682
-0.4842027270022725,-0.19139986536353412
-0.48440270634983423,-0.18750026808608058
-0.4844027474862883,-0.18749973296265104
-0.48480271670432107,-0.1836000330868317
-0.48480271984614765,-0.1836000004224455
-0.4848027226827724,-0.18359996639587875
-0.48490268944036574,-0.18230039854716468
-0.4849027808788046,-0.18229960492378705
-0.4853026412869621,-0.1797005122707637
-0.48530284883013675,-0.1796994979441574
-0.48630272009780573,-0.1758000000002484
-0.48730272009780573,-0.17190000000024838
-0.4883027146314947,-0.16800002131886135
-0.4883027256531724,-0.16799997870467617
-0.4889027133167624,-0.1657000259942478
-0.48890272661326684,-0.16569997393840394
-0.4893027124046755,-0.1641000307727695
-0.4893027279761712,-0.1640999692746231
-0.4903027122195017,-0.16020003072563407
-0.4913027132397676,-0.1562000274323956
-0.4913027173642332,-0.15620001054972965
-0.4922026264185817,-0.15230040594355365
-0.4922028455530446,-0.15229960272533014
-0.49280269644563296,-0.15040007489880036
-0.49280271803810877,-0.15040000279437005
-0.49280273993572254,-0.15039992064858132
-0.49330265173228033,-0.14840027346235032
-0.4933028029942085,-0.14839973058694347
-0.4945027015991165,-0.14450006012099204
-0.4945027195885858,-0.14449999906991878
-0.49450273553307095,-0.14449993980271392
-0.49550265796956133,-0.1406002423004015
-0.4955027936599938,-0.14059976092314105
-0.49670269210686024,-0.1367000909708251
-0.49670271887496736,-0.13669999803012606
-0.49670274114331353,-0.13669990880304927
-0.4976026831423301,-0.1328001601406441
-0.497602715162787,-0.1327999985205635
-0.49760273679967926,-0.13279983715708918
-0.49800271670432106,-0.12890003308683168
-0.49800271984614763,-0.12890000042244548
-0.4980027226827724,-0.12889996639587872
-0.4983027098255413,-0.12500013353988346
-0.49830273376299816,-0.12499986676473064
-0.4987027167174349,-0.12110003295897238
-0.49870271982313324,-0.1211000006784653
-0.4987027226926303,-0.12109996626772686
-0.4990027098255413,-0.1172001335398833
-0.49900273376299814,-0.1171998667647305
-0.49940271671743486,-0.11330003295897238
-0.4994027198231332,-0.1133000006784653
-0.49940272269263025,-0.11329996626772686
-0.4997027098255413,-0.1094001335398833
-0.4997027337629982,-0.1093998667647305
-0.5001027173013577,-0.10550002726572483
-0.5001027187793569,-0.10550001207665959
-0.5001027231315738,-0.10549996056146188
-0.5004027096326988,-0.1016001360468357
-0.5004027167287617,-0.10159999664464095
-0.5004027166841148,-0.10159986686482388
-0.500202720184299,-0.09380000337200173
-0.5001027201821426,-0.0898000033722118
-0.5000027226771308,-0.0859001005924443
-0.5000027181941701,-0.08590000047062187
-0.500002709795594,-0.08589989955307946
-0.4996027200978318,-0.08199999999989797
-0.4992027337629982,-0.0781001332352695
-0.4992027098255413,-0.0780998664601167
-0.49890272269262975,-0.07420003373226651
-0.4989027198231344,-0.07419999932154779
-0.49890271671743414,-0.07419996704102073
-0.498502726734892,-0.07030006471123486
-0.49850271960962395,-0.07030000278713147
-0.4985027097953814,-0.07029993303396202
-0.49790274022722303,-0.0664001308409322
-0.4979027032637602,-0.06639986869413647
-0.49740272413060316,-0.06250003145551171
-0.4974027202762474,-0.06250000276269164
-0.49740271485582727,-0.06249996592685976
-0.4968027537240488,-0.058600218570300094
-0.4968026956767869,-0.05859978021049381
-0.49670272804421334,-0.057700071517330954
-0.49670271906789804,-0.057699999688055455
-0.49670270834213504,-0.0576999294657049
-0.49620275268370884,-0.054700195515148015
-0.4962026948923099,-0.05469980339682434
-0.4952027241306032,-0.046900031455511706
-0.4952027202762474,-0.04690000276269164
-0.4952027148558273,-0.04689996592685976
-0.494602740227223,-0.04300013084093216
-0.49460270326376016,-0.042999868694136426
-0.4941027540782372,-0.03910026504705757
-0.4941026996032612,-0.03909973357047568
-0.49380272087000465,-0.035200010038140106
-0.49380271934485903,-0.035199989960255286
-0.49350272085080626,-0.03120001003955181
-0.49320273041047263,-0.02730013406422399
-0.49320271321147935,-0.02729986571599894
-0.49300273391805294,-0.023400269494184046
-0.493002720097837,-0.023399730151631017
-0.493002720097837,-0.019500034208263538
-0.4930027198696058,-0.019499999078194007
-0.4930027192446917,-0.019499966727319514
-0.4929027235579981,-0.015600134946268173
-0.49290272009783703,-0.015599865009349227
-0.49290272009783703,-0.007800269848368983
-0.49290273391805295,-0.007799730505815954
-0.49310272009783573,-0.0039000000000512145
-0.49330271321147934,-1.342840010593351e-07
-0.49330273041047656,1.3406427566646746e-07
-0.49360272009783407,0.0038999999999233034
-0.4939026957196556,0.007799683083603056


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000101.csv <==
X,Y
-0.4997509949774769,-0.11330005221008438
-0.4999509917285677,-0.11050010171096626
-0.49995100822566024,-0.11049989844775869
-0.500050994174349,-0.10940005301218408
-0.5000509986665328,-0.10939999736906579
-0.5000510015866005,-0.10939994943718331
-0.5004509938346801,-0.10160010059963114
-0.5004509970336862,-0.10160000103821672
-0.5004509963843562,-0.101599898238146
-0.5002509990801519,-0.09380000337417478
-0.5001509998563091,-0.0898000345069794
-0.500150998770826,-0.08980000010873439
-0.5001509972206813,-0.08979996542739299
-0.4999510128230365,-0.08590026967331835
-0.4999509989936342,-0.08589972997226206
-0.4999509989936342,-0.08550014925223014
-0.49995099480864,-0.08550000154045924
-0.4999509818988408,-0.08549985042050043
-0.4995510059249173,-0.08200006064866959
-0.4995509927654217,-0.08199993927487656
-0.49835100563510104,-0.07030006475425042
-0.49835099850509657,-0.07030000278898385
-0.4983509886843303,-0.07029993298944795
-0.4977510191364004,-0.06640013092790367
-0.49775098214836777,-0.06639986860685787
-0.4972510030290814,-0.06250003147642366
-0.49725099917216264,-0.06250000276452441
-0.4972509937481405,-0.06249996590421439
-0.49605112153268444,-0.05470079650374955
-0.4960510296730555,-0.05469999765376943
-0.49605099899363425,-0.05469919412514188
-0.49605099899363425,-0.05420019166615357
-0.4960509920879081,-0.05420000188703109
-0.4960509709066057,-0.054199809008132566
-0.495551013178344,-0.050800096455952626
-0.49555098659593,-0.05079990329784265
-0.4950510030290814,-0.04690003147642377
-0.49505099917216266,-0.04690000276452433
-0.49505099374814054,-0.04689996590421443
-0.4944510191364004,-0.0430001309279036
-0.49445098214836775,-0.04299986860685778
-0.49395103299662124,-0.03910026522323468
-0.4939509784854355,-0.03909973339337808
-0.49365099976631627,-0.03520001004482768
-0.49365099824015685,-0.035199989953597
-0.4933510018646428,-0.031200038280076812
-0.49335099832696705,-0.031199995310956026
-0.4933509955595453,-0.0311999665175821
-0.4929510126678784,-0.027300133323829377
-0.49295098871451026,-0.027299866371350002
-0.49265103003346605,-0.02340040351777516
-0.49265099899363424,-0.02339959529006991
-0.49265099899363424,-0.007800270027737956
-0.4926510128230365,-0.007799730326681663
-0.4928509921026992,-0.003900134373258063
-0.49285100931312875,-0.003899865846609108
-0.4931509966678118,-3.023572968279705e-08
-0.4931509983496162,-6.593690558017105e-09
-0.49315100088583863,3.689795978554957e-08
-0.49335098523649307,0.003899731735721492
-0.4933510264002907,0.0039002672148498226
-0.4937509751242466,0.007799767273419511
-0.49375098821967517,0.0077999919285126245
-0.4937509898380344,0.007800119022836325
-0.49345100931312874,0.01169986584660911
-0.4934509921026992,0.011700134373258063
-0.49325099899363295,0.015600000000051214
-0.4930510008865717,0.0194999630877453
-0.49305099834773103,0.01950000662225796
-0.4930509966689099,0.01950003022145529
-0.4927510079166108,0.023399884001342987
-0.492750996458549,0.023399999535585143
-0.49275097984167787,0.023400114911820966
-0.4921510318340777,0.026999802957422
-0.49215099450988486,0.026999984620081345
-0.4921509665165651,0.027000097376285895
-0.49215096625279137,0.027000098222690998
-0.49205119822342996,0.027299402310775257
-0.49205087239476547,0.027300617169587007
-0.4912510297806783,0.03119984991326171
-0.4912509725828748,0.03120015091871224
-0.49055100294504095,0.035199977420620164
-0.48985101864236597,0.03909989052856777
-0.48985096141354545,0.039100104687564266
-0.4884511171496545,0.04299967085126035
-0.48845090291973475,0.043000336258788074
-0.48825106030502907,0.04369978541025817
-0.488250949403353,0.04370012573290432
-0.4882509429622864,0.043700149417108876
-0.4870510251231939,0.04689993032135557
-0.4870509738506267,0.04690007004140952
-0.48565101419837103,0.050799957644121534
-0.48565098306750093,0.050800042090678066
-0.4842516809470532,0.05449819769471859
-0.48425138442990345,0.05449910302421395
-0.48425117088388003,0.05450003143253528
-0.484251042054173,0.05450097533232966
-0.4842509989936342,0.05450192700964116
-0.4842509989936342,0.0546998898154999
-0.4842509989767911,0.05469989062084683
-0.4842509901085381,0.054699996626206046
-0.4842509713397022,0.05470010785046113
-0.48325103067046715,0.058599876460477755
-0.4832509703158673,0.05860012427043729
-0.48235102799529594,0.06249987432624653
-0.4823509730764568,0.06250012634634158
-0.48155099899361387,0.06640000000020095
-0.48075102765526867,0.07029986027463377
-0.48075102730026664,0.0702998617949811
-0.48075094171692667,0.07030012874698116
-0.48075094099796317,0.07030013049047219
-0.48035114195113043,0.07119967834584577
-0.48035087781861296,0.07120033047750822
-0.4792510162175192,0.07419995302594586
-0.4792509984479857,0.07420000010044635
-0.47925098011375206,0.07420004601990995
-0.477651060086828,0.07809985108553734
-0.4776509424768552,0.07810015071159211
-0.4764510197204823,0.08129994472858651
-0.47645099962616067,0.08129999654036234
-0.4764509743825919,0.08130005742597084
-0.4761510313212011,0.0819999245692159
-0.47615096784462707,0.0820000759259021
-0.47455104327854675,0.08589989205572289
-0.474550957109449,0.08590010889906737
-0.47305102709941693,0.08979992692515076
-0.473050997937649,0.08979999950805653
-0.47305096657633444,0.08980007131827618
-0.4725511387638922,0.09089969250564918
-0.47255087920189937,0.09090031581475706
-0.4714510324379619,0.09379991182877409
-0.47145096713245377,0.09380008875631975
-0.4700510189289205,0.09769994446616238
-0.4700509994479898,0.097699996881156
-0.4700509753572465,0.0977000574028538
-0.4686510192573941,0.10109995078820963
-0.4686509792278273,0.10110004941470999
-0.4684510162340741,0.10159995689909303
-0.4668510207401205,0.10549994699312217
-0.4668509760992203,0.10550005252268756
-0.4651510265082522,0.10939993687843795
-0.46515099851405967,0.10939999887574448
-0.46515096783438553,0.10940006231873352
-0.4647510919718755,0.11019981404375362
-0.46475091342223507,0.11020018947974207
-0.46335101680539115,0.1132999605598966
-0.4615513946942874,0.11719914264880443
-0.4615510387544743,0.11720001420188225
-0.4615507620193339,0.11720091404385734
-0.46085101049181754,0.11989995564999213
-0.4608509878814639,0.11990004444880475
-0.4605510222265995,0.12109990706826197
-0.46055097745384577,0.12110009333919702
-0.4596509989936086,0.12500000000022485
-0.45875099899360866,0.12890000000022483
-0.45785103428873936,0.13279984705465833
-0.45785092897598617,0.1328001400355323
-0.4569510212209469,0.13459995554561083
-0.45695097593143513,0.13460004402808076
-0.4558510302263651,0.13669994037412359
-0.4558509972798216,0.13670000136365798
-0.45585096582890183,0.1367000562361235
-0.45355106790670713,0.14059988314767102
-0.45355093311122124,0.14060011858860244
-0.45305101969450634,0.1414999627386893
-0.45305099994274667,0.14149999762405716
-0.4530509757595223,0.14150003872379682
-0.45125103245984954,0.14449994422325155
-0.45125096621824307,0.14450005618665526
-0.4491510382754952,0.14809993265993734
-0.4491509990288555,0.14809999770912247
-0.44915095466001154,0.14810006650073693
-0.44895116024759274,0.14839975811936504
-0.44895085131970464,0.14840025040389268
-0.44665105943901906,0.15229989750592482
-0.4466510191264551,0.15229996302699117
-0.4452510151685909,0.15459997342516907
-0.4452509825018314,0.15460002638528447
-0.4442511016873492,0.15619983568845605
-0.4442509024348552,0.15620016792857838
-0.44195102340020076,0.16019995755406438
-0.44195097380217674,0.16020004198603952
-0.4413510266547953,0.16119995389834185
-0.4413509718040376,0.16120004638252458
-0.43965105664439647,0.16409990165485358
-0.4396509975249286,0.16409999768192252
-0.4396509323515768,0.16410009390503613
-0.43745101881857273,0.16719997206517817
-0.4374509992823367,0.16719999921775422
-0.43745097795866217,0.1672000280469628
-0.4368510120032596,0.16799998265416627
-0.4368509860551107,0.1680000174004145
-0.43395102643815175,0.17189996309218683
-0.43395099937310894,0.17189999883415272
-0.43395096953934936,0.17190003681820687
-0.43355107106182367,0.17239990991511406
-0.4335509289144937,0.17240009164229161
-0.430951086573903,0.17579988547229478
-0.43095091457903806,0.17580011688207195
-0.4296510200910391,0.177599970788532
-0.42965099604933965,0.1776000036018984
-0.4296509799712616,0.17760002496720168
-0.42805150179965124,0.17969934006744032
-0.42805102640259457,0.1797000176661065
-0.42805060565466596,0.1797007304869076
-0.4270012061410648,0.18164961529788104
-0.42700082440343967,0.18165040053065482
-0.4261510153768691,0.18359996241514034
-0.4261509820272974,0.18360003732615773
-0.4256512513844156,0.18469944474049768
-0.4256508123493763,0.18470058067118153
-0.42475101228786594,0.1874999586403247
-0.424750999207061,0.1874999982131748
-0.42475098372044623,0.18750004254691202
-0.4233509989935754,0.19140000000033786
-0.421951053340418,0.19529984860556218
-0.4219509097907969,0.19530013380455888
-0.42175105592408435,0.19559991460462767
-0.4217509437369002,0.19560008648909338
-0.41945107456241415,0.19919988171872374
-0.41945099546074066,0.19919999855021267
-0.419450911859443,0.1992001089180899
-0.4178510202287942,0.20119997345640078
-0.417850977929725,0.20120002668129885
-0.4163510309438318,0.20309995953009688
-0.4163510005754932,0.20309999723211603
-0.4163509633913007,0.20310004153642577
-0.4139510775102771,0.20589990839761999
-0.4139509225943338,0.20590009337727974
-0.4130510290513189,0.20699996326318681
-0.41005107553965586,0.21059990814511909
-0.41005099680186985,0.21059999838571822
-0.4100509146467036,0.21060008434734484
-0.4097513654320905,0.21089963356195793
-0.4097506702761725,0.2109004006247642
-0.4065513305505923,0.21479959591531514
-0.40655070905176866,0.2148004349131012
-0.40615105990106776,0.21539990863915248
-0.4061509968223418,0.21539999911410537
-0.4061509310585516,0.21540008554823056
-0.40345102878612354,0.21879996248388078
-0.4034510005025344,0.21879999744281145
-0.40345096590657864,0.21880003860193484
-0.40225111519798895,0.22019986442862277
-0.40225088744855075,0.22020013943170513
-0.4002510248410415,0.2226999676910917
-0.40025097264154985,0.22270003190025128
-0.3983510262753019,0.22499996697518293
-0.3983509719809073,0.22500003324678813
-0.39705106872295265,0.22659991417965542
-0.3970509977205661,0.2265999979138998
-0.39705092179292806,0.2266000801703673
-0.39445103346874655,0.22929996419932502
-0.3944509638487072,0.22930003514534122
-0.3932510341738495,0.230499964820199
-0.3932509999325226,0.23049999842091035
-0.3932509611862638,0.23050003500726146
-0.39055101435557626,0.2329999857764165
-0.3905509836876899,0.23300001428598258
-0.38905103041349093,0.23439997067523502
-0.3890509977322032,0.234400000682728
-0.3890509676964559,0.2344000273854848
-0.38665101922389494,0.23649998229897568
-0.38665097858311553,0.23650001749519028
-0.38455107106893854,0.2382999382216277
-0.3845509280422984,0.23830006306830315
-0.3827510175921131,0.23989998346846786
-0.3801513867220953,0.24219965700988882
-0.3801506467479866,0.24220037934185945
-0.37885101556629996,0.24359998215290657
-0.3788509825031128,0.2436000179248699
-0.3765516228840107,0.2460993218586765
-0.376551030845506,0.24610002454476237
-0.37655050226899245,0.24610077613254538
-0.3749510349800272,0.24859994377155353
-0.37495099866441534,0.24859999896190732
-0.3749509597977997,0.24860005487448877
-0.3739512091495646,0.24999970578201794
-0.3739508094975427,0.2500003079314317
-0.37155101816937985,0.25389996883969645
-0.3710510260215753,0.2546999567555552
-0.37105099587937307,0.2547000039602912
-0.37105097320557084,0.25470003806840036
-0.36895106569300884,0.25779990153932514
-0.36895099690172994,0.2577999983107389
-0.36895092361848353,0.25780009212554106
-0.3671510280252557,0.2599999645172641
-0.3671510028119281,0.2599999947921885
-0.36715096439801,0.2600000392087523
-0.3656510540599763,0.2616999375918571
-0.36565099667917206,0.2617000005891209
-0.3656509415649736,0.2617000574290749
-0.3632510564216958,0.26409994257235264
-0.3632509995817799,0.2640999976865145
-0.36325093658447793,0.26410005506735396
-0.36155115784167624,0.26559985984041423
-0.36155084590624464,0.26560014643184343
-0.359251083596221,0.26779991907621387
-0.3592509162092041,0.26780008278484435
-0.3575510178732041,0.2694999811208444
-0.35755100448205485,0.2694999943769603
-0.35755097399674296,0.26950002386109695
-0.3553510133575892,0.27159998628938004
-0.35345119566613975,0.2733998136791091
-0.353450812153941,0.27340019618207795
-0.3514510228197624,0.27549997498296547
-0.3514509954614012,0.27550000333466074
-0.3514509779956038,0.2755000209984447
-0.34965132236112334,0.2772996766329251
-0.3496507048545183,0.2773003501659785
-0.34755103276879895,0.27979995979183486
-0.3463510256414579,0.2811999689112424
-0.3463509725858269,0.28120003129850757
-0.3436511939233261,0.28439976897258257
-0.34365081762697935,0.2844002418225399
-0.34305102398278764,0.28519996668146225
-0.3430509931217508,0.2852000071589523
-0.34305097883634744,0.2852000253595163
-0.3399510804405683,0.28909989753485127
-0.3399510688896876,0.2890999113478506
-0.3399508759894672,0.28910011681156506
-0.3399508160687911,0.2891001829238432
-0.33975105002785294,0.2892999489647813
-0.33975094866125316,0.289300051729475
-0.3361510310584046,0.2929999670435138
-0.3361510205397964,0.29299997730077837
-0.3361509623990683,0.29300003659498014
-0.33585106210079513,0.29329993689325334
-0.3358509991645336,0.2932999977328237
-0.3358509304596618,0.2933000597480206
-0.33195127070436975,0.2966997631244291
-0.3319507441038518,0.2967002548901967
-0.33175105154584617,0.2968999474482023
-0.3317509995216944,0.2968999980250709
-0.33175094222900814,0.2969000506283579
-0.328051037708603,0.30019996547088135
-0.32805095960559905,0.300200033761633
-0.32735110953940777,0.3007999052469399
-0.32735089110720333,0.30080009777252137
-0.32415100507473915,0.30369999448944196
-0.3241509929205339,0.3037000055214428
-0.32305131907349693,0.3046997090187491
-0.3230507038389833,0.30470031623752025
-0.320251032293759,0.3076999643216891
-0.3202509939826435,0.3077000046145588
-0.32025096929157026,0.3077000297024782
-0.31935173683645174,0.3085992621575967
-0.31935103884822647,0.30860003267376956
-0.3193504201817101,0.308600868218189
-0.3167509989934663,0.3125000000005547
-0.31635102877944704,0.3130999553215836
-0.316350998587764,0.3130999996241484
-0.31635096736483204,0.31310004348992826
-0.3139511567530034,0.3163997830811926
-0.3139508524733903,0.3164002246646713
-0.31245104563409176,0.318699928484929
-0.3124509990151483,0.3186999974970031
-0.31245094652679173,0.3187000699561234
-0.311251097170783,0.3202998690974684
-0.31125099431261605,0.3202999977195577
-0.31125088631420866,0.32030011685314125
-0.30855105553419604,0.323099941365747
-0.30855099773288747,0.323099999482449
-0.308550939347002,0.3231000546765195
-0.3073510741791472,0.32419993108038636
-0.30735091459650216,0.32420005625791
-0.30735091433534983,0.3242000564393915
-0.30465103783804837,0.3259999741042591
-0.30465099715289823,0.3260000007100342
-0.30465096091669147,0.32600002351866947
-0.30125115460096413,0.3280999038901481
-0.30125084681427333,0.3281001014534425
-0.300651040750365,0.32849997216271476
-0.30065099487270275,0.3285000021206081
-0.30065096018087656,0.3285000238853328
-0.296751018252114,0.3308999881491867
-0.2949511763951892,0.3319998915884995
-0.2949508260050204,0.3320001153262778
-0.29285104075036494,0.3333999721627147
-0.2928509948727027,0.33340000212060805
-0.29285096018087653,0.33340002388533274
-0.28895205269137697,0.33579935157117863
-0.288951043857195,0.33580005680074126
-0.2889501241387885,0.33580087485525995
-0.2888510862316293,0.3358999127624191
-0.2888508969027487,0.33590006985218596
-0.28505102094140145,0.3384999849836341
-0.2850510065243833,0.33849999474144515
-0.2850509689953514,0.3385000194994266
-0.28305125817578924,0.33979983153214194
-0.28305075013156483,0.33980018337255646
-0.28115107458436556,0.3411999443020718
-0.28115092440659495,0.34120005703764195
-0.27775111721328094,0.3437999095972349
-0.27775099546259363,0.34379999736501954
-0.2777508726122914,0.34380007582937183
-0.2772515204032756,0.34409968715478134
-0.2772505170275485,0.3441003707436353
-0.2733512201010406,0.34709982991787225
-0.273350787193545,0.3471001815433937
-0.2726510850521179,0.34769992623604545
-0.27265099622950495,0.3476999991148
-0.27265090827511973,0.3477000652044451
-0.2694513272881808,0.3499997640388075
-0.2694506897423672,0.3500002604225849
-0.2675510882909098,0.3515999248027595
-0.2675509985344737,0.3515999970500348
-0.26755090217844213,0.3516000677711552
-0.2655510401021174,0.3529999712245825
-0.2655509581602169,0.3530000291672413
-0.2620510833031352,0.35549993977944255
-0.26205108188567877,0.35549994075039715
-0.2620509078287569,0.35550004554605513
-0.26205090633808387,0.35550004632839327
-0.2616512344828579,0.35569988225600624
-0.26165076967705936,0.3557001293586519
-0.2577511220526164,0.35789993058269665
-0.25775087783901357,0.35790007269333857
-0.2552510847418027,0.3593999485516651
-0.2552510000420657,0.35939999720973115
-0.25525090752670104,0.3594000457340846
-0.25385123448285785,0.3600998822560062
-0.25385076967705933,0.3601001293586519
-0.24995102885685488,0.3622999831546647
-0.24815105448330585,0.36329996917299306
-0.2481509438773804,0.36330003149558254
-0.24605106165832138,0.36449996419218766
-0.24605093682431362,0.3645000366645295
-0.24215107660763205,0.36679995422821354
-0.24215100007430962,0.366799997616722
-0.2421509165305932,0.3668000412321386
-0.24135117789331428,0.36719991055077805
-0.24135082361612678,0.36720009617535426
-0.23825110614191525,0.3688999412418574
-0.23825089323575316,0.3689000612288235
-0.23445106758914686,0.37109996028738507
-0.2344510006729013,0.37109999769585966
-0.23445092579736243,0.37110003659875396
-0.23425114177053155,0.3711999286121694
-0.2342508584434658,0.3712000756814572
-0.23035131448851215,0.37329983011874
-0.23035069576621134,0.3733001909215221
-0.2276510372112236,0.3749999759376254
-0.22765099781036363,0.37500000027649427
-0.2276509609797964,0.3750000221753131
-0.22645102070010026,0.37569998733846915
-0.22645097734682706,0.37570001276663695
-0.22255117371932448,0.3779998969572154
-0.22255082836196738,0.3780001096923318
-0.2211510151836508,0.3788999895926782
-0.21865111192697298,0.38049992772321045
-0.21865088793482554,0.3805000751285485
-0.2152510582772359,0.38279995989691795
-0.21525099847975546,0.3827999991748715
-0.21525093760890285,0.382800036831405
-0.21475107298834903,0.38309995560373733
-0.2147510007246466,0.3830999973679672
-0.21475091972334176,0.3831000406520431
-0.21085107450682733,0.38509996127589663
-0.21085092411283618,0.38510003993702563
-0.2078510968701609,0.3866999477997858
-0.2078510965617977,0.3866999479559993
-0.2078508940281076,0.38670003498419947
-0.2078508938144869,0.38670003506043654
-0.20695144573602806,0.3869998510865895
-0.20695056731306496,0.3870001881691083
-0.2030509989930339,0.3887000000009167
-0.19915125303151854,0.3903998892661927
-0.19915075112581052,0.39040012393453
-0.19875104091719806,0.39059997903883614
-0.19875099712361263,0.3906000004507957
-0.19875095807405094,0.39060001870673766
-0.19525107253496424,0.3921999663817487
-0.19525099903902807,0.3921999986256757
-0.19525092298367644,0.39220002923528596
-0.1913510388539629,0.39369998466979117
-0.19135099891188792,0.3936999996616363
-0.19135095861749324,0.3937000140445861
-0.18905111860438956,0.39449995839697
-0.18905088041590773,0.39450004446734044
-0.18745104355539302,0.3950999832900335
-0.1874510010523598,0.39509999879224056
-0.18745095161805234,0.3951000157925814
-0.18355102637381895,0.3963999908739925
-0.18355100230209598,0.3963999987516577
-0.18355096803083681,0.39640000952775317
-0.17965102799273872,0.39759999107793725
-0.17965101369360298,0.39759999538769275
-0.17685121916014346,0.3983999370960373
-0.17685078176457306,0.3984000724104078
-0.1756510871110815,0.39879997062823835
-0.1756509991226109,0.39879999824421275
-0.17565090841751527,0.39880002322542185
-0.17175103138813883,0.3997999916944927
-0.17175099591436205,0.39980000055075904
-0.1717509694473906,0.3998000068191594
-0.16785099899285913,0.4007000000009744
-0.16395105130879825,0.4015999879280654
-0.16395099646214215,0.40159999999770346
-0.1639509486708227,0.40160000952136043
-0.1602524405571161,0.4022997272726022
-0.1602514953299404,0.40229995167504723
-0.16025057478520902,0.4023002621718564
-0.1602496867466452,0.4023006561241126
-0.16005112154038212,0.4023999387272441
-0.16005112065711313,0.40239993914053235
-0.16005099506203999,0.4023999863972757
-0.16005086373091845,0.4024000208105065
-0.15615099899278628,0.4030000000009884
-0.15225103268810677,0.4035999948170929
-0.15225099703027734,0.4036000000669695
-0.15225096711447583,0.4036000040879516
-0.14835103353695267,0.4040999955722494
-0.14835099599495138,0.4041000001333143
-0.1483509673252331,0.4041000032489438
-0.14445103210146149,0.4044999966052281
-0.14445099941536055,0.40449999974914325
-0.14445096536617125,0.40450000258765395
-0.14055113262128438,0.40479998972187603
-0.14055086566880498,0.40480001367524415
-0.13665106401020377,0.4051999933325366
-0.13665100248010328,0.40519999887299646
-0.1366509301605639,0.4052000035308511
-0.13275099899268547,0.4054000000009987
-0.12885099899268546,0.4056000000009987
-0.12495099899268547,0.4058000000009987
-0.12105103676812966,0.40599999806379644
-0.12105099078824354,0.40600000009090853
-0.12105096937939468,0.4060000007603142
-0.11325103228742708,0.40619999914728766
-0.11325099991506626,0.4061999997726169
-0.1132509647616253,0.406200000001
-0.10835117457722375,0.406200000001
-0.10835082350554276,0.40620000585057026
-0.1053510428667323,0.4062999985385306
-0.1053509989743774,0.4062999996356109
-0.10535095510638755,0.406300000001
-0.09755113407301133,0.406300000001
-0.09755086395666418,0.40630000346346107
-0.09365103228742709,0.40639999914728764
-0.09365099991506627,0.40639999977261687
-0.09365096476162531,0.40640000000099996
-0.05855103322364109,0.40640000000099996
-0.05855099807021527,0.40639999977261704
-0.05855096569783025,0.40639999914728736
-0.05465113402860435,0.40630000346346107
-0.0546508639122572,0.406300000001
-0.05065112901119932,0.406300000001
-0.05065101231932462,0.40629998865088457
-0.05065102139597734,0.4062998742813206
-0.05065102144905559,0.40629987393479383
-0.0464032229381796,0.4061995864324315
-0.04640418298502214,0.4061998155174243
-0.04640516025371496,0.40619995377723717
-0.046406146171268536,0.406199999999
-0.04675086741045153,0.406199999999
-0.04675086742061483,0.4062000000000006
-0.046750867410464254,0.406200000001
-0.046479141574904605,0.406200000001
-0.046478103810715134,0.40620005122411257
-0.046477076135254425,0.4062002043954796
-0.046476068539172674,0.4062004580260303
-0.04647509081791634,0.4062008096500697
-0.04647415247650081,0.4062012558492496
-0.04647326263710636,0.4062017922857997
-0.046472429950396014,0.4062024137446983
-0.04647166251141723,0.4062031141843703
-0.04647096778090511,0.406203886795421
-0.04647035251275208,0.4062047240668346
-0.04646982268834927,0.406205617858993
-0.0464693834584378,0.40620655948280593
-0.04646903909303537,0.406207539784183
-0.046468792939924806,0.40620854923302585
-0.0464686473921083,0.40620957801587626
-0.04646860386454356,0.4062106161313185
-0.04646866278038817,0.40621165348720895
-0.04646882356688584,0.4062126799987882
-0.04646908466093449,0.4062136856867209
-0.046469443524282096,0.4062146607741108
-0.04646989666820261,0.406215595781548
-0.046470439687411894,0.40621648161926366
-0.04647106730289419,0.40621730967549763
-0.04647177341322256,0.406218071900218
-0.04647255115387455,0.40621876088338066
-0.04647339296396633,0.4062193699269666
-0.046474290659756556,0.4062198931100975
-0.04647523551420547,0.40622032534659597
-0.046476218341815666,0.40622066243443145
-0.046750716318497594,0.4062999183823042
-0.04675092809877105,0.40629998953378266
-0.04675086918859828,0.4062999913473998
-0.045251349092699136,0.4062000233410065
-0.045250648115366235,0.406200000001
-0.03895103322364109,0.406200000001
-0.03895099807021527,0.40619999977261706
-0.03895096569783025,0.4061999991472874
-0.031151134028604352,0.4060000034634611
-0.0311508639122572,0.406000000001
-0.02725103322364109,0.406000000001
-0.02725099807021526,0.4059999997726171
-0.027250965697830268,0.4059999991472874
-0.023350998992608632,0.40590000000099963
-0.01945113402860435,0.40580000346346107
-0.0194508639122572,0.40580000000099997
-0.011651033223641088,0.40580000000099997
-0.011650998070215253,0.40579999977261705
-0.01165096569783028,0.40579999914728737
-0.00775113402860435,0.4057000034634611
-0.007750863912257198,0.405700000001
0.02354896677635891,0.405700000001
0.02354900192978474,0.40569999977261706
0.02354903430216973,0.4056999991472874
0.027448730891018583,0.4056000069270605
0.027449271123712884,0.4056000069270605
0.03134896771257289,0.40569999914728766
0.03134900008493374,0.4056999997726169
0.03134903523837469,0.405700000001
0.043048966776358916,0.405700000001
0.04304900192978473,0.40569999977261706
0.043049034302169754,0.4056999991472874
0.04694886597139565,0.4056000034634611
0.0469491360877428,0.405600000001
0.05864896677635892,0.405600000001
0.058649001929784735,0.40559999977261707
0.05864903430216976,0.4055999991472874
0.06254886597139565,0.4055000034634611
0.0625491360877428,0.405500000001
0.07034897175252162,0.405500000001
0.07034899366617726,0.40549999987932883
0.07034903759012946,0.40549999908643125
0.07434886934409268,0.40540000329258213
0.07434913271180313,0.40540000000099996
0.0782489667763589,0.40540000000099996
0.07824900192978473,0.40539999977261704
0.07824903430216973,0.40539999914728736
0.08214897139413459,0.4053000007603139
0.08214899280296203,0.405300000090909
0.08214903878286628,0.4052999980637962
0.08604886628140827,0.4051000069100248
0.08604913586611741,0.4050999965430836
0.08994900100739137,0.40500000000099967
0.09384897139413459,0.4049000007603139
0.09384899280296204,0.404900000090909
0.09384903878286628,0.4048999980637962
0.09774886628140828,0.4047000069100248
0.09774913586611741,0.4046999965430836
0.10164893409328443,0.404600001716746
0.10164900011583787,0.4045999991842667
0.101649068592596,0.4045999948021391
0.10554900100744244,0.40430000000099703
0.10944900100744243,0.40400000000099706
0.11334900100744244,0.40370000000099704
0.11724896725267009,0.40340000259751796
0.11724900168627109,0.4033999997261145
0.11724903398825334,0.4033999966183501
0.12114900100746777,0.4030000000009948
0.1250489491010866,0.4026000053247262
0.12504900073817996,0.4025999995113369
0.12504905286737916,0.4025999925924368
0.12714897107195328,0.4023000042774976
0.12714900021180972,0.40229999994386917
0.12714903160261704,0.40229999490180524
0.1289489360436928,0.4020000108282926
0.12894906610161339,0.40199998998651215
0.132848967984763,0.40140000508141216
0.13284900205870168,0.4013999996178692
0.13284903281071475,0.40139999429272255
0.13674897844526457,0.4007000040506239
0.1367490235872223,0.4006999960495403
0.1407489784279851,0.40000000395240687
0.14464900100780342,0.3993000000009374
0.1485488141398814,0.39860003354133366
0.1485489992110549,0.39859999339300145
0.14854918122150024,0.3985999399296759
0.14914829052673784,0.39840023682793
0.14914973784018837,0.39839986603141225
0.1524489712320677,0.39780000541470695
0.15244900228643168,0.3977999995840009
0.15244902934630447,0.3977999941879052
0.15634896834783552,0.3970000067004117
0.1563490031091636,0.396999999340374
0.15634903135565084,0.3969999929975759
0.16024887533361223,0.39610002900266167
0.1602491273537073,0.3960999740838225
0.16414900100756669,0.3953000000009796
0.1680489683478355,0.3945000067004117
0.1680490031091636,0.394499999340374
0.16804903135565083,0.3944999929975759
0.17194893961053256,0.3936000141695262
0.17194900011267164,0.3935999994432963
0.1719490623534721,0.39359998269829105
0.17584897275722003,0.39250000796902884
0.17584899765546752,0.3925000007964716
0.17584903235054358,0.39249999035699157
0.17974897004557985,0.3913000095277496
0.1797490043168138,0.39129999875166216
0.17974902838855478,0.39129999087399103
0.18184874700500425,0.39060008466850793
0.18184925898216595,0.39059992834137114
0.1836489369849411,0.3901000177850447
0.1836489998503872,0.39009999946542295
0.18364906494642866,0.39009997868803314
0.1875489454761133,0.38880001851147156
0.18754899833267102,0.38880000023772415
0.1875490580664252,0.3887999780552793
0.19144877758677445,0.38730008593206805
0.19144922810011394,0.3872999243034713
0.19324889724505737,0.3867000345884902
0.1932489999251305,0.3866999979767475
0.1932491018086208,0.3866999568005501
0.19534895751237077,0.3858000186418001
0.1953490441613384,0.38579998058180887
0.1993489302308422,0.3840000318505322
0.19934900262287894,0.3839999979832115
0.1993490677486981,0.3839999651795632
0.20164896577712044,0.3828000183821254
0.20164899775857786,0.382800001388078
0.20164903870819575,0.38279997879443045
0.20324891628569455,0.3819000476570874
0.20324908659470267,0.38189995391564663
0.20714894735187944,0.37980002889255143
0.2071490001624996,0.3797999996632092
0.2071490537505281,0.3797999683552688
0.2086488021927581,0.3789001192899307
0.20864920487720948,0.37889988957163856
0.21104896120268574,0.3776000215620056
0.21104904043666284,0.3775999777589805
0.21494897558412418,0.3754000143424639
0.21564897009941844,0.3750000176628359
0.21564903203677233,0.37499998254710615
0.21884898336780986,0.3732000099233975
0.2225487599971568,0.3711001367907279
0.22254924887508395,0.3710998760672589
0.22274885403164216,0.37100007348897984
0.22274899932278955,0.3709999950882684
0.22274913689446338,0.37099990940980343
0.22469850001625202,0.3697003339952777
0.22469953678208746,0.36969972524485634
0.2266489418707316,0.36870003032760296
0.22664900299590787,0.36869999800122616
0.22664905623349343,0.368699968139927
0.22924886710639403,0.3672000772517151
0.22924913711767375,0.3671999267109699
0.2305489078029713,0.3665000501881174
0.23054909520207406,0.36649995169614524
0.23444894651543985,0.36450002794570124
0.2344490034542983,0.3644999979054248
0.23444905144447334,0.3644999711799474
0.2365489458921119,0.36330003149558254
0.23654905649903554,0.3632999691724385
0.23834875333400676,0.3623001375974545
0.23834925571743298,0.36229987591159246
0.24224896148292427,0.36040001925660947
0.24224900611975372,0.3603999970477102
0.242249034697431,0.36039998226951675
0.2441489581922348,0.3594000225354095
0.24414904340239676,0.35939997668387424
0.24614867568828552,0.3583001789266354
0.24614933811299652,0.3582998444138871
0.2500489388280702,0.35650002869923775
0.25004900041993927,0.35649999929526255
0.25004906179980335,0.3564999680051102
0.25194889449948166,0.35550005605791113
0.25194899839762064,0.355499998306618
0.2519491030922365,0.35549993364602667
0.2539487236175079,0.35420018030460027
0.2539492891620786,0.35419983745233574
0.257848969052801,0.3520000180268
0.25854890622628696,0.35160005416173656
0.2585489991949115,0.35159999845078277
0.2585490915515039,0.3515999377521186
0.2617488257208504,0.3494001205106928
0.26174918101535005,0.3493998866628211
0.26444895308888905,0.3477000301720744
0.2644489992658882,0.347700000399922
0.2644490489416938,0.3476999668159122
0.26574884718292696,0.3468001064950585
0.26574915851616693,0.3467998990340076
0.26964895025600083,0.34430003253411406
0.269649052128688,0.34429996805035284
0.27044895776172595,0.34380002702970414
0.27044900496765695,0.3437999968867388
0.2704490390757661,0.34379997421293657
0.2735488022414059,0.3417001346491161
0.27354920570019325,0.3416998745442786
0.2766489617188138,0.3398000240812531
0.2774489754496159,0.3393000159747578
0.2774490263836417,0.3392999837343442
0.2813489952545475,0.33680000368889185
0.28274899203593956,0.3359000057685341
0.28274900999153674,0.33589999425131783
0.2852486663547091,0.33430021417888756
0.2852493508386268,0.33429981163045674
0.2891488884154773,0.3322000606275372
0.28914888860168275,0.33220006052136525
0.28914899146276946,0.33219999151118196
0.2891490930872327,0.33219990792154724
0.28934806861529166,0.3320009323934883
0.2893487119311373,0.3320003403661449
0.28934940210755195,0.33199980370221904
0.28935013439406165,0.3319993260955605
0.29304897283949005,0.32980001674963005
0.29304902927989224,0.32979998342760913
0.2959489778170182,0.32810001359550084
0.295949024058809,0.32809998617030023
0.29694870013310426,0.32750018052572305
0.2969493132245426,0.3274998398897511
0.3008489532607599,0.32550002448656273
0.3008490010648256,0.32549999935354706
0.3008490474107497,0.3254999737731491
0.3031488828363008,0.3242000667934897
0.3031491032308208,0.3241999105558056
0.30474898113232735,0.3228000173919873
0.30474902070838883,0.32279998241114144
0.30754889800196766,0.32030009197044607
0.30754889840322713,0.32030009159282286
0.3075490825346908,0.3202998888280659
0.30864888604940716,0.31880015676254364
0.3086491216703553,0.31879984758520324
0.31054897820735616,0.31640002880162327
0.3105490234051671,0.31639997088449845
0.3125490010081584,0.31380000000060976
0.31354897184149394,0.31250003791727354
0.31354903051785726,0.3124999623503043
0.316448608462958,0.30880050083414123
0.3164494509669318,0.30879955004184817
0.31664873137997035,0.3086002696288096
0.31664928941816123,0.3085997505649584
0.3203489686379335,0.30540002799650673
0.3211485383563662,0.3047004048209534
0.3211495075953453,0.30469965172197766
0.3243489788179038,0.30250001525646864
0.3243490232756338,0.30249998485878704
0.32684897449445693,0.30080001802998735
0.3268490036466366,0.30079999794600165
0.32684902438070557,0.30079998330598623
0.328248862735454,0.2998000987668802
0.32824914239287156,0.299799905744198
0.33214879236073414,0.2972001390989563
0.33214921603513126,0.2971998709845069
0.3326489178677589,0.2969000498849303
0.33264899860467695,0.296899999399528
0.33264908159593903,0.29689994311517237
0.3360489310821655,0.294500049360189
0.3360490717262437,0.29449995178379357
0.33824889602486513,0.293000071580188
0.338249107686354,0.2929999309736104
0.33994892113197445,0.2919000516852678
0.3399489972179746,0.2919000004809029
0.339949079568063,0.29189994054991564
0.3436488560295634,0.2891001097141856
0.3436489977526784,0.28909999456474
0.3436491287791483,0.2890998722296316
0.34384869106640287,0.2889003099423771
0.3438493356183224,0.288899716868962
0.3477488903239395,0.28560009365651673
0.347749114226869,0.28559990942567803
0.3482489718297002,0.2852000233434131
0.34824902985228845,0.2851999762466533
0.3516489025215966,0.28240008110722303
0.3516489996848015,0.2823999970611758
0.3516490905192444,0.2823999104895355
0.3528486218144273,0.2812003791943527
0.3528494167361281,0.28119966125933543
0.35554895491057087,0.2790000375616413
0.3555489984487559,0.27900000126091073
0.3555490473823985,0.2789999585078915
0.3574486615376515,0.277300303737402
0.35744936542188055,0.27729972669036396
0.35944897810011267,0.2758000171816899
0.35944900510630107,0.27579999669678434
0.362548583164869,0.27340032349222987
0.3625494491169266,0.2733997199327037
0.36334896925461574,0.27290001984664797
0.36334899869113985,0.27290000115660656
0.36334903430518717,0.2728999778026542
0.3672489060118378,0.2703000633315538
0.3672489994008488,0.2702999981060455
0.36724909030037467,0.27029992856687346
0.3682487087975124,0.2695002337691633
0.36824930906403525,0.26949978754833925
0.3711489728973188,0.26750001938745405
0.3711489978423792,0.26750000194433454
0.37114903157083284,0.26749997766639727
0.3737489755449933,0.2656000186083569
0.3737489994662882,0.26560000090680264
0.3737490274137273,0.2655999796886759
0.3750487915167868,0.2646001611478609
0.3750492183140277,0.2645998495581426
0.3789489250114783,0.2619000526137537
0.37894907791556737,0.26189994872906747
0.37924891635009617,0.2617000564393816
0.37924891661121835,0.2617000562579211
0.37924907619387116,0.26169993108039324
0.3828488715751328,0.2584001186475701
0.38284913432177464,0.2583998857318238
0.383548925389438,0.25780006481668377
0.3835489279354975,0.25780006254948046
0.3835490651483494,0.2577999258385163
0.3867480656344771,0.2541010815264311
0.38674871679196227,0.2541003936958102
0.3867494270794714,0.25409976711086957
0.3867501907589206,0.2540992068334986
0.3870488780386418,0.2539000819803512
0.38704887933726445,0.2539000810609752
0.3870491014802848,0.2538998940192874
0.38704910283962396,0.25389989266474833
0.39074895274234217,0.2500000508753968
0.3907490500513972,0.24999994966533617
0.3945489532554924,0.2461000490085016
0.3945490493916321,0.24609995161573364
0.39464851708464577,0.24600048392271998
0.39464954344390807,0.24599958274238293
0.39854892638554307,0.2430000574026637
0.39854900101266943,0.24299999784498488
0.398549070343673,0.2429999383690648
0.39944836134773487,0.24220056858767647
0.39944902188393155,0.24220002771370658
0.399449724035037,0.24219954208365857
0.40244897517392314,0.24030001636236403
0.4024490004260741,0.24030000016323735
0.4024490269310077,0.2402999827187739
0.4054490010079205,0.23830000000083207
0.4063490010079205,0.23770000000083205
0.4102489077403188,0.2351000621792332
0.4102490955770499,0.23509993982047722
0.4113489693933688,0.23440002011918337
0.41134899860003904,0.23440000123995594
0.4113490342442087,0.2343999774476365
0.414148899708188,0.2325000687399362
0.41414910387718024,0.23249993363356777
0.4172488396155553,0.23050010412493874
0.4172489966374159,0.23049999451626546
0.41724914569468063,0.23049987339992825
0.4180486858204256,0.2298002757899014
0.41804933708823155,0.2297997500949613
0.42194897836804285,0.22690001683561445
0.42234886653111137,0.22660010085839205
0.4223489979261018,0.22659999559998864
0.4223491212100669,0.22659988323305588
0.4258489736233024,0.2232000266030557
0.42584902800445684,0.2231999730043231
0.4297486630008172,0.21930033800796273
0.42974936822887366,0.21929969398337845
0.4303488939459588,0.21880008921914082
0.43034899891427636,0.21879999693422772
0.43034909768866725,0.2187999003903979
0.43364894623905725,0.21540005642939009
0.43364905661312547,0.21539994439565455
0.43424894369229305,0.2148000573164869
0.43424905919873263,0.21479994357340085
0.43754897191315706,0.21160002821395898
0.43754902966553694,0.21159997134324307
0.43824888085396796,0.210900120154812
0.43824912497361196,0.2108998837830149
0.44144892283446685,0.20790007328846347
0.4414490806557411,0.20789992831780754
0.44244896794554894,0.20700002975698045
0.4424490335634415,0.2069999696905371
0.44534898450448507,0.20430001536611728
0.4453490175772097,0.20429998470612035
0.4466489950607706,0.20310000549052568
0.44934896320101475,0.20060003500724316
0.44934900194724015,0.20059999842092377
0.4493490361885881,0.20059996482019182
0.45074891666145134,0.19920008434732864
0.45074899881657066,0.19919999838575178
0.4507490775547174,0.1991999081447401
0.4532489737904587,0.19620003266185052
0.4532489983702196,0.19620000267746482
0.4532490294059344,0.19619996348918348
0.45394892770404544,0.19530009424875494
0.4539489278205703,0.19530009409172064
0.4539489908546687,0.19529999585274993
0.45394904693789634,0.19529988804696627
0.4555489825977914,0.19140004487597198
0.4555490198311086,0.19139995529618758
0.45714894990175015,0.18760012137841395
0.4571489880955883,0.18759999740124628
0.45714900100836575,0.18759986806000767
0.45714900100836575,0.1875020776181491
0.4571490508820517,0.18750105358181152
0.45714920003103054,0.18750003923848338
0.4571494470435335,0.18749904418942498
0.45714978958146535,0.1874980778532669
0.4587486904772854,0.18360075691970554
0.4587490293270215,0.18360001427154848
0.4587494246443531,0.18359930007995218
0.4610489384424439,0.17980010337006294
0.4610489904023273,0.17979999676041122
0.46104899058858567,0.1797999957451239
0.46104900099882445,0.17979988104120312
0.4610490010083657,0.1797998806201413
0.4610490010083657,0.17970412018803805
0.46104904672091696,0.1797031397044367
0.46104918346197976,0.1797021677272705
0.4610494100452223,0.17970121268917488
0.46104972450486387,0.17970028287582604
0.46105012411272983,0.17969938635405644
0.46105060540192033,0.17969853090186902
0.4610511641968885,0.17969772394095707
0.46105179564966625,0.17969697247231545
0.4646488581109088,0.17580015480596936
0.4646491499783481,0.17579985103043183
0.46494896059001434,0.17550004041876557
0.46494900045318716,0.17549999968118482
0.4649490397357432,0.17549995775234084
0.46824897253233305,0.17190003106515195
0.4682489984099292,0.17190000237777484
0.4682490307125801,0.1718999653454532
0.46884890625430564,0.17120011054677345
0.4688490987798871,0.17119989211456904
0.4717489649491383,0.16800003978987804
0.4717489992751766,0.1680000011282564
0.4717490366571969,0.16799995722176467
0.4727489644770928,0.16680004383788957
0.47274903801177437,0.1667999565615841
0.47504888130377926,0.1641001405231436
0.4750490687753048,0.1640999025938192
0.4750490873641443,0.16409988126112965
0.4766489264707121,0.1619001024895989
0.4766490779887246,0.16189989933371543
0.47794896819290694,0.1602000429128616
0.4779490016686101,0.16019999819414313
0.47794903100530756,0.1601999573123606
0.48054898283721736,0.15650002585925815
0.4805490000376569,0.15650000106690845
0.4805490193315354,0.1564999725155483
0.48074885079636753,0.15620022531830008
0.4807491625942204,0.15619978269521614
0.48364898436110537,0.152300022388026
0.48364901741723565,0.15229997743812906
0.48444897452138436,0.1512000364199246
0.4856841138807124,0.1494708419790352
0.48568449105876565,0.14947034565223924
0.48654892556873025,0.1484000934018069
0.48654899837033616,0.1483999989421501
0.48654906800006736,0.14839989951275034
0.4883488387602033,0.1457002433725465
0.4883491765062051,0.1456997660032143
0.4892489567151333,0.14450005905797667
0.48924900100582125,0.14449999824710816
0.4892490411637505,0.14449993976722572
0.4918490010081978,0.1406000000005547
0.49224894054469015,0.14000009069581626
0.4922490633348105,0.1399999105754152
0.4945489335704173,0.1367000967591097
0.4945489987603719,0.13669999861387108
0.49454905953797756,0.13669989757344492
0.4961488765950891,0.1339002177234996
0.4961491356365631,0.13389978844169528
0.49684892080251447,0.13280012603805746
0.4968489212284143,0.1328001253249283
0.49684898436473013,0.13279999579862353
0.49684903499892796,0.13279985270767747
0.4977489723305988,0.1289001242704374
0.49774903268519866,0.12889987646047787
0.4987490010083344,0.12500000000024838
0.4997489083826804,0.12110036124029915
0.49974911893790586,0.12109964621154198
0.5000489515280094,0.12020014844123134
0.5000490548739874,0.1201998530939368
0.5011485699090953,0.11720117572546065
0.5011490671227978,0.11720003356140607
0.5011496956417104,0.11719895805028566
0.5037490010081977,0.1133000000005547
0.5039489455185971,0.11300008323495568
0.5039490580679006,0.11299991783458305
0.5064489716170669,0.10940004232378348
0.506448998897908,0.10940000220763428
0.5064490302862787,0.10939995399214228
0.5078488653874247,0.10720021311891277
0.5078491466848393,0.1071997936253132
0.5090489763289067,0.1055000349628844
0.5090490094732736,0.10549998718945605
0.5090490162301645,0.10549997716760445
0.5116488734445042,0.10160019134609513
0.5116489849447425,0.10160000740511664
0.5116489924506888,0.10159999364994245
0.5116490380973833,0.10159988873310966
0.5117485877330217,0.10130123982619438
0.5117488953446565,0.10130042966940399
0.5117492684829166,0.10129964752697337
0.5117497046244306,0.10129889868819056
0.5140489822771702,0.097700029318685
0.5157489277847238,0.09500011629666094
0.5157490772399868,0.09499988565287115
0.5165489686461706,0.0938000485435954
0.5165489957299457,0.09380000692680637
0.5165490354885589,0.0937999425332885
0.5189488103374019,0.08980031778521669
0.5189492135318746,0.08979969639530248
0.5196489595183122,0.08880005927182025
0.5196489997223781,0.08880000012508533
0.5196490395910589,0.08879993783927959
0.5214489697881318,0.08590005029955089
0.5214490327914455,0.08589995005545158
0.5235489408278458,0.08260009456967987
0.5235490631866018,0.08259990673294877
0.5239489759506997,0.08200003758680184
0.5239489977186221,0.08200000432047622
0.5239490275199131,0.08199995691901849
0.5263488611586064,0.07810022725614196
0.5263491521801505,0.07809978011407803
0.5274489750021485,0.07650003782753569
0.5274490089472554,0.07649998539547476
0.5274490396132261,0.07649993657800988
0.5288489861913389,0.07420002434253888
0.5288490070672376,0.07419998962503746
0.5311488735652699,0.07030021609942973
0.5311489886162677,0.0702999979109858
0.531149032371146,0.07029987454900201
0.5313489913272623,0.06950003872453654
0.5313490109824917,0.06949996135038872
0.5321489956538404,0.06640002074891234
0.5321489966737918,0.06640001576759554
0.5341489697198857,0.05860012202519847
0.5341490352049287,0.05859987875777871
0.5352489845049134,0.054700058512378254
0.5352489989854912,0.0547000048080358
0.5352490158389451,0.05469993573426985
0.5356191565805726,0.05309599252055102
0.5356194121003162,0.05309507621247296
0.5356197492100538,0.05309418668009133
0.5356201651627729,0.053093331171956505
0.535620656568991,0.05309251665936479
0.5371488195671533,0.05080027216212136
0.5371488836906962,0.050800160341152055
0.5371490325991823,0.050799927596240635
0.5371490786580552,0.050799840614025954
0.5390489772185781,0.04690004883189984
0.5390490253000773,0.04689995141681299
0.5391489848418967,0.04670003233317409
0.5391490145189433,0.04669997222848774
0.540948999716917,0.04300000265487507
0.5428489031715567,0.03910020082315476
0.5428489907520914,0.039099998907615695
0.5428490317617444,0.039099891979993195
0.5428490331650923,0.03909988745159737
0.5430489245674515,0.038400267543339965
0.5430490914614282,0.03839973686398518
0.5441489832350572,0.035200051704337335
0.5441490020181242,0.03519999516091319
0.5441490153059066,0.035199952341676936
0.5453489903462286,0.03120003554060366
0.5453490119204284,0.031199964535946707
0.5465488738633643,0.02730041322140535
0.5465491615751896,0.027299598583132984
0.546948961453895,0.02630009888636938
0.546949000153075,0.02629999616473575
0.5469490315887638,0.026299901463313045
0.5478489228353687,0.023400251890919793
0.547848989981713,0.02339999141063387
0.5478490275815988,0.023399870455590232
0.5486490010083453,0.019500000000200943
0.5494489750911873,0.015600126346345953
0.5494490300100264,0.015599874326250896
0.5503489936602695,0.011700031841864673
0.5503489975851383,0.011700014339364682
0.5508489924118173,0.009300041263500298
0.5511489491288437,0.0078002593974116595
0.5511489885550825,0.007799996299248384
0.5511490009722921,0.007799870956057321
0.5511490010083657,0.007799869499795302
0.5511490010083657,-0.011699864919618604
0.5511490044708267,-0.011700135035965757
0.5512490001546536,-0.015599966705215948
0.5512490007799825,-0.015599999077559394
0.5512490010083657,-0.015600034231021777
0.5512490010083657,-0.02339972997226096
0.5512490148377679,-0.023400269673317254
0.5514489993621551,-0.027299967898867027
0.5514490006697674,-0.027299996849217793
0.5514490019133191,-0.027300035293172754
0.5515489977231848,-0.031199871877933206
0.5515490074085766,-0.03120012800419341
0.5517489992409017,-0.035199964650693
0.5517490010607412,-0.035200006710308186
0.5517490017436544,-0.035200028676242535
0.5518489941004594,-0.03909973059163947
0.5518490216778301,-0.03910026870299757
0.5521489978067116,-0.042999958378456334
0.5521490000377773,-0.04299999073230628
0.5523489941174989,-0.04689986562807077
0.5523490113278601,-0.046900134153386557
0.5526489978067116,-0.050799958378456335
0.5526490000377544,-0.05079999073197273
0.55304899936217,-0.05859996789919837
0.5530490006697675,-0.05859999684921784
0.5530490019133192,-0.05860003529317275
0.5533490001546536,-0.07029996670521595
0.5533490007799825,-0.07029999907755939
0.5533490010083657,-0.07030003423102178
0.5533490010083657,-0.09769996576899743
0.5533490007799828,-0.09770000092242327
0.5533490001546536,-0.09770003329478644
0.5532490026508947,-0.10159993594138025
0.5532490004779682,-0.10159999340354302
0.5532489955904284,-0.1016000704332245
0.5529490063169156,-0.10549993098889118
0.5529489996764826,-0.10550000464787607
0.5529489928119645,-0.10550006393199349
0.5524490010083576,-0.10940000000012716
0.5519490010083576,-0.11330000000012716
0.5514490057761082,-0.11719996281167257
0.5514489995691515,-0.11720000863823424
0.5514489966385133,-0.1172000284041166
0.5508490010083541,-0.12110000000015206
0.550249001008354,-0.12500000000015205
0.5496490010083541,-0.12890000000015203
0.5490490253820589,-0.13279984157107066
0.5490489403255153,-0.13280014791464492
0.5474490382561412,-0.13669990920874442
0.5474489991695087,-0.13669999964818857
0.5474489573176622,-0.13670008738164294
0.5469490337340239,-0.1376999345489198
0.5469489691946187,-0.13770006590013345
0.5455490286019693,-0.1405999428420497
0.5455489720456478,-0.14060005647754145
0.5435491145711893,-0.14449977855273552
0.5435488980256729,-0.14450022656214084
0.5430490223708673,-0.14559995300271322
0.5430489981339992,-0.1456000049662294
0.5430489804788453,-0.1456000410592769
0.5416490253000773,-0.148399951416813
0.5416489772185782,-0.14840004883189986
0.5397490129030291,-0.15229997558486905
0.5397489888624314,-0.1523000242921047
0.5391490361759878,-0.15349992966499199
0.5391489668941305,-0.15350007085287073
0.5378490152220674,-0.1561999704794634
0.5378489921878158,-0.1562000175684312
0.5358490010082257,-0.16020000000051596
0.5352490361759877,-0.16139992966499198
0.5352489668941305,-0.16140007085287073
0.5339490603934808,-0.1640998766619124
0.5339489967022298,-0.16410000060001403
0.5339489306230097,-0.16410011437648653
0.5315492441948865,-0.16799960482218695
0.5315487934964892,-0.1680004150239892
0.5313490822371927,-0.16839983754258206
0.531348995047319,-0.16839999785961052
0.5313488989577971,-0.16840014882405568
0.5289490700579507,-0.1718998993029986
0.5289489343101219,-0.171900102270938
0.5274490227991989,-0.1741999665876865
0.5274490056286381,-0.17419999248524398
0.526349043648065,-0.17579993797892984
0.5263489592572448,-0.17580006262698408
0.5237496096459524,-0.17969908704392282
0.5237490514273142,-0.1797000265224298
0.5237485935045856,-0.1797010187596432
0.5235490420268177,-0.18019989745406276
0.5235489981740634,-0.1802000007528137
0.5235489524418789,-0.18020009713320967
0.5218492285125204,-0.18359954499192682
0.5218488183902609,-0.18360047480725844
0.5203490587004654,-0.18749985000072644
0.5203489479171043,-0.18750015168948841
0.5196490291502855,-0.18949991959468507
0.5196489971536196,-0.18950000648244447
0.5196489708358474,-0.18950007165993304
0.5188490651111832,-0.19139984775601032
0.5188489417087683,-0.19140015417913916
0.5173490580708989,-0.1952998516375997
0.5173490577198059,-0.19529985247420995
0.5173489104767457,-0.1953001301395175
0.5157490270846526,-0.19759996251565118
0.515749002262337,-0.19759999754619376
0.5157489719759479,-0.19760003871022375
0.5145490858750325,-0.19919988684477774
0.5145489981876195,-0.1991999974474522
0.5145489043978313,-0.19920010351168116
0.5117490883264358,-0.20219990644531913
0.5117489159874523,-0.20220009564890784
0.5109490389925125,-0.20309995726821498
0.5109489996329252,-0.2031000005917622
0.5109489621790411,-0.2031000400822884
0.5078492243461304,-0.20629976945819622
0.5078487921155225,-0.20630024370868713
0.5072490553987058,-0.20699993654497317
0.5072489972378353,-0.20700000226055007
0.5072489457324674,-0.20700005695133095
0.5039490283922167,-0.2103999717867408
0.5039489732059313,-0.21040002780284858
0.5034490550015581,-0.21089994600722187
0.5034489478027028,-0.21090005477094123
0.5000490276104266,-0.2143999726159313
0.5000489740116845,-0.21440002699709543
0.4996490534807673,-0.21479994752801268
0.499648949279573,-0.2148000532071643
0.4961494710951579,-0.21839951648256256
0.4961485963876124,-0.2184005394946711
0.495849102697739,-0.21879986441450233
0.49584899611694433,-0.218799997388597
0.4958488836520761,-0.2188001206165928
0.49225014194288186,-0.22249882737326465
0.49224942845362707,-0.22249964027934857
0.4922488020486513,-0.22250052203896675
0.492248269327003,-0.22250146336296167
0.4921490646251827,-0.22269987276660236
0.4921489874377379,-0.22269999289903142
0.4921489018022261,-0.2227000991624314
0.49214890100253406,-0.22270010000624596
0.4883520875171056,-0.22649691349167436
0.4883513930242082,-0.22649767974650598
0.4883507769815913,-0.22649851038381894
0.48835024532208204,-0.22649939740412184
0.48834980316585214,-0.22650033226492425
0.4883494547711078,-0.22650130596300558
0.48834920349308086,-0.2265023091211211
0.4883490517517161,-0.2265033320783097
0.48834900100836576,-0.2265043649829345
0.48834900100836576,-0.22659987265396195
0.48834900096851364,-0.22659987430261969
0.48834898932400467,-0.22659999482744023
0.488348989317321,-0.22659999486165236
0.48834891161959093,-0.2266000917415176
0.48454919296412907,-0.23049980299317582
0.4845489953874704,-0.23049998736272378
0.48454886911314693,-0.23050000000100002
0.48445352929994184,-0.23050000000100002
0.4844524619113703,-0.23050005419798597
0.4844514055019682,-0.2305002162314731
0.48445037093797294,-0.23050048443478333
0.48444936886092005,-0.2305008560491748
0.48444840957818397,-0.2305013272522182
0.4844475029569563,-0.2305018931971144
0.4844466583227521,-0.23050254806254858
0.48444588436348696,-0.23050328511256846
0.48074908012046064,-0.2343999166119745
0.48074899502915364,-0.2343999919550638
0.4807488981376097,-0.23440005143599604
0.48055059510999204,-0.23449920294980486
0.48054957389194863,-0.23449978697541232
0.4805486241342739,-0.23450048118904054
0.4805477576734812,-0.23450127693893652
0.47684902551167313,-0.23829997483484752
0.4768489761711455,-0.23830002483763446
0.47664900100807284,-0.2385000000007071
0.47294973885118313,-0.24219926215759682
0.47294904086295786,-0.2422000326737697
0.4729484221964415,-0.24220086821818915
0.4727490163903756,-0.24249997692728803
0.4727490103028287,-0.2424999859552978
0.4702496538706813,-0.24609905987857875
0.4702490554333398,-0.24610002964862707
0.47024856521009506,-0.24610105836742668
0.468849021272126,-0.2494999507882087
0.4688489812425592,-0.24950004941470902
0.46864902709857104,-0.24999993477467927
0.4686489757899414,-0.25000006556808896
0.4671490136173374,-0.25389996721685937
0.46714900491654965,-0.25389998939647535
0.4655490510811491,-0.25779987794775383
0.4655489281605477,-0.25780010927202984
0.46494914010632205,-0.25869979135336835
0.4649488719918726,-0.25870021502776547
0.4631490951155142,-0.2616998431550294
0.46314899601600634,-0.2616999960318463
0.46314888583037944,-0.26170014260166974
0.4610490196759063,-0.26429997688816037
0.46104900136039684,-0.2642999993047365
0.46104898132588457,-0.2643000232614804
0.45994909466388245,-0.26559988931657375
0.45994891043304376,-0.2656001132195032
0.45714909253729186,-0.26909988558919323
0.4571489970083104,-0.26909999842075333
0.4571488984585328,-0.2691001025502472
0.45674936744682204,-0.26949963356195794
0.45674867229090405,-0.2695004006247642
0.4535494922080483,-0.2733994013507446
0.45354860259477525,-0.27340066402292773
0.45324905759648354,-0.27389990568674727
0.45324892974475434,-0.27390008355080947
0.4503490401965257,-0.2772999540556292
0.45034896234886707,-0.2773000463917604
0.44934906164184935,-0.27849992724018174
0.4493489995577318,-0.27849999907538653
0.44934893550470706,-0.2785000680234334
0.44674905803658155,-0.28119994077879457
0.44674894491057454,-0.28120006010517057
0.4453491062603612,-0.28269988723039907
0.44534889910173664,-0.282700115803365
0.44314905727788007,-0.2851999360577475
0.4431489983780997,-0.285200000846859
0.4431489424885207,-0.28520005852025926
0.4414492732597137,-0.2868997277490662
0.44144874935011796,-0.28690029139413264
0.43954910956034376,-0.2890998743086081
0.4395489964729467,-0.2890999972002557
0.4395488784357367,-0.2891001103158115
0.4375491158904244,-0.2908998966065926
0.4375488892073477,-0.29090010671958155
0.4353491054225427,-0.2929999003323499
0.4353489978986356,-0.2929999974816093
0.43534888692137647,-0.293000087243486
0.43364903016543604,-0.29429997770391103
0.433648971542688,-0.29430002188929205
0.4301490204099577,-0.2968999855878917
0.4301489816722838,-0.2969000145025615
0.42974901835431734,-0.2971999869910364
0.4258490925820745,-0.30009993190723194
0.42584891092979626,-0.30010007006159867
0.42494902995698036,-0.3007999774849
0.4219490179899679,-0.3030999869812632
0.41984918402810134,-0.30469986055688725
0.41984882424850434,-0.30470014730035294
0.41804905722416,-0.3061999531539732
0.41804894544787025,-0.30620004762374187
0.415249482542218,-0.308599587257158
0.415248572451382,-0.30860046751709846
0.41414905550073006,-0.30979994055417337
0.4141489474316592,-0.30980006027417506
0.41174901383053386,-0.3124999855754411
0.41174898823861433,-0.3125000144727631
0.41024902686749815,-0.3141999706933614
0.4102489747167909,-0.31420002892111903
0.40824900942688475,-0.3163999907400158
0.4082489926113378,-0.31640000928131096
0.40634903210758944,-0.31849996562755906
0.40634897021222954,-0.31850003464603344
0.404749071597352,-0.3202999205877706
0.40474900003098474,-0.3202999979024953
0.40474892362506804,-0.32030007401923377
0.4024490328450653,-0.3224999695479321
0.40244900044007254,-0.3225000000292642
0.4024489685005323,-0.32250002908640335
0.40054911774427177,-0.32419989555253115
0.4005489986510605,-0.3241999958985495
0.40054887210658796,-0.3242000902317651
0.3985490171443872,-0.32559998870530565
0.39494904208992654,-0.32809997147166026
0.39494895939166125,-0.32810002774500485
0.3946491530110131,-0.32829989866543696
0.3946488526086007,-0.32830010654393416
0.39074905786512326,-0.33109995918027696
0.39074899659285184,-0.33110000194874084
0.39074894612417943,-0.3311000352832371
0.3893492658729691,-0.3319998297304438
0.3893487467816478,-0.3320001857815709
0.38674903157082713,-0.3338999776664014
0.3867489978423884,-0.333900001944328
0.38674897289731747,-0.33390001938745495
0.3838490312692507,-0.33589997913094927
0.38384897089295406,-0.33590002108130884
0.38284919515370625,-0.33659986409878234
0.3828488131678933,-0.33660014449316356
0.38089913227511124,-0.3380998990260728
0.3808988729786552,-0.3381001050504919
0.3789491159107601,-0.33969990572158537
0.3789488683707243,-0.3397000663194388
0.3787501825582346,-0.3397994092256836
0.3787494161255984,-0.3397998331359176
0.37874868754253793,-0.33980031922808607
0.3787480018420347,-0.33980086414431104
0.37504905513493536,-0.3429999531882889
0.375048947521871,-0.34300004754399993
0.3741490508806242,-0.3437999556695526
0.3741490029431599,-0.34379999720592774
0.3741489463402373,-0.3438000437349834
0.3711491995185149,-0.34619984119236136
0.37114881038611436,-0.34620016819655547
0.3694490402161132,-0.34769996540538
0.3694489957995671,-0.34770000381928295
0.36944896552462314,-0.34770002903262687
0.3672490537383165,-0.34949995685778684
0.36724894883994347,-0.3495000438219407
0.3647490348078262,-0.35159997160891926
0.36474899910904607,-0.35160000108935036
0.3647489679969739,-0.3516000259380082
0.363349096117914,-0.35269992527155525
0.3633489076383976,-0.35270007689338684
0.3599490768882293,-0.35549993751117254
0.359948916269001,-0.355500050844185
0.3594494485163444,-0.355799731495779
0.3594485822188634,-0.35580031140808127
0.3555490925822298,-0.3586999319071165
0.3555489109297963,-0.3587000700615987
0.3546491411624684,-0.35939989099174263
0.3546488646054499,-0.3594001136695649
0.3516490347150654,-0.361899971911552
0.3516490015653333,-0.36189999907179443
0.35164896557116626,-0.36190002756275536
0.3498491989480814,-0.3632998460473769
0.3498488106147732,-0.3633001631949679
0.34774903316794115,-0.3650999724351096
0.3477489948629431,-0.36510000473744575
0.34774897408851874,-0.3651000217434311
0.345149271661693,-0.3671997813958673
0.3451487453624049,-0.3672002359813248
0.3438490254081737,-0.3683999774775382
0.3438489763259626,-0.36840002221460816
0.340849765083102,-0.37109931233318266
0.3408490379203786,-0.37110003375508804
0.3408483842334439,-0.3711008223668958
0.3399490287370778,-0.3722999630287174
0.3399489726349803,-0.37230003648041016
0.33784905775560325,-0.3749999270396092
0.33784894554927,-0.37500007394579443
0.3360490262748877,-0.37739996631163747
0.3360489995774827,-0.3774000013217162
0.3360489759013001,-0.3774000313841828
0.3348491038430004,-0.37889987145705756
0.3348489022385143,-0.37890013169346864
0.3321491136299573,-0.3824998498382114
0.33214899498873857,-0.3824999968152501
0.3321488693702104,-0.3825001316385696
0.33184936744682203,-0.3827996335619579
0.33184867229090403,-0.38280040062476417
0.32864908305351415,-0.3866999000078331
0.3286489988030591,-0.38669999769646424
0.3286489093873545,-0.38670009162142543
0.3282491071477689,-0.38709989386101107
0.3282489978675896,-0.3870999970860751
0.32824888381849165,-0.3871000931514081
0.3243490863784219,-0.39019993214223275
0.32434900139058487,-0.3901999968724124
0.3243489084780589,-0.3902000616874064
0.3237495936559487,-0.3905996049021466
0.3237484669178049,-0.39060047125682856
0.32034911746789396,-0.39359989724204403
0.32034899724487914,-0.3935999971768464
0.32034887431589154,-0.3936000877106984
0.3190493211643344,-0.3944997783540842
0.3190486980826568,-0.39450024467124273
0.3164490353242587,-0.39659997228379495
0.31644900578503965,-0.3965999957365023
0.31644896060715644,-0.396600030301407
0.3140491327008353,-0.3983999012311479
0.31404887246442414,-0.39840010283563393
0.3125490472524687,-0.39959996300519834
0.3125489993196435,-0.3996000004757562
0.31254895448578185,-0.3996000339494208
0.3088496620368883,-0.4022995176283431
0.3088490216368618,-0.4023000241031613
0.30884842237068844,-0.4023005786380915
0.3086491212736253,-0.40249987973515466
0.3086489985290201,-0.4024999948013247
0.3086488649539605,-0.4025001046577273
0.3047491350629283,-0.4054998968815982
0.30474899634742,-0.4054999966676184
0.3047488566544361,-0.4055000842070333
0.3038981071223672,-0.40599635476740686
0.3038974068258652,-0.4059968011577637
0.30389674385540044,-0.4059973013074455
0.3036491768990877,-0.4061998560898831
0.3036488314847444,-0.40620015136082394
0.30084903485924525,-0.4086999697764482
0.3008490000903939,-0.40870000028598114
0.30084896682248047,-0.4087000284887061
0.2990491657805527,-0.4101998626903126
0.2990488419591484,-0.4102001439021166
0.29694907773736845,-0.41209993057896516
0.29694900207922487,-0.4120999963764463
0.2969489164988946,-0.41210006500777796
0.2943491954987778,-0.4140998503924832
0.29434881369143506,-0.4141001584994052
0.2930490676711023,-0.41519994359353296
0.29304893528888515,-0.4152000575049994
0.2898490212386272,-0.417999982298975
0.2898489805978447,-0.4180000174951923
0.28914902648862767,-0.41859997816023553
0.28524900100767514,-0.4219000000010482
0.2813493356183224,-0.425199716868962
0.28134869106640287,-0.4252003099423771
0.2807490600562256,-0.4257999409525544
0.28074900205823855,-0.4257999971407278
0.2807489362354532,-0.42580005692210293
0.2774492560904942,-0.42869977583736996
0.2774487608869703,-0.4287002401218097
0.2764490641517753,-0.4296999368570047
0.2764489389435286,-0.42970006420540824
0.27354903203980124,-0.43269996789891924
0.2735489694367918,-0.4327000315719881
0.27264923364023874,-0.4335997673685412
0.27264878334017906,-0.43360024669098973
0.2696490677835807,-0.43699992432180124
0.2696490676099663,-0.4369999245111279
0.2696489236367403,-0.43700006447251344
0.2696489235060401,-0.4370000645857398
0.26904910269021703,-0.4374999152655923
0.2690491022754985,-0.43749991559389767
0.2690489953525562,-0.43749998786951716
0.2690488730419214,-0.4375000387784523
0.26574910184881345,-0.4384999694430305
0.2657489007977147,-0.4385000325691881
0.2617490404268165,-0.43979998718973
0.26174896139184506,-0.4398000121904373
0.2578490300074651,-0.4409999910779388
0.25784901570764945,-0.44099999538789925
0.25644910228102696,-0.4413999710656783
0.2564490029228969,-0.44139999731739726
0.2564488952796092,-0.4414000211465712
0.2539490264590297,-0.44189999491068704
0.2539489755814753,-0.4419000052165881
0.2500490010075667,-0.4427000000009796
0.2461490336029108,-0.4434999933147552
0.2461489995862135,-0.44350000006897017
0.24614896964335242,-0.4435000056304543
0.2422490010075424,-0.44420000000098425
0.23834906035014083,-0.44489998934974867
0.23834899901689513,-0.4448999996353219
0.23834894313915667,-0.4449000077167701
0.23534902857085108,-0.4452999963258774
0.23534900303911835,-0.44529999959306416
0.23534897131675575,-0.4453000032999628
0.23444908926144262,-0.44539999019499765
0.23444891293130254,-0.4454000112928112
0.23054903555168416,-0.4458999955722494
0.23054899800968287,-0.4459000001333143
0.23054896933996458,-0.4459000032489438
0.22664900100746777,-0.44630000000099473
0.22274900100746775,-0.44670000000099475
0.21884906602493526,-0.4470999933325366
0.21884900449483477,-0.44709999887299645
0.21884893217529539,-0.4471000035308511
0.21494900100741696,-0.4473000000009987
0.21104913538062375,-0.447499993110065
0.2110488668539748,-0.4475000103204945
0.2071490685198003,-0.4477999948077387
0.20714900026165278,-0.4477999991768261
0.20714893402029586,-0.44780000171861745
0.20324913586611743,-0.4478999965430836
0.20324886628140829,-0.4479000069100248
0.1993490077364249,-0.44809999965592134
0.1953490077368413,-0.44829999966452744
0.195348994278415,-0.4483000003460757
0.1914490387302281,-0.4484999980664956
0.19144899290830422,-0.4485000000871028
0.19144897134144126,-0.448500000761665
0.18754900100739136,-0.44860000000099964
0.1836490010073914,-0.44870000000099963
0.17974900100739138,-0.4488000000009996
0.17584900100739137,-0.44890000000099967
0.17194900100739136,-0.44900000000099966
0.16804903432067575,-0.44909999914681287
0.16804900189275707,-0.4490999997731013
0.16804896679488088,-0.449100000001
0.16024903521984846,-0.449100000001
0.16024900012198307,-0.4490999997731014
0.16024896769405336,-0.4490999991468128
0.15634913604333583,-0.4490000034634611
0.15634886592698868,-0.449000000001
0.15244903521984848,-0.449000000001
0.1524490001219831,-0.4489999997731014
0.1524489676940534,-0.4489999991468128
0.1485491360433358,-0.4489000034634611
0.14854886592698865,-0.448900000001
0.14464903521984845,-0.448900000001
0.14464900012198306,-0.4488999997731014
0.14464896769405336,-0.44889999914681283
0.14074913604333583,-0.44880000346346105
0.14074886592698868,-0.44880000000099995
0.11724913608774279,-0.44880000000099995
0.11724886597139564,-0.44880000346346105
0.11334903430215856,-0.4488999991472877
0.11334900192979774,-0.4488999997726169
0.11334896677635678,-0.448900000001
0.0703491360877428,-0.448900000001
0.07034886597139565,-0.4489000034634611
0.06644903430215857,-0.44899999914728767
0.06644900192979775,-0.4489999997726169
0.06644896677635678,-0.449000000001
0.0469491360877428,-0.449000000001
0.04694886597139565,-0.4490000034634611
0.04304903430215858,-0.44909999914728765
0.04304900192979773,-0.4490999997726169
0.04304896677635678,-0.449100000001
0.0352491360877428,-0.449100000001
0.03524886597139565,-0.4491000034634611
0.03134903430215858,-0.44919999914728764
0.031349001929797726,-0.4491999997726169
0.031348966776356776,-0.44920000000099997
0.027449136087742798,-0.44920000000099997
0.027448865971395647,-0.44920000346346106
0.023549034302158572,-0.44929999914728763
0.023549001929797732,-0.44929999977261686
0.02354896677635677,-0.44930000000099996
0.019649136087742804,-0.44930000000099996
0.019648865971395653,-0.44930000346346105
0.015749034302158578,-0.4493999991472877
0.015749001929797737,-0.4493999997726169
0.015748966776356777,-0.449400000001
0.011749136087742801,-0.449400000001
0.011748865971395649,-0.4494000034634611
0.007849034302158567,-0.44949999914728767
0.00784900192979774,-0.4494999997726169
0.007848966776356778,-0.449500000001
-0.0038508639122571985,-0.449500000001
-0.00385113402860435,-0.4495000034634611
-0.007750965697841429,-0.44959999914728765
-0.007750998070202262,-0.4495999997726169
-0.007751033223643224,-0.449600000001
-0.0194508639122572,-0.449600000001
-0.01945113402860435,-0.4496000034634611
-0.023350965697841425,-0.44969999914728764
-0.023350998070202265,-0.4496999997726169
-0.023351033223643226,-0.44970000000099997
-0.0311508639122572,-0.44970000000099997
-0.031151134028604352,-0.44970000346346106
-0.03505096569784142,-0.44979999914728763
-0.035050998070202274,-0.44979999977261687
-0.035051033223643224,-0.44980000000099996
-0.0428508639122572,-0.44980000000099996
-0.042851134028604354,-0.44980000346346105
-0.04675096569784142,-0.4498999991472877
-0.046750998070202276,-0.4498999997726169
-0.046751033223643226,-0.449900000001
-0.062450863912257196,-0.449900000001
-0.062451134028604346,-0.4499000034634611
-0.06635096569784144,-0.44999999914728767
-0.06635099807020226,-0.4499999997726169
-0.06635103322364322,-0.450000000001
-0.0780508639122572,-0.450000000001
-0.07805113402860435,-0.4500000034634611
-0.08195096569784144,-0.45009999914728765
-0.08195099807020226,-0.4500999997726169
-0.08195103322364322,-0.450100000001
-0.1014508639122572,-0.450100000001
-0.10145113402860435,-0.4501000034634611
-0.10535096569784144,-0.45019999914728764
-0.10535099807020226,-0.4501999997726169
-0.10535103322364323,-0.45020000000099997
-0.16005096478015152,-0.45020000000099997
-0.1600509998780169,-0.4501999997731014
-0.1600510323059466,-0.4501999991468128
-0.1639508639566642,-0.4501000034634611
-0.16395113407301135,-0.450100000001
-0.1717509647801515,-0.450100000001
-0.1717509998780169,-0.4500999997731014
-0.1717510323059466,-0.4500999991468128
-0.17565099561837288,-0.45000000008751984
-0.1796508673293612,-0.4499000032925822
-0.17965113069707164,-0.449900000001
-0.18355096478015154,-0.449900000001
-0.18355099987801693,-0.4498999997731014
-0.18355103230594663,-0.44989999914681283
-0.18745099899265993,-0.4498000000009996
-0.1913509989926599,-0.44970000000099963
-0.20305099899265994,-0.44940000000099967
-0.2069509989926599,-0.4493000000009996
-0.2108508639566642,-0.44920000346346106
-0.21085113407301134,-0.44920000000099997
-0.21105096650291924,-0.44920000000099997
-0.21105099278388811,-0.44919999983894465
-0.21105103767447156,-0.4491999989555453
-0.21475096752011455,-0.449100000851609
-0.21475099815471302,-0.44909999984043
-0.2147510312653788,-0.4490999983459888
-0.21865086426667676,-0.4489000069100248
-0.2186511338513859,-0.4488999965430836
-0.22255096932671822,-0.4488000007616648
-0.22255099089355979,-0.44880000008710325
-0.22255103671550172,-0.4487999980664953
-0.2303509989926855,-0.4484000000009987
-0.2342509668754972,-0.448200001648034
-0.234251001061533,-0.44819999968563295
-0.2342510289832243,-0.44819999775170855
-0.23825098894639044,-0.4479000007544711
-0.24605096536619228,-0.4473000025876522
-0.2460509994153474,-0.4472999997491444
-0.24605103210146845,-0.44729999660522735
-0.24995096732523592,-0.4469000032489435
-0.24995099599493842,-0.44690000013331577
-0.24995103353696296,-0.44689999557224813
-0.2538509989927614,-0.4464000000009919
-0.2577509671144814,-0.4459000040879509
-0.257750997030265,-0.4459000000669712
-0.25775103268811317,-0.44589999481709197
-0.26165020248888476,-0.44530012254005014
-0.2616510013388649,-0.4453000306804212
-0.26165180486749245,-0.44530000000099995
-0.2617508265799232,-0.44530000000099995
-0.26175099875360053,-0.4452999943656083
-0.26175116980331203,-0.4452999775259194
-0.2655509816604509,-0.444800002281559
-0.2655510163325425,-0.444799997777943
-0.2694509671144814,-0.44430000408795084
-0.269450997030265,-0.4443000000669712
-0.26945103268811316,-0.4442999948170919
-0.27335093440085334,-0.4437000099382088
-0.27335099869222845,-0.4436999992293508
-0.2733510631680832,-0.44369998683682615
-0.2772509360428573,-0.4429000129137956
-0.2772509990801475,-0.442899999179878
-0.2772510609787653,-0.4428999841071526
-0.2811509682468329,-0.4419000078845712
-0.2811510297858574,-0.44189999230272503
-0.283150967440789,-0.44140000788899214
-0.2831510304451941,-0.44139999172404465
-0.2850509667838763,-0.440900008477023
-0.285051031254823,-0.4408999917286763
-0.2889509683897486,-0.4399000078479261
-0.2889509991396759,-0.43989999976652505
-0.2889510292046435,-0.4398999914797031
-0.29285091979417543,-0.4388000223390659
-0.29285099734435677,-0.43879999915258133
-0.2928510778708131,-0.4387999722871052
-0.2965508426527389,-0.43750005493129346
-0.29655099700783366,-0.43749999518238636
-0.2965511471616148,-0.4374999259166278
-0.29675010687172987,-0.4374004460615703
-0.29675101599259535,-0.4374000439237328
-0.29675195896138024,-0.43739972924062354
-0.30065095703665135,-0.4363000118347778
-0.3006510407476289,-0.4362999874745457
-0.3046509308768154,-0.4351000204357897
-0.3046510006939754,-0.43509999845929315
-0.3046510639515996,-0.43509997668245953
-0.3085508520329459,-0.43370005275582235
-0.3085509960141252,-0.4336999962008257
-0.3085511397646697,-0.43369992961510034
-0.30875095868564534,-0.4336000201546125
-0.3087510042284175,-0.43359999689422435
-0.3087510332899029,-0.43359998146207257
-0.3124509722322494,-0.4316000144662096
-0.31245099022509465,-0.43160000460569325
-0.3124510339362487,-0.4315999798821032
-0.3157509237254545,-0.42970004333680295
-0.3157509989925122,-0.42969999833333733
-0.31575107052717716,-0.42969995231150665
-0.31635083962500454,-0.4293001062462884
-0.3163511621170007,-0.4292998996169487
-0.3202509440433603,-0.42690003381611197
-0.3202509948850518,-0.42690000166402253
-0.3202510557464649,-0.426899960982955
-0.3218507579636315,-0.425800165708653
-0.32185124884344074,-0.42579984791807113
-0.324150977091832,-0.4244000133320938
-0.328050603815065,-0.4220002431873706
-0.32805141401662274,-0.4219997924891238
-0.32825097365669864,-0.42190001266908583
-0.3282510241918006,-0.4218999870610117
-0.33195099642197656,-0.4200000013211916
-0.3358508441150918,-0.41800007942550454
-0.33585099702918336,-0.41799999451649283
-0.33585114116793197,-0.417999901572164
-0.3397509229967468,-0.4153000526137537
-0.33975107590083586,-0.41529994872906745
-0.34155092942663523,-0.4141000463785346
-0.3415509990829084,-0.4140999983272917
-0.3415510646669688,-0.414099949963669
-0.3436508821478978,-0.41250008902581825
-0.3436511182746248,-0.41249991426730076
-0.3468509082751373,-0.4102000652044325
-0.34685099622947163,-0.4101999991148262
-0.3468510850521336,-0.410199926236032
-0.347550721884859,-0.4096002375222673
-0.34755129187060074,-0.40959978222019416
-0.35145094112662306,-0.4067000430298186
-0.3514509971075375,-0.4067000002009176
-0.35145105562412937,-0.40669995280838916
-0.35205088794763384,-0.40620009253880207
-0.35205111253531357,-0.40619991054340454
-0.35535093914785304,-0.4036000471517068
-0.3553510595141434,-0.4035999537201048
-0.3570508983263486,-0.40230007698135967
-0.35705110148223207,-0.4022999254633472
-0.3592509751432385,-0.4007000173462516
-0.3592510229399132,-0.4006999827891248
-0.362450722505289,-0.3984001987265109
-0.3624512877331347,-0.39839981953836645
-0.36325092793031705,-0.3979000444151275
-0.36325099724485793,-0.3978999995450075
-0.3632510680401069,-0.3978999504286866
-0.3671509074149491,-0.3951000657493127
-0.36715099671495927,-0.3950999986954384
-0.3671510853376805,-0.3950999259912775
-0.36785048674852716,-0.3945004390676946
-0.36785156304644023,-0.39449962984088593
-0.3710509305863844,-0.3924000448927976
-0.37105099688860615,-0.3923999998936984
-0.37105106577950775,-0.39239994991109495
-0.37345076499584834,-0.39060017549883946
-0.3734512423651805,-0.3905998377528377
-0.3749509609845686,-0.3896000253399123
-0.3749509987905373,-0.3895999996597312
-0.3749510360784264,-0.38959997337553415
-0.3788509114936696,-0.38680006282100055
-0.37885091240881746,-0.386800062135194
-0.3788510748573049,-0.3867999241367435
-0.37895097675107653,-0.3867000222429719
-0.3789509943586585,-0.38670000442389507
-0.378951025049453,-0.3866999725361575
-0.38265090357712583,-0.38280010057455643
-0.3826510970223206,-0.38279990197172786
-0.38275087504679123,-0.3827001239472572
-0.38275099375507526,-0.3826999970665604
-0.38275110608831436,-0.38269985966937786
-0.38565098676172554,-0.3789000160283564
-0.38565101128635915,-0.37889998401979785
-0.38665097868131226,-0.37760002640635876
-0.38665099989942875,-0.3775999984589333
-0.38665101760099796,-0.3775999745376183
-0.38855097888128304,-0.3750000275224913
-0.38855101928322594,-0.3749999726093813
-0.390550980325424,-0.3723000252024139
-0.3905510178111275,-0.3722999749103424
-0.39145049576356444,-0.37110067097375976
-0.3914510239821474,-0.37110002204708326
-0.39145160202070783,-0.371099417074253
-0.3944509668915535,-0.36820003103243554
-0.3944510305646224,-0.3681999684294261
-0.39545079592176596,-0.3672002030722825
-0.3954512128236501,-0.36719980829077714
-0.39835096472185894,-0.3646000307268657
-0.3983510327227281,-0.3645999686805632
-0.3997509811455468,-0.3633000165736602
-0.3997510169175102,-0.363299983510473
-0.4022509326330198,-0.36100006105220406
-0.40225106638860797,-0.3609999400938057
-0.4040509643485011,-0.359400030796123
-0.40615097786422477,-0.357500019117523
-0.40615098031316305,-0.35750001666157083
-0.40835092432059367,-0.35550006788501387
-0.40835099852671286,-0.35549999778277286
-0.4083510674477122,-0.3554999275196092
-0.41005098387718164,-0.35370001600605333
-0.41005101417626594,-0.3536999840586368
-0.41205093405085663,-0.3516000681903166
-0.412050999372703,-0.35159999710073225
-0.41205105742417136,-0.3515999292686568
-0.4139507885040573,-0.3493002548035317
-0.41395122503593873,-0.34929975888860404
-0.4154509426292174,-0.3477000601224401
-0.4154509993497977,-0.3476999976916626
-0.4154510502808506,-0.347699938028307
-0.4178506827761245,-0.34480038209651764
-0.4178513497002204,-0.344799649293828
-0.4188508993832295,-0.3438000996108189
-0.4188509955695468,-0.34379999813904594
-0.41885108793189335,-0.3437998895942379
-0.4217506440534464,-0.34020044061575827
-0.4217513990708802,-0.3401995999231682
-0.4221509215622014,-0.33980007743184704
-0.42215099729414485,-0.33979999848490805
-0.42215106974946714,-0.33979991637983653
-0.4254509021443416,-0.3359001144586212
-0.4254509948634907,-0.3358999983365449
-0.4254510828025514,-0.3358998742869271
-0.4256506393190458,-0.33560053951218555
-0.42565142209740836,-0.33559950865405297
-0.4287507427716678,-0.33200029754846133
-0.42875127664804685,-0.3319997223460016
-0.42965091503160097,-0.3311000839624475
-0.42965099606784135,-0.3310999991891223
-0.4296510758884413,-0.3310999077265936
-0.43215080940458106,-0.32810022750722595
-0.4321512010600087,-0.32809978350070734
-0.43355094781062015,-0.3266000548393379
-0.4335509995286547,-0.32659999782105137
-0.4335510457422688,-0.3265999439020006
-0.4355509295721004,-0.3242000833062027
-0.4355509985192448,-0.3241999970192637
-0.43555106020358986,-0.3241999130177481
-0.4374509820930385,-0.32150002401695255
-0.4374509944803079,-0.3215000062038645
-0.4374510195369613,-0.32149996918531215
-0.4382509442317312,-0.32030008214315736
-0.43825099819477564,-0.3202999978172392
-0.43825104678941973,-0.3202999152713701
-0.4404509295753309,-0.31640012305998216
-0.4404510716859728,-0.3163998788463793
-0.441350949708866,-0.31490008214155735
-0.44135104976318956,-0.3148999187689983
-0.4428509538684123,-0.31250007220064197
-0.44285099777205267,-0.31249999936200873
-0.4428510393883714,-0.31249992498145457
-0.4449506246905033,-0.30860069513463817
-0.44495102387787633,-0.3086000159057982
-0.4449514726949543,-0.3085993683985733
-0.44525093373472097,-0.30820008701221774
-0.4452509974947753,-0.3081999982389359
-0.4452510565541241,-0.3081999084267816
-0.447450996867603,-0.3047000033826107
-0.4491509257695856,-0.302000116297307
-0.4491510752252527,-0.3019998856528751
-0.449950971155349,-0.30080004175773073
-0.4499510011132423,-0.3007999958800685
-0.449951022877967,-0.3007999611882423
-0.4523508358233157,-0.29690026515205065
-0.4523511775326787,-0.2968997449445374
-0.4530509779131867,-0.2959000301152403
-0.4550509336471699,-0.2930000947526699
-0.4550510473858665,-0.29299989515038305
-0.45685094727245423,-0.28910011206277636
-0.4568510286372431,-0.2890998812459322
-0.4568510291278876,-0.2890998794631098
-0.456950889896927,-0.28870043638695225
-0.45695114488021515,-0.28869957449763917
-0.45815098809531846,-0.28520003178692116
-0.45815101009433745,-0.2851999682838751
-0.4595509867215788,-0.2812000350631854
-0.4608509519069931,-0.27740013763801125
-0.4608509525920752,-0.2774001354390516
-0.4608509828821474,-0.27739999979218544
-0.46085099899363424,-0.2773998536553156
-0.46085099899363424,-0.2773021969220151
-0.4608510545899504,-0.27730111587760853
-0.4608512207922695,-0.277300046239937
-0.46085149584689306,-0.2772989992953762
-0.46085187685155815,-0.2772979860908537
-0.46255090997563425,-0.2734002042179731
-0.46255109656247256,-0.27339979972735196
-0.4644509706886732,-0.2695000580998876
-0.4644509989642628,-0.26949999820569
-0.46445102381341463,-0.26949994208738437
-0.4647508770071644,-0.26880028463530153
-0.46475113748375196,-0.2687997230200006
-0.4663509868477016,-0.2656000242921015
-0.4663510108883003,-0.2655999755848636
-0.46825095385337573,-0.26170009265655075
-0.4682509556275764,-0.261700088826255
-0.4682510279817915,-0.2616999055069773
-0.4682510293060933,-0.26169990148465844
-0.4686509451488859,-0.26040017499558255
-0.4686510588848379,-0.2603998269811354
-0.46955095324680596,-0.257800132157672
-0.46955099520070936,-0.2577999996842236
-0.4695510306079605,-0.2577998630047001
-0.47045097031586736,-0.2539001242704372
-0.47045103067046723,-0.2538998764604776
-0.47145096770506184,-0.25000012202555866
-0.47145103319019666,-0.2499998787577808
-0.47255096601157287,-0.24610011693653777
-0.4725509879369309,-0.24609999868074983
-0.47255099899363423,-0.24609987808841194
-0.47255099899363423,-0.24590205486070532
-0.4725510478081933,-0.24590104173051366
-0.4725511937996288,-0.2459000379864491
-0.4725514356154056,-0.24589905292768105
-0.4725517710152257,-0.24589809568026944
-0.47405070610246347,-0.242200722465083
-0.47405102480930417,-0.24220001275872183
-0.4740513950069821,-0.24219932849937872
-0.4763509344432135,-0.23830010945533414
-0.4763509359749769,-0.23830010670871404
-0.47635098647249324,-0.23829999861048068
-0.4763510299627605,-0.2382998761236181
-0.4764506464181466,-0.23790141030207385
-0.4764509223321635,-0.2379004879634757
-0.4764512812692245,-0.23789959465433516
-0.4764517202335814,-0.2378987378303581
-0.47845098453979384,-0.2344000252944863
-0.4784509992574302,-0.23439999920480825
-0.47845101249942074,-0.23439997512117358
-0.48035063092548164,-0.23090067802053507
-0.48035146188294453,-0.23089938281458633
-0.48065092606458504,-0.23050009723906567
-0.480650926507674,-0.2305000966189825
-0.4806509887701278,-0.23049999538747373
-0.48065104271707493,-0.23049988631923993
-0.48215093241532475,-0.22660017310379046
-0.48215099309951687,-0.22659999707315226
-0.48215104045553686,-0.22659982033186915
-0.4830509703158673,-0.22270012427043742
-0.4830510306704672,-0.2226998764604779
-0.4840509707204278,-0.21880011026563148
-0.4840509969222287,-0.2187999980570911
-0.4840510174652674,-0.21879988917028392
-0.48425095918851435,-0.21760023883080185
-0.48425104972584415,-0.21759976324979302
-0.48485098263983567,-0.2148000763178328
-0.4848509982712201,-0.21479999770519895
-0.4848510105383117,-0.21479992495967307
-0.48545098360314465,-0.2109001000382591
-0.48545099899363425,-0.2108998983414067
-0.48545099899363425,-0.20700003421248273
-0.48545099876573566,-0.20699999911461733
-0.4854509981394471,-0.20699996668668763
-0.4853509997542991,-0.20310002966591603
-0.4853509990797375,-0.20310000809907447
-0.48535099705912954,-0.20309996227713253
-0.485151005902659,-0.19920013472595746
-0.48515099553571783,-0.19919986514124832
-0.48505100245609534,-0.19530013503597007
-0.48505099899363424,-0.19529986491962292
-0.48505099899363424,-0.19140013508037707
-0.48505100245609534,-0.19139986496402991
-0.48515099553571783,-0.18750013485875167
-0.485151005902659,-0.18749986527404253
-0.4853509784015022,-0.1836004015466
-0.48535105012311747,-0.18359960119009444
-0.4858509161443497,-0.17970064622448279
-0.4858511608135118,-0.17969936890260352
-0.4868509989936029,-0.1758000000002484
-0.48785098643047037,-0.1719000489964654
-0.4878510120264972,-0.17189995112689493
-0.48825098052380056,-0.17040006926200738
-0.48825099753594753,-0.17040000179277556
-0.4882510140379057,-0.17039992778760005
-0.488750949973915,-0.16800023529475558
-0.4887510586897578,-0.1679997671852443
-0.4897509989936029,-0.16410000000024838
-0.4907509911100623,-0.16020003074605665
-0.4917509790274367,-0.15620007986491338
-0.4917510202051912,-0.1561999204567925
-0.49215098838796867,-0.154700039771377
-0.49215100897659464,-0.1546999600682817
-0.49275099129535915,-0.15230003079322357
-0.4927510068772053,-0.15229996925419909
-0.4937509677050619,-0.14840012202555838
-0.4937510331901967,-0.14839987875778052
-0.4948509989935967,-0.14450000000027144
-0.49595072823325764,-0.14060095996874608
-0.4959510429163669,-0.1406000169999612
-0.4959514450542044,-0.14059910787909569
-0.4960509472235749,-0.14040010354035487
-0.4960509476893197,-0.14040010255534452
-0.49605103197672284,-0.1403998890570293
-0.4971509667200645,-0.1367001085566983
-0.4971509961580815,-0.1367000011380189
-0.49715102211144874,-0.1366998873007559
-0.4979509723614371,-0.13280012983206255
-0.4979509959277028,-0.13279999821111915
-0.4979510123830101,-0.1327998694536364
-0.49835099559786233,-0.12890003310882722
-0.49835099874177746,-0.12890000042272629
-0.49835100158028817,-0.12889996637353698
-0.4986509887145103,-0.12500013362865012
-0.4986510126678784,-0.12499986667617073
-0.49905099899362904,-0.12110000000010203
-0.49945099561098505,-0.11720003298088073
-0.499450998718748,-0.11720000067891412
-0.49945100159015204,-0.11719996624530632
-0.4997509949774769,-0.11330005221008438


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000200.csv <==
X,Y
-0.5028461505191956,-0.12110007030700377
-0.502846174168241,-0.12109992937130028
-0.5034461532609235,-0.11720006526886412
-0.5034461716998063,-0.11719993449935041
-0.5039461465030205,-0.11330013103428017
-0.5039461833822442,-0.11329986948491327
-0.504546163303,-0.1094
-0.5051461532616363,-0.10550006526886412
-0.5051461717005191,-0.10549993449935041
-0.5056461206966942,-0.1016003323291853
-0.505646163303,-0.10159966495077266
-0.505646163303,-0.09380006565592511
-0.5056461616621146,-0.09379993436458248
-0.5055461633871079,-0.08980000336431926
-0.5054461684592092,-0.08590020109216263
-0.5054461427790511,-0.08589979989149824
-0.505046176937022,-0.08200013293171447
-0.5050461530541184,-0.08199986676453845
-0.5047461735921389,-0.07810013375880603
-0.504746156432338,-0.07809986602209124
-0.5045461701602206,-0.07420013371580293
-0.5045461496422009,-0.07419986680720927
-0.504146176937022,-0.07030013293171447
-0.5041461530541184,-0.07029986676453845
-0.5038461684272334,-0.06640006661503407
-0.503846156486265,-0.06639993353683332
-0.503446163303,-0.0625
-0.5030461682388567,-0.05860004812460314
-0.503046157481722,-0.05859995197445605
-0.5026461773770647,-0.05530011611103326
-0.5026461440747468,-0.05529988463048048
-0.5025461793560448,-0.05470009631826944
-0.5025461436814354,-0.0546999043448726
-0.5009461762229734,-0.046900062984870455
-0.5009461488453562,-0.04689993735020989
-0.5000461922193692,-0.043000125304266515
-0.5000461374620867,-0.04299987402554771
-0.49924618358371015,-0.03910009886846204
-0.49924614492525937,-0.039099900760200694
-0.49874618048615144,-0.03640009278901772
-0.4987461477892201,-0.036399906917320604
-0.4985461702960919,-0.03520004195855137
-0.49784616724271946,-0.031200022512693645
-0.49714616330295336,-0.027299999999740487
-0.49644621942530115,-0.02340031268139211
-0.4964460698783708,-0.023399696369955113
-0.4952462460104881,-0.01950026879933652
-0.4952460950932837,-0.019499727161135037
-0.49484616980360785,-0.017900026002431277
-0.494846156537413,-0.017899974065249704
-0.4942461688457063,-0.015600021247041112
-0.4942461578491469,-0.015599978729973051
-0.493246163303,-0.0117
-0.49224625912978975,-0.007800373724480041
-0.4922460951434584,-0.007799620253982552
-0.49154616960870384,-0.0039000351317785547
-0.4915461565205124,-0.0038999649571474244
-0.4909461901554599,-0.000800138737709696
-0.4909461290296983,-0.0007998629067931558
-0.49074624919164167,-3.4355456665467274e-07
-0.49074610074131886,3.485579378278838e-07
-0.48934618613677033,0.007799872783279665
-0.48934613423998513,0.0078001259397312795
-0.4884461922193687,0.011699874695735633
-0.48844613746208626,0.011700125974454436
-0.4876461650937659,0.015599991270016138
-0.48704617035184233,0.018499965930595445
-0.48704615647992144,0.018500034115392628
-0.48684616837828515,0.019499974623574414
-0.48604621575078,0.02339974431707248
-0.486046123614996,0.023400257972026006
-0.485446163303,0.0273
-0.4848461715295834,0.03119994652720777
-0.4848461539768956,0.031200053292025038
-0.4841461819557046,0.03519989341311664
-0.4841461468493958,0.03520010694842741
-0.4835461718923473,0.039099944169242444
-0.4835461553144446,0.03910005591988742
-0.48314617740342847,0.04189990129700037
-0.483146145467212,0.041900098096833864
-0.482946212505744,0.04299972938490804
-0.48294612832623857,0.04300027281873915
-0.48244617170051934,0.04689993449934925
-0.4824461532616364,0.04690006526886311
-0.4812462854815728,0.054699205839277065
-0.48124619389217055,0.054700002339252506
-0.481246163303,0.05470080350411202
-0.481246163303,0.06249986531700446
-0.48124616675527543,0.06250013463874099
-0.4813461615769333,0.06639993268339661
-0.481346163303,0.06640006733872975
-0.481346163303,0.07419993266127026
-0.4813461615769333,0.07420006731660339
-0.481246163303,0.0781
-0.481146163303,0.082
-0.48104616674622913,0.08589986571406422
-0.48104615300035375,0.08590013393440116
-0.4807461679158896,0.08979994003243529
-0.4807461573183763,0.08980005984623717
-0.4803461886251595,0.09379974677840543
-0.48034615026963684,0.0938002541505822
-0.4801461667381907,0.09769993301378001
-0.4801461581586403,0.09770006687667525
-0.4798461735252868,0.10159986711027141
-0.4798461463542457,0.10160013220028358
-0.4793461758759236,0.10549990193119604
-0.4793461470486296,0.10550009752622243
-0.4792461760659005,0.1060999234225973
-0.4792461516730553,0.10610007675763528
-0.47874618129613367,0.10939988124531796
-0.4787461480292857,0.10940011913497155
-0.47849619720668934,0.11134973555122338
-0.478496142855861,0.11135026581657766
-0.47834616589216594,0.11329996634461349
-0.4783461630292107,0.11330000067690436
-0.47834615993058827,0.11330003288386505
-0.4779461699252163,0.11719993543624103
-0.47794616281618657,0.11719999721922149
-0.4779461530243108,0.11720006681342239
-0.47734622394515563,0.12109960582793104
-0.4773461327151037,0.12110039764265222
-0.4770461735252868,0.12499986711027156
-0.4770461463542457,0.1250001322002834
-0.47654619720596425,0.12889973555687884
-0.4765461428551359,0.12890026582223313
-0.4762461785912941,0.13279980125217672
-0.47624613299268614,0.13280019701704016
-0.4756461664603932,0.13669997947694432
-0.475346180015679,0.13859989415300342
-0.47534614228748523,0.13860010507757378
-0.4749462094125622,0.14059976945218897
-0.4749461275522945,0.1406002323795859
-0.4743461732673011,0.14449993523204296
-0.4743461517262109,0.14450006449925357
-0.4736462097983356,0.14839974095455896
-0.4736461298352566,0.14840026104839868
-0.47314618020765997,0.1522998681436526
-0.47314614973973534,0.15230013224183087
-0.47274616923889456,0.15619994212502805
-0.47274615608683523,0.15620005772931803
-0.4722461777357719,0.16019988453782513
-0.472246151430847,0.16020011575349166
-0.47184618635888864,0.16409977520508584
-0.47184612102049595,0.16410022198314628
-0.47144617826810636,0.1661999214331915
-0.47144614595304124,0.1662000780748143
-0.4710461817278805,0.1679999170880377
-0.4710461422073629,0.16800008227298469
-0.4700461789006912,0.17189993916900403
-0.4700461462556087,0.17190006044075093
-0.4689461973989992,0.17579987911418465
-0.46894613210650427,0.17580012166633327
-0.4679462886716974,0.17969951106207996
-0.4679460853804993,0.17970049870400417
-0.46744628926056137,0.18289919387160716
-0.467446194839719,0.18290000244894908
-0.467446163303,0.1829008159094882
-0.467446163303,0.183599865405408
-0.4674461564097714,0.18360013441795822
-0.467246163303,0.1875
-0.467046163303,0.1914
-0.46684617511390764,0.19529976968730112
-0.46684615327240353,0.19529999859651362
-0.4668461114469476,0.19530022470956038
-0.4659462113051707,0.19919979199059343
-0.4659461550333294,0.19919999736869537
-0.46594608227672124,0.19920019750155443
-0.4643462138291898,0.2030998768424124
-0.46434611591323216,0.20310012439814057
-0.463546242291202,0.2051997926559698
-0.46354609313842027,0.20520021049373927
-0.4629462194322621,0.2069998316122136
-0.4629460959331466,0.20700016421401754
-0.4613462045561189,0.2108998994455226
-0.46134611792585367,0.2109000987620243
-0.4596461994446387,0.21459992133878641
-0.4596461245891665,0.214600077427667
-0.45954625915846625,0.2147998082890675
-0.4595460753457072,0.2148001954606507
-0.4577461961639433,0.21879992697568154
-0.45774612823153954,0.2188000719887873
-0.4558462401487815,0.22269984226392214
-0.4558462157035791,0.22269988795799267
-0.4558461530883051,0.22269999242526595
-0.45584598091727013,0.22270018238672987
-0.45574753343762814,0.2227986298663719
-0.45574688778529343,0.222799337248846
-0.4557463092276353,0.22280010048402485
-0.45574580257172065,0.22280091323040974
-0.4557453720272058,0.22280176873512786
-0.4540462777131568,0.22659974425964954
-0.4540460251348572,0.22660023865506487
-0.4518475772690184,0.23039755769605907
-0.4518470757776454,0.23039853931259546
-0.45184667988663413,0.2303995680666618
-0.4518463939532857,0.23040063263546745
-0.45184622112467226,0.23040172130203354
-0.451846163303,0.23040282208415366
-0.451846163303,0.23049975844850368
-0.4518461523335341,0.23049999689617842
-0.4518460367059585,0.23050020572119237
-0.4494461994369909,0.23439994128326488
-0.4494461256404699,0.23440005775021291
-0.4479462186997278,0.23669991505935073
-0.44794610955608855,0.23670008599605832
-0.4469461826385262,0.23829996906415807
-0.4469461441827734,0.2383000310713682
-0.44454640577425597,0.24219960598420912
-0.44454595640169314,0.24220041380261367
-0.44404619593249156,0.2431999347410169
-0.4440461315829441,0.2432000657058301
-0.44264645606971936,0.24609939355465277
-0.44264595035035004,0.24610063885794992
-0.44134621211210984,0.2499998535726705
-0.4413461059796076,0.25000014330848097
-0.44014627797453104,0.2529997133211724
-0.44014606566370956,0.2530002929178713
-0.4398462019327212,0.2538998841108364
-0.4398461273780892,0.2539001167559602
-0.4386462222284336,0.25779980849234085
-0.43864614970582894,0.25779999382624774
-0.43864602106933415,0.25780024117982464
-0.43634634804077904,0.2616996867489835
-0.43634600066582946,0.2617003252743411
-0.43624627424808177,0.26189977810983645
-0.4362461537360471,0.2618999940658962
-0.436246016585195,0.26190019387809943
-0.4334462110551216,0.2655999368999821
-0.43344611650672366,0.26560006381410406
-0.4323462144157409,0.2670999303018079
-0.4323461133438094,0.26710007053162205
-0.4306461882821744,0.2694999647362832
-0.4306461377470602,0.26950003485000884
-0.4284462072551468,0.2724999400662544
-0.428446117672859,0.2725000586683241
-0.427746342350342,0.27339976979727465
-0.4277459973007324,0.2734002397820533
-0.42504630371155755,0.2772997971886391
-0.42504603256673495,0.2773002091790241
-0.424546183304221,0.2780999679990464
-0.4245461428440917,0.27810003171230785
-0.42254622913311035,0.2811998979643289
-0.4225460998486341,0.28120010353180747
-0.42064621567000343,0.2842999145600996
-0.42064610771536787,0.2843000833824481
-0.42004626923590094,0.28519984110164853
-0.4200460632144099,0.28520016264495884
-0.41764628976730017,0.28909979449651213
-0.4176460185234676,0.28910019304037654
-0.41674618206533387,0.29029997498455484
-0.4167461446899034,0.2903000251286804
-0.41474627889843535,0.29299984394716233
-0.41474615786372987,0.2929999953118383
-0.4147460259801965,0.29300013732380353
-0.41084621091867435,0.2968999523853256
-0.41084611448245767,0.29690004638051515
-0.40884626094809423,0.29879990723816047
-0.40884606806774065,0.29880009523625933
-0.4068462134913502,0.3007999498126498
-0.4068461117770246,0.30080004881508193
-0.40494626635965336,0.302599902368381
-0.4049460629217191,0.3026001003822809
-0.4028462636842809,0.3046998996197191
-0.402846065670381,0.3047001030576534
-0.40104625566744734,0.30659990250519453
-0.40104607346070253,0.306600099825775
-0.3992464156470603,0.30859971961871074
-0.3992459317149069,0.30860029775711967
-0.3971462198835045,0.31129992725463707
-0.39714610800725253,0.3113000737286633
-0.396246182522228,0.3124999743753627
-0.3962461437727187,0.3125000253903657
-0.39324621554607686,0.31639993208500006
-0.39324611217451405,0.3164000687599983
-0.3903463176109196,0.3202997924834529
-0.39034598934915676,0.3203001913502276
-0.3893461949680155,0.32139996516948294
-0.3893461319513559,0.32140003511484133
-0.3868463966188199,0.32419973868728164
-0.38684589732344676,0.3242002279834742
-0.3854462089682759,0.325399960859335
-0.3854461167535538,0.32540003808691054
-0.3821465688900217,0.32809966815707314
-0.382145792748534,0.328100370555466
-0.38154634587306263,0.3286998174309374
-0.3815459637008221,0.328700163777146
-0.3776463902657074,0.33189981377518885
-0.37764615436822635,0.33189998622538874
-0.37764590071263765,0.3319001312961812
-0.3774473413775021,0.33199941096374896
-0.37744657719950736,0.33199983362695157
-0.37744585075974496,0.3320003182891658
-0.3774451670763907,0.33200086160239184
-0.3737462666563223,0.3351999106143428
-0.37374605544188655,0.3352000838929771
-0.37284660913560996,0.33589965324230336
-0.3728457572124646,0.3359003925551842
-0.3698463025321196,0.3387998654128511
-0.36984601454013266,0.33880012397005616
-0.36864674240065076,0.3397995174196244
-0.36864565902654345,0.33980056030817396
-0.365946163303,0.342800000001
-0.36504618087482393,0.3437999804767512
-0.3620463155548017,0.3470998325240181
-0.36204601840437634,0.3471001738793484
-0.3615462224320562,0.34769992904613256
-0.3615461017161346,0.34770006883337895
-0.3581462605150584,0.35149989135222887
-0.35814606021386375,0.35150010309013624
-0.35804623959396226,0.35159992371003773
-0.35804608394377896,0.3516000730950194
-0.35424632203817974,0.355099853797545
-0.354246010704985,0.355100152599015
-0.35384635281484295,0.3554998104891571
-0.35384615466410435,0.35549998939178523
-0.3538459393253922,0.35550014718628514
-0.35034619237803266,0.35779998089454995
-0.35034613435512607,0.3578000192995826
-0.3479463589293045,0.35939986958346365
-0.3479459737062525,0.3594001390386148
-0.3464463589119841,0.3604998565544117
-0.3464459553016598,0.36050012480180416
-0.3424467693109012,0.3628996363962593
-0.3424456114469388,0.36290044148584893
-0.3419463693555495,0.36329983515896036
-0.341945941760573,0.36330014335198213
-0.3385463485440444,0.36549988013914775
-0.33854598325702445,0.36550012753356603
-0.3361462338336221,0.3671999500418094
-0.3361460936038079,0.3672000511137409
-0.3346462209284284,0.3682999577423525
-0.33464610454942456,0.3683000406765522
-0.33074694226070755,0.37099946072258705
-0.330746190616611,0.3710000327285163
-0.3307454933790052,0.37100066992499475
-0.33064632214410666,0.37109984115989336
-0.33064599147698415,0.3711001446965923
-0.32684623940339164,0.37429993591645966
-0.3268460884297577,0.374300065515087
-0.32604620467286666,0.37499996380236666
-0.3260461211847115,0.37500003532601617
-0.32294622846365606,0.3775999453501272
-0.3229460990355255,0.3776000556994779
-0.3214461821181203,0.3788999836945624
-0.32144614456537257,0.378900016396424
-0.3190461834740896,0.38099998235129656
-0.31904614295287287,0.3810000174439661
-0.3169462582061355,0.3827999186554553
-0.3169460646380689,0.3828000767403909
-0.3151461896588408,0.38419997950201273
-0.3151461366887261,0.3842000201633287
-0.3118462896279421,0.38669990430028633
-0.3118460314378131,0.38670008791112465
-0.3112463689200174,0.38709986292298837
-0.31124594572018977,0.3871001171609747
-0.30734623984358656,0.38919995878683805
-0.30734608745482983,0.38920004247597534
-0.30484644230400665,0.39059984376043627
-0.3048458943195921,0.3906001729189051
-0.30344633433612517,0.3914998900511338
-0.3034459842806781,0.3915000963976349
-0.2995461958762992,0.39359998246153116
-0.29784653414772005,0.39449980367144233
-0.29784580929446,0.39450022527916184
-0.2956463691655382,0.3958998689975666
-0.29564594617790446,0.3959001113472028
-0.29174634811672656,0.39789990522473
-0.2917459715813345,0.39790007988502735
-0.29054656875989165,0.3983998310606285
-0.2905457733612909,0.3984002021929973
-0.2878463416733139,0.3997999075126891
-0.28784597838733983,0.3998000785901556
-0.28384617949130136,0.4014999931209719
-0.2819464225606234,0.40229989083988665
-0.28194589386466395,0.40230008083250085
-0.27994620493487893,0.40289998751143635
-0.2799461214701656,0.40290001180000456
-0.27604622374374843,0.4039999829536094
-0.2760461024720063,0.4040000155986907
-0.2721462248889128,0.4049999842097403
-0.27214610135295547,0.40500001429716415
-0.2682462967277772,0.4058999692106668
-0.2682460284551812,0.4059000237976739
-0.26654641584465333,0.40619995543464943
-0.2665459132342193,0.40620005683458654
-0.2643461803224317,0.40669999613294733
-0.2643461462965312,0.4067000039255697
-0.26044628924273117,0.4075999709379851
-0.2604460360862803,0.4076000228347702
-0.2565462278012509,0.40829998842421134
-0.2565460985340444,0.40830000996530086
-0.252646163302,0.408900000001
-0.2487463956815859,0.4094999642502945
-0.24874593275418896,0.40950004611056223
-0.24524641757345322,0.4101999491467093
-0.24524616204003757,0.41019998725641543
-0.24524590399497928,0.410200000001
-0.24484722983929924,0.410200000001
-0.24484616875455786,0.4102000537169145
-0.24484511851918117,0.41020021431542436
-0.240946163302,0.411000000001
-0.23704629112391337,0.4117999737811203
-0.23704603433587873,0.4118000198419417
-0.233146163302,0.412400000001
-0.229246163302,0.413000000001
-0.22534620101876776,0.41359999419842036
-0.22534612562836798,0.4136000060773923
-0.22224625551503613,0.41409998512792967
-0.2222460706185071,0.4141000115864366
-0.22144641821651884,0.41419996813668514
-0.22144591024932944,0.41420004428521734
-0.21744628164607838,0.4148999792907863
-0.21744604413480073,0.41490001527884607
-0.213546163302,0.415400000001
-0.2096462292275366,0.41589999154900814
-0.20964609718372937,0.4159000067823611
-0.20574629554383086,0.4162999864377353
-0.2057460314456526,0.41630001690565993
-0.2018462292275366,0.4167999915490081
-0.20184609718372937,0.41680000678236107
-0.197946163302,0.417200000001
-0.19404620746530477,0.4175999954714303
-0.1940461191785501,0.41760000490360555
-0.190446452266768,0.41799996789380356
-0.1904458725589704,0.418000000001
-0.19014643253536223,0.418000000001
-0.19014589442196325,0.41800001378971985
-0.186246163302,0.418200000001
-0.182346163302,0.418400000001
-0.17844623046408373,0.4185999965567906
-0.17844609607375778,0.4186000017248011
-0.174546163302,0.418700000001
-0.170646163302,0.418800000001
-0.166746163302,0.418900000001
-0.1628462910481249,0.418999996725484
-0.1628460356753204,0.419000006382384
-0.15884622711348162,0.4191999968104259
-0.1588460994317978,0.4192000016386975
-0.154946163302,0.419300000001
-0.15104629776399242,0.4193999965532566
-0.15104602897232997,0.419400006889701
-0.1471462977199582,0.4195999931077714
-0.147146028707408,0.419600000001
-0.14324629798499552,0.419600000001
-0.143246028663259,0.4196000034532754
-0.139346163302,0.419700000001
-0.1354462306186034,0.41979999827493325
-0.13544609596327023,0.419800000001
-0.13154629798499554,0.419800000001
-0.131546028663259,0.4198000034532754
-0.1276462306186034,0.41989999827493324
-0.12764609596327023,0.419900000001
-0.11204629798499553,0.419900000001
-0.11204602866325901,0.4199000034532754
-0.10814623061860339,0.4199999982749333
-0.10814609596327025,0.420000000001
-0.01824623064072975,0.420000000001
-0.01824609598539662,0.4199999982749333
-0.01434629794074099,0.4199000034532754
-0.014346028619004463,0.419900000001
0.059853769359270254,0.419900000001
0.05985390401460338,0.41989999827493324
0.06375370205925901,0.4198000034532754
0.06375397138099553,0.419800000001
0.11065376935927025,0.419800000001
0.11065390401460339,0.41979999827493325
0.11455370205925901,0.4197000034532754
0.11455397138099553,0.419700000001
0.14965376935927024,0.419700000001
0.1496539040146034,0.41969999827493326
0.153553702059259,0.4196000034532754
0.15355397138099552,0.419600000001
0.16925376935927025,0.419600000001
0.1692539040146034,0.4195999982749333
0.173153702059259,0.4195000034532754
0.17315397138099553,0.419500000001
0.17705376935927025,0.419500000001
0.1770539040146034,0.4194999982749333
0.180953702059259,0.4194000034532754
0.18095397138099553,0.419400000001
0.18485376935927025,0.419400000001
0.18485390401460342,0.41939999827493324
0.188753836698,0.419300000001
0.192653836698,0.419200000001
0.20045376946975776,0.4190000017248011
0.20045390386008372,0.4189999965567906
0.20435370236832998,0.41880000688970104
0.20435397115999243,0.4187999965532566
0.20825376946975777,0.4187000017248011
0.20825390386008372,0.4186999965567906
0.21215382998880397,0.41850000034506135
0.21215384340766172,0.41849999966551693
0.21615370907032067,0.41830000638238396
0.21615396444312537,0.41829999672548396
0.220053836698,0.418200000001
0.22395377906525987,0.4181000014787626
0.22395389428443088,0.418099997258789
0.2260536711918697,0.41800000788224434
0.22605400137824583,0.4179999817031949
0.2278537925745501,0.4178000049036055
0.22785388086130476,0.41779999547143026
0.231753836698,0.417400000001
0.23565377057972936,0.4170000067823611
0.23565390262353658,0.41699999154900813
0.23955377119734853,0.4165000083985194
0.23955390196686394,0.41649998995963633
0.24345370615511328,0.41590002008452104
0.24345396770448016,0.4158999832052974
0.24735370619426758,0.4154000167322478
0.24735396620041067,0.4153999767569776
0.2512537281352922,0.4147000194866142
0.25125394564584047,0.4146999827987094
0.25505302239268574,0.4141001285755233
0.2550538392239023,0.41410003219394964
0.2550546610914452,0.414100000001
0.2553535910793753,0.414100000001
0.2553538356253899,0.41409998856140784
0.25535407803555243,0.41409995434254415
0.25905379709969445,0.41340000749257133
0.25905387617671266,0.4133999919028025
0.2629537114271075,0.41260002569759335
0.26295396057004194,0.41259996823893796
0.2668537135216609,0.4116000315846767
0.2668539606026292,0.411599971407624
0.2707536130249598,0.4107000516178554
0.27075406241194,0.4106999582021222
0.2734535632664312,0.4102000506364757
0.27345383250079114,0.4101999858818534
0.27345409338770904,0.41019989304695453
0.27465381015047824,0.4097000110624674
0.27465386330568925,0.4096999890850249
0.2785537938761571,0.40810001756893555
0.2785538796729558,0.40809998281101767
0.282553622859903,0.4065000855362388
0.2825538317346903,0.4064999911693681
0.28255402094654375,0.4064998618145922
0.28295363250510763,0.40620015314566926
0.28295402507329676,0.40619982777215724
0.2853106931724759,0.4040451597955364
0.28531161722886456,0.404044406582149
0.28531262066074675,0.40404376289350213
0.2864537567509688,0.4034000450993253
0.2864539150206591,0.4033999521371528
0.28825354079451804,0.40230018083090563
0.28825410623316916,0.40229978180586307
0.2903537112790129,0.4006001015306563
0.29035395564780536,0.40059989096367843
0.2927532393456608,0.39840054757397764
0.2927538559512614,0.39840002455536755
0.2927545109493708,0.39839955050008613
0.29425357829394605,0.3974001722703693
0.29425407298489137,0.3973997984621809
0.29765317254838664,0.3945005664815526
0.29765385782823944,0.3945000293927738
0.2976545852234745,0.3944995508857153
0.2981536514074742,0.39420011117531545
0.2981540122281851,0.3941998739793286
0.30205372558592053,0.391400079773775
0.3020539435075803,0.3913999145533358
0.3030535453471552,0.39060023308167585
0.3030541438478532,0.39059978817351504
0.30595373399528153,0.388600070830461
0.3059539410535626,0.38859993163011414
0.30885366879992265,0.3867001100031886
0.3088538320159501,0.38669999392331167
0.3088539858952004,0.38669986572351966
0.30985374223853324,0.38580008501452007
0.30985393318600746,0.3857999172969936
0.31335357683785675,0.38280022273826564
0.3133541105028177,0.3827997946473867
0.3137535672077514,0.38250020211868646
0.3137540781363115,0.3824997650880482
0.3174538109096487,0.3789000250923688
0.3174538621402483,0.3788999745587517
0.317653836698,0.378700000001
0.321353836698,0.375000000001
0.3215537851161902,0.37480005158280977
0.3215538868276436,0.37479994700680536
0.3250537364338825,0.3711001059944956
0.3250539398665896,0.3710998968324104
0.3254534135283839,0.3707004231706161
0.3254543051803064,0.37069962761762826
0.3293538238063218,0.3676000102482314
0.32985380760587396,0.367200023274697
0.32985386545743584,0.3671999763167587
0.33325360882735805,0.3644001876591757
0.33325407474545016,0.36439982543286986
0.3347537585542531,0.3633000573064144
0.33475391267505683,0.36329993985249665
0.3371537792647485,0.36140004546899074
0.33715389475962065,0.36139995533821484
0.3397536890830396,0.3594001135509695
0.3397539882443025,0.35939989175364107
0.3411537691104462,0.35840004827782407
0.3411539027255289,0.35839994961157
0.3449510136291794,0.35550215444825783
0.3449518179493038,0.35550159789393837
0.3449526705381468,0.35550111854454836
0.3449535640073068,0.35550072055405463
0.3449544906141197,0.35550040737138067
0.34495544232875563,0.3555001817105185
0.34495641090380436,0.35550004552701
0.3449573879457458,0.355500000001
0.34505357012161375,0.355500000001
0.3450538310058457,0.3554999867545222
0.3450540201719788,0.35549980660950886
0.348753741562464,0.35160010027899735
0.34875393443859437,0.3515999022604056
0.3489537023245183,0.35140013437448175
0.3489539610083232,0.35139985626718884
0.3521538168717018,0.34770002292515734
0.35215385665622345,0.3476999771916018
0.3528538287816638,0.34690000904824136
0.3555537370512209,0.34380011441026487
0.35555393960671,0.3437998885165641
0.3567537656936982,0.3425000769223269
0.35675390458132367,0.3424999203118809
0.359053454483483,0.3398004486876069
0.35905426669666457,0.339799596877252
0.36065377490157996,0.3383000579351438
0.3606538965944226,0.3382999401045774
0.3630535716937656,0.3359002650052344
0.3630541199095484,0.3358997545509914
0.36455380331792003,0.33460002893040264
0.36455386958690594,0.3345999705143947
0.36745382923319836,0.3320000066935808
0.368453798290227,0.3311000345679957
0.3684538754440102,0.33109996581334394
0.3718536466368644,0.328100167702002
0.3718540346245406,0.3280998416597675
0.3723537204810088,0.32770009297459296
0.3723539474638519,0.32769990059574833
0.37625356848730085,0.3242002407029095
0.3762540694832422,0.3241997248911684
0.3795537107995029,0.32030014879013297
0.3795539799266408,0.3202997851595388
0.380153836699,0.319400000001
0.38215381281319166,0.3164000358297125
0.3821538608776727,0.31639996436927176
0.3840535724214925,0.31360038946259
0.3840541347401077,0.31359963572853466
0.384953807688713,0.3125000354567952
0.3849538650845545,0.3124999640446976
0.3879534550374666,0.30870048343767564
0.38795427222973417,0.30869956446926583
0.38805378716972655,0.30860004952927345
0.38805388688218656,0.3085999511374499
0.39185314192559584,0.3049006764899198
0.39185386477709405,0.3049000347215096
0.39185464354912397,0.30489946210025065
0.39215360336239946,0.30470015555806707
0.3921540521337434,0.3046998204712139
0.3957536298672025,0.3017001723599979
0.39575405208468983,0.30169983846098264
0.3969537998348761,0.3008000276483429
0.3969538730704831,0.3007999717112909
0.3996538242450656,0.29870000968661564
0.40195379890405675,0.29690002957886763
0.4019538739453329,0.296899969737542
0.40355371653114386,0.29560009763657064
0.4035539596895755,0.29559990594861874
0.4069537492845587,0.29300006684657276
0.40695392123529905,0.29299992955325077
0.40755379175119,0.292500037456675
0.40755388079945926,0.292499961553574
0.4114535867717563,0.28910021788541757
0.41145367811570116,0.289100126651584
0.4114538243153329,0.2890999941439617
0.411453836699,0.2890997420686269
0.411453836699,0.2878108648557835
0.41145389111791664,0.287809796868098
0.4114540538109627,0.2878087399432721
0.4114543230928657,0.2878077050295696
0.41145469617424146,0.2878067028472499
0.4114551691904884,0.28780574377752094
0.41145573724181944,0.28780483775500454
0.41145639444401677,0.2878039941648276
0.41145713398938427,0.28780322174540507
0.41145794821726567,0.28780252849792254
0.4114588286933982,0.2878019216034549
0.41535375750733533,0.2854000488352433
0.4153539141097379,0.2853999483931748
0.41565363634068675,0.28520013357254215
0.415653829757113,0.2851999914118232
0.4156540093500338,0.285199832144856
0.41925360168918535,0.281700228481792
0.4192540414537643,0.2816997440562946
0.41965337628956073,0.28120057551154903
0.4196543729409302,0.2811994944005229
0.4231537805015564,0.2779000529862183
0.42315389131243897,0.27789994538656104
0.42375377955083326,0.27730005714816675
0.42375389471748354,0.27729994373968264
0.42705380768868845,0.27410002813124146
0.4270538652711596,0.27409997142784037
0.4277537168973666,0.2734001198016334
0.4277539602988753,0.2733998841251794
0.43095377490158,0.27040005793514377
0.4309538965944226,0.2703999401045774
0.431853708640004,0.269500128058996
0.43185396909309737,0.26949987643224244
0.434853802202302,0.2667000321969848
0.43485387148148674,0.26669996811613716
0.43605377742637996,0.26560005433331835
0.4360538967941972,0.265599946582158
0.4387537846533629,0.26320004626289967
0.4387538874981401,0.2631999523758687
0.4403535546363113,0.26170026443383315
0.44035407694845,0.2616996970765195
0.44265382292381233,0.25880001736845404
0.44265385054534573,0.25879998269181786
0.4434536636266917,0.2578002163401354
0.4434538294687491,0.25779998640962953
0.44345395625385214,0.25779976686903827
0.44545381593390915,0.2539000404919272
0.4454538578140503,0.2538999596894495
0.44655377676558117,0.25180011441834504
0.4465538994270221,0.2517998870895602
0.4475537414077577,0.25000017152423604
0.4475539189252032,0.24999982184322644
0.4493534618033355,0.24610081227393968
0.4493538697409187,0.24610001880234456
0.44935434352409265,0.2460992627998657
0.4504538004099003,0.244500052785145
0.45045387169027545,0.24449994634771102
0.45195355857131503,0.24220042646345033
0.45195415475727385,0.24219960242815755
0.4543536663279045,0.23920021296361946
0.45435401788677526,0.23919979616362785
0.4551536060985483,0.2383002594253832
0.45515368937326095,0.2383001516997348
0.4551539995770397,0.23829978825954837
0.45815368288145675,0.23440019996380626
0.4581538264266618,0.23439999356546057
0.458153949521835,0.23439977435532994
0.45825332331440705,0.23420102677018592
0.45825388925561705,0.23420003387179456
0.45825455968825,0.23419910831425803
0.4612536989127189,0.2305001699361801
0.46125397869518453,0.23049977911804623
0.46215368699150455,0.2291002328793263
0.4621539984624197,0.22909977532958375
0.46395366718537767,0.22660023543658653
0.4639539792370121,0.22659974731997837
0.466153836698,0.222700000001
0.46615383913425407,0.22270000137529716
0.4661538391605034,0.2227000013264249
0.466153836699,0.222700000001
0.46825375667878766,0.21880014860896577
0.4682539214511738,0.21879985403792293
0.4700536944224842,0.21570024503277718
0.4700539517754362,0.2156997410790183
0.470453717979908,0.2148002671179573
0.4704539700857693,0.21479973989579987
0.4724537667429147,0.21090013641436625
0.47245389857947034,0.21089985973760048
0.47395379960402867,0.20750008408193493
0.47395387083020435,0.20749991467198908
0.4741538195090177,0.2070000429749558
0.47415385426693557,0.20699995717815708
0.47575381462232386,0.2031000538118981
0.47575385757881045,0.2030999457124928
0.4772537415147772,0.19920024747897933
0.47725390646525456,0.1991997441904
0.4778538123968082,0.19700008910803662
0.4778538578536544,0.1969999100927188
0.47825377488148046,0.195300262724458
0.4782538229379012,0.1952999982238173
0.47825384361721696,0.19529973018953933
0.47835383325125663,0.19140013446199242
0.47835384358770106,0.19139986567032996
0.47855383325479056,0.18750006716208373
0.4785538384228011,0.18749993277175778
0.47865381957216413,0.18360066794659882
0.4786539382984615,0.1835993396035004
0.4792536828518847,0.17970100000624953
0.47925388380614703,0.17970001196062746
0.47925417854090624,0.17969904772611833
0.48065382463361744,0.1758000336107086
0.48065384899257213,0.17579996647207605
0.48175380984687005,0.1728000732330818
0.4817538613650109,0.17279992600196728
0.482053836699,0.1719
0.4833537986588901,0.16800011412032964
0.48335387734189705,0.16799988678050104
0.4847536978136226,0.16410038689498002
0.4847540053867734,0.16409962513828147
0.4856538104711552,0.16210005828409957
0.48565386150108375,0.16209994109505105
0.4864537736509136,0.16020014973920527
0.4864538903714297,0.16019984665020076
0.48785378376398025,0.15620015124291356
0.4878538942214462,0.15619985044163986
0.4893536546181925,0.15230047341009942
0.4893540635339811,0.1522995463300378
0.4895537676724947,0.15190013805301064
0.48955389749963935,0.15189985813184154
0.49105373642068467,0.14840023398273572
0.4910539481909632,0.14839977114807548
0.49295371297474255,0.14450025396031788
0.4929539738907942,0.1444997530547704
0.4934537812681389,0.14360009977555002
0.49345388774357035,0.14359989791085934
0.4949538245889052,0.1406000242201896
0.4949538485587717,0.14059997565625804
0.49685380596900997,0.13670006307734803
0.49685386573335627,0.13669993612441617
0.4973538192147231,0.13560003846540916
0.4973538544920777,0.13559996167644803
0.49865373710298216,0.1328002145144999
0.49865391660657665,0.13279977740032217
0.5000538239635567,0.12890003547730639
0.5000538489240516,0.1288999643435997
0.5012537640033676,0.12540021202892798
0.5012538910621155,0.12539978254753834
0.5013536808086673,0.12500062356133085
0.501354067433632,0.12499940008995682
0.502853836699,0.1211
0.504353604850682,0.11720060280562673
0.5043541406306135,0.11719943012822479
0.5051538207148887,0.11570002997020888
0.5051538528765492,0.11569997013375541
0.5064538304901977,0.11330001146240426
0.5085537989722138,0.10940007006403019
0.5085538722863154,0.10939992882536925
0.5090537414906737,0.10840019041665237
0.5090539395424436,0.10839981359625832
0.5106537982313244,0.10550006972266193
0.5106538730357085,0.10549992914341834
0.5126537455317528,0.10160017777613205
0.5126538296918035,0.10159999705555108
0.5126538998779676,0.10159981046309699
0.5129536456440471,0.10070057316485859
0.5129540921932078,0.10069945251241189
0.5143537595414919,0.09770016533751741
0.5143539021964779,0.09769982970655756
0.5158538115548282,0.09380006537484653
0.5158538627125214,0.09379993496619637
0.5168537271729412,0.09130027381514698
0.5168539614112804,0.09129973275939919
0.5175537595414919,0.08980016533751742
0.5175539021964779,0.08979982970655757
0.5190537938653546,0.08590011136747808
0.5190538744315272,0.08589988680241827
0.5203538173847935,0.08200005794261962
0.5203538546608473,0.08199994162399642
0.5207537830126973,0.08070017448048397
0.5207538964140682,0.08069982748980298
0.5216538268231132,0.0781000285303395
0.5216538462463224,0.07809997135803297
0.5229537977889239,0.07420011673022826
0.5229538701006705,0.07419988157589526
0.5240537569324205,0.07030028280878181
0.524053820468929,0.07029999732959161
0.5240538517480794,0.07029970654295181
0.524253829828338,0.06640013397790877
0.5242538469881389,0.06639986624119397
0.5245538279449284,0.06250011380293123
0.5245538405015258,0.06249988592422861
0.5246538231569055,0.05950040626283654
0.524653881588143,0.059499595997713324
0.524753826869443,0.058600088466012355
0.5247538435257877,0.0585999112517601
0.5250538061114025,0.0547003976387669
0.5250538973414545,0.054699605824045726
0.526253836699,0.0469
0.526853836699,0.043
0.5274538167696231,0.039100129540950206
0.5274538598534785,0.03909987099647739
0.5281538201323033,0.03520009230016694
0.5281538499608067,0.03519990716735304
0.5285538194232641,0.032400120930151474
0.5285538567816364,0.03239987950418184
0.5287538259483364,0.031200064503981433
0.5287538482517222,0.031199935634833274
0.529453836699,0.0273
0.5301538137500152,0.02340012785862899
0.5301538628020115,0.023399872747818684
0.5317538063265798,0.015600148065548575
0.5317538713179677,0.0155998528693872
0.5325538164265649,0.012200086157849713
0.5325538540573796,0.012199913208102046
0.5326538064027235,0.011700151481382183
0.5326538714355898,0.011699849474777195
0.5335538222413562,0.007800062649790159
0.5335538496189735,0.007799937015129496
0.534353836699,0.0039
0.5351538236479928,6.362366015915049e-08
0.535153848173054,-6.392687240494369e-08
0.5358538056072167,-0.0038998267743502934
0.5358538735748238,-0.0039001720871778144
0.5364538195048553,-0.0066999197606576084
0.5364538513784997,-0.00670008073724781
0.5366538155831343,-0.00779988386273851
0.5366538604187041,-0.007800115633557423
0.537453836699,-0.0117
0.5382538236479928,-0.015599936376339944
0.538253848173054,-0.015600063926872309
0.5389538137500153,-0.01949987214137101
0.5389538628020115,-0.019500127252181317
0.5397538147621819,-0.023399893058011347
0.539753854173766,-0.023400107761056884
0.540353802896743,-0.027099791552748522
0.5403538282347708,-0.027100000681835223
0.540353836699,-0.02710021117019034
0.540353836699,-0.02729919649588834
0.5403538672881705,-0.027299997660747855
0.5403539588775728,-0.027300794160723296
0.5409538336958987,-0.031199980479841228
0.5415538337693138,-0.0351999804687576
0.5415538397021175,-0.03520001952026288
0.542153836699,-0.0391
0.5427538266576363,-0.04299993473113581
0.5427538450965192,-0.04300006550064966
0.543253836699,-0.0469
0.5437538296866916,-0.050799945303994454
0.5437538442850283,-0.05080005461940338
0.5442537868096611,-0.0543996407967601
0.544253836699,-0.054400362651228204
0.544253836699,-0.05469959648065736
0.5442538676475208,-0.05470040233077114
0.5445538263963537,-0.05859986606559888
0.5445538401422292,-0.058600134285935766
0.5446538332512567,-0.06249986553800975
0.5446538435877012,-0.0625001343296722
0.5450538263764576,-0.07029979871042456
0.5450538289659067,-0.07029999980288246
0.545053816134666,-0.07030020050225672
0.5446538448316971,-0.07419992070620353
0.5446538261642606,-0.0742000790105453
0.5442538666002319,-0.07719977574076084
0.544253787619813,-0.07720022085634129
0.5440539406602672,-0.07809953217429715
0.5440537757570577,-0.0781004753471494
0.5435538450965192,-0.08199993449935042
0.5435538266576363,-0.08200006526886412
0.5429538466633013,-0.08589993523204167
0.5429538251222107,-0.08590006449925498
0.5422538458870287,-0.08979994880955366
0.5422538264992983,-0.08980005099850809
0.5414538518463199,-0.0937999242634006
0.5414538193316434,-0.09380007525854551
0.5405538714355899,-0.09769984947477721
0.5405538064027235,-0.0977001514813822
0.5403538570238992,-0.09869989837550398
0.5403538123815455,-0.09870010074374008
0.5396538490874718,-0.1015999486763309
0.5396538248269441,-0.10160005144557534
0.5387538656153692,-0.10549987469573348
0.5387538108580867,-0.10550012597445228
0.5371538437732623,-0.11329996551297133
0.5364538981586768,-0.1165997102614242
0.5364537430368672,-0.1166002809863984
0.5362541182986549,-0.1171991552010351
0.5362538733127209,-0.11720000885140298
0.5362537012926403,-0.11720088014133768
0.5356538770027387,-0.12109973802569841
0.5356538096555904,-0.12110026367324357
0.535253836699,-0.125
0.534853836699,-0.1289
0.5344538598451875,-0.13279977432467222
0.5344538270718022,-0.13279999816288732
0.534453775115762,-0.1328002183405713
0.5333538701006713,-0.1366998815758928
0.5333537977889232,-0.13670011673023047
0.5325538855081103,-0.1390998535726689
0.5325537793756071,-0.13910014330848242
0.5319539066711462,-0.14059982506963456
0.5319537730433316,-0.14060017732650487
0.530553836699,-0.1445
0.5291538685242764,-0.14839991134387295
0.5291538017157386,-0.1484000874581536
0.5285538791092262,-0.14989989397443446
0.5285537966031487,-0.14990010692227015
0.5276538521996297,-0.1522999586649874
0.5261538942211114,-0.1561998504425105
0.5261537837639803,-0.15620015124291356
0.5247539326264526,-0.1601997259215638
0.5247538493082952,-0.1601999271927858
0.5247538256307929,-0.16019999336697155
0.5247536543132695,-0.16020018238673045
0.5246554685065145,-0.16029836819348553
0.5246547102876502,-0.16029921315002318
0.5246540476584025,-0.16030013497965862
0.5246534883547388,-0.16030112292034943
0.5246530389063363,-0.16030216543822942
0.5232539278425685,-0.1640997526103143
0.5232537212304516,-0.16410023701438894
0.5213539097487071,-0.16799985005586454
0.5213538936310682,-0.16799988023880702
0.5213536938780345,-0.1680002142324483
0.5207540479297031,-0.1688996831549453
0.5207536489590399,-0.16890033130681192
0.5190538926658597,-0.17189990123495352
0.5190537828791187,-0.171900099951208
0.5169539671241694,-0.17579975778182813
0.5169538264843055,-0.17579999242526545
0.5169536543132695,-0.17580018238673045
0.51685488572196,-0.17589895097803995
0.5168542244385108,-0.1758996771823662
0.5168536338543478,-0.1759004619618704
0.5168531191300977,-0.17590129845901334
0.514754130630239,-0.1796994681244248
0.514753606046378,-0.17970056221576616
0.5131538542669356,-0.1835999571781571
0.5131538195090177,-0.18360004297495583
0.5129539686537301,-0.18409967011317474
0.5129537273307648,-0.18410033804727235
0.5118538510094786,-0.1874999557676118
0.5105538753283886,-0.19139988411183426
0.5105538007740891,-0.19140011675596053
0.5093539004959143,-0.1952997926600285
0.5093538283802133,-0.19529999666701506
0.5093537396836313,-0.19530019403073742
0.509053878636513,-0.19589991612497398
0.5090537917945781,-0.1959000823247734
0.5072540098304555,-0.1991996825923316
0.507253656914327,-0.19920025683624717
0.5051539051602608,-0.2021999021991989
0.5051537704776071,-0.20220009933308938
0.5045538872138474,-0.20309992422872888
0.5045537835881446,-0.20310007397683427
0.5017540330732865,-0.20699972647967244
0.5017536582405752,-0.20700028553447977
0.5012539182752423,-0.20779986947901222
0.501253747619566,-0.2078001255220207
0.49905383941853626,-0.21089999616892618
0.49735386167817475,-0.21329996473628274
0.4973538111430605,-0.21330003485000845
0.49625390512085576,-0.21479990669846938
0.49625377034835905,-0.21480009478762987
0.493453836699,-0.2188
0.49345384241440393,-0.21880000400078273
0.4934538423654368,-0.21880000406921105
0.493453836699,-0.218800000001
0.490653852137981,-0.222699978496705
0.4906538210440855,-0.22270002134861064
0.4895538534012413,-0.22419997722521642
0.4895538197528369,-0.22420002259588406
0.4877539554351359,-0.22659984168615216
0.4877537063851792,-0.22660014893108085
0.4856538922218059,-0.22899993654522188
0.48565377916627495,-0.22900006164213393
0.4842539350544866,-0.23049989461905004
0.48425373270968874,-0.23050009982977876
0.4817539140329745,-0.23289992575942445
0.4817537608939434,-0.2329000758050566
0.4802538762114076,-0.23439996048759237
0.48025379635301213,-0.23440003866494669
0.4778538709115036,-0.23669996721305908
0.4761538636370999,-0.238299974646553
0.4761538099367229,-0.2383000255458554
0.4739538510200108,-0.2403999863299897
0.47205412135228275,-0.24219973032852163
0.4720535729351647,-0.24220029014011885
0.47005388912666585,-0.24439994232946757
0.4700537851306684,-0.24440005844397583
0.46855426094757346,-0.24609951918594974
0.46855347406787573,-0.24610052883805622
0.46615389972726684,-0.2495999080847775
0.46615376982886036,-0.24960008916118617
0.46585390236062624,-0.249999912452165
0.4658537728751574,-0.25000008889849507
0.46305386861005665,-0.25389995555345685
0.46305380386907646,-0.25390004377423137
0.4621540116807541,-0.2550997666919946
0.4621536749283115,-0.2551002426570328
0.46035395685243186,-0.25779981977085215
0.46035382991557894,-0.25779999415061533
0.4603536760751711,-0.2578001453273213
0.45825384595134283,-0.25969999162892793
0.45825382746458937,-0.2597000083950097
0.45605407613672616,-0.26169978232943075
0.4560535723336933,-0.26170018661109884
0.45435393246050876,-0.262899932403935
0.4543537380154661,-0.2629000632590346
0.45045479288306106,-0.2653993870618583
0.45045387507690066,-0.2654000476828009
0.45045303358397853,-0.26540080311502146
0.4502540142841223,-0.2655998224148777
0.4502538290531469,-0.26559999073462254
0.45025362860227,-0.26560014060622295
0.4465538637346082,-0.26809998173302146
0.44445400055881873,-0.26949989076045416
0.4444536770452333,-0.26950011530577594
0.4426539547721081,-0.2707999147252553
0.44265371407967585,-0.27080007860248984
0.43875407203129985,-0.2732998491463206
0.4387535866757671,-0.2733001250121165
0.4385544510845912,-0.27339969280770443
0.4385532675360188,-0.27340038456990623
0.4348538637346082,-0.2758999817330215
0.43275400055881874,-0.2772998907604542
0.4327536770452333,-0.277300115305776
0.430953916517373,-0.278599942353675
0.43095375477443476,-0.27860005461671017
0.42705405092944976,-0.2811998571800335
0.4270538329309674,-0.2811999875593366
0.42705357922384135,-0.281200000001
0.42695718938366706,-0.281200000001
0.42695610950069846,-0.2812000556421518
0.4269550410550444,-0.28120022197629757
0.42695399536288403,-0.2812004972417502
0.4269529834994084,-0.2812008785231035
0.42695201618152034,-0.2812013617821098
0.42695110365432914,-0.28120194190045034
0.4231538746106202,-0.2838999730630856
0.4231537983143981,-0.2839000262634645
0.4212538829858454,-0.2851999683303689
0.42125379075089425,-0.285200032163974
0.4192539369679236,-0.28659992981205346
0.4192537380903127,-0.2866000725066524
0.41585403482139754,-0.2890998543220312
0.4158536258257871,-0.28910012652432776
0.4153538708247799,-0.28939997952493207
0.41145414093302685,-0.2916998205803431
0.411453545198333,-0.2917001994481406
0.4095541325165853,-0.29299979759881006
0.4095535161044482,-0.2930001602977759
0.4035540657751362,-0.29599988546243194
0.4035536134735393,-0.2960001255647592
0.4019539884630101,-0.29689991463318177
0.40195367961189105,-0.2969000751291391
0.39965396820377275,-0.2979999371069348
0.3996537069876666,-0.2980000665191197
0.3957539119895868,-0.29999996138992985
0.39575376203801715,-0.3000000398196575
0.3942538667892067,-0.3007999839518898
0.3942538069527526,-0.3008000161135507
0.39185384816038343,-0.302099993792209
0.38795413588105365,-0.3041998389024327
0.38795354854909925,-0.30420018009406297
0.3871539007027288,-0.3046999599980445
0.3871537732745702,-0.30470004091934183
0.38405388771463006,-0.3066999670870451
0.3840537849343267,-0.30670003172712235
0.38095489664224486,-0.30859935035775315
0.3809538820744356,-0.30860005755632663
0.38095295763083764,-0.30860087906816236
0.38015402452666963,-0.30939981217233037
0.3801536308707196,-0.30940016791272873
0.37635424861583394,-0.312499663962767
0.3763534608004096,-0.31250037589859037
0.37625399114616354,-0.3125998455528365
0.37625366995711607,-0.3126001410894403
0.3723540011644177,-0.3158998608371081
0.37235366138462134,-0.3159001252248419
0.3716541814666015,-0.3163997537377132
0.3716535128773446,-0.31640027322467795
0.36845406331971303,-0.31909980878892963
0.3684535899849761,-0.31910016447634926
0.366653836698,-0.320300000001
0.3645540862534022,-0.3216998336307319
0.3645535698165914,-0.3217001368632608
0.36065394708074067,-0.32369994339446634
0.3606537237661334,-0.32370005133366664
0.3595538886752203,-0.3241999763749908
0.35955378421956935,-0.324200022491756
0.3567539277655726,-0.3253999609720403
0.35675374422345485,-0.32540003556813274
0.3528539680003365,-0.32689994950010137
0.3528537028807108,-0.32690004340120193
0.3491545878294783,-0.3280997563907908
0.3491538479259303,-0.32810002742236816
0.3491531304150926,-0.32810035314245367
0.3489539602456886,-0.32819993822715576
0.34895371007431414,-0.32820005519594003
0.34505410781982443,-0.32989988181969193
0.34505355401698196,-0.3299000869797748
0.34115384885580025,-0.33109999626013836
0.34115382454926335,-0.33110000377129756
0.3382544682571955,-0.33199980399987034
0.3382532346962104,-0.3320002736381771
0.3371540875482478,-0.33249988597816005
0.3371535752896041,-0.33250008713713197
0.3332541735697091,-0.33379988771043034
0.33325350817621147,-0.3338001347791697
0.3293538905098998,-0.3353999779243232
0.32935378241049107,-0.3354000208808111
0.3280539988503584,-0.3358999376347083
0.328053676696161,-0.33590006769408576
0.325453971195332,-0.33699994309828263
0.3254536992466718,-0.33700004934250244
0.32155392116276693,-0.33839996968031444
0.32155375276346554,-0.33840003176001304
0.317854337901113,-0.33979981035657886
0.3178533573721326,-0.3398002396627901
0.3176540643516129,-0.33989988617304995
0.31765404514398676,-0.3398998946404953
0.31765362467711894,-0.33990009120175635
0.3176536039408522,-0.3399001014596798
0.3137539966408194,-0.34159993028233515
0.31375367248070757,-0.34160005895079726
0.30985395079493305,-0.3429999590431266
0.3098537208330715,-0.34300003565174725
0.30725401672697383,-0.34379994460746954
0.30725365316326525,-0.34380004235516953
0.30595396263773,-0.3440999709379854
0.30595370948128087,-0.3441000228347701
0.3020539011972543,-0.3447999884242107
0.3020537719300423,-0.3448000099653012
0.2981540337150405,-0.3453999696906861
0.2981536379501764,-0.34540001528929415
0.2942539035746752,-0.3456999948566404
0.2942537697117801,-0.34570000343619073
0.29035390386008353,-0.3458999965567906
0.290353769469758,-0.3459000017248011
0.2825539644431253,-0.34609999672548397
0.2825537090703206,-0.346100006382384
0.2785539005094807,-0.34629999681042595
0.2785537728277985,-0.34630000163869745
0.27465397115999246,-0.3463999965532566
0.27465370236833,-0.346400006889701
0.270753836698,-0.346600000001
0.266853836698,-0.346800000001
0.262953836698,-0.347000000001
0.259053836698,-0.347200000001
0.2551539038600835,-0.3473999965567906
0.255153769469758,-0.3474000017248011
0.25125406372068365,-0.34749999417990557
0.25125361013884356,-0.34750001562576943
0.24835401715600872,-0.3476999875556201
0.24835365581134952,-0.347700000001
0.24735410593136226,-0.347700000001
0.24735356781796328,-0.3477000137897198
0.2434539706759066,-0.34789999313033815
0.2434537029391918,-0.3479000102901391
0.239553836698,-0.348200000001
0.235653836698,-0.348500000001
0.231753836698,-0.348800000001
0.22785396993345938,-0.34909998975211853
0.22785370376628336,-0.34910001363502224
0.22395396989079402,-0.34949998634020063
0.22395370298219597,-0.34950000685822075
0.2200541041730404,-0.34969998628433124
0.22005357026914957,-0.3497000273270359
0.2161538499621127,-0.35009999864057817
0.21215384996548126,-0.35049999867425186
0.21215382343385522,-0.3505000013614251
0.208253836698,-0.350900000001
0.20435398040252148,-0.3512999852620747
0.20435369345300428,-0.35130001868512983
0.20205401196753917,-0.35159997713975577
0.20205366028801303,-0.3516000110266242
0.20045391195636442,-0.35169999529735224
0.20045376151490327,-0.35170000578431515
0.1965539699334594,-0.35199998975211855
0.19655370376628337,-0.35200001363502226
0.192653836698,-0.352400000001
0.188753836698,-0.352800000001
0.180953836698,-0.353600000001
0.177053836698,-0.354000000001
0.17315396893983087,-0.35439998643773535
0.1731537048416526,-0.35440001690566
0.16925396770448017,-0.3548999832052974
0.1692537061551133,-0.35490002008452104
0.16535403487655354,-0.35549996951199175
0.1653538361142523,-0.35549999236763635
0.1653536361878533,-0.355500000001
0.16525452498171653,-0.355500000001
0.16525315429615295,-0.35550008979071673
0.16145408034247388,-0.3559999679425166
0.16145359481872967,-0.356000043415228
0.1575539109173234,-0.35669998667958297
0.15755376212689975,-0.35670001118666506
0.15355385622943313,-0.357299997071285
0.1535538171777371,-0.35730000300411735
0.1496539662389503,-0.357899980071623
0.14965370769447747,-0.35790002315547836
0.14575390119725357,-0.3585999884242109
0.14575377193004296,-0.3586000099653011
0.14185390160059883,-0.3591999900159848
0.14185377192527415,-0.3592000107964543
0.1406539297806794,-0.3593999844872201
0.14065374390898228,-0.35940001718415143
0.13795386518473138,-0.35989999472567935
0.13405383669758303,-0.36060000000107484
0.130153836698,-0.361300000001
0.1262539645566288,-0.36199997705201536
0.1262537094458185,-0.3620000261040116
0.12235385251664077,-0.3627999967561506
0.1223538208894109,-0.36280000329445605
0.11995402403937025,-0.3632999609715479
0.11995364701290573,-0.3633000252923459
0.11845420016735435,-0.36349995153841946
0.11845347749144326,-0.3635000736843963
0.11455390032165967,-0.3642999869499929
0.11455377277112803,-0.3643000114750539
0.110653836698,-0.365000000001
0.10285396455662901,-0.36639997705201527
0.1028537094458187,-0.3664000261040115
0.09895409705762367,-0.3671999465938977
0.0989538353392238,-0.36719998661500725
0.09895357091716529,-0.367200000001
0.09885479637461743,-0.367200000001
0.09885384067614246,-0.3672000435556102
0.09885289290097092,-0.36720017385834747
0.0950539129553455,-0.36789998595359424
0.09505376005927121,-0.36790001179157367
0.0911539436464274,-0.3684999835473958
0.09115373011111663,-0.36850001865370463
0.08715385921124691,-0.3691999960611818
0.08715381420208486,-0.3692000040387284
0.08325396455662902,-0.36989997705201527
0.08325370944581871,-0.3699000261040115
0.0793539142312165,-0.3706999840967505
0.07935375872084015,-0.3707000135622452
0.0770539047978181,-0.3710999881575534
0.07705376875990344,-0.37110001273939314
0.07545387672426193,-0.37139999249607586
0.07155383669717608,-0.3721000000011479
0.06375396455662902,-0.37349997705201526
0.06375370944581871,-0.3735000261040115
0.059853900321660485,-0.3742999869499927
0.05985377277112729,-0.3743000114750541
0.05595406631734101,-0.3749999587872721
0.05595383577885215,-0.37499998967723036
0.05595360340930907,-0.375000000001
0.055854930707431055,-0.375000000001
0.05585384258049961,-0.37500005649724266
0.05585276615530666,-0.3750002253784091
0.05205391355471121,-0.3757999838206397
0.05205375939191888,-0.37580001387645046
0.04815396455662896,-0.37649997705201527
0.048153709445818656,-0.3765000261040115
0.044253836698,-0.377300000001
0.040353836698,-0.378100000001
0.036454097057623695,-0.3788999465938977
0.036453835339223806,-0.37889998661500723
0.03645357091716529,-0.378900000001
0.03635493070743105,-0.378900000001
0.036353842580499604,-0.3789000564972427
0.03635276615530666,-0.3789002253784091
0.03255386266086139,-0.3796999945351345
0.03255381068125547,-0.37970000520434893
0.028553862074589997,-0.380499994925682
0.028553811346703813,-0.38050000520126587
0.024653836698,-0.381300000001
0.020753903787042713,-0.38209998623914504
0.020753769794055184,-0.3821000146362379
0.018946952547019006,-0.38249525590902705
0.018945943294921535,-0.38249552995955777
0.018944966285504523,-0.38249590298246416
0.018253882932125255,-0.38279997965795104
0.016853881633835676,-0.3833999807427327
0.01685383772245486,-0.38339999908009936
0.016853789857120067,-0.38340001801668405
0.01295394527642899,-0.3848999582400268
0.012953729070980103,-0.38490004415563794
0.009054100163538326,-0.3864998919125371
0.009053901039951833,-0.3864999608682746
0.009053731836208173,-0.3865000288897984
0.009053696442409989,-0.3865000400739837
0.00835406584661091,-0.38669993452992624
0.008353810550408612,-0.3866999946817859
0.008353708995660559,-0.38670002394515224
0.005153924343918703,-0.38729998356735384
0.005153749343438395,-0.38730001791984636
0.001253869078224367,-0.38809999335886464
0.0012538355196372423,-0.38810000002292677
0.0012538053062471403,-0.3881000056353816
-0.0020881546306965202,-0.3886998445984228
-0.0020890109550507478,-0.38870003551286875
-0.0020898483663548922,-0.38870029720358895
-0.0026461633019999996,-0.388900000001
-0.0065461066941073145,-0.390299979680218
-0.006546220360293314,-0.3903000190204311
-0.00744506911268743,-0.39059963527122915
-0.007446136929047637,-0.3906000573416173
-0.007447152314452168,-0.3906005934084713
-0.010446058609036945,-0.39239993718522215
-0.010446270800412832,-0.3924000578847608
-0.014340637667841619,-0.3944970246600678
-0.01434151801707144,-0.39449755583105556
-0.014342342234760715,-0.3944981705038021
-0.01434310242823637,-0.3944988627922277
-0.014343791317918431,-0.3944996260670082
-0.014344402307028986,-0.3945004530190573
-0.014344929544762639,-0.3945013357295177
-0.014345367982313565,-0.39450226574559205
-0.014345713421222673,-0.3945032341614866
-0.014345962553581846,-0.3945042317036923
-0.014346112993710351,-0.39450524881978816
-0.014346163301,-0.39450627576991415
-0.014346163301,-0.3945997428015767
-0.014346175542273234,-0.3945999926893599
-0.014346389757658947,-0.3946001219392009
-0.018246063350791607,-0.39669994618111853
-0.01824626206704577,-0.39670005596785923
-0.021245940839016517,-0.3983998739386427
-0.02124639696183822,-0.398400103849817
-0.02214593168582896,-0.3987998970604796
-0.022146403756821857,-0.3988000801526073
-0.026046163302,-0.400100000001
-0.029946163302,-0.401400000001
-0.032645968154748545,-0.4022999349519162
-0.032646165244274945,-0.4022999921811012
-0.03264636620645082,-0.4023000338184085
-0.033846121175230594,-0.40249999297987177
-0.033846205537353125,-0.40250000633630295
-0.0378460141521207,-0.4030999776285181
-0.037846311748289535,-0.40310002664520583
-0.04174609880274935,-0.40379998842421144
-0.04174622806995398,-0.40380000996530063
-0.045646033761048525,-0.40439998007162287
-0.0456462923055218,-0.4044000231554783
-0.049545316585699266,-0.4050998480264588
-0.04954615428705287,-0.4051000339827044
-0.04954697402063324,-0.4051002876757085
-0.05264465397274475,-0.4061994644325547
-0.05264563296525451,-0.40619986845454653
-0.05264656631151329,-0.40620036897913664
-0.05264744452850255,-0.4062009609208769
-0.053446119528767655,-0.4067999671710757
-0.05344620774954444,-0.40680003191205755
-0.05734608932616699,-0.4095999468901455
-0.05734623907427065,-0.4096000505158471
-0.058246163302,-0.410200000001
-0.06053667254005619,-0.41172700615937086
-0.06053744624308192,-0.4117275746838356
-0.061246131898729655,-0.41229997463682005
-0.06124619509133555,-0.4123000248796104
-0.06354553471453318,-0.4140995080629825
-0.06354614289054819,-0.41410002236115184
-0.06354671036095116,-0.41410058125113564
-0.06514606875958935,-0.41579989954968866
-0.06514626298659604,-0.41580009535148316
-0.06744598046004528,-0.4179998251086955
-0.06744616902905393,-0.41799998884457956
-0.06744641198711275,-0.41800004662945867
-0.06904607888014322,-0.41829998417190184
-0.06904624819622628,-0.41830001306165016
-0.08074609803313697,-0.4200999899596365
-0.08074622880265067,-0.4201000083985193
-0.08269564549490736,-0.4203499336154753
-0.0826966719782762,-0.42035011738783296
-0.08854612168702258,-0.4216999903975437
-0.08944533152273738,-0.4218998151611638
-0.08944615312405181,-0.4219000329583688
-0.08944695443238737,-0.4219003164531549
-0.09244600165196404,-0.4230999353409856
-0.09244632887933037,-0.42310005381363236
-0.09644606506727217,-0.4243999680747134
-0.09644626271587425,-0.4244000280408107
-0.1003460796349006,-0.42549997640258735
-0.10034624656718036,-0.4255000249805541
-0.10134594327350051,-0.42579993399245014
-0.10134638825427371,-0.4258000465428497
-0.10424604609973723,-0.42639997575225597
-0.1042462799214925,-0.42640002691319057
-0.1081460393973705,-0.42729997140762394
-0.10814628647833888,-0.4273000315846766
-0.11204610171608773,-0.4282999842097404
-0.11204622525204423,-0.428300014297164
-0.11594605147882411,-0.4291999741956517
-0.11594627614550392,-0.4292000208979452
-0.11864590504318226,-0.429699952175293
-0.11864642504453975,-0.4297000218128783
-0.11984612995642568,-0.42979999722220213
-0.1237461633025708,-0.4301000000010439
-0.12764609642532465,-0.4303999948566403
-0.12764623028822006,-0.4304000034361908
-0.131546163302,-0.430600000001
-0.13544609613991626,-0.4307999965567906
-0.1354462305302422,-0.4308000017248011
-0.139346163302,-0.430900000001
-0.1432460959853966,-0.4309999982749333
-0.14324623064072975,-0.431000000001
-0.14714602861900447,-0.431000000001
-0.147146297940741,-0.43100000345327544
-0.1510460959853966,-0.4310999982749333
-0.15104623064072975,-0.431100000001
-0.15884609764607047,-0.431100000001
-0.15884622893742195,-0.4310999983601145
-0.16284615993759416,-0.4310000000851102
-0.1667461633020058,-0.43090000000099987
-0.170646163302,-0.430800000001
-0.1745460960737578,-0.4307000017248011
-0.17454623046408374,-0.4306999965567906
-0.178446163302,-0.430500000001
-0.18234609631577992,-0.4303000034361908
-0.18234623017867532,-0.43029999485664033
-0.18624611955142636,-0.4300000033664288
-0.18624620699025474,-0.42999999590522614
-0.18944603666313514,-0.4297000118733936
-0.1894462892178,-0.42969998201302856
-0.19014613534225674,-0.42960000399524906
-0.19014619121717882,-0.4295999957063571
-0.19404603275911328,-0.42900002008452104
-0.19404629430848017,-0.4289999832052974
-0.197946163302,-0.428500000001
-0.201846163302,-0.428000000001
-0.205746163302,-0.427500000001
-0.20964603279826757,-0.4270000167322478
-0.20964629280441066,-0.4269999767569776
-0.21354615871382857,-0.4263000008245179
-0.21634592561335636,-0.425800042445401
-0.2163463922349197,-0.4257999375650219
-0.21744581417373054,-0.4255000952180735
-0.2174465181560808,-0.42549992903038386
-0.22144613792557194,-0.42470000507628564
-0.22534616330232957,-0.42390000000093236
-0.2253461633160293,-0.42390000006771855
-0.22534616331828033,-0.42390000006721473
-0.225346163303,-0.423900000001
-0.2292461013529555,-0.42300001429716416
-0.22924622488891264,-0.4229999842097404
-0.23314572613306406,-0.422000112095599
-0.23314660847271032,-0.42199992580588164
-0.23374598335803468,-0.4219000299916609
-0.23374638825130678,-0.42189993865146175
-0.23704608601183505,-0.4210000210804086
-0.23704624090661244,-0.42099998010263784
-0.24094598327067657,-0.42000004616313424
-0.2409463396218078,-0.41999994122806406
-0.2448460321702338,-0.41870004371192204
-0.24484629554027432,-0.418699959754873
-0.24714595192482464,-0.4180000643334882
-0.24714615985854363,-0.4179999913657736
-0.2471463609276987,-0.41799990118865066
-0.24874609212837032,-0.41720003558831487
-0.24874623336706408,-0.41719996227419626
-0.2526461328733624,-0.4151000163861895
-0.25264619351442924,-0.41509998321687264
-0.254445977506267,-0.4141001032214072
-0.25444634015015394,-0.4140998821028974
-0.2565460044036486,-0.41270010593390094
-0.2565463259469589,-0.4126998999124099
-0.2604457692872093,-0.41030024247225577
-0.2604465771056128,-0.41029979309969355
-0.26064598837905556,-0.4102000874629722
-0.26064615957046894,-0.41019999374717736
-0.2606463233175004,-0.4101998875583781
-0.2643461555160936,-0.40760000547288017
-0.2643461710997854,-0.4075999945432502
-0.2663459713913915,-0.40620013433912594
-0.26634634248954625,-0.4061998491070663
-0.2682461141903126,-0.4046000413590526
-0.2682462129174723,-0.4045999592462549
-0.2710461554204423,-0.40230000647595815
-0.2710461711981013,-0.4022999935413717
-0.27214612667361787,-0.4014000299704945
-0.27574598032714553,-0.3984001524808505
-0.2757463317228566,-0.3983998315811434
-0.2760457979422509,-0.3981003653617491
-0.27604656274856193,-0.39809967225079534
-0.2799459637008221,-0.394900163777146
-0.2799463458730626,-0.3948998174309374
-0.2803456859545222,-0.3945004773494778
-0.28034669781357785,-0.3944995876642685
-0.28384610684006223,-0.3918000435581234
-0.2838462203519565,-0.3917999572142826
-0.285446163303,-0.390600000001
-0.287846163303,-0.388800000001
-0.29064584048752556,-0.38670024211260584
-0.29064650373672907,-0.38669978336135424
-0.2917460022716881,-0.3860001024754712
-0.29174631647055,-0.3859998861071808
-0.2956461459551202,-0.3831000129007055
-0.2960460655781717,-0.3828000732946212
-0.29604626270697443,-0.3827999289981611
-0.29954613171686145,-0.38030002256252754
-0.299546194552304,-0.380299976975197
-0.3014457628761506,-0.3789002950523627
-0.3014465898115411,-0.37889974409587535
-0.30344612917592245,-0.37770002047724655
-0.3034461975842202,-0.37769997978387015
-0.30734603849337,-0.3754000736066792
-0.3073462838648763,-0.37539991962641583
-0.3079459747069444,-0.3750001257317037
-0.3079463571457752,-0.3749998825205302
-0.31124612263101575,-0.3730000246506874
-0.3112462041964568,-0.37299997572050997
-0.314446088020779,-0.3711000446998187
-0.3144462393196436,-0.37109995656291794
-0.3151457674138462,-0.3707002262233736
-0.31514657730140094,-0.37069980892481497
-0.319046121462492,-0.36890001931200367
-0.32264581440731976,-0.3672001647572501
-0.32264648434206544,-0.36719978597495634
-0.3229453878514264,-0.3670005169687158
-0.32294618306359046,-0.3670000362126521
-0.3229470176423748,-0.36699962759665716
-0.326846163303,-0.365300000001
-0.3307461335757377,-0.36360001295903743
-0.33074619310968084,-0.3635999872267082
-0.3314460825532538,-0.36330003460803406
-0.3314462428503807,-0.3632999627131653
-0.334646135100705,-0.3618000132208258
-0.334646191583172,-0.36179998694861293
-0.33854603204442263,-0.3600000605818819
-0.33854629617862303,-0.35999994305430444
-0.3399460603791313,-0.35940004411122944
-0.3399462642535983,-0.35939995154471277
-0.3424460464749337,-0.35820005607847183
-0.3424462814785961,-0.35819994682198175
-0.34644611654390933,-0.3564000210425908
-0.34644620964247264,-0.35639997805072343
-0.3483458450798674,-0.35550015073827335
-0.3483464585348055,-0.35549980810032644
-0.35034605441065203,-0.35420007078102617
-0.3503462739116003,-0.35419993193416904
-0.35424608198773627,-0.35180005004116227
-0.3542462427461146,-0.3517999470389236
-0.354546003648664,-0.351600106437224
-0.35454631476440157,-0.3515998821976876
-0.3581460459624787,-0.3488000912658499
-0.3581462831784912,-0.34879991209230643
-0.35964608515925306,-0.3477000573064144
-0.3596462392800568,-0.34769993985249664
-0.3620461058697485,-0.34580004546899074
-0.36204622136462067,-0.34579995533821484
-0.3646460663568171,-0.3438000745749868
-0.3646462566731072,-0.34379992099552464
-0.36594614749321114,-0.34270001337851363
-0.36934549915353276,-0.339800566481428
-0.3693461844333174,-0.33980002939271775
-0.3693469118284745,-0.33979955088571534
-0.3698459780124742,-0.3395001111753155
-0.36984633883318513,-0.3394998739793286
-0.3737460521909205,-0.336700079773775
-0.37374627011258027,-0.33669991455333576
-0.3747457743682095,-0.3359003111488324
-0.3747465799271886,-0.3358997270403247
-0.37764612814918136,-0.3340000230328122
-0.38064580946471605,-0.3320002358931893
-0.3806465350485846,-0.3319997934756752
-0.3815460187642079,-0.3315000803003289
-0.3815463025047178,-0.3314999107691296
-0.3854460847867374,-0.3290000503319376
-0.3854462399831965,-0.32899994691471013
-0.3867458077623202,-0.3281002461445475
-0.38674653786774893,-0.3280997839059525
-0.3893460987378368,-0.3266000372501326
-0.3893462267853063,-0.3265999609349653
-0.3932458948805446,-0.3242001651840495
-0.3932464100302801,-0.324199803884444
-0.39714605012599896,-0.32110008996220596
-0.39714627136001673,-0.3210999039503184
-0.3980460157511693,-0.32030013115818284
-0.39804630059150037,-0.3202998581362163
-0.40104610341528024,-0.3172000618849771
-0.4010462241970339,-0.31719993910696614
-0.401846105277181,-0.316400058026819
-0.4018462194880839,-0.3163999401910719
-0.404945986714722,-0.3131001879820702
-0.40494615161165814,-0.31309999421358364
-0.4049462057040143,-0.3130997455949139
-0.40504560975084397,-0.3125033213129415
-0.40504584332432775,-0.3125022610595573
-0.4050461850593921,-0.3125012305689184
-0.4050466313073797,-0.31250024084342887
-0.40504717730376344,-0.31249930245024904
-0.4050478172190164,-0.31249842540847117
-0.4050485442208532,-0.3124976190821474
-0.4088439138099194,-0.30870224949408004
-0.4088446763947686,-0.30870155820637274
-0.40884550295868965,-0.30870094484968125
-0.40884638556964364,-0.3087004153100223
-0.40884731575774197,-0.3086999746690708
-0.4088482845965268,-0.3086996271553939
-0.40884928278863253,-0.30869937610387227
-0.409345851888532,-0.30860006228369374
-0.40934616262515205,-0.3085999835173524
-0.40934636524156354,-0.30859982691080273
-0.4128461150607591,-0.3056000413514922
-0.4128462105310076,-0.30559995749579316
-0.41384591997451114,-0.30470021899664
-0.4138464197927178,-0.3046997965781204
-0.4167461459356931,-0.30240001377507103
-0.4187461368371584,-0.30080002117367327
-0.41874618990518336,-0.3007999789992763
-0.4206461367010492,-0.29930002100254005
-0.42364610711028877,-0.2969000449551689
-0.42364622010666025,-0.2968999558203753
-0.4245461414013295,-0.2962000170356326
-0.4245461850235167,-0.2961999827359739
-0.4284453049649943,-0.29310068226967123
-0.42844619397828027,-0.2931000481096128
-0.4284471440107738,-0.2930995096471131
-0.42864595080181234,-0.29300010625159384
-0.42864615679112483,-0.2929999913367648
-0.42864632445119516,-0.2929998254237886
-0.4322459959305312,-0.2891001813211745
-0.43224615372979996,-0.28909999338770864
-0.4322462736574731,-0.28909977929205377
-0.4323458128478511,-0.2889007009112978
-0.432346188361713,-0.28890001495703704
-0.43234661385418804,-0.2888993588320017
-0.4349461086877725,-0.28520007772266986
-0.4349462150725358,-0.28519992035556035
-0.43624602679146607,-0.2832002100187444
-0.43624615183430143,-0.283199995969605
-0.43624618822721223,-0.28319975075887727
-0.43644579794196264,-0.28120365361037547
-0.43644594640933626,-0.28120265571456715
-0.4364461898995395,-0.2812016766583245
-0.43644652616764157,-0.2812007254683494
-0.4364469521133183,-0.2811998109144222
-0.436447463809436,-0.2811989414285463
-0.43644805653825935,-0.28119812502720676
-0.43644872483494773,-0.2811973692374598
-0.44014611443945145,-0.277400050185185
-0.44014621283127403,-0.277399950472726
-0.4402459632527601,-0.2773002000512399
-0.4402461514257877,-0.27729999044107695
-0.4402463159819709,-0.2772997618218054
-0.44274608449652664,-0.27340012293909843
-0.4427462351572374,-0.27339987287427225
-0.44404615797308106,-0.2711000094298566
-0.4449461106190605,-0.269500093660337
-0.44494621789162014,-0.26949990743668767
-0.4472460348914747,-0.26560021774228193
-0.4472462702025451,-0.2655997709305461
-0.44794603041979114,-0.2641002847497335
-0.4479463129653518,-0.2640997237002736
-0.4492460683502459,-0.2617001752973922
-0.4492461563942164,-0.2616999969102923
-0.4492462306603881,-0.2616998123615616
-0.4506460891644261,-0.2578002065288844
-0.45064615444438294,-0.25779999763277317
-0.45064620206887157,-0.25779978401871567
-0.4513461528155724,-0.2539000584299537
-0.4513461724673785,-0.25389994134797755
-0.45184615799093336,-0.2507000339972263
-0.4518461681692704,-0.25069996593610694
-0.4519461553144447,-0.2500000559198872
-0.45194617189234737,-0.24999994416924223
-0.4525460465866353,-0.2461007586563708
-0.45254638903801786,-0.246099266361192
-0.4537459235995539,-0.24220077903619971
-0.45374619266612765,-0.24220001158927804
-0.4537465202830467,-0.24219926725148305
-0.4556460118646075,-0.23830031084722675
-0.4556462726463057,-0.2382996719700829
-0.45574600290644673,-0.23800048118965977
-0.455746369303918,-0.2379995364979345
-0.45734613304000543,-0.23440006809173775
-0.45734619452869385,-0.23439993234432996
-0.45914612189482906,-0.23050008971770375
-0.4591462013077937,-0.23049990878849513
-0.45964605430237016,-0.2293002616015116
-0.4596462862470568,-0.22929974465465128
-0.4609460956026805,-0.22660014060835576
-0.4609462225357373,-0.2265998556202028
-0.46254614122632387,-0.2227000538118981
-0.46254618418281046,-0.2226999457124928
-0.46354604023488577,-0.22010031997709703
-0.4635463069679172,-0.22009968872601274
-0.46414610616875485,-0.21880012379086453
-0.4641462139382747,-0.21879987341181323
-0.465746044887324,-0.21480029603918996
-0.4657462994513838,-0.2147997116857755
-0.4674458333450136,-0.21120069873455938
-0.46744659193311133,-0.2111993570548351
-0.4676460548902814,-0.2109001626200774
-0.46764625932868364,-0.21089982977365176
-0.4698461389369607,-0.20700004319434234
-0.4714461118869013,-0.20410009319164776
-0.4714462109022782,-0.2040999048014436
-0.4719460006658294,-0.20310032527434113
-0.471946348040779,-0.2030996867489835
-0.4742460053539645,-0.19920026782762537
-0.4742462885275109,-0.1991997153998388
-0.47534605931072976,-0.1967002363460689
-0.4753462787792802,-0.19669976904743966
-0.4760459965439746,-0.1953003335180507
-0.4760462812194376,-0.1952996462506872
-0.47734614398879205,-0.19140005794262394
-0.4773461812648486,-0.19139994162399207
-0.47854612737808905,-0.18750011675596054
-0.47854620193272107,-0.18749988411083673
-0.479246163303,-0.1854
-0.47984601482672146,-0.1836004454288356
-0.4798463509176329,-0.18359956958995982
-0.4815461261175008,-0.17970008530790993
-0.48154620199368703,-0.17969991536412214
-0.48314608713335455,-0.17620016662109933
-0.4831462452351737,-0.17619983613565254
-0.4833461393297796,-0.17580004794644083
-0.48334618776419364,-0.17579995230067244
-0.4853461510724838,-0.17190002384950662
-0.4853461752895312,-0.17189997602693757
-0.48704606562140484,-0.16850019536319036
-0.4870462444231493,-0.16849979719962668
-0.4872460211369467,-0.16800035541513328
-0.487246330954986,-0.16799965587223933
-0.48914603822971864,-0.16410025672936696
-0.48914625978885296,-0.16409973121798094
-0.4905460996473311,-0.16020017732650624
-0.4905462332751456,-0.16019982506963593
-0.490946163303,-0.1592
-0.49214612831973964,-0.1562000874581508
-0.49214619512827584,-0.15619991134387443
-0.49354609010100886,-0.15230020391983248
-0.4935462448490887,-0.15229979927116627
-0.4948461257152019,-0.14910009252381068
-0.49484620264269735,-0.14909990820737287
-0.4951461242740403,-0.14840009106757254
-0.4951461988701326,-0.14839990752545518
-0.496646163303,-0.1445
-0.49814604023488573,-0.14060031997709704
-0.4981463069679172,-0.14059968872601275
-0.49874612789392514,-0.13930007671966213
-0.4987461962263326,-0.13929992218121387
-0.4998460591492199,-0.136700246181662
-0.49984624191441956,-0.1366997445128865
-0.5010460505856823,-0.1328003663312827
-0.501046221583526,-0.13279962117658117
-0.501646163303,-0.1289
-0.5022461590083567,-0.12500002791518136
-0.5022461672972487,-0.12499997204025928
-0.5026461351022177,-0.12220019740547644
-0.5026461989804022,-0.12219980377036725
-0.5028461505191956,-0.12110007030700377


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000300.csv <==
X,Y
-0.5040882528979653,-0.08590002484545944
-0.5040882503182849,-0.0859000085859167
-0.5040882431995383,-0.08589996670236932
-0.5034882546874174,-0.08250003180035098
-0.5034882482085927,-0.08249999633822908
-0.5034882434797681,-0.08249997202086469
-0.5033882960628148,-0.08200023493609782
-0.5033882126443426,-0.0819997631969107
-0.5027882592295331,-0.07810006600064955
-0.5027882372784083,-0.07809993427283701
-0.502088272670783,-0.07420013145892586
-0.5020882287668296,-0.07419986799307733
-0.5014882592295331,-0.07030006600064954
-0.5014882372784083,-0.07029993427283701
-0.5007882490755596,-0.06639999999982334
-0.5000882658001068,-0.06250009317944254
-0.5000882340012407,-0.0624999065390447
-0.49968584354376,-0.06000508570266453
-0.49968578473383524,-0.060004669188894064
-0.499588263416539,-0.05920011832119987
-0.4995882294803138,-0.05919988243443033
-0.49948828220505104,-0.05860019878285425
-0.49948822344780974,-0.05859980011122843
-0.49898827454260747,-0.054700198650650504
-0.4989882088301729,-0.054699803808538165
-0.4981882490745754,-0.0508
-0.49738824907457535,-0.0469
-0.4965882490745754,-0.043
-0.49578828906814926,-0.03910019496867278
-0.4957882163545225,-0.039099803679683034
-0.49568825554553525,-0.038500038825759295
-0.4956882420334096,-0.038499961273588214
-0.49508825540267687,-0.035200034804558154
-0.4950882429765925,-0.03519996515438342
-0.4946216503405742,-0.03253372151999354
-0.4946215431985904,-0.03253294123010103
-0.4944882528636737,-0.03120003788093363
-0.4944882486343091,-0.0311999984233214
-0.49448824443998407,-0.031199963842324447
-0.4939882490755672,-0.027299999999872836
-0.4934882663020078,-0.023400134366109347
-0.4934882352541284,-0.023399865240840985
-0.49308826296911623,-0.01950013546197209
-0.49308823863160317,-0.01949986422832276
-0.49278825170997376,-0.01560003424714098
-0.4927882488050618,-0.01559999940785691
-0.49278824563367596,-0.015599966441429847
-0.4923882490755701,-0.01169999999989797
-0.49198829092015345,-0.007800407984585579
-0.4919882385630059,-0.007799590009779372
-0.49188824995430513,-0.0039000342704497474
-0.4918882477580202,-0.0038999657435468895
-0.49178825108402346,-0.001300052219632136
-0.4917882484738815,-0.001299998113780929
-0.4917882452146343,-0.0012999498077281518
-0.49168827007652005,-2.7301224299034744e-07
-0.49168824205688555,2.737289138828563e-07
-0.491588249075575,0.0039000000000256325
-0.4914882516978765,0.007799897730265131
-0.4914882471405869,0.0077999995137872005
-0.49148823860076074,0.007800102129493304
-0.4910882523905556,0.011699967678994014
-0.49108824917666694,0.011699997245349368
-0.4910882445944307,0.011700034952992468
-0.49058826630200786,0.015599865633890644
-0.4905882352541284,0.015600134759159006
-0.48978825238841933,0.023399967699822003
-0.4897882491814339,0.02339999720374553
-0.48978824459176806,0.02340003497376074
-0.4892882490755672,0.027300000000127167
-0.48878825122311614,0.031199983249245535
-0.4887882469808739,0.031200016757673543
-0.4882882545181834,0.03519995645919763
-0.4878882645670863,0.03819988381373435
-0.4878882361312399,0.03820011649907445
-0.48778825405710907,0.039099955166251914
-0.4877882433392149,0.03910004474367539
-0.48728826630200783,0.04299986563389063
-0.4872882352541284,0.043000134759158995
-0.4868882490755701,0.04690000000010203
-0.48648824907557014,0.05080000000010203
-0.48608830495071215,0.0546994552174674
-0.48608824907557535,0.05470054764053029
-0.48608824907557535,0.06639986275331076
-0.4860882525935646,0.06640013720156746
-0.48618824591163723,0.07029987660640116
-0.4861882459142084,0.0702998776030914
-0.48618823803297484,0.07029999618513963
-0.4861882180960048,0.07030012082045119
-0.4851882570483433,0.07419996890633133
-0.4851882488373405,0.07420000014939625
-0.4851882404176229,0.07420003069651526
-0.4840884087476173,0.07809943389017143
-0.4840881523765556,0.07810058019420124
-0.48398827746720835,0.07869982965028491
-0.48398824368093973,0.07869999857326229
-0.48398819894455564,0.07870016543251326
-0.48298827907915726,0.08199990098832806
-0.48298822099077476,0.08200009957352246
-0.4818882744681264,0.08589990997200277
-0.48188824740149133,0.08589999989169181
-0.4818882176088958,0.08590008765735285
-0.4804882584061755,0.08979997400778798
-0.48008826167459795,0.0908999653528536
-0.48008823600024264,0.09090003447151503
-0.4789882830562582,0.09379991041474676
-0.4789882167034326,0.09380009017971462
-0.4775882693305673,0.09769994357555362
-0.47758824953721896,0.0976999968311317
-0.4775882250601282,0.09770005832342671
-0.4761882876000631,0.10109990644072765
-0.4761881966803956,0.10110008732557656
-0.4758891892898659,0.10159843297645937
-0.4758886280199424,0.10159950044600637
-0.47588819035918734,0.1016006242645968
-0.47588788186050573,0.10160179017356591
-0.47508827567543804,0.10549987032577098
-0.4750882256897405,0.10550013029259746
-0.4743882547953091,0.1093999681330012
-0.4743882491446389,0.10939999855603781
-0.4743882422820998,0.109400033118295
-0.4735882621609785,0.11329993620876139
-0.4735882483184049,0.11329999975456287
-0.47358823288421803,0.11330006314641973
-0.4725885155861495,0.11719896060888706
-0.472588302096792,0.11720000807427189
-0.4725881941213504,0.117201071607413
-0.47238827719641513,0.12109945164365063
-0.47238827719641513,0.12110054835634937
-0.47258824907557406,0.12499999999994879
-0.47262821438452046,0.125779323524403
-0.47262836874152003,0.12578066671017393
-0.4731882432757532,0.12889996768661624
-0.4731882486862989,0.12889999893179696
-0.4731882542374642,0.12890003355220092
-0.47378823173356943,0.13279988727688513
-0.47378823194513187,0.13279988887833213
-0.4737882393006667,0.1327999972515649
-0.4737882372540063,0.13280011526034902
-0.47338826605654505,0.1366998344355968
-0.4733882440580586,0.13669999849577302
-0.47338821150244026,0.13670016281703265
-0.4724882679820096,0.14059991807223207
-0.4724882314580944,0.14060008221501724
-0.47218825650047747,0.14199996535056292
-0.4721882476758382,0.14200000524155676
-0.47218824207087756,0.14200002918635918
-0.47158829058736734,0.14449982703431846
-0.4715882133320939,0.1445001742495738
-0.47078828121552135,0.14839984331786468
-0.47078824441659484,0.1483999989415029
-0.4707881985548561,0.14840015156232003
-0.46948826512040914,0.15229995186566098
-0.4694882478474373,0.1523000020927365
-0.469488232096609,0.15230004527742494
-0.46828827034542225,0.15549994328058955
-0.4682882492722152,0.15549999759830024
-0.4682882243061068,0.15550005779563186
-0.4679885374351061,0.15619932716130017
-0.46798805497380175,0.15620070582476633
-0.4668882598949977,0.16019996065678122
-0.4668882485180786,0.160200000827293
-0.466888237355005,0.1602000380920041
-0.4656883620077203,0.16409963297067925
-0.4656881627270344,0.16410037417712453
-0.4647882592988023,0.1679999556994637
-0.4647882485968719,0.16800000034072454
-0.4647882374757957,0.16800004349930484
-0.46438832524727,0.16949971435627617
-0.46438818878141414,0.16950028941207695
-0.4638882615821319,0.1718999399686318
-0.46388824827080033,0.17190000038851858
-0.46388823398421564,0.17190005885642914
-0.4628882812604162,0.17579987447924714
-0.46288821993789764,0.17580012626338423
-0.4619884300153336,0.17969921592782823
-0.4619882789234581,0.17970000456574076
-0.4619881873594896,0.1797008023091529
-0.4616882911602574,0.18359945289917173
-0.4616882631406229,0.18360054853684196
-0.4617882482076895,0.18749996615243864
-0.46178824884402175,0.18749999910040932
-0.46178824907557536,0.18750003476115915
-0.46178824907557536,0.19529985563460311
-0.46178823390280094,0.1952999968414856
-0.46178820328052544,0.19530013738531218
-0.4604882857933888,0.19919988984672202
-0.4604881939591285,0.19920010235936778
-0.4583882971245582,0.20309991076642686
-0.45838820272412567,0.20310009012806096
-0.45658827689743986,0.2065999459021722
-0.45658822187000525,0.20660005441137633
-0.4563882797101373,0.20699993873111228
-0.4563882467997964,0.2070000024987144
-0.45638821702819043,0.20700005681153585
-0.45418826682980756,0.21089996852685094
-0.4541882486167162,0.21090000031043352
-0.4541882307401702,0.2109000305592856
-0.4526882707048104,0.21339996395155186
-0.4526882481071169,0.21340000095263895
-0.4526882270556758,0.21340003425347076
-0.4517882636593562,0.2147999773144124
-0.4491882660373741,0.21879997390521977
-0.44918823181109274,0.21880002589702677
-0.44878824907540743,0.2194000000005547
-0.4465882755890555,0.22269996023008254
-0.4465882229179002,0.2227000400061541
-0.44488832941072265,0.2252998771347786
-0.4448881721387825,0.22530012502257143
-0.4440883218851031,0.22659988168480039
-0.44408824646655576,0.22659999740199782
-0.4440881639703628,0.22660011063711638
-0.441088355179982,0.23049986206461148
-0.4410882442916707,0.23049999691379822
-0.4410881266134272,0.2305001224625623
-0.4409885729526236,0.23059967612336593
-0.4409879540407315,0.230600350354242
-0.4377883830607649,0.23439984089295235
-0.4377881213707717,0.23440016419223353
-0.4370882938799001,0.23529994239478277
-0.4370882458329526,0.23530000246159877
-0.43708820387303304,0.23530005215715266
-0.4344883604902854,0.23829987144493833
-0.43448814180069556,0.23830013203097627
-0.4331882765206578,0.23989996622179205
-0.4312886500903006,0.2421995145614816
-0.4312879077223717,0.24220052909776016
-0.4292882994243721,0.24529992195965963
-0.42928824945806987,0.24529999653509257
-0.4292881915135529,0.24530007674969664
-0.428688861743495,0.24609918310977386
-0.4286882905319581,0.24610002532769407
-0.4286878018589694,0.2461009179711588
-0.42678825746724675,0.24999998277522098
-0.42678824074540184,0.2500000172555882
-0.42538830223106644,0.2528998898924258
-0.4253882457758661,0.2529000003208808
-0.4253881871214101,0.25290010325721907
-0.4247884324954116,0.2538996943005499
-0.4247880863965928,0.2539003172242575
-0.42278829844453764,0.257799903730765
-0.42278824669135484,0.25779999981652646
-0.42278819266183093,0.25780009113017927
-0.4214882992945069,0.2598999188773952
-0.4214882475058896,0.2598999992974813
-0.4214881933833375,0.2599000771126528
-0.42018824907538604,0.26170000000058546
-0.41758831232774263,0.26529991242039946
-0.41758817264739695,0.2653000764285926
-0.41728880278826785,0.2655994462877217
-0.4172877818162895,0.26560062838350856
-0.41438828290368807,0.26949995450735187
-0.41438821573071793,0.26950004584950416
-0.413588272226593,0.27059996816767595
-0.4135882254585903,0.2706000314896468
-0.4114884809728332,0.27339969080398957
-0.41148804007489737,0.2734003251124594
-0.4096882894832232,0.27619993714395247
-0.4096882506212579,0.2761999957802309
-0.40968820256212607,0.276200063956318
-0.40888867434820214,0.27729941525046337
-0.4088879062813899,0.2773006366180251
-0.40678827319813476,0.2811999552012132
-0.4067882483518521,0.2812000003119033
-0.40678822359534944,0.2812000433166563
-0.40578829596060134,0.2828999202957281
-0.40578820357392886,0.28290008050317605
-0.4044883560397658,0.2851998107559262
-0.40448814988050563,0.2852001934306275
-0.4024883209444466,0.28909985985594266
-0.4024881467419426,0.2891001193838952
-0.40248814666246907,0.28910011948232733
-0.4018885468849554,0.2897996525560933
-0.40188798199681597,0.2898003715881613
-0.3995883128904798,0.2929999112143681
-0.3995883113376286,0.29299991328431174
-0.39958817324117596,0.2930000757867885
-0.399588172084655,0.2930000769913345
-0.39408833318704606,0.2984999158889435
-0.3940881668529877,0.29850008596037925
-0.3918882984824334,0.30079994834777696
-0.3918882467273374,0.30080000102894877
-0.3918881987664637,0.30080004735018423
-0.39018845383736456,0.30239980728345395
-0.3901880547108323,0.30240020319990535
-0.3879882725551411,0.30469997545358246
-0.3879882257516813,0.3047000246962854
-0.38628842631535526,0.3064998123347483
-0.38628808108473806,0.3065001959896802
-0.3844884760524103,0.3085997351940625
-0.38448803981285185,0.30860027901729803
-0.3823882963095884,0.3113999370216493
-0.3823882027723338,0.31140006366728235
-0.38158826962641856,0.31249997174291577
-0.3815882501520373,0.31249999815604723
-0.3815882264779313,0.31250002937727744
-0.37858835541068764,0.3163998617646942
-0.37858824379255857,0.3163999974818493
-0.378588126880984,0.3164001221950056
-0.37848875530142334,0.3164994937745662
-0.37848781475073806,0.31650056911564206
-0.37558828424839374,0.32029995391181737
-0.3755882478446115,0.320300000557124
-0.37558821272934817,0.3203000436158347
-0.3745882676336577,0.3214999777306633
-0.37458823027693433,0.3215000220683381
-0.37228829260821894,0.32419994889683
-0.37228824735186367,0.32420000069380894
-0.3722882042073903,0.3242000476728432
-0.37068829642475193,0.3258999496918965
-0.370688250103542,0.325899997652744
-0.3706881974223427,0.32590004940786726
-0.3683883350349546,0.32809991777841235
-0.36838816496351884,0.3281000841124707
-0.36058836376097614,0.3358998853150134
-0.3605881379159605,0.3359001181074873
-0.35898828602049715,0.3375999607464172
-0.3568887604559081,0.33979946426862345
-0.35688781632644834,0.3398006010407767
-0.35508828775757983,0.3422999462753163
-0.3550882504181517,0.342299996805965
-0.35508820562228327,0.3423000543169659
-0.35388830815740746,0.34379992614806065
-0.3538881913071399,0.34380007488534975
-0.35118835371396734,0.3472998643579809
-0.351188245524678,0.3472999956910716
-0.3511881273074999,0.3473001217684897
-0.3507887407532586,0.34769950832273094
-0.35078782512051343,0.34770055114192067
-0.3477883396599261,0.3515998822406842
-0.3477883373480194,0.351599885079552
-0.3477881374044231,0.3516000929557775
-0.34778813523889235,0.3516000948643709
-0.3471886837121613,0.3520996378033135
-0.3471878550300632,0.3521004059866908
-0.3438883476660412,0.3554998984223498
-0.34388824619084907,0.35549999758685497
-0.34388814069292134,0.35550009031934676
-0.34328830661426274,0.3559999520515622
-0.3432882471592578,0.3560000002041107
-0.3432881902805341,0.3560000437198922
-0.3393884869287226,0.35889982313534186
-0.33938802137087465,0.3589001897543857
-0.3387882778483063,0.35939997602319257
-0.3387882477673968,0.35940000073608036
-0.33878822081704535,0.35940002226478157
-0.33548827947737225,0.36199997604755435
-0.335488218329843,0.3620000235119366
-0.33378827385722293,0.36329998104982253
-0.3337882505477217,0.36329999866041846
-0.333788222241797,0.36330001951598445
-0.33158835856037655,0.36489992037519925
-0.3315881416382056,0.3649000823691435
-0.3285882786472525,0.36719997732887427
-0.32858821966164153,0.3672000228779932
-0.3276882937126486,0.3678999652827654
-0.327688204806945,0.36790003518836817
-0.3237887264750762,0.3709996205290844
-0.3237878178506226,0.37100043122536697
-0.32368829823550294,0.37109995084048664
-0.32368820055760883,0.37110004979516176
-0.3198882988526372,0.3749999489134221
-0.3198881999830175,0.37500005174660855
-0.3161882755492554,0.3788999720957092
-0.31618824436628484,0.37890000449481775
-0.3161882264763023,0.3789000225996873
-0.31598835420768734,0.3790998948683022
-0.31598814690265314,0.3791001080117729
-0.3124882741790602,0.3827999734624283
-0.312488249778618,0.38279999890712924
-0.3124882223432107,0.3828000267327788
-0.3120882999958931,0.38319994908009647
-0.31208824878554137,0.3831999989309615
-0.3120881950893153,0.383200048449654
-0.3081883236031724,0.3866999331167053
-0.3081882496631999,0.3866999970171102
-0.30818816783163777,0.38670006249582906
-0.30428827494784205,0.38969998009874884
-0.30428822296175484,0.3897000195858654
-0.30308851498141043,0.39059980057112376
-0.30308799605107034,0.39060021553985497
-0.30038832662161274,0.3928999339427262
-0.3003882492440091,0.39289999735649633
-0.30038816525985246,0.39290006095739866
-0.2981886571489485,0.39449970321987426
-0.29818787072044717,0.3945003338432115
-0.29648837147344964,0.395999892002327
-0.2964882459151558,0.3959999961569857
-0.29648811455923035,0.39600009224030625
-0.2929884364279213,0.3983998715303468
-0.29298806734002414,0.3984001363021635
-0.2925883217289963,0.39869994551043436
-0.29258824661219696,0.39869999988183286
-0.2925881745658376,0.39870004843187223
-0.28858828896992106,0.40129997406921797
-0.2885882087256729,0.4013000252192433
-0.2869883546364688,0.40229993402499586
-0.2869883538654956,0.402299934482278
-0.2869881339992508,0.40230004500700145
-0.28698813312932664,0.40230004537095376
-0.2846882856571848,0.4031999856861397
-0.2846882464466238,0.4032000006985707
-0.2846882146486009,0.4032000123591046
-0.2807882490749132,0.4046000000009412
-0.27688837380837356,0.40599995522482724
-0.2768882497809319,0.4059999963115376
-0.2768881188087799,0.4060000325674797
-0.27608844425619405,0.40619995120562613
-0.2760880558643749,0.4062000560943253
-0.2729882897949768,0.4070999881789893
-0.2729882486542093,0.4070999997705747
-0.2729882083362384,0.4071000104467598
-0.26908831205477507,0.4080999838522632
-0.2690882491635147,0.4080999991667038
-0.26908818511523885,0.40810001312088473
-0.26518837744715584,0.40889997366818376
-0.26518812138536446,0.4089000294677672
-0.2612884254245248,0.4097999593048841
-0.2612880742012635,0.4098000466339181
-0.2597882894837765,0.410199989225248
-0.2597882085024556,0.41020001014406077
-0.2573882760439447,0.4107999932586885
-0.25738826257121233,0.41079999655263505
-0.25348828053977623,0.4116999927398234
-0.25348824994548225,0.41169999960594056
-0.25348821652528386,0.41170000667779855
-0.2495882821928614,0.4124999932075262
-0.24958824763062679,0.4125000000700609
-0.24958821720757032,0.4125000057207348
-0.24568824907475204,0.4132000000009843
-0.2417886042674984,0.41389993624844
-0.24178789898068145,0.41390008752450425
-0.24098832059584882,0.4140999821207125
-0.24098824549850942,0.4140999997999774
-0.2409881800815262,0.41410001335451196
-0.2378882988279006,0.4146999903713427
-0.2378882507598415,0.41469999920363115
-0.2378881972116513,0.4147000079799232
-0.2339882490747274,0.4153000000009884
-0.23008828331042505,0.41589999473395795
-0.23008824708074574,0.4159000000680275
-0.2300882166851777,0.41590000415349504
-0.22618826582550006,0.4163999978534537
-0.22218826583210835,0.41689999790631616
-0.22218823232382076,0.4169000021485408
-0.21828824907470254,0.41740000000099187
-0.21438862032320863,0.41789995240502953
-0.21438788205608095,0.4179000734047187
-0.21388843180554856,0.41799996345482515
-0.21388824670895695,0.41799999381773445
-0.2138880646019679,0.41800001085233157
-0.2104884813241592,0.4181999863392615
-0.21048801763778535,0.4182000237381119
-0.20658828271436916,0.41859999655077
-0.20658824950407964,0.4185999997451043
-0.20658821490884172,0.4186000026291363
-0.20268827978069098,0.41889999763899405
-0.2026882558030495,0.4188999993447373
-0.2026882115703402,0.41890000192429544
-0.19878838560280407,0.41909999299955364
-0.1987881127697399,0.4191000104859902
-0.19488831766971612,0.41939999472445366
-0.19488824831690216,0.41939999916360876
-0.19488818101322355,0.41940000174616315
-0.192288659064796,0.4194666561550972
-0.19228784108998978,0.41946670851224477
-0.19098828271436918,0.41959999655076996
-0.19098824950407967,0.41959999974510426
-0.19098821490884174,0.41960000262913627
-0.18708827978069098,0.41989999763899405
-0.1870882558030495,0.4198999993447373
-0.1870882115703402,0.41990000192429544
-0.18318824907462658,0.4201000000009987
-0.17928828740240452,0.42029999803547163
-0.17928824084562575,0.4203000000884837
-0.17928821893289842,0.4203000007738638
-0.17538838609608168,0.4203999964876283
-0.17538811218798897,0.42040000702082625
-0.17148828740240452,0.4205999980354716
-0.17148824084562575,0.4206000000884837
-0.17148821893289842,0.4206000007738638
-0.16758825250296774,0.42069999991309287
-0.16358825250306042,0.4207999999152882
-0.159688249074601,0.42090000000099964
-0.155788249074601,0.42100000000099963
-0.1518882829221367,0.4210999991331141
-0.15188824997416603,0.42109999976944634
-0.1518882143134162,0.42110000000099995
-0.1479883863212646,0.42110000000099995
-0.14798811187300792,0.4211000035189892
-0.144088249074601,0.42120000000099966
-0.14018828292213673,0.4212999991331141
-0.14018824997416604,0.4212999997694464
-0.14018821431341622,0.421300000001
-0.13628838632126458,0.421300000001
-0.1362881118730079,0.4213000035189892
-0.13238828292213672,0.4213999991331141
-0.13238824997416604,0.42139999976944637
-0.1323882143134162,0.421400000001
-0.11678838632126458,0.421400000001
-0.11678811187300789,0.4214000035189892
-0.11288828290332212,0.42149999913359654
-0.11288825001179979,0.42149999976895425
-0.11288821429459725,0.42150000000099996
-0.07378828385455131,0.42150000000099996
-0.07378824813735957,0.42149999976895436
-0.07378821524582617,0.4214999991335965
-0.0698883862761428,0.4214000035189892
-0.06988811182788611,0.421400000001
-0.019088283854551306,0.421400000001
-0.019088248137359595,0.42139999976895437
-0.019088215245826132,0.4213999991335965
-0.015188386276142801,0.4213000035189892
-0.015188111827886116,0.421300000001
0.14101171616426764,0.421300000001
0.14101175182500666,0.4212999997694465
0.14101178477298837,0.42129999913311406
0.1449116137238572,0.42120000351898923
0.14491188817211387,0.421200000001
0.15671171616426763,0.421200000001
0.15671175182500666,0.4211999997694465
0.15671178477298836,0.42119999913311407
0.1606116137238572,0.4211000035189892
0.1606118881721139,0.42110000000099995
0.16841171616426764,0.42110000000099995
0.16841175182500667,0.42109999976944645
0.16841178477298838,0.421099999133114
0.1723116137238572,0.4210000035189892
0.17231188817211388,0.42100000000099996
0.17621171616426765,0.42100000000099996
0.17621175182500667,0.42099999976944646
0.17621178477298838,0.42099999913311403
0.1801116137238572,0.4209000035189892
0.18011188817211388,0.420900000001
0.18401171616426762,0.420900000001
0.18401175182500665,0.4208999997694465
0.18401178477298835,0.42089999913311404
0.1879117509254503,0.42080000000099965
0.19181175092545028,0.42070000000099966
0.1957117509254503,0.4206000000009996
0.199611720783756,0.42050000077386357
0.19961174269646204,0.42050000008848415
0.1996117892532591,0.42049999803547133
0.20351175092547585,0.4203000000009987
0.2074117440885573,0.4201000003516099
0.20741175776284207,0.42009999965913036
0.21141173654111364,0.4199000007202168
0.21141173724911105,0.4199000006489766
0.21531175092562183,0.4197000000009912
0.2192117134211991,0.41950000192429493
0.21921175765388567,0.4194999993447382
0.21921178163154348,0.41949999763899376
0.2231116146205892,0.41920001048599026
0.22311188745365337,0.4191999929995537
0.22701175092547585,0.4190000000009987
0.23091175092547586,0.4188000000009987
0.2348117134211991,0.418600001924295
0.23481175765388568,0.41859999934473824
0.23481178163154348,0.4185999976389938
0.23871175092550134,0.41830000000099704
0.24261161681490184,0.41800001031719697
0.24261174961942078,0.41799999673797333
0.24261188418500462,0.4179999760826298
0.24651171905842284,0.4173000057207343
0.24651174948146268,0.41730000007006346
0.24651178404372193,0.417299993207524
0.2504113584053308,0.41650008051796317
0.2504121483659464,0.41649994904709514
0.25821171853602526,0.41550000415349525
0.2582117489315864,0.41550000006802873
0.2582117851612807,0.415499994733957
0.2621117509255767,0.41490000000098837
0.2660116445795661,0.4143000163619131
0.2660118575788869,0.4142999857805472
0.26751162358919306,0.41410001697917304
0.26751187244080044,0.41409995949592887
0.2699116328306245,0.41330003936598747
0.2699118699041318,0.4132999633922133
0.27381171489261735,0.41210001108806393
0.2738117870359901,0.41209998916787444
0.27781147084121094,0.4109000840263082
0.2778120351788338,0.41089993138813685
0.28071163195911547,0.41020002871703437
0.28071174443974745,0.41019999045242583
0.2807118303619361,0.41019990467774836
0.2817106938722586,0.40900126846536133
0.28171143461094633,0.40900046651628125
0.2817122531609265,0.4089997441645245
0.28171314101240896,0.40899910891978764
0.28561161741451,0.40650008558510736
0.28561188691354694,0.4064999184082927
0.2861116419048864,0.4062000654134891
0.28611174161289077,0.4061999919402557
0.2861117427393197,0.40619999012921626
0.2861117947525937,0.40619988565689835
0.2861117970088361,0.40619988018591585
0.2876117000636805,0.4023001322433205
0.28761170077314935,0.4023001302421952
0.2876117363102454,0.4022999975985324
0.28761175809652406,0.40229985969100523
0.2876117581705355,0.40229985873986374
0.2878115917410824,0.39840310411419927
0.2878116906912434,0.3984021010062196
0.2878118835326665,0.39840111164837794
0.2878121685562592,0.39840014480904024
0.2878125432359474,0.398399209056998
0.2878130042510635,0.39839831268552583
0.2878135475157761,0.3983974636388809
0.2895116529974753,0.3960001382529527
0.28951174671389224,0.3959999966528462
0.2895118303549453,0.39599985107177366
0.29031125978631156,0.394500920887962
0.2903117931742226,0.39450002811240453
0.29031241065947533,0.3944991912953263
0.2934116677334732,0.3907001019788127
0.2934117385759863,0.3906999953491998
0.29341175092129396,0.390699869363114
0.29341175092642463,0.39069986915322763
0.29341175092642463,0.3906035445384743
0.29341179556043134,0.39060256791140846
0.2934119290903222,0.39060159942682493
0.29341215040281166,0.39060064715931925
0.2934124576527399,0.3905997190482796
0.29341284827845643,0.3905988228316931
0.2934133190231778,0.3905979659816318
0.29341386596214014,0.390597155641955
0.2963117105247957,0.3867000543335562
0.2963117489789473,0.3867000012297327
0.296311789663391,0.3866999418948533
0.29731168274218966,0.3852001022766553
0.29731174888001327,0.3851999979578052
0.2973118091407356,0.38519989252767944
0.29861161006034426,0.3828002600607095
0.298611905933833,0.38279974811324435
0.3010116489324969,0.37890016574041563
0.30101185887559234,0.37889983807655125
0.3012116904116013,0.3786000907725378
0.301211749899509,0.3785999974761934
0.3012118031198535,0.3785999060520871
0.30321160146718723,0.37500026902688643
0.3032119155913007,0.37499974000311737
0.3051117092174447,0.3720000658565742
0.30511175103101623,0.3719999976582161
0.30511178777932857,0.37199993366503203
0.3056112816111271,0.37110084476779465
0.3056117869178901,0.3711000244714395
0.30561236391650476,0.37109925291869755
0.3088114169372601,0.367200407049652
0.30881212324153173,0.3671996276853071
0.3090116672871377,0.36700008363970116
0.3090117496783088,0.36699999752500734
0.3090118262584945,0.36699991008789307
0.3121114481504475,0.3633003613781427
0.31211208429293336,0.3632996666339055
0.31291170412831976,0.36250004679851905
0.31291174780077335,0.3625000020327147
0.3129117977178839,0.3624999481955548
0.3157117245413958,0.359400029212381
0.3157117775250126,0.35939997098374754
0.3168117328086222,0.3582000197652644
0.3168117691424646,0.3581999803270687
0.3193116274610968,0.35550013334294583
0.3193117453135352,0.3554999970631235
0.31931185584887856,0.3554998501110953
0.3207116763184533,0.3535001065831314
0.3207118281017758,0.3534998952623521
0.3221116542864769,0.35160013115454347
0.322111747210786,0.3515999966586601
0.3221118305817765,0.35159985879304795
0.3232116508344417,0.3496501774360505
0.32321185769529887,0.34964982650086235
0.3240685568255968,0.3482576904141282
0.3240692938426051,0.34825663955741226
0.3245116632226199,0.34770011033739373
0.32451181380904437,0.3476998742349967
0.3246112277694375,0.3475010463142103
0.3246118044832988,0.34750003451606776
0.32461248767757,0.3474990913406085
0.327611686216527,0.34380007980922833
0.3276117510160092,0.3437999966781632
0.3276118078662358,0.3437999177539185
0.328511581764122,0.3425002443458606
0.32851193338172646,0.3424997654149551
0.33061124734197517,0.3398006474660639
0.33061177414699794,0.3398000210972681
0.33061234725799915,0.3397994367983885
0.33241172623078047,0.338100023324095
0.3347114635261479,0.3359002749050398
0.3347120579289379,0.33589974717487275
0.3364117245731727,0.33450002170315
0.336411736792469,0.3345000115087401
0.3393117076291613,0.3320000373256751
0.33931179341661577,0.3319999617592734
0.34031171178711506,0.331100035225824
0.3403117904096282,0.3310999651623305
0.34371155724713204,0.3281001708939448
0.34371195262012616,0.32809983864551945
0.3442116766594886,0.3277000594140295
0.3442117528653554,0.3276999961968553
0.34421181797639044,0.32769993824389104
0.34800867670566515,0.32420283151955903
0.3480094397626178,0.32420219166338676
0.3480102589660202,0.3242016254676436
0.3480111272294976,0.3242011378301062
0.3480120370422896,0.3242007329689971
0.3480129805342208,0.3242004143864962
0.34801394954378034,0.32420018483844526
0.34801493568872155,0.32420004631050936
0.34801593043857126,0.32420000000099997
0.34811161598206647,0.32420000000099997
0.3481117455346911,0.32419998705279246
0.3481118444953183,0.32419990396917364
0.3519117024084581,0.32030004979516175
0.3519118000863522,0.3202999508404866
0.3520117262035967,0.3202000247232421
0.35201174907561955,0.3202000015505044
0.35201177662326366,0.32019997287595725
0.3556116456185089,0.316400111158754
0.35561174672754947,0.3163999981268089
0.35561184356433634,0.3163998764831178
0.35591138920342136,0.3160004822976711
0.3559121645036493,0.31599956135788604
0.3592116429327319,0.3125001145391621
0.3592118622401978,0.312499888686641
0.3598117223942644,0.3119000285325745
0.35981174865770105,0.31190000187022243
0.359811780553092,0.31189996846233087
0.3629111147183368,0.30860067725416696
0.3629117777665472,0.3086000299886475
0.3629124942946447,0.30859944247433496
0.3637117248126041,0.3080000195858654
0.3637117767986913,0.30799998009874885
0.36761169918023673,0.30500003980525237
0.3676118031533531,0.3049999608303037
0.36801165133948033,0.3047000746907083
0.3680118522221402,0.3046999276464321
0.3715117187386272,0.30220002299179854
0.3715117827701494,0.30219997653670816
0.3734117144030463,0.3008000269124683
0.3754116274107136,0.29930009263728335
0.37541187706239965,0.29929991096335934
0.3788116858398888,0.29690004594395525
0.3788117490164752,0.29689999992507093
0.3788118142926945,0.29689994930746477
0.37931146154372714,0.2965002315066386
0.379312055622358,0.29649978905718544
0.38321172833395134,0.293800015641467
0.38321174487745313,0.29380000406221446
0.3832117790386194,0.2937999795552767
0.38431171004072745,0.2930000297355617
0.3843117519276569,0.2929999986633786
0.38431178941544153,0.29299996975911563
0.3871116268992628,0.29080009745039886
0.3871118777695283,0.290799906246906
0.3894116618227203,0.28910006585976417
0.38941175046876436,0.2890999974573717
0.38941183337982355,0.28909992785372973
0.3910115890726527,0.28770014162250424
0.39101191833599425,0.28769986499276085
0.3941117078484108,0.28520003474081196
0.39411175299822016,0.2851999975529151
0.3941117901947498,0.2851999656406693
0.39491172634954297,0.28450002150522524
0.3949117533634624,0.2844999975755318
0.39491177246780723,0.2844999802541725
0.3985117080002285,0.281200039349453
0.3985117506014696,0.2811999994369376
0.3985117919923911,0.2811999589344477
0.3988116486340898,0.28090010229274903
0.39881185594445073,0.28089990050966857
0.402610597126286,0.27730109307424566
0.4026113950297995,0.2773004082848181
0.4026122562536729,0.27729980506013624
0.4026131724922642,0.27729928921769825
0.40281161671628507,0.27720006710568784
0.4028116179076876,0.2772000664676432
0.40281174067123826,0.2771999868351604
0.4028118553072816,0.2771998927981362
0.40651048765193787,0.2734012974174469
0.40651136800833454,0.2734004889059517
0.4065123329974618,0.27339978355908157
0.40651337059298187,0.27339919016733943
0.40671162175145764,0.2733000645881016
0.4067117423343932,0.273299987144975
0.4067118527933784,0.27329989813346045
0.410508614918145,0.26950313600869386
0.41050939346155757,0.26950243037807586
0.4105102374199662,0.2695018044558611
0.4105111386655899,0.26950126427002263
0.4105120885189408,0.2695008150228454
0.41051307783241175,0.2695004610408253
0.41051409707837333,0.2695002057330027
0.41051513644092963,0.2695000515581315
0.41051618591045114,0.269500000001
0.41061160999690727,0.269500000001
0.4106117455052086,0.2694999857857545
0.4106118556879159,0.26949990598372325
0.41451169694017714,0.2660000484496427
0.4145117506363695,0.2659999989309816
0.4145118018467524,0.26599994908008645
0.41491133160563726,0.2656004193212016
0.4149122139880692,0.265599629551165
0.4184117199379743,0.26280002479124087
0.4184117551747553,0.2627999961708849
0.41841177685801434,0.2627999780583494
0.41971161017789077,0.26170011909537705
0.4197117467234327,0.26169999524253346
0.4197118738019904,0.2616998629468669
0.4223117019119818,0.25880005467033806
0.4223117478606215,0.2588000019836798
0.42231179897753496,0.25879993993646294
0.42311164752169483,0.25780012925626306
0.42311174767560344,0.25779999580746044
0.42311183686168874,0.25779986035547886
0.4255115851393135,0.2539002694043387
0.4255119323287374,0.2538997408541542
0.42621172526920503,0.25290003665348615
0.42621175472012995,0.25289999382324635
0.42621177147622874,0.2528999686348079
0.4281117195285991,0.2500000479232953
0.42811178129111,0.24999995141679024
0.4301115759477618,0.24680027996614734
0.43011194282132653,0.2467997313474578
0.43061136795793936,0.24610053615619984
0.43061219674345086,0.246099514846567
0.434011597938901,0.24240016648681245
0.43401191080535956,0.24239984012147928
0.4342113564999221,0.24220039442691674
0.43421218420265945,0.24219964869542138
0.4379117324994411,0.23920001494127408
0.43901166904966826,0.23830006699054732
0.43901183411071903,0.23829993464139762
0.44181171018878046,0.23610003200863505
0.4418117509934843,0.23609999930422879
0.4418117900246392,0.23609996676698003
0.44381173215756864,0.23440001595399
0.4438117697677725,0.234399984134067
0.44571170087852074,0.2328000421460686
0.44571180148494494,0.2327999584702596
0.44851170025803816,0.230500041620933
0.44851174804260135,0.2305000013791461
0.44851180172574395,0.23049995381924304
0.4496116842019386,0.2295000606590661
0.44961181866243893,0.22949994047486424
0.4529116466349968,0.22660009165049516
0.45291164844988374,0.2266000899702176
0.45291183288583875,0.2265998906401704
0.4529118340505311,0.22659988916819138
0.45351129437234516,0.22580060873910593
0.45351228898003904,0.22579946194679976
0.45661164641507396,0.2227001045117649
0.45661174745988137,0.22269999772807553
0.45661184364324503,0.22269988410432534
0.4574114392954864,0.2217003895390236
0.4574120974263903,0.22169964112543958
0.46021172978286046,0.2188000218990955
0.4602117513679505,0.21879999928721355
0.46021177101521926,0.21879997823753017
0.4614117134742638,0.21750004057356523
0.46141175302109994,0.21749999683453186
0.46141178429425184,0.21749996082944056
0.4637115789227592,0.2148002019177145
0.46371193271670624,0.21479980684822236
0.4653116870020607,0.21310006792003325
0.4653117502673988,0.21309999830963333
0.46531180945873113,0.21309992846087122
0.4671116387040095,0.21090013716108652
0.4671118676261418,0.21089986662927035
0.4692116753402362,0.20850008638459105
0.46921174845470254,0.20849999911877154
0.4692118193129721,0.20849990674594446
0.47031157303519205,0.20700024257928087
0.4703119421564499,0.20699976779247095
0.47311168763041206,0.2036000768598026
0.47311168771477147,0.20360007675339375
0.47311180223194826,0.20359991449107087
0.47341138907277996,0.20310060308968478
0.47341218856094686,0.2030994494278856
0.4765116566264812,0.19920011863576173
0.47651174777227845,0.19919999705706934
0.47651183093672217,0.19919987198381076
0.47701172886935617,0.19840003529159628
0.47701174863461737,0.1984000031132842
0.47701177375639003,0.19839996068199556
0.4788117112000107,0.19530006841798225
0.4788117246234864,0.1953000444924219
0.4788117471179146,0.19530000043702322
0.47881175050097724,0.1952999918124622
0.47881176617176807,0.19529994529296296
0.4788117700195309,0.1952999323063981
0.4799117102686883,0.19140014415029463
0.4799117956002442,0.19139985704393
0.4809117414565348,0.18820003030379998
0.4809117500696994,0.18820000215642232
0.4809117602833773,0.18819996725080584
0.4811117426507422,0.18750002896502854
0.4822115844816854,0.1836005901223955
0.482211983649896,0.18359943273673568
0.48381127958474945,0.1797011488955305
0.48381181374872,0.17970003471171853
0.4838124727208702,0.17969898948809676
0.4848117111020091,0.17830005575450225
0.48481175059191395,0.17829999894527215
0.48481178748994896,0.1782999428697859
0.48641167748942904,0.1758001147455983
0.48641182725881155,0.1757998871611259
0.48871171017918724,0.17240006023535304
0.4887117500870498,0.17239999947888748
0.48871178834748974,0.17239993763183517
0.4890116693337174,0.17190013598812237
0.4890118365105321,0.17189986648908542
0.49151173341028553,0.1680000273254701
0.4915117413078473,0.16800001483929766
0.4926117314484323,0.16620003187334384
0.4926117486416444,0.16620000329269524
0.4926117714422371,0.16619996409759374
0.4938117335055516,0.16410003048679336
0.49381175207762634,0.16409999748505474
0.49381176626552387,0.16409997151335348
0.49591173328422133,0.16020003276434389
0.49591174757742273,0.16020000577203092
0.49591177054892055,0.16019996075524423
0.4965117509263191,0.15900000000044723
0.4979117264967676,0.1562000488595501
0.4979117758531273,0.1561999513931713
0.49991139265141393,0.15230069863651238
0.4999122072827121,0.15229936110151804
0.5004116674069565,0.15160011692757577
0.5004117469174124,0.15159999904806845
0.5004118220337083,0.1515998735873133
0.5022114926227668,0.14840045920676484
0.5022120530658698,0.14839956837253648
0.5043117306245394,0.14540002900300844
0.5043117419608978,0.1454000125780769
0.5049116988348821,0.14450007813761667
0.504911804382936,0.14449992278535165
0.5076116352489787,0.1406001670899567
0.5076118728607747,0.14059983742120005
0.5082117112095087,0.1398000529562212
0.5082117524189338,0.1397999965711423
0.5082117859990319,0.13979994822645783
0.5103117218692417,0.13670004289424365
0.5103117487210022,0.13670000241780447
0.5103117799509437,0.13669995323856002
0.5121115949529298,0.13380025129091555
0.5121119205340163,0.13379975770375552
0.5128116743471769,0.13280010939924058
0.5128118040392279,0.13279987808321567
0.5128118045108173,0.1327998770713077
0.5145117414549963,0.1289000217287795
0.514511760493789,0.12889997831418515
0.5160117315934323,0.12550004382166013
0.516011751379178,0.12549999786496072
0.5160117679183086,0.12549995752048257
0.5162116477107365,0.12500025803941303
0.5162118673895358,0.12499974766347867
0.5180116808363109,0.12110015186213274
0.5180118257255067,0.1210998504020718
0.5199109738895351,0.11730155407401505
0.5199115414786695,0.11730055645904276
0.5199122125959449,0.1172996253335619
0.5199129795291629,0.1172987713976759
0.5200116724672179,0.11720007845962092
0.5200117487899267,0.11719999890583914
0.5200118230124767,0.11719991480775924
0.5233116795612404,0.11330008434103861
0.5233117500354587,0.11329999748004373
0.5233118143039881,0.11329991127173152
0.5238114999753238,0.11260035133186148
0.5238120293506862,0.11259967001605552
0.5265117052296485,0.1094000541595076
0.526511797335553,0.10939994645137888
0.5278117103381217,0.1079000468330303
0.5278117535776143,0.10789999575851135
0.5278117863152109,0.10789995529872319
0.5297117277597589,0.10550002926350466
0.5297117736824063,0.10549997041756398
0.5317117120683752,0.1029000505158044
0.5317117462438767,0.10290000497598836
0.5317117910622511,0.10289994202634087
0.5326117225456775,0.10160004099472511
0.5326117531692048,0.10159999586843733
0.5326117753067193,0.1015999619670333
0.5351117343988959,0.09770002578323768
0.5351117671575832,0.09769997403043307
0.5356117101618606,0.09690006522358931
0.5356117926234891,0.09689993536984474
0.5376117305039319,0.09380003165515854
0.53761177157083,0.0937999684904167
0.5395117314548171,0.09090002972012051
0.5395117700015237,0.09089997002513558
0.5402117414091944,0.08980001495593874
0.5402117604928026,0.08979998507674333
0.5427117198583724,0.08590004846645447
0.5427117518858459,0.0858999973008294
0.5427117785207018,0.08589995269579512
0.5434117226350048,0.08470004849984707
0.5434117781941147,0.08469995091841705
0.5449117340074575,0.08200003045440012
0.5449117680429588,0.08199996965731576
0.5471115551514915,0.07810034705582594
0.5471119719554441,0.07809966845677344
0.5473116921513398,0.07780008816292991
0.5473117466326733,0.07780000282883087
0.5473118046430075,0.0777999033104099
0.5493117255624612,0.07420004565539332
0.551211728370396,0.07070004155082019
0.5512117526037378,0.0706999959546517
0.5512117701186406,0.07069996161580407
0.5514116990287368,0.07030010379561163
0.5514116991308682,0.07030010357977635
0.5514117390345538,0.07030000280279831
0.5514117754583403,0.07029988040701192
0.5546116770735215,0.0547003600330037
0.5546118492933789,0.054699645879100964
0.5551117403910024,0.05290003792765638
0.5551117617403534,0.05289996215138954
0.5557116870122428,0.0508002236997764
0.555711824497078,0.050799779288202056
0.5570117414213192,0.04690002851547881
0.5570117501054173,0.04690000196725213
0.5570117603904544,0.04689996924205381
0.5582117427053128,0.04300002671876386
0.5582117588679741,0.04299997319741529
0.5590116996757567,0.040300172971149406
0.5590118079750772,0.04029982885420467
0.5594116901978625,0.03910018218584864
0.559411743734061,0.03910000004908521
0.559411785175679,0.03909980918281468
0.5601117468118517,0.035200022924138645
0.5608117240921572,0.031200153338758297
0.5608117822072072,0.031199847506286713
0.5616117376269716,0.027300064834934724
0.5616117626188714,0.027299934856457524
0.5623117385163997,0.023400069141656942
0.562311751066742,0.023399993525397622
0.5623117590426447,0.02339993669354658
0.5628117033304543,0.019500371248632478
0.5628118243301434,0.019499632981504807
0.562911737372924,0.019000067767602113
0.5629117501714888,0.01899999918246712
0.5629117608829597,0.018999932295635052
0.563411743720468,0.015600049000578228
0.5634117572245404,0.01559995087476056
0.5639117509264165,0.011700000000127164
0.564411729186794,0.007800169569182455
0.5644117455315989,0.007799999081184431
0.5644117509264246,0.007799829616795449
0.5644117509264246,0.003900137246684902
0.5644117544444139,0.003899862798428216
0.5645117500590098,3.3829188777608716e-08
0.5645117506943905,9.363363825441262e-10
0.5645117509264246,-3.477952622322722e-08
0.5645117509264246,-0.011699965220028315
0.564511750694379,-0.011700000937211475
0.5645117500590209,-0.011700033828758009
0.5644117544444139,-0.015599862798428215
0.5644117509264246,-0.0156001372466849
0.5644117509264246,-0.039099965220028315
0.564411750694379,-0.03910000093721147
0.5644117500590209,-0.03910003382875803
0.5643117518458907,-0.04299996414083531
0.5643117505823971,-0.04300000320128674
0.5643117492538122,-0.04300003261596721
0.5637117509264233,-0.054700000000051215
0.5635117509264232,-0.058600000000051215
0.5631117544182772,-0.06639993190889987
0.5629117705362071,-0.06969967643862127
0.5629117509264246,-0.06970032415718422
0.5629117509264246,-0.07029987943850305
0.5629117298290522,-0.07030011753519046
0.5629117298199885,-0.07030011759309061
0.5622117587293123,-0.07419995652685822
0.5622117505437451,-0.07420000006339146
0.5606117509263062,-0.082000000000678
0.5598117591261402,-0.08589996002648795
0.5598117534261853,-0.0858999867763158
0.5598117381433206,-0.08590005273042361
0.559011777649109,-0.08919988976904658
0.5590117480475821,-0.08920000148361279
0.5590117157609998,-0.08920010549643671
0.5588118809593393,-0.0897996099014183
0.5588116511956625,-0.08980039892317179
0.5578117599831879,-0.09379996377307016
0.5578117520294331,-0.09379999467052577
0.5578117393142625,-0.09380004117053119
0.5567117509263871,-0.09770000000027146
0.5556117617071534,-0.1015999617775543
0.5556117493776527,-0.10160000428183871
0.5556117404365003,-0.10160003356791023
0.5551117628131794,-0.10319996196253725
0.5551117393230665,-0.10320003812546857
0.5544117611651384,-0.10549996635866064
0.5544117507343763,-0.10549999984002335
0.5544117397763114,-0.10550003345050175
0.5531117703078373,-0.1093999418559243
0.5531117302187795,-0.1094000576857572
0.5517118264755534,-0.1132997895418871
0.5517116842297685,-0.11330021342945247
0.5512117638986019,-0.11489995848918508
0.5512117500640855,-0.11490000152837336
0.5512117372042595,-0.11490003945139342
0.5504118561776162,-0.11719969740299285
0.5504116639561377,-0.1172003083493372
0.5493117856714043,-0.12109987681339224
0.5493117191360714,-0.12110012398250382
0.5483117616589142,-0.12499995814341694
0.5473121034591647,-0.12879866037571705
0.5473119080890749,-0.1287995574544335
0.547311790289444,-0.12880046797238637
0.5473117509264246,-0.12880138523475243
0.5473117509264246,-0.12889987667695207
0.5473117508808076,-0.12889987865693986
0.5473117398433862,-0.12889999863956547
0.5473117180930352,-0.12890011614489968
0.5473117173193189,-0.12890011915260371
0.5462117841217499,-0.13279988230762155
0.5462116972326724,-0.13280011021372218
0.5443117630118467,-0.1366999751933115
0.5443117385857061,-0.1367000246816729
0.5434117843935051,-0.13849993306607497
0.5434117494929175,-0.13850000049415767
0.5434117143493846,-0.1385000640100854
0.5422118178756583,-0.1405998828391064
0.5422116869509143,-0.14060011881191417
0.5401117646453141,-0.14449997452231458
0.5395117638278266,-0.14559997634767755
0.5395117629699949,-0.14559997790171283
0.5379118178748229,-0.14839988284056857
0.5379116869509143,-0.14840011881191417
0.5358120391440564,-0.15229946473893619
0.535811525148194,-0.1523005644457697
0.5356118149287407,-0.15279983999440283
0.5356117462777265,-0.15279999678988518
0.5356116664215061,-0.15280015121958848
0.5337118709342602,-0.15619978524939696
0.5337116409081895,-0.15620022003670647
0.5317117666506491,-0.1601999685517872
0.5317117556000144,-0.1601999902948665
0.5317117291515757,-0.16020004043925745
0.5296117905779729,-0.16409992636166268
0.5296117485721779,-0.1641000015349752
0.5296117081424452,-0.1641000689300299
0.5278117934852251,-0.16699993143332875
0.527811709405729,-0.16700006920143645
0.5272117959407193,-0.16799992497645252
0.5272117493774918,-0.16799999978305205
0.527211701498722,-0.16800007139588297
0.5245117667147149,-0.1718999771950044
0.5238118452540856,-0.17289986524651385
0.5238116607816672,-0.17290013758966508
0.5219117817408365,-0.17579995296777506
0.5219117478080108,-0.17580000359199285
0.5219117209907135,-0.17580004191031603
0.5199119175028254,-0.17859976679335934
0.5199115970635525,-0.17860024178480458
0.5192121992375739,-0.17969929551134228
0.5192117796303553,-0.1797000152702199
0.5192114172574289,-0.17970076547613975
0.5175119919791255,-0.18359944699695385
0.5175115735169732,-0.1836005765808678
0.5163117743903362,-0.18749992374243823
0.5163117503444341,-0.1874999979392006
0.5163117222924638,-0.18750007635741045
0.5160118942614486,-0.18829961777345094
0.5160116371109029,-0.18830039203138363
0.5151117623376162,-0.19139996069492668
0.5151117398159852,-0.1914000393916962
0.5140117809420361,-0.19529989358115185
0.5140117804379839,-0.19529989523659688
0.514011743918524,-0.19529999309695273
0.5140116948280923,-0.19530009743421292
0.5121119079203889,-0.19859972732653985
0.5121116102151005,-0.19860028142288402
0.5118117989985383,-0.19919990385600878
0.511811688643715,-0.1992000867509658
0.5090117700508442,-0.2030999733627374
0.5082117740769762,-0.20419996816830688
0.5082117273094343,-0.2042000314896537
0.5061117509262246,-0.20700000000059998
0.5043117854639403,-0.20939995395031263
0.5043117168856496,-0.20940004641956617
0.5032117747694137,-0.21089996748716053
0.5032117265960243,-0.21090003215122188
0.5004118616928259,-0.21459985363044826
0.5004117469391313,-0.2145999949295732
0.500411620278356,-0.21460013064848288
0.5002123506246795,-0.2147994003021594
0.5002117764385859,-0.2148000217680186
0.5002112531179683,-0.21480068663267796
0.4973117886888897,-0.21879994791416574
0.49731174929500127,-0.21880000089884297
0.49731171180033695,-0.21880004890796045
0.49651191147713036,-0.2197997993119686
0.4965116001891777,-0.21980020816128407
0.494411781437292,-0.22269995786626923
0.49441174803179,-0.22270000306649881
0.4944117214476654,-0.22270003766764834
0.49261181871508497,-0.22499991338150102
0.4926116849311307,-0.2250000879940586
0.4914118229293761,-0.2265999039963981
0.49141174827405026,-0.2265999990226035
0.4914116712685685,-0.2266000885091128
0.488711773032762,-0.22959997543778668
0.48871172897161075,-0.2296000246995458
0.487911817307684,-0.23049992532146343
0.4879117504769079,-0.23049999773799476
0.487911678174556,-0.23050007040545806
0.48481181398806167,-0.2334999389730332
0.48481168887297993,-0.23350006205385893
0.48391178219964304,-0.23439996872719585
0.4839117533890845,-0.23439999706561554
0.48391171580743414,-0.23440003277815905
0.4809118858413489,-0.2371998740798386
0.48091162043054936,-0.23720013049628952
0.4798117853361787,-0.23829996559066022
0.47981171589622473,-0.23830003377954628
0.4770118209873621,-0.24099993244166373
0.4770116821046102,-0.24100006882222863
0.47581212853411087,-0.242199622392728
0.47581141276561445,-0.24220041330801387
0.4731117814645785,-0.24549996267594665
0.47261237340672835,-0.24609925302399757
0.47261178718570596,-0.2461000250333429
0.4726112731893322,-0.24610084689783548
0.4704117692417414,-0.24999996753220105
0.4692117829256419,-0.2520999440016354
0.4692117196034628,-0.25210005638159044
0.4682117678450081,-0.2538999695468089
0.46601180042752616,-0.25779991224829946
0.4660116893268912,-0.25780007919974324
0.46531177343675256,-0.2586999710584929
0.4653117280213507,-0.2587000286316932
0.46291187212831403,-0.26169984849798905
0.4629117460755593,-0.26169999486142304
0.4629116087420724,-0.26170013270583004
0.4614117664770989,-0.26309998548647195
0.45871176433734306,-0.26559998758291925
0.4587117629307571,-0.2655999887589928
0.4574117677604597,-0.2667999844613285
0.4574117341578658,-0.26680001561254174
0.4545117840035983,-0.26949996920444597
0.45451171733337864,-0.2695000302341868
0.45351177082209604,-0.2703999820943411
0.4535117311198722,-0.2704000180063991
0.45288658138788734,-0.27096833594456715
0.4528859646794681,-0.27096894391955517
0.4506117816713888,-0.2733999671350883
0.45061175009123866,-0.2734000003293933
0.45061171968058655,-0.2734000312462523
0.4496118860793527,-0.27439986484748613
0.44961162068287464,-0.2744001398916138
0.4469117665379664,-0.27729998323244115
0.44691173538626894,-0.2773000168355596
0.44571178784614807,-0.2785999600040239
0.44571174925872087,-0.278600000963549
0.44571171374498886,-0.27860003718185
0.4431118910816589,-0.28119985984518
0.4431116160540502,-0.2812001452475652
0.4418117826456038,-0.28259996584127667
0.44181171861666113,-0.2826000336025568
0.4393118027392,-0.2851999461151164
0.439311751646657,-0.28519999778745203
0.43931169463281433,-0.28520005227307427
0.43791197312769314,-0.2864997936706868
0.43791154075798816,-0.2865002185755767
0.43541187963257966,-0.28909986614600164
0.4354117471832651,-0.2890999946602767
0.43541160427529857,-0.28910011522637086
0.43401197349819054,-0.29019982512267
0.43401153790471064,-0.29020018639445355
0.4308118518178517,-0.29299991172045503
0.43081185047553877,-0.2929999128368927
0.4308116362567696,-0.29300006545947593
0.43081163428443037,-0.2930000666531485
0.4301120711070437,-0.2933998170402266
0.4301114440916557,-0.29340020455704785
0.4262119982009765,-0.29599983515083395
0.42621151317597744,-0.2960001783133354
0.4250118109305142,-0.2968999549974329
0.4250117491444115,-0.2968999999984181
0.42501168972667913,-0.29690004080036553
0.42231185214885747,-0.29869993251891336
0.42231165126253734,-0.2987000697652418
0.4193117755000255,-0.3007999827990001
0.4193117515155,-0.30079999938870955
0.419311725275113,-0.3008000171014097
0.4184117509259794,-0.30140000000083206
0.4145120764212548,-0.3039997830039818
0.4145114421341069,-0.3040002401722918
0.4136117803392974,-0.3046999771238103
0.41061183869650014,-0.3069999327101022
0.4106116645637469,-0.30700006909062283
0.4086124238077833,-0.30859946169539365
0.40861177465175247,-0.3086000252120353
0.4086111727940704,-0.30860063898877665
0.4067118195846642,-0.31069992411496256
0.4067117504774598,-0.31069999762226197
0.40671167562766225,-0.3107000713360998
0.4048120409990179,-0.31249972519481545
0.40481148214259727,-0.31250029566259674
0.4028117950136632,-0.3146999515044242
0.4028117478151422,-0.3147000021627091
0.4028117072065588,-0.31470004372028004
0.4011119824744419,-0.3163997684523969
0.40111153396055343,-0.3164002452661463
0.39881182894070377,-0.3189999118103242
0.39881167486994096,-0.3190000898853016
0.39771185456345526,-0.3202998775202392
0.3977117479684227,-0.320299996099927
0.3977116327832648,-0.3203001097047987
0.3949117509261051,-0.3229000000007328
0.39351187320486686,-0.3241998864561683
0.39351174699755015,-0.32419999652729825
0.39351161618901365,-0.3242000970114481
0.39101183555206603,-0.3259999390700504
0.3910116675027656,-0.3260000625682443
0.3882117824150714,-0.32809997638401495
0.3882117190931006,-0.32810002315201764
0.3871117790386145,-0.32889997955528033
0.3871117448774608,-0.3289000040622091
0.387111728333951,-0.32890001564146726
0.383212055622358,-0.33159978905718546
0.38321146154372715,-0.33160023150663864
0.38271183479989035,-0.3319999329017081
0.38271174907396155,-0.33199999870597313
0.38271166255874567,-0.33200005977866665
0.3793118087611193,-0.334299960877061
0.37931169360604416,-0.33430003987556983
0.37701190783013744,-0.33589989085011357
0.3770115980176126,-0.33590011468210906
0.37541175092602463,-0.33710000000080004
0.37181235966453025,-0.3397995434469208
0.37181121287222413,-0.3398005380546147
0.3715118295990515,-0.3400999213277874
0.3715117493860238,-0.34009999827425996
0.3715116659642165,-0.34010007189156305
0.3676120909025928,-0.3433997123283215
0.36761143601386603,-0.3434003149129728
0.3672118392526143,-0.3437999116742245
0.36721174925304867,-0.34379999756910956
0.3672116544324456,-0.3438000799526242
0.36371194014728003,-0.3466998432174756
0.3637115690969526,-0.3467001652999624
0.3626117793132052,-0.3476999741942782
0.36261175178923866,-0.3476999988581426
0.36261172073242676,-0.3477000258810296
0.35981193193591937,-0.3500998448494645
0.359811577001488,-0.3501001630550613
0.3582118127447887,-0.35159994204571693
0.3582117488368941,-0.3516000000864287
0.35821168685008337,-0.3516000529331007
0.3559118553416029,-0.3534999137444541
0.3559116487257552,-0.35350008887060297
0.35361178605032856,-0.3554999694579305
0.35361174791601835,-0.35550000204028753
0.35361171760760807,-0.3555000270720144
0.3520118489658137,-0.3567999203434723
0.3520118481126812,-0.35679992100384683
0.35201164086323716,-0.35680005922249575
0.35201163947495423,-0.3568000600129275
0.34811738173961937,-0.35889696802426163
0.34811648463300426,-0.3588975093060514
0.34811564472638956,-0.3588981356790501
0.3481148700626848,-0.3588988411451368
0.3481141680600364,-0.35889961894879874
0.3481135454407913,-0.35890046164182143
0.3481130081671247,-0.3589013611546129
0.348112561383946,-0.3589023088734774
0.34811220936963166,-0.35890329572309987
0.3481119554950557,-0.3589043122534509
0.34811180219130994,-0.35890534873027957
0.3481117509264246,-0.3589063952283285
0.3481117509264246,-0.3593999299806591
0.3481117475167254,-0.3593999984018485
0.3481117446809081,-0.3594000009028642
0.3481117009871454,-0.35940003572928597
0.3481116946672154,-0.3594000403917402
0.34421179524789786,-0.3621999681799683
0.34421170596473505,-0.3622000309116877
0.34261202346218705,-0.3632998126321894
0.3426114904737361,-0.363300203833026
0.34031180521364807,-0.36509995751483404
0.3403117542587863,-0.3650999963450577
0.3403116904742462,-0.36510004231704557
0.337312259877239,-0.3671996437349506
0.33731128659493775,-0.3672004127395485
0.3364118664488033,-0.36799989731389027
0.3364117490571886,-0.3679999957453622
0.33641162334150815,-0.3680000893099622
0.33241251894979695,-0.37079946238416006
0.33241177725536236,-0.37080003138323653
0.3324110880188119,-0.37080066290802693
0.33211183623438434,-0.3710999146924545
0.33211175010153116,-0.37109999702829044
0.33211165717220126,-0.3711000781289879
0.3285117879751601,-0.37409996912652216
0.3274123755668343,-0.37499948893104773
0.327411771872192,-0.375000021998552
0.3274112099533931,-0.3750005989348125
0.3246118074961746,-0.3780999373695902
0.3246116953505003,-0.37810006351571784
0.32391177846695857,-0.3788999685254798
0.3207118031255285,-0.3824999412763803
0.3207117501788569,-0.38249999910933363
0.3207116952721017,-0.38250005565473716
0.32041186818360173,-0.38279988274323706
0.32041174842908476,-0.3827999953000773
0.3204116190513532,-0.3828001025699891
0.31681178218840095,-0.38559997568561866
0.316811747992366,-0.3856000018788323
0.3168117217889088,-0.38560002136801835
0.31531186127769845,-0.38669991907623924
0.31531185842875087,-0.38669992105552387
0.31531162940261426,-0.3867000556168507
0.3153116267712949,-0.38670005690507614
0.31291186567001006,-0.38779994740983165
0.31291163745338024,-0.3878000552823647
0.3090119124592493,-0.3896999213051465
0.30901159212404183,-0.3897000840724518
0.3073118224897,-0.3905999621141622
0.3073117498401146,-0.3905999991799644
0.30731167776743934,-0.39060003325472814
0.30511198112098076,-0.39159989536675477
0.3051115259267596,-0.3916001153850546
0.3012117752293642,-0.3935999875375651
0.30121172649648087,-0.39360001221558993
0.2994121853316784,-0.3944997827979912
0.2994113379687867,-0.3945002556409996
0.2973118420555873,-0.3957999435872659
0.29731175074198557,-0.39579999761676
0.2973116546561726,-0.39580004936997104
0.293411872383251,-0.39779993771505906
0.2934116310958336,-0.3978000653627342
0.29231196860537356,-0.3983998812666215
0.29231153897625345,-0.39840012868459523
0.28951183176168016,-0.4000999509220147
0.28951175276184876,-0.40009999699638976
0.2895116640462721,-0.4001000445545354
0.2856117752293642,-0.4020999875375651
0.28561172649648087,-0.40210001221558994
0.2852118217695093,-0.40229996457907574
0.2852117494114216,-0.40229999942969213
0.2852116791664239,-0.4023000307549454
0.2817117812998696,-0.4037999869834687
0.28171172063270206,-0.403800013205611
0.27781175753083404,-0.4054999971218099
0.27781174432467565,-0.40550000288891924
0.27621179413439395,-0.4061999810971675
0.27621170739089346,-0.40620001814047135
0.2738117779784747,-0.40719998872897917
0.26991205038363353,-0.40879987714643107
0.26991145943566913,-0.40880014072030274
0.2670118349870978,-0.41019995941961307
0.267011749079918,-0.41019999906034627
0.26701166547429156,-0.4102000341815303
0.26601178406128606,-0.4105999867467325
0.2660117176165294,-0.410600012812185
0.2621119702682397,-0.4120999156384503
0.2621115354961444,-0.41210009390616176
0.25821178121762994,-0.41379998679679625
0.2575117976933858,-0.4140999799576613
0.25751170378436666,-0.41410001915213424
0.254311981724483,-0.4153999062389619
0.25431152473761864,-0.4154001043954733
0.2504119027875597,-0.41719992991088517
0.2504116013274988,-0.417200074800081
0.24881177805405463,-0.41799998643680303
0.24881175347042833,-0.4179999985550086
0.24651226115786862,-0.41909975597689614
0.24651126924152425,-0.41910029642203595
0.24261191666583995,-0.42149989800707244
0.24261158900197555,-0.4215001079501679
0.24201185027631905,-0.42189993376727225
0.24201174611989312,-0.42189999057200256
0.24201163774283055,-0.4219000377285854
0.23871198166009944,-0.42299992308949586
0.23871152392178802,-0.4230000873101625
0.2348117797515059,-0.4244999889141171
0.23481172197405425,-0.4245000107544329
0.23131188912146766,-0.42579994867110793
0.2313117510304263,-0.4257999956778212
0.23131160656832156,-0.4258000360903066
0.23091178221248054,-0.42589999217926683
0.2309117196865425,-0.42590000801100214
0.22701187490792585,-0.4268999682106474
0.22701162773881428,-0.4269000347459804
0.2231117808437487,-0.4279999915625374
0.22311175263619196,-0.4279999993419844
0.22311171904852584,-0.42800000817459616
0.2192118131140781,-0.42899998405522377
0.21921168893297321,-0.429000016691311
0.2166118935785485,-0.42969996159442536
0.2166117500072665,-0.42969999602966824
0.21661160498924983,-0.429700022452731
0.2153117509255767,-0.4299000000009884
0.21141177081731377,-0.4304999969407211
0.20741181372649048,-0.43109999058085013
0.2074117488040525,-0.4310999995331447
0.20741168978907373,-0.43110000627140016
0.20351175092552667,-0.43150000000099475
0.19961181698569228,-0.4318999932255932
0.19961175446882146,-0.43189999885490654
0.1996116809894798,-0.43190000358746006
0.1957117892532538,-0.4320999980354716
0.19571174269647504,-0.4321000000884837
0.1957117207837477,-0.4321000007738638
0.191811784772986,-0.4321999991331141
0.1918117518250153,-0.43219999976944634
0.19181171616426548,-0.43220000000099995
0.18791178568658165,-0.43220000000099995
0.18791175002584262,-0.43219999976944645
0.18791171707786092,-0.432199999133114
0.18401178106709326,-0.43210000077386357
0.18401175915438722,-0.43210000008848415
0.18401171259759017,-0.43209999803547133
0.18011178842965017,-0.43190000192429495
0.1801117441969636,-0.4318999993447382
0.1801117202193058,-0.4318999976389938
0.17621175092534797,-0.431600000000997
0.17231175092534795,-0.43130000000099705
0.16841175092534796,-0.43100000000099703
0.1645118179892927,-0.43070000515976203
0.16451175229605094,-0.4306999992753374
0.16451168293000712,-0.430699991283647
0.1606117913770426,-0.43020000518711304
0.1606117560936348,-0.4302000003901221
0.16061170555769239,-0.4301999926836368
0.15751186334478395,-0.4297000181331677
0.15751175137587894,-0.42969999762136774
0.15751164048863786,-0.4296999723918341
0.15671223079314603,-0.42950011996796117
0.15671126204048055,-0.42949992478794347
0.15281177081712058,-0.4289000030612727
0.15281173102207832,-0.42889999701550924
0.1488117889127145,-0.4283000056991047
0.14881175098474078,-0.4282999997313413
0.14881171310237126,-0.4282999932122628
0.14491178279242645,-0.42760000572073426
0.1449117523693866,-0.42760000007006344
0.14491171780712736,-0.42759999320752395
0.1410117509252237,-0.4268000000009796
0.1371118511626686,-0.42600002056250674
0.13711175015295782,-0.42599999782256637
0.13711165375763731,-0.42599997223881503
0.13641192246147868,-0.42580004901134116
0.13641157785129956,-0.42579995673249954
0.13321178221174731,-0.42500000782261144
0.12931187644567704,-0.42400003218571247
0.1293116246620404,-0.42399997086332225
0.12541187861463576,-0.42310002946776726
0.12541162255284438,-0.4230999736681838
0.12151179379060727,-0.4223000087938788
0.12151170820928872,-0.4222999905085497
0.11971189887005372,-0.42190003287760863
0.11971161413496256,-0.42189993486279226
0.11761223356931536,-0.42090022983153175
0.11761124778838697,-0.42089981938776694
0.11371222311609738,-0.41950016950540653
0.11371126495305582,-0.41949987539273265
0.10981206742833129,-0.41850008115562376
0.10981143006249978,-0.41849993829660964
0.10721188438425011,-0.41800002566617706
0.10721188270698782,-0.418000025299249
0.10721175854114899,-0.4179999880899446
0.10721162984770838,-0.4179999348054424
0.1059120410614009,-0.4173001562281999
0.10591145173050175,-0.41729986191113694
0.10201179309683416,-0.4155000194648288
0.10201170909722793,-0.41549997980818787
0.09911186068199808,-0.41410005298704244
0.09911175129005205,-0.41409999707178885
0.09911164733398718,-0.4140999378463037
0.09811234556970852,-0.41350035678773644
0.09811111522475259,-0.4134997229007979
0.09421185765738757,-0.41180004652527985
0.09421164320619657,-0.41179995580857703
0.09031370389800993,-0.41020080122060304
0.09031272206452681,-0.41020045318932236
0.09031171105766896,-0.4102002022154308
0.0903106804471153,-0.41020005067452014
0.09030963998810349,-0.410200000001
0.09001186798909866,-0.410200000001
0.0900117531567375,-0.41019999005487146
0.09001174875319437,-0.41019998928330004
0.0900116458661351,-0.41019996192878155
0.0900116404144633,-0.4101999600943272
0.08641214474496242,-0.40890014221367404
0.08641134720215246,-0.40889988897713725
0.08241221979065906,-0.40780012893897666
0.0824112723023157,-0.40779991409430416
0.07851188238435484,-0.4071000235962086
0.07851161891850632,-0.40709997969225514
0.0746117718389889,-0.4065000032184832
0.07271205206845169,-0.4062000475499114
0.07271144756395698,-0.4061999696648582
0.07071176444537555,-0.40600000135300013
0.06681188638730302,-0.40560001389453126
0.06681161515374738,-0.4055999895570278
0.06291175092534795,-0.40530000000099703
0.05901188723026007,-0.40500001048599027
0.059011614397195884,-0.4049999929995537
0.05511175092537344,-0.4048000000009987
0.05121175092537344,-0.4046000000009987
0.047312162125186366,-0.4044000210881686
0.047311339320580306,-0.40440001055497066
0.043411784754171526,-0.4044999991335966
0.043411751862649055,-0.4044999997689543
0.043411716145446554,-0.404500000001
0.03951188817211388,-0.404500000001
0.0395116137238572,-0.40450000351898924
0.03561188794693096,-0.40459999648762834
0.035611614038838266,-0.40460000702082627
0.03171175092547587,-0.4048000000009987
0.027811877229417404,-0.40499999352387356
0.027811624809790957,-0.4050000094596754
0.023812032061291913,-0.40529997891581276
0.023811471288936483,-0.40530003585184
0.01991198822424579,-0.40579996957808234
0.019911515222618983,-0.40580004099280725
0.017611820321694976,-0.40619998793209844
0.017611681694308254,-0.40620001298185177
0.016011791713762685,-0.40649999235320405
0.012111750924745736,-0.4072000000011378
0.008211783027742626,-0.4078999942390615
0.008211752416623908,-0.40789999954107314
0.008211717161281043,-0.4079000051954954
0.004311882932343005,-0.4084999796922551
0.0043116194664944785,-0.4085000235962086
0.00041175092560131744,-0.4092000000009843
-0.003488072551395804,-0.40989996831736836
-0.003488424437228513,-0.4099000375787341
-0.00488817874172702,-0.4101999849296981
-0.004888252676835875,-0.41019999973686966
-0.004888316651238332,-0.4102000108132788
-0.00738801820579665,-0.41059996306200813
-0.007388478110448126,-0.41060004698273833
-0.011288216095058411,-0.4113999932359917
-0.011288250240287921,-0.41140000001666666
-0.011288281081018581,-0.4114000057457622
-0.015188118781977872,-0.4120999766151652
-0.015188378748804363,-0.4121000266008627
-0.019088120701994782,-0.4128999736681838
-0.01908837676378618,-0.41290002946776727
-0.022988043243823746,-0.4137999525016221
-0.02298845287114934,-0.4138000555819204
-0.024088133094386826,-0.41409996837007607
-0.024088250382531193,-0.4140999975449514
-0.024088366692723913,-0.4141000210042567
-0.026888114084290874,-0.41459997589560793
-0.026888383402871453,-0.41460002755554315
-0.03078799372569737,-0.4153999476217638
-0.03078850157162586,-0.4154000647438658
-0.03468800272471776,-0.4163999368344022
-0.03468849214702595,-0.4164000747925695
-0.038588130095868735,-0.41759996339221356
-0.03858836716937597,-0.4176000393659877
-0.039788111349600266,-0.417999954092729
-0.039788393372114775,-0.4180000154614564
-0.042588224966796366,-0.4182999974180294
-0.04648824907477164,-0.41870000000102536
-0.05038824907447331,-0.41910000000099473
-0.054288114315416344,-0.41949998617955303
-0.05428838344068471,-0.41950001722743246
-0.06208811557425595,-0.4204999828855826
-0.0620883821021965,-0.42050002046679963
-0.06598824907442329,-0.42110000000098835
-0.06988801227148604,-0.4216999635697673
-0.06988848401067316,-0.42170004698823943
-0.07088820914153543,-0.42189999201441186
-0.07088825903381056,-0.4219000015987529
-0.07088827926861488,-0.4219000052068836
-0.07378808242131442,-0.4223999712676939
-0.07378841473690619,-0.42240003398303744
-0.07768821595629159,-0.42319999320752677
-0.0776882505185198,-0.4232000000700601
-0.07768828094158625,-0.4232000057207359
-0.08548824907439868,-0.42460000000098425
-0.08938789388165236,-0.42529993624844004
-0.08938859916846928,-0.42530008752450427
-0.09138819869262937,-0.4257999874055443
-0.09138825262261702,-0.42580000033352156
-0.09138829643578517,-0.42580000997180295
-0.0932882219665,-0.4261999942940587
-0.09718821186766767,-0.4269999923688332
-0.09718824729397708,-0.42699999937423
-0.09718828832571437,-0.42700000686996453
-0.10118822613260482,-0.42769999598617037
-0.10118827199851309,-0.4277000041155689
-0.10378786209990666,-0.42816659721069084
-0.10378862991266163,-0.4281667643184904
-0.10508812509207369,-0.42849996821064734
-0.10508837226118527,-0.4285000347459803
-0.1089881499189372,-0.42959997203406414
-0.10898824814037408,-0.4295999977078097
-0.10898835151458229,-0.4296000204890212
-0.10948723163602316,-0.4296997965133094
-0.10948823453944424,-0.4297000480062764
-0.10948920850872909,-0.42970039506220364
-0.11288819075115904,-0.4310999759855571
-0.11288825224342186,-0.43110000046263525
-0.11288830549903343,-0.43110002025599614
-0.1167881999273026,-0.4324999823584518
-0.11678824640257682,-0.4324999985319254
-0.11678830175237773,-0.432500016556929
-0.12028811831090541,-0.4335999589038948
-0.1202881226210215,-0.4335999601381958
-0.12028824674168528,-0.4335999856850737
-0.12028838727860033,-0.43360000000099996
-0.12068783787423189,-0.43360000000099996
-0.12068865906364544,-0.4336000315386237
-0.12458824907449864,-0.43390000000099704
-0.12848821836845972,-0.43419999763899403
-0.1284882423461012,-0.4341999993447373
-0.1284882865788105,-0.4342000019242954
-0.13238824907452415,-0.4344000000009987
-0.13628821074674619,-0.4345999980354716
-0.13628825730352495,-0.4346000000884837
-0.13628827921625228,-0.4346000007738638
-0.14018824907454971,-0.4347000000009996
-0.1440882490745497,-0.43480000000099966
-0.14798824907454972,-0.43490000000099965
-0.1518882490745497,-0.43500000000099964
-0.155788215227014,-0.4350999991331141
-0.15578824817498468,-0.43509999976944636
-0.1557882838357345,-0.43510000000099996
-0.15968811182788611,-0.43510000000099996
-0.1596883862761428,-0.4351000035189892
-0.163588215227014,-0.4351999991331141
-0.16358824817498469,-0.43519999976944634
-0.1635882838357345,-0.43520000000099995
-0.17148811182788612,-0.43520000000099995
-0.1714883862761428,-0.4352000035189892
-0.175388215227014,-0.4352999991331141
-0.1753882481749847,-0.4352999997694464
-0.17538828383573452,-0.435300000001
-0.19878821431341834,-0.435300000001
-0.19878824997415737,-0.4352999997694465
-0.19878828292213907,-0.43529999913311407
-0.20268811187300792,-0.4352000035189892
-0.2026883863212646,-0.43520000000099995
-0.21048821431341835,-0.43520000000099995
-0.21048824997415738,-0.43519999976944646
-0.21048828292213909,-0.435199999133114
-0.2143881118730079,-0.4351000035189892
-0.21438838632126458,-0.43510000000099996
-0.21828821431341836,-0.43510000000099996
-0.21828824997415738,-0.43509999976944647
-0.2182882829221391,-0.43509999913311403
-0.22218824564619968,-0.43500000008890743
-0.22618824564620646,-0.43490000008670954
-0.23008824907460704,-0.43480000000099955
-0.23398821893290672,-0.43470000077386356
-0.23398824084561276,-0.43470000008848414
-0.23398828740240982,-0.4346999980354713
-0.23788824907462658,-0.4345000000009987
-0.24178821157034983,-0.43430000192429496
-0.2417882558030364,-0.43429999934473823
-0.2417882797806942,-0.4342999976389938
-0.2456882149088485,-0.4340000026291358
-0.24568824950406648,-0.43399999974510545
-0.2456882827143761,-0.43399999655076926
-0.24958770429204277,-0.43360005587613676
-0.24958879671510567,-0.43360000000099996
-0.25008809458464837,-0.43360000000099996
-0.2500880946305275,-0.43359999999967574
-0.25008839834622165,-0.43359996481219104
-0.25008840051559933,-0.4335999643678452
-0.25348819046765114,-0.4328000137908919
-0.2534882519351535,-0.43279999859643065
-0.25348830401775024,-0.4327999845042461
-0.2573882490748468,-0.4317000000009624
-0.2612882022745283,-0.4306000132010523
-0.2612882495732826,-0.43059999939538157
-0.2612882947476388,-0.4305999853204228
-0.26408810195347837,-0.4297000472899744
-0.2640882470302229,-0.42969999599344344
-0.2640883901794506,-0.4296999358625188
-0.2651882209040642,-0.4292000128058763
-0.2690881801318975,-0.42740003182079883
-0.2690883184628427,-0.4273999691618644
-0.27268814511583905,-0.42580004620497713
-0.2726881458656624,-0.4258000458524566
-0.2726883426960796,-0.4257999375453797
-0.2726883440619411,-0.4257999366762914
-0.27298782978130304,-0.4256002795300501
-0.2729886927694988,-0.4255997610884847
-0.2768882249776631,-0.4235000129763962
-0.27688827303851826,-0.42349998677965633
-0.2797882059546256,-0.4219000237914592
-0.2797882501152823,-0.42189999889434093
-0.27978829005841177,-0.4218999754108643
-0.2807881259779816,-0.42130007385912244
-0.2807883741080865,-0.4212999294694239
-0.28468819888999997,-0.4191000283103958
-0.2846882995618946,-0.4190999722331157
-0.286688162924363,-0.41800004738375807
-0.28668833608136046,-0.4179999542080852
-0.2885881503897033,-0.41700005194053635
-0.28858834882079265,-0.4169999501280094
-0.29258824907502257,-0.41500000000089443
-0.29438820390725084,-0.4141000225847803
-0.2943882938087383,-0.4140999765689483
-0.2964881107105347,-0.4130000724775312
-0.29648838949481154,-0.41299993159125375
-0.3003881023482984,-0.41110007148314476
-0.3003883979123133,-0.4110999330241145
-0.3023882238198977,-0.41020001136570156
-0.30238822952842725,-0.41020000876126916
-0.3042882008574032,-0.4093000228408196
-0.30428829751991654,-0.4092999776417131
-0.308188209421738,-0.40750001830241084
-0.3081882884244019,-0.4074999810548971
-0.31088798886915525,-0.40620012528520105
-0.3108885156560624,-0.40619988892546377
-0.3120882088655993,-0.4057000167548234
-0.31208828900637914,-0.40569998259492
-0.31598819855356897,-0.40400002202306806
-0.31598824905499473,-0.40399999938814185
-0.31598829843489873,-0.40399997602609755
-0.3194872478354456,-0.40230048631726045
-0.3194882687834529,-0.4023000542339843
-0.3194893289372373,-0.4022997300353653
-0.31988812369838066,-0.4022000313450795
-0.31988824691633544,-0.4021999875970535
-0.3198883577516665,-0.40219993582833247
-0.3198883602852789,-0.40219993441536145
-0.321447785542031,-0.40128027336650757
-0.3214487376817335,-0.40127977449010527
-0.3237882490749944,-0.40020000000090794
-0.3276882490749944,-0.3984000000009079
-0.33158814532672254,-0.39660004788472575
-0.3315883538215312,-0.39659995434216144
-0.3354881166582468,-0.39490005772102893
-0.335488246941783,-0.39489999669690595
-0.33548837486177074,-0.3948999281227544
-0.3361878732564057,-0.39450021475439156
-0.3361886410025059,-0.39449981628488695
-0.3393882203358809,-0.39300001347236746
-0.3393882778934876,-0.392999986700065
-0.3432881153179051,-0.39120006173494914
-0.3432883844798813,-0.39119994197024255
-0.3446881948021452,-0.3906000232607009
-0.3446882524536626,-0.3905999977966423
-0.3446882987119908,-0.3905999761751498
-0.34718813002311627,-0.38940005714580955
-0.34718836950005677,-0.38939994580962994
-0.3511882238198977,-0.38760001136570155
-0.3511882295284257,-0.3876000087612698
-0.35308814671117705,-0.38670004848900513
-0.3530883416425283,-0.3866999352036536
-0.35508820730746893,-0.3853000292381952
-0.35858822548631386,-0.3828000168499831
-0.35858824552865787,-0.3828000023694852
-0.3585882756751386,-0.3827999800508276
-0.35898820004351684,-0.38250003677454397
-0.358988253249529,-0.38249999590999556
-0.35898829196511683,-0.38249996480905435
-0.362888147478804,-0.37930008336192644
-0.3628882467340869,-0.37929999776033024
-0.36288834216534044,-0.37929990691064913
-0.36328782975478796,-0.3789004193212016
-0.3632887121372199,-0.378899629551165
-0.36678821808712503,-0.3761000247912409
-0.366788253323906,-0.3760999961708849
-0.36678827500716504,-0.37609997805834944
-0.3680882490752213,-0.3750000000007634
-0.37068816024247775,-0.372800075166931
-0.3706883395206228,-0.37279992678305773
-0.37278821949664454,-0.3711000239453259
-0.37278827831037625,-0.3710999756381343
-0.3745880383073879,-0.36960017564062464
-0.3745884685617551,-0.36959983538586527
-0.3777881793256387,-0.3672000523129526
-0.3777882482231552,-0.36719999886479365
-0.3777883152373979,-0.3671999432903264
-0.37848816167284555,-0.36660007491708546
-0.3784883380681199,-0.36659992698094923
-0.382388147478804,-0.3634000833619264
-0.3823882467340869,-0.3633999977603302
-0.38238834216534046,-0.3633999069106491
-0.38248798282072394,-0.3633002662552656
-0.3824885333760102,-0.36329975310797313
-0.3862879595773844,-0.36000025140677977
-0.38628855581440424,-0.3599997699463784
-0.38708822579994495,-0.35940001745722283
-0.38708825323923496,-0.35939999664379835
-0.3901882089313603,-0.35700003107988093
-0.39208815201062497,-0.35550007663067723
-0.39208824911078055,-0.3554999962634223
-0.39208833694033823,-0.3554999165289045
-0.3940882260713278,-0.3536000218544645
-0.39408824522370356,-0.3536000034425224
-0.3940882751606196,-0.35359997391536996
-0.3960881808866415,-0.3516000681893481
-0.3960882459631118,-0.3516000007252127
-0.396088313838267,-0.35159992501199233
-0.3979882119078223,-0.34940004303671773
-0.3979882866978491,-0.34939995736180124
-0.39948822365597025,-0.34770002880926393
-0.3994882740785951,-0.34769997083018034
-0.4018881473740281,-0.3449001186521751
-0.4018883541961038,-0.3448998843678054
-0.4028882184589203,-0.3438000336787072
-0.4028882530499164,-0.34379999497253233
-0.40288827445820174,-0.3437999702414272
-0.4057882291670685,-0.3404000233413765
-0.40578826871480805,-0.3403999764332828
-0.40628783403355656,-0.33980049805078455
-0.406288721178965,-0.33979955566783
-0.4096881076469255,-0.3366001331097496
-0.4096883952379213,-0.33659987210840114
-0.410488164758242,-0.3359000737781204
-0.41048833491758946,-0.3358999280039384
-0.4135881851420628,-0.33330005362212206
-0.4135883138363149,-0.33329994738237506
-0.41518819639996324,-0.3320000427994108
-0.4151883022887748,-0.33199995787336756
-0.4175882012539329,-0.33010003785928405
-0.41758824752349805,-0.3301000003638384
-0.4175882961769831,-0.3300999590427098
-0.4198881140247553,-0.3281001174359514
-0.4198883879750191,-0.32809988714467797
-0.4214881980242459,-0.3268000414796811
-0.42148824969521564,-0.3267999984323603
-0.4214882969418613,-0.3267999570858453
-0.42438819502200403,-0.324200048462269
-0.42438824790634616,-0.32419999973915303
-0.4243883008819129,-0.3241999481940766
-0.42538817870592327,-0.32320007037006626
-0.42538824849154977,-0.32319999794054505
-0.4253883133276431,-0.3231999254679729
-0.42788816171672844,-0.3203001013366339
-0.42788824512628376,-0.3202999995452578
-0.42788832698541035,-0.3202998887005509
-0.42928821630101455,-0.31830004682111646
-0.43058823086596787,-0.3164000266143359
-0.43058826696367847,-0.31639997316814816
-0.4331881461148762,-0.3125001544413515
-0.43318835732716215,-0.3124998492213259
-0.4359881138679419,-0.3086001883252398
-0.43598839230770364,-0.3085998177049098
-0.4370882324327345,-0.30720002118214335
-0.4370882456702749,-0.30720000415873605
-0.4389881685082941,-0.3047001060099174
-0.4389883322541615,-0.3046998960271181
-0.440988219740688,-0.30220003666896
-0.4420882327831709,-0.3008000207361235
-0.44488783982656205,-0.2972005261776459
-0.4448887204282601,-0.29719952864772947
-0.44518811093643706,-0.2969001381395525
-0.44518824356531067,-0.29689999546091944
-0.4451883657450444,-0.29689984310001066
-0.44808819069905204,-0.29300007850668996
-0.44808824828588534,-0.29299999803198595
-0.44808830096854596,-0.2929999184541945
-0.4487881643679176,-0.2919001331123249
-0.4487883376683503,-0.29189986944253365
-0.45068819198713117,-0.28910008413064614
-0.4506882458455289,-0.28910000142243714
-0.4506883009652959,-0.2890999091932548
-0.45268791835231637,-0.2856005787659688
-0.4526886490316391,-0.28559946672558173
-0.4529881837427906,-0.28520008711071304
-0.4529881874339426,-0.2852000819747958
-0.4529882969656192,-0.2851999085631316
-0.4529882993848302,-0.2851999041730945
-0.45508822826616646,-0.28120003963721596
-0.45508827021547305,-0.2811999605391087
-0.4565882300201656,-0.27840003557034915
-0.45658826839830546,-0.27839996457524974
-0.45718821252066194,-0.27730006701759624
-0.45718828658210703,-0.27729993351141097
-0.45938815715488496,-0.2734001629505774
-0.45938834663274614,-0.2733998403612746
-0.4604882330011886,-0.27160002630382335
-0.4604882653008559,-0.2715999737902159
-0.4617882416010869,-0.2695000120744583
-0.4641881877691654,-0.26560009962319736
-0.4641882460162505,-0.265600000167056
-0.46418830211870954,-0.26559989391396777
-0.46438806518108594,-0.26520036778921496
-0.4643884606362644,-0.2651996473991286
-0.4664881968011389,-0.2617000871243377
-0.4664882462395446,-0.26170000106625324
-0.4664882955420925,-0.26169990706720186
-0.4682879509656716,-0.25810059622004355
-0.46828861883510414,-0.2580994453610096
-0.46848817505947804,-0.2578001110244488
-0.46848829995144403,-0.2577998759902672
-0.4700882490755005,-0.25390000000037954
-0.47168823795173753,-0.25000002711455177
-0.4716882603475191,-0.24999997294753512
-0.47218823277753247,-0.248800039115503
-0.473288032611621,-0.24610053132081108
-0.47328852107798536,-0.24609949485291926
-0.4753881025522273,-0.24220027211504142
-0.47538841105069723,-0.24219973679071005
-0.476188249075427,-0.2409000000005241
-0.4777881656676287,-0.23830013553819632
-0.4777883364746545,-0.23829986700170044
-0.4800880663796389,-0.23480027801585462
-0.48008844867821004,-0.2347997338634871
-0.4803881599362813,-0.23440011885272538
-0.48038824617004694,-0.2343999969701423
-0.4803883240822082,-0.23439987281511276
-0.48268821324273775,-0.23050006076030194
-0.4826882474377389,-0.23050000099146312
-0.48268828238506145,-0.23049993594354043
-0.4839882294750075,-0.22800003769364427
-0.4839882680752283,-0.22799996200093028
-0.48468820386997324,-0.22660009041144033
-0.48468824871186933,-0.22659999632766867
-0.4846882862296603,-0.22659990943711503
-0.4862881903324468,-0.2227001431865729
-0.48628831193259264,-0.22269985857192331
-0.48788819644938747,-0.2191001184091349
-0.4878882464983235,-0.219099998030784
-0.4878882897651745,-0.2190998779313647
-0.48798807776909975,-0.21880051391958924
-0.4879884713776161,-0.21879950599567982
-0.48978819336901097,-0.21480012379257996
-0.48978824619938843,-0.21479999796025354
-0.4897882917328073,-0.21479987202846648
-0.49108822035703176,-0.2109000861557932
-0.49108824741921075,-0.2109000001319493
-0.49108827201655314,-0.210899911513499
-0.49178823739336985,-0.20820004506006307
-0.4920882421032466,-0.2070000278893995
-0.4920882462962886,-0.20700001072602983
-0.4929882490757279,-0.20309999999945255
-0.4938882268252868,-0.19920009641803083
-0.49388824715893404,-0.19920000022434847
-0.4938882642103604,-0.1991999016239737
-0.49448822847513285,-0.19530013390295253
-0.4944882455991742,-0.19530000016010807
-0.4944882560403392,-0.195299864187131
-0.494688247110047,-0.19140003832782915
-0.4946882491630591,-0.19139999177105038
-0.4946882498484392,-0.19139996985832305
-0.4947882455622037,-0.1875001370215063
-0.4947882560954016,-0.1874998631134136
-0.4949882350978082,-0.18360027256648512
-0.49498827692175784,-0.1835997284997716
-0.4953882036366886,-0.1797004430291965
-0.4953883311490463,-0.1796995622749146
-0.4956882425851943,-0.17810003461545884
-0.49568825510993825,-0.17809996530249977
-0.4960882214352253,-0.17580015893209924
-0.4960882814913684,-0.17579984197311047
-0.49688824907555496,-0.17190000000020095
-0.4976882422821016,-0.16800003311828604
-0.4976882491446363,-0.16799999855605144
-0.4976882547953102,-0.167999968132995
-0.4983882432757532,-0.16410003231338374
-0.4983882486862989,-0.16410000106820302
-0.4983882542374642,-0.16409996644779906
-0.49898824601529645,-0.16020001989188914
-0.49958823417203957,-0.15620009935696774
-0.49958823450728684,-0.1562000967951502
-0.4995882490509877,-0.15619990148302923
-0.49958824907557536,-0.15619990016467258
-0.49958824907557536,-0.15610084008579486
-0.49958828188131554,-0.15610000257406154
-0.49958838009750556,-0.1560991701945207
-0.5001882315458257,-0.15230011102182664
-0.5001882689320821,-0.1522998893709805
-0.5008882490755596,-0.14840000000017667
-0.5015882411994678,-0.14450004388125992
-0.5015882487417294,-0.14449999974966077
-0.5021882490757156,-0.14059999999916498
-0.5027882446991752,-0.136700028446677
-0.5027882474944578,-0.13670000960384454
-0.5027882539729068,-0.1366999618008782
-0.5032882415053594,-0.132800059047748
-0.5032882484518029,-0.13279999963484632
-0.5032882539946238,-0.13279994097145986
-0.5034882453914908,-0.1304000442090554
-0.5034882520265033,-0.13039995573611465
-0.503588236383,-0.1289001903886635
-0.503588268543822,-0.12889981018464627
-0.5038217405668138,-0.1266234579604749
-0.5038219476448679,-0.12662219205038733
-0.5041882435134737,-0.12500002463227622
-0.5041882547537505,-0.12499997539468846
-0.5050882342744736,-0.12110006413822137
-0.5050882482704167,-0.12109999989396195
-0.505088260714415,-0.12109993515512493
-0.5057882188419084,-0.11720016844480496
-0.5057882442215565,-0.11719999540573796
-0.5057882576347486,-0.11719983309614584
-0.5059882474044136,-0.11330003258767689
-0.5059882487293196,-0.11330000325789323
-0.5059882499957674,-0.11329996411251934
-0.5060882490755749,-0.10940000000002563
-0.5061882482081717,-0.10550003382875556
-0.5061882488435296,-0.10550000093722017
-0.5061882490755754,-0.10549996522002617
-0.5061882490755754,-0.10160017038549056
-0.5061882436804592,-0.10160000091425515
-0.5061882273362356,-0.10159983043308604
-0.5056882490755672,-0.09769999999987283
-0.5051882512231122,-0.09380001675072254
-0.5051882469808701,-0.09379998324229452
-0.5046882548306745,-0.08980004604073064
-0.5046882464145196,-0.0897999831454597
-0.5046882446144986,-0.08979997100292522
-0.5040882528979653,-0.08590002484545944


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000400.csv <==
X,Y
-0.4901891479426746,0.007799978257437534
-0.49018915130548585,0.007800065922054614
-0.4902891496151761,0.011699999999974368
-0.4903891487742641,0.01559996720440611
-0.4903891493902176,0.015599999091399374
-0.49038914961517643,0.015600033717772252
-0.49038914961517643,0.019499866944928907
-0.49038915302572356,0.019500133011325135
-0.49048914487935036,0.0233998153027699
-0.49048914305216845,0.023399998754971976
-0.49048912791745564,0.023400184430685554
-0.4900891616949359,0.02679989732210332
-0.49008914779655377,0.026799998113542674
-0.49008912902979646,0.026800102926999077
-0.48998922077708884,0.02729964419053727
-0.4899891034728231,0.027300359910420076
-0.48948916799087605,0.03119985666960691
-0.4894891352365211,0.0312001437866034
-0.48908915329124025,0.03519996323941195
-0.4890891491790214,0.035200001601556175
-0.48908914512583346,0.03520003501693878
-0.4885891699532216,0.039099841363311426
-0.4885891448711058,0.03909999846094763
-0.48858910973725733,0.03910015552401062
-0.4875891573930823,0.042999969666293304
-0.48758914928238445,0.043000000522960234
-0.4875891412747949,0.04300002957058181
-0.4864891612715262,0.04689995867308005
-0.48648913727653414,0.04690004112895456
-0.4861891828573415,0.047899889192930166
-0.48618911885080507,0.047900111520981795
-0.48538915754053047,0.0507999712707271
-0.48428921741063635,0.05469975963441688
-0.4842890934577808,0.05470024334882833
-0.48338917818200555,0.05859987621052115
-0.4833891240865842,0.05860012445198886
-0.4825891587629351,0.06249995540477779
-0.4822891568130028,0.06389996641020436
-0.48228914825818847,0.0639000050814787
-0.4822891428244063,0.06390002829499382
-0.48168918985916603,0.06639983231682842
-0.4816891149633279,0.06640016892786328
-0.4808891867493577,0.07029981897096792
-0.48088914322505827,0.07029999843924684
-0.48088908725354884,0.07030017372185102
-0.4794891653065107,0.0741999562886
-0.47948913314396846,0.074200043424277
-0.4783891957786054,0.07709987829659788
-0.4783891473985487,0.07709999679419265
-0.47838909048786216,0.07710011825486467
-0.4778893737082782,0.07809955181403254
-0.4778889697351284,0.07810046768831061
-0.47638916138509374,0.0819999693984007
-0.47638915546496535,0.08199998450519845
-0.4747891669702543,0.0858999576971949
-0.4747891326329001,0.08590004245588342
-0.4743891842383799,0.08689991344218394
-0.4743891165521081,0.08690008716645432
-0.47328923855879046,0.08979976551247355
-0.47328907209948023,0.08980023850999286
-0.47198917769451737,0.09379991360218617
-0.47198914889082993,0.09379999722074525
-0.4719891145955227,0.09380008638200765
-0.4704899100615722,0.0974981242324188
-0.47048957969052146,0.0974990671274779
-0.470489341500375,0.09750003741690778
-0.4704891976978413,0.09750102611147889
-0.4704891496151764,0.0975020240514475
-0.4704891496151764,0.09769987894108358
-0.4704891386157332,0.09769999871407699
-0.47048910679829803,0.0977001113240696
-0.4674891755746237,0.10549993250562273
-0.4674891486339151,0.10549999974023644
-0.4674891199960523,0.10550006582049054
-0.46658920143865884,0.10749988483692051
-0.46658910060868863,0.10750011639061058
-0.4657891681557038,0.10939995596644947
-0.465789131480639,0.10940004420313214
-0.464189164955818,0.11329996260738326
-0.46418913369386466,0.11330003714993273
-0.4626894772465841,0.11679923552692069
-0.4626891811427833,0.11680001062121931
-0.4626889478928442,0.11680080688945207
-0.46258923446564504,0.11719966059824889
-0.46258908780966795,0.11720034434506496
-0.46188924213797766,0.12109948451591071
-0.46188910944754674,0.1211005221792241
-0.4615891496151735,0.1250000000000767
-0.4612891521630472,0.12889996687771768
-0.461289149367097,0.12890000041637656
-0.4612891462703176,0.12890003261242466
-0.4608891641841404,0.13279985795265237
-0.4608891045531386,0.13280013516686143
-0.4608891044883679,0.13280013538058782
-0.45958918096772927,0.13669990594250392
-0.4595891481559555,0.1366999984489644
-0.4595891107769747,0.1367000922409312
-0.4587891859007306,0.13859991382201087
-0.4587891148878731,0.13860008681845093
-0.4579891753142004,0.14059993575263274
-0.4579891247748594,0.14060006458501006
-0.45648916160151004,0.14449996883571842
-0.4564891547995295,0.14449998618686566
-0.4548891708715209,0.14839994818784186
-0.4548891489888298,0.14839999992978695
-0.4548891262238933,0.14840005068133302
-0.45308917088232714,0.15229995392139312
-0.4530891517563653,0.15229999431806132
-0.4530891236976854,0.15230005053934909
-0.4510891737805953,0.15619995287767474
-0.45108912593161676,0.15620004736735552
-0.4509891496150709,0.15640000000044724
-0.4490891761368977,0.16019994695679365
-0.4490891463385656,0.16020000488895908
-0.44908912365665893,0.16020004672559066
-0.4470896181241862,0.1637991566840415
-0.44708919056246993,0.1638000180132244
-0.44708884454407855,0.16380091521345588
-0.4469891971275911,0.16409985746291825
-0.44698907087097994,0.1641001279596023
-0.44458917426113725,0.16799995995059674
-0.44458914940041244,0.16799999954107317
-0.4445891233793972,0.16800003935397162
-0.4431891496150085,0.1701000000005547
-0.4419891496150085,0.1719000000005547
-0.439389220841365,0.17579989316102
-0.4393892203726651,0.17579989382772587
-0.43938905917733145,0.17580009043097222
-0.4393890590333818,0.17580009058220886
-0.4392897662882009,0.17589938332738986
-0.43928917754954805,0.1759000236050448
-0.43928864448395183,0.17590071092574644
-0.4365897514213472,0.17969915301385653
-0.43658919468243734,0.17970002568422141
-0.4365887276301103,0.17970094946661103
-0.43538919901124906,0.18239988885904887
-0.4353891028366622,0.1824001122686342
-0.43488934197779794,0.18359953832990855
-0.43488900253014895,0.1836004780264899
-0.43368915899908744,0.1874999695024396
-0.43368914838456907,0.18750000325983465
-0.433689140625012,0.18750002697065557
-0.43238915904704633,0.19139997170455259
-0.43238913985860744,0.19140002818581195
-0.43148920860840906,0.19399982957527404
-0.43148909657774087,0.1940001723718162
-0.4310891909223056,0.1952998657519806
-0.4310890804914906,0.19530012253770565
-0.4288892207730778,0.19919987385671026
-0.42888914656382143,0.1991999972337042
-0.42888906441727653,0.1992001179666463
-0.4275891703962561,0.20099997122652075
-0.42758914671502585,0.20100000354789996
-0.42758913087800615,0.20100002459287353
-0.42598923730521193,0.20309988490716602
-0.4259890651669113,0.2031001174935606
-0.42368921414508226,0.2062999102195836
-0.42368914809899555,0.20629999809763114
-0.4236890772952749,0.20630008437358852
-0.42308938357519926,0.20699972704700995
-0.4230889350996328,0.20700028848675175
-0.4201895224333848,0.21089949862411986
-0.4201888396286686,0.21090054247665438
-0.4197892294994137,0.2115998602028504
-0.41978914580683707,0.21159999665771875
-0.41978905258589083,0.21160012937271425
-0.4173891954066221,0.21479993894507246
-0.41738910472606705,0.2148000617228506
-0.415789274159519,0.2169998287518542
-0.4157890321580188,0.21700017618603923
-0.4145891891684849,0.2187999406703401
-0.4145891496126846,0.21879999827337412
-0.4145891059860364,0.21880005817252013
-0.41189016028034126,0.22239865244678023
-0.4118895413190316,0.22239957713069813
-0.4118890248966506,0.22240056275809994
-0.4118886169477075,0.22240159800256898
-0.41178919111361506,0.2226998755048465
-0.411789136910913,0.22269999619797068
-0.41178907484976,0.22270010401138515
-0.41178907320577535,0.22270010642770194
-0.40898921181131354,0.22659991336998797
-0.40898920979459924,0.22659991606052524
-0.4089890759960688,0.22660007356834938
-0.40898907476725743,0.22660007484833317
-0.40798934964173433,0.22759979997385626
-0.40798896077932917,0.22760021062498148
-0.40538923141104166,0.230499908766533
-0.4053891476199215,0.23049999789980352
-0.40538905950686316,0.23050008317734244
-0.40408916593559546,0.23169998493543567
-0.404089133358742,0.2317000151357363
-0.40118918168213924,0.23439997014498715
-0.40118911704807486,0.23440002931083678
-0.40018916890321077,0.2352999826412145
-0.40018913041352333,0.23530001745649068
-0.39688919049331267,0.23829996283850036
-0.39688915019541776,0.2382999986969718
-0.3968891061798137,0.23830003619660398
-0.3962892898201113,0.23879988316302267
-0.3962890136035385,0.2388001216950705
-0.39248936432723064,0.24219980788966175
-0.3924889458894832,0.24220020372610743
-0.39238930036843245,0.24229984924715814
-0.3923890051786296,0.24230015681721254
-0.3888897003834087,0.2460994020234525
-0.388889174606371,0.24610001964459746
-0.388888698659545,0.24610067643375
-0.38848917895439894,0.24669995599146907
-0.3884891492153891,0.24669999962979197
-0.3884891184605917,0.24670004283787925
-0.38608917570520274,0.2499999641265391
-0.3860891238323267,0.25000003609631016
-0.3845891654085457,0.2520999778896035
-0.3832891496145977,0.2539000000011246
-0.3806892635260651,0.2574998422775545
-0.3806890416944006,0.2575001618814666
-0.3804892115661219,0.2577999070738846
-0.3804892100317397,0.25779990927149177
-0.38048907460319725,0.2578000789781216
-0.3804890726910255,0.2578000810826121
-0.37678926139923585,0.26169988217395795
-0.376789145078421,0.26169999734155563
-0.3767890252234043,0.2617001020655168
-0.37288927683706,0.26489989561328653
-0.3728890257656596,0.2649001083687811
-0.3720891734715854,0.26559997912609595
-0.3720891597122327,0.26559999101793214
-0.36898919260621327,0.2681999639434606
-0.36898915286899525,0.26819999654618637
-0.36898910130905066,0.26820003694047273
-0.36728939503412655,0.2694998123271794
-0.36728891579198897,0.2695002019386651
-0.3650891868169902,0.2713999678716185
-0.365089148786596,0.2714000000922858
-0.36508911177369646,0.2714000302736646
-0.36258944817952243,0.2733997611490039
-0.3625888694317046,0.2734002601708028
-0.3611891991132032,0.2746999540379827
-0.3611891459852968,0.27470000209870127
-0.36118910100954665,0.2747000407664785
-0.35808949776519206,0.2772997080036791
-0.3580888283120826,0.277300321303508
-0.35728919177255447,0.2780999578430362
-0.35728914946063006,0.2780999991938559
-0.3572891052289656,0.278100040470222
-0.35388932652904875,0.28119983869661674
-0.3538889803257028,0.28120016928988784
-0.35338918820297793,0.2816999614126127
-0.35338914738931093,0.2817000013768924
-0.3533891113569461,0.2817000352382822
-0.349589240147616,0.2851999166152968
-0.3495891421542269,0.2851999912630183
-0.34958904080688835,0.28520005440476215
-0.34939065622559595,0.2852992466954083
-0.34938968907855084,0.2852997969499348
-0.349388786390357,0.28530044757077333
-0.3493879585343285,0.2853011910812621
-0.3455892399340568,0.2890999096815339
-0.3455892394801532,0.289099910113629
-0.3455891449392251,0.28909998768576023
-0.3455890198802952,0.289100000001
-0.34549277245887705,0.289100000001
-0.3454917780900917,0.2891000477393541
-0.3454907928676511,0.2891001905153124
-0.34548982585377064,0.2891004270156013
-0.3454888859431807,0.2891007550648578
-0.3454879817813119,0.2891011716456383
-0.34548712168477297,0.289101672926174
-0.3454863135648536,0.2891022542956156
-0.34158916235036074,0.29219998987636636
-0.3415891369097906,0.2922000101635087
-0.3405892050478989,0.29299995565302206
-0.34058909724233155,0.293000034265832
-0.34058909461618575,0.2930000360343618
-0.33768918016220434,0.2948999799869703
-0.33458945735457424,0.29689980145899797
-0.3345888566320906,0.2969002197378145
-0.3337892077866836,0.29749995637186966
-0.3337891478875746,0.2974999999984912
-0.33378909028450404,0.29750003955431675
-0.3298891761350865,0.3000999823205951
-0.32988916186242107,0.3000999917096104
-0.3287893840118869,0.3007998508390059
-0.3287889235298632,0.3008001614900241
-0.32598920836598744,0.30279995803564963
-0.32598914913030447,0.3027999991145612
-0.32598908854055525,0.3028000386811438
-0.3229892523649332,0.30469993492570446
-0.3229890484174991,0.3047000674656535
-0.32208937155420725,0.3052998520411813
-0.3220889355675294,0.30530015916413755
-0.31818920228836034,0.30819996083326323
-0.3181891508063703,0.30819999811299414
-0.31818909328362377,0.3082000375549036
-0.31758957196908116,0.3085997184312654
-0.3175887567488551,0.3086003214365549
-0.3142891716845216,0.311299981943737
-0.3142891273480032,0.31130001781421934
-0.31278917029157444,0.3124999834593623
-0.31038925175395066,0.31439991914062093
-0.31038904953680385,0.3144000833991123
-0.3079892267766648,0.3163999356992281
-0.3079890737117445,0.31640006578343094
-0.30648917966514383,0.3176999739571515
-0.30648915164275287,0.31769999786972475
-0.30648911648335253,0.3177000269200829
-0.30328921157829386,0.32029994965544306
-0.30328914996312606,0.3202999981635542
-0.3032890835158668,0.3203000472143072
-0.3025892028159666,0.3207999619999502
-0.3025891487719168,0.3207999995838239
-0.30258909496415043,0.32080003503325577
-0.2986891552818511,0.32329999636806306
-0.29868914395232404,0.3233000036409511
-0.29728924880757907,0.3241999362340014
-0.29728915034892484,0.3241999964124002
-0.29728904283154417,0.32420005552809594
-0.294789215401508,0.32549996579171475
-0.2947891480352857,0.325499999608392
-0.2947890831360676,0.3255000299162456
-0.2907891715256533,0.327299990140932
-0.28898962866068606,0.3280997870915345
-0.28898869445631936,0.3281002600913558
-0.286889248216758,0.3292999436568194
-0.2868891466877393,0.3292999987624193
-0.2868890483500929,0.32930004673837066
-0.2829891946346125,0.33109997922243856
-0.28098963250862347,0.3319997826985954
-0.28098869133953086,0.3320002653180556
-0.27908918386237574,0.33309998017325065
-0.2790891502681967,0.3330999992820012
-0.2790891139605345,0.3331000191992507
-0.2751891833084702,0.3351999818580545
-0.275189151320395,0.33519999877935525
-0.27518911352918113,0.3352000180436157
-0.27378936709261126,0.3358998912619006
-0.273788937466763,0.33590011880369763
-0.27128918707971306,0.3372999790204456
-0.2712891118075854,0.3373000203585309
-0.26738918330847017,0.3393999818580545
-0.267389151320395,0.3393999987793552
-0.2673891135291811,0.3394000180436157
-0.26658965758571546,0.3397997460153485
-0.26658867238592804,0.3398003078903825
-0.2634891933925521,0.34179997175707666
-0.26348915173188225,0.3417999980464606
-0.2634891022720138,0.34180002784949115
-0.26008918851341567,0.34379997711925475
-0.26008911091638803,0.3438000232198392
-0.2595891996174781,0.3440999699991852
-0.2595890999521411,0.3441000305624267
-0.2556891744457823,0.3464999847201859
-0.2556891246134975,0.3465000150015735
-0.25368918438069527,0.3476999791412549
-0.25368911452702486,0.3477000203147696
-0.2517892702617624,0.3487999301525531
-0.25178903088697224,0.34880007306406907
-0.2478893102927694,0.3511999011220401
-0.24788899263601097,0.3512001046533122
-0.24728927113770546,0.35159991898551585
-0.24728914698095003,0.3515999968019007
-0.24728902035382325,0.3516000665897917
-0.24398923380066123,0.35329995663232966
-0.24398906623389896,0.3533000448982082
-0.2400891813778967,0.35539998289759406
-0.24008915520993607,0.3553999967542773
-0.24008911156799734,0.3554000190242076
-0.23988924104519285,0.3554999542856098
-0.23988914810226453,0.35549999849091113
-0.23988905558212884,0.35550003812217945
-0.23618916961947597,0.3569999918908225
-0.23618912964352673,0.35700000819416794
-0.23228919381730806,0.35859998186646275
-0.2322891055806254,0.35860001854152757
-0.2303891927028777,0.359399981858474
-0.23038910620639075,0.3594000173641913
-0.22838917820129723,0.36019998856622876
-0.22838916857368366,0.36019999235117783
-0.22438938961905772,0.3616999099992375
-0.22438891434378785,0.36170010173963596
-0.22068941405948772,0.36329988564636034
-0.22068889192011054,0.36330012884815105
-0.22048923726439587,0.36339995617600834
-0.22048914605401393,0.3633999996483989
-0.22048906181716263,0.3634000360203686
-0.216589149614556,0.36500000000092514
-0.21268935655368484,0.366599915102821
-0.21268894652478074,0.36660009373466856
-0.21138918509633547,0.3671999836247203
-0.2113891543398079,0.3671999975400942
-0.2113891087276918,0.367200017299214
-0.20878920135132467,0.36829997811229237
-0.20878909811776464,0.3683000224482448
-0.20488931634454394,0.3699999273237512
-0.20488898553314686,0.37000007847464433
-0.20258923174999344,0.37109996071876117
-0.20258906818093417,0.37110004071773917
-0.20098918927899198,0.3718999801687103
-0.2009891426022356,0.3719000030106616
-0.20098911627279437,0.3719000153894315
-0.1970895364461589,0.37369982146326325
-0.19708877871571676,0.3737002096394085
-0.1947892064026116,0.3749999679033375
-0.19478915043468017,0.3749999986157265
-0.19478909004031636,0.37500002978804814
-0.193189189278992,0.3757999801687103
-0.19318914260223563,0.37580000301066163
-0.1931891162727944,0.37580001538943153
-0.18928922650031063,0.3775999645151933
-0.18928907331806982,0.37760003673627235
-0.18658921940474194,0.37889996639824497
-0.18658908033374352,0.3789000346413345
-0.185389189278992,0.3794999801687103
-0.18538914260223563,0.3795000030106616
-0.1853891162727944,0.3795000153894315
-0.18148918013914778,0.381299985912653
-0.18148915332032897,0.3812999980804673
-0.18148911488428338,0.38130001488532783
-0.17798942998184544,0.3827998798435155
-0.17798887678704342,0.3828001364146845
-0.17758923726439588,0.38299995617600835
-0.17758914605401394,0.3829999996483989
-0.17758906181716264,0.3830000360203686
-0.17368920277602226,0.3845999781910928
-0.17368909598320614,0.38460002062836773
-0.16978919031919612,0.38609998434529463
-0.1681891935077521,0.38669998354096635
-0.16818915164302273,0.3866999988103637
-0.16818910294990272,0.386700015555812
-0.16578926235544086,0.3874999624206326
-0.16578903776350967,0.3875000401525839
-0.16188923474261244,0.3888999694421368
-0.16188914920933997,0.38889999847404055
-0.16188906248725599,0.38890002457529865
-0.15798938363195109,0.3899999339960256
-0.15798891894425277,0.3900000768910286
-0.15618914961449268,0.3906000000009487
-0.15408920728579234,0.3912999807771821
-0.15408914937782459,0.39129999932909826
-0.1540890911339219,0.39130001649546975
-0.15018917861877573,0.39239999182025465
-0.1501891512727032,0.39239999936211034
-0.15018911871083326,0.39240000792496654
-0.14628918152397227,0.39339999181903346
-0.14628914658205905,0.39340000054251645
-0.14628912051191822,0.39340000671693204
-0.14238924155390975,0.3942999787841647
-0.1423890580758014,0.3943000228856245
-0.141589180730011,0.39449999222207216
-0.14158914497362313,0.39450000092675086
-0.14158912294188586,0.3945000060238005
-0.13848920621826752,0.3951999872194562
-0.13848914888292255,0.39519999949407375
-0.1384890931047052,0.39520001014374156
-0.13458914961435312,0.39590000000098424
-0.13068921376460513,0.3965999884868365
-0.13068914912074928,0.3965999992534895
-0.1306890853392998,0.396600008241377
-0.12678927903729778,0.3970999834083003
-0.12678902064932515,0.39710001984175813
-0.12288918319874406,0.3976999948341552
-0.12288914689111576,0.3977000001768498
-0.12288911860968865,0.3977000039759425
-0.1189892004409406,0.3981999934847564
-0.11898915285415171,0.3981999991086557
-0.11898909525976908,0.39820000472747397
-0.11668934413371171,0.39839998308626157
-0.11668895586858453,0.3984000242192067
-0.11508924275233033,0.39859998835873856
-0.1150891514742115,0.39859999809556024
-0.11508905385684322,0.39860000491163383
-0.11118928197273005,0.39879999321338316
-0.11118901747219712,0.39880001016577055
-0.1072891794741704,0.39909999770408033
-0.10728915595369,0.39909999937688295
-0.10728911334716884,0.3991000018608479
-0.10338918366843143,0.39929999825462925
-0.10338914950708213,0.3992999997815321
-0.10338911562456365,0.39930000085074063
-0.09938915293797825,0.39939999991790526
-0.09548918240977036,0.39949999916008766
-0.09548915052277705,0.39949999977604117
-0.09548911589640419,0.399500000001
-0.08768921430080318,0.399500000001
-0.08768915322342997,0.3994999992397201
-0.08768908142806463,0.39949999650427764
-0.08378928232014018,0.39930000680643535
-0.08378901677741092,0.3992999965949294
-0.07988917878340752,0.3992000007489293
-0.07988915769556426,0.3992000000895608
-0.07988911240506097,0.39919999809284157
-0.07598914961412523,0.3990000000009987
-0.0720892277233042,0.3988000040065976
-0.07208914748867896,0.39879999867870225
-0.072089074092744,0.39879999160973584
-0.06848972099562758,0.398400063487834
-0.06848857471638693,0.39840000000099995
-0.06818924970792821,0.39840000000099995
-0.06818905114258335,0.39839998485153594
-0.05648918237648779,0.3966000050413674
-0.05648914810991755,0.3965999995453281
-0.056489118521521,0.39659999442028293
-0.052589180643106255,0.395900005570311
-0.052589150744294225,0.3959000000161901
-0.05258911764186797,0.3958999934425986
-0.04868919117021244,0.3951000085253359
-0.048689108202620304,0.39509999079845637
-0.04598939194655211,0.3945000538526634
-0.04598921588187937,0.3945000043885866
-0.045989055535282465,0.39449996769040635
-0.04598902218437234,0.39449995752445277
-0.044789412523021134,0.39410008763733567
-0.04478888240310364,0.39409992651799214
-0.040789236507100826,0.3930000238965914
-0.040789062318942845,0.39299997761763916
-0.038839644471228646,0.392500126887456
-0.03883864468866542,0.3924999223201639
-0.03688927857902759,0.3922000198417581
-0.03688902019105496,0.3921999834083003
-0.02908918071750366,0.3912000039886142
-0.029089152139877346,0.391200000149174
-0.02908911612809716,0.39119999484930723
-0.02518993417565907,0.39060012070277833
-0.025189147303122186,0.39060003022043366
-0.025188355822086516,0.390600000001
-0.024989288871551735,0.390600000001
-0.02498915077211514,0.39059999629486764
-0.02498901021157692,0.3905999849304545
-0.021289440983738417,0.39020003150041793
-0.021288856931333765,0.3901999849916248
-0.01738928232014018,0.3900000068064354
-0.017389016777410927,0.3899999965949294
-0.013489282625501576,0.3899000034115471
-0.01348901655910535,0.389900000001
-0.009589415593292855,0.389900000001
-0.009588883984167374,0.3899000136230531
-0.0056896198437207226,0.3900999758866657
-0.00568868349916846,0.39010006658886837
-0.0021896797004278437,0.39059992427440277
-0.0021886301343177093,0.39060012987099546
-0.00178933017503357,0.3906999548608165
-0.0017891467961547174,0.3906999937782903
-0.001788966161705954,0.39070001881664324
0.0021105898995169544,0.391099973284461
0.002111109193465635,0.39110003981757213
0.0060108503856715016,0.39170000000098837
0.009910722410493704,0.39229998031249946
0.009910977829892947,0.3923000228755925
0.01381072407245449,0.39299997732938563
0.013810976099694519,0.39300002578848153
0.0177106748274588,0.39379996398904854
0.01771102459598059,0.3938000420517562
0.020610529680808412,0.3944999225894733
0.020610662255801934,0.3944999452778537
0.020610929539403803,0.3945000044844665
0.020611027978740017,0.39450001776029664
0.021610850385724054,0.39460000000099504
0.025610837278540386,0.3949999986902767
0.025610863489560824,0.3950000013449783
0.02951081783640207,0.395399996662603
0.029510849843297028,0.39539999974158285
0.02951088357124518,0.39540000255372765
0.03341071876071532,0.39569998987599464
0.03341098171068077,0.3957000134702214
0.03731081783640161,0.396099996662603
0.03731084984329712,0.3960999997415829
0.037310883571245415,0.3961000025537277
0.041210850385746865,0.396400000000997
0.045110718760715325,0.39669998987599464
0.04511098171068077,0.3967000134702214
0.04901081783640161,0.397099996662603
0.04901084984329712,0.3970999997415829
0.04901088357124542,0.3971000025537277
0.05291085038574687,0.397400000000997
0.06071085038574687,0.39800000000099706
0.06461077851819337,0.3982999944727237
0.06461092216957888,0.39830000652680003
0.06571080037204899,0.3983999954542973
0.06571090047805805,0.3984000035790193
0.0685108220973835,0.39859999798039975
0.06851087866266305,0.3986000021761445
0.0724108205258296,0.3988999977040803
0.07241084404631,0.3988999993768829
0.07241088665283116,0.39890000186084784
0.07631081317671333,0.39909999809284186
0.07631085846719836,0.39910000008956037
0.0763108795550631,0.39910000074892954
0.08021084706208331,0.3991999999157762
0.0842108143515698,0.3992999991001439
0.08421085761692951,0.3992999998811529
0.08421087920205075,0.39930000000099997
0.08811081666805344,0.39930000000099997
0.0881108512944155,0.39929999977604125
0.08811088318141988,0.39929999916008757
0.09201082121659247,0.3992000007489293
0.09201084230443574,0.3992000000895608
0.09201088759493903,0.39919999809284157
0.09591081411882547,0.3990000018608474
0.09591085672531974,0.3989999993768841
0.09591088024583039,0.39899999770407935
0.09981079600298243,0.3987000041842984
0.09981084872702826,0.3986999995707616
0.09981090613845225,0.3986999933106917
0.10231060236668348,0.39840002976330396
0.10231109954969463,0.3983999822035832
0.10371074457792673,0.3983000075587095
0.10371085120469702,0.39829999774863384
0.1037109541767549,0.3982999840331762
0.10761059157818151,0.3977000398175721
0.1076111108721302,0.397699973284461
0.11151081903172355,0.39730000321681036
0.11151084775564922,0.3973000000943809
0.111510884251191,0.3972999956592944
0.11541085038595073,0.39680000000099186
0.11931085038595071,0.39630000000099186
0.12321081938134314,0.39580000397594156
0.12321084766274973,0.39580000017685163
0.12321088397039771,0.3957999948341542
0.12711076135335989,0.39520001369831387
0.1271108500731951,0.3951999984684588
0.12711093827520395,0.39519998015503605
0.13021082371354356,0.3945000060237981
0.13021084574525593,0.3945000009267543
0.13021088150166527,0.3944999922220704
0.131010752992091,0.39430002434946393
0.13101085134265156,0.39429999773049107
0.13101094415189635,0.39429996874569645
0.13491061971589985,0.39300007689102867
0.13491108440359817,0.3929999339960257
0.138810850386095,0.3919000000009625
0.14271083345397462,0.3908000047766887
0.1434107244619524,0.3906000359792777
0.1434108451554159,0.39059998789578526
0.1434109593996733,0.3905999284379998
0.1434109600422588,0.3905999280391605
0.14661049694750397,0.3885002319450933
0.14661122151625014,0.38849979756636094
0.14991082745530418,0.3867000125086951
0.1499108289645032,0.3867000116756131
0.1506107933987498,0.3863000325651478
0.15061084927075932,0.3862999996940694
0.15061090631575955,0.38629996414866474
0.15451068294800954,0.38380010733311987
0.15451102181336662,0.3837998991614289
0.15621074224751236,0.3828000636119314
0.15621084787960163,0.3827999979882472
0.15621095265445084,0.382799925624053
0.15841049543349148,0.3812002581483871
0.1584112258639011,0.38119977273812194
0.16220837227528392,0.37890149991017974
0.162209198813517,0.3789010495246252
0.16221006275332242,0.3789006758662103
0.16221095699027946,0.37890038200763343
0.16221187417082528,0.37890017036537676
0.16221280675272554,0.3789000426798342
0.16221374706709615,0.378900000001
0.16231072393522245,0.378900000001
0.1623108466368659,0.3788999882155518
0.1623109478927139,0.37889992249580046
0.16621067642966625,0.37580013827412045
0.16621103010146787,0.37579986929894976
0.16731078826265122,0.37500004518172547
0.16731085036955443,0.3749999985922651
0.16731090908850482,0.37499995178123446
0.17011052990442949,0.3727002632538678
0.17011119085025647,0.37269976315639525
0.17241064071615042,0.3711001458583821
0.17241106697654068,0.371099864631981
0.17401073702757452,0.37010007085008484
0.17401096553206474,0.3700999320944033
0.17791054092160719,0.3678001825056988
0.17791117172899293,0.36779983932953336
0.1791107675250537,0.36720004143150303
0.17911084980317846,0.36719999843992557
0.1791109298825464,0.36719995289199336
0.1818104857738469,0.3656002160675189
0.1818112314000446,0.3655998143787995
0.18571051041800235,0.3637001656264612
0.18571120150539544,0.3636998595532483
0.18671074444587096,0.3633000423770581
0.18671074645062039,0.36330004152357254
0.18671094541390387,0.3632999409593781
0.18671094737170088,0.36329993980304626
0.1896104901732388,0.36150022358140194
0.189611227632942,0.36149980654106306
0.19350978877903383,0.3595005444148622
0.19351087442296797,0.3595000639736433
0.193512007826048,0.3594997106409747
0.1939107378085113,0.3594000281453589
0.1939107396974267,0.35940002762799855
0.19391084471593803,0.3593999911865668
0.19391084664606714,0.359399990317674
0.19391094583449406,0.3593999345506956
0.19741026122780125,0.3570004039952849
0.1974114893350106,0.3569996805265245
0.2004107973426172,0.3555000265227212
0.2004108552747826,0.35549999672438914
0.2004108971114142,0.35549997404248246
0.2013107906931464,0.35500003316374235
0.20131091051060893,0.3549999676262513
0.20521046157886116,0.35290020935873084
0.20521125556982162,0.3528998244213573
0.20821078700982476,0.3516000274640227
0.20821084643115567,0.3516000007699866
0.2082109156625185,0.3515999673627706
0.20921080253107374,0.35110002392849293
0.2092108984855814,0.351099976567897
0.2131106737821094,0.3492000860388193
0.2131110301193788,0.3491999207068775
0.2165107015814873,0.3477000656500649
0.2165108490082995,0.34769999501081
0.21651098893169232,0.34769991687364493
0.21701036922429542,0.34740028869808304
0.2170113598663547,0.3473997648562408
0.22091074980652275,0.3456000464223171
0.22091095193373989,0.34559995573661456
0.22481005838588158,0.34390034523183477
0.22481086195015884,0.34390003398118224
0.22481168856275863,0.34389979045679697
0.22521071921273794,0.3438000327943022
0.22521072136581802,0.3438000321960332
0.22521097060367007,0.3437999415846165
0.22521097139280144,0.34379994122629387
0.22871055693778772,0.34210014253301485
0.22871115220594299,0.34209987617744214
0.23261079357059922,0.3405000233098909
0.232610850140733,0.3404999993157559
0.2326109059905049,0.34049997405225224
0.23411065359884117,0.3398000918350286
0.234111050842279,0.3397999164775602
0.23651071806974158,0.3388000551327842
0.23651098417459065,0.33879994854385337
0.24041082235839592,0.3373000107808513
0.24041084962292716,0.3373000001129987
0.24041087884777587,0.3372999882814541
0.2438108019118918,0.3359000199609357
0.2438108990596498,0.3358999805315465
0.24431080793114276,0.3357000169829494
0.24821074406091734,0.3341000436215552
0.2482109576521343,0.3340999587447981
0.25211081809421676,0.3326000124209202
0.2521108825097033,0.3325999871515251
0.25361081596843416,0.3320000137680328
0.2536108846038063,0.3319999857435905
0.25601082415956755,0.33100001092869
0.25601087667228195,0.33099998921689283
0.25991073458808334,0.32940004750784607
0.2599109672961614,0.32939995530005906
0.26331081328893086,0.32810001418517665
0.2633108872620194,0.3280999852505987
0.2638108146216298,0.32790001430675453
0.2638108481843017,0.32790000059186714
0.2638108877683755,0.3278999837061323
0.2677106415359313,0.3262000910382234
0.26771106302975306,0.3261999182149447
0.27161081719046715,0.32470001276851623
0.2716108497981147,0.324699999969921
0.2716108837100016,0.3246999861160092
0.27281076756636397,0.3242000345091915
0.27281085043334885,0.32419999828769547
0.2728109299594519,0.32419996021430386
0.27561080253107373,0.32280002392849294
0.2756108984855814,0.322799976567897
0.2795107961062056,0.32090002644502885
0.27951085128487096,0.32089999876426917
0.2795109021937457,0.3208999717422725
0.28061079613894585,0.3203000295903451
0.280610852996075,0.32029999769324263
0.28061090028797264,0.32029996970343644
0.2834108094847135,0.31860002483398664
0.28341089151516885,0.318599975545877
0.2871105255369115,0.3164001931545706
0.28711118842236827,0.3163998309828457
0.28731079159380635,0.31630002939712665
0.2873108516130307,0.3162999984312321
0.28731090605208354,0.3162999685996682
0.29121074348035014,0.31410006030679977
0.29121095868838814,0.3140999422397655
0.2942108111377976,0.31250002093341384
0.29421088927025013,0.31249997839868476
0.29511082086270074,0.3120000164028789
0.29901081890990355,0.3098000177567933
0.30111079609768393,0.3086000310229458
0.30111090504549237,0.30859996963466124
0.3029107906931455,0.30760003316374285
0.30291091051060803,0.3075999676262518
0.30681083218061106,0.3055000098039425
0.30681086863089185,0.30549999027043023
0.3083108207786998,0.30470001579159933
0.3107107473774095,0.3034000557973615
0.3107109546289638,0.30339994654310315
0.31461053179425796,0.3014001633814139
0.3146111794787408,0.3013998589612663
0.3160107248203279,0.30080005381487185
0.3160108480561182,0.300799997115417
0.31601097029248876,0.30079993285341367
0.3185106844642472,0.2994000929172289
0.31851101960041467,0.29939991322441045
0.3224106322588045,0.29740011186113363
0.3224110735510447,0.2973998985623616
0.3235107091928867,0.2969000641797061
0.3235108493787202,0.2968999953333264
0.323510981856321,0.2968999201797964
0.3263103474444129,0.29520030535845493
0.3263113846135643,0.2951997534344518
0.3302108161395163,0.2934000158070893
0.3302108451720388,0.29340000215065937
0.3302108891591945,0.29339998061443257
0.33101068972192965,0.29300008033306496
0.3310108467437674,0.292999994907166
0.33101099886059765,0.29299989792480635
0.3342105420187798,0.2908002120035561
0.33421117321955435,0.2907998107537997
0.33711068902214747,0.28910009459365893
0.33711084572839667,0.28909999497663236
0.3371109972192097,0.2890998825345718
0.338110707087829,0.2883001146396763
0.3381109976477079,0.2882998904988193
0.3420106363391765,0.2854001591641375
0.34201107232585437,0.2853998520411813
0.34231077159738144,0.28520005252682995
0.3423108492443458,0.28519999869049373
0.34231092525883394,0.28519994176670327
0.3459108223282333,0.28240002182383706
0.34591087814310323,0.2823999777954569
0.34741072377018023,0.2812001012937953
0.34741098010477384,0.2811999027120373
0.3498108139688719,0.27940002731396374
0.3498108863192805,0.2793999720530226
0.3525105510252478,0.27730023283727023
0.3525111659407793,0.27729978963123136
0.3537108503863783,0.2765000000008321
0.3576108153311027,0.27390002337101577
0.35761085067312093,0.27389999939299997
0.3576108841969692,0.2738999758504106
0.35831058993815296,0.2734001860352793
0.3583111218016065,0.2733998303663149
0.3615108118934003,0.27140002405894376
0.3615108890882362,0.2713999762803393
0.3646108116863254,0.26950002372022014
0.36541082521123913,0.2690000157352798
0.36541087538164335,0.26899998397822644
0.36931084471923176,0.2665000036336185
0.3707108415489108,0.2656000056820612
0.37071085923529395,0.26559999433752624
0.3732107929150579,0.26400003678247735
0.3732109083362495,0.26399996397793973
0.37691044229244297,0.26170025368084643
0.37691128017149894,0.26169978510828035
0.3771107387111935,0.2616000558384331
0.3771107398363286,0.26160005524161417
0.3771109479531426,0.26159992488324624
0.37711094970831066,0.2615999235993485
0.3810108112126033,0.25860003013450805
0.3810108889793021,0.25859996912649785
0.3820107921567034,0.2578000465845767
0.38201085230891896,0.25779999702883943
0.382010903386517,0.2577999524834799
0.3849108166288898,0.25520003026618016
0.3849108836102029,0.25519996915015525
0.38631083280633083,0.2539000163251793
0.38631086804195236,0.25389998375772027
0.38881078502117394,0.25160006013683645
0.3888109167713168,0.2515999409920106
0.390610818393255,0.2500000284391766
0.3906108474908964,0.25000000214181756
0.3906108839765737,0.2499999680101904
0.39271075427092855,0.24800009153937622
0.3927109488113154,0.24799991094971308
0.394810563933762,0.2461002591722614
0.39481115531049654,0.24609976283763232
0.3966107983113576,0.2447000405036293
0.3966109029721245,0.24469996016314782
0.3999103152117636,0.2422004054361484
0.3999114333323849,0.242199666888831
0.40061079275947387,0.24180003293049446
0.4006108505247982,0.24179999893454063
0.40061090569853774,0.24179996454431973
0.4045108111446379,0.23930002515579407
0.4045108891699615,0.23929997414510998
0.40601072340379135,0.23830008465589003
0.4060109798028309,0.23829991911554968
0.40841081336104945,0.23680002314166307
0.4084108870170982,0.23679997624036517
0.4121103631783368,0.23440031602766984
0.41211136980488644,0.23439974029158658
0.41231072734945284,0.23430006151930338
0.4123108477136714,0.23429999729514717
0.41231096702570347,0.23429992523203402
0.41621069162037105,0.2318001017739138
0.41621101274438194,0.2317999040620134
0.4184105914827193,0.23050015298935947
0.41841075210216827,0.2305000447886243
0.41841092958268256,0.23049993742082564
0.41841097327068655,0.23049990603048132
0.4201107375752824,0.22920008626814334
0.4201109655154501,0.22919991685205884
0.42371076548098935,0.22660006132139157
0.42371092448024966,0.22659992590698808
0.42401070364982,0.22630014673741775
0.4240110028707424,0.22629985924605123
0.4279107516486401,0.22270009114337638
0.427910752851888,0.22270008997356558
0.4279108368512024,0.22269999462357673
0.4279108503868235,0.2226998638405917
0.4279108503868235,0.2226045446886236
0.42791090558270595,0.22260347566105898
0.42791107058334255,0.22260241800265038
0.42791134363394423,0.22260138296164234
0.42791172183060555,0.22260038154574235
0.42791220115118805,0.22259942440505337
0.42791277649809595,0.22259852171880945
0.4279134417524891,0.22259768308711925
0.42791418983935714,0.22259691742886836
0.4318102488139907,0.2190005552984374
0.43181087032093235,0.21900002533325139
0.4318115315734203,0.2189995458761374
0.43211075039633834,0.21880006666085863
0.4321109370232362,0.21879991577057675
0.43571082418248525,0.21530002547686244
0.4357108762291842,0.21529997415805352
0.43621068109734956,0.21480016928988815
0.4362110273006955,0.21479983869661703
0.43961080600061925,0.21170004047021598
0.4396108502322617,0.21169999919387064
0.4396108925442094,0.21169995784302836
0.4404107280910073,0.2109001222962305
0.44041097668839935,0.2108998818473469
0.44351079633064805,0.2080000505691142
0.44351090515804303,0.20799995020842466
0.4446108206076999,0.20700002707237294
0.44461085324999344,0.2069999969319641
0.4446108763419499,0.20699997497226727
0.4474107689428757,0.20430007853566037
0.447410933522632,0.20429992325969162
0.44871083113971455,0.20310001776699999
0.4487108499427851,0.2031000002337414
0.44871086961536744,0.2030999815114412
0.4513107947782856,0.20060005347017376
0.4513109067833216,0.20059994736370307
0.4528107281473758,0.1992001140905858
0.45281084706913327,0.1991999957037998
0.4528109564496848,0.19919987184106946
0.4552105389104721,0.19630037636761813
0.45521119583513664,0.1962996545521011
0.45621076934178806,0.1953000810454497
0.4562108418322099,0.19529999449588373
0.4562108423340441,0.19529999377613094
0.4562108983933018,0.19529989598618333
0.4580107047460176,0.19140031555529904
0.4580110168083819,0.19139969489406464
0.45921083491913417,0.18920002835768548
0.4592108655001095,0.1891999714529305
0.46011083069289316,0.18750003719989464
0.4601108487425291,0.1875000024270631
0.46011087009500234,0.18749995954660056
0.46201057508747484,0.18360056508836747
0.4620111918640821,0.18359947226271384
0.46311078239438314,0.1819001050795214
0.463110920892796,0.1818998965915489
0.46461041982271734,0.1797006314943309
0.4646113688027805,0.17969943838310432
0.4670108503865584,0.1771000000006783
0.46821083532125957,0.17580001632141867
0.4682108655215602,0.17579998374456524
0.470910820530811,0.17290003206796248
0.47091087969665685,0.17289996743390226
0.47181077977839936,0.17190007845418837
0.4718109225754585,0.17189992299918483
0.47481081141681636,0.16870004156840313
0.47481084884805336,0.1687000007528212
0.4748108885004382,0.1686999555344862
0.4754108184947917,0.16800003720774037
0.47541085127918375,0.1679999982202331
0.47541087967144496,0.16799996315840596
0.4785107829135285,0.16410008488610728
0.47851084850163084,0.16409999873689118
0.47851091058498363,0.16409990970306265
0.47871082234880613,0.16380004205732893
0.4787108776000659,0.16379995740565204
0.4810108268177154,0.16020003689107018
0.48101087332997494,0.16019996271766201
0.4826107968472568,0.1576000870020791
0.48261090562800973,0.15759991406955964
0.48351082276666435,0.15620004296498574
0.48351087715573365,0.15619995650080407
0.4859107515078636,0.15230016067859292
0.48591095503913573,0.1522998430218345
0.48651083336371603,0.15140002553496407
0.48651085054662085,0.15139999942743987
0.4865108665028746,0.15139997455389356
0.4884108188923111,0.1484000497284676
0.4884108497357731,0.14839999978403
0.48841087966507146,0.14839994876333173
0.4904105297641019,0.14490056109002847
0.4904112381279171,0.14489948301220862
0.49071074900379685,0.14450013517770224
0.49071084625858136,0.14449999630760704
0.4907109329955112,0.1444998535575889
0.49291076576411696,0.14060015001324233
0.49291093993960483,0.14059985287785393
0.49431081851544856,0.13830005236039655
0.4943108828740603,0.13829994802070808
0.4953107635231056,0.13670013898223554
0.4953108459800394,0.13669999728543947
0.4953109189448128,0.13669985145790964
0.4971108034383909,0.1328001017218237
0.4971108420621731,0.13279999510730908
0.4971108697568953,0.13279989201401507
0.49711086986712555,0.1327998914669781
0.4978108417034122,0.12890004837909488
0.49781085815236314,0.12889995146545682
0.4982108073792693,0.1264002687972934
0.49821090742397045,0.12639973382675387
0.4985108408177123,0.12500004465595851
0.4985108508791913,0.12499999559933114
0.49851085767528974,0.12499995939292016
0.49921076109072615,0.12110049750691743
0.49921098759821797,0.1210995135233763
0.5003104946658468,0.11720126119269247
0.5003107652792871,0.1172004356677349
0.5003111039762405,0.11719963566307023
0.5003115083842177,0.11719886678253492
0.5021107655957627,0.11410014602931849
0.502110939882633,0.11409985680699174
0.502610831285005,0.11330003056319632
0.5050108210899461,0.10940004760770303
0.5050108478971115,0.1094000029761424
0.5050108793920095,0.1093999477909243
0.5060107313749406,0.10760021422164857
0.5060109793752441,0.1075997916343745
0.5073108206268433,0.10550004807409892
0.5073108537124409,0.10549999330382047
0.5073108745016192,0.10549995725130679
0.5095108180671567,0.10160005729421748
0.5095108505715795,0.10159999792679456
0.509510878947056,0.10159994287977099
0.5099107054631832,0.10080028984751656
0.50991101310816,0.10079971975796738
0.511710838138126,0.09770002109524824
0.5117108823342017,0.097699937702854
0.5137107818383297,0.09380013366980454
0.5137108869619095,0.09379985369977946
0.5138104916379918,0.09340143499545005
0.5138107736547544,0.09340049734018151
0.5138111427676207,0.09339959042974001
0.513811595692152,0.09339872233399298
0.5159107412378517,0.0898001871127933
0.5159108731113848,0.08979993695401195
0.5159109088641124,0.08979987654817051
0.5177100807050768,0.08600162488391229
0.5177106489336725,0.08600058362236557
0.5177113322517749,0.08599961399062284
0.5177121217354558,0.08599872865178196
0.5178107672325382,0.08590008315469955
0.5178107681891637,0.08590008215371174
0.5178108391682161,0.08589999703618462
0.5178109096778895,0.08589989489337316
0.5200108037497309,0.08200008267510862
0.5200108480939005,0.08200000059239183
0.5200108914761341,0.08199991268543855
0.5216106279355703,0.07860047270913671
0.5216111191771303,0.07859955201643248
0.5219108194126476,0.07810005162390359
0.5219108496753765,0.07809999983368052
0.521910879026798,0.0780999468117281
0.5240108165053066,0.0742000629230693
0.5240108506816105,0.07419999730406393
0.5240108797342833,0.07419993763687165
0.5250346899959882,0.07202434083074863
0.5250350350600418,0.07202367169231835
0.5256107138345508,0.07100024275985775
0.5256108206028636,0.07100002711724457
0.5256108961538901,0.07099989163879171
0.5256109057300047,0.07099987086611599
0.5259108078340998,0.070300099289894
0.5259108483929058,0.0702999989340347
0.5259108844557372,0.07029989779342145
0.527210841097205,0.06640002786901839
0.5272108497354937,0.06640000145676175
0.5272108594922553,0.06639997040749714
0.5284108284040915,0.06250007144402966
0.5284108733960994,0.06249992888057799
0.5295108039184871,0.05910014362956138
0.5295108467419951,0.05909999681846443
0.5295108795686739,0.059099854090847274
0.5296107473917124,0.05860051497565447
0.5296110048330156,0.05859949805002627
0.5308107455266688,0.05470034079565333
0.5308109783853869,0.05469966720392104
0.5323107887742926,0.05080016019276653
0.5323109172616189,0.05079984193250487
0.5334108352367694,0.0482000358094219
0.5334108470376269,0.04820000732365205
0.5334108672325422,0.04819995620131754
0.5339108294019426,0.04690005456087621
0.533910870137301,0.04689994498098694
0.5353108503867648,0.04300000000033786
0.5367108017491867,0.039100135490734086
0.5367108480473078,0.03909999432317348
0.536710882868201,0.03909986466104515
0.5373108435578401,0.036600028454216074
0.5373108491028314,0.036600004762238465
0.5373108575506534,0.03659996656889974
0.5376108429389076,0.035200034757046784
0.537610857357922,0.035199965144606514
0.537877444786166,0.03386702800338685
0.5378776147616023,0.033866311364575824
0.5386108384391999,0.03120004344603959
0.5386108615782452,0.03119995635358175
0.5396108503867922,0.027300000000248376
0.5406108274933562,0.023400089284649053
0.5406108487201713,0.02339999993389145
0.540610866927322,0.02339990902734933
0.5412108435606833,0.020100037543861554
0.5412108566601431,0.02009996236016521
0.5413108450543785,0.019500031994752788
0.5413108553189233,0.019499967941427467
0.5419108503868119,0.015600000000152056
0.5425108460901822,0.011700027928245014
0.5425108489548122,0.011700008608857233
0.5425108550895127,0.011699963319088737
0.5430108371422471,0.007800103307759537
0.5430108477087233,0.007799895554079629
0.5429108512783843,0.0039000347708615475
0.5429108500527631,0.0038999968827669613
0.5429108487656454,0.00389996838700157
0.5427108571922588,1.3270596157848813e-07
0.5427108469807529,-1.328367676762207e-07
0.5426108512783844,-0.003899965229138452
0.5426108500527631,-0.0039000031172330384
0.5426108487656455,-0.0039000316129984298
0.5424108571922588,-0.007799867294038422
0.5424108469807529,-0.007800132836767677
0.5423108503868231,-0.011700000000025633
0.5422108503868232,-0.015600000000025632
0.5419108503868232,-0.027300000000025634
0.5418108537973707,-0.0311998669886727
0.5418108503868235,-0.031200133055068927
0.5418108503868235,-0.035199966282238426
0.5418108501618649,-0.0352000009085875
0.5418108495459111,-0.03520003279559868
0.5417108503868232,-0.039100000000025635
0.5416108537973707,-0.0429998669886727
0.5416108503868236,-0.043000133055068925
0.5416108503868236,-0.05469986694493107
0.5416108537973707,-0.0547001330113273
0.5417108495459111,-0.05859996720440369
0.5417108501618646,-0.05859999909139518
0.5417108503868235,-0.058600033717780796
0.5417108503868235,-0.07029990238442252
0.5417108486271771,-0.07029999593257535
0.5417108425934117,-0.07030010131439227
0.5414108605515939,-0.07419986785802501
0.5414108435992065,-0.07420013235855795
0.5412108640088765,-0.07809973436999093
0.5412108503868235,-0.07810026597911641
0.5412108503868235,-0.07849992931826036
0.5412108495166554,-0.07849999320976656
0.5412108459685758,-0.07850007731936368
0.5410108519579063,-0.08199997250608129
0.5410108514618399,-0.08199998044721248
0.5404108534676001,-0.08979995994991605
0.5404108499361135,-0.08980000163743898
0.5400108532481294,-0.09379997138696979
0.5400108528844173,-0.09379997377387772
0.5396108503867666,-0.09770000000060579
0.5392108503868183,-0.10160000000010203
0.5388108536026329,-0.10549996864590977
0.5388108504802049,-0.10549999736982185
0.5388108460451181,-0.10550003386536605
0.5383108503868155,-0.10940000000012716
0.5378108503868154,-0.11330000000012716
0.5373109346551441,-0.1171993427071637
0.5373108503868236,-0.11720066267276363
0.5373108503868236,-0.11739989666123304
0.5373108483958963,-0.11739999664199473
0.5373108417706727,-0.11740010626590243
0.5370108628310645,-0.12109984652106881
0.537010842500637,-0.12110015378066112
0.5368108537804912,-0.12499993382350452
0.5368108453046414,-0.12500006606840644
0.5365108605515939,-0.12889986785802499
0.5365108435992065,-0.12890013235855793
0.5363108559649641,-0.13279989122628466
0.5363108415587309,-0.13279999872852724
0.5363108186121796,-0.13280010326774372
0.535110885325043,-0.13669988645093692
0.5351108472186612,-0.13670000090813253
0.5351108060244405,-0.13670010813350575
0.53351113521262,-0.1405993057373184
0.5335106683837272,-0.14060072801250847
0.5334108760640061,-0.1409998972913932
0.5334108089085802,-0.1410000967827734
0.531910882229693,-0.14449992570017672
0.5319108197048458,-0.14450007478751803
0.530310863491739,-0.14839996805696604
0.5303108524747847,-0.14839999441015703
0.5303108339428244,-0.14840003699921037
0.5295108842169725,-0.15019992388237735
0.5295108492835718,-0.15019999920175245
0.5295108116253361,-0.15020007399944946
0.528410871246536,-0.15229996017715877
0.5284108298726082,-0.1523000400029614
0.5264108745522447,-0.1561999528776704
0.526410826703266,-0.15620004736735119
0.5256108684222361,-0.15779996392941087
0.5256108521045756,-0.1577999959404464
0.5256108290857269,-0.15780003932535508
0.5243109061835781,-0.16019989699086054
0.5243107969289268,-0.16020010424314035
0.5223109316936336,-0.16409984145196194
0.5223108445922617,-0.16409999783596627
0.5223107488588984,-0.16410014504020837
0.5216110148144639,-0.16509976510368604
0.5216106991768737,-0.16510024361631528
0.5198109224375779,-0.16799988391851434
0.5198108478010275,-0.16799999738788013
0.5198107660976057,-0.16800010837219467
0.5177110832230933,-0.17069970063942477
0.5177106400170545,-0.17070031555495624
0.5169108632699185,-0.17189998067566026
0.5169108098500206,-0.1719000545153419
0.5140109634930895,-0.17579984789190434
0.514010845044886,-0.17579999559951212
0.5140107164665269,-0.1758001339207109
0.5138112935989961,-0.17599955678824158
0.5138104637269856,-0.176000493324966
0.5109112769925225,-0.17969945571031543
0.5109104997557684,-0.179700596073066
0.5099109355929986,-0.18139985514977472
0.5099107699141051,-0.18140014753357198
0.5087110699319478,-0.18359959750086047
0.508710667183881,-0.183600420289312
0.5070108690234136,-0.18749995724567817
0.5070108472632592,-0.1875000059660354
0.5070108332255624,-0.18750003603887422
0.5060109088401595,-0.1895998772482202
0.5060107951684703,-0.18960012424150705
0.5052108653351487,-0.1913999663664807
0.5052108349627964,-0.1914000334189451
0.5034109047639166,-0.19529988218318475
0.5034108490001987,-0.19529999547220706
0.5034107826604689,-0.19530011461410435
0.5021108790415365,-0.19749995150768243
0.5021108460834336,-0.1975000059257417
0.5021108237549196,-0.19750004115869244
0.5010108836212904,-0.19919994863793755
0.5010108515367638,-0.1991999969645047
0.5010108128666488,-0.19920005226056528
0.49821085038663593,-0.2031000000005832
0.49541086563900033,-0.20699997875621845
0.49541083492094456,-0.20700002109016236
0.49431090088156526,-0.20849993114386145
0.4943108010313084,-0.2085000696786926
0.49261105370093555,-0.2108997129686307
0.4926106669696161,-0.21090030013752986
0.49041087630186575,-0.21449995759384863
0.49041085156650027,-0.21449999721222238
0.4904108211630663,-0.2145000438359387
0.4902111516656936,-0.2147995480819977
0.4902105979175174,-0.214800480894163
0.4881108626081415,-0.2187999767215456
0.48811085082402644,-0.21879999889383214
0.48811083711473746,-0.21880002405591353
0.4865109519870641,-0.2216998158498215
0.4865107563291818,-0.22170018811551964
0.48601089099976014,-0.2226999187743629
0.48601084803830874,-0.22270000106543378
0.4860108053003131,-0.2227000764513124
0.48371087807355867,-0.2265999530532003
0.4837108491684747,-0.2266000009103909
0.4837108215461099,-0.22660004457230734
0.4826108669937407,-0.22829997433505975
0.4826108510241998,-0.22829999869940681
0.4826108323562651,-0.2283000264451275
0.4811109059765875,-0.2304999184686547
0.48111084928425885,-0.2304999983126293
0.4811107883031669,-0.23050007760492164
0.4787108947977773,-0.23349994448665864
0.47871080674000294,-0.23350005611768396
0.4780108672153488,-0.23439997836366774
0.47801083333026406,-0.23440002145860123
0.47491152440863826,-0.23829915203742083
0.4749108979137866,-0.23830003030504324
0.4749103659597801,-0.23830096885432303
0.47481091398972475,-0.23849987279443374
0.47481091242864376,-0.23849987571378276
0.4748107625848747,-0.2385001081820953
0.47481076107951087,-0.23850011014604008
0.47181131163612533,-0.24219943112621561
0.4718104735842281,-0.24220062800460268
0.47091088335126713,-0.24369994505953774
0.4709108181028447,-0.24370005534423414
0.4695113314147684,-0.2460991753809363
0.4695108900902601,-0.2461000185158638
0.46951052783907726,-0.2461008985260388
0.4681108741494731,-0.2499999338042218
0.46811082752325484,-0.2500000665123671
0.46701088146023556,-0.25319990960478667
0.4670108488573006,-0.2531999990561061
0.46701081260274746,-0.2532000881630495
0.466710973590295,-0.2538997125254385
0.4667107447150241,-0.2539002943716153
0.465310892478821,-0.25779988274389537
0.4653108921702517,-0.25779988354265315
0.4653107873479598,-0.257800105937061
0.465310786483427,-0.25780010747416904
0.463110905738601,-0.2614999069086492
0.46311090499517676,-0.26149990810156676
0.4631108431046777,-0.2614999948661587
0.4631107749046006,-0.2615000754429711
0.46311077397203493,-0.26150007641520284
0.46291115568113433,-0.2616996947061034
0.46291057149988096,-0.26170032959402567
0.45961094263812674,-0.2655998909760988
0.4596107611695268,-0.26560011152197166
0.4592108897331245,-0.2660999508174746
0.45921084930036,-0.2661000001197898
0.45921080923698676,-0.2661000466368598
0.4562108758582348,-0.26949997113277874
0.45621082448944633,-0.2695000284875016
0.4552108688252104,-0.27059997971816113
0.45521083173469945,-0.27060002008729556
0.45261085038655635,-0.27340000000068043
0.4513108667110028,-0.2747999824205073
0.4513108341435438,-0.2748000176561288
0.44901091052266,-0.2772999346353504
0.4490107913778342,-0.27730006638549326
0.44741087882499975,-0.279099968007432
0.4474108525276415,-0.2790999971050725
0.447410818396014,-0.27910003359075014
0.44541094192519975,-0.281199903885105
0.4454107613355366,-0.2812000984254919
0.4435109741753371,-0.28329986318150185
0.44351073153848797,-0.28330014113276347
0.44191090434387653,-0.28519993592636456
0.44191084882391973,-0.2851999997370625
0.4419107930148276,-0.28520005986683233
0.43961103009587316,-0.2875998124779153
0.4396106802807629,-0.2876001962765969
0.4383109445891599,-0.28909989130536956
0.4383108482896156,-0.2890999963898519
0.43831074386187335,-0.2891000983311611
0.4357110028707427,-0.2914998592460509
0.43571070364982034,-0.29150014673741736
0.4342109800506736,-0.2929998703365641
0.4342108472488872,-0.29299999407157695
0.43421070247544497,-0.29300011093403394
0.4318109232229315,-0.2947999453734191
0.4318107785193632,-0.2948000558974027
0.42911098843953843,-0.2968998926261553
0.4291107160290382,-0.2969001119652895
0.4279108926696115,-0.29789996476481173
0.427910850925967,-0.2978999988076117
0.4279108057052197,-0.2979000340996135
0.42411140212025733,-0.30079957894076903
0.42411035962092347,-0.30080049076631427
0.42401095493483587,-0.30089989545240187
0.4240108472931334,-0.3008999971297756
0.4240107349540135,-0.30090009175476745
0.4201108718444207,-0.3039999829444438
0.42011082874949546,-0.3040000168295221
0.41921098843953847,-0.3046998926261553
0.41921071602903826,-0.3047001119652895
0.41621094644647005,-0.30719991995076296
0.41621075628270887,-0.3072000823415541
0.41461119370524285,-0.30859969959683686
0.41461053474550347,-0.3086003293652575
0.41231086870731726,-0.3109999808833649
0.41231085185303984,-0.3109999982917704
0.41231083007429625,-0.3110000203129415
0.41081099712324093,-0.3124998532639968
0.41081070963187444,-0.3125001524849192
0.40841085038655833,-0.3151000000006783
0.4072109520514019,-0.31639988986376444
0.4072107519441918,-0.31640011302709975
0.4045109093981243,-0.31949993224665885
0.404510848571409,-0.3194999996909444
0.40451078756905207,-0.3195000628181857
0.4037108957550982,-0.3202999546321395
0.4037108523564809,-0.320299996970798
0.40371080016354405,-0.32030004536340645
0.40061088354382146,-0.32309997005218816
0.40061084606202385,-0.32310000332530214
0.4006108204341555,-0.323100025345029
0.3993109896977469,-0.32419988212199013
0.39931084598558636,-0.32419999530139193
0.39931069661190344,-0.324200096821798
0.39661085371609717,-0.32589999790434276
0.39311121238635827,-0.32809977245798794
0.393110508327004,-0.32810025654536473
0.3927109468093861,-0.3283999276835781
0.39271084660953487,-0.32839999925935087
0.3927107500418418,-0.3284000617513168
0.38881101106441684,-0.33079990112203983
0.38881069340765845,-0.33080010465331194
0.38701088786502286,-0.331999975015069
0.3870108479590309,-0.33200000112166056
0.3870108143388444,-0.33200002231597275
0.3849108620915015,-0.33329999275480404
0.3829610110642758,-0.3344999011221266
0.3829606934076584,-0.3345001046533119
0.3810117055865168,-0.33579942986740635
0.38101088256971344,-0.33580003925803453
0.3810101236061649,-0.33580072678107287
0.3809109523376293,-0.33589989804960846
0.3809109518996884,-0.3358998984638702
0.3809107294321793,-0.3359000763367193
0.3809107280162282,-0.33590007728724297
0.377111100281851,-0.3382998421721128
0.37711060987665085,-0.33830017179349514
0.37501102269332853,-0.33979987692443964
0.37501068324221104,-0.3398001300018544
0.3741673542039269,-0.34045605258718653
0.37416685927490223,-0.34045646274626423
0.37321087790018015,-0.34129997572396015
0.3732108501422976,-0.3412999998693365
0.3732108222749018,-0.3413000234270698
0.37021088358814086,-0.343799972332704
0.3702108509354345,-0.34379999908572323
0.3702108154809435,-0.34380002714950697
0.3693110095635184,-0.3444998761963931
0.3693106961380455,-0.34450012989417306
0.3655109506584302,-0.34769991556121754
0.3655108455672628,-0.34769998747508907
0.36551072070276097,-0.3476999999982554
0.36551072059303,-0.347700000001
0.365414563828918,-0.347700000001
0.36541354655736724,-0.34770004996912235
0.36541253907987226,-0.34770019939240804
0.3654115510961939,-0.3477004468322441
0.365410592118411,-0.3477007899063368
0.36540967137934033,-0.34770122531164804
0.3654087977436453,-0.3477017488561959
0.3654079796224888,-0.34770235549941436
0.3615109776087071,-0.3508998956132865
0.36151072653730665,-0.35090010836878105
0.3607108884558458,-0.35159996669005933
0.36071085239534956,-0.35159999762766114
0.36071080862442556,-0.3516000336798315
0.3576108952135628,-0.35409996384988207
0.3576108484729682,-0.35410000069554715
0.3576108055865915,-0.3541000330112027
0.3557108757017809,-0.35549998134737887
0.3557108504125181,-0.3554999997462061
0.3557108244862009,-0.3555000181309565
0.35371091420455086,-0.3568999553281116
0.35371084766856015,-0.35690000043066067
0.35371078617810864,-0.3569000395136141
0.3498118882860941,-0.35929936129331536
0.3498108945777235,-0.35930005594911907
0.34980998864898377,-0.359300861738254
0.34971094390111435,-0.3593999064861234
0.3497109429320269,-0.3593999074070426
0.34971074155289034,-0.3594000715187742
0.34971073932882973,-0.35940007306500876
0.34591087234357026,-0.361899985555311
0.34591085024232465,-0.3618999999357682
0.3437110603089312,-0.36329986641375317
0.34371064710539323,-0.36330014349329254
0.3420108775322727,-0.36449998083902463
0.34201085250529717,-0.36449999826613705
0.3420108204689448,-0.3645000199457877
0.3381109847197015,-0.3670999104452832
0.3381108477207187,-0.36709999574576957
0.33811070613423877,-0.3671000721269104
0.3379116262691408,-0.36719961205945945
0.3379108692074775,-0.36720003090488706
0.33791014965731486,-0.3672005113436632
0.33421094536647156,-0.3698999306910354
0.33421084756240393,-0.36989999872070733
0.33421075097464686,-0.36990005964787215
0.3322120564624381,-0.3710992763551974
0.33221127986534926,-0.37109979107548907
0.3322105525502231,-0.3711003733578298
0.33220988037665533,-0.37110101851107663
0.33021091959494003,-0.3731999273318777
0.33021084835500303,-0.3731999992950442
0.33021077651257363,-0.3732000664872703
0.32821124630734194,-0.3749996436719788
0.3282104930198689,-0.37500039498491405
0.326310893575678,-0.37709995226533555
0.32631085041766783,-0.3770999987930936
0.3263108042335839,-0.37710004615365383
0.32451101711338964,-0.37889983327384813
0.3245106914023514,-0.37890017412623833
0.32241092438496094,-0.38119991895480876
0.3224107781182969,-0.3812000825929776
0.3210109247686174,-0.3827999149926113
0.32101084846878253,-0.3827999984553815
0.321010769050716,-0.38280007808308947
0.31851087255396693,-0.3851999787199686
0.31851082796861857,-0.3852000210175004
0.3169109354502127,-0.38669992025350586
0.31691084722081336,-0.3866999993206129
0.31691076010857855,-0.38670007065302675
0.3146109765106732,-0.3884999012948657
0.3146108480077598,-0.3884999956175211
0.3146107126043571,-0.38850008267004604
0.31111130954621663,-0.3905997245049303
0.311110422012158,-0.3906003212814992
0.310710892302064,-0.3908999685640697
0.31071084500632423,-0.3909000032954241
0.3107108124807188,-0.39090002624321185
0.3068109200942715,-0.3935999517415215
0.3068108491679598,-0.39359999914944355
0.3068107781677697,-0.3936000433319985
0.30531118823253617,-0.3944997972931386
0.3053105288784802,-0.3945002277355937
0.30291087919731796,-0.39619997959308356
0.302910852555363,-0.3961999981935967
0.302910818670554,-0.39620002114471486
0.29961085038637825,-0.39840000000083203
0.2990110001104348,-0.3987999001847944
0.2990107042120631,-0.398800104946495
0.2951109107023482,-0.40159995669705956
0.29511084705760515,-0.4016000010248058
0.2951107905541859,-0.40160003807586386
0.2940108743074177,-0.40229998477835266
0.294010848594374,-0.4023000009445197
0.29401082787660676,-0.40230001366748
0.2912109065295504,-0.4039999659139072
0.29121085241690303,-0.4039999978378768
0.2912107900581779,-0.4040000324852527
0.2873108840801173,-0.4060999818580545
0.2873108520920421,-0.40609999877935526
0.2873108143008282,-0.40610001804361573
0.2871113698048864,-0.4061997402915866
0.28711036317833677,-0.4062003160276698
0.28341092747083824,-0.4085999500001013
0.28341085053398923,-0.40859999799178437
0.2834107689222425,-0.40860004494656615
0.2805110151494463,-0.41019990909707443
0.28051068902632437,-0.41020009681686576
0.2795108788521786,-0.41079998292135317
0.27951085302371487,-0.4107999981946085
0.2795108186960284,-0.41080001787744286
0.2756110083597803,-0.41299991088763405
0.2756106956226025,-0.4130000945786959
0.27381090434818167,-0.41409996702417534
0.2738108510338551,-0.4140999987194665
0.273810793812751,-0.4141000308591787
0.2716109153566664,-0.4152999645624975
0.27161078592786253,-0.4153000363620492
0.2677108798018164,-0.4174999834075111
0.2668109615779889,-0.41799993822768766
0.26681084937779775,-0.41799999701034074
0.2668107332898007,-0.4180000507426997
0.26381086065678305,-0.41929999555034075
0.26381084012532074,-0.41930000447361776
0.25991090647663634,-0.4209999755512494
0.25991079458795063,-0.4210000251101394
0.25791087726806083,-0.42189998790408983
0.25791085414446663,-0.42189999815217505
0.2579108193619672,-0.4219000130637614
0.25601091037948587,-0.4226999747405957
0.2560107907144815,-0.4227000260116759
0.2521108971809985,-0.4243999796031941
0.24881097039759473,-0.42579994908698177
0.24881084827513608,-0.4257999869712027
0.24881071872244334,-0.425800000001
0.24831726557924486,-0.425800000001
0.24831622259651015,-0.42580005253340064
0.2483151901706901,-0.4258002095988776
0.24831417875184378,-0.4258004696076376
0.2483131985774009,-0.4258008299279112
0.24831225956853997,-0.4258012869125905
0.2483113712297677,-0.4258018359361453
0.24831054255271576,-0.42580247144144157
0.24830978192512884,-0.4258031869959901
0.24830909704596513,-0.42580397535705533
0.2483084948474687,-0.4258048285449648
0.24830798142500227,-0.42580573792387866
0.24821091003341095,-0.4259998807070612
0.24821084101453894,-0.4259999893316523
0.24821072543687694,-0.42600005126218715
0.24431090354766938,-0.4275999781910928
0.24431079675485326,-0.4276000206283677
0.2404109149708336,-0.42909997516068293
0.2404107861384563,-0.4291000257000239
0.23891092140564024,-0.4296999715931504
0.23891084952547786,-0.4296999991234814
0.2389107783015453,-0.42970002402914687
0.23651087735647475,-0.430499991010837
0.2365108536456726,-0.43049999877038797
0.23651081988825032,-0.43050000938491495
0.23261088125906082,-0.43169999050158864
0.23261084708420002,-0.43170000078453996
0.2326108225592349,-0.43170000784956397
0.22871086731862456,-0.4327999952251208
0.2287108334698299,-0.4328000048341811
0.22591096931516916,-0.43359996602122697
0.22591072708580248,-0.43360001121009695
0.22481093452360756,-0.4336999923521146
0.22481085007954218,-0.43369999864483355
0.2248107661559338,-0.43370000216074106
0.22091098322258904,-0.4337999965949294
0.22091071767985979,-0.4338000068064354
0.2170108875430938,-0.4339999980955003
0.2170108424081953,-0.43400000008581174
0.21701082116469206,-0.4340000007502601
0.2131108503858492,-0.43410000000099963
0.2092108537095638,-0.4341999999157762
0.2052108537096198,-0.4342999999179054
0.2013108503858492,-0.43440000000099965
0.19741085038584918,-0.43450000000099964
0.19351088319964918,-0.43459999915962017
0.1935108512579472,-0.4345999997765181
0.19351081668628878,-0.43460000000099996
0.18961098344089464,-0.43460000000099996
0.18961071737449842,-0.4346000034115471
0.18571088319964918,-0.43469999915962015
0.1857108512579472,-0.4346999997765181
0.18571081668628878,-0.43470000000099995
0.18181098344089464,-0.43470000000099995
0.18181071737449842,-0.4347000034115471
0.17791088319964918,-0.4347999991596202
0.1779108512579472,-0.4347999997765181
0.17791081668628878,-0.434800000001
0.16231098344089465,-0.434800000001
0.16231071737449843,-0.4348000034115471
0.15841091688878703,-0.4348999982957961
0.15841085038583655,-0.43489999914825794
0.15841078388284693,-0.4348999982957958
0.15451098339714867,-0.4348000034115471
0.15451071733075245,-0.434800000001
0.14661088408534764,-0.434800000001
0.14661084951371722,-0.43479999977651834
0.1466108175719868,-0.43479999915961987
0.1427108503857979,-0.4347000000009996
0.13881098339714867,-0.4346000034115471
0.13881071733075245,-0.43460000000099996
0.13101088408534764,-0.43460000000099996
0.13101084951371722,-0.4345999997765183
0.1310108175719868,-0.43459999915961983
0.12711098339714866,-0.4345000034115471
0.12711071733075244,-0.434500000001
0.12321088410359368,-0.434500000001
0.12321084947723163,-0.43449999977604126
0.12321081759022724,-0.4344999991600876
0.11931098339714868,-0.4344000034115471
0.11931071733075246,-0.434400000001
0.11541088410359368,-0.434400000001
0.11541084947723163,-0.43439999977604127
0.11541081759022724,-0.4343999991600876
0.1115109833971487,-0.4343000034115471
0.11151071733075248,-0.434300000001
0.10761088410359368,-0.434300000001
0.10761084947723162,-0.4342999997760413
0.10761081759022724,-0.4342999991600876
0.1037109833971487,-0.4342000034115471
0.10371071733075247,-0.43420000000099995
0.09981088410359368,-0.43420000000099995
0.09981084947723162,-0.43419999977604123
0.09981081759022724,-0.43419999916008756
0.0959109833971487,-0.4341000034115471
0.09591071733075247,-0.43410000000099996
0.09201088410359368,-0.43410000000099996
0.09201084947723162,-0.43409999977604125
0.09201081759022724,-0.43409999916008757
0.08811098339714869,-0.4340000034115471
0.08811071733075247,-0.434000000001
0.084210879202042,-0.434000000001
0.08421085761694284,-0.43399999988115306
0.08421081435155739,-0.43399999910014364
0.08021098007502016,-0.43390000324323025
0.08021072065607592,-0.433900000001
0.03341098344089465,-0.433900000001
0.033410717374498425,-0.4339000034115471
0.02951088318141744,-0.43399999916008764
0.029510851294424194,-0.43399999977604115
0.02951081666805131,-0.434000000001
0.017710983440894654,-0.434000000001
0.017710717374498426,-0.4340000034115471
0.01381088318141745,-0.4340999991600876
0.013810851294424185,-0.43409999977604113
0.013810816668051307,-0.43410000000099996
0.006010983440894651,-0.43410000000099996
0.006010717374498424,-0.4341000034115471
0.0021108831819881394,-0.43419999916007296
0.00211085129328549,-0.434199999776056
0.0021108166686173314,-0.43420000000099995
-0.005689016559105349,-0.43420000000099995
-0.005689282625501575,-0.4342000034115471
-0.009589116818582565,-0.43429999916008766
-0.009589148705575808,-0.43429999977604117
-0.009589183331948694,-0.434300000001
-0.01348901655910535,-0.434300000001
-0.013489282625501576,-0.4343000034115471
-0.017389116818582562,-0.43439999916008765
-0.017389148705575806,-0.43439999977604116
-0.01738918333194869,-0.434400000001
-0.021289016559105346,-0.434400000001
-0.021289282625501574,-0.4344000034115471
-0.025189116818582564,-0.43449999916008764
-0.025189148705575808,-0.43449999977604115
-0.02518918333194869,-0.434500000001
-0.029089016559105348,-0.434500000001
-0.029089282625501575,-0.4345000034115471
-0.036889116818582555,-0.4346999991600876
-0.03688914870557582,-0.4346999997760411
-0.0368891833319487,-0.43470000000099995
-0.04078901988442879,-0.43470000000099995
-0.04078927930337303,-0.4347000032432302
-0.044789146290374365,-0.4347999999179053
-0.048689149614150815,-0.43490000000099965
-0.05258911681858255,-0.43499999916008764
-0.05258914870557581,-0.43499999977604115
-0.05258918333194869,-0.435000000001
-0.05648901655910534,-0.435000000001
-0.05648928262550157,-0.4350000034115471
-0.06038911681858255,-0.4350999991600876
-0.06038914870557581,-0.43509999977604114
-0.06038918333194869,-0.43510000000099996
-0.06428901655910535,-0.43510000000099996
-0.06428928262550157,-0.4351000034115471
-0.06818911681858252,-0.4351999991600876
-0.06818914870557582,-0.4351999997760411
-0.06818918333194869,-0.43520000000099995
-0.07598901655910535,-0.43520000000099995
-0.07598928262550157,-0.4352000034115471
-0.07988911681858252,-0.43529999916008766
-0.07988914870557583,-0.43529999977604117
-0.0798891833319487,-0.435300000001
-0.09158901655910535,-0.435300000001
-0.09158928262550158,-0.4353000034115471
-0.09548911681858252,-0.43539999916008765
-0.09548914870557583,-0.43539999977604116
-0.0954891833319487,-0.435400000001
-0.11508901655910535,-0.435400000001
-0.11508928262550157,-0.4354000034115471
-0.11898911681858251,-0.43549999916008764
-0.11898914870557582,-0.43549999977604115
-0.11898918333194869,-0.435500000001
-0.18928911591465236,-0.435500000001
-0.18928915048628278,-0.4354999997765183
-0.1892891824280132,-0.43549999915961984
-0.19318901660285134,-0.4354000034115471
-0.19318928266924756,-0.435400000001
-0.20878911591465235,-0.435400000001
-0.20878915048628277,-0.43539999977651833
-0.2087891824280132,-0.43539999915961985
-0.21268901660285133,-0.4353000034115471
-0.21268928266924755,-0.435300000001
-0.21658911591465235,-0.435300000001
-0.21658915048628277,-0.43529999977651834
-0.2165891824280132,-0.43529999915961987
-0.2204891496142021,-0.4352000000009996
-0.22438914629052692,-0.43510000008622207
-0.22838911567680945,-0.4350000008494345
-0.22838914940263452,-0.43499999978551057
-0.2283891837206256,-0.4349999982519526
-0.23228914961422767,-0.4348000000009987
-0.2361891132553585,-0.4346000018655561
-0.23618915613714625,-0.43459999936478094
-0.23618917938251283,-0.4345999977111309
-0.24008911649189416,-0.4343000025488708
-0.24008915003055303,-0.43429999975292055
-0.24008918222660114,-0.43429999665614116
-0.2439891073761738,-0.43390000433310805
-0.24398914803342583,-0.4338999998267274
-0.24398919321956983,-0.43389999405481927
-0.2461890277524932,-0.4336000166185115
-0.24618914709035145,-0.43359999745483524
-0.24618927129941004,-0.43359997136920764
-0.2478891279319495,-0.43320000510272777
-0.24788917131855404,-0.43319999499232376
-0.2517891496144013,-0.4323000000009744
-0.25568908877572705,-0.43140001404066847
-0.25568914945294025,-0.4313999992672227
-0.25568920968277553,-0.43139998305861366
-0.25958910828725673,-0.4303000116573497
-0.25958919074313075,-0.4302999876623578
-0.26158897991839225,-0.4297000509097793
-0.26158932094899795,-0.4296999549129231
-0.2634891054807311,-0.42920001161509863
-0.2634891935370843,-0.4291999876125266
-0.26738912178759733,-0.4281000078495613
-0.2673891463125415,-0.42810000078454336
-0.2673891804874162,-0.42809999050158787
-0.27128910798032174,-0.4269000128114631
-0.27128915191379044,-0.4268999988887701
-0.27128918841567795,-0.4268999866630413
-0.2744888904234593,-0.4258000890978665
-0.2744894131461489,-0.42579992470619077
-0.2751890992137123,-0.42560001440117257
-0.2751891997140741,-0.42559998458569315
-0.27908914961447057,-0.4244000000009558
-0.28298905450267897,-0.42320002926612243
-0.2829891487894596,-0.4231999982638786
-0.2829892423919537,-0.42319996345225347
-0.2862888911130912,-0.4219001018348357
-0.28628941319338075,-0.42189991214131933
-0.2868891496144927,-0.4217000000009487
-0.2907891125949681,-0.4204000123407902
-0.2907891867257485,-0.42039998793979055
-0.29478907625569056,-0.41910002384255934
-0.29478914762334574,-0.419099999469584
-0.2947892229866942,-0.4190999711761567
-0.2975890865860052,-0.41800002476214165
-0.2975891490212489,-0.41799999928875536
-0.29758921150736733,-0.4179999718678299
-0.29868912230401373,-0.4175000124148088
-0.302589082109132,-0.41570003115727244
-0.30258914855791225,-0.41569999932618235
-0.3025892157866321,-0.415699964709157
-0.3055891103661505,-0.41410002093341386
-0.305589188498603,-0.4140999783986848
-0.3064890899214985,-0.41360003316374283
-0.306489209738961,-0.4135999676262518
-0.3103891382756555,-0.4115000061064932
-0.31278909812203687,-0.4102000278927122
-0.31278915186531103,-0.4101999979925862
-0.31278919730091004,-0.410199971389126
-0.3142889427316958,-0.4093001241306546
-0.314289362041474,-0.4092998856172063
-0.31818910636976616,-0.40720002328658744
-0.3181891930779565,-0.4071999771254563
-0.32008867167116206,-0.40620025155008493
-0.3200896510839143,-0.40619979941318185
-0.32208906264965226,-0.4054000347868867
-0.32208914738458305,-0.4053999991059818
-0.3220892353252525,-0.40539995824443426
-0.3259891255651169,-0.4035000117173209
-0.3259891735420601,-0.4034999880371763
-0.32838902417597127,-0.4023000627202206
-0.32838927670196244,-0.40229994069347
-0.3298890830184033,-0.401600031079131
-0.32988914757152915,-0.40159999983373357
-0.32988921586310316,-0.40159996432863676
-0.33378910893694697,-0.3995000219042594
-0.3357888745460647,-0.3984001512886027
-0.33578943332479005,-0.3983998656118684
-0.3376890895613547,-0.39750002844718
-0.33768914840539593,-0.39749999964556687
-0.33768920893089166,-0.39749996806136606
-0.34158911743444775,-0.39540001732868196
-0.34158918191607296,-0.39539998290012746
-0.3432888730729128,-0.39450014640532993
-0.34328943447288884,-0.39449987051986557
-0.345489069993253,-0.3935000361924273
-0.34548914917470763,-0.39349999857827245
-0.345489226411891,-0.3934999586485202
-0.34938913140896394,-0.3914000098039425
-0.34938916785924473,-0.39139999027043026
-0.3508889552473524,-0.39060010366343945
-0.3508893482047532,-0.39059990467763234
-0.35338909687992165,-0.3894000253135515
-0.35338914620035117,-0.3894000009520515
-0.35338920417724945,-0.38939997062101955
-0.3572891249145961,-0.3873000133009098
-0.3583889858563575,-0.38670008932356004
-0.35838914508491776,-0.3866999948950679
-0.3583892996831715,-0.38669988744950373
-0.36118912156232746,-0.3846000210401368
-0.36118914833019355,-0.38460000068021094
-0.3634890951082911,-0.3828000426580419
-0.3634891461143425,-0.3828000016317985
-0.3634892045165681,-0.38279995196173605
-0.36508913003713717,-0.38140001713123817
-0.36508916901983157,-0.38139998267486286
-0.36788911492651355,-0.3789000309724682
-0.3689891436352488,-0.3779000054367403
-0.368989155605069,-0.3778999945721032
-0.37218904334631964,-0.3750000963065948
-0.37218925850349194,-0.3749999066676182
-0.37288911439046,-0.3744000301930741
-0.372889154099646,-0.37439999553611686
-0.37288917915650016,-0.37439997292089316
-0.3764885594827612,-0.3711005409551538
-0.37648916863533904,-0.37110002425836386
-0.3764898157163684,-0.37109955593307387
-0.3767891496147312,-0.37090000000083206
-0.38068909046214816,-0.3683000394358874
-0.3806892093019177,-0.36829996137971144
-0.3823889726958638,-0.3672001144777463
-0.3823893310338712,-0.36719989279861465
-0.3845891095194146,-0.36590002369352076
-0.3845891892783321,-0.365899975592463
-0.38848876036141183,-0.36350023954133703
-0.3884895584155689,-0.36349979560042184
-0.38888903669328334,-0.36330005646156466
-0.38888914760864435,-0.36329999758924314
-0.38888925698191434,-0.36329993251288883
-0.39238901361856116,-0.3611000854841393
-0.3923892881907935,-0.3610999187665905
-0.3952890600563095,-0.35940005250059837
-0.3952891473791769,-0.3593999989363682
-0.39528923573163344,-0.35939993971900075
-0.39628889838286074,-0.3587001758631417
-0.39628941079071683,-0.3586998392771493
-0.4001890059093643,-0.35630008843490474
-0.40018929611846255,-0.3562999162844169
-0.4015890614022361,-0.35550005040797483
-0.4015890637256935,-0.3555000490192609
-0.40158922663673374,-0.35549993830481774
-0.40158922911233014,-0.35549993640275773
-0.4040890488167232,-0.35350008063924326
-0.4040892523869998,-0.3534999218939103
-0.4065890485591681,-0.3516000768030624
-0.4065891462240102,-0.35159999873769615
-0.4065892439339807,-0.3515999124186893
-0.40798901920048414,-0.35030012109979325
-0.4079892841039068,-0.350299883443557
-0.41098912500081425,-0.34770002133290384
-0.4109891739591728,-0.3476999783613412
-0.41188908858453954,-0.34690005424990406
-0.4118892114910416,-0.3468999467184636
-0.41548904311240575,-0.3438000917111778
-0.41548904367656037,-0.34380009119813154
-0.4154892331899517,-0.34379988849335963
-0.41548923420516093,-0.34379988721368737
-0.41578840655904015,-0.3434009907418485
-0.415789202860689,-0.3434000508366128
-0.4157901049039694,-0.3433992118872172
-0.41978905365432667,-0.3401000791681725
-0.4197891481498607,-0.3400999973253462
-0.41978923707466637,-0.3400999125409243
-0.4200887555358499,-0.3398003940797407
-0.4200895836236355,-0.33979965038255316
-0.4236890897979539,-0.3369000481865745
-0.42368914788200157,-0.3368999999619997
-0.4236892074059383,-0.3368999474633862
-0.42478895700777397,-0.335900175098081
-0.4247893507561612,-0.3358998347775209
-0.4275890821626036,-0.3336000554079432
-0.4275891483321966,-0.3335999991642553
-0.42758921347943646,-0.3335999398928932
-0.42928898803476145,-0.3320001520761168
-0.42928931754608296,-0.3319998549692203
-0.43148912440696763,-0.3301000217711835
-0.43148914988896914,-0.33009999947689755
-0.43148917385148705,-0.33009997796743273
-0.4336890926403995,-0.3281000517956942
-0.43368920735140826,-0.32809994905671735
-0.435389126898535,-0.3266000200445467
-0.4353891512550449,-0.3265999982993355
-0.4353891701433036,-0.3265999810513974
-0.4379890673042984,-0.3242000759797099
-0.43798906751845973,-0.32420007577328663
-0.4379892173982167,-0.3241999113419845
-0.4379892177317246,-0.32419991092485245
-0.43928913124277885,-0.3225000240257816
-0.43928914831553123,-0.3225000014281736
-0.43928916853414984,-0.3224999739867368
-0.4408890614227765,-0.32030012126487517
-0.44088914650423106,-0.32029999687698324
-0.4408892228201864,-0.32029987022774503
-0.4430884522585118,-0.31640123622344085
-0.44308895074296195,-0.31640043918998906
-0.4430895192934664,-0.3163996905249143
-0.4430901532466182,-0.31639899636897245
-0.4431890572582204,-0.3163000923573703
-0.4431891392171567,-0.3162999920510362
-0.44318921040216214,-0.31629988450497426
-0.4451890889048881,-0.3125001153497949
-0.44518921320269184,-0.3124998862120751
-0.44708907156068695,-0.3091001396767154
-0.44708923193746264,-0.3090998627964666
-0.44738907051436977,-0.30860013183495466
-0.44738923258547625,-0.30859987056662525
-0.44988888072500993,-0.3047004194689529
-0.44988945744611536,-0.3046996082155146
-0.4509891334806119,-0.3033000205352462
-0.45098914631386616,-0.3033000040317488
-0.45288913026775085,-0.30080002545747275
-0.4528891686472559,-0.3007999743070229
-0.454889131226859,-0.2981000248245586
-0.4548891681505259,-0.2980999752865341
-0.455789136800277,-0.2969000170868659
-0.45868908086412996,-0.29300009245863146
-0.4586892010562434,-0.29299989711810215
-0.4587889805970221,-0.2928003380365447
-0.458789342768747,-0.29279967515108796
-0.4609890937290699,-0.2891000939905451
-0.4609891475771419,-0.2890999989241831
-0.46098919739886995,-0.2890999016220376
-0.4626891235523527,-0.28560005365898483
-0.46268917629279616,-0.2855999466449967
-0.46288912560266837,-0.28520004802525223
-0.462889149781618,-0.2851999983901708
-0.4628891710226545,-0.2851999524280412
-0.4646890846838142,-0.2812001442921308
-0.4646892189141994,-0.28119985775486783
-0.46658909779601193,-0.27730010636588426
-0.4665891392261752,-0.27729999714755205
-0.46658913922776596,-0.27729999713887044
-0.46658914960331793,-0.2772998828610473
-0.46658914961517645,-0.2772998823380423
-0.46658914961517645,-0.2772025648054017
-0.46658919830470014,-0.27720156060231327
-0.46658934391649487,-0.2772005658200669
-0.4665895850845165,-0.2771995897911238
-0.4665899195462686,-0.27719864167201275
-0.4665903441640281,-0.2771977303574289
-0.46858914684934766,-0.2734000052553218
-0.4685891523867614,-0.2733999947488236
-0.4704889013837182,-0.26980047033353693
-0.4704894446153975,-0.26979955749997114
-0.4706890817015119,-0.2695001018707996
-0.4706891475482832,-0.2694999978663623
-0.47068920729754027,-0.2694998928758622
-0.47278913981205295,-0.2656000182060529
-0.47438910774934145,-0.26260007849869055
-0.4743891928202264,-0.2625999222311692
-0.47488907519029283,-0.26170013396504965
-0.4748891459193001,-0.26169999729844906
-0.47488920746551966,-0.2616998589899855
-0.4764890816830089,-0.25780016558485536
-0.4764891434056783,-0.2577999989998347
-0.4764891943185119,-0.2577998256571178
-0.4774891197528484,-0.2539001164632054
-0.47748918216701913,-0.25389988426025284
-0.47838910296630127,-0.25070016586280525
-0.47838914433254165,-0.250699997534699
-0.47838917379472556,-0.25069983074322716
-0.478489051842657,-0.250000684407707
-0.4784893372907644,-0.2499993346048718
-0.4795889882537148,-0.2461005720998659
-0.47958937523109285,-0.24609945006140088
-0.4811889658943919,-0.24220044781960948
-0.4811893742133144,-0.24219957122198274
-0.4822890904060653,-0.24010011303582193
-0.4822892115848754,-0.24009988845480099
-0.48328913303379667,-0.23830002984674267
-0.4832891658021964,-0.2382999699386437
-0.4853890875935232,-0.23440011518332232
-0.48538921451972517,-0.23439988641730528
-0.48618912455538477,-0.23300004385490108
-0.486189148299023,-0.23300000134850687
-0.4861891737544674,-0.23299995357853118
-0.48748910867750556,-0.23050007872653472
-0.4874891481669105,-0.23049999950526548
-0.4874891851424991,-0.23049991849635065
-0.48918909238820363,-0.2266001312856168
-0.48918914613046405,-0.22659999807687226
-0.48918919188963916,-0.2265998637824386
-0.49008913505798485,-0.22370004690665785
-0.4903891391142285,-0.22270003500330668
-0.4903891603636308,-0.22269996506767387
-0.49158913825256234,-0.21880003692864614
-0.49158914907470014,-0.21880000080205128
-0.4915891601041671,-0.2187999618583509
-0.4926891348598462,-0.2148000536558812
-0.49268914990977836,-0.21479999654053222
-0.4926891613574932,-0.21479994911674133
-0.4935891220362145,-0.21090011950894874
-0.493589146907464,-0.21089999878081037
-0.49358916573035133,-0.21089987913625433
-0.4939891459951569,-0.2079000271502125
-0.4939891492133565,-0.20790000200129427
-0.4939891528646767,-0.20789997075455313
-0.49408913995619874,-0.20700008693085467
-0.4940891607376852,-0.2069999132444954
-0.4945891452528273,-0.20310003402638677
-0.4945891497455067,-0.20309999704726472
-0.4945891528144229,-0.20309996880739803
-0.494989132678172,-0.19920016513584404
-0.494989144323962,-0.19919999957189582
-0.4949891453658917,-0.19919983427788351
-0.49488915255494087,-0.19530011465080022
-0.4948891525125312,-0.19530011376298792
-0.4948891268571243,-0.19529988933448827
-0.4948891264041586,-0.19529988684618654
-0.4940891604960513,-0.19140005304416335
-0.49408914957066,-0.19140000246929934
-0.4940891359004337,-0.19139994514090566
-0.4939891580630232,-0.19100003379126368
-0.49308915050330115,-0.18750000345369172
-0.49208915753914184,-0.18360003090333887
-0.49208914897628936,-0.18359999834148308
-0.49208914143443,-0.183599970995397
-0.49098917042196866,-0.1797000737693977
-0.4909891479880631,-0.17969999850351487
-0.4909891251692319,-0.1796999293782143
-0.49008916291368865,-0.177100038417756
-0.4900891515699529,-0.1771000064590427
-0.49008913260200465,-0.1770999557655677
-0.48958936629750555,-0.17580056337386998
-0.4895889996939684,-0.17579941530716253
-0.4885892765016325,-0.17190049485705247
-0.48858907193434037,-0.17189949507448926
-0.48798918943174857,-0.16800025880764213
-0.48798912289863744,-0.16799973951369346
-0.487829217403746,-0.16644066093850238
-0.4878291666456259,-0.16643933581248227
-0.48788914620910584,-0.16410013283676547
-0.4878891564206118,-0.16409986729403622
-0.4880891494452244,-0.1602000033140905
-0.48808914978088813,-0.1601999966857917
-0.4882891492837476,-0.15620000662860226
-0.48828914995507827,-0.15619999337194065
-0.48848914961517514,-0.1523000000000512
-0.4886891496151752,-0.1484000000000512
-0.48888914961517516,-0.1445000000000512
-0.48908914961517513,-0.1406000000000512
-0.48928912933178964,-0.13670039552606938
-0.4892891999780571,-0.13669960716959492
-0.4897891481678391,-0.13280001128929547
-0.4897891510872504,-0.1327999887141648
-0.49008914602557446,-0.13050002752034648
-0.49028914596344186,-0.12890002921391722
-0.49028914961597164,-0.12889999858284637
-0.4902891524753786,-0.12889997211308044
-0.49068913621584676,-0.12500013064351573
-0.4906891663155001,-0.12499986973753968
-0.49118914527347113,-0.12110003386536528
-0.4911891497085563,-0.12109999736983444
-0.4911891528309871,-0.12109996864589712
-0.49158913946065536,-0.11720009900663164
-0.491589147738803,-0.11719999953616417
-0.4915891521574872,-0.11719990084989156
-0.4916891462091058,-0.11330013283676552
-0.4916891564206118,-0.11329986729403625
-0.49188914961517516,-0.1094000000000512
-0.49208914961517514,-0.1055000000000512
-0.49228914280526626,-0.10160013279327457
-0.4922891462079857,-0.10160000000002599
-0.4922891428052649,-0.10159986720669906
-0.4920891564206118,-0.09770013270596374
-0.4920891462091058,-0.09769986716323448
-0.49198914970039853,-0.09380000332364953
-0.49188915046491705,-0.08980003398961084
-0.491889149395709,-0.08980000010710698
-0.4918891478688052,-0.08979996594573475
-0.4916891514750238,-0.08590003626699809
-0.4916891489910605,-0.08589999366050383
-0.49168914731825575,-0.08589997013999318
-0.4913891496151735,-0.0819999999999233
-0.49108914961517347,-0.0780999999999233
-0.4907891496151735,-0.0741999999999233
-0.4904891496151735,-0.0702999999999233
-0.4901891517346758,-0.0664000275534534
-0.4901891498086997,-0.0664000041462855
-0.4901891464527113,-0.06639996837529838
-0.49008915242139645,-0.0654000280621501
-0.4897891636665625,-0.06250013583001347
-0.4897891391418582,-0.06249986384682451
-0.4894891521679036,-0.05860003318541525
-0.4894891493557605,-0.0585999994574866
-0.4894891462767787,-0.05859996745057124
-0.4890891496151712,-0.05469999999989797
-0.48868914961517124,-0.05079999999989797
-0.48788916308439784,-0.04300013132485721
-0.4878891394901711,-0.04299986837489176
-0.487589159779947,-0.03910013214197934
-0.4875891428275596,-0.0390998676414464
-0.48738915659091886,-0.03520013602695097
-0.487389146211096,-0.03519986383676973
-0.48728915046426385,-0.03120003396348245
-0.4872891493976989,-0.031200000159337136
-0.4872891478674669,-0.03119996591963762
-0.4870891564206118,-0.027300132705963744
-0.4870891462091058,-0.02729986716323449
-0.48698916325066666,-0.02340053178410643
-0.48698919041456,-0.02339946960805178
-0.4872891496151735,-0.019500000000076696
-0.48758914961517347,-0.015600000000076697
-0.4878891496151735,-0.011700000000076698
-0.48818912941446446,-0.0078002626092947
-0.4881891831083445,-0.007799738753353196
-0.4896891330224768,0.0038998705768785477
-0.4896891694559346,0.003900128964851175
-0.4900891345254,0.006499901916376587
-0.490089147938569,0.006500001769991652
-0.49008915710615436,0.006500097382674946
-0.4901891479426746,0.007799978257437534


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000500.csv <==
X,Y
-0.4920858483029997,-0.07030005204913083
-0.492085844490872,-0.07029999950051138
-0.4920858397845151,-0.07029994866218219
-0.4908858482815364,-0.058600031508140575
-0.4908858451437673,-0.058600002643102604
-0.4908858406868895,-0.058599965968243864
-0.4888858472503862,-0.043000017163518006
-0.48838593419014975,-0.03920067746562779
-0.488385845049927,-0.0391993166947621
-0.488385845049927,-0.03910016599337608
-0.48838583979388356,-0.03910000089068676
-0.48838582387097323,-0.03909983480409667
-0.4878858471421069,-0.035200016318939396
-0.4878858430092193,-0.035199983674275855
-0.48738585937829637,-0.031200114626892827
-0.4873858332636422,-0.031199885083672343
-0.4869858482773735,-0.02730003146755192
-0.48698584515305726,-0.027300002724176452
-0.4869858406817004,-0.02729996592776839
-0.48648586183230436,-0.02340013090247913
-0.48648583158476255,-0.023399868714595103
-0.4860858482773735,-0.01950003146755192
-0.48608584515305725,-0.01950000272417645
-0.4860858406817004,-0.019499965927768387
-0.48558586183230434,-0.015600130902479145
-0.48558583158476254,-0.015599868714595119
-0.48518584827945566,-0.011700031487853256
-0.4851858451484123,-0.011700002683637521
-0.485185840684295,-0.011699965948006168
-0.4846858744809548,-0.007800229561952687
-0.4846858258297949,-0.007799769358372998
-0.4844858504492454,-0.005400064791778808
-0.4844858441313199,-0.005399998911050861
-0.4844858366132584,-0.005399936724918606
-0.48428586596820217,-0.003900156886997479
-0.48428582890124805,-0.0038998425503292246
-0.4838858585853266,-1.319700949478142e-07
-0.4838858348751745,1.322718212009709e-07
-0.4835858476161124,0.003899966639628245
-0.4835858447870987,0.0039000005689594757
-0.4835858416963453,0.0039000326974731707
-0.4831858482784144,0.0077999685222993696
-0.483185845150735,0.007799997296091399
-0.4831858406829976,0.007800034062113443
-0.48268584905076495,0.01169996879352788
-0.4826858452127398,0.0116999973627003
-0.4826858398653067,0.01170003370010835
-0.4814858501059805,0.019499967135729136
-0.48148584461169774,0.019500001393856176
-0.4814858394312399,0.019500031304203067
-0.48078593214464926,0.023399514758065135
-0.48078580410880517,0.02340049129350378
-0.48058585044801516,0.02579993522298393
-0.48058584413451855,0.025800001059497122
-0.4805858366113003,0.025800063289766785
-0.48038586596820215,0.027299843113002525
-0.48038582890124804,0.02730015744967078
-0.479985846400507,0.031199986831896377
-0.4799858437327621,0.031200013171699285
-0.4795858487440525,0.03519996305879495
-0.47958584461162884,0.03520000160942698
-0.4795858405385273,0.03520003518898146
-0.4790858787076569,0.03909973746977095
-0.479085824749963,0.03910026389957112
-0.4787858476151966,0.0429999666515339
-0.4787858447892361,0.04300000054518314
-0.4787858416951277,0.04300003270934416
-0.47838584504992177,0.04690000000010203
-0.47798585858532666,0.05079986802990505
-0.47798583487517454,0.050800132271821195
-0.4776858655095192,0.054699734025339806
-0.47768583821216165,0.054700266672860806
-0.4774858484772312,0.0624998663351503
-0.477485845049927,0.06250013370880916
-0.477485845049927,0.0663999661165633
-0.47748584482386297,0.06640000091305741
-0.477485844204883,0.0664000329567298
-0.47738584504992665,0.07030000000002563
-0.4771858458015311,0.07809997068745327
-0.477185845138923,0.07809999187890648
-0.4771858431323935,0.07810003739193017
-0.4769858518887994,0.0819998666420145
-0.4769858416271213,0.08200013348943347
-0.4768858458015311,0.08589997068745327
-0.47688584513892296,0.08589999187890648
-0.47688584313239346,0.08590003739193017
-0.47668585873890923,0.08979973306487292
-0.476685845049927,0.08980026728595075
-0.476685845049927,0.0900998943648652
-0.47668584290613836,0.09010000019881066
-0.4766858365359927,0.09010010500522991
-0.47638584679163265,0.0937999785190046
-0.47638584339699525,0.09380002148815182
-0.47578585008684227,0.1015999345201396
-0.47578584431346366,0.10159999895349202
-0.47578583657574497,0.10160006609868355
-0.4752858450499189,0.10550000000012716
-0.4737858618323043,0.11719986909752085
-0.4737858315847625,0.11720013128540488
-0.4733858450499218,0.12110000000010203
-0.47298587217830373,0.12499973549837803
-0.47298583143247214,0.12500026554039623
-0.47278584780412036,0.12889994629325544
-0.47278584420469016,0.12890000470093083
-0.47278584061112977,0.12890004882681502
-0.47268587100834336,0.12999971445746547
-0.4726858348164463,0.13000028653747767
-0.47258584933488446,0.1327998800212094
-0.472585842255234,0.1328000004549368
-0.4725858298698182,0.1328001184049129
-0.4720858450499189,0.13670000000012716
-0.4715858490953799,0.14059996844553127
-0.47158584511522805,0.14059999805755927
-0.47158583991865544,0.1406000333533419
-0.4709858450499154,0.14450000000015203
-0.4703858500787547,0.1483999673126965
-0.4703858446706864,0.14840000104066206
-0.4703858393996085,0.14840003148043546
-0.4696858450499113,0.15230000000017666
-0.46898585417148114,0.15619994918000177
-0.46898583492398277,0.15620005062982042
-0.4687858780362895,0.15719983506828633
-0.46878581739829817,0.1572001659098554
-0.46828585576728243,0.16019993569595012
-0.46828583513712374,0.16020006443329773
-0.4676858692959188,0.1640998424011297
-0.46768584027448834,0.1640999990214392
-0.4676858017800848,0.1641001534113972
-0.46658585293705174,0.16799997203669625
-0.4665858458373201,0.1679999966821426
-0.46658583550384214,0.16800003102492636
-0.46538585447994313,0.17189996935259813
-0.4653858438132742,0.17190000327584787
-0.46538583601559147,0.17190002710316893
-0.46488590765842863,0.17339981217465744
-0.46488578961391064,0.17340019006648477
-0.4641858557869559,0.17579996318747237
-0.46418583377266914,0.17580003665123853
-0.46298610795508705,0.17969914555838032
-0.4629858824240499,0.17970000808368586
-0.4629857313682827,0.1797008867168895
-0.46248589566025533,0.183599605239503
-0.46248582466688193,0.18360039746940524
-0.46228584504992576,0.1875000000000512
-0.4620858450499257,0.1914000000000512
-0.46188585279510147,0.1952998489691249
-0.46188585272293686,0.1952998498666509
-0.4618858030279025,0.19530014472726234
-0.4618858029906244,0.19530014487107367
-0.4609858996973044,0.19839981177028676
-0.46098579751237667,0.19840019015032462
-0.46078587146976374,0.1991998943207764
-0.4607858708504907,0.1991998965949195
-0.46078580238121664,0.19920009777505415
-0.4607858015638826,0.19920009976231043
-0.45908589037492326,0.20309989601933484
-0.45908580199667287,0.20310010494250413
-0.45748585821923626,0.20699996790000585
-0.45748584714814566,0.2069999943826943
-0.4574858285251331,0.20700003718099863
-0.4570858647843371,0.20789995559778957
-0.45708582572987316,0.20790004458494699
-0.455785855038841,0.21089997694886745
-0.45578585387108506,0.21089997930533297
-0.4540858626432484,0.21479995963905468
-0.4540858421004545,0.21480000570111507
-0.4540858289457103,0.21480003399801564
-0.453185849615628,0.21669999036152268
-0.45218586626876395,0.21879995544066713
-0.4502858654236496,0.22269995818048433
-0.4502858250493632,0.22270004200140994
-0.4492859037904621,0.22479987664510218
-0.4492857895602703,0.22480012485193984
-0.4484859059011414,0.22659986308497992
-0.44848584090334753,0.22659999869513334
-0.44848576931395406,0.2266001284221401
-0.44618588150073685,0.23049993819237802
-0.4461858443853141,0.23049999919339068
-0.44618580506337313,0.23050005998013365
-0.44538592050750997,0.2316998868139284
-0.4453857725693752,0.2317001151164591
-0.44368586240189395,0.23439997244128233
-0.44368584642830466,0.2343999974632022
-0.44368582538779944,0.23440002949349417
-0.4414858450497591,0.2377000000005547
-0.4410858970163307,0.23829992205069725
-0.4410857944916524,0.23830007887120142
-0.438586022266536,0.2421997235423831
-0.4385856855732873,0.24220028705821062
-0.43758590732410235,0.24399988790674354
-0.437585785549905,0.24400011359119725
-0.4364860180314279,0.24609966976283534
-0.43648569608456456,0.24610034174427536
-0.43478586760746335,0.24999994825056632
-0.4347858230536753,0.2500000519913433
-0.43368586243313034,0.2525999589126315
-0.43368584257693593,0.2526000047488355
-0.43368582859318383,0.2526000356564965
-0.43308589169932593,0.253899898926522
-0.4330858005680578,0.2539001020468497
-0.4313859094568769,0.2577998522430882
-0.43138584092734783,0.25779999706894574
-0.43138576250424726,0.2578001392961087
-0.42978588046462485,0.2604999402379715
-0.429785843954427,0.2605000000188788
-0.4297858068481322,0.26050005730299497
-0.4289859149840342,0.261699895099142
-0.42898584200405554,0.26169999903541247
-0.42898576600712357,0.2617000968915345
-0.42588592846797063,0.26549989774598015
-0.4258858424009126,0.265499997960748
-0.4258857519223192,0.26550009312802203
-0.4257862651583887,0.26559957989195254
-0.4257854753598529,0.26560046509431323
-0.42268587933024976,0.2694999568734914
-0.4226858112266406,0.2695000434874257
-0.4219858669799877,0.2703999718045509
-0.4219858227352828,0.27040002789365614
-0.4195860226321199,0.2733997780226096
-0.41958567982083306,0.27340023132105196
-0.4180858757537258,0.2754999570150023
-0.41808584505128976,0.2754999990907903
-0.41808581216980445,0.27550004227478647
-0.4166859589191109,0.2772998535971067
-0.416685736457059,0.2773001503596791
-0.41408595952049393,0.2808998415026154
-0.41408573659890513,0.2809001626768357
-0.41388587868861293,0.281199949542274
-0.4138858119998715,0.28120005084653577
-0.4112858852660298,0.2851999381293691
-0.4112858438705283,0.285199999884715
-0.4112858017513572,0.28520005904383167
-0.4101860738507859,0.28669968799915607
-0.4101856399909886,0.2867003280945882
-0.40868589737093025,0.2890999162866817
-0.4086857811269288,0.2891000745772012
-0.4062861161528317,0.2918996837136478
-0.40628560003235564,0.2919003368994858
-0.4054859121380223,0.2929999077541942
-0.4054859093064159,0.29299991147385107
-0.4054857661840874,0.2930000761968711
-0.40548576328061375,0.29300007913201737
-0.4023859064859818,0.2959999405461773
-0.4023857845960577,0.2960000604542835
-0.4014858763003509,0.29689996874999036
-0.40148581327379673,0.2969000307173501
-0.3984859086024184,0.2997999385663492
-0.39848578254707606,0.2998000625032652
-0.39748587746774044,0.3007999675826008
-0.3974858457703321,0.3007999987275912
-0.39748581046844766,0.3008000321969851
-0.3945859813344986,0.30349987311479965
-0.39458571338032883,0.3035001316700124
-0.39338584504963414,0.3047000000007071
-0.3906858450496341,0.3074000000007071
-0.38948615702573025,0.30859968802461096
-0.3894855605321003,0.3086003372066786
-0.38678587635873457,0.31179996289363066
-0.3861859180320773,0.31249991485452794
-0.38618577391214753,0.3125000866995265
-0.38298592626200817,0.3163999010231338
-0.3829858428670103,0.31639999771986
-0.38298575435920734,0.3164000906911339
-0.38288616057821856,0.3164996844721227
-0.38288555762034554,0.316500341322993
-0.3796858768594796,0.3202999622265213
-0.3796858125303052,0.3203000371656578
-0.3789858741798369,0.3210999667090501
-0.3789858435927533,0.3211000010731649
-0.3789858160400874,0.321100031010913
-0.37608587500235274,0.3241999679822846
-0.3760858442362653,0.3242000003209178
-0.3760858146095198,0.32420003044082146
-0.3750859034982297,0.32519994155211157
-0.3750858460891354,0.32519999716976844
-0.3750857809346988,0.3252000563441379
-0.3717860975420167,0.32809977811346464
-0.3717856073666554,0.32810023768368585
-0.37118589706853605,0.3286999479818052
-0.3711858455726234,0.32869999804513
-0.3711857888616665,0.3287000501143021
-0.3674860672857067,0.3319998017901581
-0.36748563448334076,0.33200021056700046
-0.3672858946576364,0.33219995039270483
-0.3672858447673614,0.33219999895853736
-0.36728579245529125,0.33220004720076035
-0.3633859839148201,0.3356998753781063
-0.36338584157401604,0.33569999420951324
-0.36338568913166075,0.33570010394604605
-0.363086642777711,0.33589946818201255
-0.36308587268489045,0.33590003419882497
-0.3630851576307374,0.3359006683246346
-0.3594859343847678,0.33939991314710505
-0.35948584502971775,0.3393999959613772
-0.3594857456796495,0.3394000794967027
-0.35898652330009445,0.3397994574003468
-0.35898586986312114,0.3398000262220994
-0.3589852658819941,0.33980064730571896
-0.35558589357204157,0.34359994576978353
-0.35558584376320973,0.3435999998993442
-0.3555857941669355,0.3436000508834058
-0.35538604425103026,0.34379980079931094
-0.3553856568906036,0.343800209663629
-0.3518863454181941,0.34769944244717105
-0.3518854294928351,0.3477006233359407
-0.3516859456300798,0.3479998491300736
-0.3516858394318736,0.3479999970194598
-0.3516857252979224,0.34800013472138536
-0.34848593192514715,0.3515999022657576
-0.34848593142854845,0.3515999027969917
-0.34848574192277154,0.3516000772475414
-0.3484857394831935,0.3516000791755502
-0.347686256138385,0.3521996916841566
-0.3476854662547849,0.3522003472293202
-0.3440859194720231,0.35549993178018513
-0.3440857615097369,0.35550005568669013
-0.3440857612512324,0.3555000558663316
-0.34378588638267027,0.35569997244537305
-0.3437858409708312,0.3557000020990861
-0.3437858066312604,0.35570002364281517
-0.3398858568314614,0.3580999927503838
-0.33988583328672345,0.3581000072825402
-0.33778587058375753,0.35939998419390007
-0.3359859406938945,0.36049994155146964
-0.3359857506824301,0.360500060492532
-0.3320858797564534,0.3629999777527735
-0.33208584047218875,0.36300000249907916
-0.33208581416355865,0.36300001853238717
-0.3315859966077723,0.363299909065859
-0.33158569665891474,0.36330009601825786
-0.3281858721613504,0.36549998245785825
-0.32818581772242417,0.3655000172067575
-0.3254859601653871,0.36719992752044756
-0.3254857318628564,0.3672000754585823
-0.32428588402362174,0.3679999740180721
-0.3242858056149333,0.36800002527938896
-0.3203859239201299,0.37049994944272446
-0.3203857670996257,0.37050005196740277
-0.31948603926078684,0.37109987052662863
-0.31948565682415836,0.37110013803273706
-0.31648586086076336,0.37329998840589346
-0.3164858292819805,0.3733000116550736
-0.3141858743790985,0.37499997832242116
-0.3141858158722567,0.3750000218837528
-0.31258587473483906,0.376199977736816
-0.31258583920346017,0.3762000039924502
-0.312585820568721,0.3762000173950574
-0.3087865594676579,0.378899492387918
-0.308785868769947,0.37890002807262263
-0.30878522534641917,0.3789006197039221
-0.30868592014330254,0.3789999249070387
-0.30868575934428055,0.3790000615042861
-0.3086857584383936,0.3790000621831525
-0.30478588175815463,0.38179997364588814
-0.3047858448489055,0.38179999966318234
-0.30478580742677897,0.3818000250826339
-0.30328584504948175,0.38280000000083203
-0.3008858827994433,0.3843999748341911
-0.3008858383773056,0.3844000038939814
-0.30088581307219986,0.3844000198786024
-0.29718686489012924,0.3866993660458355
-0.2971858878728232,0.38670005396645074
-0.29718499594011216,0.38670084911022906
-0.2969859289933032,0.38689991605703805
-0.2969859273897462,0.3868999175892109
-0.29698584005410184,0.38689999038025613
-0.2969857416660781,0.38690005831967833
-0.29308587050903934,0.38909998563903353
-0.2930858435539399,0.38910000064595285
-0.2930858207119395,0.38910001303880637
-0.2902860117921576,0.39059991067440375
-0.29028568165504437,0.3906000953142559
-0.28908590461019357,0.39129996525708555
-0.2890858476534215,0.39129999748029254
-0.2890857805831831,0.39130003306047967
-0.2851858796717913,0.3932999822458088
-0.2851858367448041,0.3933000038567119
-0.28518581822336075,0.393300012877381
-0.2826859208814295,0.394499963601508
-0.2826857698141808,0.3945000376184912
-0.2812858926490081,0.3951999762010775
-0.28128579769507167,0.3952000242851522
-0.27738589515733314,0.3971999743045053
-0.2773858407126296,0.3972000014864892
-0.27738579805081887,0.3972000216925359
-0.27478592078575514,0.39839996504564223
-0.27478584753855523,0.398399997441344
-0.27478576412474326,0.3984000311257575
-0.273485845049286,0.39890000000093334
-0.26568590995125807,0.4018999750386364
-0.2656857804858893,0.4019000258262921
-0.26468597929592397,0.4022999463022782
-0.2646858448830768,0.40229999579150966
-0.2646857045234472,0.40230003876668696
-0.26178592965439584,0.40309997666159775
-0.26178584353313783,0.40309999886676495
-0.261785760258662,0.4031000173938957
-0.257885845049128,0.4039000000009796
-0.25398587785353366,0.4046999932718708
-0.2539858425594168,0.4047000002758474
-0.2539858145459728,0.4047000054759052
-0.2500858450491037,0.40540000000098425
-0.24618587699859606,0.40609999426646004
-0.2461858130306979,0.40610000533738533
-0.24558621915614068,0.4061999376498115
-0.24558547645811,0.4062000893563785
-0.2422859207386175,0.40699998165201307
-0.2422858461058961,0.4069999985690152
-0.24228576708360222,0.4070000139947922
-0.23838587652935073,0.40769999435068355
-0.23838584608960248,0.4076999996217571
-0.23838581236162085,0.4077000050298281
-0.23448587840226257,0.4082999948697294
-0.2344858431064993,0.4083000000662992
-0.23448581349445113,0.4083000040464538
-0.23058584504905424,0.40880000000099187
-0.22668586136805471,0.40929999790881233
-0.22268593583536686,0.4097999886527028
-0.2226857544756497,0.40980001294004975
-0.21988604104484272,0.41019997200159364
-0.21988565025700377,0.41020003541772976
-0.21878596034632783,0.41039997903785264
-0.21878573025197054,0.4104000235491145
-0.2148858773135095,0.41119999338264496
-0.21488584364220645,0.4112000000682799
-0.2148858140033752,0.4112000055732945
-0.2109859719829102,0.4118999772179934
-0.21098571871738603,0.4119000259151831
-0.20708590857274467,0.41269998697049415
-0.2070858447515971,0.41269999923718154
-0.20708578111298517,0.41270000983731053
-0.2031858450490791,0.4133000000009884
-0.19928649361159,0.4138999002221405
-0.19928521410399389,0.4139001802710209
-0.1985859609394228,0.4140999668894698
-0.19858584571567744,0.4140999969489196
-0.19858572525851279,0.4141000224617201
-0.19538591988032697,0.41469998597012997
-0.19538584345715967,0.4146999991477278
-0.19538577095999363,0.4147000094995894
-0.1914859751079399,0.41519998332677577
-0.191485715450431,0.41520001993924194
-0.18758587840226257,0.4157999948697294
-0.1875858431064993,0.4158000000662992
-0.18758581349445114,0.4158000040464538
-0.18368584504905425,0.4163000000009919
-0.1797858792424967,0.4167999956172172
-0.17978584208167986,0.4168000001319711
-0.17978581370307192,0.4168000032159647
-0.17588587782157267,0.41719999663970825
-0.17588584546736208,0.4171999997517005
-0.17588581176390397,0.41720000256138934
-0.17198584504900374,0.417500000000997
-0.16808589687634176,0.41779999601427875
-0.1680857932639933,0.41780000450404153
-0.16578595892087322,0.4179999900990954
-0.16578584254335124,0.41799999765367496
-0.16578573314970121,0.41800000000099996
-0.1640861123348778,0.41800000000099996
-0.16408557811379998,0.4180000136899822
-0.16018588238875722,0.4181999980861383
-0.16018583703210265,0.4182000000862285
-0.16018581568422646,0.41820000075394137
-0.15628597853836046,0.4182999965781943
-0.15628571169094152,0.41830000683987234
-0.15238584504897826,0.4185000000009987
-0.14848584504897827,0.4187000000009987
-0.14458588238875722,0.41889999808613826
-0.14458583703210265,0.41890000008622846
-0.14458581568422646,0.41890000075394135
-0.14068597853836046,0.41899999657819426
-0.14068571169094152,0.4190000068398723
-0.13678588238875722,0.4191999980861383
-0.13678583703210265,0.4192000000862285
-0.13678581568422646,0.41920000075394137
-0.1328858450489527,0.41930000000099965
-0.1289858450489527,0.41940000000099964
-0.1250858450489527,0.41950000000099963
-0.12118587800565445,0.41959999915595597
-0.12118584596199312,0.4195999997749358
-0.12118581116548821,0.41960000000099995
-0.1172859787577362,0.41960000000099995
-0.11728571138407734,0.4196000034283041
-0.11338587800565444,0.419699999155956
-0.11338584596199312,0.41969999977493583
-0.11338581116548821,0.419700000001
-0.09768597875773621,0.419700000001
-0.09768571138407735,0.41970000342830416
-0.09378587800565445,0.419799999155956
-0.09378584596199313,0.4197999997749358
-0.09378581116548822,0.419800000001
-0.07038587893236374,0.419800000001
-0.07038584413586964,0.41979999977493593
-0.07038581209219724,0.41979999915595595
-0.06648597871377675,0.41970000342830416
-0.06648571134011788,0.419700000001
-0.031285878932363745,0.419700000001
-0.031285844135869614,0.41969999977493594
-0.03128581209219729,0.41969999915595596
-0.02738597871377675,0.4196000034283041
-0.027385711340117885,0.41960000000099995
0.08591412106763625,0.41960000000099995
0.08591415586413036,0.4195999997749359
0.08591418790780275,0.4195999991559559
0.08981402128622325,0.4195000034283041
0.08981428865988211,0.41950000000099996
0.13661412108597448,0.41950000000099996
0.13661415582746217,0.4194999997754154
0.13661418792613697,0.4194999991554858
0.14051402128622326,0.41940000342830414
0.14051428865988214,0.419400000001
0.14831412597718524,0.419400000001
0.14831414771659487,0.4193999998802292
0.14831419114630523,0.4193999990961195
0.15231415161098594,0.4193000000845025
0.156214021286229,0.419200003428304
0.15621428865988213,0.419200000001
0.1601141210859745,0.419200000001
0.1601141558274622,0.41919999977541544
0.160114187926137,0.41919999915548584
0.16401415495109858,0.4191000000009996
0.1679141549510986,0.41900000000099963
0.17181415495109859,0.41890000000099964
0.1757141549510986,0.41880000000099965
0.18351415495109857,0.4186000000009997
0.1874141549510986,0.41850000000099963
0.19131415495109858,0.41840000000099964
0.19521412558638082,0.41830000075394114
0.19521414693423547,0.418300000086229
0.1952141922909084,0.418299998086138
0.1991141281803572,0.41810000137385855
0.19911415540126684,0.4180999998376021
0.20061411182865763,0.418000002875826
0.20061419802053748,0.4179999964118814
0.20301412184648931,0.41780000275971874
0.20301418807270982,0.4177999974531847
0.20691414500827,0.41750000076583393
0.20691416489549974,0.4174999992551708
0.21091411697125378,0.41720000284948927
0.21091415976913383,0.41719999932517926
0.21091418800530934,0.41719999661082713
0.2148141236052206,0.41680000321596444
0.21481415198381706,0.4168000001319721
0.2148141891446446,0.4167999956172169
0.2187141549512001,0.4163000000009919
0.22261402404859393,0.4158000167833773
0.22261428623647797,0.4157999865358355
0.22651409076394577,0.4154000065843003
0.22651415237063383,0.4153999994944682
0.22651422119142434,0.41539998981018844
0.230414154951225,0.4148000000009884
0.234314122734971,0.41420000495733517
0.2343141871030233,0.4141999946423554
0.2349140984939981,0.41410000941052627
0.2349141548912554,0.4140999993736911
0.2349142108850192,0.41409998813624577
0.23821399459928477,0.4134000340150379
0.23821431629284315,0.4133999710422367
0.2421141239055243,0.41270000557329395
0.24211415354434326,0.4127000000682816
0.24211418721565822,0.41269999338264435
0.2460141549512739,0.4119000000009796
0.24991402861953188,0.41110002591518313
0.24991428188505604,0.4110999772179934
0.253814101412006,0.4104000096105921
0.2538141564910437,0.41039999913053243
0.2538142064097082,0.4103999885657721
0.2547140514729299,0.41020002299616726
0.2547142530917834,0.41019996074479287
0.25771411901116126,0.4090000143770417
0.2577141527387291,0.409000000594772
0.2577141925172986,0.40899998362606943
0.26161413064420874,0.4073000105963907
0.2616141384604375,0.4073000071419221
0.2640140600034731,0.4062000435187334
0.26401424152925557,0.40619994228241346
0.2645072480293848,0.4058712712823273
0.2645083054334868,0.4058706527967534
0.2645094280545337,0.405870162541896
0.2655140069649672,0.4055000545222626
0.26551415324062516,0.40549999554988303
0.26551429508778385,0.40549992813614394
0.26941412441222007,0.40350001566207405
0.2694141567577597,0.4034999988048764
0.2694141831890221,0.4034999845986214
0.27161406818926503,0.4023000473257616
0.2716141558889688,0.40229999731056476
0.2716142360943085,0.4022999474967445
0.27331411237896863,0.4012000275478468
0.2733141969806202,0.40119997163126214
0.27731405091993755,0.39850007022222295
0.27731405225423106,0.3985000692740553
0.27731424281808625,0.3984999121063724
0.27731424341624494,0.39849991153624226
0.2774131135165892,0.39840104143589794
0.2774138344680816,0.3984003849356922
0.2774146135710617,0.3983997986233855
0.2774154440175927,0.39839928762227633
0.28121411350966996,0.3963000229029705
0.28121415645319414,0.3962999986595168
0.28121419386311325,0.396299976653942
0.284214005917815,0.39450008942112097
0.28421430688162475,0.39449991559528186
0.2851141252828923,0.39400001648346655
0.2890141231058055,0.3918000179651431
0.28901415760190546,0.3917999981857436
0.28901418355730535,0.39179998283742673
0.2910141037509589,0.3906000307212346
0.29101420543548034,0.39059996811629394
0.2929139357017318,0.3894001384744509
0.2929143808113241,0.38939987259280134
0.2968140341952972,0.38720006811979085
0.29681415226256075,0.3871999973166671
0.2968142684444126,0.38719991893455774
0.29751406876858233,0.3867000615601508
0.29751415492810357,0.3866999973361607
0.297514234662679,0.38669993274464076
0.3007140508532805,0.3840000878338208
0.3007142613080064,0.38399991491573393
0.3022140855840665,0.38280005549488577
0.3022141558203451,0.38279999731666237
0.3022142186621569,0.38279994159952957
0.3046140109412856,0.3806001320103282
0.3046143038042156,0.38059987347614105
0.30661412932462656,0.37890002178379184
0.3066141555793406,0.3788999991740328
0.30661417925974194,0.3788999782514802
0.30851404750297057,0.37720009613911765
0.308514265016629,0.37719990686891636
0.31111411256998445,0.375000035862231
0.31111415340896,0.3750000005533976
0.3111141968650561,0.37499996131153035
0.31241392612991153,0.37380021122089463
0.31241439596627296,0.37379980280703756
0.3157141150152278,0.37110003267607444
0.31631386608163636,0.37060024072583214
0.31631446041038347,0.37059978069711064
0.32021411082561696,0.36780003168104564
0.3202141984082798,0.3677999674083449
0.3210141333331625,0.36720001621468296
0.3210141766538964,0.36719998389915043
0.3241139441506533,0.36490015640155654
0.3241143733521725,0.36489985440046885
0.3265141056464199,0.36330003287097057
0.32651415607402035,0.3632999984186345
0.326514201264093,0.36329996603835873
0.3280141125649993,0.3622000310843608
0.32801419764942014,0.36219996934600746
0.3319114282230284,0.35940195765213484
0.33191233872637177,0.35940137304365427
0.3319133048919946,0.3594008859015773
0.331914316323658,0.35940050146770247
0.33191536213804657,0.3594002238786563
0.3319164310818762,0.35940005612138215
0.33191751165298283,0.359400000001
0.33201401950708687,0.359400000001
0.3320140205753973,0.3593999999732518
0.33201414987418654,0.3593999865277884
0.33201415020702574,0.3593999864577036
0.3320141530342745,0.3593999852117223
0.3320142621610824,0.3593999228878696
0.33201426581058185,0.35939992040978874
0.335914133602916,0.356600015328113
0.33591417614485364,0.3565999844591342
0.33741401649817404,0.3555001015333659
0.3374141519124195,0.3554999952029698
0.3374142783642374,0.3554998817304358
0.3398141052289744,0.3532000476517296
0.3398141530000826,0.35320000064538304
0.3398142033066608,0.35319994842216845
0.3413141165328358,0.35160004098091513
0.3413141519557679,0.35160000237134953
0.3413141939592194,0.35159995449203246
0.34371413085567143,0.34880002811283844
0.3437141493675028,0.34880000620281065
0.344614125200661,0.34770003636319374
0.34461418503124763,0.34769996390535246
0.34761385204166867,0.3441003634928472
0.3476144895270016,0.3440996654254856
0.34791405344351833,0.34380010150896884
0.3479141509925947,0.34379999843683523
0.34791424555165346,0.3437998867508752
0.35111379405151244,0.33980045112605145
0.3511145634632292,0.3397995914892579
0.35151411448469755,0.3394000404677896
0.3515141529384922,0.33940000116070795
0.3515141950729955,0.33939995611812923
0.3547139974519489,0.3359001722661489
0.35471431999965236,0.33589983495283476
0.3554141256849138,0.33520002926757336
0.3554141837504752,0.33519997027302206
0.3585140973535115,0.3320000594569846
0.35851421348644086,0.33199994146604633
0.3593141247255022,0.33120003022698496
0.35931418467856174,0.33119996928303297
0.36231409549725024,0.3281000614370548
0.36231421540535647,0.3280999395471307
0.3632141237010633,0.32720003125142383
0.36321418566842306,0.3271999682248697
0.3661140890428093,0.3242000681824012
0.36611415191735186,0.32420000072758476
0.36611421730503974,0.3241999251768019
0.3671141365395883,0.3230000220953437
0.36711417311930206,0.32299997770421096
0.3693141368621018,0.32030002220168396
0.369314148517916,0.32030000773533246
0.3693141786126635,0.3202999693807535
0.3710141197139222,0.3181000456026542
0.371014155969146,0.31809999759701235
0.37101418672277325,0.3180999549918253
0.3722140273706027,0.31640018074073356
0.37221429008167667,0.31639982483233603
0.37491413333108164,0.31290002802755185
0.3749141761902459,0.31289997168276945
0.3752141374564689,0.31250002332780547
0.3752141422167358,0.31250001690629964
0.3780134544288139,0.308600975729147
0.3780142059796824,0.3086000463426785
0.3780150589154989,0.3085992090324561
0.37881411789493113,0.3079000324254529
0.3788141575384019,0.30789999707106397
0.3788141879795168,0.30789996891577903
0.3822138495727947,0.3047002874162234
0.382214482417929,0.3046997380277959
0.38271412973543417,0.3043000201737917
0.38271417991623313,0.30429997951705956
0.38661356238034633,0.30110048621317176
0.38661481223169786,0.3010996056327912
0.3871140615954563,0.3008000560145362
0.3871142376535369,0.30079992946097744
0.39051381368240706,0.2979002910834117
0.39051451994885644,0.2978997392885264
0.39191407194313804,0.296900059292611
0.3919141533583951,0.2968999986997075
0.3919142334147672,0.2968999340918028
0.3944141033133511,0.29480004337699245
0.39441420714661435,0.2947999572958491
0.39661408525607517,0.293000057024472
0.3966141533042714,0.292999999358978
0.3966142211203257,0.2929999377244295
0.39831412069371597,0.29140003224359157
0.3995905907524354,0.2901767490250794
0.3995909170059001,0.29017644939308423
0.40081412730994564,0.2891000243255242
0.4008141527638074,0.2891000016052676
0.400814183842686,0.28909997303586243
0.40231410152030167,0.28770004987008785
0.40231415645100427,0.2876999971419292
0.4023142034379837,0.2876999494942453
0.4047140812472226,0.28520007677628817
0.4047142302075337,0.2851999247449535
0.4062141173248847,0.2837000376276025
0.4062141918031198,0.2836999616138952
0.4086139567010784,0.28120020651185496
0.4086143642305546,0.28119980467385175
0.4101140813677034,0.27980006867917956
0.4101141555991046,0.27979999666655503
0.4101142211893865,0.27979992800331005
0.41241389391540406,0.2773002837358997
0.41241443622187235,0.2772997363099963
0.4140141033732518,0.2758000483555781
0.4140141555964372,0.2757999980490282
0.41401420260281074,0.2757999502778928
0.4163140781810625,0.2734000801092823
0.4163142334091955,0.2733999215432917
0.41791413540520805,0.2718000195472791
0.417914152979963,0.27180000178523195
0.41791417589418023,0.27179997810638007
0.4201139655975648,0.2695001979619325
0.4201143544356014,0.26949981225122877
0.42181410593980734,0.26790004612962326
0.42181415266434,0.2679000010024623
0.4218142030853476,0.2678999496792505
0.4240139655975648,0.26560019796193246
0.4240143544356014,0.26559981225122875
0.4257141269400771,0.26400002636466346
0.42571415326104656,0.2640000012233278
0.42571418361217545,0.2639999713403117
0.42801403133023525,0.2617001236222519
0.4280141500905705,0.2616999966215162
0.42801426130180376,0.26169986041631593
0.4296141234494725,0.25960004134750075
0.42961418686476466,0.2595999589697396
0.4310140717243192,0.2578001070074551
0.4310140718434273,0.257800106845817
0.43101421428230446,0.25779987821761163
0.43291413140383767,0.25390004833608215
0.4329141789971302,0.2538999519101217
0.4335141375468928,0.2527000348105965
0.4335141718356141,0.25269996493441205
0.43481413649435136,0.25000003833549617
0.43481417278171486,0.24999996136932873
0.4366138141964705,0.24610073830402499
0.43661418256790413,0.2461000154551558
0.43661460600419,0.24609932342212726
0.4374141352899499,0.24490002949348735
0.4374141563304422,0.24489999746321509
0.4374141723040449,0.2448999724412743
0.43911386555396614,0.24220045963257592
0.43911449052212886,0.24219957291118382
0.4413140912772736,0.23940008104099952
0.4413142202152779,0.23939992023421755
0.44221412615238864,0.23830003519997114
0.4422141831330867,0.23829996430439646
0.445213776051943,0.23450047994051182
0.44521458733323577,0.23449956761925145
0.44531405018945447,0.2344001047630327
0.4453141515028162,0.23439999752414817
0.4453142474203493,0.2343998836692917
0.44841410549948846,0.2305000622148908
0.44841415409420965,0.23049999912961716
0.4484142004212513,0.23049993504434618
0.44911413408566897,0.22950002980946382
0.45111408537368325,0.22660010088896107
0.451114152265486,0.22659999884648313
0.45111421495134985,0.2265998926331335
0.45301407651407966,0.22320014036298536
0.45301423767883375,0.2231998621223423
0.45331413708930735,0.22270002977155298
0.4533141545050333,0.22270000030245335
0.4533141722486434,0.2226999693381605
0.45551414187475747,0.21880002318277636
0.45551414377516075,0.2188000197733365
0.45691409262647065,0.21620011574779924
0.4569142201755171,0.21619988585923836
0.45771412642366655,0.21480004992497687
0.4577141528777628,0.21480000242211336
0.45771418261303654,0.21479994606136263
0.45971413719687887,0.21090003462287008
0.4597141588077866,0.2108999916958735
0.4597141678284531,0.2108999731744357
0.4609141314363199,0.20840004899137982
0.4609141533866657,0.2084000020129843
0.4609141773353905,0.20839994777246446
0.46151414227009885,0.20700002959147812
0.4615141678162991,0.2069999704881602
0.46321407076928656,0.20310019312542435
0.46321424686394225,0.20309981043199923
0.4648141272044108,0.19980005722978295
0.46481418339533365,0.1997999431137148
0.4651140995372163,0.19920011082994948
0.46511410057964253,0.19920010861506898
0.46511418811736194,0.19919988233776423
0.4651141883756,0.19919988149854248
0.466214119485354,0.19530012574577846
0.4662141649951414,0.19529986944014838
0.4665141526509535,0.19140002991459135
0.4665141543127272,0.19140000655503037
0.4665141568257904,0.19139996346253604
0.4667141549520717,0.1875000000000512
0.4669141145188743,0.18360078844739947
0.4669141845464839,0.1836000037723208
0.46691431359412167,0.18359922662011413
0.46771387950674986,0.17970134279605166
0.4677141006029602,0.1797004617717558
0.46771439750869803,0.17969960332296472
0.46771476797249095,0.17969877395940015
0.46871413998373673,0.1777000299369086
0.4687141501050093,0.17770000936537614
0.4696141388482503,0.17580003399716806
0.4696141520025925,0.17580000570113244
0.4696141725454917,0.17579995963883605
0.47131407646035195,0.17190018006945093
0.4713142401675426,0.1718998230142529
0.4726141211842175,0.16920007013346644
0.4726141897626054,0.1691999303791712
0.47321412410921165,0.1680000616859588
0.4732141544773555,0.1679999988871887
0.47321418218731987,0.16799993751934802
0.4749141180354595,0.16410008469126292
0.47491419336281254,0.16409991597672496
0.4765140793332857,0.16060016541631494
0.47651423629151124,0.16059983732135963
0.47671413082158515,0.16020004826121173
0.4767141551193336,0.1601999983822574
0.4767141764647307,0.1601999521943086
0.4785141359627511,0.1562000421987077
0.47851415662263375,0.15619999517743943
0.47851417058331364,0.15619996189904795
0.4801138552620807,0.15230073049455317
0.4801141816263589,0.15230001337836443
0.4801145611872309,0.15229932294168042
0.48041408772377436,0.15180011204744134
0.48041415159148165,0.15179999929188737
0.4804142109976206,0.15179988090343485
0.4820139910679378,0.14840034825401086
0.4820143440554234,0.1483996647715959
0.4842134541690905,0.14450124229736783
0.48421395510274173,0.14450044134785575
0.48421452644670243,0.14449968900436877
0.484215163514653,0.14449899143783415
0.48431407468802573,0.14440008026446147
0.4843141474122742,0.14439999366502226
0.48431421149650605,0.1443999023051361
0.4843142118252943,0.1443999017647045
0.4865141407886032,0.14060002446444367
0.486514169247661,0.1405999756136802
0.48821412803855196,0.13770004591157195
0.48821418233236996,0.13769995436644858
0.4888141236276689,0.13670005220761702
0.48881415461769867,0.1366999991637385
0.4888141835502719,0.13669994688931117
0.49091408500210665,0.13280012990733242
0.4909141508355044,0.1327999988983464
0.49091421002460034,0.13279986231887422
0.4921140818841078,0.12980018267010546
0.4921142348562068,0.1297998202159111
0.4925141384272825,0.12890003718099072
0.49251415705028484,0.12889999438271008
0.4925141681213865,0.1288999678999953
0.4941141118988188,0.12500010494250413
0.4941142002770692,0.12499989601933485
0.4958141387594859,0.1211000371479084
0.4958141551944357,0.12109999862991724
0.49581416949759427,0.12109996363638947
0.49601403998473453,0.12060028741853876
0.4960142867612145,0.12059971990579786
0.4976137790931387,0.11720079870045877
0.4976141872276671,0.11720001866362315
0.4976146596837438,0.11719927582009065
0.49991389817949944,0.113900368413137
0.49991444243660954,0.11389965501891816
0.500414064541735,0.11330010849276755
0.5004141544213647,0.11329999449824264
0.5004142310187221,0.11329988590032898
0.5030141301488326,0.10940003720516328
0.5030141516957313,0.109400004276612
0.5030141811944291,0.10939995735645434
0.5038139377366436,0.10810035297535564
0.5038143994877489,0.10809966537255931
0.5057140607626701,0.10550012889108804
0.5057142256739163,0.10549988496941612
0.5057142326734482,0.10549987564608619
0.507713984483924,0.10230027274932488
0.507714341900395,0.10229973827266937
0.5082140235245168,0.10160018399889892
0.5082141774395529,0.10159994720186072
0.5082142245360046,0.10159988201012783
0.5105141361985757,0.09770003179968108
0.5105141525164849,0.09770000367713456
0.5105141748636255,0.09769996379743387
0.5116140029097754,0.09570027644079757
0.5116143234231714,0.09569973325438327
0.5128141265034133,0.09380004504400036
0.5128141536319695,0.09380000110263627
0.51281418231829,0.09379995240684605
0.5151141183007265,0.089800063741739
0.5151141893080413,0.08979993128829919
0.5155139537577914,0.08900040238879908
0.5155143900441568,0.08899961642898749
0.5174141302470104,0.08590004030854202
0.5174141620355132,0.08589998737200505
0.517414171225432,0.08589997152188705
0.5194138327540379,0.08240056384682687
0.5194145445982533,0.08239948047209286
0.5197140673478373,0.08200011680598078
0.5197141535299536,0.08199999493342032
0.5197142273794649,0.08199987718860795
0.5220141305871568,0.07810004131469586
0.5220141785527668,0.07809995824518931
0.5233139293911092,0.07580039906966042
0.5233144146507687,0.07579962225675319
0.5244139781937645,0.07420025710330463
0.5244140544156827,0.07420012936985317
0.524414190625834,0.07419992443520462
0.524414231767767,0.07419985020963793
0.526414086066781,0.0703001343265608
0.526414191706863,0.07029985298096282
0.5273141155217866,0.06670015772126817
0.5273141549520729,0.06669983749693716
0.5273141549520729,0.06640131602127307
0.5273141914406407,0.06640044430280563
0.5273143006510637,0.066399578683036
0.5273144818192862,0.06639872521799442
0.5283141483485202,0.06250002575398163
0.5283141523996442,0.06250000961304865
0.528314163166373,0.06249996440481368
0.5301140325259663,0.05470053051324257
0.5301143319436113,0.05469948511569161
0.5312141331495208,0.05150006342577329
0.5312141530199149,0.051500003108965915
0.5312141743511178,0.05149993210348289
0.5314140926854396,0.050800217933356845
0.5314142266262555,0.05079978497761462
0.5327141456919805,0.04690002778043937
0.5327141541522282,0.04690000191654731
0.5327141641721437,0.04689997003492028
0.533914131757818,0.043000075381478514
0.5339141792834335,0.04299992497846251
0.5351139131038911,0.03930074569871893
0.535114182175023,0.039300011147095346
0.5351145055390862,0.0392992988262095
0.5352140322561304,0.03910024539212115
0.5352141235304299,0.03910003556102574
0.5352141337488258,0.039100014897620175
0.5352141890058157,0.039099866963224296
0.5352141895849052,0.03909986493208041
0.5362141471485451,0.03520003043388486
0.5372141473320813,0.03120003048008963
0.5372141627555975,0.03119996956638026
0.5382141314206724,0.027300091772588457
0.5382141801464586,0.02729990867048765
0.539014129636635,0.0244000917685982
0.5390141540618117,0.024399996475863325
0.5390141729892878,0.024399909814024994
0.5392141001072014,0.023400274224456424
0.5392142244114428,0.023399729108583407
0.5402141483042584,0.019500025926602764
0.540214152484959,0.019500009266985877
0.5402141631262984,0.01949996457847031
0.5411141549520474,0.01560000000022486
0.5420141411010966,0.011700060021012034
0.5420141695108903,0.01169994014720432
0.5429141180873189,0.008000151555219395
0.5429141182391674,0.008000150838241892
0.5429141549520728,0.007999844343307732
0.5429141549520728,0.007800665928669662
0.5429142396344285,0.0077993394776896185
0.5434141382778485,0.003900130059015123
0.5434141748903145,0.003899870401506214
0.5440141506352444,2.805946129557739e-08
0.5440141535113019,8.663160033413262e-09
0.5440141596786394,-3.6867155430584714e-08
0.5445141549520648,-0.0038999999998728355
0.5450141505851451,-0.007799965937899658
0.5450141550528782,-0.00780000270388597
0.5450141581805622,-0.0078000314777197655
0.5454141549520677,-0.01169999999989797
0.5458141549520676,-0.01559999999989797
0.5462141549520677,-0.01949999999989797
0.5466141508364399,-0.023399959872527853
0.5466141584465233,-0.02340004018613658
0.5468141494580162,-0.025699936818305156
0.546814158908104,-0.025700063296467027
0.5469141502824456,-0.02729992528593192
0.5469141606935535,-0.0273000746392089
0.5472141541872334,-0.031199990057047277
0.5475141522789913,-0.03519996435887614
0.5475141536215982,-0.0351999840706189
0.5477141481311764,-0.039099866992492634
0.5477141651667856,-0.039100132791226386
0.54801415495207,-0.0429999999999233
0.54831415495207,-0.0468999999999233
0.54891415495207,-0.0546999999999233
0.54921415495207,-0.058599999999923304
0.5495141447773207,-0.06249986772818313
0.5495141684874729,-0.06250013197009928
0.5499141521821462,-0.066399972993164
0.5499141536461131,-0.06639998803802227
0.5499141579570022,-0.0664000390640413
0.5502141420263973,-0.07029983196617773
0.5502141496483419,-0.07030000328164679
0.5502141464855559,-0.07030016509710788
0.550014158362415,-0.07419993349835353
0.5500141498449201,-0.07420006639302429
0.5491141650058335,-0.08589986930115065
0.549114151761643,-0.08589999881788903
0.549114131658297,-0.08590012977969815
0.548414158960579,-0.08979997766698405
0.5484141510407362,-0.08980002235058256
0.5477141616439689,-0.09379996176068083
0.5477141543414619,-0.09380000173468903
0.5477141475166074,-0.09380003624799535
0.5469142182977481,-0.09769969118993431
0.5469141103703501,-0.09770031207213055
0.5468141631979762,-0.0983999422787481
0.5468141538050234,-0.09840000315985398
0.5468141448156731,-0.09840005406089149
0.5462141764923705,-0.10159988511850616
0.5462141523595688,-0.10159999960074143
0.5462141232777475,-0.10160011230001921
0.5451141715275805,-0.10549994123243012
0.5451141542768783,-0.10549999976245918
0.5451141356337982,-0.10550005795498653
0.5438141644302871,-0.10939997156551956
0.5438141451475619,-0.10940002832431106
0.5429142142351572,-0.11199982873792474
0.5429141016540492,-0.11200017321872739
0.5425141641022385,-0.11329997026211223
0.5425141542975465,-0.11330000146390765
0.5425141456168127,-0.11330002800594319
0.5412141933023279,-0.1171998849493976
0.5412141192869698,-0.11720011591173571
0.5400141614927406,-0.12109997874298072
0.540014148502018,-0.12110002128532973
0.539014164906739,-0.12439996714975016
0.5390141556563608,-0.12439999696750126
0.5390141431157986,-0.12440003550898522
0.5388142322198854,-0.12499976819672451
0.5388140886227971,-0.1250002351675705
0.537714162839198,-0.12889997203669476
0.5377141557394667,-0.12889999668213992
0.5377141454059855,-0.1289000310249345
0.5365141959800673,-0.13279986665916846
0.5365141943932208,-0.13279987136480811
0.5365140891245067,-0.13280011727052735
0.5365140867553453,-0.13280012178013167
0.5351141770142124,-0.13529996060358335
0.5343142564615737,-0.1366998223585391
0.5343141227100849,-0.13670003380090542
0.5343140832137535,-0.13670010362232934
0.531614207030606,-0.14059992477576466
0.5316141042007367,-0.14060007612730702
0.5312141700193022,-0.14119997739945886
0.5312141546223542,-0.14120000023628268
0.5312141396377165,-0.1412000219730863
0.5289142723939299,-0.1444998314967803
0.528914044234227,-0.144500172996927
0.5273141931083289,-0.14699994038114256
0.5273141493471819,-0.14700000675636646
0.5273141188878677,-0.14700005049020762
0.5263145383582534,-0.14839946323166778
0.5263138422180482,-0.14840058079201238
0.524214171398667,-0.15229996945657756
0.5242141509800533,-0.15230000677999947
0.5233142355079664,-0.1538998567897845
0.5233140789462485,-0.1539001456780754
0.5221141611273103,-0.15619998816437364
0.5200141885556925,-0.16019993599335092
0.5200141559810595,-0.16019999600425633
0.5200141157058819,-0.16020006541059564
0.5194142522436237,-0.1611998378476923
0.5194140636015098,-0.16120016557315323
0.5178141787359583,-0.16409995689196533
0.5156142166034147,-0.16799989070922108
0.5156142164734362,-0.167999890927211
0.5156141483121367,-0.1679999885034079
0.515614029076481,-0.16800000000100002
0.5155199837443006,-0.16800000000100002
0.5155189225172637,-0.168000054124872
0.5155178723031147,-0.16800021593481726
0.5155168440004549,-0.1680004837516524
0.5155158482804993,-0.16800085479610724
0.5155148954763359,-0.1680013252176664
0.5155139954756934,-0.1680018901345283
0.5155131576183323,-0.16800254368426595
0.5155123905991204,-0.1680032790846644
0.5155117023778029,-0.16800408870410302
0.5155111000963991,-0.16800496414075292
0.5131141708896134,-0.17189997410177976
0.5131141588367811,-0.17189999343418316
0.5131141341740841,-0.17190003185988023
0.5116143416676641,-0.17419971370305742
0.5116139873793719,-0.1742002979072857
0.5107141833543114,-0.17579994950739328
0.5107141135905362,-0.17580006452429017
0.5082145592994699,-0.17969936921835356
0.5082138449080421,-0.1797006820970842
0.5077142018636044,-0.1807998967948472
0.5077141102945226,-0.18080010420115572
0.5065143258629762,-0.18359960120809743
0.5065140177493024,-0.1836004116084736
0.5052141674667815,-0.1874999624560364
0.505214155417606,-0.1874999977096103
0.5052141404700845,-0.18750003930843256
0.5038147980950214,-0.19129825432646122
0.5038145183698401,-0.19129913099286683
0.5038143169964808,-0.1913000289009545
0.5038141955421488,-0.19130094106267753
0.5038141549520729,-0.19130186037905914
0.5038141549520729,-0.1913998800738738
0.5038141549103,-0.19139988189030702
0.5038141444460065,-0.19139999582431677
0.5038141439522522,-0.19139999848763822
0.5038141119006265,-0.19140011193394646
0.5023141986241693,-0.19529988645273527
0.5023141968445526,-0.19529989077599116
0.5023140932326281,-0.195300100145412
0.5023140915356493,-0.1953001030519714
0.49991418956039396,-0.19919994376176145
0.49991418786980857,-0.1991999464326038
0.4999141535444217,-0.19919999642468872
0.49991411351753207,-0.1992000489133938
0.4999141117529547,-0.1992000510538698
0.49661435295200307,-0.20309976600044885
0.49661397103434574,-0.20310024522396958
0.49601421274503565,-0.2038999229430498
0.4960141522366403,-0.20390000059111146
0.49601409311269534,-0.20390007100114135
0.49331429815859207,-0.20699983557807466
0.4933140187411674,-0.20700017026398268
0.4921141914675607,-0.20849995435599109
0.49211415322513485,-0.20850000107585398
0.49211411773264263,-0.20850004253686752
0.4900143431502111,-0.2108997849167893
0.49001397881304803,-0.2109002250668766
0.4882141843158333,-0.2131999624799843
0.48821412490729804,-0.21320003697853954
0.4869142977190708,-0.21479982428712693
0.486914019943128,-0.21480018174314136
0.4843141828118643,-0.2182999624967656
0.48431415461396266,-0.21829999975360745
0.4843141257730786,-0.2183000364740938
0.4839141751248629,-0.21879997478436336
0.48391413446813253,-0.21880002496516016
0.4807142992921095,-0.22269982408593814
0.48071401842043704,-0.22270018204251454
0.48041420591554845,-0.22309993204903275
0.48041415384514974,-0.22309999917054307
0.480414099703253,-0.22310006445732658
0.47741422058616084,-0.22659992342726742
0.47741415252407265,-0.22659999979379075
0.4774140846972117,-0.2266000702552755
0.4765143489183771,-0.2274998060341101
0.47651397144797214,-0.2275002038938291
0.47381420109450295,-0.23049994873101712
0.47381415372866786,-0.23049999998014636
0.4738141067630125,-0.2305000481894747
0.4726141884748206,-0.23169996647766652
0.47261412082485865,-0.2317000329088101
0.4698142232070038,-0.23439993418317018
0.469814087904306,-0.23440006704818117
0.4687141872988068,-0.23549996765368036
0.4687141220423126,-0.23550003177536558
0.4658142207719427,-0.23829993645020556
0.4658140902564805,-0.2383000646960067
0.4648141842876216,-0.23929997066486558
0.4648141575154348,-0.23929999701448373
0.4648141217929068,-0.23930003102029904
0.46171470427531563,-0.24219948611740041
0.46171368504477456,-0.24220058738447378
0.4609141853226001,-0.24319996203719188
0.4609141536671256,-0.2432000008590846
0.4609141241751235,-0.2432000357016329
0.4584148533150931,-0.24609918989926827
0.4584141998026535,-0.24610003129949298
0.45841363552385533,-0.24610093497105096
0.4569142650247771,-0.2487998018693916
0.456914053589295,-0.24880020272579206
0.4563141730833341,-0.24999996373771377
0.4563141537244323,-0.25000000171458825
0.4563141367199856,-0.25000003385984293
0.4542141683174766,-0.25389997517878826
0.4530141860390757,-0.25609994300741673
0.45301412457634505,-0.25610005737662334
0.4521142226701635,-0.2577998720882997
0.4521142222258508,-0.25779987287403094
0.4521140616652435,-0.25780010874905207
0.4521140604011522,-0.25780011030977756
0.4491143760780003,-0.2612997420201214
0.44911395108361957,-0.2613002718249379
0.4488142468029766,-0.2616998775324619
0.4488142436176779,-0.26169988152954843
0.44881404092285954,-0.261700094856651
0.44881403761739824,-0.261700097779364
0.44521419104580645,-0.26469996992235717
0.44411416278730065,-0.26559999358983305
0.4441141471261699,-0.26560000642889303
0.44131420420730905,-0.26789995954081447
0.44131410619426986,-0.26790004105966786
0.43941417330773336,-0.269499984543067
0.43941413666702756,-0.26950001554275105
0.43741417841459884,-0.27119998005731544
0.4374141671047232,-0.27119998955626085
0.43471419954391705,-0.2733999636663798
0.4347141107619734,-0.2734000368255513
0.4335141662380116,-0.27439999059551956
0.4300145306324576,-0.27729968872243715
0.4300138099660434,-0.2773003449864438
0.42961421741845923,-0.27769993753402794
0.4296141551212327,-0.2776999977558525
0.4296140871139738,-0.27770005914136187
0.4257142384482789,-0.28109992720889077
0.42571423698229477,-0.2810999284331185
0.42571415022015974,-0.28109999201934743
0.42571405685755287,-0.28110004902850977
0.4257140561339247,-0.2811000494096922
0.4255153968638421,-0.2811993790447335
0.4255145929709014,-0.28119982634727486
0.42551383161573475,-0.2812003427402782
0.42551311872038816,-0.2812009242070859
0.4218141918780695,-0.2844999670664512
0.4210141639317945,-0.2851999921431905
0.41791426853345287,-0.2878999010747372
0.41791404427370255,-0.28790010216508743
0.4166142642283769,-0.2890998991300035
0.41661415283030034,-0.28909999622578014
0.4166140342666728,-0.2891000881936849
0.41401425861461977,-0.29099992424710824
0.41401405318471673,-0.29100007828307417
0.4114142633624481,-0.29299991660789615
0.41141415111956237,-0.2929999983551897
0.4114140403585892,-0.29300007051962573
0.41011419672969135,-0.29379997429125515
0.41011411269728176,-0.29380002492006346
0.40621440281243726,-0.29609985382651016
0.4062139155264335,-0.29610015961762814
0.40501418695209845,-0.29689997866718487
0.40501414735066454,-0.2969000046483832
0.4050141299426164,-0.29690001574724695
0.40231418012852804,-0.29859998414871
0.4023141607721914,-0.2985999961823922
0.40231412339814066,-0.2986000187623664
0.39861427557834694,-0.3007999282768384
0.3986142744536129,-0.30079992890527274
0.3986140231280398,-0.3008000438991804
0.3986140217079314,-0.3008000444154346
0.39831538980502645,-0.30089958838306957
0.3983145830283744,-0.3008998949445293
0.39831380435634395,-0.30090026715194984
0.3983130591196112,-0.30090070245725303
0.39441418276649304,-0.30339998217079034
0.3944141272502506,-0.3034000180067272
0.3924144115025573,-0.30469983324272787
0.3924139086168765,-0.3047001815106501
0.3905142108181787,-0.30609995883600627
0.3905140996378011,-0.3061000419052483
0.38721434790812415,-0.3085998538216703
0.38721396898419475,-0.30860015497370025
0.38661440383007356,-0.30909979260213455
0.3866139194234741,-0.30910022244410773
0.383014263265014,-0.3124998977048757
0.3830140496042518,-0.3125001053482354
0.38271420455978233,-0.31279995039270486
0.38271415466950737,-0.3127999989585374
0.3827141023574372,-0.3128000472007604
0.37881436461470197,-0.3162998118416766
0.3788139557503839,-0.3163001992021033
0.3787142198619811,-0.31639993509050607
0.3787141536721178,-0.3163999989905085
0.3787140858287984,-0.31640006002856286
0.37491419513197566,-0.3196999651073826
0.3742142401352324,-0.3202999269862681
0.37421415221600635,-0.3202999991237957
0.3742140651546847,-0.3203000645423855
0.37101419149107184,-0.32259997373810734
0.37101415619144745,-0.32259999865065586
0.37101411602295703,-0.3226000259532792
0.3686142082910243,-0.32419996444123433
0.368614151069774,-0.32420000158103096
0.368614103518867,-0.32420003086048976
0.3671142058373702,-0.32509996946938785
0.36711415679288645,-0.3250999981422745
0.36711410048365367,-0.32510002932974613
0.36321418881091516,-0.327199981768913
0.36321415666567136,-0.32719999877335404
0.3632141186887807,-0.3272000181322642
0.36141488697797836,-0.3280996339876654
0.36141417148747096,-0.3281000274653852
0.36141348896739434,-0.32810047570385653
0.3593142480571698,-0.32959993349687405
0.35931415284420903,-0.32959999839994325
0.3593140571664503,-0.32960005766901534
0.3554142322088545,-0.33189995443887954
0.3554141551433981,-0.33189999811930154
0.35541407377373213,-0.33190004058978845
0.35521467692219233,-0.3319997390155584
0.3552136653497897,-0.3320003175804027
0.35151426149174253,-0.33439993089373055
0.35151415492947324,-0.33439999638565243
0.35151404055928087,-0.33440005916929416
0.34861477375468725,-0.33589967993029085
0.34861358420944,-0.3359003995203637
0.34761430115152875,-0.33659989766090165
0.34761415184131456,-0.33659999474162067
0.34761399611023197,-0.3366000814579654
0.34371422006124097,-0.33859996661129416
0.3437141533613679,-0.3385999996428661
0.3437140892560211,-0.3386000291988952
0.34101496606138376,-0.3397996395076229
0.3410141731273432,-0.3398000330266234
0.34101341641397637,-0.3398004923592663
0.33981427883778026,-0.3405999174100637
0.33981415272515875,-0.3405999963808514
0.33981402254173,-0.340600067903351
0.33591422006124094,-0.34259996661129416
0.3359141533613679,-0.3425999996428661
0.33591408925602106,-0.3426000291988952
0.3332142225506968,-0.34379996995681705
0.33321408778518713,-0.34380003100074097
0.33191435123402135,-0.3443999094089713
0.3319139625909194,-0.34440009864735643
0.3280142597063879,-0.34639994628044946
0.3280140514358166,-0.3464000560719011
0.3256142243920394,-0.34769996238728046
0.3256141526307427,-0.3476999998639116
0.3256140852101097,-0.34770003254688636
0.32411451894857085,-0.3483998301356045
0.3241138050955588,-0.34840019735554073
0.32021418906544397,-0.350599980757144
0.32021415273307047,-0.3506000008941692
0.3202141223938248,-0.35060001713652383
0.31831420302096397,-0.3515999747011874
0.318314106365559,-0.35160002429387505
0.31631417899651804,-0.35259998797839553
0.31631413078385395,-0.35260001177488576
0.3124143009652743,-0.35449992886598863
0.3124140112232876,-0.3545000756473328
0.3105142253262721,-0.3554999629615515
0.310514155891194,-0.3554999981649739
0.31051408092501115,-0.3555000333128244
0.30851419714978184,-0.3563999810116776
0.3085141501285136,-0.3564000016715602
0.3085141168501169,-0.35640001563224233
0.30461418432158066,-0.3579999879516418
0.30461416271771163,-0.3579999966615178
0.30461411735679295,-0.3580000142259319
0.30091426538583577,-0.35939995821494275
0.30091415336875327,-0.3593999893716834
0.3009140358423941,-0.359400000001
0.30071521377391863,-0.359400000001
0.30071416036429294,-0.3594000533283726
0.3007131177255555,-0.35940021276522954
0.29681421847489214,-0.3601999869704938
0.2968141546537424,-0.36019999923718166
0.29681409101513073,-0.3602000098373106
0.292914285330422,-0.3607999799426504
0.2929141552517639,-0.3607999965993844
0.29291402256645266,-0.3608000067899562
0.2890142235073418,-0.36099999648529524
0.2890141512537421,-0.36099999923770854
0.28901408998180933,-0.36100000000099997
0.28511442223702377,-0.36100000000099997
0.28511388801594595,-0.3610000136899822
0.28121415495112423,-0.3612000000009987
0.2773142779992594,-0.3613999936908379
0.2773140320863871,-0.36140000921585425
0.27331429718817285,-0.36169998933322034
0.2733140130590269,-0.3617000145540356
0.2694142191991917,-0.36209999341145455
0.2694141586221522,-0.36209999886738264
0.26941408670819583,-0.36210000350063604
0.26551428795994214,-0.36229999318003364
0.2655140221598401,-0.3623000102157131
0.2616141848656564,-0.3625999976998811
0.26161416150610634,-0.36259999936165405
0.26161411841361026,-0.36260000187471736
0.2577141549511242,-0.3628000000009987
0.2538141549511242,-0.3630000000009987
0.24991462749099283,-0.3631999757681849
0.24991368654590373,-0.3632000669160343
0.24921425750880846,-0.36329998534990504
0.2492141548093777,-0.3632999979453215
0.24921405148560288,-0.3633000064675938
0.2460142033796694,-0.36349999697421465
0.24601415380940048,-0.3634999996096311
0.24601410756710054,-0.3635000012159739
0.2421141549510986,-0.3636000000009996
0.23821442162393372,-0.36369999316323465
0.23821388897641274,-0.3637000204605922
0.23431415495114963,-0.364000000000997
0.23041415495114964,-0.36430000000099705
0.2265141848656643,-0.3645999976998805
0.22651416150610332,-0.3645999993616542
0.226514118413609,-0.3646000018747174
0.22261428795994212,-0.36479999318003364
0.22261402215984008,-0.3648000102157131
0.21871415495114963,-0.365100000000997
0.2148141848656643,-0.3653999976998805
0.21481416150610333,-0.36539999936165424
0.214814118413609,-0.36540000187471744
0.2109141616117669,-0.36559999965942724
0.20691429463078842,-0.3657999930170155
0.20691401550891309,-0.36580001072732293
0.20301415495114963,-0.366100000000997
0.19911415495114962,-0.36640000000099704
0.1952141848656643,-0.36669999769988054
0.19521416150610332,-0.36669999936165426
0.195214118413609,-0.36670000187471746
0.19131442505148538,-0.3668999861496981
0.19131388593151824,-0.36690002783061443
0.18841417265666166,-0.36719999816939275
0.18741429944351554,-0.36729998555176074
0.18741401091645607,-0.36730001846698473
0.18351422119372704,-0.36779999150836024
0.18351415361580586,-0.3677999992940405
0.18351408961593432,-0.36780000502678284
0.17961441885064414,-0.3680999797010359
0.17961389242084394,-0.36810003365872984
0.1757141891446426,-0.3685999956172172
0.17571415198382576,-0.3686000001319711
0.17571412360521782,-0.3686000032159647
0.1718144167172239,-0.3689999731531949
0.17181389487183094,-0.36900004001320286
0.16791422119141297,-0.3695999898101902
0.16791415237065807,-0.3695999994944651
0.16791409076393368,-0.36960000658430153
0.16401428623647796,-0.3699999865358355
0.16401402404859391,-0.3700000167833773
0.1601141891446426,-0.3704999956172172
0.16011415198382575,-0.3705000001319711
0.16011412360521782,-0.3705000032159647
0.15621426986740064,-0.3708999882147152
0.15621404032418015,-0.37090001432936937
0.15461418262601165,-0.37109999654164044
0.15461412729529914,-0.3711000036082833
0.15231425418563208,-0.3713999870573703
0.15231405598339656,-0.37140001484616264
0.14831417434136412,-0.3719999970924675
0.14831413557213968,-0.3720000029823861
0.14441418830440844,-0.3725999948697294
0.14441415300864519,-0.3726000000662992
0.144414123396597,-0.37260000404645377
0.14051428501008578,-0.37309998332677574
0.14051402535257687,-0.3731000199392419
0.13661415495122498,-0.37370000000098835
0.132714154951225,-0.3743000000009884
0.12881420990638814,-0.3748999915463479
0.12881415319302372,-0.3748999996535532
0.12881410137665544,-0.3749000059537192
0.1279144374830707,-0.37499996860856194
0.1279138745484826,-0.3750000467347788
0.12491421898864898,-0.3754999893280844
0.12491409105164655,-0.3755000114701438
0.12101428188505596,-0.37619997721799336
0.12101402861953181,-0.3762000259151831
0.1171141549512739,-0.3770000000009796
0.1132141549512739,-0.37780000000097963
0.1093142800145289,-0.37859997434697856
0.10931403055337768,-0.3786000287081867
0.10801415495129782,-0.3789000000009744
0.1054141852985769,-0.37949999299775616
0.10541415641521083,-0.3794999994817316
0.10541412293216001,-0.37950000656900296
0.10151418721565542,-0.380299993382645
0.10151415354435095,-0.3803000000682802
0.10151412390552411,-0.380300005573294
0.09761428188505597,-0.3809999772179934
0.09761402861953182,-0.3810000259151831
0.0937141549512739,-0.3818000000009796
0.08981418878542288,-0.38259999306064135
0.08881419385388388,-0.38279999222045086
0.08881414524856819,-0.38280000155756616
0.08881412553536966,-0.3828000050726877
0.0859141678541763,-0.3832999977763417
0.08591414205398189,-0.38330000225800614
0.08191430433739844,-0.3839999738584083
0.08191400638827578,-0.3840000304754408
0.07801418721565542,-0.3847999933826449
0.07801415354435096,-0.38480000006828013
0.07801412390552412,-0.38480000557329397
0.07411415495124962,-0.3855000000009843
0.07021425659410037,-0.38619998175739567
0.07021405368953375,-0.38620002025332767
0.06771422794992182,-0.38669998540125006
0.06771415068155426,-0.38669999971111146
0.0677140853733504,-0.38670000994068476
0.06631419209328286,-0.38689999469498015
0.06631411773663864,-0.3869000047720895
0.062414285010085946,-0.3873999833267758
0.062414025352577035,-0.38740001993924195
0.058514188700661,-0.38799999480876746
0.058514152214628315,-0.3880000001777144
0.058514123794249286,-0.38800000399547274
0.04681428501008594,-0.38949998332677577
0.04681402535257703,-0.38950001993924194
0.042914188700661,-0.39009999480876745
0.04291415221462831,-0.3901000001777144
0.04291412379424928,-0.39010000399547273
0.03901432014694559,-0.39059997882205016
0.03901415406044886,-0.39059999474495255
0.03901398895766585,-0.390600000001
0.038614896259489724,-0.390600000001
0.03861342109332281,-0.3906001048378316
0.035114192093281614,-0.3910999946949803
0.03511411773663996,-0.39110000477208934
0.03121428501008589,-0.39159998332677576
0.03121402535257698,-0.39160001993924193
0.027314174330215796,-0.3921999970196052
0.02331418287002598,-0.3927999958131677
0.023314154229799537,-0.39279999995081283
0.02331412765103897,-0.3928000035010125
0.019414285010085883,-0.39329998332677574
0.019414025352576976,-0.3933000199392419
0.01551415495122501,-0.39390000000098835
0.011614253945025951,-0.3944999847711729
0.011614054336643372,-0.394500000001
0.011314875866113981,-0.394500000001
0.011313440890433214,-0.39450009917609846
0.00771448731460234,-0.39499995383940834
0.0077138262419199485,-0.39500006742853944
0.0038142800145288917,-0.3957999743469786
0.0038140305533776744,-0.39580002870818676
-8.584504870218793e-05,-0.3967000000009744
-0.003985788958379363,-0.39759998705705374
-0.003985900992732246,-0.39760001356316355
-0.0072854194621386785,-0.39839989682847415
-0.007286260490098743,-0.3984001384814446
-0.007885727437398298,-0.39859996079721116
-0.00788584615683056,-0.3985999972590389
-0.007885965531063967,-0.39860002780459636
-0.011785722040295042,-0.3994999716144189
-0.01178596733405931,-0.3995000313561945
-0.015685813495261533,-0.4004999919103489
-0.01568584706685784,-0.400500000295344
-0.015685874810118,-0.40050000686899345
-0.01958575265746672,-0.40139997867992006
-0.019585937037057098,-0.4014000229980633
-0.023185456409001368,-0.4022999028410494
-0.023186225091723935,-0.4023001266819864
-0.023485666635210272,-0.40239994052981515
-0.02348584688704486,-0.40239999347540645
-0.02348602998848134,-0.40240003319529494
-0.027385813744735834,-0.40309999438231503
-0.027385843655057567,-0.40309999956276854
-0.027385877913200542,-0.40310000505705385
-0.031285716444816355,-0.403699980215764
-0.03128597311916641,-0.403700022987982
-0.035185845048750386,-0.40440000000098425
-0.03908581259219618,-0.4050999941754489
-0.04308572097477569,-0.40579997828803877
-0.04308596856257781,-0.40580002470375
-0.045085289696566125,-0.40619988893054765
-0.045086385110459454,-0.40620017054679575
-0.04698577758922144,-0.40679997869798373
-0.046985843761770396,-0.4067999986116698
-0.04698591514363347,-0.406800017974034
-0.050885724262379896,-0.40779996903012283
-0.0508859650600826,-0.4078000338503393
-0.0567356098813541,-0.40944993367172355
-0.05673607685220008,-0.4094500772688118
-0.05868350898684718,-0.41009922131369414
-0.0586844111256421,-0.41009956926549723
-0.058685277169392376,-0.41009999925745666
-0.05868609967652665,-0.41010050759482164
-0.058686871579566494,-0.4101010899096503
-0.05868758624585442,-0.4101017411983416
-0.05878575996620922,-0.4101999149186964
-0.058785851501763776,-0.41019999110565925
-0.05878595623468378,-0.41020003798813504
-0.05878595817759924,-0.4102000387029711
-0.060273602208509636,-0.41070896955565095
-0.06027500276751622,-0.4107095660985799
-0.06258518791217696,-0.4118996614761324
-0.06258644787700904,-0.41190042781470376
-0.06568541237856529,-0.4140996929448405
-0.06568624433011098,-0.41410034937236473
-0.06648575939238575,-0.41479992505185515
-0.06648592904834154,-0.41480007680081965
-0.06998574928649852,-0.4179999124471345
-0.06998585118525501,-0.41799998856520976
-0.0699858532591253,-0.4179999895495725
-0.06998596767746312,-0.41800003055611984
-0.06998597149597742,-0.41800003161279337
-0.0703857587016934,-0.4180999784142224
-0.070385847595948,-0.41809999903269035
-0.07038593040124308,-0.4181000153206625
-0.07428571811494403,-0.4187999772179934
-0.07428597138046818,-0.4188000259151831
-0.0781857816511009,-0.4195999869963385
-0.07818584509309418,-0.41959999919177315
-0.07818590911198946,-0.4196000098568675
-0.08208571644481635,-0.420199980215764
-0.0820859731191664,-0.42020002298798204
-0.08598581380351113,-0.4208999943928644
-0.08598584353726312,-0.42089999954308677
-0.0859858779722226,-0.4209000050661342
-0.08988556225017716,-0.4214999564935118
-0.08988612503701604,-0.42150005894588277
-0.09178581927365422,-0.4218999945746487
-0.091785870877294,-0.42190000516669324
-0.09378581985568661,-0.42229999496237175
-0.09378587021664414,-0.4223000051636295
-0.09768577637582122,-0.42309998591422987
-0.09768584606499356,-0.4230999992359611
-0.09768591351851702,-0.42310001027144967
-0.10168569697772792,-0.4236999777903313
-0.10168599242130241,-0.42370002645246796
-0.10558581380351112,-0.4243999943928644
-0.10558584353726311,-0.42439999954308677
-0.10558587797222259,-0.4244000050661342
-0.10656033764256907,-0.42454992193849517
-0.10656134233735877,-0.42455012751088667
-0.1094858014503257,-0.42529998882190384
-0.10948588883348889,-0.4253000104259237
-0.11158539823978428,-0.4257998936178987
-0.11158628077789128,-0.42580014524404214
-0.113385817042996,-0.42639999066574374
-0.11338584358500677,-0.4263999993464695
-0.11338587478681907,-0.4264000091511669
-0.11728572913718917,-0.42759996433589614
-0.11728596009952727,-0.42760003835125415
-0.12118555424946688,-0.42889990306790066
-0.12118612965378461,-0.42890011384302
-0.12318569552479933,-0.429699940191426
-0.12318584738674254,-0.42969999556191046
-0.12318599998658024,-0.4297000407741007
-0.12508580849382928,-0.4301999903812715
-0.1289857833687409,-0.4311999841855961
-0.12898584561356874,-0.43119999933840086
-0.12898590703212814,-0.43120001271552366
-0.1328858450487261,-0.4320000000009796
-0.1367857908061326,-0.4327999888742938
-0.1367858991701283,-0.4328000117029045
-0.14048570825664558,-0.43359997042431364
-0.1404857112543465,-0.4335999709887349
-0.140485983089123,-0.4335999999804626
-0.140485983860625,-0.43360000000099996
-0.1406854444483109,-0.43360000000099996
-0.14068624446949077,-0.43360003072566167
-0.14458584504885036,-0.43390000000099704
-0.14848577822199668,-0.4341999948604698
-0.14848584578706722,-0.43419999918519453
-0.14848591135582734,-0.43420000170117723
-0.1523858450489014,-0.43430000000099966
-0.15628584504890142,-0.43440000000099965
-0.1601858450489014,-0.43450000000099964
-0.16408581207387418,-0.43459999915548614
-0.1640858441725205,-0.4345999997754152
-0.1640858789140362,-0.43460000000099996
-0.16808571134011788,-0.43460000000099996
-0.16808597871377676,-0.4346000034283041
-0.17198581207387417,-0.4346999991554861
-0.1719858441725205,-0.4346999997754152
-0.1719858789140362,-0.43470000000099995
-0.19148581118382862,-0.43470000000099995
-0.1914858459253163,-0.4346999997754154
-0.1914858780239911,-0.4346999991554858
-0.19538571138407737,-0.4346000034283041
-0.19538597875773625,-0.43460000000099996
-0.1992858111838286,-0.43460000000099996
-0.19928584592531629,-0.4345999997754154
-0.1992858780239911,-0.4345999991554858
-0.2031858450489527,-0.43450000000099964
-0.2070858450489527,-0.43440000000099965
-0.21098581568423494,-0.43430000075394115
-0.2109858370320896,-0.434300000086229
-0.2109858823887625,-0.434299998086138
-0.2148858085114725,-0.4341000018747169
-0.21488585160394444,-0.4340999993616551
-0.21488587496352166,-0.4340999976998803
-0.21878581663316046,-0.4338000021868312
-0.2187858734763619,-0.43379999797047153
-0.22158570359051563,-0.4336000101051748
-0.221585845122595,-0.4335999961193463
-0.2215859840300141,-0.43359997473172784
-0.2226854333700633,-0.43340007485171894
-0.22268626140077605,-0.4333999583658201
-0.22668580825467421,-0.4330000036804303
-0.2266858463649143,-0.4329999995963058
-0.22668588038439585,-0.43299999547081985
-0.23058584504905424,-0.43250000000099187
-0.23448584504905423,-0.43200000000099187
-0.23838578045825898,-0.4315000082818631
-0.23838584455305173,-0.43149999924982035
-0.23838590951455604,-0.43149998843026205
-0.24228581400337842,-0.43080000557329395
-0.24228584364219738,-0.4308000000682816
-0.24228587731351234,-0.43079999338264435
-0.24618570377592078,-0.43000002898009904
-0.24618598706946593,-0.4299999749385674
-0.24788572851070007,-0.4297000205665849
-0.2478858423542701,-0.42969999780194945
-0.24788596129233975,-0.42969996829828766
-0.2500858014857706,-0.4291000118818974
-0.25398572987052415,-0.4280000324872432
-0.2539858429722387,-0.42799999776649156
-0.25398595792736206,-0.42799995658628875
-0.2552851605985777,-0.42750026325120577
-0.2552865595998396,-0.42749983510466183
-0.2578858450491519,-0.4269000000009744
-0.2617858037332659,-0.4260000095354096
-0.2617858864411748,-0.4259999908027471
-0.26268571453001766,-0.42580002900522645
-0.26268584275649964,-0.4257999970406104
-0.2626859732381581,-0.4257999572713104
-0.2656858146490974,-0.42480001013433066
-0.2656858491314042,-0.42479999840433985
-0.2656858710870619,-0.4247999906540397
-0.2695857897595845,-0.4234000198485187
-0.2695858998778807,-0.42339997891301234
-0.273485722287863,-0.4219000472168653
-0.27348583260763576,-0.4218999915084713
-0.273485845049927,-0.4218998677714271
-0.273485845049927,-0.42180667409229455
-0.2734858919516469,-0.42180568603161317
-0.27348603223503104,-0.42180470685632054
-0.27348626463854503,-0.42180374537190146
-0.2734865870722407,-0.42180281022475086
-0.27348699663655057,-0.421801909824419
-0.27348748964836256,-0.42180105226798664
-0.2734880616741417,-0.4218002452672497
-0.27348870756979954,-0.42179949607936895
-0.27348942152695394,-0.4217988114416084
-0.2734901971251623,-0.4217981975107486
-0.273491027389659,-0.42179765980772
-0.27349190485407787,-0.4217972031679548
-0.2773857980508265,-0.42000002169253237
-0.2773858407126102,-0.42000000148649863
-0.2773858951573454,-0.41999997430449904
-0.28128571995763985,-0.4180000641505019
-0.2812859540159194,-0.4179999105924792
-0.2851855368646299,-0.41480025287046035
-0.28518617163549226,-0.41479977139062496
-0.28618571614787236,-0.414100090231959
-0.2861858431110962,-0.41409999552606597
-0.28618596126232904,-0.41409989581001716
-0.2890856563222117,-0.411500169204605
-0.2890860417725987,-0.4114998401633052
-0.2906857937321522,-0.410200041696168
-0.2906858968914119,-0.4101999589593083
-0.29308580507856935,-0.40830003164447526
-0.2956855452012496,-0.406200242185948
-0.29568616195511443,-0.406199780604625
-0.2969856927863872,-0.4053001054137439
-0.29698600095843375,-0.4052999000591964
-0.3008857901303986,-0.4028000352053727
-0.30088584420250464,-0.40279999958178975
-0.30088589851212094,-0.40279996181323324
-0.30158538684430447,-0.40230032729024506
-0.30158633582491257,-0.4022997239396555
-0.3047858093995877,-0.40050002005390073
-0.30478588038035465,-0.4004999793911583
-0.3083849122407276,-0.398400544139274
-0.30838586803283996,-0.3984000507956779
-0.3083868695475675,-0.39839965850150727
-0.308685738353235,-0.3983000355662848
-0.30868594416610656,-0.3982999466303468
-0.31063565857234937,-0.39725010041160064
-0.31063603544854923,-0.39724990724232206
-0.31258581819629977,-0.39630001308316154
-0.31258584786392507,-0.39629999841887265
-0.312585868744633,-0.39629998781476145
-0.31608579234562134,-0.3945000271056817
-0.31608589805772636,-0.3944999734967184
-0.31648569930727716,-0.39430007287194296
-0.3164859929964427,-0.39429993171763256
-0.3203858450493461,-0.39250000000090796
-0.3242857404247252,-0.3907000482891945
-0.3242857419087461,-0.390700047564075
-0.3242858365695472,-0.3906999933107344
-0.3242858409830382,-0.3906999902339874
-0.32428592619609914,-0.39069991884910876
-0.3242859263151294,-0.3906999187352118
-0.32438464811694967,-0.39060119693339157
-0.32438548004047885,-0.3906004497698165
-0.3243863871638459,-0.390599795952286
-0.32438735906276955,-0.3905992429941968
-0.32818559969887967,-0.38870012267614173
-0.32818609650837294,-0.3886998903905632
-0.33208578256829,-0.38700002723624033
-0.3320858439360891,-0.3869999995262949
-0.33208590673490007,-0.3869999691581315
-0.33268570008861764,-0.38670007248127275
-0.33268584237067117,-0.38669999572489444
-0.33268598004285055,-0.38669991000525283
-0.3359856612523382,-0.3845001225322612
-0.33598603386916676,-0.3844998853603101
-0.3387857535405622,-0.38280005555981994
-0.33878584154470864,-0.38279999962499467
-0.3387859338203025,-0.3827999354402362
-0.339885819212304,-0.38200001879150786
-0.339885871001328,-0.3819999813687381
-0.343785800923471,-0.3792000316810456
-0.34378588850613384,-0.3791999674083449
-0.3441858259101776,-0.3789000143553121
-0.34418586425451964,-0.3788999857342341
-0.3476857888255683,-0.37630004176716936
-0.34768590182925907,-0.37629995899321594
-0.3494858165347515,-0.37500002059480475
-0.34948581703002074,-0.3750000201961148
-0.35168582144215405,-0.3734000171697987
-0.35168586875305646,-0.3733999829638885
-0.35488540397918444,-0.371100317020109
-0.35488631666153675,-0.3710997305082319
-0.3555857671365673,-0.37070004452250016
-0.3555858441581513,-0.37069999873464865
-0.355585919791514,-0.37069995017281054
-0.35948582219043845,-0.36810001524019426
-0.35948583744717716,-0.3681000049525405
-0.36078584505088507,-0.3671999999998607
-0.36338567858238113,-0.3654001152472865
-0.36338601586341124,-0.365399891301059
-0.3666857982463341,-0.36330002978465353
-0.3666858912084694,-0.36329996922817365
-0.3672857670996257,-0.36290005196740277
-0.3672859239201299,-0.36289994944272447
-0.3711857948128803,-0.3604000322037819
-0.3711858956511797,-0.36039996837477134
-0.3727858023639366,-0.35940002667929827
-0.3727858872121103,-0.35939997250346567
-0.3750857303815368,-0.35790007478427444
-0.3750859616405086,-0.35789992825250855
-0.37898575306247534,-0.3555000566082213
-0.3789859259187127,-0.3554999294714398
-0.37898592669911074,-0.3554999288191152
-0.38288546435053766,-0.3521003318922302
-0.3828862560322147,-0.3520997064417377
-0.3835857489803703,-0.3516000686216266
-0.38358575028437436,-0.3516000676448786
-0.3835859258052469,-0.35159991664407036
-0.38358592749579934,-0.35159991497809945
-0.38678578919527673,-0.3483000576005134
-0.3867859017834463,-0.34829994326689495
-0.387385788315822,-0.34770005673451926
-0.38738590264944045,-0.3476999441463497
-0.3906858258017134,-0.3445000186653577
-0.3906858450973746,-0.34449999976098167
-0.3913857261165526,-0.34380011893378865
-0.3913859677564601,-0.34379988496305847
-0.3945858138228838,-0.34080002927578623
-0.39458584590171536,-0.3407999987033778
-0.3945858742452231,-0.3407999708051181
-0.39558571338032883,-0.3398001316700124
-0.3955859813344986,-0.33979987311479964
-0.39848582871362026,-0.3371000152101002
-0.3984858614505334,-0.33709998486141657
-0.3997857639173604,-0.3359000748920378
-0.3997859277489468,-0.3358999268436254
-0.4023858126425968,-0.3336000286684734
-0.4023858493230154,-0.3335999956739689
-0.40238587213411575,-0.3335999745094309
-0.4040857793843047,-0.33200006180337077
-0.40408591177356584,-0.331999939342589
-0.40628583588296585,-0.33000000833404347
-0.40628585423599767,-0.32999999168923705
-0.40838581102550303,-0.32810003078444644
-0.40838587934318255,-0.32809996951755527
-0.4101858357239698,-0.3265000082901888
-0.4101858543950074,-0.3264999917336487
-0.4127857639053876,-0.3242000717821584
-0.4127857671555763,-0.3242000687843795
-0.4127859108420533,-0.32419991891359545
-0.41278591304748186,-0.32419991631105677
-0.4140858183114748,-0.32260003290921935
-0.41408587205457875,-0.32259996731051804
-0.4159857795735977,-0.3203000792611793
-0.41598584201790995,-0.3203000005615878
-0.41598590531528157,-0.3202999139069516
-0.4180858282913462,-0.317300023941145
-0.4180858444534164,-0.3173000005748778
-0.4180858617095247,-0.31729997501090634
-0.4186857942985914,-0.3164000761273063
-0.41868589712846055,-0.31639992477576395
-0.4213858190108977,-0.3125000376122436
-0.42138587042485354,-0.312499961937913
-0.4219858450497591,-0.3116000000005547
-0.4239857204076619,-0.30860018696370045
-0.42398597762748585,-0.30859981857840385
-0.42588582332920755,-0.3060000297234163
-0.42588584895051035,-0.30599999413811596
-0.425885861997976,-0.30599997551979713
-0.4267858450497492,-0.30470000000056924
-0.429485732354353,-0.30080016278280813
-0.42948596384110405,-0.30079984161209733
-0.4297858110495204,-0.3004000453342089
-0.4297858461417181,-0.3003999974698978
-0.42978587557356346,-0.3003999554866735
-0.43218578848893996,-0.2969000824850828
-0.43218590318175537,-0.29689991861576087
-0.43368582917839876,-0.2948000222204601
-0.4336858610372055,-0.2947999778640916
-0.43498577843529473,-0.293000092235968
-0.4349858947378252,-0.29299989800928183
-0.43688576982931765,-0.2891001544004289
-0.43688583994134567,-0.2890999975733997
-0.43688589926132276,-0.2890998373659751
-0.43758584504987574,-0.2870000000003162
-0.438185820435037,-0.2852000738448324
-0.4381858707640037,-0.28519992653137943
-0.43958583131364365,-0.2812000392466938
-0.4395858590985482,-0.28119996086472926
-0.440985835702967,-0.277300026038134
-0.4409858434532633,-0.27730000408248734
-0.44098585518326033,-0.2772999696001623
-0.4414858450498757,-0.27580000000031624
-0.4422858450498757,-0.2734000000003162
-0.44358583571467186,-0.26950002800592776
-0.44358584439539744,-0.2695000014639174
-0.44358585420009133,-0.26949997026211636
-0.44478583621746876,-0.26560002870563987
-0.44478584048352715,-0.2656000145514847
-0.44538578278380875,-0.2635002179315539
-0.4453859167241087,-0.2634997849776173
-0.4459858357146719,-0.26170002800592773
-0.44598584439539746,-0.26170000146391736
-0.44598585420009135,-0.26169997026211633
-0.44718584504988285,-0.25780000000029407
-0.44838580938482303,-0.25390011591173844
-0.44838588340018104,-0.2538998849494003
-0.44928584504987573,-0.2512000000003162
-0.44968584504987574,-0.25000000000031625
-0.4509857335715239,-0.2461003344353717
-0.4509859788531476,-0.2460996738548469
-0.45258575973461873,-0.24220020795626107
-0.45258593924413726,-0.24219979591276408
-0.45318577676655925,-0.2409001479475164
-0.45318591792086965,-0.24089985425835084
-0.45448583302732065,-0.23830002404544892
-0.4544858568238141,-0.23829997583277832
-0.45638583306848607,-0.23440002459371476
-0.4563858427153717,-0.2344000045255456
-0.4570856432172745,-0.2329004324987629
-0.4570860855353545,-0.23289958773953748
-0.4584857686173824,-0.2305001310274897
-0.4584858402661021,-0.23049999956057904
-0.4584859063717968,-0.2304998593206249
-0.4601857806964358,-0.22660014763468836
-0.460185840858219,-0.22659999709116738
-0.46018589043352326,-0.22659984683050766
-0.4609857951203736,-0.22390016851238784
-0.46098590062800526,-0.22389983326592752
-0.46138584504987573,-0.22270000000031623
-0.46268582043503664,-0.21880007384483355
-0.46268587076400336,-0.21879992653138053
-0.46408582420858285,-0.21480005954686765
-0.4640858666098977,-0.21479994071025693
-0.4648858281562939,-0.21260004645766736
-0.4654858281443055,-0.2109000478993926
-0.4654858430305416,-0.21090000437566295
-0.46548586139648096,-0.21089994687385022
-0.46668580938482335,-0.20700011591173734
-0.46668588340018136,-0.20699988494939925
-0.46798581970923875,-0.2031000760222271
-0.46798584411350796,-0.20309999887836921
-0.4679858654897843,-0.20309992335066618
-0.4687857628509515,-0.200100308246289
-0.4687859459321245,-0.20009969735356967
-0.4690858450498757,-0.1992000000003162
-0.47038580728491663,-0.1953001132951936
-0.4703858853987879,-0.19529988759977604
-0.47178582593720453,-0.1914000532427581
-0.4717858441755766,-0.19140000064888202
-0.4717858620814145,-0.19139994512091418
-0.47268572195505143,-0.18850039663919513
-0.47268599928869987,-0.18849961440326043
-0.47308582750848877,-0.1875000438537882
-0.4730858449951238,-0.18749999896247832
-0.47308586068642866,-0.18749995644134804
-0.47448584504986824,-0.18360000000033788
-0.4758856771762775,-0.1797004676481978
-0.47588605661400557,-0.17969955042655672
-0.47668583037610945,-0.17800003118208593
-0.4766858593102217,-0.17799996862756837
-0.4776858239145083,-0.17580004649813788
-0.4776858465557896,-0.17579999536388263
-0.4776858625937251,-0.1757999572371893
-0.47928582968286854,-0.17190003745740218
-0.4792858607071299,-0.17189996266379431
-0.480585825076668,-0.16880004762874196
-0.48058584585560327,-0.1687999966698419
-0.4805858619928751,-0.1687999548189864
-0.48088583211787056,-0.1680000344856651
-0.4808858574935386,-0.16799996533582737
-0.4822857823819107,-0.16410017457536225
-0.4822858386283932,-0.1640999984316458
-0.4822858823665668,-0.16409981808148277
-0.4830858381094822,-0.1602000338347701
-0.4838858232898216,-0.15620010880062618
-0.4838858691195396,-0.15619989168685292
-0.48448582996621425,-0.15350006787681716
-0.4844858440369592,-0.15350000031757738
-0.48448585656395865,-0.15349993091589315
-0.4846858131732993,-0.15230019125984895
-0.48468588401254836,-0.15229981005732238
-0.4854858320194212,-0.14840006352381763
-0.4854858442861086,-0.14839999970267007
-0.4854858548862376,-0.14839993606405813
-0.4857858056489817,-0.1464502561062213
-0.4857858971183895,-0.14644974616634712
-0.48618583201942117,-0.1445000635238176
-0.48618584428610856,-0.14449999970267005
-0.48618585488623756,-0.14449993606405812
-0.48678583485911725,-0.14060006624034002
-0.48678584454339213,-0.14059999741958512
-0.4867858516332286,-0.14059993581286073
-0.4871858182021219,-0.13670026176615094
-0.4871858850621299,-0.13669973992075798
-0.4877858191158214,-0.132800168571763
-0.4877858764812177,-0.13279983236654286
-0.4883858342828099,-0.12960005742471772
-0.48838584501753607,-0.1295999964069536
-0.4883858528118242,-0.1295999456667908
-0.48848581871605606,-0.12890018433716782
-0.4884858779462643,-0.12889981672049575
-0.4891858450499113,-0.12500000000017666
-0.4898858394417914,-0.12110003124541592
-0.4898858445920138,-0.12110000151166393
-0.4898858501150612,-0.12109996707670445
-0.4904858450499154,-0.11720000000015206
-0.491085825264691,-0.11330012860411069
-0.49108586803690907,-0.11329987192976064
-0.4917858387283374,-0.10940003522037398
-0.4922858294695115,-0.10650009036645067
-0.49228584315800067,-0.10650000168875205
-0.49228585436632527,-0.10649990683606719
-0.492385830600625,-0.10550014449307
-0.49238586351591174,-0.10549985596538307
-0.4928858238709772,-0.10160016519587262
-0.49288583979387957,-0.10159999910937591
-0.492885845049927,-0.10159983400659289
-0.492885845049927,-0.0898000338834367
-0.49288584482386294,-0.0897999990869426
-0.49288584420488296,-0.0897999670432702
-0.4927858467482517,-0.08590006623465125
-0.49278584424148664,-0.08590000088247537
-0.49278583990385405,-0.08589993310101322
-0.49248586550951917,-0.08200026597466019
-0.49248583821216163,-0.08199973332713918
-0.49228584847723117,-0.0742001336648497
-0.492285845049927,-0.07419986629119084
-0.492285845049927,-0.07350008119563885
-0.4922858437923872,-0.07350000042404152
-0.49228583996108366,-0.07349991857847483
-0.4920858483029997,-0.07030005204913083


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_01_C001H001S0001000600.csv <==
X,Y
-0.47431788962461535,-0.05040011142510295
-0.47431787080155247,-0.05039989019871481
-0.47371789637325523,-0.04690003936698068
-0.473017912142063,-0.04300012545426149
-0.4730178702433917,-0.04299987402196916
-0.47241792881977274,-0.03910025476844645
-0.4724178633250396,-0.03909974357908541
-0.4720178924493864,-0.03520002754146632
-0.4720178896050614,-0.035200001215671094
-0.47201788604101325,-0.03519997133112081
-0.47151790366040086,-0.031200112286221677
-0.47151787807900536,-0.03119988743025131
-0.4711178927861579,-0.02730003082498838
-0.471117889725639,-0.02730000266854166
-0.4711178853455881,-0.027299966623523377
-0.4706178948744815,-0.023400040948892312
-0.47061788470579563,-0.02339995900977585
-0.4703179189224208,-0.02090024414831869
-0.4703178721049616,-0.020899754724811186
-0.47021789268797165,-0.019500042886951556
-0.4702178887018818,-0.019499992993809622
-0.4702178859580743,-0.019499964251173535
-0.46981790288362313,-0.015600129275274415
-0.46981787965763006,-0.015599870429152356
-0.4695178996307451,-0.011700130079647871
-0.4695178829429325,-0.011699869707157928
-0.46931790303406995,-0.007800261484338426
-0.46931788962461535,-0.007799738172002764
-0.46931788962461535,-0.0039000331909771688
-0.4693178894031822,-0.003899999106711612
-0.4693178887968125,-0.003899967715678207
-0.46921789298193434,-1.309354275138771e-07
-0.46921788962461536,1.3097848738437817e-07
-0.46921788962461536,0.003899966809022831
-0.4692178894031822,0.0039000008932883875
-0.46921788879681253,0.0039000322843217926
-0.46911789036029916,0.0077999713083451265
-0.4691178897134064,0.007799992000088015
-0.46911788774509317,0.0078000366507096726
-0.46891788962461406,0.011700000000051215
-0.4687178896246141,0.015600000000051214
-0.4685178896246141,0.019500000000051216
-0.46831789465141493,0.023399901977433937
-0.46831788764364385,0.023400001287124765
-0.4683178773287947,0.02340009590746475
-0.46781788962460724,0.027300000000127167
-0.46731789167407306,0.031199984014293747
-0.4673178876255786,0.031200015992356455
-0.46681789827039505,0.03519993083382472
-0.4668178890097117,0.03519999751453989
-0.46681787673256636,0.03520007090635984
-0.46641794698747,0.037399684504389685
-0.46641785215733644,0.037400318471929574
-0.4662179289603435,0.03909966564636999
-0.46621787238267304,0.039100336217901974
-0.46601789632383867,0.042999869365171424
-0.46601788627170304,0.04300013076359219
-0.46591789036021747,0.04689997131153044
-0.46591788971363646,0.04689999199371395
-0.46591788774492976,0.04690003665389485
-0.46571789632383864,0.050799869365171425
-0.465717886271703,0.05080013076359219
-0.46551789298193436,0.058599869064572485
-0.4655178896246154,0.05860013097848738
-0.4655178896246154,0.07029993632293799
-0.46551788887521683,0.07029999644707406
-0.46551788618246615,0.07030006712193634
-0.46531789632383863,0.07419986936517141
-0.465317886271703,0.07420013076359216
-0.4652379063892717,0.07731934617841338
-0.465237956355213,0.07732065062327595
-0.46611787628787243,0.08589986996670539
-0.46611787628787377,0.08590013003328167
-0.46571789244017736,0.08979997254832185
-0.46571788962539956,0.08979999860495183
-0.46571788602981656,0.08980002875845249
-0.4652178923770596,0.09379997798050829
-0.4647178935375073,0.09769996947950223
-0.4647178897977226,0.09769999731942577
-0.46471788453840807,0.09770003306042407
-0.46441792881977273,0.09964974523155352
-0.4644178633250396,0.09965025642091456
-0.46421789938581903,0.10159990482831524
-0.4642178880007081,0.1015999985135381
-0.464217872502846,0.10160009539280387
-0.4635179007318938,0.10549993811668089
-0.46351788885623335,0.10549999989878882
-0.4635178754994914,0.10550006120898449
-0.462978032942386,0.10783937895644125
-0.46297782459488385,0.10784063403993302
-0.4628178941752545,0.10939995563131906
-0.46281788546147234,0.1094000444069053
-0.46268027493024094,0.11086789007337387
-0.4626802336780818,0.1108685819148204
-0.46261789298193434,0.11329986906457248
-0.46261788962461536,0.11330013097848739
-0.46261788962461536,0.11719996766617907
-0.46261788943607585,0.11719999745661816
-0.46261788870717996,0.11720003486255871
-0.46251789316086744,0.12099986562243503
-0.4625178896246154,0.12100013442411262
-0.4625178896246154,0.12109996680847068
-0.4625178894031676,0.12110000089440821
-0.46251788879682704,0.12110003228375696
-0.46241789036218156,0.1249999712349288
-0.4624178897081039,0.1249999921468673
-0.4624178877488545,0.12500003657736258
-0.4622178896246141,0.1289000000000512
-0.46201789790718506,0.13279983848991758
-0.4620178844851395,0.1328000000469804
-0.4620178611660376,0.1328001585550225
-0.4613178950831214,0.1366999695884128
-0.46131788969052406,0.1366999986219924
-0.4613178831414043,0.13670003160575545
-0.4605178961205907,0.1405999683322219
-0.4605178889840493,0.14060000203798145
-0.46051788283385847,0.1406000294267272
-0.45961788962458977,0.14450000000022484
-0.4587179168547728,0.14839988200276488
-0.45871788695234444,0.14839999886601407
-0.458717851213359,0.14840011523393132
-0.45861805631164126,0.14869949993908463
-0.4586177752781998,0.14870051455897978
-0.45781789808820234,0.1522999619139682
-0.45781789035939846,0.1522999954810265
-0.4578178787999673,0.15230004221625343
-0.4568179273002425,0.15619985306518025
-0.45681785632713795,0.15620014798889953
-0.455917897808221,0.16019996362853073
-0.4559178896494896,0.16019999869281568
-0.4559178800477294,0.16020003734998164
-0.4549178987907066,0.16409996425237053
-0.454917888325859,0.16410000387349313
-0.45491788060655863,0.16410003156333877
-0.45471789542435226,0.1647999797010608
-0.45471788390874274,0.16480002032324073
-0.45381789833346436,0.16799996903534165
-0.45381788882752694,0.16800000203563437
-0.45381788080533286,0.1680000286628186
-0.45261788962457117,0.1719000000002941
-0.45141789886207395,0.17579996997841021
-0.4514178884132124,0.17580000320896613
-0.4514178807747587,0.1758000265497324
-0.4508179598352166,0.17759978936835852
-0.4508178286294591,0.1776002134831868
-0.4502180310865707,0.17969950488329628
-0.4502177986550746,0.17970050683038752
-0.4495179807034189,0.18359949256104072
-0.4495178500838792,0.18360051402960872
-0.4492178896246124,0.1875000000000767
-0.44891788962461243,0.19140000000007668
-0.4486178994626062,0.19529987210615746
-0.448617854882126,0.19530012317805515
-0.4475179188413081,0.19919989641368235
-0.447517887170708,0.19920000027486146
-0.4475178521939861,0.19920009981519268
-0.44691791272168424,0.2007999384079977
-0.44691788870541926,0.20080000002641116
-0.4469178635431531,0.20080005998757125
-0.4459179320192052,0.20309990249265136
-0.44591784926809747,0.20310009836920956
-0.4443179046775494,0.20699996330867046
-0.44301792222427366,0.21009992226253457
-0.443017888946372,0.21009999808494495
-0.4430178512735963,0.21010007670227437
-0.4426179610075381,0.2108998572343907
-0.4426178227355849,0.21090014492645223
-0.4408178932968555,0.21479999204369937
-0.4408178859658547,0.21480000796340376
-0.4391181222287515,0.21849949374415767
-0.43911771344280365,0.21850052854559743
-0.43901792036334736,0.21879990778396644
-0.43901784564939933,0.21880008568976442
-0.4390178449986468,0.2188000870208802
-0.43701796301385076,0.22269985689123253
-0.437017820775448,0.2227001453484671
-0.4352188732313776,0.22649792349706022
-0.43521852284954243,0.2264987565520425
-0.4352182474464626,0.22649961730820864
-0.43521804917653195,0.22650049903212716
-0.4352179295907552,0.22650139482634232
-0.4352178896246154,0.22650229768333077
-0.4352178896246154,0.2265998637866909
-0.4352178754819761,0.22659999619900767
-0.43521787521143246,0.22659999701582387
-0.4352178212087302,0.2266001159050853
-0.43521782024378725,0.22660011764602503
-0.4329179253311012,0.2304999394544926
-0.43291788897357075,0.2304999992098722
-0.4329178504545788,0.23050005875535762
-0.43031788962444745,0.2344000000005547
-0.4277179285606177,0.23829994159629936
-0.4277178896221579,0.23829999830033288
-0.4277178466763908,0.23830005726463285
-0.4274180197007526,0.23869982656548372
-0.42741776702134443,0.2387001787967467
-0.4250180649255926,0.24219974435305147
-0.42501773014228583,0.24220026580415951
-0.42351794554493377,0.2446999067997463
-0.42351783569922247,0.24470009436970314
-0.42271795351620145,0.24609988818998998
-0.42271782857092866,0.24610011338567034
-0.420617912546783,0.2499999574305123
-0.42061786710608573,0.2500000427854534
-0.4196179114747358,0.2518999584850182
-0.41961786701554044,0.2519000411076659
-0.4185179610110568,0.253899870206727
-0.41851782203037663,0.25390013180900706
-0.4165179354091954,0.2577999107203104
-0.41651788700021547,0.2578000007200712
-0.4165178380426132,0.25780008382103653
-0.41571792566839955,0.25909994142913373
-0.41571788891177136,0.25909999939579564
-0.4157178504115937,0.25910005664134367
-0.41391795985098995,0.2616998985622157
-0.4139178874433576,0.26169999793543464
-0.41391780972902836,0.26170009442242365
-0.4117178896243788,0.2643000000006459
-0.41061789866928483,0.26559998931121154
-0.41061789857454767,0.2655999894123643
-0.4078179189617052,0.2688999654245111
-0.4078178605950549,0.2689000348358346
-0.40731790791034306,0.2694999780574889
-0.4073178893551036,0.26950000007233726
-0.4073178710048767,0.2695000213583103
-0.4039180420911832,0.2733998251122528
-0.4039177452529203,0.2734001816292557
-0.40081791097351405,0.27729997314205707
-0.40081790946139423,0.2772999748532014
-0.40001797179596515,0.27829989728616356
-0.4000178101231475,0.2783001047977258
-0.3978179170841868,0.28119996380362866
-0.3961179908573857,0.28339986899322683
-0.3961177926880821,0.2834001342201386
-0.3948179443161571,0.28519992427357327
-0.3948178871801453,0.2852000004125302
-0.39481783077106386,0.285200070171906
-0.3922180682750581,0.28829978699406666
-0.39221772282024575,0.28830022240615955
-0.391617976396971,0.2890998843038593
-0.391617885336104,0.2890999988172437
-0.3916177916868318,0.2891001038738039
-0.38831791541674465,0.29259997264510845
-0.38831788936772643,0.29259999986867047
-0.388317863098272,0.2926000265267576
-0.38791794470001,0.2929999449250196
-0.3879178879881614,0.2929999999335466
-0.3879178321752044,0.29300005088421405
-0.38441789641741886,0.296099993983967
-0.38441788284185013,0.2961000060295737
-0.38351791358867104,0.2968999786990662
-0.3835178653944039,0.2969000209999732
-0.3805178896242703,0.29950000000075566
-0.3790179079218732,0.3007999841428332
-0.3790178714020315,0.30080001594521466
-0.3766179092405452,0.30289998283651515
-0.37661786983387824,0.30290001696394897
-0.3745181875720388,0.3046997446169542
-0.3745176121412026,0.304700277483827
-0.3727178896243225,0.3065000000007071
-0.37061847387795704,0.3085994157470725
-0.3706179150322976,0.3086000216068593
-0.3706174068371463,0.308600670538474
-0.36881790088934513,0.3110999843548646
-0.3688178784186373,0.31110001568868983
-0.36781790516863155,0.31249997823869785
-0.3678178997800602,0.3124999856998128
-0.36491788962393634,0.31640000000124424
-0.3620179144850914,0.32029996656727705
-0.3620178642217764,0.3203000330240308
-0.36101791074569173,0.32159997254294087
-0.3610178840921682,0.321600006710617
-0.36101787332105784,0.3216000201857103
-0.3589179746554002,0.3241998947241436
-0.3589178870226298,0.3241999975282242
-0.35891779386378037,0.3242000957612492
-0.3571179079308721,0.3259999816941575
-0.357117894946365,0.32599999454773176
-0.3571178653867758,0.3260000231365476
-0.3549179755574287,0.32809991797365157
-0.35491780562151815,0.3281000840035114
-0.3532179087717512,0.3297999808532784
-0.3532178913724071,0.3297999980691547
-0.35321786817707895,0.32980002051546214
-0.35091797165812677,0.3319999215335903
-0.3509178093540331,0.3320000802709965
-0.34931794413436656,0.333599945490663
-0.34931789028294347,0.33359999774104265
-0.3493178303657682,0.3336000524217384
-0.34671812368823024,0.3358997929441758
-0.3467176686510684,0.33590022097396116
-0.34531790772299076,0.3372999819020388
-0.34531790614781444,0.33729998346151085
-0.34271809821568827,0.33979979943208644
-0.34271769271761215,0.3398002120540885
-0.34141797377789307,0.34119990937378597
-0.3414178836780137,0.3411999893813686
-0.3414177685166701,0.3412000181472818
-0.34141776824273923,0.341200018195096
-0.02261690428054579,0.3889858815249772
-0.02261592319920584,0.388986078119531
-0.02261496604987591,0.3889863697274431
-0.02261404201071837,0.38898675355246776
-0.022613159942400173,0.3889872259140837
-0.02261232830312735,0.3889877822827871
-0.022611555067538813,0.388988417323525
-0.022610847650237027,0.38898912494685367
-0.022610212834688958,0.3889898983673306
-0.022609656708178997,0.3889907301685804
-0.02260918460343763,0.3889916123744109
-0.022608801047505556,0.38899253652529747
-0.02260850971832363,0.3889934937595018
-0.02260831340946486,0.38899447489804767
-0.022608214003346675,0.38899547053273864
-0.022608212453180312,0.38899647111637387
-0.02260830877383041,0.38899746705429694
-0.02260850204167247,0.3889984487963992
-0.02260879040344956,0.38899940692869683
-0.022609171094043284,0.38900033226360164
-0.022609640462988696,0.38900121592802167
-0.022610194009478807,0.38900204944844585
-0.022610826425523096,0.3890028248321967
-0.022611531646846157,0.389003534644073
-0.0226123029110384,0.389004172077646
-0.022613132822401186,0.38900473102052685
-0.022614013422864652,0.38900520611297884
-0.0226149362682981,0.38900559279931185
-0.02261589250948128,0.3890058873715675
-0.02261687297696009,0.38900608700507466
-0.022617868268973027,0.38900618978553575
-0.022618868841605244,0.3890061947273827
-0.02261986510030571,0.38900610178322775
-0.3388177627010789,0.3438000181448119
-0.3388177644366391,0.343800017940976
-0.3388178618180885,0.34380001384683795
-0.33881779917410204,0.3438000904509275
-0.3375179604529831,0.3450999291720465
-0.3375178201978161,0.345100072204274
-0.3350179243367577,0.3476999638997748
-0.3350178542108474,0.3477000354141822
-0.33361796334335986,0.34909992628166975
-0.33361781742480373,0.3491000752085395
-0.3312179711938885,0.3515999150324095
-0.33121788684714903,0.3515999989336316
-0.33121780158190667,0.35160007630413753
-0.3297179208736412,0.35289997291796754
-0.32971785794058717,0.35290002657416747
-0.3266180254696799,0.35549988606589616
-0.32661788702127376,0.35549999422869877
-0.3266177381824535,0.3555000946519054
-0.32581793862946373,0.355999969372524
-0.32581788874186096,0.3559999997730391
-0.3258178398501034,0.35600002807851383
-0.3219180089467362,0.35819993269066974
-0.32191777214899536,0.3582000704859382
-0.31991798993766357,0.35939993981273727
-0.3199177907149065,0.359400062469841
-0.3180179440404753,0.36059996563263963
-0.31801788772985623,0.3606000002126969
-0.3180178350784571,0.36060003077021174
-0.31411836461966364,0.3627997320546594
-0.3141174458476883,0.362800316984034
-0.31341797750525763,0.3632999372286273
-0.31341788813791227,0.36329999825163806
-0.3134177970107361,0.3633000549900601
-0.31021790757898454,0.36519998934016257
-0.3068185204919091,0.36719962890216384
-0.306817318089757,0.36720045722836736
-0.30631799426737616,0.36759991628627203
-0.3063178871407551,0.36759999747324945
-0.3063177772635376,0.3676000720268787
-0.30241793141007883,0.37009997321499327
-0.3024178881958154,0.3701000003277552
-0.3024178480393452,0.37010002446249557
-0.30071831742950267,0.37109974835063825
-0.3007174882227491,0.3711002919291393
-0.29851791274978845,0.37269998318220154
-0.29531824424064407,0.3749997451202421
-0.29531755804786713,0.3750002842091013
-0.29461800683410705,0.3755998995351814
-0.2946178863457665,0.3755999966534752
-0.29461776166975495,0.3756000853037755
-0.29071798622409284,0.37819993560088355
-0.29071779451246316,0.3782000665790272
-0.2897178896241889,0.37890000000081925
-0.2867179452793902,0.3809999610421783
-0.2867178344919362,0.38100003969604124
-0.28421792121104433,0.38279997725828335
-0.2842179209034587,0.38279997745599204
-0.28281792019058766,0.38379997816767286
-0.2828178587396568,0.3838000213824183
-0.27891792646783364,0.3864999744936805
-0.27891785233876265,0.38650002485777035
-0.27861797625050183,0.38669994224994425
-0.27861788721509706,0.38669999902097824
-0.27861779996642594,0.3867000498106936
-0.275017925673454,0.38869997997345584
-0.2750178903901451,0.3886999992042496
-0.27501785200417306,0.3887000193192161
-0.27131791405759154,0.3905999874539472
-0.2713178650570513,0.3906000122844001
-0.27111793625171454,0.39069997668706846
-0.2711178432367282,0.3907000237892711
-0.26721791281758644,0.3926999881067797
-0.26721786631039474,0.39270001165772833
-0.2636184586136823,0.3944997155060846
-0.2636173603155961,0.3945003528732147
-0.26331800708243597,0.3946999216953215
-0.2633180068418236,0.39469992184629843
-0.2633177582014514,0.3947000505348909
-0.2633177577910683,0.3947000507058972
-0.2594178896239744,0.39620000000093336
-0.25551800136948705,0.39769995702189004
-0.25551777891620936,0.397700045586484
-0.25381790043439867,0.39839999554958244
-0.2516179677960158,0.3992999680214611
-0.2516178901926758,0.3992999982806243
-0.25161780842431775,0.39930002706748663
-0.2477180006053394,0.4005999630071461
-0.24771777951860022,0.40060003952593976
-0.24381798317900602,0.40199996641707614
-0.24381789043178864,0.4019999976878738
-0.24381779231122305,0.40200002654077993
-0.24271791555310504,0.40229999292935753
-0.24271789015862802,0.40229999971180286
-0.2427178629771966,0.4023000066626355
-0.23991791624090802,0.40299999334670766
-0.23991789985980766,0.4029999973486399
-0.2360179816377907,0.403899978766979
-0.23601788983772554,0.403899998171893
-0.23601779574053502,0.4039000144445626
-0.2321179222958781,0.40449999497450984
-0.23211788772085704,0.4045000000649653
-0.2321178587134793,0.40450000396384617
-0.22821814349190728,0.4049999674537913
-0.2282176377034944,0.405000045217448
-0.22431793975361197,0.40569999100332427
-0.22431788882625378,0.405699999621012
-0.22431783989811474,0.40570000690732916
-0.2207184314676266,0.40619992474489697
-0.22071735891222766,0.4062001326788778
-0.22031794362651716,0.40629998650030535
-0.22031788719288065,0.4062999999571728
-0.22031783740729993,0.4063000107120599
-0.21641795185028742,0.4070999872365753
-0.21641788933236078,0.4070999992527783
-0.21641782699324266,0.40710000963645376
-0.21251788962376744,0.4077000000009884
-0.20861792229587814,0.4082999949745098
-0.20861788772085704,0.40830000006496525
-0.20861785871347932,0.40830000396384614
-0.20471792311895898,0.40879999570673337
-0.2047178867169612,0.40880000012929657
-0.2047178589178423,0.4088000031503153
-0.20081801822818662,0.40919998681079284
-0.20081776139415353,0.4092000164406828
-0.19691808038340056,0.40969997554462545
-0.196917699919529,0.4097000316183615
-0.1939181594028792,0.41019995503780315
-0.1939176226363135,0.4102000593315359
-0.19301793038886952,0.410399990942079
-0.1930178487161421,0.4104000083922974
-0.1891180121332941,0.4111999748708303
-0.1891177677661152,0.41120002812198786
-0.18521788962384025,0.4121000000009744
-0.18131788962384027,0.41300000000097437
-0.17741793009423024,0.4138999906616536
-0.1765179561125711,0.41409998522567537
-0.1765178899347111,0.4140999990087166
-0.1765178219502013,0.41410001127991614
-0.17351793638254162,0.4145999922078594
-0.17351789088569552,0.4145999993574601
-0.17351784127336956,0.4146000061997577
-0.16961792311895899,0.4150999957067334
-0.1696178867169612,0.4151000001292966
-0.1696178589178423,0.4151000031503153
-0.16571800219336416,0.41549998845538993
-0.1657177773373938,0.41550001403678544
-0.16171795013939785,0.41599999243653496
-0.16171788913257526,0.41599999932384063
-0.16171782923620598,0.41600000464618825
-0.1578178896236921,0.41630000000099704
-0.15391791892735976,0.4165999977468688
-0.15391789604479136,0.41659999937470976
-0.15391785383224513,0.41660000183645624
-0.1500178896236666,0.4168000000009987
-0.14611788962366662,0.4170000000009987
-0.1422178896236666,0.4172000000009987
-0.13831788962366662,0.4174000000009987
-0.13441792620097284,0.41759999812523946
-0.13441788177049568,0.41760000008448805
-0.1344178608585358,0.41760000073856646
-0.1331182808891527,0.417633323301884
-0.13311750027211994,0.4176333732678253
-0.13051793807270584,0.41789999503186775
-0.13051784108878148,0.4179000040455729
-0.12931794801400154,0.4179999951351379
-0.12931789021399248,0.4179999992849365
-0.12931783043922263,0.4180000021930152
-0.1266179186860396,0.41809999892461464
-0.12661786055088578,0.4181000007464549
-0.12271802038720757,0.41819999664808766
-0.12271775898878681,0.4182000067002233
-0.11881792625201097,0.4183999981226221
-0.11881788166836542,0.4184000000881782
-0.11881786090961406,0.41840000073725675
-0.11491788962364104,0.41850000000099963
-0.11101802038720755,0.41859999664808767
-0.1110177589887868,0.4186000067002233
-0.10711795674553712,0.41879999655885153
-0.10711788607071762,0.4187999992516007
-0.10711782594653724,0.418800000001
-0.10321802060210278,0.418800000001
-0.10321775868818787,0.41880000335831896
-0.09931789289549409,0.418899999917106
-0.0953179250954847,0.41899999911420355
-0.09531788250536243,0.4189999998830234
-0.09531786125713024,0.41900000000099996
-0.06801792281514472,0.41900000000099996
-0.0680178887292072,0.4189999997795522
-0.06801785733985845,0.4189999991732116
-0.06411802055904291,0.41890000335831895
-0.064117758645128,0.418900000001
-0.05241792281514471,0.418900000001
-0.05241788872920719,0.4188999997795522
-0.052417857339858424,0.41889999917321163
-0.04851802055904291,0.41880000335831896
-0.048517758645128015,0.418800000001
-0.025017922815144714,0.418800000001
-0.02501788872920719,0.41879999977955223
-0.025017857339858424,0.41879999917321165
-0.021118020559042914,0.418700003358319
-0.021117758645128017,0.418700000001
0.025682082009908173,0.418700000001
0.02568210325811832,0.4186999998830236
0.025682145848265593,0.4186999991142033
0.029681982711237828,0.418600003192629
0.029682238081447102,0.418600000001
0.12338207718485526,0.418600000001
0.1233821112707928,0.41859999977955226
0.12338214266014154,0.41859999917321167
0.1272819794409571,0.41850000335831894
0.12728224135487198,0.41850000000099996
0.13898207720280803,0.41850000000099996
0.13898211123487889,0.4184999997800218
0.13898214267810152,0.41849999917275116
0.1428819794409571,0.41840000335831895
0.14288224135487199,0.41840000000099997
0.14678207720280803,0.41840000000099997
0.1467821112348789,0.4183999997800218
0.14678214267810152,0.41839999917275117
0.1506819794409571,0.41830000335831896
0.150682241354872,0.418300000001
0.15468207720280805,0.418300000001
0.1546821112348789,0.4182999997800218
0.15468214267810154,0.4182999991727512
0.1585819794409571,0.418200003358319
0.15858224135487198,0.418200000001
0.16248207720280805,0.418200000001
0.1624821112348789,0.4181999997800218
0.16248214267810154,0.4181999991727512
0.1663819794409571,0.418100003358319
0.16638224135487198,0.418100000001
0.17028207080878005,0.418100000001
0.1702821071316881,0.41809999971968625
0.1702821531616786,0.41809999862082975
0.1733819923818668,0.41800000380727526
0.17338211097295658,0.4179999972361548
0.17338222671579978,0.41799998545858086
0.17418160950597428,0.41790006260980905
0.1741826149789774,0.4178999870624723
0.17808208161131348,0.4178000007385662
0.1780821025232519,0.41780000008448853
0.17808214695374716,0.41779999812523916
0.1819821103764358,0.41760000000099873
0.1858821103764358,0.4174000000009987
0.1897821103764358,0.4172000000009987
0.19368207458501582,0.41700000183645614
0.19368211679755187,0.41699999937471033
0.19368213968013215,0.41699999774686847
0.19758211037646128,0.41670000000099705
0.20148211037646127,0.41640000000099703
0.20538207777104142,0.4161000025091063
0.20538211078626584,0.4160999997567921
0.2053821424798243,0.41609999670834474
0.20928209747717413,0.4157000013240012
0.20928212327912082,0.4156999987107314
0.2132820743334714,0.4153000036052963
0.21328211166550218,0.4152999996045695
0.21328214499030654,0.41529999556332586
0.21718211037651178,0.4148000000009919
0.22108204483802132,0.41430000840336245
0.2210821086964873,0.41429999937549133
0.22108217692514145,0.41429998790124245
0.2221820724201125,0.4141000069021568
0.2221821077212329,0.41410000020801335
0.2221821506853619,0.41409999136338477
0.22498206655644984,0.4135000093910087
0.22498215427741794,0.41349999099568063
0.22693186172599308,0.4131000510062294
0.22693236125294491,0.4130999614046179
0.22888207835655683,0.41280000492713914
0.22888211139580308,0.4127999996295026
0.22888214121398806,0.4127999944660615
0.23278211037656127,0.4121000000009843
0.23668211037656126,0.41140000000098426
0.2405820758751374,0.4107000061935475
0.24058214491965815,0.4106999940452779
0.24348197827954723,0.41020002277633155
0.2434819789387627,0.4102000226447795
0.2434822335865387,0.4101999506608082
0.2434822354434043,0.4101999499742692
0.24448194025791653,0.40980006804846425
0.24448228282579518,0.40979993809614584
0.24838205578701064,0.408400019597248
0.24838211191351117,0.408399998727016
0.24838216228681811,0.40839997870449274
0.25228187387914974,0.40680009702558745
0.25228235143003497,0.4067999149233015
0.2539820516384263,0.40620002073210454
0.2539821094868803,0.4061999995183955
0.25398216863936507,0.40619997616622483
0.25618198564010053,0.4053000510295603
0.2561821085957815,0.40529999690126184
0.25618222929153317,0.40529993596990194
0.2600820688837949,0.40320002234329944
0.2600821514507282,0.40319997689682907
0.261682072610837,0.4023000212442679
0.26168210913977935,0.4023000002869375
0.2616821484254721,0.40229997684085655
0.2639817919290919,0.4009001938386533
0.26398244210349014,0.4008998298846595
0.26788207086976096,0.39890002026093085
0.26788211362118003,0.3988999978657856
0.2678821458076074,0.39889998031713125
0.2687820726365828,0.3984000209677005
0.27178201432934207,0.3967000544278068
0.27178220757887017,0.3966999476613358
0.2756819740951891,0.394600073383318
0.27568224881866205,0.39459993077997935
0.27588206220972866,0.394500024084446
0.2758821122685432,0.3944999983919567
0.27588215538970207,0.39449997512536183
0.2796820857174333,0.3924000136284578
0.2796821351110512,0.3923999865095028
0.28298201128044714,0.3906000540534686
0.2829821084608969,0.3905999982256741
0.2829822048988846,0.3905999369862019
0.28358179397511196,0.39020021093538365
0.2835824415818289,0.3901998131673078
0.2874820652944976,0.3880000254319562
0.2874821097189062,0.3879999997753133
0.2874821547711692,0.38799997251869045
0.28958199486566116,0.3867000715078144
0.2895821075065453,0.38669999756458473
0.2895822183755959,0.3866999160018803
0.2913820748491623,0.3853000276335509
0.29138214541249,0.385299971746361
0.29448206926677173,0.3828000331541983
0.2944821123545435,0.3827999976647103
0.2944821478522669,0.38279996720993176
0.2952820896715755,0.3821000181180368
0.2952821097399303,0.38210000036650826
0.295282131212724,0.3820999809509875
0.2987817437727902,0.3789003351817842
0.29878250776447113,0.3788997019601852
0.2991820197152455,0.3786000679971044
0.2991821104457496,0.3785999967509814
0.2991821931450381,0.37859992572178286
0.303082058856729,0.375100046236932
0.3030821101005629,0.37509999897983737
0.30308215897211327,0.3750999514056855
0.3031818012915697,0.3750003090862291
0.3031824447296095,0.3749997184406969
0.3069820733742512,0.37180003116099863
0.30698214678313657,0.3717999681454208
0.30778180065490635,0.3711002710076223
0.30778244089111834,0.3710997547806363
0.3108820842059088,0.36880001941804985
0.31088213629823586,0.3687999802512753
0.3129820063702779,0.36720007924400516
0.3129822163773723,0.36719992344496466
0.31478211037697007,0.3659000000008107
0.3183820267966646,0.3633000603643647
0.31838218331443446,0.3632999270633644
0.318681521206042,0.3630005891717568
0.3186821323303962,0.36300002585231694
0.31868278721622256,0.36299951406493713
0.322581966483959,0.36020010330861363
0.3225822577642635,0.36019990174261596
0.32378205817523753,0.35940003480196653
0.32378210903433713,0.3593999999862901
0.3237821616670285,0.3593999620081749
0.326482083817541,0.357400019674462
0.32648213706314344,0.3573999804993764
0.32908202982775675,0.3555000588636974
0.3290820328258303,0.3555000565816804
0.32908217891026725,0.3554999314169892
0.3290821802421473,0.3554999301356515
0.3303821103770917,0.3542000000007071
0.33298199090721525,0.3516001194705836
0.3329821056787976,0.35159999684610654
0.33298221344809364,0.3515998652155653
0.33428200831718513,0.3499001334636763
0.3342822167698392,0.3498998699651346
0.33608205690622867,0.34770006535399206
0.336082164920848,0.34769993553990963
0.33828207327314846,0.3451000438508272
0.3382821072878237,0.3451000027227134
0.3382821478747223,0.34509995125380116
0.33928204052420025,0.3438000908094798
0.3392821822486779,0.3437999107808162
0.34218208368853226,0.34020003313134184
0.34218210802007126,0.34020000240644543
0.3421821379108915,0.3401999632889909
0.34248193021523543,0.3398002402165323
0.34248230433417154,0.33979977077870904
0.3457811784523106,0.33590110136636286
0.34578182883646147,0.335900401844044
0.3457825416976492,0.3358997661082929
0.3457833108067695,0.3358991997142786
0.34608201420720575,0.3357000641139878
0.346082015817747,0.3357000629868517
0.34608210285071633,0.33569999288370805
0.3460821858325609,0.33569991275532485
0.34928209109617164,0.332000022294275
0.3492821297864013,0.3319999778186425
0.34998210267854485,0.3312000087990497
0.35268201347118067,0.3281001112630531
0.3526822104552865,0.32809989158266395
0.3538820724779524,0.3268000410581092
0.35388211091848276,0.3267999984894066
0.353882145506335,0.326799958484334
0.3560820569186444,0.32420006317887745
0.35608210778147054,0.32420000105489183
0.3560821610183544,0.32419993148607623
0.35778208454515537,0.3219000349498162
0.35778210978334024,0.32190000018928583
0.3577821352807376,0.3218999637772518
0.35888205953740665,0.3203000739493695
0.35888211019627403,0.3202999974184201
0.3588821549065327,0.32029992449432615
0.36118209329734535,0.3164000289620787
0.3611821109280596,0.31639999861179874
0.36118212598774924,0.31639997190160285
0.3616820276952207,0.3155001488281543
0.36168219797155315,0.31549985400999614
0.3634820765345349,0.3125000564050265
0.3634821449433128,0.3124999440364002
0.36558209309437617,0.3091000279822975
0.36558212729841794,0.30909997179855475
0.36588146319642395,0.30860107863521136
0.3658821711759732,0.30860004747088465
0.3658829998420487,0.3085991105357501
0.3694821103770917,0.3050000000007071
0.36978178263386313,0.30470032774393574
0.36978246644675755,0.304699703275991
0.37338190923518566,0.30170016761896756
0.3733823198393814,0.3016998429040025
0.3745820456777719,0.3008000485252096
0.37458211210220815,0.3007999970440999
0.37458216951003814,0.3007999496282014
0.3772818983968387,0.29850018057648237
0.3772823318775084,0.29849983123849616
0.37938206632811855,0.2969000335618409
0.37938210938768296,0.2969000000107229
0.37938215351821614,0.2968999640497755
0.3811820318880142,0.29540006540827707
0.38118219015821403,0.2953999361758171
0.3841819994398287,0.2930000887505253
0.3841821088451132,0.2929999961224044
0.3841822098125832,0.2929999005652156
0.38508199387162184,0.292100116506177
0.38508223057825713,0.2920998873121153
0.38828203719507925,0.2891000686088445
0.38828203840796927,0.2891000674261713
0.38828217050482844,0.2890999225999547
0.3882821723374649,0.28909992033738274
0.3889818282490421,0.2882003627367836
0.38898242392726834,0.2881996640540903
0.39178207906757745,0.2852000335466162
0.39288208817795817,0.28400002421794507
0.3928821327333173,0.2839999759247729
0.3954819816647602,0.2812001386139883
0.3954822441315674,0.28119986624623144
0.3967820922784234,0.27990001809937537
0.39678209383789537,0.27990001652419916
0.39928208406045007,0.2773000273700076
0.39928213628451875,0.2772999722427505
0.4006819902071634,0.2758001287542027
0.40068223491280414,0.2757998754649947
0.40468209122966303,0.2718000191481358
0.40468210844553937,0.2718000017487917
0.4046821308918468,0.27179997855346355
0.4068820319099749,0.2695000820345114
0.40688219064738107,0.26949991973041776
0.40858209207054214,0.2678000183072567
0.4085821049241164,0.26780000532274956
0.4085821335129322,0.2677999757631604
0.4106820283500362,0.26560008593381335
0.41068219437989606,0.2655999159979028
0.41248209001698427,0.2638000203608145
0.41248210695239396,0.2638000032334306
0.41248213347999846,0.26379997574265546
0.4144819960204023,0.2617001200752314
0.4144821060401449,0.2616999967799197
0.4144822083947487,0.2616998658713019
0.41638208910019603,0.25910002911647934
0.41638211419831284,0.25909999425782937
0.4163821269793562,0.2590999760196867
0.41728204735396646,0.25780009103413853
0.4172820475153179,0.2578000907899328
0.4172821567105472,0.2577998996108666
0.41728215671763097,0.25779989959635247
0.41908196700958344,0.2539003106304553
0.4190822742016102,0.2538996996558413
0.42028207385278343,0.2517000669620239
0.4202821096150589,0.2516999990037283
0.42028214262335506,0.25169993147753633
0.42108203638760766,0.2500001572284995
0.4210821896702717,0.24999984537911157
0.42308181053929617,0.2461005846845139
0.4230824826337497,0.24609945853650678
0.4241820944155913,0.24450002321746456
0.42418212646662096,0.2444999768720364
0.4257818249102328,0.2422004103593443
0.4257824345362555,0.2421996194660414
0.4280819898393631,0.23950014150152388
0.4280822359816876,0.239499862977513
0.42918209014980585,0.2383000220668385
0.42918211079385465,0.23829999927944792
0.4291821295521151,0.238299978086398
0.4319820932128968,0.23510001961693316
0.4319821273403353,0.2350999802102608
0.43258208919983265,0.2344000247075139
0.43588202730643183,0.23050009817512068
0.4358820280046862,0.23050009730648682
0.43588209779641063,0.23049999569382712
0.4358821103773846,0.23049987055150764
0.4358821103773846,0.2304033579616977
0.4358821675531495,0.23040227852903966
0.4358823384405796,0.23040121117651233
0.4358826211272421,0.23040016784905548
0.4358830124495381,0.23039916022273982
0.43588350802810744,0.23039819957409804
0.43588410231683855,0.23039729665392691
0.43868202661810335,0.22660011367363894
0.4386821075659268,0.22659999720911403
0.43868218072469,0.22659987849128654
0.43978207038290185,0.22470006908164783
0.439782151445972,0.22469993155263127
0.4409820904643737,0.22270003318862855
0.44328206599470654,0.21880007525784625
0.4432821080655047,0.21880000104884306
0.44328215035648305,0.2187999200420392
0.4436819989891381,0.21800022277672904
0.44368223248733746,0.2179997829159013
0.44548207108955695,0.21480006984528888
0.4454821507555859,0.21479993078049664
0.4475819560593704,0.2112002645454376
0.44758228026227226,0.21119974517297138
0.4477820435236416,0.21090010028091732
0.44778210834274723,0.21089999789966948
0.44778216715950087,0.21089989454775043
0.44988209560000986,0.20700002744394813
0.45148206916500416,0.20400007727346334
0.4514821529081341,0.20399992344491008
0.4519820916703879,0.20310003367285326
0.451982106341123,0.20310000679007834
0.451982131555203,0.20309995870349568
0.4539820397647541,0.19920013769487105
0.45398210639583975,0.19919999746112832
0.4539821636222577,0.19919985547838012
0.4553813345282476,0.1954021058764074
0.45538177161435944,0.1954010920334741
0.45538231553411157,0.19540013126655864
0.4553829599374288,0.19539923479228274
0.45538369730112505,0.19539841307667374
0.4554820218743356,0.1953000885034632
0.45548209907556464,0.195299994554623
0.4554821231365678,0.19529987559801565
0.45588211037737936,0.19140000000010202
0.4566820326717494,0.18360075762999473
0.4566821382804933,0.18360000497987772
0.4566822995411059,0.18359926226161336
0.4576818700343527,0.1797009373379508
0.4576821533941161,0.17970001547992337
0.45768252240423685,0.1796991244431626
0.45928189139791215,0.17630046533160257
0.4592823749726963,0.17629955900809083
0.45958202562337214,0.17580014125696453
0.45958210516676723,0.17579999844249738
0.45958217660225037,0.17579984807257532
0.4612821103773013,0.1719000000003996
0.4629820030051803,0.16800024632467742
0.46298223054751003,0.1679997596599854
0.4632820744750483,0.16740007180490868
0.4632821097115362,0.16739999847349732
0.46328214129802425,0.16739992711583856
0.46468209075168665,0.16410004626077723
0.46468213045696644,0.1640999539352856
0.46638205162340224,0.16020013478875633
0.46638217298527057,0.16019986695846591
0.46718209305775865,0.15850003680442876
0.46718211236061546,0.15849999492361183
0.46718212442537843,0.15849996768982216
0.4681820998743882,0.1562000241570998
0.4681821100636757,0.1562000003873298
0.4681821205568878,0.15619997518765819
0.4697819353419724,0.1523004266490145
0.46978232313363993,0.1522995908535997
0.47108206618253373,0.14980008499034236
0.471082109174427,0.149799998384367
0.4710821477396429,0.1497999128216026
0.4716818913705126,0.14840051101624002
0.4716823835364459,0.14839951576374483
0.47388208228885415,0.1445000497935666
0.4738821390210525,0.14449995052484227
0.4749820822799486,0.14260004853220354
0.47498213740248446,0.14259995086371174
0.47608208845990996,0.14060003985021077
0.47818209354113034,0.1367000312675746
0.4781821071813302,0.13670000550843683
0.4781821291036961,0.13669996254761316
0.47888209805592646,0.1353000246431524
0.47888211035788014,0.13529999970392131
0.48008206831897093,0.13280008762191084
0.4800821387898607,0.13279990765960295
0.4812821010262286,0.1289000303914075
0.4812821111486963,0.12889999674990585
0.48128211810345506,0.1288999726077068
0.4823820078934353,0.1250003633523222
0.48238223939502334,0.12499964520166977
0.4827820933829715,0.12390004673481231
0.48278211090571166,0.12389999704667523
0.48278212468715376,0.12389995548087493
0.4836820225293143,0.12110027330526449
0.48368221343174933,0.12109973205883758
0.4851817918434499,0.11720082818841598
0.48518214494083717,0.11720001685868305
0.48518256690613915,0.1171992391190194
0.4866820291010317,0.11470013546086523
0.4866821958020852,0.11469986711742615
0.4875820842319836,0.1133000406709174
0.48758210911707117,0.11330000114337353
0.48758213576804915,0.11329995694653734
0.48988209799933674,0.10940002098913675
0.490582023237502,0.10820014938292627
0.49058220252272056,0.10819985365181382
0.49228208547304797,0.10550003955423501
0.49228210929888955,0.10550000093403454
0.492282134475892,0.10549995837557412
0.4944814394874829,0.10170115881009878
0.49448191699725014,0.10170041091723708
0.49448245759239606,0.1016997072722992
0.4944830571961778,0.10169905318162101
0.49458202852087696,0.10160008185692182
0.4945820286006106,0.10160008177349063
0.4945821016928637,0.10159999407835085
0.49458216745796946,0.10159989881195305
0.4967820957720611,0.0977000258915178
0.4967821097598019,0.09770000075440204
0.4967821248169684,0.09769997292603036
0.4983818744643139,0.09470044233725758
0.4983823884567593,0.09469958288124078
0.498982036332839,0.09380011106712109
0.4989821073075484,0.09379999833133824
0.4989821724870362,0.09379988169614827
0.5010820726172391,0.08980007192433331
0.5010821492760463,0.0897999286860419
0.5022820311605967,0.0876001452310328
0.5022821942537502,0.08759985741045086
0.5032820587471717,0.08590008777163427
0.5032821637463021,0.08589991327579206
0.5056820917829213,0.08200003021628575
0.5056821291809311,0.08199996991461224
0.5061820807888391,0.08120004734195968
0.5080820970574582,0.07810002173278711
0.5100819961282895,0.07480018851128604
0.5100822326496502,0.07479981659190407
0.5104820583177567,0.07420007808974448
0.5104821076415123,0.07420000107568178
0.5104821576423945,0.07419991621229054
0.5126820495585943,0.0703001078153908
0.5126821494603815,0.07029988275117151
0.5139820663845786,0.0664001319785802
0.5139820966066453,0.06639999308251819
0.5139821102849159,0.0663998657796582
0.5139821103773845,0.06639986234827029
0.5139821103773845,0.06630169946677349
0.5139821719936193,0.06630057902364088
0.5139823560992114,0.06629947209342411
0.5139826604737863,0.06629839202606883
0.515282098622419,0.06250003436083491
0.5152821079514327,0.06250000644506437
0.5152821230803368,0.062499958715555595
0.5164820754405574,0.058600113544838905
0.516482147944529,0.05859988729872916
0.5177821103773332,0.054700000000316225
0.5178819923199349,0.054400354172511
0.5178822539658744,0.05439965538782415
0.5193820984413019,0.050800028646798404
0.5209820982856632,0.046900029473764406
0.5209821098148854,0.046900000864552135
0.52098212207818,0.046899969285595866
0.5217820116927021,0.04480025904747517
0.5217822229619737,0.04479974668488637
0.522582083971911,0.04300005941252795
0.522582109463456,0.043000000031830736
0.522582133852592,0.042999938964646524
0.5240820788046461,0.03910008208930579
0.5240821091067587,0.03909999906580637
0.5240821361048754,0.0390999163858049
0.5252821103773404,0.035200000000294086
0.5256820754405573,0.033900113544838906
0.5256821479445289,0.03389988729872916
0.5265821013063811,0.031200027213172797
0.5265821095938734,0.03120000187741277
0.5265821194091798,0.031199970646816212
0.5277821103773404,0.027300000000294086
0.5289820530116838,0.023400186438677882
0.5289821748169096,0.023399815887241434
0.5296820956770073,0.021400042001248107
0.5296821133368643,0.02139999009905282
0.529682120666847,0.02139996741685668
0.5302820859585538,0.019500077326451898
0.5302821360202866,0.01949992307145632
0.531582101306382,0.01560002721317036
0.5315821095938733,0.015600001877412987
0.5315821194091792,0.015599970646818055
0.5327820935433034,0.011700054710914329
0.5327821278232784,0.011699945481738205
0.5335820982520593,0.009200037891798013
0.5335821098870855,0.009200000532598545
0.5335821214859249,0.009199961120249126
0.5339820831237087,0.007800095388005982
0.5339820856609864,0.007800085807062275
0.5339821218080422,0.007799909831741175
0.5339821227894593,0.0077999031858806325
0.5344821103773765,0.003900000000127164
0.5349820940436465,1.2740322072630753e-07
0.5349821299084897,-1.2695210724215277e-07
0.5355821061487456,-0.0038999725137700797
0.535582108965953,-0.0038999915131755682
0.5355821150074713,-0.0039000361146130694
0.5360821103773764,-0.007799999999872836
0.5365821103773765,-0.011699999999872836
0.5370821041685622,-0.01559995157112135
0.5370821170487133,-0.01560004836706456
0.5374821030518138,-0.018499946889542228
0.5374821112947902,-0.018500011665985736
0.5374821145485311,-0.018500041711416348
0.5375820962231356,-0.019499858457460995
0.5375821284662954,-0.019500141093440778
0.5380821060983574,-0.023399966623524237
0.5380821104784071,-0.023400002668533267
0.5380821135389274,-0.023400030824992216
0.5384821076575039,-0.02729997348111268
0.538482109109945,-0.027299988409459294
0.538482113316055,-0.02730003820267666
0.5387821096281625,-0.031199990260074504
0.5390820999274435,-0.035199860667415185
0.5390821246332487,-0.03520013899462427
0.5394821003813447,-0.039099902538559515
0.5394821085302955,-0.039100000456594335
0.5394821128800177,-0.039100097602679566
0.5395821070244724,-0.042999869236412136
0.5395821170766081,-0.0430001306348329
0.5397821087811622,-0.046899968873638696
0.5397821100490685,-0.04689999694490196
0.539782111254858,-0.04690003422145032
0.5400821095495965,-0.05859996771625417
0.5400821101559367,-0.058599999105578796
0.5400821103773845,-0.058600033191531446
0.5400821103773845,-0.06249986902151262
0.5400821137347035,-0.06250013093542751
0.5402821077407929,-0.07029989717291699
0.5402820973372935,-0.07030010171277411
0.5397821103773764,-0.07420000000012716
0.5392821103773764,-0.07810000000012716
0.5387821103773764,-0.08200000000012717
0.5382821181195332,-0.08589993961130397
0.5382821105193113,-0.08589999376831832
0.5382820985294198,-0.08590006601017856
0.5375821708174776,-0.08979966326242811
0.5375820725966698,-0.0898003400264883
0.5374821217208808,-0.09069989790858952
0.5374821083711456,-0.090699999417746
0.5374820908062474,-0.0907001011176377
0.5368821477927496,-0.0937998066873764
0.5368820804372564,-0.093800194610909
0.5362821200676013,-0.09769993701366685
0.536282099119004,-0.09770006272535173
0.5355821430570523,-0.10159981792765475
0.5355821035285848,-0.1015999999878306
0.5355820524127162,-0.10160017389416753
0.5342821103773332,-0.10550000000031623
0.5335821298650337,-0.10759994153721499
0.5335821104252862,-0.10759999759341511
0.5335820872147983,-0.10760005956112381
0.5328822013914041,-0.10939976596413763
0.5328820309691984,-0.10940023822472095
0.5315821284922819,-0.11329994565547025
0.5315821102518836,-0.11329999839796259
0.5315820892871076,-0.11330005483490592
0.5300823832405451,-0.11719929055596821
0.530082137407691,-0.11720000815256414
0.5300819454865684,-0.1172007420087826
0.52968212680265,-0.11899992608641545
0.5296821094968684,-0.11899999885279233
0.5296820893302302,-0.11900007366518038
0.52908218267731,-0.12109974695040096
0.5290820511997694,-0.12110025643644637
0.5281821182670524,-0.1249999658115533
0.5281821082108863,-0.12500000806182013
0.5281821037353759,-0.12500002590395973
0.5271821181776791,-0.12889996957897717
0.5271821097484674,-0.1289000016326391
0.527182102324317,-0.12890002855192328
0.5260821433666149,-0.13279988303832144
0.5260820558785319,-0.1328001089979412
0.5256822005322193,-0.1335998196905666
0.5256820274044696,-0.1336001837259557
0.5242821679583975,-0.13669987249940097
0.5242821059994558,-0.13670000024978263
0.5242820404470626,-0.1367001185777754
0.5219821457368751,-0.14059994004287574
0.5219821104520661,-0.1405999980526492
0.5219820708284469,-0.14060005932370914
0.5217823397816312,-0.1408996558939327
0.5217819095324914,-0.14090036152106694
0.5197821365157148,-0.1444999529512648
0.5197821106659793,-0.14449999834759933
0.5197820814296494,-0.14450004723079737
0.5178821337264367,-0.14759996190446034
0.5173823956594501,-0.14839954354898197
0.5173818746298852,-0.14840048390299265
0.5154821439464844,-0.15229993109523615
0.5154820778455566,-0.1523000694014559
0.5139821829067972,-0.15549984527080915
0.5139820430622881,-0.15550015706876358
0.5136821284521302,-0.15619995782579865
0.5136820915478811,-0.15620004184355557
0.5118821224743859,-0.16019997311798928
0.5118821149165462,-0.1601999896575049
0.510083093983808,-0.1639979234977753
0.5100827436020922,-0.16399875655263632
0.5100824681991072,-0.16399961730866683
0.5100822699292453,-0.1640004990324388
0.5100821503435103,-0.16400139482650009
0.5100821103773845,-0.1640022976833309
0.5100821103773845,-0.16409988339599543
0.5100820999837504,-0.1640999974886494
0.5100820995018038,-0.16409999921760832
0.5100820598014741,-0.16410010379905887
0.5100820596813502,-0.16410010406051154
0.508182147238489,-0.1679999243379636
0.5081821090523089,-0.16799999954767555
0.5081820687288786,-0.16800007288515098
0.5061822510895446,-0.17149975375398546
0.5061819835409332,-0.17150025367313876
0.5059821253834628,-0.17189996998807947
0.5059821148375215,-0.1718999907381308
0.5059820895970107,-0.17190003859237493
0.5038821356198628,-0.17579995312136382
0.5038821090649624,-0.17580000122973816
0.5038820841085427,-0.17580004432894453
0.5022822961820261,-0.17849968645494146
0.5022819473838792,-0.17850032598724674
0.501682382592187,-0.1796994555706313
0.5016819047220787,-0.1797005728970978
0.5002823140373605,-0.18359943266166995
0.5002819748352687,-0.18360058734928283
0.4993821213400981,-0.18749995249502238
0.4993821093245093,-0.18750000238483105
0.4993820983273608,-0.18750004458522082
0.49838246429423466,-0.19119869050778757
0.49838226818241266,-0.19119956762150972
0.4983821499050969,-0.19120045857538331
0.4983821103773846,-0.19120135647620648
0.4983821103773846,-0.19139989316139322
0.49838211036049945,-0.19139989396875043
0.4983821017686775,-0.1913999966762312
0.4983820835582536,-0.19140010459473716
0.4973821392920483,-0.19529988723293798
0.4973820614314052,-0.19530010604984177
0.4955821561569876,-0.1991999008110798
0.49558204876032397,-0.1992000896247287
0.49558204875452005,-0.1992000896335681
0.49448218096173746,-0.20079989733216105
0.49448204231704046,-0.20080010435949167
0.492982124472137,-0.20309997838834357
0.49298209606472587,-0.2031000214692909
0.49058211037721666,-0.2067000000005547
0.4903821103772167,-0.20700000000055468
0.4877821420720733,-0.21089995245826976
0.4877821098693435,-0.21089999961114345
0.48778207657086003,-0.21090004610013363
0.48668212662002774,-0.2123999778512686
0.4866820938971354,-0.212400021973999
0.48488213726406987,-0.21479996415141966
0.48488208286558965,-0.214800035372651
0.482782127150435,-0.21749997843499266
0.4827820937194715,-0.2175000216556272
0.4817821499305497,-0.21879994858122556
0.4817821092835767,-0.21880000005641503
0.48178206875340046,-0.21880004880090173
0.4788822146842544,-0.2221998777095557
0.47888200996808067,-0.22220012551198073
0.4784821319881139,-0.22269997298693917
0.47848211088991105,-0.22269999899667847
0.4784820873199264,-0.2227000272500896
0.4751821793577781,-0.22659991847808314
0.4751821079472662,-0.2265999993807552
0.47518203570574225,-0.2266000746720566
0.4749821103770917,-0.2268000000007071
0.4712821103770917,-0.2305000000007071
0.4710821715682071,-0.23069993880959178
0.4710821105430835,-0.23069999780169279
0.4710820439245264,-0.2307000579337159
0.46718218120748617,-0.23409993825113562
0.4671821091769681,-0.2340999987518434
0.4671820353205778,-0.23410005629310515
0.46678237665069683,-0.23439980029551585
0.46678185766444286,-0.2344002166115529
0.46328213430802695,-0.23739997948848082
0.4632821067809156,-0.23740000279010334
0.4632820895026388,-0.23740001707981132
0.4621822121213424,-0.2382999167554175
0.46218201080802496,-0.23830008583611312
0.45928239662253967,-0.2407997532373935
0.4592818431425078,-0.240800267235291
0.45788249633782385,-0.24219961403997495
0.4578817677304767,-0.24220042488251883
0.4553822231579306,-0.24529986015247596
0.45538200258236794,-0.24530014372702222
0.45478244993242256,-0.24609954726028277
0.4547818228956218,-0.24610048746934898
0.45248212691638723,-0.24999997195587723
0.45248211054689885,-0.2499999993128947
0.45248209276316864,-0.2500000281830324
0.4514823209091133,-0.251599663149521
0.4514819266318255,-0.2516003521792335
0.45028214085882096,-0.2538999415774922
0.4502821100757351,-0.25389999876746727
0.4502820764294273,-0.2539000575642005
0.4479822022529263,-0.25779984421131097
0.4479821055288989,-0.2577999957000838
0.44798199690061863,-0.2578001418463083
0.44758213723538287,-0.25829996642785297
0.44758210654566055,-0.2583000041350786
0.4475820861285089,-0.25830002843008487
0.444682189073888,-0.2616999077355025
0.44468201631767085,-0.26170007520284083
0.4446820151795957,-0.2617000761587117
0.4436822546852188,-0.2624998845542133
0.44368197033781764,-0.2625001205900857
0.4400822293208552,-0.26559989757691443
0.44008210750525106,-0.26559999612245033
0.44008197972487717,-0.26560008710220684
0.4397826595499559,-0.26579963388548766
0.43978161286908285,-0.265800433725641
0.43588218064208556,-0.26919993874404896
0.4358821103427702,-0.2691999978082683
0.43588203472050163,-0.2692000567431623
0.43548237665069683,-0.2694998002955159
0.43548185766444286,-0.26950021661155293
0.43198213791517187,-0.27249997639664236
0.43198211645257195,-0.2724999945304409
0.430882280924795,-0.27339986046168346
0.4308819460015562,-0.27340014676458024
0.4280821489226533,-0.27589996558502927
0.42808210902440946,-0.27590000048968827
0.4280820715266369,-0.2759000319952053
0.42638220279695516,-0.27729992389023733
0.4263820197658297,-0.2773000782558915
0.4241821469985865,-0.2791999683730561
0.4241821095617303,-0.27920000009085744
0.42418207312648837,-0.2792000298011977
0.42168224557408523,-0.28119989184312016
0.4216819789218272,-0.28120011267665207
0.42028214995806784,-0.28239996607416007
0.4202820711442386,-0.28240003432945654
0.4170822049495054,-0.2851999172498481
0.4170821088479272,-0.2851999972524923
0.4170820077067401,-0.2852000733366893
0.4163825129674465,-0.2856997124361847
0.4163817374518319,-0.2857003251150393
0.41248221815240926,-0.2890999060427411
0.4124821069921355,-0.28909999760573196
0.4124819938064979,-0.2891000807034455
0.40858226983519647,-0.2917998896066542
0.40858195522276014,-0.2918001163664684
0.40698224258916127,-0.29299990084166755
0.40698210675990776,-0.292999996009218
0.4069819672379668,-0.2930000809054718
0.40468214321428997,-0.29429998144059355
0.4046820776773909,-0.294300018803075
0.40068328451259333,-0.2965993248728335
0.400682526936566,-0.2965998059373996
0.4006818144917106,-0.29660035161760084
0.40068115267345084,-0.29660095770434797
0.4003821948950369,-0.2968999154827619
0.40038210288913484,-0.2968999918339792
0.4003820067989091,-0.2969000575441859
0.39678236711655207,-0.29889985736771757
0.3967818622538573,-0.298900157145451
0.39378217322524417,-0.30079996019690597
0.393782108141577,-0.3008000001008077
0.3937820470710251,-0.3008000351707881
0.39288222536390455,-0.3012999361191884
0.39288199707244154,-0.30130006682143506
0.3889824161008988,-0.30359981970208844
0.3889818179003203,-0.3036002010785077
0.3873821377871193,-0.30469998115633357
0.3873821067524175,-0.3047000021964532
0.3873820860613847,-0.3047000158588026
0.38508232821883986,-0.3061998579300274
0.3850819000446147,-0.30620015296979647
0.38178238293703853,-0.3085998017753063
0.3817818514712496,-0.30860021575558083
0.3811821398867022,-0.3090999754093704
0.38118208105307466,-0.3091000248133414
0.37728243482646795,-0.31239972546662403
0.37728180984720106,-0.31240030053059775
0.3771822305598435,-0.3124998798179553
0.37718210753204395,-0.31249999492150793
0.3771819743071009,-0.3125001038436061
0.3733821259180309,-0.31539998814052794
0.37338209488145363,-0.31540001192043937
0.37208211037699435,-0.31640000000079266
0.36948213396598684,-0.31839998185541385
0.366982242687477,-0.32029989944481424
0.366982108692595,-0.32029999456896946
0.3669819647035316,-0.32030008324278203
0.3655823361855606,-0.32109987096733694
0.3655818914248725,-0.32110014035472123
0.36168218653221873,-0.32359995118334545
0.3616821092835757,-0.32359999879344414
0.3616820312493443,-0.32360004316134294
0.36058214418377094,-0.32419998156074653
0.35778217755410685,-0.32569996401306106
0.3577821092689923,-0.32569999929376886
0.3577820417953674,-0.32570003165387856
0.35388219601250204,-0.32749996047673946
0.3538821092278739,-0.3274999986040379
0.35388202255406415,-0.32750003293443813
0.3522823561059718,-0.3280999078524728
0.3522818697018915,-0.3281001046421744
0.34998218677417187,-0.3290999667846612
0.3499821104861456,-0.3290999984846041
0.349982031347874,-0.3291000283702714
0.34608213588282877,-0.33049999084490306
0.34608211437551406,-0.3304999984369391
0.346082080597316,-0.33050000992741035
0.3421822359479873,-0.3317999581438532
0.34218210813082267,-0.33179999710104696
0.3421819825226378,-0.3318000284129681
0.3412826249353645,-0.3319998856545844
0.34128161031546933,-0.33200016668802584
0.3382821741368901,-0.33299997874755227
0.3382821119812331,-0.33299999856152024
0.3382820436891185,-0.33300001834003534
0.3342821631948625,-0.33409998547595576
0.33428210697091343,-0.3341000002910034
0.33428206028726304,-0.33410001156005437
0.33038214040495606,-0.334999993071356
0.3303821112075231,-0.3349999996239829
0.3303820793136675,-0.33500000637286026
0.32648215790527463,-0.3357999902515049
0.3264821082532735,-0.3357999999461072
0.3264820645677561,-0.3358000076357852
0.32588247684436866,-0.33589993892301645
0.3258817493121592,-0.33590008753175027
0.322582411671921,-0.3366999269596868
0.32258181406377934,-0.3367000911741556
0.31868214076779433,-0.3378999906498433
0.31868210712628825,-0.3379000007723123
0.31868208298409406,-0.33790000772706963
0.31478216281024596,-0.3389999852120012
0.31478211310635057,-0.3389999986605717
0.314782054446101,-0.33900001316109407
0.31138285483466954,-0.33979982483437204
0.3113821189811735,-0.33980002725612574
0.3113814002886506,-0.33980028403617063
0.3108822355385203,-0.3399999499362228
0.3108821093773383,-0.33999999657893304
0.31088198048569965,-0.3400000366368733
0.3069821396709695,-0.3410999917384638
0.3069821105189797,-0.3410999997736413
0.3069820807027998,-0.3411000076096439
0.30308211037663296,-0.3421000000009687
0.2991821756488808,-0.3430999832644949
0.2991821122916115,-0.3430999986223381
0.2991820421696726,-0.34310001364236226
0.29568223454887077,-0.3437999751665226
0.2956819831340601,-0.343800000001
0.29528314757817314,-0.343800000001
0.295282115679069,-0.3438000522394329
0.2952810943309126,-0.3438002084206048
0.291382204316822,-0.3445999807311875
0.29138210941299547,-0.3445999983492908
0.29138201593275365,-0.344600012109166
0.2874821103765118,-0.3451000000009919
0.2835821103765118,-0.3456000000009919
0.27968212636228174,-0.34609999795153423
0.2756821263686128,-0.34659999800197927
0.275682094390678,-0.34660000205045777
0.27178214387172434,-0.3470999957067339
0.2717821074697345,-0.3471000001292961
0.2717820796706074,-0.34710000315031575
0.26788259452406077,-0.34749995034483333
0.2678816331403396,-0.34750009544822885
0.2668822287470675,-0.34769997632688326
0.266882109463871,-0.34769999726576173
0.26688199079315766,-0.347700012371684
0.2639822345225913,-0.3479999871582943
0.26398198658113636,-0.3480000158721938
0.2600821751253313,-0.3484999916998611
0.26008210935127246,-0.34849999927957254
0.2600820462336051,-0.3485000049350629
0.2561822399472323,-0.3487999900340147
0.25618198110111023,-0.34880001326000776
0.2522821103764866,-0.34920000000099477
0.24838211037648664,-0.3496000000009948
0.24448214247981737,-0.3499999967083454
0.24448211078627882,-0.3499999997567909
0.24448207777103503,-0.35000000250910673
0.24058223994723218,-0.3502999900340147
0.24058198110111015,-0.35030001326000776
0.23668214247981736,-0.35069999670834545
0.23668211078627882,-0.35069999975679095
0.23668207777103503,-0.35070000250910677
0.2327821103764613,-0.351000000000997
0.22888228300322022,-0.35129998672201557
0.2288819382987124,-0.3513000191207475
0.22618214515357954,-0.35159999613687337
0.22618211065931407,-0.35159999973058376
0.22618207519962302,-0.3516000029324003
0.22498246440925826,-0.351699970498264
0.2249817592476627,-0.35170005402081517
0.2210821752641034,-0.3522999900182858
0.22108210784866497,-0.3522999995048082
0.22108204749994387,-0.3523000064498709
0.21718223898095582,-0.35269998681079284
0.21718198214692272,-0.35270001644068283
0.21328214499030118,-0.3531999955633266
0.21328211166551814,-0.3531999996045676
0.21328207433345875,-0.3532000036052976
0.2092822519189217,-0.3535999858467513
0.2092819692829419,-0.3536000180899111
0.20538214387172818,-0.3540999957067334
0.2053821074697304,-0.3541000001292966
0.2053820796706115,-0.3541000031503153
0.2014822389809558,-0.3544999868107928
0.2014819821469227,-0.3545000164406828
0.19758211037651177,-0.35500000000099186
0.19368227221653053,-0.3554999792522715
0.19368210946865025,-0.3554999948545281
0.19368194779024472,-0.35550000000099996
0.19358264668438555,-0.35550000000099996
0.19358157701525733,-0.35550005614428204
0.1897822253761297,-0.35589998789576915
0.18978199568027718,-0.3559000147056373
0.18588211037651176,-0.35640000000099187
0.17808211037651178,-0.35740000000099187
0.1741821752663717,-0.35789999168177905
0.1741821090683871,-0.3578999993084762
0.17418204637538254,-0.3579000049241569
0.17028236888715503,-0.3581999801155591
0.1702818532069999,-0.35820003297144215
0.16638214387172817,-0.3586999957067334
0.1663821074697304,-0.3587000001292966
0.1663820796706115,-0.3587000031503153
0.1624821607882837,-0.359099994830554
0.15938225213180704,-0.359399986282738
0.15938196898646084,-0.35940001767374047
0.15858214964809522,-0.35949999509103614
0.15858203066951318,-0.3595000070913038
0.15858198668013668,-0.35950001268779985
0.15468213735143593,-0.3598999972343333
0.15468213616852833,-0.35989999729431144
0.1506821232788,-0.36029999871076346
0.15068209747717415,-0.3603000013240012
0.1467821103764866,-0.3607000000009948
0.1428822389809558,-0.3610999868107928
0.14288198214692271,-0.3611000164406828
0.13898211037651176,-0.36160000000099185
0.13508211037651177,-0.36210000000099185
0.1311822377796095,-0.36259998366726137
0.13118198342428153,-0.3626000195321045
0.1272823363644348,-0.3631999652336194
0.1272818861700747,-0.3632000448422818
0.12678221166313847,-0.36329997974366907
0.12678210858759198,-0.3632999981999743
0.12678200926666966,-0.3633000118962675
0.12338216315077827,-0.36369999379225476
0.12338205766966517,-0.36370000675827996
0.11558214371320921,-0.3646999957270563
0.11558210778727196,-0.3647000000929222
0.11558207951163023,-0.3647000031666211
0.11168236679729916,-0.3650999737014242
0.11168185560793813,-0.36510003919615736
0.10778214343680215,-0.3656999949147937
0.10778210769582369,-0.36570000017410537
0.1077820798557866,-0.3657000039139054
0.10388211037651175,-0.3662000000009919
0.09998227459672264,-0.36669997894711875
0.09998194692464346,-0.3667000263641971
0.09688215803959083,-0.36719999231339906
0.09688210465250363,-0.3672000004073742
0.0968820681502986,-0.36720000527926855
0.09608225382556888,-0.36729998206985975
0.09608196749217822,-0.3673000219831974
0.09218211037653666,-0.3679000000009884
0.08828212935980265,-0.3684999970804859
0.08428212937056748,-0.36909999715188374
0.08428209139318721,-0.3691000029215037
0.08038223635441548,-0.3696999806197762
0.08038198492133056,-0.36970002251858974
0.07648214098376846,-0.370399994507383
0.07648211185718555,-0.3703999995524368
0.0764820781253864,-0.3704000049627038
0.07258233636443481,-0.37099996523361944
0.07258188617007467,-0.37100004484228183
0.07208214309303199,-0.37109999345769035
0.07208212604712551,-0.3710999967512502
0.0686821250864264,-0.3716999974051257
0.06868209567296481,-0.3717000026400913
0.06478214098376844,-0.372399994507383
0.06478211185718553,-0.3723999995524368
0.06478207812538639,-0.3724000049627038
0.060882236354415434,-0.3729999806197763
0.06088198492133052,-0.3730000225185898
0.056982110376561264,-0.37370000000098424
0.053082149357697575,-0.37439999300437005
0.053082071450840054,-0.374400007299557
0.049882166498385234,-0.37499998947814234
0.04988210711795267,-0.3749999999264024
0.04988205702161063,-0.3750000076231207
0.04918229094940918,-0.37509997420486374
0.04918193083943359,-0.3751000322255969
0.04528211037656126,-0.3758000000009843
0.03748211037656126,-0.37720000000098425
0.03358211037656127,-0.3779000000009843
0.029682209943873987,-0.3785999821299281
0.029682011182598774,-0.378600019839777
0.028182110376580718,-0.3789000000009806
0.02568213853193934,-0.3793999943699089
0.025682125088013517,-0.3793999969802036
0.021782234717439505,-0.38009997768339077
0.021781986624522628,-0.38010002538601817
0.01788214184970285,-0.3808999935449556
0.017882109263915123,-0.3809000000159513
0.017882079831726693,-0.3809000054833905
0.013982234718389556,-0.38159997768322024
0.013981986624522639,-0.38160002538601817
0.010082172433334898,-0.38239998727139
0.010082110426157745,-0.3823999991916052
0.010082047574770683,-0.3824000096627985
0.007482110376536656,-0.38280000000098835
0.006182236354415474,-0.3829999806197763
0.006181984921330555,-0.38300002251858983
0.0022821103765612635,-0.38370000000098425
-0.0016177652816104341,-0.38439997768322026
-0.0016180133754773516,-0.3844000253860182
-0.005517767113936618,-0.3851999748708303
-0.005518011481115521,-0.38520002812198784
-0.009417849151784901,-0.38609999066137307
-0.01211782325685561,-0.38669998525284704
-0.012117889064349522,-0.38669999896045015
-0.012117957421734741,-0.3867000113007003
-0.013317826893674783,-0.38689998954602367
-0.013317952218216123,-0.3869000112359443
-0.017217889623438738,-0.38760000000098427
-0.021117765281610457,-0.3882999776832202
-0.021118013375477373,-0.38830002538601815
-0.025017767113936603,-0.3890999748708303
-0.02501801148111551,-0.38910002812198785
-0.028917849151785517,-0.38999999066137325
-0.03161737506585353,-0.39059988565485504
-0.031618389684530714,-0.39060016668802583
-0.03281788962329917,-0.3910000000009487
-0.03671785416796305,-0.3922999881825033
-0.036717887195894014,-0.39229999892401307
-0.0367179279484254,-0.39230001149848703
-0.040717637221762554,-0.39349992428048824
-0.04071813778637236,-0.393500088630618
-0.043517861972014675,-0.39449999012549025
-0.04351791721732877,-0.39450001003514173
-0.04461780126133746,-0.39489996786932663
-0.044617977378951214,-0.39490003375312366
-0.04851778403139694,-0.39639995938867967
-0.04851799429001279,-0.3964000429411413
-0.05241775297650763,-0.39799994394072896
-0.05241802459250554,-0.39800005998726773
-0.053317776743769474,-0.3983999498322739
-0.05331789125516901,-0.39839999744543814
-0.05331800624330343,-0.39840003887428344
-0.05631786241044748,-0.3993999909299981
-0.056317887746197864,-0.39939999921748726
-0.056317918976803924,-0.39940000903279654
-0.06021777607877649,-0.4005999650641727
-0.060218002324886236,-0.40060003756814433
-0.06411783600645411,-0.401899982128667
-0.0641178917482966,-0.4019000000266318
-0.0641179420064896,-0.4019000149675755
-0.06551774277566727,-0.4022999580444834
-0.06551789041286746,-0.4022999954923106
-0.06551804063329267,-0.40230002416256105
-0.06801785932466134,-0.40269999515318006
-0.071917889623935,-0.403300000001061
-0.07581776364558453,-0.4038999806197762
-0.07581801507866945,-0.40390002251858975
-0.07971716346469027,-0.40459986966479866
-0.0797185895266098,-0.40460023330205225
-0.08361788962329918,-0.40590000000094867
-0.08451616075205516,-0.406199423710534
-0.08451700250953141,-0.40619974620837646
-0.08451781256874771,-0.40620014163798246
-0.08451858462534878,-0.40620060692188714
-0.08451931267073791,-0.40620113843897865
-0.0875177666590722,-0.4085999016296461
-0.08751789281134573,-0.4085999963266781
-0.08751802331409705,-0.4086000822722398
-0.0901174365206883,-0.4101997211686037
-0.09011831131774722,-0.4102003243813631
-0.09141785659958432,-0.4111999745981608
-0.09141792305634025,-0.4112000248614775
-0.0953177908216086,-0.4140999265330873
-0.09531788590380882,-0.4140999937389996
-0.09531800083978667,-0.41410006673086897
-0.09931763546046264,-0.4164998475032745
-0.09931813451850788,-0.41650016697500064
-0.10151779242685696,-0.41799993373069316
-0.1015178943730656,-0.4179999902964202
-0.10151789528150389,-0.41799999069626964
-0.10151800126344182,-0.41800002617841986
-0.10151800495281574,-0.41800002713730977
-0.10321767166748451,-0.41839994871723185
-0.10321810512353868,-0.4184000607830687
-0.10711788962334394,-0.41950000000096244
-0.11101777362673161,-0.4205999672839692
-0.11101800481596885,-0.4206000354448473
-0.1149177760787765,-0.4217999650641728
-0.11491800232488623,-0.4218000375681444
-0.11521742166894285,-0.42189984401616326
-0.11521834037647581,-0.42190020033569897
-0.11881782340436123,-0.4234999705703147
-0.11881795541797241,-0.42350003036772765
-0.12271784804125083,-0.4252999808092408
-0.12271788568738076,-0.4252999977767107
-0.1227179360496918,-0.42530001934528183
-0.1239177846016474,-0.42579995624193
-0.12391800126152915,-0.4258000248094497
-0.1266178395479429,-0.42639998887309716
-0.12661788744795346,-0.42639999901396397
-0.1266179424043501,-0.4264000094744812
-0.13051788962343874,-0.42710000000098425
-0.134417794230829,-0.4277999828792338
-0.1344178911100409,-0.42779999837708765
-0.13441798479531814,-0.4278000097622055
-0.13831788962351338,-0.4282000000009948
-0.14221788962351337,-0.42860000000099474
-0.14611782658038602,-0.428999993535033
-0.1461178862420463,-0.4289999989072497
-0.14611795636550767,-0.42900000342366246
-0.1500178896235642,-0.4292000000009987
-0.15391785304625796,-0.42939999812523943
-0.15391789747673512,-0.42940000008448803
-0.153917918388695,-0.42940000073856643
-0.15781788962358975,-0.42950000000099964
-0.16171785732190963,-0.42959999917275143
-0.16171788876510812,-0.42959999978002167
-0.1617179227971941,-0.42960000000099996
-0.17351785645003887,-0.42960000000099996
-0.17351789048210972,-0.4295999997800218
-0.17351792192533236,-0.42959999917275116
-0.17741788962364105,-0.42950000000099964
-0.1813178608585443,-0.4294000007385662
-0.18131788177048272,-0.42940000008448853
-0.18131792620097797,-0.42939999812523916
-0.1852177589887868,-0.4292000067002233
-0.18521802038720758,-0.42919999664808767
-0.1891178608585443,-0.4291000007385662
-0.18911788177048272,-0.4291000000844885
-0.18911792620097798,-0.42909999812523913
-0.19691785383224664,-0.4287000018364562
-0.1969178960447827,-0.42869999937471037
-0.19691791892736296,-0.4286999977468685
-0.20081775954396755,-0.4284000100071297
-0.2008180199164575,-0.4283999933193171
-0.20471785383224664,-0.4282000018364562
-0.2047178960447827,-0.42819999937471037
-0.20471791892736296,-0.4281999977468685
-0.2086178896236921,-0.42790000000099704
-0.21251775954396754,-0.42760001000712966
-0.2125180199164575,-0.4275999933193171
-0.21641782288173375,-0.4274000034236619
-0.21641789300516054,-0.4273999989072516
-0.21641795266685682,-0.4273999935350318
-0.22031787672440495,-0.4270000013240012
-0.22031790252635164,-0.42699999871073135
-0.22431785358070222,-0.42660000360529626
-0.224317890912733,-0.42659999960456946
-0.22431792423753735,-0.42659999556332584
-0.22821785316909896,-0.42610000467466413
-0.22821792600738572,-0.42609999480332866
-0.23031786059724071,-0.4258000041476351
-0.23031788885222296,-0.4257999999456036
-0.23031791928980103,-0.4257999950566495
-0.2321178266326495,-0.4255000104995081
-0.23211795274119307,-0.4254999902906152
-0.23601776267151237,-0.42490001953210454
-0.23601801702684033,-0.4248999836672614
-0.23991788962374258,-0.4244000000009919
-0.24381785871348652,-0.4239000039638452
-0.24381788772084373,-0.42390000006496714
-0.24381792229588514,-0.42389999497450875
-0.24771785760378764,-0.42330000492713915
-0.2477178906430339,-0.4232999996295026
-0.24771792046121888,-0.42329999446606154
-0.25161788962379206,-0.42260000000098424
-0.2555169942014945,-0.4219001607178069
-0.25551789320800894,-0.42190004025951017
-0.25551879935488814,-0.421900000001
-0.25591776238127806,-0.421900000001
-0.25591801379608875,-0.4218999751665251
-0.2594178649453686,-0.4212000049366692
-0.2633178585610591,-0.4204000063728262
-0.26331789045474424,-0.420399999623985
-0.2633179196521906,-0.42039999307135506
-0.26721776776611517,-0.41950002812198783
-0.26721801213329405,-0.4194999748708303
-0.27111781343373736,-0.41870001562971376
-0.27111788989818,-0.4186999987277977
-0.27111796418478484,-0.41869997992687463
-0.2737177460729538,-0.41800003864929064
-0.2737180204429834,-0.4179999295599376
-0.27501786681906965,-0.41730001228050656
-0.2750178695722782,-0.41730001077995543
-0.2789175816327246,-0.4151001737395994
-0.2789182088903669,-0.4150998479693212
-0.28101776990387584,-0.4141000570105074
-0.28101788725923815,-0.41409999734303377
-0.2810180034644506,-0.4140999304317727
-0.28281787608564846,-0.41300000827437394
-0.2867173081881806,-0.4106003578075956
-0.28671851349273625,-0.4105997227259295
-0.2876177854580079,-0.41020004629691986
-0.28761798440708136,-0.41019993579305347
-0.2907178323279266,-0.40810003881441637
-0.2907178884940093,-0.40809999964614885
-0.2907179452891183,-0.4080999576954738
-0.29321783183823275,-0.4062000439181468
-0.2932178850918621,-0.4062000022387759
-0.2932179484771298,-0.4061999495554477
-0.2946178635530129,-0.4050000223475479
-0.29461789466927985,-0.40499999531157205
-0.2946179100297111,-0.40499998163585926
-0.29616289496541853,-0.4036094951937225
-0.29616383789813316,-0.40360874239568206
-0.29801757959782893,-0.4023002188429557
-0.2980182150291131,-0.4022998047578676
-0.29851778163929804,-0.4020000647917566
-0.2985178870858042,-0.4019999979354165
-0.2985179914500501,-0.40199992428415365
-0.3024178452287699,-0.39910003301279795
-0.3024179332943668,-0.39909996603512693
-0.30331777551120265,-0.39840008875536564
-0.30331800620247656,-0.39839991451007517
-0.3063178585912689,-0.39620002275829413
-0.3063178586457916,-0.3962000227137076
-0.30861786089426785,-0.39450002123597633
-0.3102178662320591,-0.39330001754491273
-0.31021790415815875,-0.39329998875970723
-0.31371783471436,-0.39060004235983137
-0.31371794510401363,-0.39059995839095135
-0.31411773446999086,-0.3903001163664684
-0.3141180490824272,-0.3902998896066542
-0.3180178523101091,-0.38760002583364367
-0.31801788432806677,-0.3876000032440167
-0.3180179308856904,-0.38759996905469374
-0.3192178652958567,-0.386700018247069
-0.3192179140607444,-0.3866999818996674
-0.3219177896885233,-0.38470007402723866
-0.3219179913320113,-0.38469992842864786
-0.3246178615609942,-0.3828000197489932
-0.32461788236257133,-0.3828000049009483
-0.32461792408069007,-0.382799974158444
-0.32525738070442795,-0.38232038169064064
-0.3252584419567558,-0.3823196843822144
-0.3258178650489315,-0.3820000140438283
-0.3258179142767156,-0.3819999860942711
-0.3297178244589124,-0.37980003676072416
-0.3297178909231688,-0.379799997974253
-0.32971795074355614,-0.37979996070979827
-0.3311177567410413,-0.3789000854257007
-0.3311180250844804,-0.3788999187246472
-0.33361777214899535,-0.3774000704859382
-0.3336180089467362,-0.37739993269066974
-0.3375178074679086,-0.37520004634539295
-0.33751788750712275,-0.3751999992264137
-0.33751796927242184,-0.37519994690199754
-0.3378177218890107,-0.3750001118242716
-0.3378180616394192,-0.3749998948804029
-0.34141774574858524,-0.37280008792480146
-0.3414180363223213,-0.3727999168718827
-0.34441785206187614,-0.37110002128613495
-0.3444179273648659,-0.37109997903378256
-0.3453176955388247,-0.37060010782602765
-0.34531808820977666,-0.3705999007080374
-0.34931783635710323,-0.36860002663437413
-0.34931788881241677,-0.368599999637888
-0.3493179420632063,-0.3685999706349752
-0.35181768078717984,-0.36720011694955007
-0.3518181037078848,-0.36719989295898336
-0.35321786631039476,-0.36650001165772833
-0.35321791281758647,-0.3664999881067797
-0.3571178597083733,-0.3645000153422736
-0.3571178913934202,-0.3644999988292983
-0.3571179172849541,-0.3644999849131362
-0.35931785284341233,-0.36330002006306805
-0.3593178904024564,-0.3632999991748735
-0.35931792480135366,-0.363299979308373
-0.3610177232235918,-0.362300097883527
-0.3610180596032533,-0.36229990847363847
-0.3649178624380151,-0.36020001463953594
-0.3649178872235416,-0.36020000109962547
-0.3649179187180691,-0.36019998337574965
-0.36631785121916527,-0.35940002194655185
-0.36631792821761366,-0.3593999783885071
-0.36881787572665087,-0.35800000778344626
-0.3727176672716172,-0.3558001254304804
-0.3727181179628878,-0.3557998858314818
-0.37331778391184944,-0.35550005285700104
-0.37331798410812417,-0.3554999284220813
-0.37661764386765345,-0.35300018618001355
-0.3766181461589044,-0.35299982897767584
-0.3787177760803274,-0.3516000756967272
-0.3787178876496785,-0.35159999693381316
-0.3787179942634978,-0.35159991280139974
-0.3805176884824164,-0.35010016761896756
-0.38051809908661216,-0.3500998429040025
-0.38371782306021274,-0.347700049923802
-0.3837178888111087,-0.3476999989166756
-0.3837179527647423,-0.3476999458803512
-0.384417684256099,-0.34710017603061694
-0.38441810401779863,-0.34709983508265924
-0.3883178402417144,-0.34410003798733935
-0.38831793946626875,-0.34409996261926
-0.38871782306021274,-0.343800049923802
-0.3887178888111087,-0.34379999891667556
-0.3887179527647423,-0.3437999458803512
-0.392217684256099,-0.3408001760306169
-0.3922181040177986,-0.3407998350826592
-0.39351786216655626,-0.33980002112207636
-0.3935178963342324,-0.3397999944685528
-0.3935179098093257,-0.33979998369744246
-0.39611782854432154,-0.3377000493345612
-0.3961179514550642,-0.3376999516114403
-0.3984178069611008,-0.3359000646936725
-0.3984179735989184,-0.3358999370197728
-0.4000178434060389,-0.3347000346644324
-0.400017895306205,-0.33469999481442086
-0.4000179284000998,-0.3346999682750775
-0.4033175028897279,-0.3320003164199272
-0.40331830538686375,-0.33199972282570295
-0.40391781804246585,-0.3316000477219682
-0.4039178880687636,-0.3315999993150578
-0.4039179584996576,-0.3315999470196907
-0.4078177460694698,-0.3286001104275275
-0.40781803700216074,-0.3285998947308394
-0.4085178773606528,-0.32810000876048795
-0.4117178607189139,-0.3258000207764852
-0.4117178894612853,-0.3257999998126544
-0.4117179179543645,-0.3257999784159245
-0.4138177528902562,-0.32420010417905465
-0.4138178863140829,-0.32419999523880794
-0.41381801072155106,-0.3241998789034785
-0.4157178647303407,-0.32230002489468884
-0.4157178929089348,-0.32229999632504586
-0.4157179104800026,-0.32229997804736
-0.41761779914005376,-0.32030009524730624
-0.4176178849773462,-0.3203000001090382
-0.4176179716181657,-0.3202998934087247
-0.41961788962440805,-0.3177000000006097
-0.4206178613434252,-0.31640003676588735
-0.4206179182380049,-0.31639996349360683
-0.42351781015146045,-0.31270010139712906
-0.42351781122541476,-0.31270009995336917
-0.4235179461348796,-0.31269988681818633
-0.42351794747514254,-0.3126998842991818
-0.42361741275799175,-0.31250095373348336
-0.423617936409826,-0.31250002983208247
-0.4236185531270123,-0.31249916527152705
-0.42671784204931695,-0.3086000598531438
-0.4267178871160474,-0.30860000138088794
-0.4267179349647816,-0.30859993522864926
-0.4274177774877472,-0.30760016019584113
-0.42741800780810496,-0.3075998442130091
-0.4296178621641849,-0.3047000361981766
-0.42961791740544675,-0.3046999640486773
-0.4313178738740147,-0.3025000203834717
-0.4326178675718211,-0.3008000288386043
-0.4326178910495454,-0.3007999976806007
-0.4326179092919979,-0.30079997276856296
-0.43521786246471683,-0.2972000376063368
-0.43521788755934543,-0.29720000218677484
-0.4352179170053624,-0.29719995892918233
-0.43541783990961375,-0.29690007457280526
-0.43541794063970707,-0.2968999263118466
-0.43811783092133055,-0.29300008479394596
-0.4381179340236777,-0.292999906762195
-0.4391178282093214,-0.2909001289723433
-0.43911787407074765,-0.2908999965322739
-0.4391179054873206,-0.29089985723570827
-0.43931788138039507,-0.2891000741980383
-0.43931788829920854,-0.2891000023825672
-0.4393178935751562,-0.2890999229644805
-0.43951788789760476,-0.28520003367673274
-0.4395178894202989,-0.28519999958648423
-0.43951789045724127,-0.2851999666949769
-0.4396177956968383,-0.28120375711109424
-0.4396178731178987,-0.2812027315041317
-0.4396180532516109,-0.28120171887611123
-0.43961833427284885,-0.28120072948704417
-0.43961871333428737,-0.2811997733614834
-0.439619186595252,-0.2811988601869538
-0.4396197492606326,-0.28119799921579763
-0.4396203956294677,-0.28119719917142943
-0.44301770051154216,-0.2774002113620521
-0.44301809017019356,-0.277399799454836
-0.4431177971938804,-0.27730009243114917
-0.44311779811212104,-0.2773000914646794
-0.4431178774606777,-0.27729999401533956
-0.44311787803156205,-0.27729999314625264
-0.44311792500148006,-0.2772998745451485
-0.44311792508923314,-0.2772998742619481
-0.44421786449327477,-0.27340008910216407
-0.4442178879245128,-0.27339999986987906
-0.44421790828295504,-0.27339990904069555
-0.44501788303289397,-0.26950003213474344
-0.44501788989385016,-0.2694999975613288
-0.44501789498772254,-0.2694999701199206
-0.44571787832817356,-0.26560006293740746
-0.4457178888233889,-0.26559999993966016
-0.44571789776375265,-0.26559993651479274
-0.44621784420240257,-0.26170035429332356
-0.4462179596759081,-0.2616996497436354
-0.4469178419393545,-0.2582002384264035
-0.44691794859663225,-0.25819976411205575
-0.447017883190231,-0.25780002573766064
-0.44701788633373546,-0.257800012880259
-0.44791786181786314,-0.25390012049604044
-0.4479179203395393,-0.25389988021192295
-0.4489178819143716,-0.250000030070077
-0.44891788950346634,-0.2499999997069857
-0.4489178965471859,-0.24999997000230853
-0.44981776858864314,-0.24610052448932673
-0.4498180650967545,-0.24609949113096402
-0.4508178089210982,-0.2432002340403673
-0.450817981567397,-0.2431997701432385
-0.45121771237981934,-0.24220044311218264
-0.4512181073998118,-0.2421995753386085
-0.4532178675411694,-0.23830004306296126
-0.45321789192983253,-0.23829999437468746
-0.4532179075901042,-0.23829996167384648
-0.45471771429900626,-0.2351003740281889
-0.4547180945699877,-0.23509964134586409
-0.4551178482260571,-0.23440007244774252
-0.4551178878286,-0.2344000004381855
-0.45511792670636336,-0.23439992388506378
-0.45701781585075457,-0.2305001514307871
-0.4570178847741856,-0.230499997245919
-0.4570179426645803,-0.2304998408802675
-0.45831785271933567,-0.2266001107160014
-0.4583179061745085,-0.22659988415081875
-0.45861787282404454,-0.22450011760406685
-0.45861790915485706,-0.2244998828186326
-0.45891787916963905,-0.2227000627299405
-0.4589179008595597,-0.22269993740539917
-0.4596178836605484,-0.2188000332284621
-0.46031787933572293,-0.21480005879374564
-0.460317889343765,-0.2147999973885393
-0.4603178968916576,-0.2147999433171343
-0.46081788962460724,-0.21090000000012718
-0.46131788962460724,-0.20700000000012717
-0.46181787329087676,-0.20310012740322492
-0.4618179091557199,-0.20309987304789695
-0.4624178854480882,-0.19920002714750276
-0.462417893508989,-0.19919997280945542
-0.46251788015966105,-0.19850006625475142
-0.46251789995662645,-0.1984999338752068
-0.46301787422492496,-0.19530009855809644
-0.4630178876460005,-0.19530000009608509
-0.46301789730024334,-0.19529990021687466
-0.46331787965763005,-0.19140012957084757
-0.4633179028836231,-0.19139987072472553
-0.46411783739452644,-0.18360050924341803
-0.46411799249087105,-0.18359949852710514
-0.46491774326251695,-0.1797007135153312
-0.46491813571576623,-0.1796993144605394
-0.46631787978286676,-0.1758000274164737
-0.46631788939054797,-0.17580000016460015
-0.4663178989092837,-0.17579997214615717
-0.4664178495743254,-0.17550012015103206
-0.46641793264051784,-0.17549988087921434
-0.4677178863422707,-0.17190000908974498
-0.469117876697034,-0.16800003601272182
-0.4691178884492528,-0.16800000248692892
-0.4691179022718949,-0.16799996100437967
-0.47031765271494813,-0.16430073047163218
-0.4703179162916739,-0.16430001091948093
-0.4703182330526745,-0.1642993131441179
-0.4704178344582143,-0.16410011033303834
-0.47041788700836695,-0.16409999856576185
-0.47041793381438635,-0.16409988510678122
-0.4719178748874023,-0.16020003831693974
-0.4719178907895389,-0.1601999959586349
-0.4719179018003444,-0.16019996521237284
-0.4733178381455373,-0.15620014708325008
-0.4733179455648185,-0.15619985455565757
-0.47431785805187643,-0.15360008208930692
-0.4743178883539895,-0.15359999906580632
-0.47431791535210666,-0.1535999163858038
-0.4747178896245712,-0.1523000000002941
-0.4759178347677857,-0.14840017828484686
-0.47591788310159444,-0.1483999980396903
-0.4759179179195404,-0.14839981608306368
-0.4765178702433916,-0.14450012597803086
-0.4765179121422051,-0.14449987454494595
-0.4772178840896774,-0.14060003083760045
-0.4772178892531165,-0.14060000101942752
-0.4772178945507549,-0.14059996798016952
-0.47781788962460375,-0.13670000000015203
-0.47821787477287964,-0.1341000965363588
-0.47821788797037323,-0.13409999829075778
-0.4782178969999609,-0.13409990412054607
-0.47831787965763006,-0.13280012957084758
-0.47831790288362314,-0.13279987072472554
-0.47871788962461015,-0.12890000000010202
-0.47911788962461016,-0.12500000000010203
-0.4795178896246101,-0.12110000000010203
-0.4799178764344082,-0.117200128604571
-0.4799179060642982,-0.11719987177053794
-0.48041788535067165,-0.1133000333368246
-0.48041788971653754,-0.11329999741088735
-0.48041789279023644,-0.11329996913524562
-0.4808178764344082,-0.109400128604571
-0.4808179060642982,-0.10939987177053793
-0.48131787732747366,-0.10550009591776918
-0.4813178876455064,-0.10550000126643888
-0.48131789465088304,-0.10549990198780623
-0.4815178812174208,-0.10160016394031986
-0.4815178843738245,-0.10159999878360504
-0.481517877132947,-0.10159983760827325
-0.4812178921422861,-0.09770003272968122
-0.48121788935807713,-0.09769999934170825
-0.4812178863446847,-0.09769996802062478
-0.4808178909476165,-0.0938000128992099
-0.4808178883343467,-0.0937999870972632
-0.48041789324330675,-0.08980003618686404
-0.4804178891952672,-0.08979999842343618
-0.48041788520533785,-0.08979996552957166
-0.4799178977227108,-0.08590006316508059
-0.4799178889214187,-0.08590000069826743
-0.4799178782711563,-0.08589993674492469
-0.4792178950831213,-0.0820000304115868
-0.47921788969052415,-0.08200000137800781
-0.47921788314140434,-0.08199996839424456
-0.4784178946818255,-0.07810002465379781
-0.4784178846888764,-0.0780999753212061
-0.47821795009041257,-0.07710030232888661
-0.4782178474970582,-0.07709969457514171
-0.47781791396177836,-0.07420017644436314
-0.4778178714517372,-0.07419982281438686
-0.47741789606440493,-0.07030006278789712
-0.4774178891509129,-0.07030000270429132
-0.4774178796283663,-0.07029993502430458
-0.4756178896246038,-0.05859999999984794
-0.47501789458631805,-0.054700032250991064
-0.47501788917605453,-0.05469999851921338
-0.47501788413099666,-0.054699969392606844
-0.47431805034142227,-0.05080089542212084
-0.47431792988312554,-0.05079999641560638
-0.47431788962461535,-0.05079909026872721
-0.47431788962461535,-0.05040011142510295


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000100.csv <==
X,Y
-0.4895031373753175,-0.2616001083225064
-0.4895031282944132,-0.2616000024934077
-0.48950310952820275,-0.2615998941808347
-0.4885031654280725,-0.25780010660033964
-0.48850313501970305,-0.2578000005223976
-0.48850310019974447,-0.25779989643930107
-0.4871031373752586,-0.2538999999996622
-0.48570317640126287,-0.2500001087149596
-0.48570310084850216,-0.24999989041939177
-0.4856031464129271,-0.24970002711266667
-0.48560313894712415,-0.2497000051311668
-0.4856031258467279,-0.2496999680744998
-0.4843031798481533,-0.24610011761690898
-0.48430309783065323,-0.24609988136584526
-0.4830031510047731,-0.24220004088820465
-0.48300313679027335,-0.24219999942886372
-0.48300312262346007,-0.24219996028328122
-0.4817033319351726,-0.2387005238148149
-0.48170300185105797,-0.23869945790283875
-0.48160316801250624,-0.23830012254863195
-0.48160313401770427,-0.23829999972534321
-0.48160309511452587,-0.238299882273335
-0.4802031373752586,-0.23439999999966213
-0.4788032863006629,-0.2305004148632882
-0.4788030251986898,-0.23049957372868551
-0.477803469560311,-0.22670126230284618
-0.4778032854667374,-0.226700417002622
-0.47780317446635284,-0.22669955903885383
-0.47780313737531743,-0.22669869471994974
-0.47780313737531743,-0.22660012888901068
-0.4778031340865996,-0.22660000019510812
-0.47780312422216537,-0.22659987175671636
-0.47740313737531215,-0.22269999999989798
-0.4770031386816164,-0.21880001273636404
-0.47700313610133854,-0.21879998726016123
-0.47660313864928283,-0.2148000127396037
-0.4762031636142305,-0.2109002558293516
-0.47620312420433636,-0.21089974316584345
-0.47600313737531613,-0.20699999999994878
-0.47580313737531615,-0.2030999999999488
-0.4756031391876014,-0.1992000353395104
-0.47560313675693455,-0.19919999365989827
-0.47560313514964375,-0.19919997106620374
-0.47530314223631975,-0.19530006319299217
-0.47530313669153906,-0.19530000129150793
-0.4753031291611229,-0.19529993592921882
-0.4748031373753093,-0.1913999999998728
-0.47430314818601005,-0.18750008432333892
-0.4743031279871259,-0.18749991550622153
-0.47390319908231826,-0.1839005553629521
-0.4739031373753174,-0.18389944121928553
-0.4739031373753174,-0.18360016053349476
-0.4739031322938226,-0.18360000089633696
-0.4739031168885328,-0.1835998402030162
-0.4734031453846762,-0.1797000624729351
-0.4734031366487665,-0.17970000047961393
-0.47340312618394725,-0.17969993764799166
-0.47270318202091766,-0.17580024873968353
-0.47270310523901,-0.17579974933673798
-0.4722031453846762,-0.1719000624729351
-0.4722031366487665,-0.17190000047961393
-0.4722031261839473,-0.17189993764799166
-0.4715031596086273,-0.16800012387120866
-0.4715031182387771,-0.1679998756124111
-0.4709031422392656,-0.16410003161558676
-0.47090313700850955,-0.16409999899344713
-0.47090313191025635,-0.1640999695517135
-0.47020314846842304,-0.16020006180435667
-0.47020312705233286,-0.16019993806201008
-0.4700031421688062,-0.15900002876084982
-0.47000313224964424,-0.15899997129614152
-0.46950313816214617,-0.1562000044061522
-0.468803142764912,-0.15230003002765208
-0.46880313744039237,-0.15230000136060046
-0.46880313097395687,-0.15229996879326557
-0.4680031877366165,-0.14840024551123132
-0.4680030992662057,-0.14839975229069727
-0.46740313737530575,-0.14449999999984794
-0.4668031422392656,-0.14060003161558676
-0.46680313700850956,-0.14059999899344713
-0.46680313191025635,-0.1405999695517135
-0.46610329606311,-0.13670088411761264
-0.46610317712557275,-0.13669999646085748
-0.4661031373753174,-0.1366991017538831
-0.4661031373753174,-0.13640017379526506
-0.46610313141834064,-0.13640000094215463
-0.4661031133937021,-0.13639982733230077
-0.4656031424562915,-0.13280003658294365
-0.4656031317591887,-0.13279996349508652
-0.4650031566598462,-0.12890012534936077
-0.46500312124778875,-0.1288998742052128
-0.4645031536074526,-0.12500012661058998
-0.4645031243516335,-0.12499987301903001
-0.46410314373380634,-0.121100061995216
-0.4641031369075951,-0.12110000267014803
-0.46410312750526833,-0.12109993584460438
-0.46350317607564456,-0.11720025155204931
-0.463503111407768,-0.11719974681634139
-0.46310313737531217,-0.11329999999989797
-0.46270314050097267,-0.10940003047508731
-0.4627031374660807,-0.109400002556439
-0.46270313315532996,-0.10939996708403375
-0.46220321928120234,-0.10550063886583876
-0.4622031373753174,-0.10549935590505478
-0.4622031373753174,-0.10510014289293403
-0.46220313336863617,-0.10510000147482249
-0.46220312100889366,-0.10509985679373512
-0.4618031440112739,-0.10160005806456235
-0.46180313141247425,-0.10159994186222814
-0.46140317680465776,-0.09770038443601786
-0.46140312746952544,-0.09769961367410325
-0.4613031374581519,-0.09380000323053297
-0.46120314052665273,-0.08980012605340049
-0.4612031373753174,-0.08979987390718387
-0.4612031373753174,-0.0859002585224768
-0.46120315061548056,-0.08589974181684415
-0.4614031373753161,-0.08200000000005121
-0.46160313737531616,-0.07810000000005121
-0.462003122019458,-0.07030029943928552
-0.46200317048629563,-0.0702997020012516
-0.4622031330007393,-0.0685000393712583
-0.4622031411310268,-0.06849996056509902
-0.462403133027903,-0.06640004564789838
-0.46240314089218304,-0.06639995428078434
-0.4627031373753145,-0.0625000000000767
-0.4633031373753144,-0.054700000000076694
-0.4636031323993084,-0.05080006468815636
-0.4636031365916026,-0.0507999991813661
-0.46360313901840744,-0.05079993591950193
-0.4637031340647349,-0.04690012911273063
-0.46370314398996454,-0.04689987101440737
-0.4639031355193629,-0.043000036191139096
-0.46390313746321415,-0.04299999209480568
-0.4639031381016328,-0.04299997167371212
-0.4640031357179184,-0.03910006463857323
-0.46400313654648173,-0.03910000000001299
-0.46400313571791807,-0.03909993536141361
-0.4639031374581519,-0.03520000323053325
-0.4638031374560816,-0.031200003230552022
-0.46370313737531693,-0.027299999999969016
-0.46360313901840705,-0.023400064080482424
-0.46360313659160396,-0.02340000081866
-0.4636031323993075,-0.023399935311832567
-0.4633031472551218,-0.019500128437419616
-0.4633031307779892,-0.019499871352075024
-0.4631031373753161,-0.015599999999948785
-0.46290313737531613,-0.011699999999948786
-0.46270313737531615,-0.0077999999999487845
-0.4625031373753162,-0.003899999999948785
-0.4623031383193547,-1.8408702041217914e-08
-0.46230313649855004,1.84121381637808e-08
-0.4622031392745247,0.002099960116669818
-0.46210313856762053,0.0038999785385718786
-0.4621031362743853,0.0039000214682012157
-0.46190314555403145,0.007799840515102487
-0.46190313229755786,0.007800000073912886
-0.4619031092784718,0.007800156539657587
-0.46120315960862723,0.01169987612879136
-0.461203118238777,0.011700124387588948
-0.46060313737530584,0.015600000000152056
-0.4600031422655975,0.019499968213255985
-0.46000313695145595,0.019500001348160906
-0.46000313194084996,0.019500030277836183
-0.4593031596086272,0.02339987612879137
-0.459303118238777,0.02340012438758896
-0.4587031373753058,0.027300000000152057
-0.45830313737530576,0.029900000000152055
-0.4581031402589529,0.03119998125644582
-0.45810313456214635,0.031200018754548146
-0.457503141386912,0.035199973256110975
-0.4569031422743602,0.03909996815629297
-0.45690313693241896,0.039100001462096606
-0.4569031319510539,0.03910003022098555
-0.45620313737530166,0.04300000000017666
-0.4555031596086273,0.046899876128791346
-0.4555031182387771,0.046900124387588935
-0.4549031391758923,0.050799988296339756
-0.45440318794492,0.05399967635460312
-0.45440313491730494,0.053999923568949226
-0.4544031038634081,0.05400011305116587
-0.4544030946137666,0.05400014966556804
-0.4542034893999402,0.054698767913960104
-0.4542032906273608,0.054699593789042725
-0.4542031620335049,0.05470043345791237
-0.4542031045299815,0.05470128096811007
-0.4538031414656936,0.07029984047534074
-0.453803132416603,0.07029999831932177
-0.45380311292288394,0.07030015894089403
-0.45320314227438074,0.0741999681561648
-0.4532031369324189,0.07420000146209652
-0.4532031319510539,0.07420003022098574
-0.45250313737530173,0.07810000000017667
-0.45180315960862727,0.08199987612879135
-0.45180311823877706,0.08200012438758894
-0.45120314227438074,0.0858999681561648
-0.4512031369324189,0.08590000146209652
-0.4512031319510539,0.08590003022098575
-0.4505031595756388,0.08979987631258439
-0.45050315941561575,0.08979987709196689
-0.45050312775817775,0.0897999884272472
-0.4505030119347144,0.0897999999954418
-0.450503011711625,0.08980000000100001
-0.45041161412294506,0.08980000000100001
-0.4504106086599009,0.08980005022791428
-0.45040961320801864,0.08980020040855938
-0.4504086376787813,0.0898004490476215
-0.4504076917853069,0.0898007936694593
-0.4504067849456368,0.08980123084275321
-0.450405926188963,0.08980175621467035
-0.45040512406572614,0.08980236455420461
-0.45040438656248083,0.08980304980426061
-0.4504037210223756,0.08980380514196279
-0.45040313407203847,0.08980462304658918
-0.4504026315555976,0.08980549537445347
-0.4504022184764926,0.08980641343998981
-0.45040189894765587,0.08980736810223301
-0.4504016761505619,0.08980834985583297
-0.4497031411583645,0.0937999783826752
-0.4490031427648887,0.09769996997247352
-0.44900313744039355,0.09769999863939309
-0.44900313097395544,0.09770003120674103
-0.4482031497054385,0.10159993989076099
-0.4482031366618493,0.10159999976874014
-0.4482031221185115,0.10160005950166912
-0.4472031567430889,0.10549992446581719
-0.44720311917734373,0.1055000758250085
-0.446603168977373,0.1079998683248868
-0.44660313396223267,0.10799999869650238
-0.4466030917375587,0.10800012778589774
-0.4461032936133051,0.10939956253380768
-0.44610302199770663,0.10940044997280815
-0.44410326070455136,0.11719951901611374
-0.4441030618722383,0.11720049077009065
-0.44350315665984624,0.1210998746506393
-0.4435031212477888,0.12110012579478727
-0.4430031440472879,0.12499994795869404
-0.44300313124495594,0.1250000521081313
-0.4426032064788704,0.12839941261985838
-0.4426031373753174,0.12840059143120508
-0.4426031373753174,0.1288998711109893
-0.44260313408659957,0.12889999980489186
-0.44260312422216536,0.12890012824328362
-0.44220315315159514,0.13279984618134286
-0.4422030852030318,0.13280014533725526
-0.44080319223112746,0.13669984718756034
-0.4408031330184579,0.13669999681204473
-0.44080306274335285,0.13670014553257248
-0.43880316081854287,0.1405999542859519
-0.43880311431099517,0.1406000461266445
-0.4387032350546832,0.14079980463926836
-0.4387030380526126,0.14080016704300563
-0.4365031611442344,0.14449996002527818
-0.4348031649610005,0.14729995456502354
-0.43480310883765205,0.1473000448451939
-0.4341031865665008,0.14839992269986008
-0.4341031360115021,0.14839999904582132
-0.4341030826943763,0.1484000735367691
-0.4312031577127629,0.15229997264997341
-0.43090317517461824,0.15269994960123617
-0.4309031343958431,0.15270000258137406
-0.4309030996497691,0.15270004553119457
-0.42800325397976274,0.15619985927085742
-0.4280030259438647,0.15620014486122866
-0.427003153822384,0.1574999786191535
-0.4249031917044152,0.1601999301486459
-0.42490308427919754,0.16020007079515977
-0.42310319152922327,0.1625999277951255
-0.42310313460450877,0.16260000093127086
-0.42310307987715495,0.16260006634440657
-0.42180323131097075,0.16409989161308064
-0.4218030217633588,0.16410008448616983
-0.41920316663556734,0.1659999786180175
-0.41920313434421724,0.16600000186151936
-0.41920311046199593,0.16600001856143648
-0.41630323109573675,0.16799993536575314
-0.4163030393143359,0.1680000588371551
-0.41530317014395557,0.16859998033938328
-0.41140324929192984,0.17089993399846648
-0.41140302719404603,0.1709000688638489
-0.4098032199487736,0.1718999483921441
-0.40980305581244136,0.1719000531937217
-0.40750320561453,0.17339995549670742
-0.40750313604448096,0.17339999928361366
-0.40750306708294354,0.17340003965269238
-0.4036031925571199,0.17559996887238777
-0.40360313638366185,0.17559999963646947
-0.4036030813366429,0.17560002801995528
-0.403203483935043,0.17579982672075525
-0.4032028051253315,0.17580019935055774
-0.39970318048533193,0.17789997413455746
-0.3997031397537937,0.1778999980246659
-0.39970309056392106,0.17790002553408257
-0.39640400543851445,0.17969952651157708
-0.3964031645511772,0.17970003997750347
-0.3964023777572527,0.17970063301552236
-0.3958031668816045,0.1801999754118958
-0.39190323380208664,0.18339992088106336
-0.39190313597818327,0.18339999717941954
-0.3919030331274539,0.18340006949911092
-0.39160384769738854,0.18359952645248778
-0.39160315983251404,0.18360002820678692
-0.3916025167228442,0.18360058617221128
-0.3880032622362084,0.18699988207625626
-0.38800313444129236,0.18699999479383472
-0.38800299677019856,0.18700010043274243
-0.3873036205239655,0.18749965489433743
-0.3873026980402833,0.18750039939592794
-0.3840031560376582,0.19049998303467805
-0.3830032006829578,0.19139994302356905
-0.3830030750373099,0.19140005803926985
-0.3801031659209849,0.1940999734234345
-0.37880322043894243,0.19529992332630797
-0.37880313591397136,0.19529999791196417
-0.37880304759234296,0.195300069064319
-0.3762031800234648,0.19729996719422518
-0.37620313667795924,0.19729999980697385
-0.3762030937364958,0.1973000307093195
-0.3735032251990472,0.19919993819863513
-0.3735031361022642,0.1991999981019172
-0.3735030446527529,0.19920005408873698
-0.3723033202615705,0.19989989331692676
-0.37230295912491557,0.19990011426362492
-0.3684031514370857,0.20239999098659275
-0.36730315698660826,0.20309998752063654
-0.3673031178204713,0.20310001257151844
-0.36450317734249976,0.20489997430735726
-0.36450309765100036,0.2049000260696229
-0.3613033039565969,0.20699989068157523
-0.3613029752392986,0.20700011581195665
-0.3606032086280589,0.20749994910569924
-0.36060313479660333,0.20749999993056883
-0.36060306459767455,0.2075000447868005
-0.35670316720914114,0.20989998164128268
-0.356703107668763,0.2099000185671508
-0.35510358886618876,0.21089971781875969
-0.35510271809144256,0.21090032813569365
-0.35280323418876264,0.21269992423344317
-0.35280313532018825,0.21269999779577087
-0.3528030339990014,0.21270006578547732
-0.34950368290745165,0.21479965284373617
-0.34950264062388414,0.21480041395999605
-0.34890316234486046,0.2152999791925159
-0.3489031320976248,0.21530000407006916
-0.34890311714550787,0.21530001608058758
-0.3450035872196584,0.2183996424319038
-0.34500273104032597,0.21840040633540564
-0.34460326807633046,0.2187998692994012
-0.3446031328245785,0.21879999498666752
-0.3446029891310091,0.21880011012484618
-0.3411031937952656,0.22139995808854138
-0.34110308154397984,0.22140004269504648
-0.33940316072656085,0.22269998214366094
-0.33940313876247113,0.22269999873778298
-0.3394031120903412,0.22270001838958284
-0.33720316020853053,0.22429998339453605
-0.33400324373063117,0.2265999235576245
-0.3340031359557437,0.2265999968539539
-0.3340030232135516,0.22660006523587511
-0.33330318812066695,0.2269999710032377
-0.33330313473881973,0.2270000006920698
-0.3333030877234989,0.227000025463082
-0.32940335928210407,0.22899988620225892
-0.3294029213609284,0.22900012462426358
-0.3268032366058736,0.23049994275217978
-0.3268031362538002,0.23049999764896145
-0.3268030332797796,0.23050004804473423
-0.3255031644138023,0.23109998752133915
-0.3255031539876012,0.23109999225897204
-0.3216031704826526,0.23279998556925247
-0.32160310436997336,0.2328000146696917
-0.3180032377550058,0.23439995538745503
-0.31800323601071184,0.23439995611764128
-0.3180030322857693,0.23440002624696918
-0.3180030311560044,0.23440002655560901
-0.31760395205323755,0.23449979633130072
-0.3176031486144592,0.23450003302855726
-0.317602367577851,0.23450033555339672
-0.3137031609388907,0.23619998972935377
-0.3137031404863455,0.2361999985208159
-0.3137031104078403,0.23620001106425098
-0.3098034844377659,0.2377998576160764
-0.30980280184387915,0.23780016776633717
-0.3088032510541298,0.23829994316121184
-0.30880313683744476,0.23829999671660307
-0.3088030177658732,0.23830004536978977
-0.3059032636571948,0.23939995210066778
-0.30590301241968454,0.23940005126452002
-0.302003178492394,0.24099998313212637
-0.29900331405411695,0.24219992932915718
-0.29900296348480193,0.24220007728532342
-0.2981033938659493,0.2425998860048135
-0.29810288761827575,0.2426001280811452
-0.29420321798402016,0.24459995866281478
-0.29420305752084686,0.24460004277977948
-0.2914037474595996,0.2460996731697333
-0.29140257763717264,0.24610040708279637
-0.2903033120517065,0.2468998729631354
-0.2903029682949814,0.24690013439767272
-0.286403373555163,0.24999981226778478
-0.28640291283476116,0.25000020151120184
-0.28250318969894167,0.25349995304334755
-0.2825031384685123,0.25349999774619336
-0.28250308068598123,0.25350004535194964
-0.2820032613017432,0.2538999008593401
-0.2820030166277692,0.2539001029910173
-0.2786031593684889,0.2567999812415798
-0.27860311516788977,0.25680001850665807
-0.27740316964583356,0.2577999731083716
-0.2774031379085391,0.25779999911137547
-0.27740310344800073,0.2578000263884021
-0.27470317588453697,0.25989997004887394
-0.274703133753788,0.2599000021681618
-0.27470310118994234,0.25990002605398227
-0.27220316856297916,0.26169997754539576
-0.272203168259277,0.26169997774060827
-0.270803189084239,0.2626999630655632
-0.27080313655568367,0.262699999595516
-0.2708030842564048,0.2627000340511318
-0.2669032136595965,0.2651999511003679
-0.26690306198074826,0.26520005026358134
-0.2663032242058185,0.2655999421135345
-0.2663030517599344,0.2656000596718495
-0.2630031785633103,0.2678999712937391
-0.26300313619395105,0.26790000020167937
-0.2630030960093796,0.26790002647474753
-0.26050321678546234,0.26949994917805453
-0.26050305892792586,0.26950005229879626
-0.2590032829014638,0.27049990298310433
-0.2590029952985089,0.2705001020043757
-0.2551032195179778,0.2732999410262954
-0.25510321704183037,0.2732999427298807
-0.25510304937155037,0.27330004394648
-0.2551030471529,0.27330004511182676
-0.25490404791840227,0.2733995447290757
-0.2549031647705496,0.27340004329152057
-0.254902336137267,0.27340062799787773
-0.25120317342003984,0.27629997174921783
-0.2499036567027506,0.27729960051785146
-0.24990267407632943,0.27730046329940217
-0.24730320122134847,0.2798999361543832
-0.2473031357521373,0.2798999993209372
-0.24730306968964066,0.27990005866137646
-0.24580317426168868,0.2811999680322682
-0.2458030998765195,0.28120003124946663
-0.24340330433591992,0.28319986086663296
-0.24340297656050952,0.2832001461957223
-0.24120318357473716,0.2851999580009699
-0.2412031357033955,0.2852000004501727
-0.24120309038068863,0.285200038701931
-0.23950329288445152,0.2865998719341262
-0.23950298710182907,0.28660013417320523
-0.23670321402597197,0.28909993156236335
-0.23670321306187,0.2890999323885005
-0.2367030511908752,0.289100054845194
-0.23560351625255074,0.289799758896855
-0.23560278141752528,0.28980027381417867
-0.23170320538081143,0.292799947688574
-0.23170313583912838,0.2927999993236969
-0.23170306669685847,0.29280004711950786
-0.23140317825259896,0.2929999727490141
-0.2314030959741033,0.2930000264513235
-0.2278032201783319,0.2952999470986219
-0.22780305561746886,0.2953000545057676
-0.2254031373748721,0.29690000000083205
-0.22390340553153668,0.29789982122972236
-0.22390288117469748,0.29790019552202057
-0.22010323128348316,0.30079992833373675
-0.22010322945477073,0.30079992966274804
-0.22010313389027808,0.3007999894023652
-0.22010302029309708,0.30079999999417373
-0.22010301999975831,0.300800000001
-0.22000683305459703,0.300800000001
-0.22000582259867663,0.3008000507292447
-0.22000482230405172,0.300800202403848
-0.22000384222983432,0.3008004534995476
-0.22000289223179703,0.3008008014912875
-0.22000198186326184,0.30080124287961096
-0.2200011202790306,0.30080177322585105
-0.22000031614332288,0.3008023871967669
-0.2161031619027557,0.3040999792464776
-0.21610311297986304,0.3041000209108494
-0.2154033706991658,0.30469980000859
-0.21540291665540012,0.3047002138228435
-0.21220319488191558,0.3077999442909067
-0.21220308075953268,0.307800056616199
-0.21140340319950124,0.3085997341762304
-0.21140289207036966,0.3086002848706331
-0.20830319878687792,0.3121999286837203
-0.20830313585874755,0.31219999906244983
-0.2083030710693167,0.3122000663064149
-0.20800338140425895,0.31249975597147267
-0.20800291059150228,0.3125002601347509
-0.20460398177880615,0.3163990314199024
-0.20460344962798,0.3163996965491077
-0.20460297548039513,0.31640040419692217
-0.2046025627159482,0.3164011493189745
-0.2044031922530254,0.31679989024482014
-0.20440313503117002,0.3167999980507055
-0.204403071779209,0.3168001043577334
-0.2022031614165251,0.32029996175291225
-0.20220311265263902,0.32030003781145305
-0.2005032223268464,0.3228998700744301
-0.20050313368999975,0.3228999969363066
-0.20050303693875873,0.3229001186981175
-0.19940319044090238,0.32419993728649316
-0.19940313714352312,0.32419999823317547
-0.19940307950930194,0.3242000599330629
-0.1966032663376683,0.32709986643225486
-0.19660313289007603,0.327099994836114
-0.19660299013424204,0.3271001132628581
-0.19530399730748013,0.3280993385142134
-0.19530317756520768,0.3281000420481123
-0.19530243774256922,0.32810082919473377
-0.1926032065129345,0.331299918059486
-0.19260313492020087,0.3312999993407582
-0.19260306239587743,0.3313000749798542
-0.191903263632952,0.33199987374277967
-0.1919031338368968,0.33199999466171903
-0.1919029938695212,0.3320001076298472
-0.18870385096890133,0.3343994648053121
-0.18870316366887824,0.33440002928271173
-0.18870252875230004,0.33440065209648423
-0.18730323342904157,0.3358998970856897
-0.18730323278872152,0.33589989773447165
-0.18730302158596615,0.3359000787164855
-0.18730302108547087,0.3359000790776249
-0.18480315869380923,0.33759998550395487
-0.1848031161303211,0.337600014606461
-0.18160322406058438,0.33979994040440503
-0.1816031356391456,0.3397999985168052
-0.1816030466305539,0.3398000518547309
-0.18090323289170296,0.3401999454197886
-0.18090313518699838,0.3401999984589818
-0.18090303861355336,0.34020004558299244
-0.17700328047111027,0.34199993395642775
-0.17700299641109768,0.34200007048272796
-0.17340329789327627,0.34379991974163865
-0.17340313402761148,0.3437999945124168
-0.1734029680609736,0.3438000564388354
-0.17310366748056394,0.3438998232989719
-0.17310263002454288,0.34390023416253573
-0.16920342668264934,0.34569986647417894
-0.16920285706924204,0.3457001515173937
-0.1655032476004131,0.3476999404194634
-0.1655031343354053,0.34769998784756134
-0.16550301185216482,0.347700000001
-0.1653053532906549,0.347700000001
-0.1653042647731118,0.34770005889379424
-0.16530318896363488,0.34770023488462404
-0.16530213842192798,0.34770052591885725
-0.1653011254127025,0.3477009285987698
-0.1614033272217741,0.34949991237919825
-0.1614029513210689,0.34950009541304616
-0.15750316027548306,0.35149998825693635
-0.1575031143554191,0.3515000115105672
-0.15730327961894527,0.35159992887880415
-0.15730313467422521,0.3515999957264867
-0.15730298810579973,0.35160005244675535
-0.1536032768109526,0.3528999510098097
-0.1536029994332251,0.35290005305533767
-0.14970315917190782,0.35439999161738284
-0.14680323520413924,0.3554999628932021
-0.14680303572157716,0.35550002030741074
-0.14680303460828736,0.3555000205542258
-0.14580328282952446,0.35569997090997846
-0.14580299283764878,0.35570003335564215
-0.14190313737454227,0.35660000000097436
-0.138003164332018,0.35749999378001845
-0.13400316436554738,0.3583999939279982
-0.13400311041688515,0.35840000622197216
-0.13010322673655572,0.35929997937897135
-0.1301030484021978,0.35930002224406077
-0.12970319555881846,0.35939998545490554
-0.12970313728424118,0.3593999992895664
-0.12970307849756144,0.35940001177637104
-0.12620316525463657,0.360099994424956
-0.1262031516591825,0.36009999706444284
-0.1223032601456172,0.3607999779651417
-0.12230301518479991,0.36080002506553727
-0.11840313737451838,0.3616000000009796
-0.11450325833734033,0.3623999751880931
-0.11450301705524325,0.3624000277669665
-0.11060316672682065,0.3632999932273717
-0.1106031387904597,0.36329999949875563
-0.11060310640521456,0.36330000635365733
-0.1067031685810472,0.36409999359964035
-0.10670313601372824,0.36410000006607274
-0.10670310734665649,0.3641000053905961
-0.10280316759529988,0.36479999457673706
-0.10280313883642296,0.36479999955810005
-0.10280310553047974,0.36480000490006376
-0.09500326176190636,0.3659999808644596
-0.09500301350310877,0.36600002223430983
-0.09110316827646349,0.366699994454477
-0.09110310640586892,0.3667000051624219
-0.0881034037476801,0.3671999556054534
-0.08810287375767409,0.3672000585825007
-0.0872031866536413,0.3673999890500635
-0.08720313985218024,0.36739999895998743
-0.08720308509441377,0.36740000938458844
-0.08330316759529988,0.36809999457673703
-0.08330313883642296,0.3680999995581
-0.08330310553047973,0.3681000049000637
-0.07940313737446948,0.3687000000009884
-0.07550317001736369,0.3692999949790047
-0.07550313472760024,0.3693000001719197
-0.07550310723902984,0.3693000038645066
-0.07160315315839816,0.3697999979774081
-0.06760327901236231,0.3702999822962522
-0.06760299629399232,0.3703000217056772
-0.06370318207409399,0.3708999931241231
-0.06370313652007173,0.3708999997149292
-0.06370309326134652,0.3709000051907682
-0.06200322965513445,0.3710999891444402
-0.0620030453093586,0.3711000125553218
-0.05980317745115539,0.3713999945359859
-0.05200320134044461,0.37239999180022
-0.052003136292292126,0.3723999992958201
-0.05200307407633931,0.3724000048700782
-0.048103137374394124,0.372700000000997
-0.04420316630810972,0.3729999977753266
-0.044203143714432125,0.37299999938261624
-0.0442031020347982,0.37300000181328435
-0.04030313737436864,0.3732000000009987
-0.03640313737436864,0.3734000000009987
-0.032503173565456525,0.37359999814504546
-0.03250312946912311,0.3736000000888967
-0.03250310904802955,0.37360000072731536
-0.028603137374343057,0.3737000000009996
-0.02470326648704805,0.37379999669041747
-0.02470300838872479,0.3738000066156471
-0.02080317356545656,0.3739999981450455
-0.020803129469123084,0.3740000000888967
-0.020803109048029542,0.3740000007273154
-0.016903137374343062,0.37410000000099963
-0.01300314060484298,0.37419999991816627
-0.009003172396424203,0.3742999991254477
-0.00900313034982274,0.3742999998844723
-0.009003109364001532,0.374300000001
-0.005103266699231022,0.374300000001
-0.005103008091921626,0.37430000331593355
0.006596862625656941,0.37460000000099963
0.01049683074949965,0.37469999918366226
0.010496861742553407,0.37469999978234775
0.010496895398189722,0.37470000000099996
0.01439673330076898,0.37470000000099996
0.014396991908078376,0.3747000033159335
0.01829686262565694,0.37480000000099967
0.02219683074949965,0.3748999991836623
0.02219686174255341,0.3748999997823478
0.022196895398189722,0.374900000001
0.053396834617322066,0.374900000001
0.05339685559728398,0.37489999988451295
0.05339689764973961,0.3748999991253989
0.057396736572282094,0.37480000315233536
0.05739698871849871,0.374800000001
0.0612968298531861,0.374800000001
0.06129686350879874,0.37479999978234796
0.0612968945018679,0.37479999918366225
0.0651968626257082,0.3747000000009996
0.07689683427419572,0.37440000072796153
0.07689685477085621,0.37440000008707797
0.07689689879165572,0.37439999814633607
0.08079686262573378,0.3742000000009987
0.08859686262573378,0.3738000000009987
0.09249686262573378,0.3736000000009987
0.09639686262573378,0.3734000000009987
0.10029686262573378,0.3732000000009987
0.10419682737541786,0.3730000018087072
0.10419686878745606,0.37299999939438083
0.10419689164857489,0.37299999776847276
0.108096734188263,0.3727000098808044
0.1080969912736076,0.37269999340367177
0.11199683178316501,0.3725000015826689
0.11199686479392285,0.3724999996871163
0.11199689124476889,0.37249999785457133
0.11599685300749601,0.37220000072236675
0.11989673418831043,0.37190000988080074
0.11989699127360759,0.3718999934036718
0.12379686262573378,0.3717000000009987
0.12769682728617218,0.3715000018132839
0.1276968689657843,0.3714999993826171
0.12769689155947883,0.3714999977753263
0.13159683514157405,0.37120000211516513
0.13159689012106396,0.37119999803704673
0.13299680080131795,0.3711000044170286
0.1329968651321837,0.3710999990267704
0.1329969215966133,0.37109999292449547
0.1354968214609256,0.370800004940778
0.1354968617164637,0.3707999997741561
0.13549690446404378,0.37079999356434085
0.1393967372763218,0.37020001928552876
0.13939698842046977,0.3701999838734713
0.14329686262580976,0.36970000000099185
0.14719673601509262,0.3692000162331351
0.14719698960665256,0.369199986977316
0.1510968323075618,0.3688000031105561
0.15109685975571777,0.36880000012767766
0.15109689569816057,0.3687999957609469
0.15499686262580975,0.3683000000009919
0.15889683210579408,0.3678000039138144
0.15889686074693132,0.3678000000641599
0.15889689488547748,0.3677999950379664
0.1627961000591335,0.3672001173189424
0.16279686487194897,0.3672000293732415
0.16279763416406545,0.367200000001
0.1632967324163897,0.367200000001
0.16329699010853763,0.3671999737545508
0.16669673687860995,0.36650002589012415
0.16669698899119706,0.3664999773200262
0.17059683259802744,0.3658000053905951
0.1705968612650821,0.36580000006607494
0.170596893832417,0.36579999359963944
0.17449686262588351,0.3650000000009796
0.1783965985247171,0.3642000541755779
0.1783971292433535,0.3641999600083606
0.18239682913944139,0.36360000502394735
0.18239686524918114,0.36359999935939485
0.1823968933200842,0.3635999945843563
0.1840968245599167,0.36330000671850354
0.18629683411948353,0.36290000518395904
0.1862968638502614,0.36289999960176694
0.18629688975717532,0.3628999944355864
0.1901968313577042,0.3621000064149651
0.19019686463793906,0.3620999993685202
0.19019689168090612,0.36209999329597464
0.19409686262590742,0.3612000000009744
0.1979968343231921,0.36030000653237026
0.2017957159003065,0.3594002715938799
0.20179687058376233,0.35940006812924563
0.2017980410752329,0.359400000001
0.2018967350050656,0.359400000001
0.20189698711587067,0.35939997444013044
0.20189698804466585,0.3593999742740499
0.20579686262588354,0.3586000000009796
0.20969680267473628,0.3578000122986508
0.20969686207953905,0.3577999993601297
0.20969692228387807,0.35779998470405916
0.21359680495497566,0.3568000147883931
0.21359686173462805,0.3567999995131272
0.21359692022334062,0.35679998227869
0.21749621873292876,0.35560019812189364
0.21749752714367476,0.3555998892480151
0.21809671502550088,0.355500024601044
0.21809700007380128,0.3554999416897632
0.2213967788225129,0.35410003555394615
0.2213968609155381,0.3540999989648824
0.22139694461746773,0.3540999579540546
0.22529682185055094,0.3521000209114478
0.2252968693300296,0.35209999601570136
0.22529689587343402,0.3520999815301709
0.22619676833711108,0.35160005238368364
0.2261969465337138,0.3515999328748557
0.22919684213757038,0.3492000163917704
0.229196845306994,0.3492000138290823
0.23099680753169533,0.3477000459129578
0.23099691836963845,0.3476999548752271
0.23309685012647394,0.3460000101196936
0.23579680310079124,0.34380004850305174
0.23579691349757176,0.3437999532842762
0.23579691669784947,0.34379995043520356
0.23699684146821082,0.34270001939570566
0.23699688389451176,0.34269998072647306
0.24019681708754256,0.3398000412702889
0.24019686135329024,0.339800000161253
0.2401969068133673,0.33979995581372946
0.24099678457241805,0.33900007805467874
0.24099686089771016,0.3389999983139018
0.24099693351233964,0.33899991548284963
0.2435965788154071,0.33590033839073075
0.24359717492157032,0.3358996877055265
0.2448967680748207,0.3346000945522761
0.2448968600575087,0.3345999975594767
0.2448969465839861,0.3345998960532157
0.2469964355122278,0.332000528808726
0.2469973568159708,0.3319995332661033
0.24879679275644567,0.3303000659889881
0.24879686142205568,0.3302999986174977
0.24879692717713953,0.330299928994884
0.2507964103500221,0.32810049750471315
0.2507973769198834,0.328099566911454
0.2526967801019222,0.3265000694950003
0.2526968611417812,0.326499998233921
0.2526969388428843,0.3264999237842125
0.25499686262638965,0.3242000000007071
0.25659680128781703,0.32260006133927976
0.25659686000758253,0.3226000005645199
0.25659692099016473,0.32259993288236954
0.2585968240324686,0.3203000443837201
0.25859686296854933,0.3202999985385054
0.2585968982998109,0.32029995493955427
0.2604968334766625,0.317900036821426
0.260496862817505,0.31789999904186905
0.2604968898790014,0.31789996283807453
0.2615968475943725,0.31640002049893207
0.261596877451269,0.3163999793517908
0.2643965010473491,0.3125005036286792
0.2643972831495444,0.31249954443395733
0.26799604659510207,0.3086008840346032
0.26799690903939677,0.3086000543620359
0.26799786365677525,0.30859933264714007
0.2682967740388748,0.30840005905907375
0.2682968629925666,0.3083999970057295
0.26829694435931695,0.30839993503351676
0.2721968287004637,0.30530002696747705
0.2721968571811847,0.3053000039269272
0.2721969006171569,0.3052999674371963
0.27289619908037727,0.30470056875443596
0.2728968846465682,0.30470003070123214
0.2728976140890534,0.3046995538197866
0.27609677118204373,0.3028000542958236
0.2760968611587082,0.302799998273744
0.2760969493978633,0.30279993802109983
0.2788966428795873,0.30080015696272555
0.27889709045488303,0.30079985501896683
0.2799967184015102,0.300100091780204
0.2799970098774847,0.3000999131603545
0.28389678327971607,0.2978000467949361
0.2838968624517173,0.2977999981337973
0.2838969376575091,0.2977999480561056
0.28519675283258505,0.29690007601182217
0.2851969743932383,0.2968999269224083
0.2877967337373762,0.2952000842743182
0.28779699402705394,0.2951999197003339
0.2913967343973712,0.2930000783629178
0.29139696891922234,0.2929998937078744
0.29169639932769453,0.2927004632994023
0.2916973819561437,0.2926996005162916
0.29364673056804036,0.2912001015840634
0.293646997966672,0.29119990283334124
0.29559681367857094,0.28980003514274705
0.29559691199021326,0.28979996544604913
0.2965967577504065,0.2891000734139139
0.2965968621971839,0.2890999962796769
0.29659695811330017,0.2890999176844085
0.29949683139054173,0.28660002692816583
0.30109684200537107,0.28520001804409617
0.30109686362786664,0.28519999891604586
0.30109688177647553,0.28519998251584755
0.3033966780808545,0.2831001684988058
0.30339705528754934,0.2830998408458419
0.30569671637896834,0.2812001208138001
0.3056970133117518,0.2811998847707353
0.3073967838016145,0.2799000602784874
0.3073968626074036,0.2798999975207637
0.3073969353429423,0.2798999348065584
0.31029641068567887,0.27730040518893256
0.3102973598857505,0.2772996519191731
0.31129683176839335,0.27660002160132313
0.31129686494375014,0.27659999800752993
0.3112968904083552,0.27659997934233577
0.31519671478190464,0.27370010993636307
0.31519685834857847,0.2736999948088158
0.3151969927919905,0.2736998698351063
0.3154962245426153,0.27340063808448145
0.31549688845506874,0.2734000309037462
0.3154976038196087,0.2733994852832132
0.31909683706016445,0.27090001775504946
0.3190968555878572,0.27090000471841164
0.31909689450303463,0.27089997651266695
0.32099676393344717,0.26950007272183674
0.3209969630569498,0.2694999296993337
0.32299684717728566,0.26810001081509854
0.32299687811555594,0.268099989244361
0.32659678396116515,0.26560005462935454
0.32659694231420744,0.26559994687551863
0.32689686262623735,0.2654000000008321
0.33079683264759174,0.26280001998659575
0.330796892316354,0.2627999795888769
0.33239676989347494,0.2617000637546063
0.3323968633038609,0.26169999641801767
0.33239694730436137,0.261699930049345
0.3346968411640242,0.25980001773049305
0.33469685628836604,0.2598000050954051
0.33469688976767026,0.2597999763995968
0.3369967881521519,0.2578000647609171
0.33699692650504764,0.2577999241448065
0.33859684767556103,0.2559000177548218
0.338596877658862,0.25589998231545064
0.3402968553176119,0.2539000085992743
0.34249686262649426,0.2513000000005889
0.34359683013876174,0.2500000383951818
0.3435968600909575,0.25000000227285163
0.34359689556887546,0.24999995764609514
0.3463964769990243,0.2464004958073324
0.34639730677323005,0.24639955585386678
0.3466964795952351,0.24610038303186166
0.34669728446784287,0.2460996601839883
0.35029682998294476,0.24320002629682294
0.3502968948281873,0.24319997316588113
0.3514963471647268,0.2422004295520982
0.3514974304320571,0.24219964249346437
0.35419685938982576,0.24050000203857305
0.3576964458196695,0.23830026199353224
0.3576973029604242,0.23829977983374723
0.3580967430386103,0.23810005979465415
0.35809686002845664,0.23809999737100151
0.35809697599561535,0.238099927328154
0.3619967368209479,0.2356000806452485
0.3619969907647028,0.23559992311775402
0.36399670006618867,0.2344000975368625
0.36399702873559875,0.23439990864068735
0.3659967496561737,0.23330006213437113
0.36599685986061387,0.23329999780031913
0.3659969696128573,0.23329992593317217
0.36989627311179885,0.23060040812621269
0.3698975039333102,0.2305996793473042
0.3700967775921359,0.23050004251789136
0.3700969405114085,0.23049994527071208
0.37379682259665287,0.22790002812972954
0.3737968592405138,0.22790000184545037
0.37379690452544995,0.2278999679602603
0.37549680285509424,0.2266000457081794
0.37549686222058204,0.2265999988914417
0.3754969192818391,0.22659995107100436
0.3776968388687886,0.22470002051863888
0.37999685087779805,0.22270001021687627
0.38159683580110376,0.22130002347283423
0.381596862719043,0.2212999995817163
0.38159688852473417,0.22129997602075954
0.38429666930240003,0.2188001790044022
0.3842970650296216,0.21879983133135253
0.38549682040901484,0.2178000351818582
0.38549686319063126,0.21779999873353698
0.385496902358812,0.21779996388032472
0.3887963023839531,0.2148005093120146
0.38879688008599106,0.21480002236275095
0.38879749260949203,0.21479958001199553
0.3893967728177667,0.21440005987314584
0.38939677514531146,0.21440005824846348
0.3893969396206488,0.21439992713843067
0.3893969403784748,0.21439992645143802
0.393095777460234,0.21090102650923326
0.39309652779939835,0.2109003833553885
0.3930973374627602,0.21089981669766994
0.39309819868159473,0.21089933197316194
0.3932967463979944,0.21080005811496208
0.39329685474564496,0.21079998920185794
0.39329695563278466,0.21079990937289547
0.3932969557591689,0.21079990925594796
0.401096839166448,0.20320002285911193
0.40109688578750646,0.20319997683959026
0.4011966646123652,0.2031001980147315
0.4011970713193434,0.20309981327543472
0.4049968101735267,0.19970004693221816
0.40499686252834954,0.19969999875646108
0.40499691184080344,0.1996999507862933
0.40549678889776225,0.19920007372933446
0.405496860227213,0.19919999938861135
0.40549693073622456,0.19919991950727117
0.40879678496623634,0.19530009178089375
0.4087968522822097,0.19529999484090935
0.4087969010337843,0.19529988477885718
0.40889646696004883,0.1950011870000636
0.40889676146505777,0.19500041136219512
0.40889711870475276,0.1949996625450588
0.40889753626327763,0.19499894561257827
0.4111968398654325,0.1914000356265967
0.41119686226180485,0.19139999991525125
0.4111968842395331,0.19139996352858882
0.41279672617229474,0.18870023026705365
0.41279701109815803,0.18869977729308968
0.41359683712641454,0.18750003825070488
0.4135968624179261,0.18749999955396815
0.4135968865817009,0.18749996107337832
0.41599657313626104,0.18360047042221805
0.41599720174249716,0.18359956399429583
0.4166968202034803,0.1827000545444604
0.41669690579258295,0.18269994604297538
0.4190965135589189,0.17970043633505536
0.419097257744022,0.17969960488307476
0.4205968445120116,0.17820001811508507
0.42059686082973213,0.17820000163078428
0.4205968820269717,0.1781999797566218
0.4228968293983134,0.1758000346734827
0.42289686332293314,0.17579999859247036
0.42289689353046783,0.17579996523362182
0.4244965876338794,0.17400030936728375
0.4244971620366873,0.17399971419996885
0.4266968369297413,0.17190002452932646
0.42669688849510135,0.17189997565368503
0.42839682949110885,0.17030003118685433
0.4307968162614698,0.1680000444337447
0.43079686088399255,0.16800000056720787
0.43079690775634805,0.16799995205012708
0.4323968327388115,0.16630003175625954
0.4323968919605505,0.1662999677331319
0.4343967563118489,0.16410011694670365
0.4343968599156476,0.16409999555095445
0.43439695255843896,0.16409987220255742
0.43629684554121034,0.16140002427967184
0.43629686008742485,0.16140000334806937
0.4362968814224267,0.16139997180668658
0.4370968463586852,0.16020002440229894
0.4370968786095284,0.16019997541130293
0.4396968381916564,0.15620003759264428
0.4396968863893363,0.15619996198004074
0.44019664937446923,0.1554003412038282
0.44019710237335147,0.1553996768635159
0.4424968340014521,0.15230003858216276
0.44409679126589624,0.15010009812140643
0.4440969363270758,0.1500999036229013
0.4453967723157736,0.14840011809921952
0.44539695637780335,0.14839988461436024
0.44799681369253985,0.14520006022699228
0.4479968608407432,0.14520000033918393
0.44799690851637564,0.1451999357547502
0.4484966664729272,0.144500274615578
0.4484970766926834,0.1444997391074192
0.45169654791510666,0.14060038355509083
0.45169721345202607,0.14059964917507065
0.45189674006276037,0.1404001225643364
0.45189685786128625,0.1403999963799807
0.45189696746333136,0.14039986146619277
0.45469682822669827,0.13670004545745781
0.45469686162108097,0.13670000027708049
0.45469689538234476,0.136699952355711
0.45579684686639954,0.13510002292435858
0.455796878512792,0.13509997716403124
0.45739679919744575,0.13280009117984154
0.457396800461915,0.13280008927399198
0.45739685248413686,0.13279999846100526
0.45739690058608784,0.13279989425611652
0.45879685290918476,0.12890002707034637
0.4587968623955694,0.12890000016252662
0.45879687179413203,0.12889997249781376
0.45969686262663123,0.12620000000031623
0.46009684394179806,0.12500005605481598
0.46009686197361527,0.12499999977028546
0.46009687865873505,0.12499994315922522
0.4611967670907557,0.12110033871842472
0.4611969815325034,0.12109966876253049
0.4625966595677282,0.11720056566440396
0.46259713140483155,0.1171994624439381
0.46359684879096935,0.11520002767166257
0.46359685605023954,0.11520001292775427
0.46449684665384317,0.11330003372064663
0.4644968605442613,0.11330000382687651
0.46449687927265465,0.11329996181239015
0.46619675661002746,0.10940024321488803
0.4661969812796854,0.1093997626942306
0.4674968081567436,0.10680010894011405
0.4674968600434624,0.10679999858387436
0.4674969062585669,0.10679988655728656
0.4679968626266159,0.10550000000035897
0.469496841802669,0.10160005414262101
0.4694968625027576,0.10159999841821377
0.46949688051288646,0.1015999463415506
0.4707968509573919,0.0977000350080343
0.47079686156329004,0.09770000239708124
0.4707968739790186,0.09769996215902665
0.4713967734039085,0.09570029740939374
0.4713969699695945,0.09569970864084601
0.47209684840009375,0.09380003861520535
0.47209687622126484,0.0937999611585065
0.47349684934076547,0.0898000379599332
0.4734968762146895,0.08979996214786914
0.47489673716838043,0.08590034949115846
0.4748970134366997,0.08589966067767359
0.4752968431758179,0.0850000437646579
0.47529686246569247,0.08499999922791653
0.47529688017215715,0.08499995613650617
0.47649685013743515,0.08200003122331116
0.4764968746984134,0.08199996861368558
0.4779968587154556,0.07810001016937572
0.4779968665597331,0.07809998983980616
0.4791968530088088,0.07500002484636076
0.47919687198144306,0.0749999750541534
0.4794968501186261,0.07420003335499854
0.479496874662306,0.07419996647236601
0.48089681596863576,0.07030012997616142
0.4808968801975879,0.07029986294700187
0.48139686262667447,0.06640000000012716
0.4818968626266744,0.06250000000012716
0.48239684649915393,0.058600125794787225
0.4823968819112114,0.05859987465063927
0.48299682829823215,0.05470022313500411
0.48299690690185265,0.054699778624248636
0.4830968018884922,0.05420030369105082
0.4830969418778854,0.054199700606697196
0.4839968518216361,0.05080004081919441
0.48399686322706864,0.05079999622640766
0.48399687126511215,0.050799962566918815
0.4848968351708082,0.04690011897556913
0.4848968929538371,0.04689988172422336
0.48589685480129896,0.043000030519122254
0.48589686291137435,0.042999998048241055
0.4858968692694947,0.04299997121459439
0.486796835798506,0.03910011625554544
0.48679686003039435,0.03909999861920194
0.4867968782769184,0.03909988262329717
0.48699681404019163,0.03760036439874799
0.4869969376050269,0.03759964010405025
0.487496854373716,0.035200039614342975
0.4874968622763563,0.03520000009668759
0.4874968696296871,0.03519995998291846
0.48819685884358544,0.03120002161778518
0.4881968665037612,0.0311999783992227
0.48889684059065924,0.027300122772218917
0.4888968876912198,0.027299877810482442
0.4896968562521456,0.02340003107596941
0.48969686264144374,0.023399998901583348
0.4896968680398599,0.02339996984095825
0.49039683277180546,0.01950016633440452
0.4903968980354572,0.019499834759157845
0.49099685408674476,0.016700039853148944
0.49099686285207583,0.016699997271900687
0.490996869431007,0.016699962576305773
0.4911968564034606,0.015600034227810767
0.49119686255553696,0.015599999013256552
0.4911968677703417,0.015599966566291763
0.4917968434901422,0.011700124387588948
0.4917968848599924,0.01169987612879136
0.49249683452984266,0.007800156539625739
0.49249685754891576,0.007800000073976117
0.4924968708053982,0.007799840515070649
0.4928968607710162,3.6185519982308264e-08
0.49289686271417293,-7.893939712523347e-09
0.49289686335314237,-2.8331921783091998e-08
0.4930968626266822,-0.007799999999974367
0.49319686262668216,-0.011699999999974368
0.49329685931610007,-0.015599870887269374
0.4932968692413297,-0.015600128985592635
0.4934968607707281,-0.019499963808860862
0.4934968627145793,-0.01950000790519434
0.49349686335299797,-0.01950002832628788
0.4935968601753541,-0.023399904398177507
0.4935968607960722,-0.023399997345684324
0.49359685759408284,-0.023400098135721335
0.4933968626266813,-0.027300000000051217
0.4931968629570569,-0.031199993557725895
0.49319686230454673,-0.031200006442741207
0.492996863304387,-0.035199986445935104
0.4929968632372587,-0.03519998711306792
0.49279686443896253,-0.03909996466055718
0.4927968620082997,-0.03910000634010146
0.4927968604010089,-0.0391000289337961
0.4924968674957599,-0.042999936702033545
0.4924968619215054,-0.04299999891794843
0.49249685442587665,-0.04300006396635003
0.49199687885881765,-0.046899873389410054
0.49199684960299855,-0.04690012698097002
0.49159686898517146,-0.05079993800478427
0.4915968621589603,-0.05079999732985165
0.49159685275663345,-0.05080006415539597
0.49099697994462493,-0.05469923743345094
0.490996891998924,-0.054700002246266415
0.4909968626266825,-0.054700771538382875
0.4909968626266825,-0.0550998899616823
0.49099684403561134,-0.05510010844800033
0.4903968772266774,-0.05859991483344886
0.49039684948754864,-0.058600085404447576
0.48979686262667094,-0.06250000000015206
0.489196862626671,-0.06640000000015206
0.4885968721594048,-0.07029993803738231
0.48859686184399115,-0.07029999995726519
0.4885968500484013,-0.07030006131922278
0.48779686800756045,-0.07419997376832192
0.48779685696757286,-0.07420002617348928
0.4869970904951674,-0.07789894610836462
0.48699691975554954,-0.07790000610565816
0.4869968626266825,-0.07790107824490843
0.4869968626266825,-0.07809987244053263
0.4869968370859644,-0.07810012436989074
0.4869968368892287,-0.07810012547018913
0.4861968876912199,-0.0819998778104825
0.4861968405906593,-0.08200012277221898
0.48549688485999243,-0.08589987612879135
0.4854968434901422,-0.08590012438758894
0.4848968655103181,-0.08979998125644556
0.48489685981351155,-0.08980001875454788
0.48429687862630094,-0.09379989333595215
0.48429684891105,-0.0938001069819978
0.48379686262667443,-0.09770000000012716
0.4832968813700828,-0.10159985380154225
0.48329685863025856,-0.10159999770404561
0.4832968265100447,-0.10160014446667501
0.48309696676468494,-0.1023995834481135
0.48309679425670204,-0.10240042389395917
0.4825968684613243,-0.10549996382530122
0.4825968570549336,-0.10550003621644459
0.4819968675257459,-0.10939996815616479
0.48199686218378407,-0.10940000146209651
0.481996857202419,-0.10940003022098574
0.48129688485999245,-0.11329987612879135
0.48129684349014223,-0.11330012438758894
0.48069692085659227,-0.11719962150566339
0.48069683325594564,-0.11720038181961807
0.480396872506487,-0.12109987156258042
0.4803968560293544,-0.12110012864792502
0.4801968692413297,-0.12499987101440736
0.48019685931610007,-0.12500012911273062
0.48009686262668216,-0.12890000000002563
0.4800768791796888,-0.12967935443276674
0.4800769285148211,-0.12968064240930016
0.48039685937559684,-0.1327999683018628
0.4803968623855565,-0.13279999959527888
0.4803968651031251,-0.13280003219371453
0.4806968626266796,-0.1366999999999233
0.4809968139881413,-0.14059936769892614
0.4809969900591987,-0.1406006212334149
0.4817968132707353,-0.14449975938965542
0.4817969236326376,-0.14450023792309827
0.4827968420829396,-0.14839991987927623
0.48279686126145566,-0.14840000012152885
0.48279687790216413,-0.1484000814691421
0.4830968359322223,-0.14999985762945237
0.48309689339738066,-0.1500001415451039
0.48359685297778576,-0.1522999556149672
0.4835968619953465,-0.15229999897282626
0.4835968708506907,-0.15230004581938472
0.4842968567379082,-0.1561999671910248
0.4849967741461202,-0.16019949439669937
0.4849970019636602,-0.16020049401278227
0.4860968521575241,-0.1640999628819363
0.48609687337922336,-0.16410003703638737
0.48699675538050446,-0.16719963059635554
0.4869969976885137,-0.16720036016470174
0.4872968085179507,-0.16799985570986697
0.4872969211168324,-0.16800014256954307
0.4888968626266077,-0.17189999999962044
0.4904967911804213,-0.17579982584954093
0.49049694051922094,-0.1758001713633677
0.4909967853408969,-0.1768998299710549
0.49099694615235806,-0.17690016705111486
0.4923968200303081,-0.17969991480701483
0.4923968622839635,-0.17970000346034173
0.492396897636258,-0.1797000853356429
0.4939968426923108,-0.1835999514097718
0.4939968601419126,-0.18359999523711926
0.4939968822241415,-0.18360005443721145
0.49489683336620055,-0.18609991872070875
0.49489686222832546,-0.18610000341672997
0.4948968854985099,-0.18610008005125575
0.4952967706462696,-0.1874996780684143
0.495296975748344,-0.1875003151244541
0.49669686262662377,-0.19139999999966212
0.4980965491214573,-0.1952991266638413
0.4980969012170434,-0.19529998200321083
0.49809733016915947,-0.1953008015011187
0.49879681256087666,-0.1964999141726338
0.49879686020412245,-0.1964999996726075
0.49879690634992035,-0.1965000908095734
0.5000965968121506,-0.1991994479234361
0.5000971932993638,-0.1992005158490897
0.5025962740718833,-0.20309908185422024
0.5025969084113419,-0.2030999631472965
0.502597633790201,-0.20310077116310424
0.5026967798430351,-0.20319991721593836
0.5026967809335029,-0.2031999183582313
0.5026969272197419,-0.20320009455214708
0.5026969292938237,-0.20320009743628137
0.5052968626265079,-0.2069999999994353
0.5065968322158301,-0.20889995555305993
0.5065968935099427,-0.2089000441186278
0.5079967923556795,-0.2108998996125376
0.5079968601644915,-0.21090000167186154
0.5079969227814953,-0.21090010663781464
0.5101967961661269,-0.21479988218329796
0.5101969322217604,-0.21480011599151952
0.5104968194388346,-0.21529992801997624
0.5104968628575801,-0.21530000319205106
0.5104968996896367,-0.21530007206661306
0.5122968374187183,-0.21879995098427196
0.5122968633288967,-0.21880000274806305
0.5122968845596563,-0.21880004752122348
0.5140966340741284,-0.22269950480257986
0.5140971432302311,-0.22270046767230398
0.514396811723427,-0.22319991516096352
0.5143968630308776,-0.22320000460379286
0.5143969049803884,-0.22320008470717553
0.5160967953650014,-0.22659986547640168
0.516096896257455,-0.2266001457720174
0.5160968963319325,-0.2266001460559689
0.5169968386454465,-0.23049989608119634
0.5169968388759039,-0.23049989718593944
0.5169968535543414,-0.23049999950405564
0.5169968598613879,-0.23050010784650232
0.5168968659416161,-0.2343998707176042
0.5168968626266826,-0.2344001293249136
0.5168968626266826,-0.2382998706750864
0.5168968659416161,-0.2383001292823958
0.5169968584965259,-0.24219983892387875
0.5169968574838079,-0.2421999995838372
0.5169968461644984,-0.2422001605063467
0.5165968785142896,-0.24609984509588234
0.5165968582608726,-0.2460999963943299
0.5165968269726838,-0.24610015450077524
0.51569689225786,-0.24999987159834555
0.5156968582686174,-0.25000000310776277
0.5156968213274565,-0.250000120720981
0.5143969001053341,-0.2537998904471851
0.5143968990889648,-0.2537998932094261
0.5143968541146479,-0.2537999936997641
0.5143968530673673,-0.2537999952205877
0.5143967819656257,-0.2538000806220017
0.5143967811217933,-0.25380008150530353
0.5142981349823321,-0.2538987276447646
0.5142975340012429,-0.25389938414682295
0.5142969932183096,-0.2539000910605669
0.5142965168422218,-0.25390084288437953
0.5142961085804173,-0.2539016337671276
0.5124968836070135,-0.25779995454283594
0.5124968640634726,-0.2577999958058729
0.5124968377726885,-0.25780004846553
0.5104969287854272,-0.2616998709906896
0.510496858054128,-0.26169999967006086
0.5104967833304133,-0.26170011894470674
0.5078968951624593,-0.26559995119663765
0.5078968306602339,-0.2656000491794482
0.5065968786095238,-0.26759997541131
0.5065968630674729,-0.26759999902063236
0.5065968454673573,-0.2676000250793234
0.5052969002685953,-0.26949994498520613
0.505296861824675,-0.26949999960940646
0.5052968222266392,-0.26950005283116446
0.5026969643961227,-0.27289986691722457
0.5026968579874554,-0.27289999688588135
0.5026967446647697,-0.27290011796232716
0.5021971593621573,-0.27339970326493945
0.5021965915582396,-0.27340032035398065
0.4988981176690074,-0.27729851676852785
0.49889753349278587,-0.27729927777423424
0.4988970242404478,-0.27730009082626156
0.4988965945167788,-0.2773009485727924
0.49889624820744644,-0.27730184325787066
0.49879689832264756,-0.2775998929122674
0.4987968975267931,-0.27759989513292593
0.4987968548370396,-0.2775999931513103
0.4987968533333002,-0.27759999590521284
0.4987967920300877,-0.2776000876375049
0.49627059049684735,-0.28073606195463086
0.4962697570244368,-0.28073726602147225
0.49599704001491696,-0.28119969921152765
0.4959967064595862,-0.2812003123344288
0.49489688773193385,-0.2833999497897335
0.49489686084914297,-0.28340000209202404
0.4948968366651423,-0.2834000467310316
0.4938968780399653,-0.2851999722563502
0.49389686317041015,-0.2851999986293194
0.49389684576226883,-0.2852000285964527
0.49159691685957824,-0.28909990804014546
0.4915968553013003,-0.28909999481479115
0.4915967873494024,-0.28910007527769443
0.49099691750007707,-0.2896999451270197
0.4909968086033229,-0.2897000557119949
0.4877969694022698,-0.29299988988808096
0.48779696821795515,-0.2929998910373428
0.4877967334745205,-0.29300008070183864
0.4877967330364175,-0.2930000809944699
0.4869972083973375,-0.29349978389389486
0.48699653542243354,-0.29350024330622615
0.48309699658881683,-0.2963999003876335
0.48309685947601366,-0.29639999546427054
0.4830967168578196,-0.29640008098329
0.4821969004200055,-0.2968999790042979
0.4821968244779788,-0.29690002034657537
0.4791968803592709,-0.2984999905432196
0.4791968449308622,-0.298500009529116
0.4752972807108979,-0.3005997748783275
0.4752964675337328,-0.30060026339583507
0.4749969052327044,-0.3007999715965206
0.47499685991609025,-0.30080000114759037
0.47499682140838,-0.3008000251895235
0.4713972414787063,-0.3029997684798797
0.4713965055764364,-0.30300026390720813
0.46909689713427194,-0.30469997449489494
0.46909686281258584,-0.30469999941445314
0.46909682686024584,-0.3047000245899514
0.4674969169613758,-0.3057999626454245
0.46749685869316104,-0.3058000015931431
0.4674968100176789,-0.30580003237533027
0.46359695649876886,-0.308199942233121
0.46359686278312584,-0.3081999971182489
0.46359676266288197,-0.3082000499825183
0.46279735635641484,-0.3085997531357519
0.4627963987763902,-0.30860029925879795
0.4596970332267646,-0.31059988993597576
0.4596966965917793,-0.31060011683989536
0.4569969876104489,-0.3124999120489798
0.4569967403634238,-0.3125000916979441
0.45579688518866,-0.31339998307901695
0.455796878977514,-0.31339998768334404
0.45319724949965434,-0.3152663889122257
0.45319650363705444,-0.31526697963243844
0.45189689275408784,-0.3163999737355375
0.4518968589654634,-0.31640000272432034
0.45189683524783547,-0.31640002246516813
0.44799688547715005,-0.3195999812513715
0.4479968676963918,-0.3195999956672143
0.44799683403222845,-0.3196000222406201
0.447096917170144,-0.3202999575777969
0.447096808668659,-0.32030004316689953
0.44409688803920105,-0.3226999796704659
0.4421968851275421,-0.3241999822366449
0.4421968666147746,-0.32419999668196336
0.4421968355432391,-0.3242000203130827
0.44019705570935574,-0.32569985518849515
0.44019667668868884,-0.32570015388018936
0.4372968948746144,-0.3280999733125268
0.4372968299395556,-0.32810002615018224
0.43629689881851225,-0.3288999710470169
0.43629685959558,-0.3289000018386422
0.436296828259871,-0.3289000255553112
0.43239691382318235,-0.3317999619313104
0.4323968637844697,-0.33179999816591865
0.4323968078743516,-0.33180003650208917
0.4320972544981914,-0.3319997387528627
0.4320964967965126,-0.33200029661953345
0.42839706453185167,-0.3349998362935828
0.42839666941863286,-0.33500017388769016
0.4273969259350267,-0.3358999430229356
0.4273968002886759,-0.33590005803926903
0.42449732977050947,-0.33859956507342404
0.42449645401754776,-0.33860049033132383
0.4234971890375901,-0.339799608307273
0.4234965773678072,-0.33980042260604715
0.420796935431431,-0.3437998921414194
0.4207969341268601,-0.34379989397054217
0.42079685479015844,-0.3437999888469011
0.4207968536435791,-0.34379998996228667
0.4207967470297094,-0.34380005777677336
0.42079674634555586,-0.3438000581411814
0.4205993786836328,-0.34389874197214293
0.42059858041127635,-0.34389918741072445
0.42059782573446614,-0.34389970327620784
0.42059712084891665,-0.34390028533346195
0.4205964715415683,-0.343900928803937
0.4205958831430779,-0.34390162840489574
0.4205953604840551,-0.3439023783927828
0.4181969334311639,-0.34769988789319395
0.4181968595554742,-0.34769999832417614
0.41819678071625993,-0.3477001037535492
0.4166971501339329,-0.3495996358244969
0.4166966097585095,-0.3496003890282552
0.4153968786095294,-0.3515999754113013
0.4153968463586833,-0.3516000244023017
0.41279688688595845,-0.355499963611389
0.4127968622999447,-0.3554999998065413
0.41279683713566057,-0.355500035505674
0.4099968947756269,-0.35939995522143514
0.4099968615297807,-0.35940000047601045
0.40999682921107655,-0.35940004252929897
0.40889699337516544,-0.36079983359318596
0.40889673897091494,-0.36080017174444434
0.4070968913327497,-0.36329996013078486
0.40709683314913386,-0.3633000393037317
0.40499690713437414,-0.3660999406567446
0.40499681899601964,-0.36610005999248674
0.4041968808010979,-0.36719997501050416
0.4041968446053042,-0.36720002510152744
0.40139733145902556,-0.37109934698384406
0.40139689000058054,-0.37110001652710556
0.4013965031172438,-0.3711007190191136
0.4010968762161354,-0.37169997282133044
0.40109684871056456,-0.37170002701388327
0.3993970119859032,-0.3749997100676375
0.3993967323046151,-0.37500029897436316
0.397696895429817,-0.37889992474595896
0.397696831052328,-0.3789000757786511
0.3971968748429443,-0.3800999706811719
0.39719686071712673,-0.3801000039908268
0.39719685152191375,-0.38010002498594203
0.395996877155934,-0.3827999673093964
0.39599684763505805,-0.38280003248207267
0.39419691971721915,-0.3866998763040569
0.39419685936368953,-0.38669999829994134
0.3941967925452281,-0.386700116802701
0.3932968862184099,-0.3881999606807313
0.39329683832377005,-0.38820003888494675
0.3917968811928352,-0.39059997029444266
0.39179684426696704,-0.3906000298348208
0.38939835924592536,-0.3944975679940136
0.3893979100656332,-0.39449837921988534
0.3893975372636515,-0.39449922825995054
0.3893972439892136,-0.39450010794196916
0.38939703271974635,-0.39450101083485434
0.3893969052399421,-0.39450192931144595
0.3893968626266826,-0.39450285561294113
0.3893968626266826,-0.3945998811558981
0.3893968517734133,-0.3945999966581573
0.38939679885282347,-0.3946001009755663
0.3869968753327148,-0.39839997988240494
0.38699685001536843,-0.3984000201783894
0.3854968816267506,-0.40079996960017805
0.38549686373304315,-0.40079999778248854
0.3854968413741493,-0.4008000318791028
0.3844968991277642,-0.4022999452486804
0.38449686079161577,-0.4023000011587666
0.3844968245569865,-0.40230005119750856
0.38159885558412476,-0.4061973198161847
0.38159834021406863,-0.4061980833836638
0.3815978966403791,-0.406198890776983
0.38159752856128554,-0.4061997352646211
0.3815972390455925,-0.4062006098057884
0.38159703050709376,-0.4062015071091287
0.38159690468444796,-0.40620241969350934
0.3815968626266826,-0.4062033399503943
0.3815968626266826,-0.4062998794841325
0.38159685145814737,-0.4062999967439289
0.38159679774715866,-0.40630010121235033
0.37909697688930716,-0.4101998217505986
0.379096755942609,-0.4102001828872535
0.37769687831578364,-0.4125999731046685
0.37769684660647773,-0.4126000267006184
0.37679688055047345,-0.4140999701272922
0.3767968650428589,-0.4140999955733259
0.3767968411079006,-0.4141000335695929
0.3742969474688266,-0.4179998676465484
0.37429685874098373,-0.4179999970054453
0.37429676190497013,-0.418000120866417
0.37379694773189215,-0.4185998978741106
0.3737968603518997,-0.4185999972827218
0.3737967669110398,-0.41860009290089983
0.3703972451791691,-0.4218996286994802
0.3703965213347595,-0.4219004095506698
0.3698969107584023,-0.4224999422422983
0.36989686146536266,-0.42249999963273804
0.3698968114876665,-0.4225000544387035
0.36679695766838905,-0.4257998988269665
0.3667967704039722,-0.4258001037509293
0.36599691181311034,-0.4266999446656489
0.365996861922249,-0.4266999991607809
0.3659968101846676,-0.42670005244242915
0.36299690923518746,-0.4296999533919093
0.36299686260652053,-0.4296999988176804
0.362996813037665,-0.42970004463056116
0.36199712343970347,-0.4305997652687265
0.36199661875115485,-0.4306002522854329
0.35909738317856643,-0.43359946149845535
0.35909688396096656,-0.43360001776537294
0.3590964272953014,-0.433600609464254
0.3580969302803295,-0.4349999052852147
0.35809679717584114,-0.4350000962515452
0.3563968771232847,-0.4374999786817753
0.3541971003688566,-0.4406996541935121
0.35419665442296294,-0.440700364356775
0.35379690568845734,-0.4413999246421597
0.35379686140184646,-0.4413999991384466
0.3537968144321982,-0.44140007229202943
0.35119693168940613,-0.4452998964062175
0.3511968587148257,-0.4453000002226312
0.3511967853720254,-0.4453000944227157
0.35029687504121926,-0.44639998482703436
0.3502968750310826,-0.44639998483820975
0.34799693784771807,-0.4491999084269214
0.3479968558412688,-0.44919999116297776
0.3479967646529132,-0.44920006735749246
0.34639694736070553,-0.4502999417458853
0.34639677909676503,-0.4503000599707103
0.34249698263927514,-0.45309991383762616
0.3424969818868221,-0.45309991434513314
0.3424967260841504,-0.4531000560181197
0.34109256689331374,-0.4536761213271809
0.3410917420412022,-0.4536765040194584
0.34109095499563397,-0.45367695942439773
0.34109021214986607,-0.45367748384269485
0.34108951953811567,-0.4536780730144427
0.33859698255554427,-0.4559998882858791
0.33859685878198575,-0.4559999962895865
0.3385967297672637,-0.4560000949000996
0.3371971846562177,-0.45699976997941816
0.3371965596033942,-0.4570002545400283
0.3346969155001336,-0.45909995558676714
0.3346968628294372,-0.45909999861435197
0.33469680656722556,-0.4591000420450928
0.33229698870802077,-0.4608999054394964
0.33229673955968597,-0.4609000984540779
0.3307968767956001,-0.46209998866534663
0.32739731446847065,-0.4647996411849452
0.32739645463722084,-0.46480040798987593
0.32689691060790105,-0.4652999520191958
0.3268968623533711,-0.4652999989927076
0.3268968117564494,-0.4653000456532196
0.3229970166326259,-0.46879986178998423
0.3229967144167809,-0.4688001444100696
0.3190969095467461,-0.47259995428343693
0.3190968163036605,-0.47260004632343633
0.31899688592196046,-0.47269997670513636
0.3189968640867343,-0.47269999825700465
0.3189968370672543,-0.47270002421462537
0.31519696736847785,-0.476299900771361
0.31519686086064846,-0.4762999960444666
0.3151967462381354,-0.4763000872919105
0.31479719116432,-0.4765997535972721
0.31479655520173017,-0.47660027229112234
0.31129686933372297,-0.47969999405992864
0.3112968559295428,-0.4797000059534622
0.31039695370576065,-0.4804999190412685
0.3103968572512245,-0.48049998937667493
0.31039675102808606,-0.48050005207998187
0.307396902094308,-0.48189998158241165
0.3073968629793058,-0.4818999994264544
0.3073968220295037,-0.4819000172544626
0.3033972718427863,-0.4835998260838174
0.30339647029600086,-0.4836002092436302
0.30189692944649327,-0.48439996436336763
0.30189686245091174,-0.48439999881269097
0.3018967934461553,-0.48440003170838336
0.2994968747577562,-0.48549999444056624
0.29949685050917796,-0.4855000055933342
0.2955970057224754,-0.48729993395642773
0.29559672166246276,-0.48730007048272794
0.2935969357919042,-0.48829996341800724
0.29359686266851853,-0.4882999985093105
0.2935967866245455,-0.4883000320015638
0.29169692093744987,-0.489099975448762
0.29169680462721587,-0.4891000252824738
0.28779724609066404,-0.49079983284968876
0.28779649431485704,-0.49080019832234956
0.28519693169463395,-0.49219996281016193
0.2851968605865428,-0.49219999968451306
0.28519679292998046,-0.4922000321683485
0.2838969115047055,-0.49279997744155235
0.28389681327715666,-0.4928000215119868
0.2799973629118883,-0.49449978192761657
0.2799963887834468,-0.4945002707681436
0.2771969641910566,-0.49609994196379514
0.2771968608721825,-0.49609999786610054
0.27719675667030946,-0.49610004816263165
0.27609689836147483,-0.49659998375755654
0.2760968266422444,-0.4966000156861793
0.2721971616000457,-0.4982998696789326
0.27219657269332004,-0.4983001493602207
0.2688968896395659,-0.499999986084882
0.26889683544702037,-0.5000000135904491
0.26829694628419726,-0.5002999581718606
0.26829686228891164,-0.5002999982404737
0.2682967757028316,-0.5003000356617376
0.26439735889284405,-0.5018997964042966
0.2643963907455626,-0.5019002550714718
0.2606969023132346,-0.503899978548406
0.2606968538152802,-0.5039000042057463
0.2606968310023386,-0.50390001581279
0.2604968966963552,-0.5039999829657817
0.2604968648462346,-0.5039999985913379
0.2604968256690604,-0.5040000170580039
0.2565973782413936,-0.5057997620246194
0.2565963769733324,-0.5058002943359271
0.2532970487573467,-0.5077998871941002
0.25329668153308066,-0.5078001207296031
0.2526969580803711,-0.5081999363647428
0.2526967579156607,-0.508200045643921
0.2487974616342161,-0.509899738894807
0.24879630230384714,-0.5099003361942674
0.24579699525951007,-0.5116999204208698
0.24579685946050706,-0.5116999963383814
0.24579672230568342,-0.5117000623655384
0.24489694633403597,-0.5120999627973817
0.24489686419750403,-0.5120999975305242
0.24489677417084801,-0.51210003175408
0.2409972341291922,-0.5134998666408283
0.24099650267746175,-0.5135001619777959
0.2369970503107527,-0.5152999155428151
0.23699667854201725,-0.5153000920429507
0.23639702232844537,-0.5155999201497365
0.23639686096354467,-0.5155999938146929
0.23639669244663405,-0.5156000567274035
0.23309718609597146,-0.5166998921776245
0.23309654717382453,-0.5167001294172278
0.22919699754765618,-0.5182999446484763
0.22919672936075045,-0.518300059229953
0.226496974200355,-0.519499950412351
0.22649686077015121,-0.5194999975725004
0.22649674760277272,-0.519500038342024
0.2252970800425457,-0.5198999275287665
0.22529664872454588,-0.5199000822707395
0.22139706930821598,-0.5213999205077893
0.22139665963083957,-0.5214000884860224
0.2174971058405706,-0.5230998939843448
0.21749662531991318,-0.5231001186540026
0.2168969914630061,-0.5233999355824562
0.216896862523181,-0.5233999955139483
0.2168967256760761,-0.5234000498009209
0.2135970548710311,-0.5245999300936646
0.2135966733727163,-0.5246000776433234
0.20969712773153934,-0.5261998912397038
0.20969660412110533,-0.5262001236337325
0.20739694245885903,-0.5272999618200241
0.20739678347540633,-0.5273000395762562
0.20579688588275802,-0.5280999883725803
0.20579683925085115,-0.5281000113888508
0.20189691008693544,-0.5299999768789635
0.2018968146917534,-0.5300000221244533
0.19929714455132572,-0.5311998698815737
0.19929658923616353,-0.5312001472108768
0.19799688593177198,-0.5318999874517031
0.1979968819301497,-0.5318999895794136
0.19409704489071383,-0.5338999065318771
0.19409668430466032,-0.5339001007912917
0.19179688123656424,-0.5351999894819547
0.1917968053012325,-0.535200028663343
0.19019708808222724,-0.5359998872728458
0.19019664308073728,-0.5360001238470148
0.18629726685736198,-0.5381997719730214
0.1862964810373405,-0.5382002641777609
0.18499689055753218,-0.539099980663782
0.18499686152530237,-0.5391000004751338
0.18499683517907997,-0.5391000179470504
0.18239715796079461,-0.5407998068974678
0.18239658150440716,-0.5408002132656711
0.1794969632371161,-0.5429999236753401
0.17949696321151637,-0.5429999236937696
0.17949685642070318,-0.5429999890086914
0.17949674441845226,-0.5430000429640006
0.17949674366832988,-0.5430000432582833
0.1783971580420698,-0.5433998925769232
0.1783965744705257,-0.5434001256071849
0.1744971058405706,-0.5450998939843448
0.17449662531991317,-0.5451001186540027
0.17089702232844536,-0.5468999201497367
0.17089686096354467,-0.546899993814693
0.17089669244663405,-0.5469000567274036
0.17059708004254567,-0.5469999275287665
0.17059664872454586,-0.5470000822707395
0.16669726856400288,-0.5484998438709483
0.16669647163042256,-0.5485001904859826
0.16279716116753773,-0.5503998545576444
0.16279657429530012,-0.5504001647613702
0.1620971372155634,-0.5507998430926483
0.1620970024482957,-0.5507999088687651
0.1620967848823553,-0.5508000284698927
0.1620967061486321,-0.5508000635698811
0.15889708010321438,-0.552099911650832
0.15889664949328872,-0.5521000983698985
0.15499700572247543,-0.5538999339564278
0.15499672166246284,-0.5539000704827279
0.15339696398180724,-0.5546999493230557
0.15339686343497536,-0.5546999968041414
0.15339675520009394,-0.5547000420371737
0.15109704151943779,-0.5555999299991696
0.15109668652715805,-0.5556000767619862
0.1471970367912322,-0.5572999240827744
0.14719669144276196,-0.5573000824225162
0.14449697924045904,-0.5585999438532546
0.14449697794597074,-0.5585999444361069
0.14449673707051733,-0.558600031389822
0.14329700911658544,-0.5588999633783049
0.14329671729690155,-0.5589000409912079
0.13939686262595402,-0.5600000000009625
0.13549697715813408,-0.5610999676970143
0.13549674888761004,-0.5611000349973764
0.13159697473704665,-0.562299965505242
0.13159675134724425,-0.5623000370938669
0.13099686262599877,-0.5625000000009487
0.12769697220629297,-0.563599963474184
0.12769675391072519,-0.5636000390269447
0.12379689466814196,-0.5649999884986412
0.12379687516623156,-0.5649999953511107
0.11989695542431497,-0.5662999690681655
0.1198968601929276,-0.5662999987731209
0.11989676966173042,-0.5663000232420188
0.11949752689996104,-0.5663998339324611
0.1194962268813483,-0.5664002542988107
0.11599691162009639,-0.5677999804033115
0.11599686711133221,-0.5677999976689734
0.11599680808320867,-0.5678000190909254
0.11199698580478233,-0.5691999568883747
0.11199674060364938,-0.5692000462852891
0.10909694734846578,-0.5702999678648415
0.10909677849450009,-0.5703000336535501
0.10809720390173914,-0.5706998634906544
0.1080965321887614,-0.5707001609832021
0.10419689932918717,-0.5725999821199178
0.1041968687262639,-0.5725999967237666
0.10419681899999751,-0.5726000193902877
0.1005969739605161,-0.5741999505189461
0.10059686125937091,-0.574199997382856
0.10059674735378324,-0.5742000384250205
0.10029686262599881,-0.5743000000009487
0.09249694657802297,-0.5768999720169407
0.09249677917778648,-0.5769000294532591
0.08909703240592372,-0.5780999400786224
0.08909685886979882,-0.5780999944459072
0.08909668818718959,-0.5781000348887183
0.08859712785918238,-0.5781999469543199
0.08859660061596095,-0.5782000671830123
0.08469692484378685,-0.5791999840476724
0.0846968569288052,-0.5792000005431306
0.084696805263538,-0.5792000117676146
0.08079686262588352,-0.5800000000009795
0.07299689746466186,-0.5815999928545635
0.07299682768979227,-0.5816000066554733
0.07089691979412427,-0.581999989111791
0.07089680522158391,-0.5820000095683636
0.06909697260599275,-0.5822999816709622
0.06909686225226404,-0.5822999975652761
0.06909675153369449,-0.5823000085465406
0.06519699056072173,-0.5825999901598462
0.06519673498247497,-0.5826000130926163
0.06129688880976931,-0.5829999973154578
0.06129687406989903,-0.5829999987495612
0.06129682490530838,-0.5830000029025701
0.05739689937100148,-0.58329999717444
0.057396856546452615,-0.5833000001540924
0.05739683188733297,-0.5833000015379187
0.0533968690684225,-0.5834999996788642
0.05339685618340719,-0.5835000003313744
0.049496862625733794,-0.5837000000009986
0.04169689335907726,-0.5840999984249297
0.04169686564221237,-0.5840999996768288
0.04169682883627094,-0.5841000008673954
0.03779686262570821,-0.5842000000009997
0.03389689450185917,-0.5842999991836625
0.033896863508811555,-0.5842999997823478
0.033896829853181834,-0.584300000001
0.02999699195059617,-0.584300000001
0.02999673334328677,-0.5843000033159336
0.026096894501859154,-0.5843999991836625
0.026096863508811564,-0.5843999997823478
0.026096829853181833,-0.584400000001
0.022196991950596167,-0.584400000001
0.02219673334328677,-0.5844000033159336
0.018296894501859153,-0.5844999991836625
0.018296863508811562,-0.5844999997823478
0.01829682985318183,-0.584500000001
0.002696895397635539,-0.584500000001
0.0026968617436702023,-0.5844999997823623
0.0026968307489417622,-0.584499999183648
-0.005103137374343061,-0.5843000000009997
-0.00900313414387084,-0.5842000000838323
-0.013003134143765475,-0.584100000081764
-0.016903137374348415,-0.5840000000009995
-0.02080310358492424,-0.583900000867395
-0.020803140390829845,-0.5838999996768295
-0.020803168107714893,-0.5838999984249296
-0.02860307305306244,-0.5835000032995272
-0.028603201590515548,-0.5834999950612955
-0.03250313737439412,-0.5832000000009971
-0.03640313737439412,-0.5829000000009971
-0.040303035931004594,-0.5826000078043347
-0.040303139253558246,-0.5825999977567199
-0.04030323577029544,-0.5825999844648053
-0.04410235546459177,-0.5820001234604427
-0.04410313979981058,-0.5820000309132174
-0.04410392897099554,-0.5820000000009999
-0.0442030237715413,-0.5820000000009999
-0.044203248125469746,-0.5819999801213519
-0.04420324818003979,-0.5819999801128094
-0.04810288863463394,-0.5813000446466003
-0.048103388037579485,-0.5812999678646926
-0.05200313737444459,-0.5808000000009919
-0.05590310177051438,-0.5803000045655984
-0.055903145644498775,-0.5802999986231075
-0.05590316456819868,-0.5802999958173377
-0.06370299409435339,-0.5791000220440831
-0.06370324906477477,-0.5790999728126158
-0.0637032650343763,-0.5790999705410127
-0.0676030194831672,-0.5782000272066764
-0.06760313898704351,-0.5781999965927376
-0.06760324980635027,-0.5781999625237099
-0.06790261612490947,-0.5781001737508568
-0.06790367441029702,-0.5780998838851357
-0.07160296309941812,-0.5773000376820825
-0.0716033128722324,-0.5772999685013903
-0.07940309641041535,-0.5759000073535112
-0.07940313743427031,-0.575899999640368
-0.08330299207173843,-0.575100029806665
-0.08330321374166066,-0.5750999791031142
-0.0833032177314836,-0.5750999780854457
-0.08660306910502251,-0.5742000186199352
-0.0866031385692618,-0.5741999986241653
-0.08660320304285692,-0.574199978111541
-0.08720291317116081,-0.5740000747354396
-0.08720336483148726,-0.5739999358464526
-0.09890310952161877,-0.5707000078569283
-0.09890313577253679,-0.5707000002899797
-0.09890316658141145,-0.5706999910142481
-0.10020296617569638,-0.570300052677545
-0.10020331033545168,-0.5702999534345763
-0.10280310835494864,-0.5696000078139425
-0.10280316629907055,-0.5695999918427753
-0.10670313737458888,-0.5685000000009625
-0.11060311190214046,-0.5674000071854992
-0.11060311995551578,-0.5674000048683526
-0.11390310560169317,-0.566400009629109
-0.11390313444125391,-0.5664000006821953
-0.11390317171907728,-0.5663999885528008
-0.11450302609587959,-0.5662000370938667
-0.11450324948568202,-0.5661999655052418
-0.11840302363624429,-0.5650000349973764
-0.1184032519067683,-0.5649999676970143
-0.12230304304456623,-0.5639000266068662
-0.12230313590207952,-0.5638999984577004
-0.1223032302092587,-0.5638999657987189
-0.1261030075808945,-0.5625000478196952
-0.12610312998276174,-0.5624999869984526
-0.1261032341574533,-0.5624999032182784
-0.12620153926140315,-0.5624015981143285
-0.1262023670151978,-0.5624008568891983
-0.1262032712577876,-0.5624002111830909
-0.12620424102156674,-0.5623996688278099
-0.1262052645442194,-0.5623992364016106
-0.1301030807219667,-0.5610000203378038
-0.1301031443473403,-0.5609999966371819
-0.13010318592411935,-0.5609999800832135
-0.13400309625642187,-0.5594000168699611
-0.1340031786399664,-0.5593999834948175
-0.13600303919764345,-0.5586000392717466
-0.13600313809507295,-0.558599997287457
-0.13600323036892176,-0.5585999535038159
-0.13800305842582966,-0.5576000394753619
-0.13800313840989484,-0.557599997718322
-0.13800321168235571,-0.5575999561784717
-0.1419030711717369,-0.5553000390437084
-0.14190307153300102,-0.5553000388022039
-0.1429028644539355,-0.5547001637533954
-0.14290342007930582,-0.5546998537744077
-0.1458029842421554,-0.5532000792074165
-0.14580326324179943,-0.5531999223138586
-0.14580326521890236,-0.5531999213275834
-0.14970271464875123,-0.5508002601399842
-0.1497035835941673,-0.5507997826119547
-0.15360297767277656,-0.5489000778044272
-0.15360322912558314,-0.5488999430006078
-0.15360325565900446,-0.5488999304219326
-0.15700309956945288,-0.5469000222393159
-0.15750276046350925,-0.546600226147651
-0.1575035325320119,-0.5465998074883893
-0.1614030453487225,-0.5447000448340944
-0.16140323548638313,-0.5446999444043121
-0.1644030078525845,-0.543000073396798
-0.16440321591997917,-0.5429999442680868
-0.16440324587507701,-0.5429999276673622
-0.1653030619807467,-0.5424000502635823
-0.16530321365959502,-0.5423999511003689
-0.1692031119647661,-0.5399000162893618
-0.16920313722366834,-0.5398999998837025
-0.1704025518352708,-0.5391003903605662
-0.17040377143871677,-0.5390996947108436
-0.17310306321716462,-0.5378000357064057
-0.17310321210499002,-0.5377999655100216
-0.17700309837230094,-0.536000018002032
-0.178703106819911,-0.535200014379643
-0.17870314403816603,-0.5351999965598754
-0.1787031608736354,-0.535199988251459
-0.1809031143554343,-0.5341000115105596
-0.1809031602754723,-0.5340999882569419
-0.18480306311875458,-0.5321000380808997
-0.18480313581887245,-0.5320999992667275
-0.18480320979405235,-0.5320999565493253
-0.18630280512533165,-0.5312001993505577
-0.18630348393504317,-0.5311998267207552
-0.1887031143554343,-0.5300000115105596
-0.1887031602754723,-0.529999988256942
-0.19260307446989022,-0.5280000322598045
-0.19260314098147394,-0.5279999969654912
-0.1926031944466042,-0.5279999667089904
-0.1938027300853089,-0.5273002375864126
-0.1938035650481146,-0.5272998014382682
-0.19660306964421773,-0.5260000314472203
-0.19660313674441424,-0.5259999990777231
-0.19660320325589337,-0.525999964526441
-0.19994533018822208,-0.5242003577167256
-0.1999460059877774,-0.5242000257346258
-0.19994670466383754,-0.5241997450766194
-0.20050306402754184,-0.5240000263306743
-0.20050314058837046,-0.5239999975046143
-0.20050320541415245,-0.5239999708411587
-0.20190309279358215,-0.5234000191071173
-0.2044030210594742,-0.5223000511796235
-0.20440325494369846,-0.5222999517674887
-0.20830310102999933,-0.5207000149115704
-0.20830317348277497,-0.5206999845260348
-0.2111031136756149,-0.5195000101576748
-0.21110313433598296,-0.519500001177959
-0.21110316381102817,-0.5194999879844118
-0.21220296601094973,-0.5190000778935383
-0.2122033115247765,-0.5189999285547386
-0.21610308701421624,-0.5174000206616352
-0.21610313730608366,-0.5173999993922106
-0.21610318663482733,-0.5173999772654814
-0.22000303961473616,-0.5156000451209081
-0.220003236075381,-0.5155999569775503
-0.22390313737471704,-0.5139000000009167
-0.22780306212028173,-0.5122000328041321
-0.22780321315297392,-0.5121999684266431
-0.22900289711667146,-0.5117001001084358
-0.2290030347669341,-0.5117000329032736
-0.22900321064209017,-0.5116999574153935
-0.22900326221425177,-0.5116999306456249
-0.23170310867886784,-0.5102000159430604
-0.23560291782979134,-0.5080001238467782
-0.23560336283086206,-0.5079998872728457
-0.23600307377103014,-0.5078000318027617
-0.23600313888988336,-0.5077999980876756
-0.23600319717265855,-0.5077999658306711
-0.23950299053077478,-0.5058000839117476
-0.23950328694881115,-0.5057999210590369
-0.24310302177384793,-0.5039000610124896
-0.24310313841788317,-0.5038999955317119
-0.24310324348622359,-0.503899929259931
-0.24340282496754773,-0.5037002082723816
-0.2434034643983725,-0.5036998155260402
-0.2473029780408189,-0.5015000898815832
-0.24730329986244534,-0.5014999159555424
-0.2502029888553487,-0.500000076821282
-0.25020313273527334,-0.49999999624830843
-0.25020327602150433,-0.49999990294818986
-0.25120265419974347,-0.49930033822342246
-0.25120365666822114,-0.49929972038134146
-0.25510285222311185,-0.4972001535440926
-0.2551034317868523,-0.4971998650620215
-0.2575030681948041,-0.4961000317083769
-0.2575031371995192,-0.4960999988127045
-0.25750320419514183,-0.4960999643633603
-0.2590028385834241,-0.4953001593562764
-0.2590034461789004,-0.49529986103903423
-0.2630026718835766,-0.49350020947192996
-0.2630036216308748,-0.49349983858220164
-0.266901584171862,-0.49220051773520596
-0.2669026270565721,-0.4922002312119536
-0.2669036946198791,-0.49220005797027805
-0.26690477459379336,-0.492200000001
-0.26700301370097806,-0.492200000001
-0.2670031349014683,-0.49219998822585026
-0.2670032458460667,-0.4921999429107357
-0.2708025121560083,-0.490200329063398
-0.27080380235427,-0.4901997612903103
-0.27470312966711746,-0.48880000276774965
-0.2747031450867073,-0.4887999972466369
-0.2761030124619991,-0.4883000446126042
-0.2761031376165179,-0.4882999961681756
-0.27610325542030006,-0.4882999433390376
-0.2786027717852171,-0.4871001754838773
-0.2786035158690268,-0.48709985442618314
-0.28250312720567855,-0.48560000391208635
-0.28560308768239573,-0.4844000192366549
-0.2856031872674276,-0.48439998129115164
-0.2864030706645349,-0.4841000250172364
-0.28640320443143796,-0.4840999759292756
-0.29030308389775317,-0.4827000191977779
-0.2903031904056123,-0.48269997960441957
-0.29420311987206577,-0.48120000673270674
-0.296003028847805,-0.48050004220582326
-0.2960030311308412,-0.48050004125674745
-0.2960032346714521,-0.4804999397287547
-0.29600323597462763,-0.4804999389628888
-0.29810312599777944,-0.47920000704379484
-0.29810314877055877,-0.47919999298810256
-0.30200275903414403,-0.47680023282589623
-0.30200353471510655,-0.47679980133072347
-0.30240307483608525,-0.47660003127023415
-0.30240313679079994,-0.47659999921191276
-0.3024031982065316,-0.47659996523988657
-0.3059030875740762,-0.47460002845843247
-0.3059031371643975,-0.474599999368209
-0.305903185708687,-0.4745999693894163
-0.30890311264161185,-0.47270001566523057
-0.3089031368178098,-0.4727000001563223
-0.3089031621934416,-0.4726999834551191
-0.3098027422823676,-0.4721002633958351
-0.3098035554595327,-0.47209977487832755
-0.3137030332534049,-0.4700000560662425
-0.3137031353004693,-0.46999999799207187
-0.31370323638923825,-0.4699999339912546
-0.3155029959337521,-0.4688000942949121
-0.3155032819123249,-0.4687999105252667
-0.31760299807968645,-0.4675000862311858
-0.3176032793962207,-0.4674999183385592
-0.32160305260626687,-0.46520004874278265
-0.32160305723968163,-0.4652000459577014
-0.3216032093950101,-0.46519994224740624
-0.3216032137785045,-0.46519993887793104
-0.3221022078102654,-0.4648007436525223
-0.3221031743905715,-0.46480005939867397
-0.32210421449230064,-0.46479949312205426
-0.325503099705141,-0.46320001772777647
-0.32550313495680067,-0.46320000078200924
-0.3255031766574582,-0.4631999798559235
-0.32940306148254095,-0.4612000389199836
-0.32940313903252566,-0.46119999748016477
-0.3294032082172791,-0.4611999574953892
-0.32990270194984034,-0.4609002612558524
-0.32990359683121734,-0.4608997837860934
-0.3333031065740761,-0.45930001449533636
-0.3333031679770051,-0.4592999850921106
-0.3372029846631144,-0.4574000743988779
-0.3372031345746481,-0.45739999501271356
-0.33720327867190686,-0.45739990580280887
-0.3378024585648846,-0.4570004525408238
-0.33780315337396477,-0.4570000287846812
-0.33780388007725926,-0.4569996624088522
-0.34110310779150727,-0.45550001344783037
-0.3411031351246975,-0.45550000081057085
-0.3411031687284984,-0.45549998472599856
-0.3450030176760774,-0.4536000583156396
-0.3450031363692773,-0.45359999656312167
-0.3450032496167304,-0.4535999298496711
-0.34580256156014244,-0.45310035988503866
-0.34580375622100556,-0.4530997205219478
-0.3489031053609269,-0.4517000144587575
-0.3489031343134504,-0.45170000113992725
-0.3489031718801662,-0.4516999831905707
-0.35280303766525106,-0.4498000485773242
-0.35280313814798,-0.44979999686059735
-0.3528032306146999,-0.4497999440569367
-0.35380306970598285,-0.4492000406021669
-0.35380313508644085,-0.4491999999696259
-0.35380320390880565,-0.4491999541153608
-0.3567030883062519,-0.44720003384125995
-0.3567031393148675,-0.447199997766174
-0.35670318253645045,-0.4471999656780349
-0.359203018401307,-0.4453000904207439
-0.3592032589742567,-0.4452999131441294
-0.36060309067525487,-0.44430003335770213
-0.3606031389805803,-0.4442999980171369
-0.36060318059612495,-0.4442999661247186
-0.3643030175859233,-0.4414000938894713
-0.3643031344298964,-0.4413999964788646
-0.3643032449028289,-0.44139989247290273
-0.3645024941025536,-0.441200643273178
-0.3645031636019544,-0.4412000314262882
-0.36450388534339256,-0.44119948217647187
-0.36840310688026634,-0.4385000211124824
-0.3684031675557908,-0.4384999784430336
-0.369803104273731,-0.43750002364450497
-0.36980314255571717,-0.43749999583131977
-0.3698031644712545,-0.43749997940758384
-0.3723030878875763,-0.4356000376111792
-0.3723031873219042,-0.43559996300303205
-0.3750026931720245,-0.43360032903998
-0.37500361486800626,-0.43359972146317255
-0.3762031092634895,-0.43290001639914066
-0.3801031044582844,-0.4306000194131789
-0.3816030839755417,-0.4297000320404316
-0.38160319116700997,-0.42969996862208704
-0.38400302742808123,-0.42830006413646216
-0.3840032489045913,-0.4282999386594907
-0.388002964105249,-0.4261000952991289
-0.3880033142455504,-0.42609991156550153
-0.38860311019564786,-0.42580001359045283
-0.3886031643882007,-0.425799986084882
-0.3919030264696395,-0.42410005713383775
-0.39190313651398756,-0.42409999695558087
-0.3919032414601171,-0.424099932651556
-0.39530299384956824,-0.42190009287014646
-0.395303283964037,-0.42189991204733446
-0.39580293629173513,-0.4216001206507155
-0.39580334384629706,-0.4215998888239159
-0.39970310488625577,-0.4195000174947074
-0.3997031370702533,-0.4194999998599843
-0.3997031695072176,-0.4194999814629428
-0.4023030392179172,-0.4180000566298469
-0.40230304049657517,-0.41800005585336736
-0.40230322285344644,-0.4179999276388397
-0.4023032237528181,-0.41799992691180937
-0.40360297864231254,-0.4169001343130064
-0.40360330150673696,-0.41689987234271836
-0.40720301311197726,-0.4141000966497537
-0.40720313502205724,-0.4140999955714367
-0.40720324786450357,-0.4140998895112281
-0.4075029947520297,-0.4138001426237019
-0.40750328558438864,-0.4137998631920644
-0.4114029773588423,-0.4102001477079534
-0.4114033036155246,-0.41019985933567316
-0.41530305731706063,-0.4069000677420657
-0.4153031359237789,-0.40689999837393837
-0.41530321150701577,-0.4068999258687159
-0.41600283562765183,-0.40620030174807975
-0.4160034635250615,-0.40619972481161803
-0.4192030950412979,-0.40350003571979365
-0.41920313574095713,-0.4035000006072435
-0.419203179270546,-0.4034999613279192
-0.4205029773588423,-0.40230014770795336
-0.42050330361552457,-0.40229985933567314
-0.42310305731706055,-0.40010006774206575
-0.4231031359237788,-0.4000999983739384
-0.4231032115070157,-0.4000999258687159
-0.42480305443273525,-0.39840008294299634
-0.42480322222324235,-0.39839991900922683
-0.4270030303378706,-0.39630010217253625
-0.42700324736250156,-0.39629990101197965
-0.4290030139203559,-0.39450011110991073
-0.42900326441999403,-0.3944998930154744
-0.43090311575009427,-0.3929000182111795
-0.4309031335466222,-0.3929000030533541
-0.4309031622146209,-0.3928999780272206
-0.4335030542749193,-0.3906000735123412
-0.4335032220715427,-0.3905999283344271
-0.4348031082623623,-0.38950002463450273
-0.4348031331717417,-0.389500003232109
-0.43480316960276094,-0.3894999708917857
-0.4379030604868067,-0.3867000694481314
-0.43790306556816244,-0.38670006466540824
-0.43790319767597663,-0.386699924400015
-0.43790320205379024,-0.38669991915225976
-0.4387030998123907,-0.3857000469540092
-0.43870313630938673,-0.3857000002010755
-0.4387031731140164,-0.38569995064688267
-0.44080305255739455,-0.38280011712983664
-0.4408031343228473,-0.3827999971190744
-0.44080320789107824,-0.38279987463890935
-0.4426026504939613,-0.3796008655671173
-0.4426031773270636,-0.379600027953941
-0.4426037836796941,-0.3795992459785972
-0.44320302335638584,-0.3789001330224568
-0.443203133000342,-0.3788999957306672
-0.4432032314837528,-0.3788998531911338
-0.4457030407102892,-0.3750001507977371
-0.4457032393319007,-0.3749998527296921
-0.44660311969366145,-0.3737000255404821
-0.4466031345995353,-0.37370000372393436
-0.4466031569130629,-0.3736999701190401
-0.4483026867514005,-0.37110068918981776
-0.448303163866732,-0.3711000205825836
-0.4483036937897154,-0.37109939300286376
-0.4505031129811531,-0.3687000266122047
-0.4505031384822911,-0.3686999983899503
-0.4505031597482583,-0.36869997418544137
-0.4518029016897793,-0.3672002719452247
-0.4518033918366202,-0.36719974553911144
-0.45440306324304675,-0.3646000741326849
-0.45440313574822827,-0.3645999985494913
-0.4544032051163967,-0.36459991994272717
-0.4555030833712327,-0.3633000638233756
-0.4555031924291929,-0.363299937081661
-0.45830291616546465,-0.360100252811636
-0.45830337491142215,-0.3600997624643094
-0.4590031099385908,-0.35940002743714083
-0.4590031643861741,-0.3593999721454593
-0.46220308335195776,-0.35610005571199493
-0.4622031922487119,-0.3560999451270197
-0.4628030357576965,-0.35550010161803514
-0.4628031345845794,-0.35549999699403145
-0.4628032265567922,-0.35549988780430014
-0.4659030724078469,-0.3516000817336184
-0.46590313438002284,-0.3516000003669171
-0.46590319643340206,-0.3515999114131759
-0.4661029820401686,-0.35130023300302604
-0.46610330539558814,-0.35129977597330575
-0.46880311404968145,-0.3477000311011814
-0.4688031401102781,-0.3476999957900368
-0.46880315690257346,-0.34769997233670474
-0.4700030116087249,-0.34600017816965684
-0.4700032707231183,-0.34599982743259905
-0.47170311654868485,-0.34380002695245415
-0.47170314004767355,-0.3437999961138592
-0.4717031547305519,-0.34379997633409853
-0.47390306814199884,-0.3408000944093982
-0.4739031358328545,-0.34079999746399736
-0.473903196961161,-0.3407999006905376
-0.47450301385591487,-0.3398002058659478
-0.47450327054662284,-0.3397998002433446
-0.4771030945876558,-0.3359000641817952
-0.4771031380629769,-0.33589999675740057
-0.47710317467190755,-0.33589993606325863
-0.4778029208554916,-0.33470037117711465
-0.4778033846718584,-0.33469964857891626
-0.47970312119480973,-0.3320000229936697
-0.479703133054287,-0.3320000059395549
-0.4797031570433328,-0.3319999704982799
-0.4817031373751495,-0.32900000000055474
-0.4823030882879547,-0.32810007363134686
-0.4823031877463528,-0.32809992724215015
-0.4850030729826674,-0.3242000930119179
-0.48500312886046054,-0.3241999947109783
-0.4850031747568091,-0.32419989408594496
-0.48560312146176593,-0.3225000450885674
-0.48560315371539187,-0.3224999550649717
-0.4864030847717849,-0.3203001446598909
-0.4864031329286162,-0.3202999984904401
-0.4864031719454565,-0.32029985019617807
-0.48730313053315943,-0.31640002964946506
-0.48730313700305894,-0.31640000082065206
-0.4873031436667344,-0.31639996932944364
-0.4881031308668156,-0.31250003172904783
-0.4881031376411526,-0.3124999975921206
-0.4881031426707166,-0.3124999704971509
-0.4888031319918974,-0.3086000299934294
-0.48880313685618026,-0.3086000019181416
-0.4888031423095353,-0.3085999679276604
-0.48940310304686707,-0.3047002231350042
-0.4894031816504876,-0.30469977862424874
-0.489503130970045,-0.3042000320264617
-0.4895031340084383,-0.30420001630590526
-0.49010313283825907,-0.30080002571006403
-0.4901031366799893,-0.30080000326201844
-0.4901031418517917,-0.3007999709029939
-0.49070313737530585,-0.29690000000015204
-0.4913031227271104,-0.2930000952134221
-0.49130313571792084,-0.2929999985217364
-0.49130314466563585,-0.2929999052258983
-0.491603132397969,-0.28910006470556865
-0.49160313659338195,-0.2890999991464859
-0.49160313901795977,-0.28909993593696276
-0.49170313729248377,-0.2852000032305259
-0.491803137294554,-0.2812000032305534
-0.4919031340702676,-0.27730012889695554
-0.4919031340800795,-0.277300000516531
-0.4919031274529617,-0.2772998710093373
-0.4916031446656345,-0.2734000947740824
-0.49160313571792524,-0.27340000147830146
-0.4916031227271076,-0.27339990478655907
-0.49100314230953485,-0.26950003207233664
-0.4910031368561818,-0.2694999980818678
-0.4910031319918967,-0.26949997000656706
-0.490303142670716,-0.26560002950284617
-0.49030313764115524,-0.2656000024078932
-0.4903031308668131,-0.26559996827093996
-0.48950334316367067,-0.2617010032181202
-0.48950318895425166,-0.26169999476425937
-0.4895031373753175,-0.2616989758926542
-0.4895031373753175,-0.2616001083225064


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000200.csv <==
X,Y
-0.5021059587673197,0.0077998858023785285
-0.5021059214226554,0.007800111385018947
-0.50110598109159,0.011699878676173897
-0.5011059218194555,0.011700122041638991
-0.5002059580928483,0.015599964856936712
-0.5002059475351687,0.015600009194121215
-0.5002059433873267,0.015600025722800904
-0.4992059577250624,0.01949996980563139
-0.4992059424226781,0.01950003024094781
-0.4986059597868001,0.02189996078445971
-0.4986059395674305,0.021900039058082466
-0.49820599505657986,0.02339983097377245
-0.49820591064748554,0.023400170453508274
-0.49730595679688505,0.027299970472776987
-0.49730595027491653,0.02729999799792411
-0.49730594195583433,0.02730003130562065
-0.49630598814153254,0.031199851181397648
-0.4963059162585164,0.03120014988619025
-0.4954059647725124,0.03519993426843023
-0.4954059488994915,0.035200000760490985
-0.4954059320867627,0.03520006391485693
-0.494705957364668,0.03769997363662391
-0.49430601911352523,0.03909975804280528
-0.4943059091414205,0.03910009207520921
-0.49430589546862674,0.0391001417372551
-0.49280597043717594,0.04299994681902719
-0.49280594925417215,0.04300000013508617
-0.4928059273749982,0.043000051865358865
-0.491105962745979,0.0468999707201675
-0.49110593740060215,0.04690002935886341
-0.4908060440097843,0.0475997806041051
-0.49080586617104127,0.047600223498429094
-0.4896059637505287,0.05079996328646256
-0.48960594992465095,0.050799999322509726
-0.48960593486879467,0.050800036840790465
-0.48800626987467277,0.05469922026396243
-0.48800598263150863,0.0547000103886964
-0.48800576047022004,0.0547008212216585
-0.48710600461547776,0.058599763258875115
-0.4871059065202624,0.05860023904451001
-0.4869059649411649,0.059699917729546796
-0.4869059489072372,0.05969999847954018
-0.48690592939657634,0.059700082345354746
-0.4862060035255825,0.06249978582933
-0.4862059056219676,0.06250021625957013
-0.485405956499254,0.06639996823279891
-0.48540594946769994,0.0664000014526195
-0.4854059430346936,0.06640003010893998
-0.484505975750991,0.07029988833831785
-0.48450597541699375,0.07029988965214139
-0.4845059412632394,0.07029999443585555
-0.48450589534989563,0.07030010198182964
-0.48300596897216197,0.07309996455359916
-0.48240596337509,0.07419997544787779
-0.48240593672215976,0.07420002462731187
-0.48030596448177176,0.07809997307374665
-0.4803059517643217,0.07809999636110015
-0.4803059328019468,0.07810003006690609
-0.4791059701213773,0.08019996475790268
-0.47910594714000815,0.0802000042528406
-0.47910593147995956,0.08020003027779436
-0.4780060442781233,0.08199984569898101
-0.4780058611356571,0.08200015750216529
-0.47580596837469535,0.08589996739659743
-0.47580593112102143,0.08590003233489225
-0.47510623668122043,0.08709950851740828
-0.4751057188933491,0.08710051995166625
-0.4739059597121508,0.08979997810936244
-0.472105997639473,0.09379989409667704
-0.4721059473954528,0.09379999937116247
-0.47210589334392056,0.09380010069175294
-0.4712061181971549,0.09539970095266961
-0.4712058019453289,0.09540030953329698
-0.4701059765199515,0.09769994451363154
-0.47010594966361396,0.09769999899447517
-0.47010592046598976,0.09770005481734179
-0.4680060215063706,0.10159986717092022
-0.4680059464616592,0.10159999730377425
-0.4680058632118138,0.1016001239589872
-0.46730618901626114,0.10259965852406246
-0.46730573918611407,0.10260035959476174
-0.46560598775409834,0.10549993556702386
-0.46560594913868836,0.1054999993132902
-0.4656059084782459,0.10550006225726026
-0.4634059499827163,0.10880000000055469
-0.46300605432265085,0.10939984349065282
-0.4630058513992274,0.10940016019872535
-0.46060598359660465,0.11329994537798731
-0.46060595077425087,0.11329999726240217
-0.4606059121025148,0.11330005509902978
-0.4595062076400392,0.11489962522626708
-0.45950572619509483,0.1149003959325059
-0.45820638337113034,0.1171992332364431
-0.45820598399601403,0.1172000155810449
-0.45820565240230055,0.11720082897465728
-0.4568059900145545,0.12109988848337816
-0.4568059125147507,0.12110011240456273
-0.4556059499828329,0.12470000000031624
-0.45550598803166026,0.12499988585383413
-0.4555059145981505,0.125000115000535
-0.45430594998284,0.12890000000029408
-0.4531059897619828,0.13279987071808017
-0.45310598932587826,0.13279987201391014
-0.4531059373398807,0.13279999403998424
-0.4531058731483619,0.13280010971497014
-0.45310587255455187,0.1328001106122186
-0.45170598166202397,0.13479995474440132
-0.4517059187883228,0.1348000455923607
-0.45040601011207726,0.136699912119181
-0.4504059481593783,0.13669999878359454
-0.4504058829078558,0.13670008255423607
-0.4478059693666369,0.13989997614342858
-0.447805954029276,0.1398999947927135
-0.4478059256880985,0.13990002834428658
-0.44720602239406154,0.1405999155206631
-0.4472058794043283,0.14060008601797275
-0.4440066865616248,0.14449910229501758
-0.4440060044694003,0.14450003534025432
-0.44400543067093623,0.144501038624132
-0.44390600337852193,0.14469989320896062
-0.44390600322305046,0.14469989350275594
-0.44390587791412484,0.14470009523405344
-0.44110609215683433,0.14839981212761597
-0.4411058165056454,0.14840019414902164
-0.44000599590694667,0.14999993320167437
-0.4400059476054019,0.15000000115326145
-0.4400059014630657,0.15000006199789073
-0.43820606895983133,0.1522998479742457
-0.4382058367580709,0.15230015635839964
-0.43610598664258965,0.1551999493750166
-0.4361059488895043,0.1552000002062217
-0.43610591145193384,0.15520004816403876
-0.4353061569808038,0.15619974125295127
-0.43530575996096726,0.15620027146019658
-0.4325059734661058,0.1601999664528558
-0.432505951400627,0.16019999744990035
-0.4325059236740252,0.16020003507881211
-0.432206022175256,0.16059990374383765
-0.4322058800475625,0.16060009790977087
-0.42970602425876286,0.16409989601409036
-0.4297059471991724,0.16409999845190062
-0.42970586617080747,0.16410009578560628
-0.42830613670156015,0.16569978660760318
-0.42830577522851826,0.1657002232975901
-0.4265059935426022,0.16799994434070512
-0.42650594947976384,0.16799999908581165
-0.4265059031873838,0.16800005348094765
-0.4244059757820562,0.1703999705156078
-0.42440595287829097,0.17039999629484578
-0.424405920049343,0.17040003207204552
-0.42300596401165985,0.17189998496956319
-0.42300593601341546,0.17190001508741817
-0.42050596758983855,0.17459998098488122
-0.42050593247085705,0.17460001910441866
-0.41940597282796527,0.1757999750784824
-0.4194059504708272,0.1757999991504321
-0.41940592582194763,0.1758000249944767
-0.4165063366337542,0.17879960001674572
-0.4165056084383603,0.17880043912901672
-0.4158061821237856,0.17969970153346995
-0.4158057402413871,0.17970031461254848
-0.4132062046181835,0.18359961804735375
-0.4132057301653956,0.18360040299898409
-0.4126061102954286,0.18469970609392355
-0.41260580900090543,0.18470030365371345
-0.4113059549127377,0.1874999893820749
-0.41130594507687473,0.18750001062990687
-0.40950596844780834,0.191399959992884
-0.4087059624228988,0.19309997356518058
-0.40870595119418257,0.19309999708064907
-0.40870593550523765,0.19310002895552927
-0.4076060074995432,0.19529988496691825
-0.40760600596819135,0.19529988784829977
-0.4076058728409811,0.19530009906794055
-0.40760587115235863,0.19530010135387602
-0.40480604912234375,0.19889987253532376
-0.4048059454391742,0.19889999758710403
-0.4048058366457282,0.1989001133375702
-0.40450604885438857,0.19919990112890984
-0.4045058538181413,0.19920010150762713
-0.4009059760956483,0.2029999724369253
-0.4009059456044276,0.2030000041527091
-0.4009059273977148,0.20300002258558364
-0.4008059974990855,0.20309995248421292
-0.4008059030871563,0.20310004813023264
-0.3970060474608281,0.20699989995725365
-0.3970058552399874,0.20700010263852925
-0.3934059856681477,0.21089996134135555
-0.39340594837093396,0.2109000009313534
-0.3934059140446388,0.2109000359386596
-0.3931059499825913,0.2112000000007071
-0.3895064700460923,0.21479947993720613
-0.3895055086941708,0.21480058838528462
-0.3892060267789813,0.21519989760553723
-0.3892059467592961,0.21519999897507544
-0.3892058643521746,0.21520009341570862
-0.38590598801567233,0.21879995851007464
-0.38590594943767126,0.21879999968690114
-0.3859059102894281,0.21880003969387027
-0.3853059499825913,0.2194000000007071
-0.3820059499825913,0.2227000000007071
-0.381406064296077,0.22329988568722142
-0.3814058392954574,0.22330011782894715
-0.3783060270145727,0.22659991799892118
-0.3783060256199346,0.22659991942030608
-0.3783058616038618,0.22660006622627188
-0.37830585991157384,0.2266000675539828
-0.3775061305933345,0.22719986454266236
-0.3775057754507202,0.22720014320635123
-0.37360634342141835,0.23039967717911172
-0.3736055901159541,0.23040035986734433
-0.3735060432178921,0.23049990676540635
-0.3735060426649997,0.23049990729081737
-0.373505840548069,0.23050007196680275
-0.3735058397322685,0.23050007253383895
-0.3697061796740891,0.23299984888790434
-0.3697057286384181,0.2330001630964277
-0.3678060104556132,0.23439995544165237
-0.3678059505944812,0.23439999822318497
-0.3678058857306771,0.23440004176447732
-0.3658061068907957,0.23569989801040026
-0.36580579686408354,0.23570010759751456
-0.36210668365598,0.2382994844464522
-0.36210597493158814,0.23830002968345768
-0.3621053159190539,0.23830063406424448
-0.36190605751567606,0.23849989246762243
-0.36190582041266695,0.23850007973607715
-0.35800627549243397,0.24089979968698974
-0.35800564013495045,0.24090022377957462
-0.35620618090985523,0.24219983321992114
-0.35620572857912847,0.2422001792320889
-0.354105979245621,0.24389997631159493
-0.35410592037777916,0.24390002326164004
-0.3513062592710646,0.24609975698834435
-0.35130566003212504,0.2461002657886359
-0.35010618514145686,0.24719978443841503
-0.35010572854702404,0.247200229637592
-0.347405982632,0.24999996614206133
-0.3474059167230805,0.2500000332602179
-0.3462059832421025,0.2511999667411959
-0.34620591612394436,0.25120003265011687
-0.34340601770124857,0.2538999347005736
-0.34340588346219003,0.2539000665211084
-0.34230594998259134,0.2550000000007071
-0.3395060415643287,0.2577999084189697
-0.3395059469730033,0.2577999983900319
-0.3395058506335241,0.25780008128631393
-0.3384059849051464,0.2586999714277139
-0.3384059145668925,0.25870002796047803
-0.3346060468548408,0.2616999235226241
-0.33460604667395033,0.2616999236585571
-0.33460594602682114,0.2616999885927227
-0.33460582681100953,0.26169999999378435
-0.33460582650866094,0.26170000000099997
-0.3345089822140447,0.26170000000099997
-0.33450800046772805,0.26170004667237146
-0.33450702757626644,0.2617001862655338
-0.33450607231464846,0.26170041752142725
-0.33450514329885045,0.26170073835424074
-0.33450424890812486,0.2617011458702246
-0.33450339720942346,0.26170163639379085
-0.3306059644071453,0.26419999075422557
-0.3284059830539283,0.265599978955339
-0.32840591707110933,0.2656000212963983
-0.3267060094913682,0.26669996149505437
-0.32670589100651515,0.2667000393181146
-0.3228060839145741,0.26929991071274195
-0.32280594732474,0.26929999575847763
-0.32280580616111065,0.26930007191150485
-0.32240640166432166,0.26949977415989934
-0.32240552243450005,0.26950026874525124
-0.31890598599137027,0.2716999773666471
-0.3189059455513636,0.2717000023247288
-0.31890591759850173,0.2717000189845213
-0.3160063095766465,0.2733997892042295
-0.31600560850594717,0.2734002390343766
-0.3150060136100173,0.27409995546152754
-0.31500594727273856,0.2741000004293764
-0.3150058859659272,0.2741000393956093
-0.3111060179267032,0.2764999581889779
-0.3111059494328991,0.2764999988966826
-0.31110587952504193,0.2765000375781159
-0.3096065275841289,0.27729969194660287
-0.3096054158003162,0.2773003783798362
-0.3072060466781787,0.27899993150801694
-0.30720594831319437,0.27899999785403057
-0.30720584764517134,0.2790000592487261
-0.3034071236485149,0.2811993205099483
-0.30340636616728317,0.2811998041416356
-0.30340565350125637,0.28120035166748847
-0.30340499102480023,0.2812009589584982
-0.3033060581923137,0.2812998917909847
-0.30330581957820524,0.28130008024959197
-0.29940598058555423,0.2836999811681465
-0.2994059195107824,0.2837000190456179
-0.2970059726658175,0.28519998582372097
-0.29700596167003834,0.2851999926172908
-0.2955059912140961,0.2860999752618289
-0.29550590829722984,0.28610002396982986
-0.2915063489961088,0.2883997705679744
-0.2915055729119719,0.2884002639501593
-0.2905060358409113,0.28909993989990174
-0.29050585558022357,0.28910004557432595
-0.2876060622528892,0.29049994580131494
-0.2876058390499855,0.29050005688927705
-0.2837061030784031,0.29249992149008847
-0.2837057995806943,0.2925000835573605
-0.2828060608429513,0.2929999384116622
-0.28280594897687156,0.29299999701927143
-0.28280583323557,0.2930000505911593
-0.2798059602221572,0.29429999556363823
-0.2798059397520124,0.2943000044602658
-0.27590609851010134,0.29599993525802193
-0.2759058035540365,0.296000069361666
-0.2740060222061491,0.2968999657896126
-0.27400594970452274,0.29689999877138024
-0.27400587556114325,0.2969000297693734
-0.27200619939348564,0.29769990023643644
-0.2720057060825167,0.2977001125700402
-0.26810597597055913,0.29949998800632827
-0.2681059531536059,0.2994999983845213
-0.2681059204574415,0.299500012795015
-0.26510599421634384,0.30079998083282405
-0.26510590592873073,0.3008000195802737
-0.2642059838372961,0.3011999849542446
-0.2603060512259359,0.30289995586906837
-0.2603058497029658,0.3029000462836791
-0.25640604832430475,0.30469995461229193
-0.25640585261182175,0.30470004743780954
-0.25250609484824493,0.30659992942519304
-0.2525058073839731,0.3066000750526622
-0.24870733839194675,0.30859926925899184
-0.24870644554835772,0.30859979796097153
-0.24870561013614026,0.30860041341355676
-0.24870484055370162,0.3086011094295968
-0.248606032888244,0.30869991709505445
-0.2486060328037442,0.30869991717580936
-0.2486059438224812,0.30869999134002196
-0.24860584772575012,0.3087000576840956
-0.24470612148518728,0.31089990325569516
-0.24470578228389264,0.31090010319993827
-0.2421064088938156,0.31249971759383177
-0.24210552288140977,0.31250032854008813
-0.24080601974093369,0.3134999463404544
-0.24080594840711741,0.3134999993062471
-0.24080587748300736,0.3135000483337865
-0.236906001560437,0.3160999656155
-0.23690594885803115,0.3160999998456665
-0.23690589757087924,0.31610003144776916
-0.23640627955924,0.3163998022547527
-0.236405635981401,0.31640022164862397
-0.2330059735990389,0.3187999833302913
-0.23300592645938406,0.31880001680301473
-0.2309060260157989,0.32029994569128983
-0.23090594792733973,0.32029999936621634
-0.23090587141785626,0.3203000480125223
-0.2291060728498714,0.3213999249151798
-0.2291058292515789,0.3214000784758912
-0.2251068601503218,0.32399940839170827
-0.2251059857230164,0.3240000441178305
-0.22510518238668362,0.32400076759661484
-0.22490604558034794,0.3241999044029505
-0.22490593995577005,0.3241999901056369
-0.22490583206953482,0.3242000604873417
-0.2249058301691286,0.32420006152659325
-0.22120599637263372,0.32609997617884734
-0.22120590383448532,0.3261000242892347
-0.21740733839194676,0.32809926925899185
-0.21740644554835772,0.32809979796097155
-0.21740561013614026,0.3281004134135568
-0.21740484055370163,0.3281011094295968
-0.2173060484670618,0.3281999015162366
-0.2173060484121047,0.32819990156831225
-0.21730583318096588,0.3282000748401788
-0.2173058323200428,0.32820007542544516
-0.21340598425139246,0.33069997803355433
-0.2134059153720863,0.3307000214262891
-0.21130656885273819,0.3319996168906475
-0.21130539082829272,0.332000465962628
-0.20950601534136815,0.3334999455350651
-0.2095059494778718,0.3334999986110535
-0.20950588080792243,0.33350005030957236
-0.20620603651336844,0.335899937069248
-0.20620603542211768,0.3358999378288934
-0.20620585614158404,0.3359000468539852
-0.20620585358448987,0.3359000481998152
-0.20560635756238776,0.3361997962108663
-0.2056055618916294,0.3362002388259464
-0.2017060074096431,0.3385999646610149
-0.20170594995075675,0.3385999989961879
-0.20170589036746744,0.33860003251809373
-0.1995060421176024,0.3397999497452928
-0.19950585058204634,0.33980003508335616
-0.1978059761105646,0.3403999907791732
-0.19780592390362797,0.34040000936248777
-0.19390594998222213,0.3418000000009412
-0.1900061246421802,0.3431999373024947
-0.1900057776824057,0.34320006892086846
-0.1885060660524044,0.34379995357286897
-0.1885059491924269,0.3437999970727843
-0.18850582977129582,0.3438000350624633
-0.18610599411472692,0.3444999871289625
-0.1822060674649018,0.3455999668648033
-0.18220583331270393,0.34560003589925564
-0.17830598940928338,0.34679998786953886
-0.17830591036665444,0.34680001150223705
-0.17520599483477778,0.3476999869792335
-0.17520595354122248,0.3476999985646058
-0.17520590097503488,0.34770001225274316
-0.1744061002479451,0.3478999624345156
-0.1744058009078808,0.3479000420475528
-0.17050598531179414,0.3489999900361926
-0.17050595379547337,0.34899999868452647
-0.17050591046649083,0.3490000098798791
-0.1665061002479451,0.3499999624345156
-0.1665058009078808,0.3500000420475528
-0.16260608931236953,0.35109996070269706
-0.16260581180571337,0.3511000431811011
-0.16100600793232744,0.3515999818915342
-0.1610059516940762,0.3515999987443107
-0.16100588930685258,0.3516000158293026
-0.15870598562156524,0.3521999907037254
-0.15870594969788215,0.35219999980251704
-0.15870591431600084,0.3522000082316148
-0.15480607202352362,0.3530999718375711
-0.1548058286580585,0.35310003110970567
-0.15090618809478024,0.35409993894644365
-0.15090571503683053,0.35410007229183205
-0.14700606498241925,0.3552999646162663
-0.14700583583571836,0.35530003804977606
-0.146406123983886,0.3554999420003868
-0.14640594868837753,0.35549999360686063
-0.1464057691981177,0.3555000328707921
-0.1431059614742143,0.3560999979115019
-0.1392059499819931,0.35680000000099643
-0.13530607591801458,0.35749997739709516
-0.13530582464345706,0.35750002571146744
-0.13140607406219837,0.3582999745486487
-0.13140582656210692,0.35830002848251336
-0.12750599097132342,0.359199990541925
-0.12660600370964237,0.35939998806150164
-0.1266058960108352,0.35940001079522965
-0.12360597497706893,0.3599999950019829
-0.1236059250120081,0.3600000051230467
-0.11970598199283139,0.36079999343467273
-0.11970594858622352,0.36080000006775087
-0.11970591918039092,0.36080000552948915
-0.1158059499820609,0.36150000000098426
-0.11190598098166994,0.3621999944369519
-0.11190595148166595,0.36219999954668647
-0.1119059173174106,0.36220000502631544
-0.10800597747744166,0.36279999577092603
-0.10800592244272945,0.3628000039351751
-0.104506131763056,0.3632999740322713
-0.10450594942897426,0.3632999935087342
-0.10450576644676057,0.363300000001
-0.10410659428738367,0.363300000001
-0.1041053106519154,0.3633000799172539
-0.10010596617925673,0.3637999979763362
-0.10010593379121886,0.3638000020767345
-0.09230598374611132,0.3647999956722611
-0.0923059473595713,0.3648000000941013
-0.09230591872142631,0.36480000320720607
-0.08840598237125202,0.3651999966790188
-0.08840595064862608,0.36519999973104356
-0.08840591683258076,0.36520000255094937
-0.08450594998196094,0.365500000000997
-0.08060594998196094,0.36580000000099705
-0.0767059797526988,0.36609999771094026
-0.07670595630246524,0.3660999993787468
-0.07670591382319061,0.3661000018552933
-0.07280608194514697,0.36629999323365453
-0.07280581823454818,0.3663000101354134
-0.0689059797526988,0.36659999771094026
-0.06890595630246524,0.3665999993787468
-0.06890591382319061,0.3666000018552933
-0.06500594998193544,0.3668000000009987
-0.06110601814332027,0.36699999650554305
-0.06110588187259344,0.36700000439514985
-0.05800603398334863,0.3671999945815528
-0.05800594827972651,0.3671999987122096
-0.05800586746596518,0.367200000001
-0.057206215166650184,0.367200000001
-0.05720568514518201,0.3672000135823707
-0.053305949981935455,0.3674000000009987
-0.04940594998193546,0.3676000000009987
-0.04550598396045631,0.36779999825851045
-0.04550594982303328,0.3677999997841716
-0.04550591611983563,0.36780000084755154
-0.04150608573846181,0.3678999966070859
-0.041505814361179956,0.36790000695590924
-0.037605987105689416,0.36809999809721644
-0.03760594187296658,0.3681000000911619
-0.03760592092560972,0.36810000074603294
-0.03370594998190987,0.36820000000099967
-0.02590594998190987,0.36840000000099965
-0.022005949981909873,0.36850000000099964
-0.018105982679530667,0.3685999991625991
-0.018105950887771543,0.368599999776713
-0.018105916364815764,0.36860000000099996
-0.014206082639582117,0.36860000000099996
-0.014205817367796515,0.3686000034013615
-0.010305949981909873,0.3687000000009997
-0.0025059826801055317,0.36889999916258437
-0.0025059508866320922,0.3688999997767279
-0.002505916365382627,0.368900000001
0.0013939173604178823,0.368900000001
0.0013941826322034843,0.36890000340136153
0.005294050018090126,0.36900000000099964
0.013094017320469326,0.3691999991625991
0.01309404911222846,0.369199999776713
0.013094083635184236,0.36920000000099995
0.016993917360417884,0.36920000000099995
0.016994182632203488,0.3692000034013615
0.020894017320469332,0.36929999916259915
0.020894049112228454,0.369299999776713
0.020894083635184232,0.369300000001
0.028793917360417882,0.369300000001
0.028794182632203486,0.36930000340136154
0.03269401732046929,0.36939999916259914
0.03269404911222847,0.369399999776713
0.03269408363518423,0.369400000001
0.04439401640104942,0.369400000001
0.04439405092399005,0.3693999997767131
0.044394082715773366,0.36939999916259886
0.04829391740402803,0.36930000340136154
0.04829418267581363,0.369300000001
0.05999401640104942,0.369300000001
0.05999405092399005,0.36929999977671313
0.05999408271577337,0.36929999916259887
0.06389391740402804,0.3692000034013615
0.06389418267581365,0.36920000000099995
0.06779401640104943,0.36920000000099995
0.0677940509239901,0.3691999997767131
0.06779408271577331,0.3691999991625988
0.07949404670435078,0.3689000000859686
0.08349404670430048,0.3688000000838457
0.08739402093600433,0.36870000074669546
0.08739404196086069,0.36870000008929643
0.08739408711610966,0.36869999809854015
0.09129391770848158,0.3685000067861107
0.09129418245816415,0.3684999966051016
0.09519402093599759,0.36840000074669565
0.09519404196086069,0.3684000000892964
0.09519408711610966,0.3683999980985401
0.09909405001816697,0.36820000000099873
0.10299391770848158,0.3680000067861107
0.10299418245816415,0.3679999966051016
0.10689398430414289,0.367900001685974
0.10689404914258012,0.36789999919891475
0.10689411639119854,0.36789999489538117
0.11079405001819247,0.367600000000997
0.11469394025914496,0.3673000084440007
0.11469415993197885,0.3672999938946758
0.11649399694435149,0.367200002949544
0.11649405420305543,0.3671999991781403
0.11649409871832703,0.36719999536288916
0.1185940126464486,0.3670000035602109
0.12249405001893299,0.36660000000092136
0.12639405001821777,0.3662000000009948
0.13029405001821778,0.3658000000009948
0.13419405001821777,0.36540000000099476
0.13809398633557288,0.36500000653254805
0.13809404745796422,0.36499999949844986
0.13809411573774083,0.3649999898903002
0.14199401758777347,0.3644000049902952
0.14199405105060056,0.3643999996247401
0.1419940812510743,0.36439999439510035
0.14589401211952832,0.3637000068033266
0.14589404961895966,0.36369999978424067
0.14589408803977794,0.36369999199646147
0.14779395241762605,0.3633000205484934
0.14779414799688986,0.3632999813383943
0.14989386918189557,0.3629000344460123
0.14989423196530027,0.36289997200913726
0.15379392143841938,0.3623000197825035
0.1537941790547131,0.36229998345785464
0.15769405001824294,0.3618000000009919
0.16159401871170093,0.3613000040146511
0.16159404809094857,0.3613000000657872
0.1615940831092585,0.36129999491006676
0.1654940175877735,0.3607000049902952
0.16549405105060058,0.36069999962474014
0.16549408125107432,0.36069999439510037
0.16939400953232003,0.36000000726769726
0.1693940456305732,0.3600000004919005
0.16939409454071794,0.3599999904604651
0.1721938919431889,0.3594000338742213
0.17219420907432825,0.359399971081705
0.17329403852611538,0.35920000209047104
0.17329406151512947,0.35919999793744944
0.17719405001829241,0.35850000000098425
0.1810940192166248,0.3578000055294887
0.1810940486224418,0.35780000006775337
0.18109408202907457,0.3577999934346703
0.18499401794432915,0.3570000065802591
0.18499405208222547,0.35699999935222104
0.1849940798221076,0.356999993123182
0.18889396953839083,0.3561000185732705
0.1888940476425165,0.3560999992312164
0.18889413114132647,0.35609997566408086
0.1908939735303655,0.3555000229473691
0.19089405011025148,0.3554999986791451
0.1908941244760706,0.3554999725691876
0.19279378537205463,0.35480009750224617
0.1927943195823635,0.35479991705820085
0.1966939653319571,0.3536000260583259
0.19669404907190727,0.3535999987140965
0.19669413315986248,0.35359996802347654
0.20059405001847475,0.3521000000009334
0.20449400943434137,0.3506000156102154
0.20449409073233613,0.35059998473323534
0.20849401463573294,0.34910001326946155
0.208494043575998,0.3491000021751288
0.20849409124095378,0.3490999830269717
0.2118940016889526,0.34770001990132515
0.2118940985465776,0.3476999805896923
0.2123939859626253,0.3475000256232732
0.2123941144102431,0.3474999752348686
0.21629401894690392,0.3460000119515375
0.21629403624623605,0.34600000516986945
0.22019401273767894,0.34440001529561437
0.22019408705710383,0.34439998412723594
0.2215939340329174,0.3438000497090301
0.22159416718162883,0.3437999531356718
0.22409398596262528,0.3428000256232732
0.2240941144102431,0.3427999752348686
0.22799396289273074,0.3413000335108349
0.22799405174444431,0.341299997484097
0.22799413220963477,0.34129996147382985
0.2311932985935493,0.3398003522313699
0.2311940616689559,0.33980003111172685
0.23119484797078182,0.33979977201456396
0.2318939118082152,0.339600039489583
0.2318940489331526,0.3395999961571599
0.23189418278630824,0.33959994553207884
0.2357939122264383,0.33800005653099985
0.23579404716955185,0.3379999965767515
0.23579418132800414,0.3379999274351516
0.2395917136963123,0.3359012911263497
0.2395926522329188,0.33590083268623394
0.23959363220033483,0.3359004711863514
0.23959464361588617,0.3359002103092078
0.2395956761765446,0.335900052712291
0.2395967193638822,0.33590000000099995
0.23969391692346168,0.33590000000099995
0.23969404718002074,0.33589998657318987
0.2396941717447856,0.33589994692537806
0.23969417225153927,0.33589994671985496
0.24359390085365826,0.33420006502149546
0.24359404863007506,0.33419999499784475
0.24359418898183724,0.3341999173740858
0.24729372613936973,0.33200019257771507
0.24729438704511078,0.3319998314876205
0.2474939054221721,0.33190007229908985
0.24749419680259338,0.3318999322544193
0.2513939337491893,0.33010005366368284
0.2513940477793968,0.3300999975711866
0.2513941611336945,0.33009993463905507
0.2547933742876337,0.32810039748967906
0.25479406307904756,0.3281000266212964
0.25479477791681393,0.3280997088415978
0.2552939870547351,0.3279000251864293
0.255294050908561,0.32789999866901653
0.2552941103703724,0.3278999721462137
0.2591939292209455,0.3261000557536415
0.2591940471173169,0.32609999761817327
0.2591941656713175,0.3260999313320745
0.26239397586846264,0.32420004402751956
0.2623941248921563,0.32419995721598577
0.263093936774638,0.32380006471171047
0.26309416485744247,0.3237999381645752
0.26699396650388446,0.3217000449703372
0.266994050340966,0.3216999978249885
0.2669941288784593,0.3216999498173303
0.2691940169475955,0.32030002104606187
0.270893902795903,0.31920009526262283
0.27089420038553336,0.3191999097807156
0.2748939016922,0.31680008899671563
0.2748940453715307,0.3167999961214191
0.2748941863420296,0.3167998909421496
0.2753935586967705,0.3164003930583569
0.27539458533999506,0.3163996693611911
0.2787940126250855,0.31430002309687055
0.2787940482113714,0.31430000069732367
0.278794088166855,0.3142999745687092
0.2814937919240679,0.31250017206390046
0.2814943179551555,0.31249984370455114
0.28269402118285636,0.3118000168217257
0.2865939686274959,0.3095000480007534
0.28659404983965414,0.30949999808568196
0.28659412698354303,0.3094999467174589
0.28789369982444774,0.3086002424429864
0.2878944189508475,0.3085997871553477
0.29049391851867934,0.307100075866214
0.2904941836872819,0.30709992802543096
0.2943939119897189,0.3050000743241187
0.2943941902352877,0.3049999298925321
0.29499402213902004,0.3047000139406659
0.29499407772815645,0.3046999857262555
0.29829404153671124,0.3030000043703333
0.2982940585084718,0.3029999956470951
0.30219400303651883,0.3010000240942505
0.302194097244005,0.30099997638817344
0.3025939968224596,0.30080002659894617
0.30259410351684907,0.3007999740160127
0.30609395810730033,0.2991000446435078
0.30609414279333214,0.29909995718177074
0.30999401587408515,0.2973000157598847
0.3099940448199029,0.29730000214423924
0.3099940886756919,0.29729998067233
0.3107939899144262,0.29690003005296284
0.3107941105078811,0.29689997073186963
0.3138939649934429,0.2954000411420816
0.3138941357804093,0.2953999604185043
0.31779405001853483,0.29360000000090797
0.3190939100538719,0.2930000645999831
0.31909404763452565,0.29299999605903626
0.3190941815080557,0.2929999190842881
0.3216939671174607,0.2914000510169619
0.3216941338647475,0.2913999505531474
0.3255916172250683,0.2891014347252659
0.3255925952355703,0.2891009261098482
0.32559362179772655,0.28910052440806244
0.3255946852639983,0.2891002341776815
0.325595773568127,0.28910005871170563
0.3255968743620397,0.289100000001
0.3256939265449152,0.289100000001
0.3256939268472175,0.2890999999937855
0.325694046063053,0.2890999885927227
0.32569414671016295,0.28909992365857073
0.32569414689108966,0.28909992352261055
0.3294936559517083,0.2861003111063326
0.32949447235013835,0.2860997285020314
0.3308939868261794,0.2852000406245765
0.33089404580009657,0.28520000149128816
0.33089411416302467,0.2851999531261129
0.3334939794480363,0.28330005157168126
0.33349404907584257,0.2832999988629334
0.33349411697647807,0.2832999437562817
0.3359937391867326,0.2812002610996679
0.3359943803475682,0.28119976405162006
0.33739398894254347,0.28020004362663775
0.33739404967219744,0.2801999989039901
0.33739410816799853,0.280199953158323
0.3409925985794248,0.2773011692157852
0.34099334140150395,0.2773006235373402
0.3409941298288864,0.2773001461152322
0.34099495760763265,0.277299740736454
0.34099581817166175,0.2772994106165388
0.34129394255134093,0.2772000358233124
0.34129394298761917,0.27720003566719476
0.34129404460818946,0.27719999159703956
0.34129404583278794,0.2771999909332027
0.3412941386701189,0.2771999295343006
0.34519400723063814,0.2741000340118366
0.34519409316368443,0.2740999664436024
0.3460937515515857,0.27340023214190134
0.3460943646306643,0.27339979025950284
0.34909391630303327,0.2714000891445902
0.34909404671091254,0.27139999623066885
0.34909417191057296,0.27139989473056286
0.3512936671242643,0.2695003306823749
0.3512944633418906,0.26949970824326536
0.3529940216419091,0.26830002003148756
0.35299404569963366,0.2683000028064548
0.3529940819207827,0.2682999760742499
0.3565938202180948,0.26560017235126576
0.3565942890257641,0.26559984066276965
0.35689399385580894,0.2654000374427398
0.3568940512067293,0.2653999981186474
0.3568941025349991,0.2653999609502304
0.3607940060465836,0.26250003269802646
0.3607940943346133,0.2624999677710565
0.36189394535223635,0.26170007612187607
0.36189404794625446,0.26169999751152073
0.36189414659526925,0.2616999137717393
0.3646939944884119,0.25920004958143333
0.3646940511922151,0.25919999746777156
0.3646941008249746,0.25919994919455536
0.366093953036088,0.257800096983442
0.3660940460348262,0.25779999891954475
0.3660941372852647,0.2577998917903284
0.3685939195250135,0.2547001618130398
0.3685941869053455,0.2546998435589703
0.36929403036088726,0.2539000224669226
0.3724939786839115,0.25020008248169634
0.37249404389329965,0.25019999304609974
0.37249409734284883,0.2501999052447084
0.3724940984192844,0.25019990319989877
0.3725934952167337,0.2500011096050004
0.3725941118732698,0.2500000407870507
0.37259485135906606,0.24999905296224328
0.37589402488945006,0.24610002969906217
0.37639369993437033,0.2455004201020566
0.37639444243023173,0.24549961913081048
0.37979402231087794,0.2422000268937127
0.3797940773223258,0.24219997269720422
0.38029374563598495,0.24170030438354503
0.3802943786278065,0.24169972194695624
0.3841939678977152,0.23840006948780276
0.384194048530179,0.23839999833201425
0.3841941260612423,0.23839992395828769
0.38429373697066604,0.23830031304886398
0.38429438865791143,0.23829971483095316
0.3880940125415881,0.23510003156048856
0.3880940868916112,0.23509996773702027
0.38889400116832,0.23440004274490006
0.3888940494687114,0.23439999940035178
0.3888940966626491,0.23439995486152063
0.3919937401831365,0.2314002998416941
0.3919943837215985,0.23139972697116978
0.393093968204496,0.2305000669397082
0.39309404902446143,0.23049999801081994
0.3930941256962637,0.23049992702603228
0.3958939688183989,0.22780007830111618
0.39589413290663567,0.22779992348888103
0.39719397845079574,0.2266000660635025
0.3971940479973223,0.22659999939917227
0.39719411707436575,0.22659992797808795
0.3998940202522673,0.22370003197219376
0.3998940792414159,0.2236999675311614
0.4007939796215621,0.22270007821988785
0.40079412199215597,0.2226999232291526
0.40379401116549224,0.2195000414442606
0.4037940484849402,0.2195000007505751
0.4037940880189035,0.21949995566728434
0.4043940183197923,0.21880003698291395
0.4043940810161573,0.2187999624281877
0.40769391302297014,0.21480016605629337
0.4076941938016358,0.2147998397855749
0.41119386333894486,0.2109002080154305
0.4111942476542603,0.21089980236526965
0.41159398031655176,0.2105000697029782
0.4115940476101749,0.21049999979544465
0.4115941151372518,0.21049992402921122
0.4145939685585292,0.20700009503772093
0.41459413375398757,0.20699990696163728
0.4154940139335669,0.20600004009543804
0.41549404996912787,0.20599999920663759
0.41549408404802923,0.2059999588820897
0.4178939456188273,0.20310012615070874
0.41789415835769145,0.20309987721665906
0.41939399503820757,0.20140006231207408
0.4193940475545799,0.2014000008310038
0.4193941021814464,0.20139993249614882
0.4210939628611356,0.19920011279302163
0.4210940480700823,0.19919999601089727
0.42109412321081546,0.19919988023204546
0.4232939435508211,0.19560017422112705
0.4232941632760215,0.19559983011494414
0.4234939862850119,0.19530009560145867
0.42349398739707084,0.19530009385034272
0.4234940948610475,0.19529989696148076
0.4234940961111552,0.19529989425964753
0.4251940500190325,0.19140000000039958
0.42689402230026585,0.1875000635905113
0.4268940504885813,0.18749999648127524
0.42689407316878325,0.18749993826773464
0.42719398040776846,0.18670018563044088
0.42719412668876955,0.18669981717256537
0.4284937400778639,0.1836007390908789
0.42849407758401425,0.1836000141543232
0.4284944700556019,0.18359931744099323
0.43089341321893915,0.17970103480057004
0.43089410580014464,0.17970004405992193
0.43089490918278023,0.17969914083674973
0.4310940254549942,0.1795000245645358
0.4310940481850955,0.17950000152717566
0.431094075521771,0.17949997304044824
0.43459397632988583,0.17580007790044117
0.4345940483461875,0.17579999853757813
0.4345941170019862,0.1757999162717628
0.43499394832251576,0.17530012712110082
0.43499415566325583,0.1752998761417216
0.4378940307762621,0.1719000225609556
0.43789406900168076,0.17189997722128403
0.4388938120887288,0.17070028551682637
0.43889430781686195,0.17069973228735905
0.44149397420302117,0.16800007873250142
0.44149404876884757,0.16799999795135787
0.4414941184978423,0.1679999157188454
0.4427938618275175,0.1664002316207836
0.44279425124492805,0.16639977961021243
0.4448939664724676,0.1641000915038596
0.44489404655164655,0.16409999946613224
0.44489412544333024,0.1640998994347141
0.44669395302070786,0.16170012933154396
0.44669415100939897,0.16169987376249684
0.44789402536234485,0.16020003082131443
0.447894048613885,0.16020000129803103
0.44789407483247917,0.1601999669158488
0.4505940500189158,0.15660000000059998
0.45089401933931766,0.1562000409067308
0.4508940520137895,0.15619999643188748
0.45089407681216176,0.156199961299246
0.45359393820946065,0.15230016150314746
0.45359416787645196,0.15229984285721837
0.4544939251676761,0.15110016646891955
0.454494181460811,0.151099838685548
0.4566938058448899,0.14840029966872395
0.45669431586742926,0.1483997193827343
0.4584940014665853,0.14650005125029175
0.45849405050848163,0.14649999804853167
0.45849409458761464,0.1464999475668395
0.4601939925072579,0.1445000676613768
0.46019410868307076,0.14449993333679212
0.46239402775021665,0.14200002530594458
0.4623940719559524,0.14199997440739393
0.4635940233634639,0.14060003109863045
0.46359407691960597,0.14059996911462638
0.46629398866587835,0.13750007044298038
0.4662940473250053,0.13750000058649747
0.4662941073577664,0.13749992354879925
0.46689400652028373,0.1367000579987761
0.4668940500166136,0.13669999827855683
0.46689408945430627,0.13669994084751708
0.4694939719642914,0.1328001170825394
0.46949397276154997,0.13280011581317896
0.4694941001495294,0.13279987087442327
0.4694941012759102,0.13279986819700215
0.47019403705573176,0.1310000333346036
0.47044221739762365,0.1303485606316009
0.4704424509342289,0.13034799796663007
0.4710940205903287,0.12890006539751936
0.4710940488496886,0.1289000001992125
0.47109407599015485,0.12889993247548406
0.4725939799482335,0.12500018218447967
0.4725941269099964,0.12499982058815043
0.47409393022048263,0.12150027953034935
0.4740941860253986,0.12149972798767053
0.4742940380910217,0.12110002385642417
0.47429406170044436,0.12109997602276669
0.4761937044112673,0.1172007094058144
0.4761940759474388,0.11720001517299095
0.47619449919042856,0.11719935119730501
0.47799390227446253,0.11460021340925601
0.47799420827579064,0.11459979426666289
0.478994009640598,0.11330005249241325
0.47899405095051706,0.11329999734318943
0.4789940861805302,0.11329994776715821
0.4816940241847814,0.1094000373165731
0.4816940751945621,0.10939996223713323
0.4818939955245589,0.10910008174213798
0.48189410605528027,0.10909991930823625
0.48439402200139986,0.10550004034582403
0.48439407726552564,0.10549995913068798
0.4857940500189478,0.1034000000005547
0.4869939705443329,0.10160011921247705
0.486994101401826,0.10159986640513927
0.4884939799482334,0.0977001821844799
0.48849412690999633,0.09769982058815066
0.48969385734490656,0.09490044957336012
0.4896942842355381,0.09489957060348071
0.4902940026726834,0.09380008680204781
0.4902940482516394,0.0937999993041692
0.4902940906604959,0.0937999096860367
0.49209401714204926,0.08980007306036245
0.4920940840231781,0.08979992745822302
0.49359387244574376,0.08660037882341642
0.49359425759199416,0.08659963674772848
0.4939940357960735,0.08590002489058952
0.49619404787011934,0.08200000380984707
0.49749393759326677,0.07970019890753445
0.49749417111363653,0.07969980624905361
0.49849401921398157,0.0781000492885016
0.49849404937195485,0.07809999980768366
0.4984940786568485,0.07809994923337274
0.5006940250216766,0.07420004431390467
0.500694074140124,0.07419995520409396
0.501394028714093,0.07290003956672297
0.5013940550352218,0.07289998965097054
0.5013940649739936,0.07289997009048028
0.5026939282877078,0.07030024346305193
0.5026940188444838,0.07030003528147591
0.5026940289600478,0.07030001482601468
0.5026940838342211,0.07029986791211296
0.5026940843671145,0.07029986604293122
0.5036940336546607,0.06640006382150104
0.5036940505752177,0.06639999415630592
0.5036940620889648,0.06639994115958667
0.5044940330210103,0.06250008286586521
0.5044940683694733,0.062499917423500626
0.5052939342067211,0.058900521155885864
0.5052942188431554,0.05889949352804332
0.5053940408318177,0.058600027562056366
0.5053940492255582,0.0586000019014841
0.5053940591667071,0.0585999702704786
0.5065939117222703,0.05470044946489787
0.5065942285092,0.05469956493061659
0.5081940282743448,0.050800053003076245
0.5081940705848791,0.05079994652920083
0.5091939288015714,0.048200315165800846
0.5091941915235798,0.04819969340721406
0.5097940500190237,0.04690000000041906
0.5115939586071462,0.04300019805948699
0.5115940648899129,0.04299993883689574
0.5115940951342807,0.042999874322214526
0.5129939851720852,0.03910018064547351
0.512994044018083,0.03909999538481285
0.5129940871023894,0.0390998145837308
0.5130939599918632,0.038600450136360945
0.5130941795477002,0.0385995596029565
0.5140940349047338,0.035200051389042426
0.514094049719256,0.035199999023182486
0.514094062800986,0.03519994887264175
0.5150940424589102,0.03120003024094512
0.5150940577612946,0.031199969805628704
0.5160940434235572,0.02730002572280432
0.5160940475713973,0.027300009194132297
0.5160940581290824,0.027299964856925124
0.516994016569209,0.023400144949710208
0.5169940177862447,0.02340013888524595
0.5169940499379324,0.023399855764140248
0.5169940500191157,0.023399852908780803
0.5169940500191157,0.023201373866925567
0.5169940900535935,0.023200464454553378
0.5169942098472851,0.023199562078194225
0.5169944084733612,0.023198673719424363
0.5179940412698747,0.019500032372324307
0.5179940583479931,0.01949996751750466
0.5189940434235567,0.015600025722806131
0.5189940475713978,0.015600009194130496
0.518994058129082,0.015599964856926893
0.5198940500190902,0.01170000000022486
0.5207940237273307,0.007800113931182652
0.5207940556168889,0.007799882446788873
0.5208940210498084,0.005700608355477504
0.520894150145448,0.005699399242089181
0.5211940312116622,0.003900112844803962
0.521194047528014,0.003899999556123687
0.5211940587825296,0.0038998860756590875
0.5214940298787335,2.6182500806016364e-07
0.5214940834122561,-2.604664311140415e-07
0.5219940456865169,-0.0038999662056652586
0.52199405011913,-0.003900002682641059
0.521994053222223,-0.0039000312302450604
0.5223940500191104,-0.007799999999897971
0.5227940500191105,-0.01169999999989797
0.5231940500191105,-0.01559999999989797
0.5235940500191105,-0.01949999999989797
0.5239940313825588,-0.023399818293519614
0.5239940505646441,-0.023400117356194034
0.5239940537433054,-0.023400145243386253
0.5240940500191154,-0.02729999999997437
0.5241940491807149,-0.031199967302356017
0.5241940497948286,-0.03119999909411257
0.5241940500191157,-0.031200033617070612
0.5241940500191157,-0.0351998673422978
0.5241940534194771,-0.0352001326140834
0.5242940466642791,-0.0390998691613629
0.5242940467080516,-0.03909999671132222
0.524294039735173,-0.03910013369129415
0.5239940529954604,-0.04299996130755776
0.5239940487354284,-0.04300001173912094
0.5239940472643646,-0.043000026858874045
0.5235940500191105,-0.04690000000010203
0.5231940500191105,-0.05080000000010203
0.5227940634481113,-0.05469986906734477
0.522794039924349,-0.05470013123200685
0.5224940529954605,-0.058599961307557354
0.5224940487354284,-0.058600011739121195
0.5224940472643647,-0.05860002685887405
0.5220940634481113,-0.06249986906734472
0.522094039924349,-0.0625001312320068
0.5214940614512437,-0.07029985138237568
0.5214940455439426,-0.07030000149382867
0.521494022090175,-0.07030014429962325
0.5208941157548698,-0.0733996603653665
0.5208940071107974,-0.0734003432666093
0.5207940520437565,-0.07419998380293641
0.5202940547013376,-0.07809996347872916
0.5202940486057143,-0.07810000848330592
0.5202940457276385,-0.07810002789467764
0.5196940500191041,-0.08200000000015206
0.5190940598335653,-0.08589993620615366
0.519094038616398,-0.0859000635295162
0.5183940539961066,-0.08979997784256855
0.5183940461385232,-0.0898000221749011
0.5176940579778974,-0.09379995452133442
0.516994221261867,-0.09759907039658415
0.5169940929187191,-0.09760000391896163
0.5169940500191157,-0.09760094524548145
0.5169940500191157,-0.09769986803402227
0.5169940234214013,-0.09770012966395888
0.516194062744782,-0.1015999379624779
0.5161940357788549,-0.10160006170791058
0.5152940500190901,-0.10550000000022486
0.5143940785006286,-0.10939987658022497
0.5143940245667639,-0.10940012408031642
0.5135940881357861,-0.11329981418133325
0.5135940226124154,-0.113300098664258
0.5130941015492513,-0.11509981449164818
0.5130940054245823,-0.11510018729715742
0.5125941472650344,-0.11719959156725913
0.5125939861778511,-0.11720041496829638
0.511994050019104,-0.12110000000015206
0.5113940500191041,-0.12500000000015205
0.5107940698006196,-0.12889987142030146
0.5107940334759707,-0.12890012903659517
0.5102940578742734,-0.13279993872983323
0.5102940501303818,-0.13279999390221986
0.5102940380383586,-0.13280006675002157
0.509594067334413,-0.13669990352914732
0.5095940345340345,-0.1367000967818372
0.5091940637196266,-0.13919991437188614
0.5091940377554164,-0.1392000858459664
0.5089940563755544,-0.14059995550500082
0.5089940500040849,-0.1405999974966505
0.5089940416423482,-0.14060004667065099
0.5082940728253922,-0.14449987293654853
0.5082940303894143,-0.14450012759313452
0.5076940698006196,-0.14839987142030148
0.5076940334759708,-0.1484001290365952
0.507194083412256,-0.15229973953356896
0.5071940298787334,-0.15230026182500814
0.5068940507779365,-0.15619999013536862
0.5068940492791489,-0.15620000986626123
0.506594052845212,-0.16019996231875483
0.5065940493486075,-0.16020000478018898
0.5065940466555952,-0.16020003279437645
0.5061940769342309,-0.16409973757767765
0.5061940365087099,-0.16410026345293854
0.5059940500191143,-0.16800000000005122
0.5057940500191144,-0.1719000000000512
0.5055940500191144,-0.17580000000005122
0.5053940636004864,-0.17969973516329668
0.5053940500191157,-0.17970026518476484
0.5053940500191157,-0.1835998673422978
0.5053940534194772,-0.1836001326140834
0.5055940500191154,-0.19139999999997434
0.5056940466232175,-0.19529986755995812
0.5056940568042267,-0.1953001323096407
0.5058940500191144,-0.19919999999994878
0.5060940500191143,-0.2030999999999488
0.5062940500191143,-0.20699999999994878
0.5064940500191144,-0.2108999999999488
0.5066940437585586,-0.21479987791911065
0.5066940591615299,-0.21480012189881684
0.5069940492791489,-0.21879999013373877
0.5069940507779365,-0.21880000986463138
0.5072940500191128,-0.22269999999992332
0.507594039924349,-0.2265998687679931
0.5075940634481113,-0.22660013093265519
0.5079940500191105,-0.23049999999989798
0.5083940500191105,-0.23439999999989797
0.5087940439026077,-0.23829994036399513
0.5087940568260867,-0.238300059560938
0.5091939728309318,-0.24179932460333367
0.5091942148958271,-0.24180065951084526
0.5092939867047289,-0.24219974674645314
0.5092940014694858,-0.24219982168213594
0.5092940642094717,-0.24220011728469173
0.5092940661475751,-0.242200125801919
0.5097940334759707,-0.24609987096340483
0.5097940698006196,-0.24610012857969854
0.5103940457890427,-0.24999997250444897
0.5103940484908658,-0.24999999071727566
0.5103940547526985,-0.2500000369218815
0.5108940334759707,-0.25389987096340466
0.5108940698006196,-0.2539001285796984
0.5114940403380137,-0.25779993707276083
0.5114940487980033,-0.25779999695624145
0.5114940568389188,-0.2578000664930286
0.5118940398979758,-0.2616999013188349
0.5118940481445279,-0.26170000040271346
0.5118940525546012,-0.2617000988839232
0.5119940466232175,-0.26559986755995807
0.5119940568042267,-0.26560013230964064
0.5121940484010273,-0.26949996844725194
0.5121940496887419,-0.2694999969604133
0.5121940509071373,-0.26950003463283084
0.5122940491802487,-0.2733999672841731
0.5122940497953042,-0.2733999991304854
0.5122940500191157,-0.2734000335988833
0.5122940500191157,-0.27729996640111876
0.5122940497953044,-0.2773000008695059
0.5122940491802486,-0.2773000327158292
0.5121940507405262,-0.28119997186500334
0.512194050072485,-0.28119999335618445
0.5121940482820057,-0.2812000347422263
0.5119940563045383,-0.28519987429157384
0.5119940467928549,-0.285200125824186
0.5118940542450932,-0.28909983518688975
0.5118940447231268,-0.28910000062045893
0.5118940251156189,-0.28910016187280546
0.5112940738997842,-0.2929998447757305
0.5112940457677172,-0.2929999967847705
0.5112940067775041,-0.2930001533113065
0.5101940663420599,-0.29689994212788146
0.5101940496138381,-0.2968999989034058
0.5101940307102829,-0.29690005792666063
0.5091942188431554,-0.29989949352804335
0.5091939342067211,-0.2999005211558859
0.5089940725493944,-0.3007998986138554
0.5089940477264331,-0.30080000060590734
0.508994019820148,-0.30080009814679554
0.5077940500190715,-0.3047000000002941
0.5065940500190715,-0.3086000000002941
0.5053940816266478,-0.31249989727567146
0.5053940813559924,-0.312499898094405
0.5053940018816294,-0.31250009627520864
0.5052945136504632,-0.312699072737541
0.5052940984256042,-0.3127000184313427
0.5052937795317084,-0.31270100080353963
0.5042940574081348,-0.31639997266076203
0.5042940423312102,-0.3164000272572575
0.5031940663420599,-0.32029994212788143
0.5031940496138381,-0.32029999890340577
0.5031940307102829,-0.3203000579266606
0.5018940990588332,-0.3241998528810099
0.5018939677924414,-0.3242001315629656
0.5013941392476436,-0.32499985723464214
0.5013939654812833,-0.3250001455932028
0.4995940777976995,-0.3280999521593752
0.49959404673371804,-0.32810000436507314
0.4995940232371453,-0.3281000420862448
0.49749407956863445,-0.3313999535653333
0.4974940194881979,-0.3314000457966797
0.4970941543588831,-0.3319998434906518
0.4970939514354596,-0.3320001601987243
0.4946941228639792,-0.33589988162738005
0.4946939803792703,-0.33590012028727445
0.49359407027222013,-0.3377999650176338
0.49359402922166606,-0.3378000346626931
0.4923941500685439,-0.3397998332512301
0.4923939563043932,-0.3398001703906616
0.4901940606301571,-0.3437999807074544
0.48969415922605936,-0.3446998034277607
0.48969394945316774,-0.3447002011321322
0.48819406182529246,-0.3476999763878828
0.48819403797240496,-0.34770002349132756
0.4861941173876608,-0.35159986863157877
0.4861940464274532,-0.35159999779153955
0.48619396807742493,-0.3516001229128391
0.48579417385897644,-0.3521998142405119
0.4857939343051138,-0.35220019092838273
0.48379413369991053,-0.35549986192696803
0.4837940458516187,-0.3554999971706103
0.4837939498385422,-0.3555001265442303
0.4818941685170176,-0.35789985031878774
0.4818939371219529,-0.35790015395100405
0.4807940706716932,-0.3593999718377217
0.4807940518341626,-0.3593999971650201
0.4807940265167346,-0.3594000302176904
0.47799428216001677,-0.36299970153347044
0.4779938402776183,-0.363000314612549
0.4777941216312756,-0.363299892582063
0.47779404643155093,-0.3632999995031102
0.4777939692294264,-0.3633000984627916
0.47459447245416925,-0.3671994851576364
0.4745936970560322,-0.3672005647412206
0.47409410490995263,-0.3679999121749479
0.4740940478290096,-0.36799999956305146
0.47409398882807247,-0.36800008247521493
0.47179466398275033,-0.37109917248412727
0.47179409393207916,-0.3711000262685147
0.47179361127549546,-0.3711009323304166
0.4701941056240682,-0.3744998818396996
0.4701940466849652,-0.3744999992974138
0.47019398331929696,-0.3745001111666416
0.4698944530607839,-0.37499932826416343
0.4698940764837094,-0.3750000132731983
0.4698937526850406,-0.37500072475200547
0.4682940713757736,-0.37889994794334364
0.4682940275353121,-0.37890005158069945
0.4665940627822108,-0.382799970720167
0.4665940374368339,-0.3828000293588629
0.46629408927555804,-0.38349990840183995
0.4662939971793339,-0.3835000845439378
0.46429411932933834,-0.3866998891039307
0.4642941185475468,-0.3866998902871816
0.46429396035678383,-0.38670009438180125
0.4623940957009193,-0.38869995191429024
0.46239404941765266,-0.38869999939951955
0.4623940019323976,-0.3887000456828115
0.46039424240392923,-0.39059981723485654
0.4603938672529723,-0.39060019238581345
0.45849411699228676,-0.39259992950232453
0.4584940495200798,-0.3925999979044649
0.4584939770911815,-0.39260006598286046
0.4563942417528908,-0.3944998265270283
0.456393867186802,-0.394500182832728
0.4544941438219807,-0.3963999061975492
0.45449395865092096,-0.39640009617744637
0.45259406207294817,-0.39839998731215454
0.45259405876141623,-0.398399990464243
0.45059411902023233,-0.4004999275492154
0.45059404799336233,-0.40049999929715185
0.45059397636549176,-0.400500066288707
0.4485940612320292,-0.40229998990882326
0.4466941113827907,-0.4039999450961045
0.44669404972462023,-0.40399999852200214
0.44669398470217675,-0.4040000513209382
0.4438943424711604,-0.40619977021673676
0.44389377481565623,-0.4062002501854057
0.4427940784205418,-0.4071999741809642
0.4427940212371081,-0.4072000253963404
0.43939409651568456,-0.4101999589740671
0.43939405013756994,-0.41019999891776354
0.43939400098246584,-0.41020003922980064
0.43889455635742536,-0.410599594929833
0.43889359820216,-0.4106004651060955
0.4354941622030222,-0.41409988451697266
0.435494047952989,-0.41409999503100703
0.43549392288106487,-0.4141001017109214
0.434994220844141,-0.4144998633404604
0.4349938851209989,-0.4145001437577875
0.4310975983269265,-0.41789690660390194
0.43109688999247614,-0.41789758585872955
0.43109624918378,-0.4178983291547872
0.4310956816633812,-0.4178991298079027
0.4310951925347699,-0.4178999806181143
0.4310947861964894,-0.4179008739344167
0.4310944663025816,-0.4179018017235642
0.431094235729728,-0.41790275564231005
0.4310940965513805,-0.4179037271124341
0.43109405001911577,-0.41790470739788377
0.43109405001911577,-0.4179998731429419
0.4310940383377963,-0.41799999401727095
0.43109394662939055,-0.41800007157802604
0.42719421152126363,-0.4206998881913447
0.42719389287533455,-0.420700117858336
0.42559408991694236,-0.4218999700771301
0.42559404378901666,-0.42190000398337296
0.4255940151381129,-0.421900024265568
0.4232943894657494,-0.4234997638637339
0.4232937304938454,-0.42350026246765904
0.4204940577826997,-0.425799993623243
0.4193941116649212,-0.42669994956299534
0.4193940522898811,-0.42669999663568553
0.419393982188533,-0.42670004869939304
0.4154940864387741,-0.4294999738530661
0.41549404981966853,-0.4294999996658384
0.4154940126917297,-0.42950002488545924
0.4151944382739416,-0.4296997411639846
0.41519368663288486,-0.42970029272827565
0.41159411698911735,-0.4325999460524217
0.4115939839541527,-0.43260005505460425
0.41039468547011637,-0.43359947045796793
0.41039407310063447,-0.43360002359136346
0.41039350674803265,-0.4336006237560625
0.4076940577956963,-0.43669999107170787
0.4069941580630803,-0.43749987652155914
0.40699394594315647,-0.43750012684293316
0.40379413052822116,-0.4413999018798856
0.40379404462895324,-0.44139998781546974
0.40379392083439336,-0.441400000001
0.4036986678723949,-0.441400000001
0.4036977040547885,-0.44140004497961893
0.4036967486150321,-0.44140017952450533
0.4036958098581524,-0.44140040246614665
0.4036948959441625,-0.44140071186665364
0.40369401481713235,-0.4414011050366057
0.4036931741361354,-0.4414015785584278
0.4036923812086741,-0.44140212831609776
0.4036916429271596,-0.4414027495309237
0.4036909657090009,-0.44140343680308236
0.400194353990346,-0.44529966128958354
0.4001937769537399,-0.4453003640875012
0.39989414958293595,-0.4456998672485732
0.3998940445829683,-0.4456999982764562
0.3998939359429795,-0.44570011743172244
0.39649414614610573,-0.4491999010461514
0.39649393565644137,-0.44920007624231817
0.3958941992955751,-0.44959990048289566
0.39589390428090765,-0.4496001046330728
0.3919941101545072,-0.45239995682638595
0.39199404669983895,-0.45240000102174754
0.39199399036516597,-0.4524000379621534
0.390894178679706,-0.4530999181256279
0.39089392382599636,-0.4531000856315752
0.38809416944430947,-0.45499991896200565
0.38809404830054073,-0.45499999632270244
0.3880939219317172,-0.455000067415024
0.38573572281323604,-0.4562412248458036
0.3857351463369216,-0.4562415522507906
0.3844942242392425,-0.4569998935327056
0.38449388013305963,-0.45700011325790596
0.38419411010236876,-0.4571999599450332
0.38419404804581675,-0.45720000007662553
0.3841939892922874,-0.45720003581382895
0.38029409317618496,-0.4594999745489663
0.3802940501650046,-0.4594999993563931
0.38029400551278697,-0.45950002396554357
0.37769431303471657,-0.46089985837681224
0.37769379560952693,-0.46090015656030575
0.37639409132620893,-0.46169997458080914
0.3763940510193716,-0.4616999988671054
0.37639400652154664,-0.4617000245376743
0.37249419120489113,-0.4638999203573261
0.3724940477822368,-0.4638999954411571
0.37249390001020133,-0.4639000613679545
0.3702947380010255,-0.4647997185535264
0.3702934093210561,-0.4648003768817835
0.368594136845463,-0.46579994892625004
0.3685940502584718,-0.4657999976163495
0.3685939582548983,-0.46580004470626957
0.3646940799513534,-0.46769998541825303
0.36469404488261714,-0.4677000022246793
0.3646940248354003,-0.467700011543178
0.36229410781846455,-0.4687999735092735
0.36229404996235887,-0.4687999991711929
0.362293990728559,-0.4688000237168997
0.3607942994297172,-0.4693999002364364
0.36079380611874823,-0.46940011257004016
0.3568941037886659,-0.47119997518392437
0.35689405322452167,-0.4711999978229214
0.35689399160718754,-0.47120002368118513
0.35319442660429096,-0.472699847331008
0.35319368656296146,-0.47270018172869516
0.35299413740656566,-0.47279995630689314
0.35299404646858845,-0.472799999649451
0.3529939624833087,-0.47280003591279657
0.3490941295860216,-0.4743999673578374
0.34909405213609673,-0.47439999763832486
0.349093965764472,-0.474400028085602
0.345194050018432,-0.4757000000009487
0.34249405001843203,-0.4766000000009487
0.3412941079447639,-0.47699998069217137
0.34129404892154813,-0.47699999959571415
0.34129399214598016,-0.47700001632394906
0.3373941675021373,-0.47809996686452017
0.33739393334893547,-0.47810003589925565
0.33349411581799426,-0.47929997975492983
0.33349405052534153,-0.47929999889788627
0.33349398246882483,-0.47930001688835355
0.32949473141116,-0.48029982965276974
0.3294933978902339,-0.48030026085222977
0.32899414021058815,-0.48049996392408806
0.32899395606000537,-0.480500022098706
0.32899395555142047,-0.48050002222848504
0.32559415031745553,-0.4812999764011827
0.3255939502090203,-0.48130002559310814
0.3216940804737046,-0.482299992191907
0.32169404972133897,-0.48229999987829886
0.3216940196358412,-0.48230000701232045
0.31779408043166485,-0.483199992982515
0.3177940508599097,-0.4831999996191491
0.317794018557151,-0.4832000064545521
0.3138943455245131,-0.4839999393843239
0.3138937585446859,-0.4840000777272829
0.31239408907619476,-0.4843999895855472
0.3123940108025797,-0.4844000098049148
0.3099941047133641,-0.4849999863272187
0.3099940475562124,-0.48499999995661175
0.30999399713235803,-0.4850000108493814
0.3060941740984299,-0.4857999745486487
0.3060939265983385,-0.48580002848251336
0.30219405001834065,-0.4867000000009744
0.2982940948315772,-0.4875999896594582
0.2982940050283459,-0.4876000095443067
0.2949941052143057,-0.4882999882927395
0.29499405055744066,-0.4882999992652291
0.2949939937043181,-0.48830000938664675
0.2943942397744366,-0.48839996837496036
0.2943938615686128,-0.48840003865732917
0.29049405001831674,-0.48920000000097963
0.2865940825648459,-0.48999999332476846
0.2865940475481761,-0.4900000002736869
0.28659401975495274,-0.49000000543286576
0.2826940807844892,-0.4906999944788464
0.28269405198568676,-0.49069999946848436
0.28269401711924563,-0.49070000506237643
0.27879405001826785,-0.4913000000009884
0.2748941626550445,-0.49189998267225354
0.27489393779042376,-0.4919000198059023
0.2731940759693711,-0.49219999542138215
0.27319407530090145,-0.49219999550414395
0.27089420363572686,-0.49259997328490873
0.2708938972750307,-0.49260003133293573
0.2669940825648459,-0.49339999332476847
0.26699404754817607,-0.4934000002736869
0.26699401975495274,-0.4934000054328658
0.2630940500182924,-0.49410000000098425
0.25919417595424654,-0.4947999773970951
0.259193924679689,-0.49480002571146736
0.2552943288917083,-0.4955999427961813
0.25529377471149745,-0.4956000724501441
0.25339422084124497,-0.496099955047579
0.25339388082913145,-0.49610005075773933
0.25139408492129756,-0.4966999895300895
0.25139401519011567,-0.496700010717354
0.24749405001840982,-0.4979000000009558
0.2435940985444504,-0.49909998506986636
0.24359405107466736,-0.49909999916761555
0.2435939997342005,-0.4991000133114826
0.24019465971878892,-0.49999983860967984
0.24019346442878606,-0.500000234236809
0.2396941769882371,-0.5001999492130285
0.23969404859175333,-0.5001999966759699
0.23969391867295245,-0.5002000370471107
0.2357940500183872,-0.5013000000009624
0.23189416750213726,-0.5023999668645202
0.23189393334893543,-0.5024000358992556
0.22799413756807785,-0.5035999730625964
0.22799405181704963,-0.5035999977947001
0.22799395851257534,-0.5036000211176895
0.22669441168423626,-0.5038999165396139
0.22669369526082145,-0.5039001091571368
0.22409405001840985,-0.5047000000009558
0.22019416501865294,-0.5058999646162656
0.22019393587195205,-0.5059000380497753
0.21629423176953905,-0.5071999394172463
0.21629387063419256,-0.5072000672700392
0.21469429889807595,-0.507799906671083
0.21469380625804593,-0.5078001059837295
0.21239409866887943,-0.5087999788485845
0.2123940544482068,-0.508799997538284
0.21239399580718307,-0.5088000208514302
0.20849406797230208,-0.5102999930956151
0.20849403209043715,-0.510300006972948
0.204894203007043,-0.5116999405053791
0.2048940460774874,-0.5116999958708335
0.20489389320027349,-0.5117000392054913
0.2044943187544099,-0.5117999328169572
0.20449378526114378,-0.51180008146473
0.20059416501865293,-0.5129999646162656
0.20059393587195204,-0.5130000380497753
0.19669410751748742,-0.5142999808345968
0.19669404978247623,-0.514299999331103
0.19669399171250931,-0.51430001644621
0.192794283336996,-0.5153999341931497
0.19279382003709328,-0.5154000766613949
0.19219405001843198,-0.5156000000009486
0.18889410751748742,-0.5166999808345969
0.18889404978247623,-0.5166999993311031
0.1888939917125093,-0.5167000164462101
0.18499416750213726,-0.5177999668645202
0.18499393334893544,-0.5178000358992557
0.1810940807991452,-0.5189999905299603
0.18109401912215903,-0.5190000090880884
0.1793941592426756,-0.5194999678761718
0.17939394152731342,-0.5195000345208501
0.17719409712741765,-0.520199985011726
0.173294050017265,-0.521400000001308
0.1693940758435268,-0.5225999920547659
0.16939402411170867,-0.5226000076770154
0.16669421720579974,-0.5233999504639514
0.1666938845947732,-0.5234000551421683
0.16549405001843198,-0.5238000000009487
0.16159405001843197,-0.5251000000009487
0.15769410708973236,-0.5263999809771819
0.15769405247368287,-0.5263999984797171
0.1576939894171883,-0.5264000170450497
0.15449527645517078,-0.5272996550656172
0.15449408020093355,-0.5273000720597972
0.15449294385927323,-0.5273006320919189
0.15379424038466546,-0.5276998912202661
0.1537939885073076,-0.5277000210842976
0.15379392664401212,-0.5277000569429953
0.14989410015676552,-0.529499976860186
0.14989399939784312,-0.529500022066338
0.1459958466779594,-0.5311992168416719
0.14599497825315444,-0.5311996447854558
0.14599415361834878,-0.5312001520082484
0.14599337999030396,-0.5312007340711079
0.1459926641393978,-0.5312013858801322
0.1458941276754876,-0.5312999223440424
0.1458940437485984,-0.5312999931983554
0.14589395572274097,-0.5313000556112537
0.14199413386474743,-0.5335999505531472
0.14199396711746065,-0.5336000510169618
0.13939411219348316,-0.5351999617394096
0.1393940523501567,-0.535199997412
0.1393939828230522,-0.5352000361830931
0.13809431303471528,-0.535899858376813
0.13809379560952567,-0.5359001565603065
0.1341942102168411,-0.5382999014173432
0.13419389350876856,-0.5383001043407666
0.13299421292316319,-0.5390998913978369
0.1329939564118274,-0.5391000482111377
0.13299392626022885,-0.5391000687555256
0.1302940794542633,-0.5405999836477287
0.13029402068999452,-0.5406000165452165
0.12639438546977674,-0.542799810772006
0.12639372956040956,-0.5428002136396726
0.1260942645829494,-0.5429998569579794
0.12609406465223608,-0.5429999758590976
0.12609394713445493,-0.5430000537856098
0.12609393175611788,-0.5430000624171852
0.12249407695161153,-0.5448999857862302
0.12249402292009898,-0.5449000138975427
0.11859405001857207,-0.5469000000008899
0.11469407350943077,-0.5488999879542957
0.1146940264060163,-0.5489000118071677
0.1108942578023954,-0.5507998961089782
0.11089405754552342,-0.5507999849094145
0.11089404717759313,-0.5507999889440461
0.11089404232234015,-0.5507999898531278
0.11089393413405783,-0.5507999998836921
0.11089392911415408,-0.5508000000009999
0.11079643683758959,-0.5508000000009999
0.1107954998022275,-0.5508000425095634
0.11079457046461925,-0.5508001696860457
0.11079365645928155,-0.550800380485691
0.11079276529477637,-0.5508006731767782
0.11079190429202807,-0.5508010453548473
0.1029943368155242,-0.554599860279298
0.10299419766570295,-0.5545999172226267
0.10299396949630235,-0.5546000238078205
0.10299388780103455,-0.5546000540734145
0.10269474775683585,-0.5546997674214806
0.10269339218448652,-0.5547003289179325
0.09909409724401308,-0.5564999763881693
0.09909400303652693,-0.5565000240942463
0.09519413797731273,-0.5584999548938433
0.09519413701658894,-0.5584999553635653
0.09519395667519466,-0.5585000311153611
0.09489417170954137,-0.5585999594372455
0.09489392937013624,-0.5586000435683891
0.09129410922857518,-0.5598999786195084
0.09129404825303938,-0.5598999998035328
0.09129399139051804,-0.5599000180403071
0.08739405001840984,-0.5611000000009558
0.08349445582836343,-0.5622998751363548
0.08349365580070346,-0.5623001576880421
0.08299411218242134,-0.5624999751353548
0.08299404598417971,-0.5625000006261446
0.08299399046886136,-0.5625000204179443
0.07949409358778572,-0.5636999850628845
0.07559407780343186,-0.5649999907392791
0.07559405147052782,-0.5649999993516152
0.07559402051399926,-0.565000009079236
0.07169445582836344,-0.5661998751363548
0.07169365580070347,-0.5662001576880421
0.07119409806851909,-0.5663999807809157
0.07119405275216498,-0.5663999983838037
0.07119399826733207,-0.566400018266043
0.06779407509788205,-0.5675999911493783
0.06779406035136777,-0.5675999962689493
0.06389405001778019,-0.5689000000011659
0.059994050018431985,-0.5702000000009487
0.059694408731294835,-0.5702998804299944
0.05969370098782996,-0.570300145430369
0.05609432974868296,-0.5717998834466803
0.05609377758773682,-0.5718001327236046
0.05219407652593523,-0.5736999870870464
0.052194059085471645,-0.573699995461054
0.05219401394698042,-0.573700016397069
0.05109411439625178,-0.5741999707383094
0.05109404402433366,-0.5742000015722284
0.051093989907743484,-0.5742000236158635
0.0482941107761096,-0.5752999761318626
0.04439410567997754,-0.5767999785926559
0.04439404814442419,-0.5767999999638478
0.04439399510339652,-0.5768000183059605
0.04049418372264208,-0.5780999554328786
0.040494043029194356,-0.5780999860480592
0.04049391403223855,-0.5780999999088011
0.04049391061064028,-0.5781000000009999
0.04039551777072383,-0.5781000000009999
0.04039454718022034,-0.5781000456153876
0.040393585145691656,-0.5781001820564498
0.04039264014768971,-0.5781004081214275
0.03659408775296711,-0.5791999890777947
0.03659405094143233,-0.5791999994315414
0.03659401095776944,-0.5792000100165058
0.03269405001836413,-0.5802000000009687
0.028794098135832193,-0.5811999876631564
0.028794002021561464,-0.5812000128001161
0.02579483972957389,-0.5819997894113127
0.02579406074660811,-0.5820000303857044
0.025793303153359353,-0.582000331940986
0.024894095164270137,-0.5823999799361369
0.024894048714613985,-0.5824000000515792
0.02489400528195704,-0.5824000178955405
0.020894092347205594,-0.5839999830694411
0.020894007840584285,-0.5840000173046835
0.016994082812192383,-0.5855999865471008
0.016994057479972003,-0.5855999967376355
0.01699400920903873,-0.5856000153044719
0.01619449554552659,-0.585899832928289
0.016193621701978637,-0.5859002072508547
0.013094074554621568,-0.5873999881286082
0.013094061401064247,-0.5873999944079384
0.009194070944977942,-0.5891999903425477
0.009193986895936528,-0.5892000252499486
0.007694186695697642,-0.5897999453300443
0.007694047276552227,-0.5897999835621028
0.007693901875952546,-0.589800006173591
0.005294099622691513,-0.5898999979341435
0.005294000435730569,-0.5899000025436877
0.0013940815366897956,-0.5900999983846641
0.0013940531260567257,-0.5900999996679366
0.0013940153510941424,-0.5901000008898982
-0.0025059499818586082,-0.5902000000009996
-0.0064059499818586085,-0.5903000000009997
-0.010305949981858608,-0.5904000000009997
-0.014205917284240237,-0.5904999991625992
-0.014205949075996822,-0.590499999776713
-0.014205983598954853,-0.590500000001
-0.01810581732418203,-0.590500000001
-0.018106082595967635,-0.5905000034013614
-0.02200594998185861,-0.5906000000009997
-0.025905949981858606,-0.5907000000009996
-0.033705917284240224,-0.5908999991625992
-0.03370594907599683,-0.5908999997767129
-0.033705983598954846,-0.590900000001
-0.037605817324182035,-0.590900000001
-0.037606082595967635,-0.5909000034013614
-0.0415059466682028,-0.5909999999160341
-0.045505919798906946,-0.5910999992464258
-0.045505945701671914,-0.5910999997427826
-0.04550598445749997,-0.5911000000009999
-0.053305817324182034,-0.5911000000009999
-0.053306082595967634,-0.5911000034013614
-0.057205917284240224,-0.5911999991625991
-0.05720594907599683,-0.5911999997767129
-0.057205983598954846,-0.5912000000009999
-0.061105817324182035,-0.5912000000009999
-0.061106082595967635,-0.5912000034013614
-0.0650059172842403,-0.5912999991625992
-0.06500594907599679,-0.591299999776713
-0.06500598359895485,-0.591300000001
-0.06890581732418202,-0.591300000001
-0.06890608259596763,-0.5913000034013615
-0.0728059172842403,-0.5913999991625992
-0.07280594907599679,-0.591399999776713
-0.07280598359895485,-0.591400000001
-0.08060581732418202,-0.591400000001
-0.08060608259596763,-0.5914000034013615
-0.0845059172842403,-0.5914999991625992
-0.08450594907599679,-0.591499999776713
-0.08450598359895485,-0.591500000001
-0.09230581732418203,-0.591500000001
-0.09230608259596763,-0.5915000034013614
-0.0962059172842403,-0.5915999991625992
-0.09620594907599679,-0.591599999776713
-0.09620598359895485,-0.591600000001
-0.11190581732418202,-0.591600000001
-0.11190608259596763,-0.5916000034013614
-0.11580591728424029,-0.5916999991625992
-0.11580594907599678,-0.591699999776713
-0.11580598359895485,-0.591700000001
-0.18610591638300306,-0.591700000001
-0.18610595085139017,-0.5916999997771887
-0.18610598269771342,-0.5916999991621329
-0.19000581736780087,-0.5916000034013614
-0.19000608263958646,-0.591600000001
-0.19780591638300304,-0.591600000001
-0.19780595085139016,-0.5915999997771887
-0.1978059826977134,-0.5915999991621329
-0.20170581736780085,-0.5915000034013614
-0.20170608263958645,-0.591500000001
-0.20560591638300305,-0.591500000001
-0.20560595085139016,-0.5914999997771887
-0.2056059826977134,-0.5914999991621329
-0.20950594998190988,-0.5914000000009997
-0.2134059499819099,-0.5913000000009997
-0.21730594998190988,-0.5912000000009996
-0.22120591523957178,-0.5911000008918288
-0.22120595324032327,-0.5910999996620094
-0.22120598142526338,-0.5910999983885202
-0.22510594337354292,-0.5909000003398907
-0.22510595659061333,-0.5908999996705648
-0.22910588122064782,-0.590700003439063
-0.2291059524201584,-0.590699998928729
-0.22910601597003422,-0.5906999932329898
-0.2330059499819863,-0.5903000000009948
-0.23690576606545832,-0.5899000188642284
-0.2369059491741592,-0.5898999934462364
-0.23690612901671193,-0.5898999552423239
-0.2373059162915379,-0.5898000084236174
-0.24080589179900191,-0.5889000149623411
-0.24080600780255657,-0.5888999836926443
-0.24470592223841234,-0.5878000078261209
-0.2447059466901095,-0.5878000007822035
-0.24470598076291886,-0.5877999905299587
-0.2486058825205687,-0.5866000207583741
-0.24860594984584622,-0.5865999990333238
-0.24860601604380192,-0.5865999756624645
-0.2505054250254849,-0.5859001934060549
-0.2505064927290599,-0.5858998643142368
-0.2525059084861646,-0.5854000103749607
-0.25640589122224294,-0.5844000150676031
-0.25640594827901203,-0.5843999997226307
-0.256406009455538,-0.5843999817014606
-0.26030590748765253,-0.5832000130761945
-0.26030595620312985,-0.5831999976273895
-0.26030598574869623,-0.5831999877381502
-0.26380553211095253,-0.5820001432710908
-0.26380637854220146,-0.5819998928609514
-0.26420588494039265,-0.5819000162614036
-0.2642059455088094,-0.5819000002827518
-0.26420601825242773,-0.5818999789947251
-0.2681058943674178,-0.5807000171131897
-0.268105946896359,-0.5807000003015549
-0.2681060075935541,-0.5806999793199502
-0.27200589106041223,-0.5793000211523602
-0.272005951406969,-0.5792999986616886
-0.27200600615466397,-0.5792999767571735
-0.27490589340050975,-0.5781000234140647
-0.2749060068371031,-0.5780999772589894
-0.2759059143245106,-0.5777000142640265
-0.27590594778693456,-0.5777000005901038
-0.2759059872527947,-0.5776999837547966
-0.2798059028874377,-0.5760000205294393
-0.2798059450446089,-0.5760000016529776
-0.27980600083477547,-0.5759999752618676
-0.2835058204268378,-0.5742000630278915
-0.2835058216978588,-0.574200062365183
-0.2835059400920185,-0.5741999875095167
-0.2835060519073322,-0.5741998980759663
-0.28370515894539605,-0.5740007910379024
-0.28370598778428935,-0.5740000469655648
-0.28370689178885333,-0.5739993962787717
-0.287605903339094,-0.5715000299004123
-0.28760594576946785,-0.5715000020560199
-0.2876059990388624,-0.5714999653727689
-0.2893057473085549,-0.5703001430647507
-0.2893061592784981,-0.570299866812431
-0.2915059182131187,-0.5689000202176724
-0.29150595336181206,-0.5688999974892737
-0.29150597770129094,-0.5688999812718779
-0.29520477450650223,-0.5664007942413298
-0.29520557611213627,-0.5664003040917763
-0.2952064188687592,-0.5663998886649454
-0.295207295829701,-0.5663995513851152
-0.29550584113398737,-0.5663000362836864
-0.29550584119658885,-0.5663000362612652
-0.29550594317180806,-0.5662999918917699
-0.2955060476874255,-0.5662999348641743
-0.2994059275590105,-0.5637000149497843
-0.2994059374010956,-0.5637000083140948
-0.29940598431772447,-0.5636999757641604
-0.3011056075672299,-0.5625002417056859
-0.3011063108219907,-0.5624997867774623
-0.3033059082259535,-0.5612000246751206
-0.3033059523142102,-0.5611999980623065
-0.3033059882875757,-0.5611999754462574
-0.307205831900924,-0.558700075694111
-0.30720604928061207,-0.5586999007026863
-0.3073049910248002,-0.5586009589584983
-0.3073056535012563,-0.5586003516674886
-0.30730636616728313,-0.5585998041416357
-0.30730712364851487,-0.5585993205099483
-0.31110592419705013,-0.5564000149292173
-0.31110593389324426,-0.5564000092408369
-0.3139054228905551,-0.5547003200209053
-0.31390651134737574,-0.5546997448349659
-0.3150058723387074,-0.5542000352934516
-0.3150059461189105,-0.5542000002784867
-0.3150060282330684,-0.5541999578658828
-0.3189059036218164,-0.5521000249642493
-0.31890595183871845,-0.5520999983649001
-0.3189059932295994,-0.5520999744456936
-0.32110553151650667,-0.5508002472761573
-0.3211063897826289,-0.5507997930360488
-0.32280586353462287,-0.5500000406821693
-0.32280594938177976,-0.5499999983302766
-0.3228060329939334,-0.5499999531738384
-0.3267057247791145,-0.5478001270386079
-0.32670618124857825,-0.5477998843677709
-0.3285058609864421,-0.5469000444988391
-0.3285060398173184,-0.5468999572223294
-0.33060586985194335,-0.5459000381582223
-0.3306059479335522,-0.5458999993199353
-0.3306060285937136,-0.5458999556560137
-0.3345058613533934,-0.5437000499967071
-0.33450603957728836,-0.5436999517574567
-0.33580585200317536,-0.5430000527589022
-0.3358059507533441,-0.5429999968139005
-0.33580604120209745,-0.5429999403572092
-0.338405906200611,-0.5413000286274119
-0.33840595467336526,-0.5412999962295053
-0.3384059877480753,-0.5412999731994131
-0.3415059274636855,-0.5391000159818834
-0.341505939461391,-0.5391000073707459
-0.3415059823479736,-0.539099975726683
-0.3423058637501675,-0.5385000646750375
-0.34230603754316935,-0.5384999371367186
-0.3462056805742162,-0.5357001934221208
-0.3462062312221843,-0.5356998242259916
-0.3470058843179476,-0.5352000410411396
-0.3470059520898584,-0.5351999972599498
-0.347006010460808,-0.5351999570806997
-0.3501059008345496,-0.5330000348799798
-0.3501059995332432,-0.5329999656964294
-0.35270580443605865,-0.5312001007637108
-0.3527060988898171,-0.5311999042746605
-0.35410587530964055,-0.530300048004774
-0.35410595034728637,-0.5302999979265439
-0.3541060200301575,-0.5302999479140685
-0.3580058420607217,-0.5274000802503157
-0.35800593667871894,-0.5273999933291841
-0.3580059499828842,-0.5273998651047613
-0.3580059499828842,-0.5273053099438564
-0.3580059964638045,-0.527304330198169
-0.35800613548904175,-0.5273033592532316
-0.3580063658097755,-0.52730240583074
-0.35800668535710656,-0.5273014784949911
-0.3580070912606408,-0.5273005855759528
-0.3580075798742733,-0.5272997350944386
-0.35800814680894016,-0.5272989346900586
-0.35800878697204397,-0.5272981915525959
-0.35800949461319925,-0.5272975123574227
-0.35801026337588604,-0.5272969032055375
-0.3619058657324728,-0.5245000604879879
-0.3619059499152083,-0.5244999974544656
-0.36190602800157357,-0.5244999339846497
-0.36320566870231025,-0.5234002380071033
-0.36320624747688407,-0.5233997826010464
-0.3658059043878776,-0.5215000333199357
-0.3658059495908833,-0.5214999995240993
-0.3658059940961145,-0.5214999647098963
-0.36830572974950365,-0.519500176187185
-0.368306179484484,-0.5194998360708004
-0.3697059041813222,-0.5185000327159159
-0.36970594749379965,-0.5185000010613402
-0.3697059963505952,-0.5184999636582268
-0.3734051280964275,-0.5156006441817635
-0.37340597808412124,-0.5156000444071486
-0.37340688399126043,-0.5155995329964298
-0.37360582706499607,-0.5155000614595621
-0.3736060573412897,-0.515499914664314
-0.37750590496022757,-0.5124000357877224
-0.377505944021199,-0.5124000040244681
-0.3775059986506459,-0.5123999574161624
-0.37830585167814096,-0.5117000860171043
-0.3783058537645701,-0.5117000840963686
-0.3783059402734224,-0.5116999915314446
-0.37830601698803357,-0.5116998910053399
-0.37830601825503113,-0.5116998890580444
-0.38070590910150476,-0.5078000664325247
-0.3807059918606878,-0.5077999341923142
-0.3814059371806639,-0.506700020118066
-0.38140596287735873,-0.5066999799422223
-0.38320592362710304,-0.5039000409981755
-0.38320597672331547,-0.503899959252975
-0.38530590632555783,-0.5007000665257486
-0.3853059487990354,-0.5006999995823438
-0.38530598959112383,-0.5006999306858463
-0.3857057731395949,-0.5000003094760219
-0.3857061476993766,-0.4999997034255642
-0.38830553360001163,-0.4961006245746117
-0.38830645213738824,-0.4960994420509348
-0.389205767921341,-0.49510020229098733
-0.389206142424382,-0.4950998075589164
-0.39310591788985433,-0.4912000320934441
-0.3931059815074603,-0.4911999673499502
-0.39590588693167295,-0.4883000653034443
-0.39590601416931037,-0.48829993581398806
-0.39700588579587226,-0.4872000641874262
-0.3970060152853285,-0.48719993694978875
-0.3999058195275876,-0.4844001259572627
-0.3999060847702023,-0.4843998786918591
-0.4009059212160171,-0.48350002589062574
-0.4042058588848552,-0.4805000828168252
-0.40420586057154295,-0.48050008120854465
-0.40420602219823387,-0.48049990359419825
-0.40420602405084816,-0.4804999012430481
-0.40480593389638,-0.47970002144900575
-0.40710592603311313,-0.4766000322804543
-0.4071059505728948,-0.47659999866250186
-0.40710597211902,-0.47659996817961836
-0.4087058444815679,-0.47430015165845585
-0.4087060608295011,-0.4742998522048442
-0.4099059296473142,-0.47270002711442677
-0.40990596996114503,-0.4726999726227094
-0.41260547626162103,-0.46900064917390893
-0.41260597365276674,-0.46900002025951587
-0.4126065182420619,-0.4689994317412365
-0.4128058627840246,-0.46880008719927385
-0.4128059473151888,-0.4687999985400943
-0.4128060289136372,-0.4687999043267193
-0.41610592518800105,-0.4648000300547631
-0.4161059743219374,-0.4647999695765343
-0.416505794022489,-0.46430019495084485
-0.4165061151618327,-0.4642998127975698
-0.41950589919074655,-0.46090005756480085
-0.41950600162289214,-0.46089994319637795
-0.4205059250390354,-0.45980002743862036
-0.42050594887822806,-0.45980000083495715
-0.4205059749975796,-0.4597999708165587
-0.4229058000189977,-0.4570001749582376
-0.42290610758504993,-0.4569998318914187
-0.4244058471514003,-0.4554001096873117
-0.42440594589475034,-0.45539999803001713
-0.4244060400063142,-0.4553998782039243
-0.4261057476880063,-0.4531002736933996
-0.42610616982222704,-0.45309974019023386
-0.4283059499826476,-0.45050000000064594
-0.4294058396995862,-0.44920013033517303
-0.4294059450505929,-0.4491999971579233
-0.4294060424686318,-0.44919985572252674
-0.4319057447513827,-0.4453003201614353
-0.43190617815859184,-0.4452996957660565
-0.4322058858943923,-0.444900085451656
-0.4322059485109038,-0.4448999982705316
-0.43220600651101926,-0.4448999100691643
-0.43440593495257795,-0.44140002391213906
-0.43440595221538636,-0.44139999611296454
-0.43610589338715633,-0.43860009321677274
-0.4361060085302359,-0.43859990799730997
-0.4368059134371846,-0.4375000574292477
-0.43680594852948135,-0.4375000006487188
-0.4368059840678019,-0.43749993957699945
-0.43900567860133616,-0.4336004810857342
-0.43900627102980533,-0.43359955053463095
-0.4400059335872979,-0.43220002295414134
-0.4400059479647328,-0.4322000025919548
-0.44000596768851946,-0.43219997396260895
-0.4417059052777488,-0.42970006574315406
-0.44170594996821544,-0.429699997799971
-0.44170598966947117,-0.4296999332546514
-0.443905288163997,-0.42600111305931243
-0.4439057572047362,-0.42600039390642863
-0.4439062842435451,-0.42599971610839155
-0.4439068656528236,-0.4259990843304748
-0.44410585967162974,-0.4258000903116687
-0.44410586011420333,-0.42580008984669115
-0.4441060200221321,-0.4257998948469426
-0.4441060212367126,-0.4257998931195603
-0.44670590417610095,-0.4219000687104777
-0.44670594974203676,-0.4218999979401201
-0.44670599054476495,-0.42189992993883824
-0.44780581622757376,-0.4200002310321684
-0.44780609547121714,-0.4199997761720919
-0.44910586336055786,-0.41800013326541396
-0.44910594549114324,-0.4179999979933264
-0.44910601979871445,-0.41799985669405293
-0.45100593809562767,-0.4141000244003888
-0.45100594766667906,-0.4141000044899757
-0.4517058908530062,-0.41260012670710333
-0.45170601251479287,-0.41259987493641886
-0.45290592604209134,-0.4102000478818219
-0.45290595014882856,-0.4101999983949796
-0.45290597132642635,-0.4101999525701211
-0.4547059085314526,-0.4062000921145072
-0.45470599322421495,-0.4061999087129711
-0.4556059157714968,-0.4043000722242649
-0.45560594875326443,-0.4042999997226385
-0.4556059797512576,-0.40429992557925903
-0.4564058912527347,-0.40230014682556636
-0.45640601317146984,-0.40229985503815907
-0.45810594719995607,-0.398400006384573
-0.45810595277423594,-0.39839999361997663
-0.45950593438955356,-0.39520003564210776
-0.45980585121398887,-0.394500230460961
-0.4598060597981858,-0.39449977458987484
-0.46170593069766636,-0.39060003958567785
-0.4617059511606318,-0.39059999665879147
-0.4617059665243781,-0.3905999630251095
-0.46340517060581154,-0.3868017421371994
-0.46340559467597287,-0.3868008994972137
-0.4634060937130017,-0.3868000989725787
-0.4634066635705448,-0.3867993472146204
-0.4634072995138219,-0.3867986504694765
-0.46350585152617535,-0.38670009845712305
-0.4635059372252182,-0.3866999921529124
-0.46350598416956396,-0.3866998665970306
-0.46350598436066337,-0.38669986592678757
-0.46450592630486087,-0.38280009234441725
-0.4645059484363381,-0.38279999890996075
-0.4645059666943838,-0.3827999068931625
-0.4652059444607306,-0.37890003076637346
-0.4652059494503686,-0.378900001967571
-0.46520595504426066,-0.3788999671011299
-0.4658059108916769,-0.3750002540929244
-0.46580600164202696,-0.3749997481617809
-0.46660582565457714,-0.37110060610059825
-0.46660614563947456,-0.3710994130303911
-0.46730586955664505,-0.36900024127888
-0.46730604216375077,-0.3689997629636738
-0.46800591542533915,-0.36720008886244637
-0.4680059861716534,-0.36719991179007216
-0.4696058507281665,-0.36330024193357147
-0.469606061329449,-0.3632997633887734
-0.4712059171643694,-0.35990006973956756
-0.47120594918968073,-0.3598999989685392
-0.4712059783738343,-0.3598999290228173
-0.47140593717178375,-0.3594000320279438
-0.4714059623657125,-0.3593999678048322
-0.4729059286222245,-0.3555000555379009
-0.47290594985576667,-0.3554999983774426
-0.472905968330029,-0.355499944958728
-0.4742059338561825,-0.3516000483802674
-0.47420594968227797,-0.3515999992946899
-0.47420596403841975,-0.3515999515866309
-0.4751058399729048,-0.3485003789234047
-0.4751060885253468,-0.3484996305536143
-0.4754059340271447,-0.34770004254882
-0.4754059479273942,-0.34770000446760024
-0.4754059659014893,-0.34769995224434713
-0.47670592556149527,-0.3438000732643291
-0.47670597549481675,-0.3437999271089341
-0.4781059191601156,-0.3398000880652232
-0.47810598238832086,-0.33979991250550035
-0.47910590081019544,-0.3371001327664389
-0.4791059460401695,-0.3370999995657275
-0.47910598450280084,-0.33709986192045666
-0.47940585358672555,-0.33590038558475793
-0.479406075668008,-0.3358996229447909
-0.4807059499828329,-0.33200000000031626
-0.4820058960528423,-0.3281001617902881
-0.48200600921436904,-0.32809984007517023
-0.48300590081019545,-0.3254001327664389
-0.4830059460401695,-0.3253999995657275
-0.48300598450280086,-0.32539986192045667
-0.4833059285387545,-0.32420008577664206
-0.483305949068805,-0.3241999972549217
-0.48330596516241275,-0.32419991542842985
-0.4840059326650505,-0.3203000964851627
-0.4840059483012416,-0.320299998757251
-0.48400595988277206,-0.3202999034761444
-0.484405949982879,-0.31640000000010204
-0.4848059466738037,-0.31250003226358547
-0.48480594969026825,-0.3125000009186066
-0.4848059525425315,-0.3124999667246231
-0.48510590993521563,-0.30860052061973
-0.4851060422293649,-0.3085994860554111
-0.48580594998286847,-0.30470000000017666
-0.4865059010692982,-0.30080027251863983
-0.4865060133977443,-0.30079973048696096
-0.48690592143660655,-0.2991001213217963
-0.4869059474443151,-0.29909999748375915
-0.4869059665507704,-0.2990998785022361
-0.48720590326698465,-0.29690034258333103
-0.4872060194600448,-0.2968996612989434
-0.48800593705481315,-0.2930000630244479
-0.4880059492250701,-0.29299999970500895
-0.48800595974186967,-0.29299993656667106
-0.4886059398721865,-0.289100065719612
-0.4886059494803311,-0.28909999743987225
-0.4886059565144333,-0.28909993631744785
-0.4890059382892534,-0.28520011401295187
-0.4890059641986154,-0.28519988627421267
-0.48950594638740036,-0.2812000287639329
-0.4895059499011458,-0.2811999993144625
-0.4895059528718904,-0.28119997183224094
-0.48990593662357185,-0.2773001302533471
-0.4899059666333322,-0.27729987012657004
-0.4904059100214221,-0.2734003116994686
-0.490406008782946,-0.27339969129977015
-0.4908059443685435,-0.27130002947538284
-0.4908059498687155,-0.2712999996599081
-0.49080595486391193,-0.27129997071391626
-0.4911059183568446,-0.2695001897563208
-0.4911059886392134,-0.269499811550497
-0.49190594330665266,-0.26560003254673015
-0.4919059502555711,-0.2655999975300603
-0.49190595541474996,-0.26559996973683697
-0.4926059444607306,-0.26170003076637344
-0.49260594945036856,-0.261700001967571
-0.49260595504426063,-0.26169996710112986
-0.49320593987218647,-0.25780006571961195
-0.4932059494803311,-0.2577999974398722
-0.4932059565144333,-0.2577999363174478
-0.49360594667380375,-0.2539000322635855
-0.4936059496902683,-0.2539000009186066
-0.49360595254253153,-0.2538999667246231
-0.4939059298425018,-0.25000026182500906
-0.4939059833760244,-0.24999973953356988
-0.49440594470680654,-0.2461000411534693
-0.4944059555887453,-0.24609995889041966
-0.49470594354408015,-0.24390004721796413
-0.4947059555509257,-0.2438999526717058
-0.49490591340132406,-0.24220031094331965
-0.494906005294207,-0.24219969183700488
-0.4956059499828685,-0.23830000000017668
-0.49630594437698666,-0.23440003123294675
-0.49630594960662217,-0.23440000103249817
-0.49630595497217983,-0.234399967569655
-0.496905944891952,-0.23050003309113576
-0.4969059500476696,-0.23049999807284613
-0.4969059539965362,-0.230499968693578
-0.49740594563356355,-0.2266000339247647
-0.49740595011282507,-0.2265999970560847
-0.497405953172576,-0.22659996890055562
-0.49780594998287897,-0.22270000000010204
-0.49820594552142267,-0.2188000434993011
-0.4982059548117607,-0.2187999565401668
-0.49860593414668647,-0.21520014252583491
-0.4986059460545806,-0.21519999929257363
-0.4986059499828842,-0.2151998570866308
-0.4986059499828842,-0.214800660693683
-0.4986060339995364,-0.21479934467017686
-0.49910593343973886,-0.21090012903659736
-0.4991059697643877,-0.21089987142030364
-0.4997059499828726,-0.20700000000015203
-0.5003059457528112,-0.20310002749555123
-0.5003059484546343,-0.2031000092827242
-0.500305954716467,-0.20309996307811848
-0.5008059499828761,-0.19920000000012716
-0.501305941914981,-0.1953000629297094
-0.5013059487049406,-0.19530000427506575
-0.501305955185064,-0.19529993237170234
-0.5016059398881175,-0.1914001312320069
-0.5016059634118798,-0.1913998690673448
-0.5020059472215378,-0.18750002692317977
-0.5020059487111898,-0.18750001161038998
-0.5020059529542708,-0.18749996137201558
-0.502305919855245,-0.18360039165935021
-0.5023060097134164,-0.18359961175161732
-0.502505943299113,-0.18230004344458908
-0.5025059482025452,-0.18230000966547052
-0.5025059561465218,-0.1822999465818654
-0.5028059127702943,-0.17970032250916992
-0.5028060073366504,-0.17969968045767762
-0.5035059499828686,-0.17580000000017668
-0.504205942370122,-0.17190004241405105
-0.5042059496601975,-0.17189999975805337
-0.5048059499830144,-0.1679999999992299
-0.5054059457528112,-0.16410002749555122
-0.5054059484546343,-0.1641000092827242
-0.505405954716467,-0.16409996307811847
-0.5059059405155698,-0.16020007384511617
-0.5059059605116077,-0.16019992629900662
-0.5064059093594802,-0.15670028436389957
-0.5064060063173774,-0.15669971832763271
-0.5065059258821737,-0.15620012050365173
-0.5065059470086529,-0.15620000006598025
-0.5065059625731471,-0.1561998772449883
-0.5069059233461345,-0.15230025970835975
-0.5069059896805437,-0.15229974196528895
-0.5075059403017822,-0.14840006292723948
-0.5075059487617718,-0.14840000304375853
-0.5075059568026873,-0.14839993350697112
-0.5079059366235718,-0.14450013025334724
-0.5079059666333321,-0.14449987012657015
-0.5084059499828761,-0.14060000000012718
-0.5089059456335644,-0.13670003392475807
-0.5089059501128252,-0.1366999970560841
-0.5089059531725753,-0.1366999689005637
-0.50930594314737,-0.13280006664631533
-0.5093059493068589,-0.13279999782321278
-0.5093059533055392,-0.132799935208255
-0.5095059499828829,-0.1289000000000512
-0.5099059499828829,-0.12110000000005121
-0.5101059483675995,-0.11720003149807913
-0.5101059496482061,-0.11720000314895997
-0.5101059508723086,-0.11719996531246409
-0.5102059496996761,-0.11330001104513304
-0.5102059502896753,-0.11329998895553978
-0.510305948849438,-0.10970004080407805
-0.5103059498555241,-0.10969999020797026
-0.5103059499828843,-0.10969996896990312
-0.5103059499828843,-0.10940026518476485
-0.510305963564255,-0.10939973516329668
-0.5105059483675994,-0.10550003149807913
-0.5105059496482061,-0.10550000314895996
-0.5105059508723085,-0.10549996531246408
-0.5106059491444834,-0.10160003269764394
-0.5106059497585972,-0.10160000090588744
-0.5106059499828842,-0.10159996638292938
-0.5106059499828842,-0.09770003361706847
-0.5106059497585973,-0.09769999909412122
-0.5106059491444833,-0.09769996730235365
-0.5105059500678485,-0.09380000331359178
-0.5104059507604565,-0.08980003110287715
-0.5104059488313539,-0.08979996890866287
-0.5103059570736695,-0.08710019145118386
-0.5103059499828843,-0.08709980841750925
-0.5103059499828843,-0.08590013221056507
-0.510305946609414,-0.08590000020013609
-0.5103059364907673,-0.08589986845180843
-0.509905949982879,-0.08199999999989797
-0.5091059499828791,-0.07419999999989797
-0.5087059634118798,-0.07030013093265527
-0.5087059398881175,-0.0702998687679932
-0.5084059529641901,-0.06640003875693752
-0.5084059486871918,-0.06639998813206689
-0.5084059472347335,-0.0663999732054799
-0.508005949982879,-0.06249999999989797
-0.5072059634118798,-0.05470013093265523
-0.5072059398881176,-0.05469986876799315
-0.5069059529592289,-0.050800038692442644
-0.5069059486991968,-0.0507999882608788
-0.5069059472281331,-0.05079997314112595
-0.5065059634118798,-0.04690013093265523
-0.5065059398881175,-0.046899868767993146
-0.5064059538576097,-0.045600050371391775
-0.5064059492798547,-0.04559999760296477
-0.5064059444732515,-0.04559995224979165
-0.5061059725863766,-0.04300019589687542
-0.5061059348585834,-0.042999803384048844
-0.5058059601172971,-0.03910013174732743
-0.5058059432155383,-0.039099868036728644
-0.5056059503217748,-0.03520000660834077
-0.505605949652449,-0.03519999339127035
-0.5054059503133193,-0.031200006608675057
-0.5052059499828817,-0.02729999999992639
-0.505005953366417,-0.02340006597886384
-0.5050059449158799,-0.023399934128905717
-0.5047059529592289,-0.019500038692442195
-0.5047059486991969,-0.01949998826087933
-0.5047059472281331,-0.019499973141125327
-0.504305949982879,-0.01559999999989797
-0.5039059531870232,-0.011700031240305055
-0.5039059500805962,-0.011700002662549214
-0.5039059456515708,-0.011699966215691101
-0.5034059833760246,-0.007800260466431115
-0.503405929842502,-0.007799738174991941
-0.5031059529601594,-0.003900038704536735
-0.5031059486969465,-0.003899988236727577
-0.503105947229371,-0.0038999731531939074
-0.5027059662973885,-1.5906636603382844e-07
-0.5027059385904122,1.5949464268639544e-07
-0.5025059535502177,0.002799950057366967
-0.5025059454497603,0.002800049864408107
-0.5024059564891956,0.0038999284306198774
-0.5024059444711189,0.0039000716529887136
-0.5021059587673197,0.0077998858023785285


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000300.csv <==
X,Y
-0.5178451889186251,-0.03120002943175324
-0.5178451885445003,-0.031200026976510902
-0.517445185975385,-0.02729999999936497
-0.5170452383815322,-0.02340051095930071
-0.5170451578366398,-0.02339984523648196
-0.5164452000184941,-0.020100077236680423
-0.5164451730695995,-0.020099922564844223
-0.5163451914376804,-0.019500032773330043
-0.5163451801056657,-0.01949996729685486
-0.5156451859754292,-0.015599999999823335
-0.5149451859754292,-0.011699999999823336
-0.5142452095045412,-0.007800131090590317
-0.5142451657236025,-0.007799868362948147
-0.5130451913631439,-3.5019967707622115e-08
-0.5130451808202714,3.505525205868687e-08
-0.5125451893412908,0.003399977112320682
-0.5125451724584071,0.0034000675852872793
-0.5124452591734933,0.0038996340098566493
-0.5124451385128338,0.003900370208429745
-0.5119451908126906,0.007799962269546928
-0.5119451845024617,0.007800008855163624
-0.5119451815558634,0.007800028727355322
-0.5113451859754332,0.011700000000152058
-0.5101451859754331,0.019500000000152055
-0.5095451859754332,0.023400000000152056
-0.508945194703756,0.027299943266053544
-0.5089451778576279,0.027300056824789278
-0.5086451903169539,0.029399969609507803
-0.5086451858989768,0.029399999314207906
-0.5086451808189932,0.029400030938792458
-0.5083452002451239,0.03119991438200928
-0.508345173099609,0.031200085838980804
-0.5077451889525353,0.03519998015280532
-0.5071451961009352,0.03909993418437977
-0.5071451742113317,0.0391000655430054
-0.5064451937819776,0.04299995650655
-0.506445185511446,0.04300000048843287
-0.504845225856848,0.05079980557826093
-0.504845153347054,0.050800195770427804
-0.5047451961393549,0.051399939016623014
-0.5047451841227055,0.05140000630184554
-0.5047451745029623,0.051400054084665345
-0.5040453044149399,0.05469944164248545
-0.5040451277392736,0.054700567802721124
-0.5036451892832671,0.05859996774878456
-0.5036451860714986,0.05859999729455977
-0.5036451815095115,0.058600034834344034
-0.5031451859754367,0.06250000000012716
-0.5026451859754367,0.06640000000012716
-0.5021452046599181,0.07029985426117215
-0.5021452041137361,0.07029985775595503
-0.5021451374139648,0.07030013405678749
-0.5021451357927379,0.07030013896767102
-0.500845230923655,0.07389987552820837
-0.5008451441260687,0.07390012554829035
-0.5007452053025524,0.07419994201883949
-0.5007451653258208,0.07420005752412691
-0.4993451953940252,0.07809997376270009
-0.4993451873386214,0.07809999583954308
-0.499345174397543,0.07810003010273048
-0.4978452274064283,0.08199989227962877
-0.4978451468825692,0.0820001085914958
-0.49694521302108974,0.08449992487338316
-0.4969451844028686,0.08450000078627533
-0.4969451550372679,0.08450007218928472
-0.49634540992426845,0.0858994774529501
-0.49634501878327786,0.08590054337469298
-0.49514519832566545,0.08979995986193333
-0.49514517299519084,0.08980003993940122
-0.49384519344843675,0.09379997700633702
-0.49384517860656896,0.09380002302789307
-0.49304523707416686,0.09629984031664945
-0.49304513991559756,0.09630016120960519
-0.4926452007876467,0.09769994815743353
-0.4926451701190653,0.09770005153338403
-0.4914452128586299,0.10159991262979882
-0.4914451846477557,0.1015999990237932
-0.4914451529844325,0.10160008577681783
-0.4899451920980772,0.10549998408134154
-0.4899451799035688,0.10550001593885862
-0.4891452113449825,0.10759993340514763
-0.48914518593178974,0.10759999752846133
-0.48914515611084863,0.10760006719555366
-0.488345201351484,0.109399965404124
-0.4883451701100962,0.10940003437514163
-0.4865452650180763,0.11329982874118454
-0.48654511303100983,0.11330017394462297
-0.4852452202192337,0.11639991834193536
-0.48524518487971374,0.11639999884264167
-0.4852451461092856,0.11640007973255456
-0.48484569557616347,0.11719898079879873
-0.48484524277991536,0.11720002120844147
-0.48484490295118404,0.11720110379474306
-0.48384528335266,0.12109962022898682
-0.4838451167130807,0.12110038589040319
-0.483145191679153,0.12499996822228639
-0.4831451860443137,0.12499999856008959
-0.4831451792010058,0.12500003302549176
-0.4823452392718667,0.12889974018004496
-0.48234514564528563,0.1289002621461112
-0.4817452039629655,0.13279988308119217
-0.48174520392511755,0.13279988329549472
-0.48174517582247833,0.1327999975353572
-0.48174513836039273,0.13280010704873324
-0.48174513775910455,0.1328001084869779
-0.4813451979262304,0.1336999731109448
-0.48134518992590986,0.13369999084759793
-0.4799452400820979,0.1366998840573672
-0.4799451836815754,0.13669999772515445
-0.47994512050018245,0.13670011102354385
-0.4776452065181173,0.14059996516704562
-0.47734533300820225,0.14109975494568117
-0.4773450522594746,0.14110025257485873
-0.4755452084085609,0.14449995762658463
-0.47554516278462156,0.14450004196460486
-0.4734465180215709,0.14829758963107736
-0.4734460450517075,0.1482985579135537
-0.4734456720944898,0.1482995689399428
-0.47344540294913645,0.14830061241118075
-0.4734452403573613,0.14830167769769637
-0.47344518597544477,0.14830275394769188
-0.47344518597544477,0.148399857667889
-0.47344517119750873,0.14839999602825488
-0.4734451709148142,0.14839999688175654
-0.4734451144862735,0.14840012111160503
-0.4734451134779862,0.1484001229307462
-0.47114522312258084,0.15229993701165093
-0.4711451496943028,0.15230006349226402
-0.4695452384184495,0.15509990822500744
-0.4695451353594459,0.155100092796253
-0.4689452003263825,0.1561999736902026
-0.46894518586996276,0.15619999984330843
-0.4689451709935826,0.15620002605567943
-0.46664523004215847,0.16019992336250413
-0.46664518463650784,0.16019999938727214
-0.46664513703971816,0.16020007340389278
-0.46564536349169205,0.16169973372593197
-0.4656450247253598,0.16170027642898754
-0.4642452667545345,0.16409986152183087
-0.4642451821740474,0.16409999700029712
-0.4642450889326643,0.1641001280968063
-0.46174538051776337,0.16739974320447554
-0.4617450072696366,0.16740026805901517
-0.46134522414288065,0.167999942749149
-0.46134518499100574,0.16799999986796643
-0.4613451451911169,0.16800005484822025
-0.4584452406924467,0.1718999264153975
-0.45844518561479475,0.17189999788806137
-0.4584451253701102,0.1719000707065937
-0.4578452129767375,0.17259996849886175
-0.45784515921931157,0.1726000317113382
-0.455145223775989,0.17579995519972055
-0.4551451866170348,0.17579999827140763
-0.4551451450484636,0.175800044337954
-0.4539453422909659,0.1770998306585765
-0.45394503711197526,0.17710017592992128
-0.4517456706982732,0.17969942714611453
-0.4517447861456085,0.1797006350241462
-0.4500452037366389,0.18239997179133324
-0.4500451873863316,0.1823999974033653
-0.4500451658496188,0.1824000301890418
-0.4492456476649745,0.18359930746600822
-0.4492452142425582,0.18360001581963162
-0.4492448371836188,0.18360075571584256
-0.44744520422557554,0.18749996045826975
-0.44744516708242743,0.18750003923957206
-0.4461452032571622,0.19019996410743042
-0.4461451681597905,0.19020003563154472
-0.4455453115437036,0.19139974886371866
-0.44554507378000674,0.191400257389743
-0.44384522850385616,0.19529990243502962
-0.4438452275374808,0.19529990453661084
-0.4438451293726318,0.19530008842103747
-0.44384512907145673,0.195300088912774
-0.442245222436514,0.19779994302987208
-0.4422451856418855,0.1977999989482075
-0.4422451462626049,0.19780005559829636
-0.44124526397497943,0.19919989080097203
-0.44124518361731246,0.19919999752495102
-0.4412450970774267,0.19920010116019068
-0.43834527842633947,0.20249989479763478
-0.43834509631535795,0.20250010759246628
-0.4378452037008815,0.20309997872983807
-0.43784518849217224,0.20309999678900945
-0.43784516510101446,0.20310002394457427
-0.4344478149440076,0.20699698441878803
-0.43444713970844645,0.2069978441148068
-0.4344465559170434,0.2069987683484923
-0.43444606968955984,0.20699974743129873
-0.4344456861230154,0.20700077109970874
-0.43444540923825675,0.20700182862282346
-0.4344452419378082,0.2070029089148523
-0.4344451859754448,0.20700400065132304
-0.4344451859754448,0.20709985852461674
-0.434445171689323,0.20709999514016866
-0.4344450936845072,0.20710010310633256
-0.43444509297841344,0.20710010393824066
-0.4310455766867733,0.2108995633230149
-0.43104484539600574,0.21090047681153512
-0.4305452345396487,0.211599932010435
-0.4305451840854499,0.21160000035889123
-0.4305451341893612,0.21160006373707332
-0.4279453773454247,0.21479976446807209
-0.42794500829248233,0.21480024602288683
-0.42664525390538893,0.21659990594347767
-0.42664518390554707,0.2165999985575556
-0.42664511023953594,0.21660008769458236
-0.4247452474567731,0.21879992881146562
-0.4247451257574248,0.21880007226198608
-0.4227452038597082,0.221199978539246
-0.4227451984278217,0.2211999849885847
-0.4214451989799034,0.222699984995222
-0.41874519399845994,0.22579999078876425
-0.4180452443981715,0.22659993323154173
-0.4180451850657995,0.2265999988082529
-0.4180451230636012,0.22660006291225784
-0.4148454759230146,0.22979971005284444
-0.4148449191193738,0.22980031133245277
-0.41424526604454326,0.23049990658642178
-0.41424518386175235,0.230499998110867
-0.41424509770023227,0.2305000856006294
-0.41094524493336804,0.23369994282910378
-0.4109451279033571,0.23370005807250194
-0.41024524834872683,0.23439993762713218
-0.4102451858934815,0.23439999805185818
-0.41024511863331015,0.2344000589248216
-0.40704527885589575,0.23719991873005922
-0.4070450949977353,0.23720008339667367
-0.40584522157584624,0.2382999673667386
-0.4058451860692308,0.23829999932820145
-0.40584514881824424,0.23830003165289196
-0.4031452716214975,0.24059992704271324
-0.40314510188513675,0.24060007474738956
-0.4013454204809554,0.2421997915511063
-0.40134496411455983,0.24220022186129916
-0.3992452938071481,0.2442998921687109
-0.39924508126682107,0.24430011086835215
-0.3975455816466728,0.24609958105439148
-0.39754483769340315,0.2461004590993913
-0.3953452063262843,0.2489999731742298
-0.39534518664660967,0.24899999877860385
-0.39534516408036596,0.24900002736919932
-0.3945452178365976,0.24999996017390988
-0.39144527136044116,0.25379989533485553
-0.39144518326396266,0.25379999791264024
-0.39144509065156635,0.2538000953242927
-0.39134561599156126,0.2538995699842978
-0.3913448075667729,0.25390047606287175
-0.3882452803545241,0.25779988126537823
-0.3882451830221129,0.2577999968187571
-0.3882450784354151,0.25780010754044386
-0.3875452788043627,0.25849990717149635
-0.3875451836405523,0.25849999776657484
-0.3875450846633185,0.2585000831283715
-0.3836452872033849,0.26169991694165035
-0.38364528704244805,0.2616999170672254
-0.38364518201904785,0.26169998724935684
-0.3836450525285241,0.26170000000099997
-0.38354859290584487,0.26170000000099997
-0.3835474955507049,0.26170005654240835
-0.38354640981793164,0.261700225567789
-0.38354534720679656,0.2617005052869513
-0.38354431897168384,0.26170089273731856
-0.38354333600289253,0.26170138381530567
-0.38354240871129447,0.2617019733197809
-0.3797452706483312,0.2643999398382022
-0.3797451837905831,0.2643999990441971
-0.3797450980257409,0.2644000527703885
-0.377745459028965,0.26559983616845406
-0.37774492316997893,0.26560017981479356
-0.37584521590805436,0.26689997952032096
-0.3758451921119965,0.2668999955655794
-0.3758451490712572,0.2669000236570774
-0.3719452803906056,0.26939993947800783
-0.3719451780096009,0.2693999937021769
-0.37194508458670134,0.2694000336919002
-0.3719450800955322,0.26940003529402495
-0.3716465424434208,0.2694995478447288
-0.3716456579478518,0.26949988697174926
-0.3716448069917013,0.2695003031606218
-0.3716439962732835,0.26950079313530945
-0.36804524057232996,0.27189996360261176
-0.36804518200159636,0.27190000161829864
-0.36804513332927524,0.27190003158826787
-0.3655457614634452,0.2733996547077659
-0.3655446582539159,0.27340041463883014
-0.36414528660088086,0.27449992093764347
-0.3641451843002509,0.27449999742329373
-0.3641450781308246,0.27450006913171365
-0.360245305441786,0.27699992341955887
-0.360245184278461,0.2769999966195912
-0.3602450588759228,0.2770000635503791
-0.359645976340505,0.27729960481808796
-0.3596452049376273,0.27730003119360114
-0.35964447133084804,0.2773005197420342
-0.35634526219894724,0.2796999445652347
-0.356345184124199,0.27969999926595296
-0.3563451070030752,0.27970004935828524
-0.3539453837838735,0.2811998763702863
-0.353944993754314,0.2812001321525535
-0.3523452434768594,0.2822999604683035
-0.3523451818126975,0.28230000168594566
-0.35234513030035064,0.28230003426215516
-0.34844549796759566,0.284699808005389
-0.3484448878756151,0.2847002129289644
-0.3477452778037696,0.28519993440885405
-0.347745184421978,0.2851999981730629
-0.3477450892013027,0.28520005746021615
-0.34454522753006384,0.28709997532751425
-0.3445451446449192,0.2871000250493667
-0.3412452785511199,0.28909994389409355
-0.34124518516677654,0.28909999793270597
-0.34124508889114025,0.2891000485427703
-0.34064523469709074,0.2893999756397951
-0.3406451375038035,0.289400024857863
-0.33674519840207934,0.2913999936279779
-0.3367451735644713,0.29140000640627295
-0.3336453260670226,0.2929999276952787
-0.3336451830785444,0.29299999622748873
-0.3336450394078768,0.293000054963531
-0.33284533867397126,0.2932999427387456
-0.33284503509574137,0.29330006190003616
-0.3289452933918564,0.29489995593239915
-0.3289450795415373,0.29490004639492234
-0.3250452515803727,0.29659997140363514
-0.3250451823441864,0.2966000004853469
-0.32504512228563415,0.29660002388437195
-0.32424537748822363,0.2968999281834009
-0.32424499735248713,0.296900079100615
-0.3211452241915759,0.29819998397454556
-0.31724522948837364,0.2997999821492087
-0.314745306849786,0.3007999516509406
-0.3147450663132122,0.3008000512844734
-0.31334532100036067,0.3013999421328383
-0.3133450525925508,0.3014000615619755
-0.3094452921225902,0.30319995100964964
-0.30944518541557675,0.3031999974525135
-0.3094450755199282,0.3032000396514018
-0.3055457846064808,0.30459978510751107
-0.3055446170888959,0.3046002844438925
-0.3053453383265311,0.30469992382507494
-0.30534503613071434,0.3047000809977478
-0.3016452332669622,0.3066999744376138
-0.3016451902914867,0.3066999971114025
-0.3016451330071471,0.3067000258056933
-0.2977460230115253,0.3085995922138167
-0.2977452068193403,0.3086000347490579
-0.2977444321582972,0.30860054651794216
-0.2937452285652754,0.311499969122883
-0.2937451854390089,0.31149999974566733
-0.2937451424492426,0.31150002901800333
-0.2922454325571554,0.31249983561272815
-0.29224494889115055,0.31250017781372075
-0.28984524021214386,0.3142999593229758
-0.28984517964189876,0.3143000035600565
-0.28984513582571747,0.31430003397292633
-0.2867452245449701,0.31639997387278745
-0.286745189986981,0.31639999684565323
-0.2867451421583628,0.3164000273862305
-0.2859453985374542,0.31689986714929835
-0.28594497988119266,0.31690014268116
-0.28204522882305383,0.31959997033679466
-0.28204518518056765,0.3195999999248064
-0.2820451425309978,0.3196000276470152
-0.28094530141215807,0.3202999265408223
-0.2809451855393391,0.3202999961718038
-0.2809450622424691,0.3203000618671059
-0.27814569446988147,0.3216997457533997
-0.2781447073543337,0.32170030680895134
-0.2742452930855628,0.3241999313402148
-0.2742451825285889,0.3241999881815495
-0.27424505843476693,0.32420000000099997
-0.2741473420988748,0.32420000000099997
-0.2741462801018164,0.3242000529485129
-0.2741452286376986,0.3242002112659156
-0.2741441981349955,0.32420047338300806
-0.27414319881428517,0.32420083670009964
-0.2703454557466107,0.32579988641280466
-0.27034492283166794,0.32580012819887544
-0.26644523545045395,0.3276999758974156
-0.2664451367504272,0.32770002461312686
-0.26564521697909954,0.3280999844987907
-0.26564515477197886,0.3281000150990783
-0.26254548855548177,0.32959985359093175
-0.26254489320319824,0.329600165154159
-0.2586453407493971,0.33179991269220066
-0.25864518333306946,0.33179999470933164
-0.2586450210706917,0.33180006596257827
-0.25814571382744694,0.33199978885987624
-0.25814468352850745,0.33200026600192195
-0.2547454385493031,0.3337998662850301
-0.2547449409153133,0.3338001470366451
-0.2512456582726482,0.3358997166222441
-0.25124474534382896,0.3359003304742119
-0.2508453252696317,0.3361998955298599
-0.25084518165402975,0.3361999960955502
-0.2508450356137609,0.33620008481999547
-0.24694534027995818,0.3383999129570124
-0.24694503464271905,0.3384000921161342
-0.24464543912086548,0.33979984591204504
-0.24464494176617552,0.33980016789439865
-0.24304524216203674,0.3408999613722441
-0.24304518448831297,0.3408999999475353
-0.24304512894146718,0.3409000350983912
-0.23914521754804716,0.34329998057126504
-0.23914515453757856,0.34330001964922063
-0.2383454512995208,0.3437998341730067
-0.2383449308164208,0.3438001810811142
-0.23524522954330654,0.34599996908138886
-0.23524514179664707,0.3460000300421118
-0.23274567848452196,0.3476996650943569
-0.23274473376912613,0.347700387605876
-0.23134521747656814,0.3488999729994971
-0.2281453072017144,0.3515998977157838
-0.22814504468139765,0.35160007061801934
-0.2281450438969946,0.3516000710398432
-0.2273455165121011,0.3519998347322899
-0.22734486765560233,0.3520001877276578
-0.22344556242195618,0.35429977799365425
-0.22344482893151335,0.3543002520315286
-0.22174528126400084,0.355499932738008
-0.22174518155964143,0.35549999083790434
-0.22174518001628268,0.35549999156520523
-0.22174507644896518,0.35550002978095024
-0.22174507263731158,0.3555000309111638
-0.2195452305660071,0.35609998783970137
-0.2195451414903668,0.35610001254783025
-0.21564518597471627,0.35720000000096247
-0.21174525824533336,0.35829997961694227
-0.21174511399796297,0.35830002139945677
-0.20804530967831003,0.35939996322421847
-0.2080451852152829,0.359399987523936
-0.2080450559835573,0.359400000001
-0.20784666289407688,0.359400000001
-0.20784568585869667,0.35940004479845933
-0.20784471702200574,0.35940017881492414
-0.20784376451389494,0.3594004009258095
-0.20394518597471625,0.36050000000096244
-0.20004521580893345,0.3615999915861832
-0.20004518768041946,0.3615999993438308
-0.20004515418686988,0.3616000081516926
-0.1961452225713218,0.3625999906172177
-0.1961451492489064,0.36260000886581384
-0.19324546943140292,0.36329993158038365
-0.1932449066750007,0.3633000837908773
-0.192245238412511,0.36359998426962414
-0.19224518437341162,0.3635999998791409
-0.19224513440650798,0.36360001322358027
-0.1883451859746932,0.36460000000096865
-0.18444521879725115,0.3655999915849282
-0.18444518285556724,0.3656000005580106
-0.18444515603948586,0.3656000069090937
-0.18054523825262375,0.36649998793683114
-0.18054513382060483,0.3665000125898866
-0.1776452339385423,0.36719998842348794
-0.17764519233394582,0.3671999980599369
-0.1776451310915696,0.3672000109775949
-0.1766453399069585,0.3673999692145171
-0.17664503301398032,0.36740003529959503
-0.17274525451612116,0.36829998418371634
-0.1727451880022193,0.3682999986127418
-0.17274511445536403,0.36830001251685435
-0.16874521482949079,0.36899999495138214
-0.16874520771265955,0.36899999615661855
-0.16484518597327508,0.3696000000011917
-0.16094531761149242,0.37019997974915825
-0.16094505488385025,0.370200023530097
-0.15704521867759216,0.3708999941312203
-0.1570451532011124,0.37090000546323587
-0.15584528056334612,0.3710999842361969
-0.1558450916843026,0.37110001746215443
-0.15314528682010942,0.3715999813258939
-0.15314508550651787,0.37160002060982633
-0.14924525099637465,0.3723999866631891
-0.14924518567009845,0.3723999992191684
-0.1492451205306632,0.37240001006928586
-0.14534518597459686,0.3730000000009884
-0.14144525377696296,0.37359998956985513
-0.1414451833331734,0.37359999948251915
-0.1414451202735386,0.3736000067395597
-0.1336452518496188,0.3743999932445771
-0.13364518950791254,0.37439999885811787
-0.13364511623445524,0.37440000357741104
-0.12974532212013554,0.374599993019171
-0.12974505005152376,0.37460001045661223
-0.1258452339225896,0.3748999963126841
-0.12584513796777044,0.37490000282492375
-0.1241453560148833,0.37499998999862294
-0.12414501633975118,0.37500001542233985
-0.12194523595275604,0.37519999545752125
-0.12194519078626093,0.37519999913582786
-0.121945131001089,0.37520000282014776
-0.11804518597449604,0.3754000000009987
-0.11414518597449604,0.3756000000009987
-0.11024532212013559,0.37579999301917105
-0.11024505005152381,0.37580001045661227
-0.10634525327562377,0.37609999482398915
-0.10634518913248249,0.3760999989430131
-0.10634511528851663,0.3761000017681485
-0.10234532603367401,0.3761999964995196
-0.10234504605539221,0.37620000717633734
-0.09844522424820945,0.3763999980382442
-0.09844517766183801,0.37640000009209434
-0.09844515597059311,0.37640000077032987
-0.08674518597447047,0.3767000000009996
-0.08284521970840629,0.37679999913602696
-0.08284518690904309,0.3767999997696045
-0.08284515129191841,0.376800000001
-0.028145220656969103,0.376800000001
-0.028145185039859556,0.3767999997696046
-0.028145152240472242,0.3767999991360267
-0.024245322791586955,0.37670000350913213
-0.024245049112308292,0.37670000000099996
0.042154779343030906,0.37670000000099996
0.04215481496014043,0.37669999976960455
0.042154847759527776,0.37669999913602664
0.046054677208413046,0.37660000350913214
0.04605495088769171,0.37660000000099997
0.06165477934303091,0.37660000000099997
0.061654814960140435,0.37659999976960457
0.06165484775952778,0.37659999913602665
0.06555467720841304,0.37650000350913215
0.0655549508876917,0.376500000001
0.07725478438483177,0.376500000001
0.07725480658753256,0.3764999998777239
0.07725485109085872,0.37649999907436776
0.08125468062559577,0.3764000033359993
0.08125494746722078,0.376400000001
0.0968547793430309,0.376400000001
0.09685481496014042,0.3763999997696046
0.0968548477595278,0.3763999991360267
0.10075467720841304,0.3763000035091322
0.1007549508876917,0.376300000001
0.11635477934303089,0.376300000001
0.11635481496014041,0.3762999997696046
0.11635484775952779,0.3762999991360267
0.12025467720841304,0.37620000350913213
0.1202549508876917,0.37620000000099996
0.12415477934303089,0.37620000000099996
0.12415481496014041,0.37619999976960455
0.12415484775952779,0.37619999913602664
0.12805481402558083,0.37610000000099963
0.13195467720841306,0.37600000350913215
0.1319549508876917,0.376000000001
0.1358547793618029,0.376000000001
0.13585481492261173,0.37599999977009535
0.13585484777828438,0.3759999991355457
0.13975478396833338,0.37590000077169833
0.13975480581964905,0.37590000008823904
0.13975485224600553,0.37589999804097823
0.1436546741065026,0.37570000717633734
0.1436549540847844,0.3756999964995196
0.14765477911714306,0.3756000008737106
0.14765481380795792,0.3755999997793449
0.14765484910788823,0.3755999982019073
0.15155467752251137,0.3754000070011574
0.15155495066313954,0.37539999649747247
0.15545467803885255,0.3753000034878389
0.1554548108417877,0.3752999866865401
0.15545493004060335,0.3752999324394527
0.43657402126671246,0.2115894028430715
0.4365749565833695,0.21158891829026744
0.4365759350952314,0.21158852826051877
0.4365769472779022,0.21158823655020034
0.436577983279249,0.21158804599868974
0.4365790330152989,0.21158795846073003
0.43658008626839134,0.2115879747883765
0.43658113278663263,0.2115880948227031
0.43658216238368286,0.21158831739534953
0.4365831650379056,0.2115886403398933
0.4365841309899139,0.2115890605129369
0.4365850508375635,0.21158957382470417
0.4365859156274694,0.2115901752788483
0.43658671694215406,0.21159085902108402
0.4365874469819794,0.21159161839617074
0.43658809864106457,0.2115924460126915
0.43658866557645215,0.21159333381499784
0.43658914226984696,0.2115942731616198
0.436589524081329,0.21159525490937814
0.43658980729451635,0.21159626950237995
0.4365899891527388,0.21159730706503144
0.4365900678858697,0.21159835749816255
0.4365900427275562,0.2115994105773277
0.43658991392267793,0.21160045605232605
0.4365896827249639,0.21160148374697227
0.43658935138478916,0.21160248365814704
0.4365889231272705,0.2116034460531629
0.43658840212087474,0.21160436156449783
0.43655533814487174,0.21165631924107398
0.4365547586166101,0.21165714163872898
0.43655410425397595,0.21165790583795172
0.4365533808670537,0.21165860505341902
0.43655259487879416,0.21165923307679826
0.4365517532679854,0.2116597843318713
0.15935492740972532,0.375099933145528
0.1593549267339879,0.37509993356674265
0.15935485103147598,0.37509998889900636
0.15935494456593044,0.3750999934455924
0.15935494571377157,0.37509999341659045
0.16135480003141134,0.37500000070070844
0.16325480685066984,0.3749000003786269
0.16325482120121818,0.3748999996330186
0.16715477662641057,0.3747000019189062
0.16715482073516574,0.3746999993465769
0.16715484464563604,0.37469999764561207
0.17105481402563188,0.37440000000099705
0.17495481402563187,0.374100000000997
0.17885477995555624,0.3738000026217721
0.17885481445384308,0.37379999974582245
0.1788548475711027,0.3737999965604363
0.18275481402565721,0.37340000000099477
0.1866548140256572,0.37300000000099476
0.1905547819404548,0.3726000032917847
0.19055481098831767,0.37260000013506106
0.19055484902553008,0.3725999955138319
0.19445481402568235,0.37210000000099186
0.19835478623538907,0.37160000356385
0.1983548417770605,0.37159999614663386
0.20195469075228106,0.3711000171222976
0.201954931949599,0.37109996069303947
0.20225393637884348,0.371000292549958
0.20225482335293476,0.37100003890260597
0.20225572891168528,0.37099986276809166
0.20625479417837522,0.37040000297808817
0.21015481402590902,0.36980000000095736
0.21405478056737254,0.36920000514842444
0.21405481509075686,0.3691999996128157
0.21405484624839813,0.3691999942174288
0.21795478224784187,0.3685000057047081
0.2179548125856447,0.36850000006986894
0.21795484705104695,0.36849999322656096
0.22185478318462587,0.3677000063273653
0.22185479589967821,0.36770000364091304
0.2240547617436151,0.36720001188327317
0.225754785842026,0.36680000663243906
0.2257547950925305,0.3668000044028316
0.22965478223855035,0.36580000815154273
0.22965481573151567,0.3657999993438346
0.2296548438600564,0.3657999915861797
0.23355472440570418,0.3647000252784329
0.23355481360909358,0.36469999843036205
0.2335549015897538,0.36469996856776044
0.23745446348311874,0.3633001258368089
0.23745517248491105,0.3632998988971181
0.24135472440570419,0.3622000252784329
0.24135481360909358,0.36219999843036205
0.2413549015897538,0.36219996856776043
0.2452547841419743,0.36080001072850176
0.24525480780836253,0.3608000020736382
0.24525484972257433,0.36079998611889885
0.24885456947661735,0.3594000951034377
0.24885506295148996,0.3593999170257425
0.2491548140258714,0.3593000000009487
0.25305478290877953,0.35800001037331264
0.2530548182043013,0.3579999983666871
0.2530548406777614,0.3579999904336038
0.2569547453648768,0.35660002464848545
0.2569548113284903,0.3565999999466225
0.25695488350740925,0.35659997060491677
0.25955469852950064,0.3555000488648012
0.2595548133841642,0.3554999970590507
0.2595549238333873,0.3554999408738415
0.26085462315118807,0.35480010277964114
0.26085500891546626,0.35479990505474546
0.26475471659130734,0.35290004746907927
0.2647548149689928,0.3528999970452358
0.26475490541437013,0.35289994599867996
0.2669547668150657,0.351600027898269
0.2669548148517573,0.35159999884313686
0.26695485896500304,0.3515999709227248
0.2686546621359666,0.3505000982826895
0.2686549691586828,0.3504999069212896
0.2726547166386546,0.34810005843330655
0.27265491263439046,0.3480999436532459
0.27335476751895904,0.3477000265763496
0.27335481531944134,0.34769999862188206
0.2733548579072223,0.3476999725751373
0.27655459212482425,0.3457001386891361
0.2765550424548709,0.3456998723494692
0.27995477458559953,0.3438000220411208
0.2799548208505006,0.34379999567092884
0.2799548458433754,0.34379998091047403
0.2804545091826481,0.3435001829069104
0.2804551303609824,0.34349983777782783
0.2843547273898463,0.3415000444296925
0.28435481585680444,0.3414999970048253
0.28435489463533087,0.34149995105952036
0.28715427022738127,0.33980033016434685
0.2871553931828843,0.33979973674776703
0.2882547383886519,0.3393000343815091
0.28825489018915335,0.33929996680157376
0.29215466800742684,0.33760006365001866
0.29215481232944324,0.3375999955472961
0.29215495100533745,0.3375999197026661
0.2950545073322176,0.3359001797869087
0.2950551319997569,0.33589984101401715
0.29605456288927345,0.3354001255692589
0.29605507141529774,0.33539988780556207
0.29995471994077666,0.3337000410124046
0.29995481227067344,0.3336999986356269
0.29995490553685344,0.33369995138575514
0.303154420408385,0.332000209110254
0.3031552237023816,0.3319998244253052
0.30385473759980625,0.3317000327549804
0.30385489095294144,0.33169996844112754
0.3077546968388245,0.3301000480776883
0.3077548121225163,0.33009999755424463
0.30775492672511817,0.3300999406855705
0.311552479442337,0.3281012287291396
0.31155341683210697,0.32810079196191244
0.3115543920794816,0.32810044793030096
0.31155539603526444,0.32810019986180705
0.31155641928093347,0.3281000500836633
0.3115574522170004,0.328100000001
0.3116546766293614,0.328100000001
0.31165481115048604,0.3280999861307471
0.311654939610204,0.32809994524320774
0.3116549401330192,0.3280999450311707
0.315554784888701,0.32640001270177094
0.31555479695495026,0.32640000735640856
0.31945470986456925,0.3246000480753886
0.3194548110153332,0.3245999987270031
0.319454915449428,0.32459994204465303
0.3201547754034365,0.32420002207093385
0.32015485227553364,0.3241999772902383
0.32335477247148336,0.32230002467389307
0.32665476523955755,0.32030002956843306
0.32665481280368114,0.32030000004217307
0.326654862369413,0.3202999677719633
0.3272547884983186,0.3199000170193596
0.3312547248870393,0.3172000601697
0.3312548118417569,0.317199998889984
0.33125489886563814,0.31719993212921427
0.3322545179613416,0.31640023685265156
0.3322551261455952,0.31639978474601477
0.33515470966169586,0.31440007197629016
0.33515492007011566,0.31439993052372484
0.33805478274826317,0.3125000204932144
0.3380548078660944,0.31250000378408566
0.3380548505763484,0.31249997441566546
0.3390547879058879,0.3118000182849878
0.3390548399261191,0.31179998140595444
0.3429547577705051,0.30900004038947215
0.34295481309330184,0.3089999995726844
0.3429548684820212,0.3089999564361078
0.34345430713231023,0.3086004055158766
0.34345536631384554,0.3085996588819372
0.3468547539268578,0.3065000371209591
0.3468548150381625,0.3064999982493875
0.34685487061971876,0.30649996082064146
0.3494545774323193,0.3047001637965334
0.34945505909904945,0.30469984918671617
0.350754728497439,0.30390005263386105
0.35075490052959485,0.30389994898595807
0.35465475103720523,0.30160003714813655
0.3546548775178183,0.30159996371985853
0.3560547554862138,0.30080003345220396
0.356054814392234,0.300799998797519
0.3560548700261203,0.3007999641608256
0.3585546500249234,0.29920010496159166
0.3585549817451822,0.2991999010895861
0.3624547718989292,0.29690002484506856
0.3624548125295113,0.29690000037902053
0.36245485644023523,0.29689997281229036
0.366354625387517,0.29440012092300716
0.3663550075716844,0.29439988709924897
0.3687546938323418,0.2930000701138655
0.3687548110840593,0.2929999975569388
0.3687549271400693,0.29299991705059636
0.3702547538679421,0.29190004411682297
0.37025481278928873,0.29189999962850266
0.3702548721900436,0.2918999521011285
0.37365471424071456,0.2891000821770466
0.37365481268553685,0.289099997022402
0.3736549047181193,0.2890999093088501
0.3780547863086497,0.2847000277183197
0.3780548137581289,0.2846999998627506
0.37805484097729997,0.28469997141627384
0.38135470633544855,0.28120011421823743
0.38135492502843565,0.2811998889985337
0.38195478499079843,0.280600029036171
0.3819548426116561,0.28059997052202
0.38515447130006825,0.27730035343709497
0.38515518782307473,0.27729967960344326
0.3858547206119769,0.2767000800700985
0.3858548121364221,0.2766999978873076
0.38585489962618486,0.2766999117257872
0.38905447130006826,0.27340035343709496
0.38905518782307474,0.27339967960344325
0.38975478782003914,0.272800022463188
0.3935547432733058,0.26950006144406186
0.3935548127163956,0.2694999989667082
0.3935548804672877,0.2694999335596817
0.39365445287880324,0.2694003611481661
0.39365520799709763,0.26939967497477385
0.39765471532001667,0.26610008143336566
0.3976548125193215,0.2660999972487965
0.39765490398850767,0.26609991003846173
0.398154514902118,0.2656002991248514
0.3981551358783076,0.26559972547984906
0.40155473372894207,0.26270006848960203
0.4015548123620108,0.2626999986884396
0.4015548888880542,0.2626999251389152
0.4025547672640193,0.2617000467629501
0.40255481419614786,0.26169999865342786
0.40255485770109317,0.26169995180779204
0.40545479260715894,0.25850002363558156
0.40545480723809896,0.2585000072959517
0.405454841267308,0.2584999682194916
0.4060547090477505,0.25780012247564216
0.4060548105286668,0.25779999657488
0.40605490316120024,0.25779986629833523
0.40865474673354674,0.2539001009398155
0.408654883595324,0.25389990061635986
0.40935478844122575,0.25290003655078586
0.40935481780963184,0.2528999938405525
0.4093548345187738,0.25289996872270154
0.41125474454928,0.25000010604456047
0.41125488600184534,0.2499998956361407
0.41325476546666,0.24710007041215945
0.41325481399334446,0.24709999757877843
0.4132548569940279,0.2470999283878224
0.4138544531867897,0.2461006013998861
0.4138552504348665,0.24609945097053804
0.41695443561788337,0.24220047606287162
0.4169552440426717,0.24219956998429767
0.417154745364395,0.24200006866257442
0.41715481350571404,0.24199999799625974
0.41715487681780306,0.2419999273979921
0.42035479387922575,0.23830002329572209
0.42035483430744863,0.2382999768222118
0.4210546375985505,0.23750020163238103
0.4210550003448522,0.23749980747149765
0.4240547531695824,0.23440006288594314
0.42405487590554736,0.234399938121422
0.4249547828758678,0.23350003115110157
0.4249548110295707,0.23350000252887565
0.4249548467461198,0.23349996494371789
0.4277547694476267,0.23050004776353192
0.4277548139326286,0.2304999989160547
0.4277548557448732,0.2304999506968996
0.42885473818317554,0.22920008963345131
0.42885489182224673,0.22919991205742316
0.4311547107792084,0.22660011671477082
0.43115481096384,0.2265999965724955
0.43115490255480565,0.2265998727409535
0.43275479721447396,0.22430002416768033
0.4338547753980477,0.2227000561872206
0.4338548139730905,0.22269999851386815
0.4338548491239464,0.22269994296702236
0.4362547913485618,0.21880003685202218
0.4362548136036444,0.21880000002202374
0.4362548356106966,0.218799962228018
0.43665452331147947,0.218100508751648
0.4366551586683358,0.21809952611787675
0.439054787190112,0.21480003690043456
0.4405547977816575,0.2127000227431772
0.44055483039087023,0.21269997734204096
0.4418548140263659,0.2109000000005855
0.44445478432622276,0.20730004112386063
0.4444548144410493,0.20729999858050327
0.44445484138631036,0.20729995896067005
0.44465471135434054,0.20700015400862473
0.4446549219748296,0.20699984964379675
0.4474547979163208,0.20310002243957684
0.4474548089544706,0.20310000689586954
0.4483547962048694,0.2018000257427388
0.44835480933853156,0.20180000653211863
0.4483548355586576,0.20179996706884715
0.45005472207619235,0.19920014063026462
0.4500548096330495,0.1991999970502323
0.45005488744101757,0.19919984930738685
0.45195475916382255,0.19530011261320823
0.45195475980284,0.19530011121940366
0.4519548465239406,0.19529988069224646
0.4519548470068308,0.19529987907245688
0.45225470613570173,0.19420039559992996
0.45225495194063103,0.19419961384076084
0.45325481111166854,0.1914000081618558
0.4532548169545589,0.1913999918435923
0.4546548037427123,0.18750002864802218
0.4546548137819744,0.18750000017198326
0.4546548237283014,0.1874999708949236
0.4559544433954838,0.1836011118933766
0.4559548722948399,0.18360002680007897
0.45595541703508924,0.18359899498605364
0.4562547618985868,0.18310008688022428
0.45625481119847056,0.18310000106326674
0.4562548603628763,0.18309990732759382
0.45795419460712905,0.17970123883908834
0.4579546400493549,0.1797004361930785
0.45795515278968874,0.1796996747754902
0.45795572903802717,0.17969896021461373
0.46015472420618325,0.17720010206898182
0.4601548121042257,0.1771999969017306
0.4601548923360374,0.17719989036704534
0.46115459153749805,0.17580031148500044
0.4611550582495643,0.17579970524845284
0.4640547741023351,0.17230004818476402
0.46405481087342987,0.172300002731804
0.46405485402978025,0.1722999466627
0.4643548008449954,0.17190001757574638
0.4672547450346096,0.16800009278260264
0.46725488501128043,0.1679999087342678
0.46795476913088624,0.16710005772334605
0.46795485970823275,0.1670999428982538
0.47035478858832336,0.1641000317981406
0.47035481257679246,0.16410000133915298
0.47035483962635877,0.16409996586726192
0.4718547346228474,0.16210010587194376
0.4718548960295598,0.1620998961298746
0.4733547952265977,0.1602000238136267
0.47335481051409434,0.160200004221544
0.4733548355224603,0.16019997133912653
0.4757547454816934,0.1570000913934824
0.4757548130876158,0.15699999711503507
0.47575487359379964,0.15699990469269567
0.4762546326805593,0.15620029015388023
0.4762550135779476,0.15619972205373958
0.4790545462434002,0.1523003729840019
0.4790551128411603,0.15229965138333057
0.47965475747478925,0.15160006597743025
0.4796548128935113,0.15159999915099262
0.47965486619194436,0.15159993044648118
0.4820546498726558,0.14840021887219923
0.48205498917405354,0.14839978982336402
0.48355475041401014,0.14660007633541608
0.48355481249737725,0.14659999895114068
0.4835548718417601,0.14659991905903358
0.48505479669176615,0.14450002426902508
0.48745462901345205,0.1411002621022135
0.4874550144428032,0.14109974948004075
0.48785478226865414,0.14060003969772708
0.4878548450222722,0.14059995970590797
0.49085478449271785,0.13670003839432862
0.49085481503626643,0.13669999793330498
0.4908548408659076,0.13669996242522703
0.4913547833506137,0.13600004294663853
0.4913548136733984,0.1359999995949395
0.4913548429084061,0.13599995598985942
0.4934547448989486,0.13280010533760414
0.4934548035427751,0.13279999451411023
0.4934548508387149,0.13279988031044448
0.4934548510369192,0.13279987971646728
0.49465480244012044,0.12890003765606325
0.49465482589048093,0.12889996243105584
0.49525476451533884,0.1270001567856725
0.49525486834178356,0.12699984481380314
0.4959547976215101,0.12500004687172714
0.49595481275707337,0.12500000230188518
0.4959548293902672,0.12499995006808622
0.49715474156172756,0.1211002355108402
0.49715489727870393,0.12109976808347399
0.49855437290958604,0.11720122882601668
0.49855488506425977,0.11720003575741582
0.49855553824409315,0.11719891367399583
0.49915477832030836,0.11630005355967307
0.4991548143112673,0.11629999813680551
0.49915484625579576,0.11629994628487607
0.5009547864088665,0.11330004602975803
0.5009548198530571,0.11329998899735258
0.5009548339713944,0.11329996390959614
0.5030540848474171,0.10950131946726926
0.503054607899746,0.1095004694358617
0.5030552080393776,0.10949967195886828
0.5030558800221883,0.10949893400478104
0.5031547035670596,0.10940011045990988
0.5031547039686333,0.10940011003412106
0.5031548955207032,0.10939986752881324
0.5031548959479084,0.10939986687808398
0.5055547967542732,0.10550002806774125
0.5055548153924846,0.10549999735751395
0.5055548291357855,0.10549997409873241
0.5069546527764709,0.1031002764289862
0.5069549915428032,0.10309973372593063
0.507954708219027,0.10160015871159483
0.5079547952778435,0.10160001668657945
0.5079548582495254,0.10159990418378381
0.5097547441328268,0.09770015143663084
0.5097548886160569,0.09769985082123245
0.5108547585118609,0.09550011102962454
0.5108548721073963,0.09549989029199277
0.5117547633676308,0.09380009568932753
0.5117548560280264,0.0937999066636118
0.5135547599870237,0.08980012008806226
0.5135548710112499,0.08979988128211351
0.5147547767686387,0.08730007762088655
0.514754852531205,0.087299922990936
0.515454802909212,0.08590002223492238
0.5154548428045781,0.08589993398003834
0.5171547808271284,0.08200007616359915
0.5171548484070637,0.08199992436309768
0.5186544567591067,0.07870078598860315
0.518654844487794,0.07870001693209852
0.518655292940994,0.07869928162864437
0.5190546511010775,0.07810024438851901
0.5190547552534152,0.07810006699498107
0.5190548605936585,0.0780999061161811
0.5190548841161825,0.07809986332546805
0.5210548015980355,0.07420002423585466
0.5210548262069208,0.07419997563950463
0.5226547826082947,0.07100006283675697
0.5226548406882762,0.07099993734203112
0.522654845490972,0.07099992658323265
0.5229547604333119,0.07030012505110615
0.5229547610626704,0.07030012347268558
0.5229548412597036,0.07029986723850185
0.5245548007643674,0.06250006465326612
0.52455482568624,0.062499935038987646
0.5252547907062455,0.05860012992752832
0.5252548405518878,0.05859987068910425
0.5260546069169822,0.05470100965926876
0.5260548614629245,0.054700014599096666
0.5260552104427093,0.05469904860142974
0.526554749926533,0.05350015384025321
0.5265548595604069,0.05349986158560018
0.5265548621914548,0.05349985550546331
0.5274548140265038,0.050800000000316224
0.5300548140265038,0.04300000000031622
0.530454799512472,0.041800043542411916
0.5304548142211113,0.04179999811842417
0.5304548265388442,0.04179995777116946
0.5312547915484547,0.03910007586373374
0.5312548114715868,0.0391000047714979
0.5312548330021779,0.0390999177724153
0.5321547922026498,0.035200094570370155
0.5321548375659721,0.035199905842454665
0.5331548022570489,0.031200047078147806
0.5331548249382422,0.03119995271613672
0.5340546999595925,0.027300494290285363
0.5340549744428157,0.027299518751380623
0.534354788088245,0.026400077815092692
0.534354813068053,0.026399998851910435
0.5343548349484574,0.026399921542997896
0.5351548008218026,0.023400049517953173
0.5371547732250114,0.015600159126146547
0.5371548597042959,0.015599842204310009
0.5382547783738937,0.011800123163881116
0.5382548032597585,0.011799992033043327
0.5382548139089104,0.011799878667796256
0.5382548140265551,0.011799873695996409
0.5382548140265551,0.011701476919632258
0.5382548588240144,0.011700499884252058
0.5382549928404793,0.011699531047561135
0.5382552149513645,0.01169857853945032
0.5393547817699259,0.007800114364550762
0.5393548261903935,0.007799881402625616
0.5397548111857723,0.0039000276976840164
0.5397548126998601,0.0039000121361033903
0.5397548170981924,0.0038999600687541747
0.5400548036118461,1.3539125556889533e-07
0.5400548278811678,-1.3508242276742812e-07
0.5404548111857723,-0.0038999723023159833
0.5404548126998602,-0.0038999878638965933
0.5404548170981924,-0.0039000399312458505
0.5407547829440542,-0.007799595927447761
0.5407548756501801,-0.0078004005534854474
0.5413548096069758,-0.011699971272658654
0.5413548125535694,-0.011699991144818823
0.541354818863802,-0.011700037730462378
0.5418547995115579,-0.01559988678295763
0.5418548309586522,-0.01560011288057179
0.5421548079193175,-0.017599959285007665
0.5421548204475762,-0.017600040666388702
0.5424548078205849,-0.01949996069544301
0.5424548140193729,-0.01950000194805543
0.5424548188414582,-0.019500037556179385
0.5429548057148795,-0.02339993516886681
0.542954812688736,-0.02339999540282483
0.542954819400808,-0.02340006986524866
0.5432548036118461,-0.027299864608744426
0.5432548278811677,-0.027300135082422763
0.5436548105471705,-0.031199966075948313
0.5436548133510936,-0.031199995249096363
0.5436548169354333,-0.03120003878500441
0.5439548031071915,-0.035199854408448354
0.5439548289228031,-0.035200145238367904
0.5443548111844954,-0.039099972289866364
0.5443548127021819,-0.03909998788881322
0.5443548170972325,-0.0391000399187681
0.5446547932478462,-0.042999729876744025
0.544654848478054,-0.04300026872162721
0.5451548095606231,-0.04689996516566656
0.5451548141226068,-0.04690000270542271
0.5451548173343785,-0.04690003225122735
0.5455548140265499,-0.05079999999989797
0.5459548111844954,-0.05469997228986636
0.5459548127021819,-0.054699987888813216
0.5459548170972326,-0.054700039918768095
0.5460548101771708,-0.055999949957965485
0.5460548134254275,-0.05599999809983155
0.5460548160297461,-0.05600005208294639
0.5461548127511607,-0.0585999668397261
0.5461548148251033,-0.05860003117265509
0.5463548140265547,-0.0663999999999754
0.5464548140265548,-0.07029999999997437
0.5465548131615818,-0.07419996626602735
0.5465548137951597,-0.07419999906540622
0.5465548140265551,-0.07420003468252642
0.5465548140265551,-0.07809986313786564
0.5465548175346874,-0.0781001368171443
0.5467548122725606,-0.08589993159420307
0.5467548131494138,-0.08589999999998701
0.5467548122725603,-0.08590006840581009
0.5466548175346874,-0.08979986318285571
0.5466548140265551,-0.08980013686213437
0.5466548140265551,-0.10159986313786563
0.5466548175346874,-0.10160013681714429
0.5467548105230275,-0.10549986336241349
0.5467548210267124,-0.10550013650304164
0.5469548123600761,-0.1093999675036361
0.5469548136812695,-0.10939999675123284
0.546954814944169,-0.1094000357869268
0.5471548105230275,-0.11719986336241349
0.5471548210267123,-0.11720013650304165
0.5473548140265537,-0.12109999999994879
0.5475548140265538,-0.12499999999994879
0.547754807044726,-0.1288998638543071
0.5477548244821673,-0.12890013592291888
0.5480548060115464,-0.13279989580484852
0.5480548122152077,-0.13280000414749235
0.5480548140265551,-0.1328001004268014
0.5480548140265551,-0.1366998631378656
0.5480548175346873,-0.13670013681714427
0.5481548131611008,-0.14059996624727317
0.5481548137956502,-0.14059999910292612
0.5481548140265551,-0.14060003466376939
0.5481548140265551,-0.15619996441197678
0.5481548137596111,-0.15620000445536572
0.5481548132485593,-0.1562000311198443
0.5480548173615544,-0.1601998666000406
0.5480548140265551,-0.16020013344166562
0.5480548140265551,-0.16409996533624985
0.5480548137956505,-0.16410000089705656
0.5480548131611008,-0.1641000337527292
0.5479548140265548,-0.16800000000002566
0.5478548140265548,-0.17190000000002564
0.5477548175346874,-0.17579986318285573
0.5477548140265551,-0.1758001368621344
0.5477548140265551,-0.18359972641050024
0.5477548280383722,-0.18360027323040706
0.5479548123629714,-0.18749996756009163
0.5479548136768199,-0.18749999663826494
0.5479548149456182,-0.18750003584344413
0.5480548140265548,-0.19139999999997434
0.5481548113830208,-0.19529989690215221
0.5481548120409193,-0.19530000103934336
0.5481548087992305,-0.19530010193285507
0.5479548174545167,-0.19919993315477436
0.5479548133291063,-0.19919999775418895
0.5479548069743955,-0.19920006875860777
0.5475548278811679,-0.2030998649175772
0.5475548036118463,-0.20310013539125552
0.547254817092117,-0.2069999601477336
0.5472548127145563,-0.2070000119783577
0.547254811177689,-0.2070000277764947
0.54685481731734,-0.21089996791489865
0.5468548141606163,-0.2108999969627619
0.5468548095393868,-0.21090003499997656
0.5463548306106946,-0.21479987064377595
0.5463548006069457,-0.21480012972294157
0.5460548208502264,-0.21769993403789473
0.5460548080227436,-0.21770006604197037
0.5459548183768279,-0.21879995214704456
0.5459548138215711,-0.21879999770334072
0.5459548076287425,-0.21880004990300195
0.545454814026547,-0.22270000000012719
0.5449548221306743,-0.22659993678793433
0.5449548141413474,-0.22659999370895656
0.5449548016660822,-0.22660006886558107
0.5442548218075817,-0.23049995664865564
0.544254813644902,-0.2305000000634569
0.5434548271554445,-0.23439993599673659
0.5434547993349663,-0.2344000636636656
0.5425548493251497,-0.23829984703953738
0.5425547832400718,-0.23830015393251555
0.5421548193140737,-0.2402999735625057
0.5421548084722305,-0.2403000263831459
0.5417548469126819,-0.24219984379100173
0.5417547858250592,-0.24220015712270945
0.541054885161621,-0.2460996036761504
0.541054772943878,-0.24610040055615195
0.5406548140265499,-0.25000000000010203
0.5402548140265498,-0.25390000000010204
0.5398548308302024,-0.2577998361644901
0.5398548094379233,-0.2577999959926497
0.539854776272756,-0.25780016359991015
0.538954838966531,-0.26169989192688525
0.5389548105951916,-0.2617000041731991
0.5389547818927286,-0.2617001009921813
0.5382548251125193,-0.2638999651585532
0.5382548169672874,-0.26389999016381854
0.5382547984423803,-0.2639000441553332
0.537654845195333,-0.2655999116886341
0.5376547844115515,-0.2656000888451734
0.5363548140265039,-0.26950000000031626
0.5350548268364045,-0.27339996157061414
0.5350548145030695,-0.2733999976555839
0.5350547992030309,-0.2734000402354583
0.5343548441383311,-0.2752999182682154
0.5343547852521184,-0.2753000822128468
0.5336548282550497,-0.2772999593473286
0.5336548121010252,-0.27730000433431845
0.533654800263659,-0.2773000357837157
0.5321548301304864,-0.28119995812996457
0.532154798274895,-0.2812000420046085
0.5306548834276134,-0.28519981493069285
0.5306547515226689,-0.2852001875118209
0.5304548474154928,-0.2857998998333494
0.5304548124024507,-0.2857999983348361
0.5304547724059487,-0.2858000981059185
0.5290548728788472,-0.28909986127694337
0.5290548096268107,-0.28909999939372816
0.5290547406763235,-0.2891001300302185
0.5268548300642761,-0.29299997156975705
0.5268548169765566,-0.29299999444275815
0.5268547939971321,-0.2930000333826488
0.5265548645684759,-0.2934999157637425
0.5265548134171517,-0.2934999975656117
0.5265547563903841,-0.2935000816515598
0.5241548312250577,-0.29689997563577214
0.5226548380094711,-0.2989999664242334
0.521354842182129,-0.30079996101567463
0.5213547851725231,-0.30080003847237613
0.5186558536095992,-0.30439861388960804
0.5186552169381249,-0.30439956503124493
0.5186546857394966,-0.30440057886012445
0.5186542661180259,-0.30440164372575024
0.518554850883961,-0.3046998894279448
0.5185548482924498,-0.30469989667140424
0.5185547628192746,-0.30470009462267805
0.5185547581632457,-0.30470010374639844
0.516455135303162,-0.3085994033436967
0.5164545707620584,-0.30860063248787745
0.5149548268018435,-0.3124999667844361
0.5149548008094245,-0.31250003304301904
0.514754844371684,-0.3129999241373704
0.5147547848458719,-0.3130000763188945
0.5134548261669952,-0.3163999682482644
0.5134548125116596,-0.3164000032916483
0.5134548024970849,-0.31640002810328094
0.5118548856291087,-0.32029982546897245
0.5118548092324895,-0.3202999944275036
0.5118547169255776,-0.3203001650719342
0.5108549016707146,-0.3219998510052013
0.5108547312512978,-0.3220001517548933
0.5096548759188313,-0.32419988653108206
0.509654732295255,-0.32420009989416815
0.5069548620860741,-0.3274999412609448
0.5064548930807687,-0.32809990513530574
0.5064547371814639,-0.3281000966764314
0.5033549073932526,-0.33199988253901996
0.5033547239971436,-0.33200012003954876
0.5030548287194085,-0.3323999804098621
0.5030547994233439,-0.33240001965849975
0.5004548362035665,-0.3358999701466615
0.5004547914353571,-0.3359000295426744
0.49915484268530197,-0.33759996252351593
0.4991548096532557,-0.33760000493716774
0.49915478832065435,-0.33760003141868017
0.4973548353768961,-0.33979997390549577
0.4973547928409987,-0.33980002623009
0.4952548591251772,-0.34239994416396424
0.4952547696822546,-0.3424000564385466
0.4941548455867993,-0.3437999598327625
0.49415481259504773,-0.34380000100513114
0.4941547820656312,-0.343800037668599
0.4913548446815371,-0.3470999638712813
0.49135478369297325,-0.34710003640066045
0.4908548400484678,-0.3476999687740669
0.4908547882426934,-0.3477000314244392
0.48765490392996313,-0.3515998904305793
0.4876548043034524,-0.35159998872261566
0.4876546883564875,-0.35160006283565187
0.4874566370242777,-0.3516990885017568
0.4874557589158635,-0.3516995806063642
0.48745493105258336,-0.3517001532176819
0.4874541607926618,-0.35170080124621905
0.48745345498233233,-0.35170151893216056
0.48405488840465966,-0.3554999168719123
0.4840548861625504,-0.355499919274825
0.48405473002717364,-0.35550006706987297
0.48405472632016644,-0.3555000701655916
0.48355485232771184,-0.3558999693595553
0.48355481081882085,-0.3559000019457528
0.4835547776568211,-0.3559000270446638
0.47965483165548856,-0.3587999868918086
0.47965479645092485,-0.3588000131822228
0.47885484377032245,-0.3593999776926746
0.4788548105500205,-0.3594000022482687
0.4788547870758481,-0.35940001912682484
0.4757548981261926,-0.3615999403169029
0.4757547310946158,-0.3616000612980248
0.4734548505453122,-0.36329997300837963
0.4734548142233184,-0.3632999993802786
0.47345477617562937,-0.36330002602303757
0.47185482835556336,-0.36439999014933294
0.47185479972886135,-0.3644000098989274
0.4679556055872002,-0.36709945199700045
0.4679548417817353,-0.36710003325780816
0.4679541332630414,-0.36710068076392793
0.4678548804672757,-0.3671999335596937
0.4678548127164217,-0.3671999989666838
0.46785474327311655,-0.3672000614442317
0.46405488485700386,-0.3704999384898032
0.4640548156538221,-0.37049999648601084
0.464054736196711,-0.3705000583728832
0.4632555553119271,-0.37109944403647105
0.4632548407914734,-0.3711000299046241
0.4632541796010613,-0.3711006753565669
0.46015491232160544,-0.37439989536372964
0.46015481220199433,-0.37439999635801047
0.46015470411393783,-0.37440009421127485
0.4594553071816141,-0.37499957729612377
0.45945437574748277,-0.3750004793681237
0.45625488461101166,-0.378499922798639
0.4562548819803645,-0.37849992556506334
0.4562547355297939,-0.37850006268490466
0.456254732080565,-0.37850006555727284
0.45575527579074426,-0.3788996305891294
0.4557543958806643,-0.3789004181463051
0.4522548140262623,-0.3824000000007071
0.45185484174387486,-0.3827999722830945
0.45185481388830573,-0.38279999973257367
0.451854785441829,-0.38280002695174475
0.4483548583678236,-0.38609995819294984
0.44835481690974305,-0.3860999963974796
0.4483547642971768,-0.3861000426256414
0.447654890361544,-0.3866999345704696
0.44765472833797443,-0.3867000535559172
0.4444548533911195,-0.38869997539770157
0.44445481703616196,-0.3886999976823055
0.44445477052558396,-0.3887000250465919
0.44115511762716886,-0.3905998252002249
0.4411545225365516,-0.39060019432720433
0.44055504231587667,-0.39099984780765423
0.4405545938544355,-0.3910001637182326
0.43665511076667934,-0.3938997793475897
0.4366545332626212,-0.39390024065526047
0.4359548553852449,-0.3944999645501545
0.43595477303104113,-0.3945000358715286
0.4327549005733602,-0.3972999242719994
0.43275481230687973,-0.3972999982097055
0.43275472146702865,-0.39730006787749284
0.4312549728558452,-0.398399883525694
0.4312546596003447,-0.398400122254567
0.4288548991912776,-0.40029993257841184
0.428854813259763,-0.4002999978080636
0.4288547230890182,-0.4003000606255599
0.42585513860937874,-0.4022997836119862
0.42585450609944336,-0.4023002394993539
0.42495489104085243,-0.4029999401004802
0.42495481285143066,-0.40299999865297986
0.42495473298273023,-0.40300005402975186
0.4210548140261099,-0.4056000000008321
0.4201548140261099,-0.40620000000083206
0.4171549045437586,-0.408199939655733
0.41715481150882067,-0.40819999897696185
0.41715472034087864,-0.4082000520481865
0.41355492229426477,-0.4101999398518609
0.4135549213477753,-0.41019994034931406
0.41355469810365025,-0.4102000385853543
0.4135546959462199,-0.41020003936083255
0.41325558583585537,-0.41029974273095404
0.41325482601598057,-0.41030002853480774
0.41325409010686676,-0.4103003712414769
0.4093548532701884,-0.4122999798756709
0.4093548101240308,-0.41230000155360774
0.4093547779513883,-0.41230001708886976
0.4055549215104882,-0.4140999490871909
0.40555481180224656,-0.4140999896105337
0.4055546945583398,-0.414100000001
0.40545727649259994,-0.414100000001
0.40545630975894825,-0.414100043856825
0.4054553509670222,-0.41410017506402397
0.4054544079933058,-0.4141003925447286
0.40545348858433666,-0.4141006945123329
0.40545260029306757,-0.41410107848617045
0.4015548140259932,-0.416000000000899
0.3976548635015643,-0.4178999758974156
0.39765476480153755,-0.41790002461312686
0.39745494596933373,-0.41799993402922875
0.3974548127300679,-0.41799999610852623
0.39745467526979644,-0.4180000511216084
0.3936548825895533,-0.4193999747406454
0.39365481306072664,-0.4193999992810786
0.3936547448420438,-0.4194000212882805
0.38975481402584927,-0.42060000000095576
0.38585493267089627,-0.4217999634947875
0.38585469626164653,-0.4218000392556903
0.38555491073070636,-0.4218999677660037
0.38555481449140216,-0.42189999781668075
0.3855547141071002,-0.42190002498064455
0.38195487045429977,-0.42279998589384465
0.38195481148561844,-0.4227999999552055
0.3819547594636352,-0.42280001119320954
0.37805481402575614,-0.4236000000009796
0.37415484760380774,-0.42439999311317417
0.37415481147732854,-0.42440000028232977
0.3741547828032275,-0.4244000056050235
0.3702548140257318,-0.42510000000098425
0.3663549312891415,-0.42579997895370564
0.36635492954536447,-0.4257999792266776
0.36635469611442484,-0.4257999999857549
0.36635469542827304,-0.425800000001
0.3662559257358235,-0.425800000001
0.3662548200033359,-0.4258000574113344
0.3662537261619173,-0.4258002290249457
0.3624548537158169,-0.4265999916451773
0.3624548126838153,-0.42659999995844466
0.3624547753920698,-0.4266000069352313
0.3585548140257318,-0.4273000000009843
0.35465484576703066,-0.42799999430382807
0.3546548160554771,-0.42799999945160794
0.35465478008399454,-0.4280000052227903
0.35075481402570724,-0.42860000000098836
0.3468548264116671,-0.4291999980954561
0.3468548016442727,-0.42920000193558755
0.34365484857299355,-0.4296999946029749
0.34365477941066325,-0.42970000494599475
0.3429550027100437,-0.4297999730460832
0.3429546264236658,-0.42980003367314995
0.3390548797901483,-0.43049998819711466
0.33905481396249804,-0.43049999916378245
0.3390547476885414,-0.43050000850575354
0.3312548504937843,-0.4314999953255942
0.3312548147727592,-0.4314999996553739
0.3312547766639329,-0.4315000037371672
0.3272549619262819,-0.4318999852109323
0.32725466659408814,-0.4319000189024783
0.3233548490255237,-0.43239999551383274
0.323354810988333,-0.4324000001350593
0.3233547819404429,-0.43240000329178596
0.3194549484071331,-0.4327999862182793
0.3194546800359283,-0.4328000171791655
0.3155548568134219,-0.43329999451538426
0.31305493312093635,-0.43359998570956143
0.313054695280104,-0.433600016964646
0.3116550027100437,-0.4337999730460832
0.3116546264236658,-0.43380003367314995
0.3077548457670306,-0.4344999943038281
0.30775481605547705,-0.43449999945160794
0.3077547800839945,-0.4345000052227903
0.30385481402570724,-0.43510000000098836
0.29995484816547924,-0.43569999474871574
0.2999548120373151,-0.4357000000678393
0.29995478172690554,-0.43570000414186066
0.29605521035248683,-0.43619994918986305
0.2960544226052661,-0.4362000802923621
0.29215485756163945,-0.436999991070542
0.2921548094707001,-0.43700000051885685
0.2921547747353289,-0.4370000067751917
0.28925495429090925,-0.437499975817333
0.28925467445508196,-0.4375000279151145
0.2882548398129423,-0.4376999948435424
0.2882547882642947,-0.43770000528538194
0.2843549420384469,-0.4384999737419661
0.2843546866941164,-0.43850002938520444
0.28045481402578004,-0.4394000000009744
0.2765548140257801,-0.4403000000009744
0.272654856314047,-0.4411999902421435
0.2717548318080078,-0.44139999604936825
0.2717547962531703,-0.44140000401414436
0.26865483858880157,-0.44209999445448567
0.2686547894891729,-0.44210000566326835
0.26085481402578004,-0.4439000000009744
0.2569548501488752,-0.4447999916648755
0.25695477796145816,-0.44480000858771773
0.25485484280270304,-0.4452999931493261
0.25485480593353543,-0.44530000171210365
0.25305510719497454,-0.4456999348522645
0.2530545249817717,-0.4457000815262087
0.24915481402582662,-0.4468000000009624
0.2452548438600438,-0.44789999158618327
0.2452548157315298,-0.44789999934383085
0.24525478223798022,-0.4479000081516926
0.24135484684836153,-0.4488999915849282
0.24135481090667762,-0.44890000055801066
0.24135478409059624,-0.44890000690909376
0.24005481402578002,-0.4492000000009744
0.23745484477413473,-0.44979999290520023
0.2374548161550887,-0.4497999993316571
0.23745478093522182,-0.4498000067887815
0.23355481402575615,-0.4506000000009796
0.22965481402575613,-0.45140000000097963
0.22575481402575615,-0.4522000000009796
0.22185484865723218,-0.4529999928970871
0.22135513541252397,-0.45309993572362606
0.22135449718321015,-0.453100083871067
0.21795488777743355,-0.45399998047847845
0.21795481192957772,-0.4539999994002834
0.21795474115509866,-0.4540000149488068
0.21405481402575613,-0.4548000000009796
0.21015481402575614,-0.4556000000009796
0.20625482289701152,-0.4563999981812349
0.20625480515759975,-0.45640000183577056
0.2033551394769696,-0.45699993266624583
0.20335449339246225,-0.45700008744642556
0.20225489701905527,-0.4572999773664456
0.20225481234869824,-0.45729999899882295
0.2022547311263709,-0.45730001700598166
0.19835494203844667,-0.45809997374196615
0.19835468669411616,-0.4581000293852045
0.194454939935162,-0.4589999709449632
0.19445468885650022,-0.45900003209566187
0.1905548175798711,-0.4599999990896693
0.1870548487223973,-0.4608999910789874
0.18665496904808065,-0.46099996124539944
0.1866546602268093,-0.4610000433801725
0.18275493523309053,-0.4620999658142983
0.18275469365866442,-0.4621000370370127
0.17885487498005181,-0.46329998124581656
0.17885481308257506,-0.4632999994846893
0.17885475299370107,-0.4633000156502257
0.1749549952889201,-0.46429995352324643
0.17495463450269366,-0.4643000528018839
0.17325533825214978,-0.46479984581674977
0.1732543082790973,-0.4648002068973586
0.17105481895707578,-0.4656999979836402
0.1671548410641343,-0.46729998890833047
0.16715478704888853,-0.4673000112413611
0.16355490453393673,-0.4687999622892577
0.16355481234200428,-0.4687999987302655
0.16355472208078145,-0.46880003064931197
0.16325548142340285,-0.46889977753510487
0.16325418158772825,-0.4689003081118486
0.15935486350156755,-0.470799975897414
0.15935476480154073,-0.47080002461312526
0.1555549259607676,-0.4726999440335119
0.15555492161379558,-0.47269994608107757
0.15555481420890122,-0.47269998784085504
0.1555548116348838,-0.47269998857593204
0.1555546887984402,-0.472700000001
0.15545750588520935,-0.472700000001
0.1554564528375659,-0.47270005205772203
0.15545541005838895,-0.4727002077202731
0.15545438771601525,-0.47270046547075834
0.1554533957794984,-0.472700822795804
0.15545244392139881,-0.4727012762110661
0.1515548585170365,-0.4747999760441843
0.15155476908948728,-0.47480002311110225
0.1480548409991442,-0.476599986128993
0.14805478689698823,-0.47660001356540155
0.14765481402600242,-0.47680000000089445
0.1436548715528246,-0.4787999712374834
0.14365475684987583,-0.4788000294552628
0.14035490538906772,-0.48049995293507297
0.14035490494922942,-0.48049995315104593
0.1403547173984739,-0.4805000321822134
0.14035471610968406,-0.4805000326396778
0.13975492999264513,-0.4806999613453575
0.13975469897452863,-0.480700041301431
0.13585481402589306,-0.48210000000094116
0.1319550334907156,-0.48349992121869717
0.1319545982097961,-0.4835000882893455
0.129754875403249,-0.48439997489202385
0.12975481209135578,-0.4843999998788747
0.12975475315591925,-0.4844000214844614
0.12805484098235048,-0.4849999904868974
0.12805478712077328,-0.4850000096591893
0.12415481402589303,-0.4864000000009412
0.12025492721670689,-0.4877999593683413
0.12025470177905137,-0.4878000431728036
0.11895485882847737,-0.4882999827691783
0.11895480878573314,-0.4883000015016254
0.11895477380269158,-0.4883000139243571
0.11635484301783662,-0.4891999899652685
0.11635478492048532,-0.4892000097027441
0.1124548140258714,-0.4905000000009487
0.1085548140258714,-0.4918000000009487
0.10735498094359563,-0.4921999443617073
0.10735464903207627,-0.4922000611097623
0.104654876444575,-0.49319997688291095
0.10465475190032235,-0.4932000238953918
0.10075484115436956,-0.494699989566912
0.09705532334753594,-0.49609980728464403
0.09705432695430043,-0.4961002435367454
0.09685495868673924,-0.496199927670526
0.09685467162248784,-0.49620007667971044
0.09295485004385559,-0.4982999806066663
0.09295477815787628,-0.4983000196705128
0.08985508088531655,-0.49999985365869065
0.08985455593642398,-0.5000001613068862
0.08905488549854919,-0.5004999553305579
0.08905481680343767,-0.5004999967714421
0.08905473627315164,-0.5005000418678146
0.08515491043425495,-0.502599948088759
0.08515471870273605,-0.5026000538792638
0.0828548236084375,-0.5038999945847369
0.08125485844362952,-0.5047999750159798
0.07725504239618584,-0.5069998743972945
0.07725459205546037,-0.5070001365981557
0.07595484490583926,-0.5077999809979225
0.07595481666049926,-0.5077999981162804
0.07595477982355628,-0.507800019733077
0.07335485825882848,-0.5092999744819583
0.07335477003940645,-0.5093000259417101
0.06945494017347263,-0.5115999256062352
0.06945467934084171,-0.5116000673434747
0.06925486434124467,-0.5116999748432733
0.0692547664583431,-0.5117000202432761
0.06925474654827048,-0.5117000291804559
0.06555486110998389,-0.5132999796402554
0.06555482008686483,-0.5132999969140029
0.06555475982052986,-0.513300020849158
0.061654970238366275,-0.5147999399192211
0.06165465977340644,-0.5148000649493583
0.0597549337464073,-0.515599949592305
0.059754695567337084,-0.5156000533072946
0.057754842723130764,-0.5164999870871876
0.0577547851785454,-0.5165000125754284
0.05385484046781275,-0.5181999884749786
0.05385480305405155,-0.518200004543542
0.05075514187092601,-0.5194998625175417
0.0507544960522472,-0.5195001589877719
0.049954838638065484,-0.5198999876948629
0.0499547892883856,-0.519900012052554
0.04605485266751817,-0.5217999811755406
0.046054820885895575,-0.5217999963435012
0.04605476765333683,-0.5218000206109692
0.042455644264713814,-0.5233996310059127
0.04245483263047447,-0.5234000338054879
0.04245405807112077,-0.5234005039708247
0.04215486171871347,-0.5235999682057629
0.04215477454656313,-0.5236000228546767
0.042154751375077244,-0.5236000369488786
0.03825485344620546,-0.5258999767530851
0.03825482449160166,-0.5258999934960096
0.03825476289115129,-0.5259000275350456
0.035654814026029276,-0.5273000000008805
0.034354912253675714,-0.5279999471090709
0.03435481131689671,-0.527999998768693
0.03435471349714197,-0.5280000438211685
0.03045489018915425,-0.5296999668015733
0.03045473838865277,-0.5297000343815086
0.02715560001415841,-0.5311996427335516
0.02715483095765378,-0.5312000304622388
0.027154095654199618,-0.5312004789154389
0.026554853919398446,-0.5315999734053063
0.026554773661552847,-0.5316000258755482
0.02265495896814782,-0.5340999070892695
0.022654672155012726,-0.5341000975372114
0.02105532729560421,-0.5351996471280548
0.021054345270147965,-0.5352004101623101
0.018654972935051733,-0.5372998609555193
0.0186546607391442,-0.5373001452200826
0.01675585716437695,-0.539099011764599
0.01675519599229409,-0.5390996965910023
0.016754598443172154,-0.5391004375841013
0.01675406926673519,-0.5391012288539823
0.014755038871797375,-0.5423996290056298
0.014754620019926572,-0.5424003880134933
0.014454929538642136,-0.5429997689760622
0.014454805660485338,-0.5429999898142469
0.014454805003507524,-0.5429999908620381
0.01445470017870277,-0.5430000664118216
0.010854823285619826,-0.5450999945994534
0.007754964233099406,-0.5468999127838726
0.007754666735391575,-0.5469000920575315
0.006955253930568745,-0.5473997250605458
0.006954402847457567,-0.547400316292106
0.0030553636232306908,-0.5503995772338188
0.0030543237259215545,-0.5504004903010478
0.0026556301344956615,-0.5507991838924736
0.0026548624796161944,-0.5508000390004902
0.0026541911700316725,-0.5508009716564696
0.00015499542256429858,-0.5546997170225187
0.00015465078889386619,-0.5547002938280494
-0.0008451222306222138,-0.5564998852631784
-0.0008452468766872504,-0.5565001162700725
-0.0019450679322829622,-0.558599774648937
-0.0019451936193269604,-0.5585999898296711
-0.001945311822684286,-0.5586000314630907
-0.0047451547750638375,-0.5592999922011855
-0.004745217125810133,-0.5593000079885619
-0.008645159436396863,-0.5602999931964047
-0.008645176488920955,-0.5602999974757046
-0.008645222231345812,-0.5603000083680035
-0.013135293933249704,-0.5613361787607506
-0.01313608561352701,-0.561336393800846
-0.013136858446548114,-0.5613366689899184
-0.016044773632599953,-0.5624998350643391
-0.016045583193907673,-0.5625001986108494
-0.01644491281899727,-0.5626998634233942
-0.01644509542131563,-0.5626999416713243
-0.016445281500284438,-0.5627000323896224
-0.016445336971169972,-0.5627000542050151
-0.020345072783292957,-0.5640999593683415
-0.020345298220948476,-0.5641000431728037
-0.024245170055203713,-0.5655999938782864
-0.026344262573184406,-0.5663996482291614
-0.026345165870725697,-0.5664000409610424
-0.026346029132580606,-0.5664005152644772
-0.028144733439406083,-0.5674997234519816
-0.028145608875044716,-0.5675003200341404
-0.0318393744425899,-0.5702956020852558
-0.03184019085369354,-0.5702962865680912
-0.03184093498565432,-0.5702970490059359
-0.03184159942939525,-0.5702978818074472
-0.03184217756926865,-0.5702987766806947
-0.031842663648926114,-0.5702997247157198
-0.03184305282863245,-0.5703007164732498
-0.03184334123345343,-0.5703017420786813
-0.03184352599183715,-0.5703027913203988
-0.03184360526420521,-0.5703038537514479
-0.03184357826126873,-0.570304918793552
-0.03184344525188706,-0.5703059758424376
-0.031843207560390836,-0.5703070143734168
-0.03074525432903397,-0.5741997576482275
-0.030745200450077077,-0.5741999924304132
-0.030745310065311934,-0.5742000381828516
-0.032045125121044404,-0.574599981276923
-0.032045186713825426,-0.5745999994273396
-0.0320452471087606,-0.574600015676498
-0.03594506233932527,-0.5755999682997197
-0.0359453088158924,-0.5756000346486269
-0.0398449452607949,-0.5766999321074454
-0.039845423244470726,-0.5767000790910627
-0.04374502783845824,-0.5779999472890586
-0.0437451886685568,-0.5779999953754923
-0.043745348036491855,-0.5780000324134291
-0.044244624706941,-0.5780998877475189
-0.044245732023539534,-0.5781001716164779
-0.04774514678490197,-0.5791999876843348
-0.04774518907221229,-0.5792000006179525
-0.04774522248354977,-0.5792000102984789
-0.05164518597417336,-0.5803000000009625
-0.05554516855716223,-0.5813999950884722
-0.05554520337446286,-0.5814000049724738
-0.05764510914703804,-0.5819999780503524
-0.05764518687715001,-0.5819999990058857
-0.057645263357380384,-0.5820000171972323
-0.05944513373619396,-0.5823999883925243
-0.05944518352664991,-0.5823999989344825
-0.05944524121370037,-0.5824000099157542
-0.06334518597426816,-0.5831000000009843
-0.07114514245050592,-0.584499992189027
-0.07114518551927432,-0.584499999551624
-0.07504518597529554,-0.5851000000011426
-0.0789451468320682,-0.5856999939791077
-0.07894517051692156,-0.5856999974432732
-0.07894524086044447,-0.5857000064581834
-0.08064508831538901,-0.5858999885117062
-0.08064528340507567,-0.5859000132870044
-0.08284513674500191,-0.5861999932879035
-0.0828451963731445,-0.5862000008544453
-0.08284522502717544,-0.5862000040064136
-0.08674515833071206,-0.5865999971657506
-0.08674517373035345,-0.5865999986642402
-0.08674522595976132,-0.5866000030767966
-0.09064518597436813,-0.5869000000009971
-0.09454518597436813,-0.5872000000009971
-0.10234514700201415,-0.5877999970031237
-0.10234519257924395,-0.5878000001735665
-0.10234521841858996,-0.5878000016232084
-0.10634517915612839,-0.5879999996600854
-0.10634519279209909,-0.5880000003506246
-0.11024515347808093,-0.588199998334521
-0.11024518272567767,-0.5881999996557143
-0.11024522176137162,-0.5882000009186138
-0.11414504933685832,-0.5882999964974724
-0.11414532247748647,-0.5883000070011573
-0.11804515347808094,-0.588499998334521
-0.11804518272567767,-0.5884999996557144
-0.11804522176137162,-0.5885000009186139
-0.125845152221718,-0.5886999991355457
-0.12584518507737094,-0.5886999997700951
-0.1258452206382142,-0.588700000001
-0.12974504911231044,-0.588700000001
-0.1297453227915891,-0.5887000035091322
-0.133645152221718,-0.5887999991355457
-0.13364518507737094,-0.5887999997700951
-0.1336452206382142,-0.588800000001
-0.14534515131069467,-0.588800000001
-0.1453451868715014,-0.5887999997700953
-0.145345219727174,-0.5887999991355457
-0.14924518597447045,-0.5887000000009996
-0.15314518597447047,-0.5886000000009997
-0.15704518597447045,-0.5885000000009997
-0.1609451501310025,-0.588400000920063
-0.1609451893361713,-0.5883999996512651
-0.1609452184143558,-0.5883999983374161
-0.16484504947140316,-0.5882000070011572
-0.16484532261203133,-0.5881999964974723
-0.16874515683647215,-0.5881000007481277
-0.16874517934248917,-0.5881000000480714
-0.16874522170664671,-0.5880999982143911
-0.1727451534446155,-0.5879000016274927
-0.1727451795408967,-0.5879000001630155
-0.17274522486133248,-0.587899997009704
-0.17664505005152592,-0.5876000104566121
-0.1766453221201377,-0.5875999930191709
-0.1805451191292192,-0.5874000034289616
-0.1805451837286338,-0.5873999993035512
-0.1805452547330526,-0.5873999929488404
-0.18444511737400016,-0.5870000070369482
-0.18444518911464158,-0.5869999987411894
-0.1844452508961053,-0.5869999900130639
-0.18834514764804672,-0.5864000058973807
-0.19144499855069255,-0.5859000302306503
-0.1914453743556351,-0.585899976453359
-0.1922451692640493,-0.5858000020898072
-0.19614514788243495,-0.5853000048845988
-0.19614519555135734,-0.585299998424316
-0.19614521434143878,-0.5852999956368589
-0.20004512053067347,-0.5847000100692842
-0.20004518567007387,-0.5846999992191727
-0.2000452509963891,-0.584699986663186
-0.203945125435923,-0.5839000124191791
-0.2039451796136633,-0.5839000006506595
-0.2039452519835945,-0.5838999830756093
-0.20784493418486694,-0.5829000645624626
-0.20784544060785923,-0.5828999477685255
-0.21174513141253629,-0.5821000111932071
-0.21174518343448956,-0.5820999999552097
-0.21174524240319323,-0.5820999858938436
-0.2121450810035846,-0.5820000262437457
-0.2121452914560475,-0.5819999758909451
-0.2156451498816665,-0.5812000082508038
-0.21564518967957222,-0.5811999988632465
-0.2156452180908101,-0.581199991766067
-0.21954512494259334,-0.580200015650225
-0.2195451850314474,-0.5801999994846941
-0.2195452469289483,-0.5801999812458145
-0.2234451046200325,-0.5790000250331732
-0.22344526771818998,-0.5789999762689862
-0.2265449933056014,-0.578100055937157
-0.22654538060918347,-0.5780999513423459
-0.22734501115318612,-0.5779000437063454
-0.2273451827684483,-0.5778999945934081
-0.22734535457700789,-0.5778999325600518
-0.23134511988877332,-0.5763000264353457
-0.23134525240739495,-0.5762999744499369
-0.23524510314178726,-0.5748000318597859
-0.23524518852274806,-0.5747999973809929
-0.23524526349742222,-0.5747999642212656
-0.23654518597486388,-0.574200000000908
-0.23914518597486387,-0.5730000000009079
-0.24304508844658257,-0.5712000450139609
-0.24304518618861154,-0.571199997494071
-0.24304527843466694,-0.5711999479922724
-0.24464470974376912,-0.5703002678809024
-0.2446456870643331,-0.5702997821359216
-0.2469451813865328,-0.5693000019958347
-0.2508451016810686,-0.5676000367443573
-0.25084518304374476,-0.5675999995981043
-0.2508452696908339,-0.5675999563230119
-0.2531448617450224,-0.5664001691643049
-0.25314552101958504,-0.5663998534188427
-0.2547451793921664,-0.5657000028808383
-0.2547451925613224,-0.5656999971298878
-0.2586450881544321,-0.5640000426405836
-0.25864518312253054,-0.5639999989651696
-0.25864528190212527,-0.5639999486113056
-0.26144515050585043,-0.5625000190021672
-0.2625446697846568,-0.5619002815592051
-0.2625457299633705,-0.5618997768261369
-0.26644506369958554,-0.5603000501651257
-0.2664451845985873,-0.5602999970322387
-0.26644530267857874,-0.5602999380020612
-0.2696447923572746,-0.558600209110254
-0.2696455956512713,-0.5585998244253052
-0.27034515568612044,-0.5583000129817984
-0.2742451568378229,-0.556600012701668
-0.2742451689038343,-0.556600007356411
-0.2781446490567193,-0.5548002478092823
-0.2781457469759495,-0.5547998130005525
-0.2784450637207084,-0.5547000407522995
-0.2784451850464182,-0.5546999970294016
-0.278445303544058,-0.5546999477479329
-0.28204515137856306,-0.5531000153770418
-0.28204522034959145,-0.5530999841356491
-0.2859450036201017,-0.5513000841646443
-0.28594537136580095,-0.5512999227546849
-0.2871451230806294,-0.5508000262068397
-0.28714517855893357,-0.5508000022554029
-0.2871452542937057,-0.5507999671066509
-0.28984500481473807,-0.549500087226154
-0.28984537029056484,-0.5494999196581668
-0.2937451557666158,-0.5478000131686062
-0.29374521626379974,-0.5477999870199359
-0.2958451392572477,-0.546900020022744
-0.29584518724384334,-0.5468999989140417
-0.2958452304600284,-0.546899978928988
-0.2977451378903055,-0.5460000227778041
-0.2977452342840475,-0.5459999777043617
-0.30164505259255253,-0.5442000615619748
-0.3016453210003624,-0.5441999421328376
-0.304445086243161,-0.5430000427430668
-0.3044450874379313,-0.5430000422020228
-0.304445276892322,-0.5429999421404624
-0.30444527703108937,-0.5429999420560478
-0.30554494665773585,-0.5423001522936365
-0.3055454330410531,-0.5422998606302409
-0.3094451557167691,-0.5401000170695807
-0.3094452163435058,-0.5400999831294435
-0.311245131298644,-0.5391000303765889
-0.31124518480579355,-0.5390999998245964
-0.3112452399384524,-0.5390999665948858
-0.3133450885448898,-0.5378000603147103
-0.3133452846770521,-0.537799941791931
-0.3172448676556033,-0.5355001877276572
-0.3172455165121021,-0.5354998347322893
-0.31784506336205215,-0.5352000613073143
-0.3178451833619965,-0.5351999974048015
-0.31784530246819664,-0.5351999258687978
-0.32114504671279287,-0.5331000886222366
-0.3211453279101449,-0.5330999157268411
-0.32434510947468437,-0.5312000454228958
-0.32434526322151763,-0.5311999558599673
-0.32504515422942903,-0.5308000181411608
-0.3250452174690111,-0.5307999814274423
-0.32894512332397774,-0.5285000369488723
-0.328945183939594,-0.528500000079043
-0.3289452479629949,-0.5284999586755017
-0.3307447169669358,-0.5273003126728745
-0.3307456852982488,-0.5272997384505649
-0.33284514751925426,-0.526200020144324
-0.3328451891836849,-0.5261999978864736
-0.3328452204506351,-0.5261999805530407
-0.33674515754420187,-0.524000016038721
-0.33674518041720297,-0.5240000029510015
-0.3367452193570936,-0.523999979971577
-0.3377448971431411,-0.5234001732999484
-0.337745485155817,-0.5233998452521401
-0.3406451453985783,-0.521900020988643
-0.34064518099327573,-0.521900002189786
-0.34064523048758283,-0.5218999748911729
-0.34454507940384577,-0.5197000601178964
-0.3445450834971913,-0.5197000576835197
-0.34454517772052573,-0.5196999926177417
-0.3445452712004671,-0.5196999147443172
-0.34454527189852446,-0.5196999140773346
-0.3447440024361516,-0.5195011835397074
-0.3447448242223215,-0.519500442815804
-0.3447457182472083,-0.5194997911073478
-0.3447466749116327,-0.5194992354117575
-0.34844511793217864,-0.5176000349417473
-0.34844518541493236,-0.5175999990574675
-0.348445251934904,-0.51759996120089
-0.3518451459664128,-0.5156000235352967
-0.35234492510621895,-0.5153001565221018
-0.35234545533952,-0.515299858584465
-0.3563451384016412,-0.5132000249768514
-0.35634518671911203,-0.513199998986524
-0.35634523152737435,-0.5131999737206182
-0.3589450808880431,-0.5117000606279247
-0.3589450869404456,-0.5117000569503681
-0.35894527329057546,-0.511699925923778
-0.35894527838830725,-0.5116999218049648
-0.36024515220447095,-0.5106000285759033
-0.36024521926753117,-0.5105999708698783
-0.36344514497993696,-0.5078000358715232
-0.36344522733414075,-0.5077999645501492
-0.36414516368468836,-0.5072000191068227
-0.36414517298693716,-0.5072000110443053
-0.3678451284624055,-0.5039000512958531
-0.367845186510455,-0.5038999979990296
-0.3678452392208518,-0.5038999467550073
-0.36804487194524127,-0.5037003140306178
-0.36804552499903187,-0.5036997131343517
-0.371945101251307,-0.5004000716901188
-0.37194518443932834,-0.5003999982791256
-0.3719452644276524,-0.5003999215482066
-0.37234501703486544,-0.5000001689409936
-0.3723453623032246,-0.4999998387864707
-0.37584509999401033,-0.49680007861203795
-0.3758452736510557,-0.4967999232842943
-0.37664468948818985,-0.49610043442680185
-0.3766457321662421,-0.4960996300003129
-0.37974516357787225,-0.49400001517307957
-0.37974520821723273,-0.4939999846023631
-0.38234518597501405,-0.4922000000008222
-0.3836451089761413,-0.4913000533077341
-0.38364526389709014,-0.49129994805277166
-0.38754518597499954,-0.4887000000008321
-0.3881451628408782,-0.48830001542357965
-0.38814518621629224,-0.4882999996635056
-0.38814520846572,-0.4882999843254817
-0.39144509537031047,-0.48600006314955496
-0.3914452778665642,-0.4859999387397889
-0.3953451625768568,-0.48340001559959384
-0.3953451781929367,-0.48340000506963554
-0.39924510897662635,-0.4807000533073983
-0.39924526389709014,-0.48069994805277166
-0.39954507622778734,-0.4805000731656402
-0.3995450766454991,-0.48050007287200625
-0.39954517742845325,-0.4804999902521833
-0.39954526943487634,-0.48049989828417555
-0.4027451026252398,-0.4766001015834201
-0.40274518227415324,-0.4765999994873823
-0.4027452598572896,-0.47659988917753565
-0.40314489634924044,-0.47600043443960927
-0.40314551660814946,-0.4759995958937178
-0.4058451528243904,-0.4727000405183124
-0.40584518055587643,-0.4727000059378457
-0.40584522219599833,-0.472699951706262
-0.40704512016506283,-0.4711000877475094
-0.4070452535741671,-0.4710999136241996
-0.4088451580538014,-0.4688000356780002
-0.40884518020379534,-0.4688000068749181
-0.4088452178040625,-0.4687999560465187
-0.410945179545923,-0.4659000088791875
-0.4109451924227826,-0.4658999911352357
-0.4117449279988962,-0.4648003547180795
-0.4117454721765656,-0.46479966763777936
-0.4148449263738224,-0.46120030147322305
-0.41484546729222244,-0.4611997186836366
-0.41514514889819343,-0.4609000370776656
-0.41514518431239916,-0.4609000009608655
-0.4151452227917309,-0.4608999601160811
-0.41874508822978485,-0.4570001058915226
-0.4187452865428505,-0.4569998967864903
-0.42254392711949357,-0.453101291984146
-0.4225448043353495,-0.4531004868233857
-0.42254576574895164,-0.4530997843453479
-0.4225467994032471,-0.4530991932867169
-0.42274508121468657,-0.4530000523809972
-0.4227451802752547,-0.4529999915145078
-0.42274526586207156,-0.45299991566213565
-0.42274526616093216,-0.4529999153601618
-0.42634509531394077,-0.4492000956986527
-0.42634509662600967,-0.44920009424334906
-0.42634517526273086,-0.4491999929256895
-0.4263452442484219,-0.44919988338224764
-0.4263452448612537,-0.44919988222861834
-0.42664513327397674,-0.4486001054031723
-0.4266451835045195,-0.44859999914125215
-0.4266452292492856,-0.44859989015120944
-0.4279451596154084,-0.44530006691412843
-0.4279451854102683,-0.44529999875642995
-0.42794520840935807,-0.44529993269842244
-0.4292451726828268,-0.4414000398780164
-0.42924519958153273,-0.44139996022852485
-0.43054513826761115,-0.43760013945383397
-0.4305451389618332,-0.43760013722553714
-0.43054516965144185,-0.4375999997894423
-0.4305451859754448,-0.4375998517249762
-0.4305451859754448,-0.43750198248051286
-0.43054523092627767,-0.4375010037775408
-0.43054536540028465,-0.43750003331536935
-0.4305455882651779,-0.4374990792654104
-0.43054589764440737,-0.4374981496608831
-0.4320451639377845,-0.43360005729810247
-0.4320451858443006,-0.4335999983260057
-0.4320452049040834,-0.43359994321424655
-0.43334494602457957,-0.4297007198527581
-0.4333455253170345,-0.42969932131705674
-0.4344451425334551,-0.4275000868842155
-0.4344451840687956,-0.42749999989161164
-0.4344452232241069,-0.4274999095391614
-0.43514493564794465,-0.4258006079384125
-0.435145508998902,-0.4257994273677703
-0.43734481265753095,-0.4219006617911099
-0.4373456492482994,-0.42189939774562923
-0.4383451437863498,-0.42060005484616364
-0.43834518796153193,-0.42059999585173236
-0.43834522278739013,-0.42059994682750246
-0.44014513633513885,-0.41800007170297643
-0.4401451850995268,-0.4179999987472755
-0.4401452305462649,-0.4179999257155767
-0.4422451338474765,-0.4145000868802242
-0.44224518314736005,-0.41450000106326695
-0.4422452323117664,-0.41449990732759306
-0.4424451616142399,-0.41410004872264594
-0.4424452108323078,-0.4140999515293587
-0.44444511836407996,-0.41020013184240295
-0.444445257219043,-0.4101998700854595
-0.44614517187144503,-0.40710002571931464
-0.4461452002202953,-0.40709997435952827
-0.446645169103879,-0.4062000303690775
-0.44664520304401606,-0.4061999697423408
-0.4488451714440233,-0.4023000257605099
-0.44884520064909494,-0.40229997432137793
-0.45004517002038846,-0.40020002792161424
-0.45004520159271055,-0.4001999718891807
-0.4510451689196296,-0.39840003070072655
-0.45104520262562203,-0.39839996907849445
-0.45314512217918773,-0.3945001184790153
-0.45314525273709316,-0.394499883167381
-0.45394515975439015,-0.39310004588711134
-0.45394518547950075,-0.39309999981529276
-0.45394521039233765,-0.3930999530446814
-0.4552451436513463,-0.39060008139274166
-0.45524518488721133,-0.3905999986497329
-0.455245222333007,-0.3905999165916834
-0.4569451441899975,-0.3867000958609407
-0.4569451846070151,-0.3866999979473374
-0.45694521971896157,-0.38669990251889763
-0.4578451715298985,-0.3841000417317462
-0.45784518421601844,-0.384100004078177
-0.45784520026320674,-0.384099953564924
-0.4582451762042292,-0.38280003175660104
-0.4582451867814068,-0.3827999966038944
-0.4582451940485772,-0.3827999713772143
-0.45934517734175273,-0.3789000306105012
-0.459345185737874,-0.378900000148991
-0.4593451939258756,-0.3788999689934461
-0.4603451542741656,-0.375000123635115
-0.46034522062307287,-0.3749998771585479
-0.46144499734118233,-0.3711006687943419
-0.4614454597048873,-0.3710993612981729
-0.46174501039974997,-0.37040040967682647
-0.4617453950846988,-0.3703996063828298
-0.463445171931034,-0.36720002643678723
-0.4634452001676368,-0.36719997364332424
-0.4655451313461197,-0.3633001014547132
-0.4655452223794829,-0.363299890788048
-0.4656448721754363,-0.3630009414001877
-0.46564522809435394,-0.3630000185286201
-0.46564566788977246,-0.36299913255446925
-0.4676451517908396,-0.3594000615325485
-0.46764518386259973,-0.35940000196670524
-0.4676452179954603,-0.35939993427493566
-0.46954226250817555,-0.3555060008014676
-0.46954278621830403,-0.35550505150114325
-0.4695434034992719,-0.3555041602056754
-0.46954410798625923,-0.35550333610526325
-0.4695448924152596,-0.35550258769725435
-0.46954574869798,-0.35550192269852704
-0.4695466680052394,-0.3555013479659221
-0.4695476408580072,-0.35550086942554066
-0.4695486572251419,-0.3555004920116405
-0.46954970662682277,-0.35550021961575845
-0.4695507782426081,-0.35550005504658416
-0.4695518610230051,-0.35550000000099996
-0.46964505062743966,-0.35550000000099996
-0.4696451772826406,-0.35549998726527676
-0.4696452343048251,-0.35549987434379693
-0.4711451415368705,-0.35160011554047904
-0.47114518368822517,-0.3515999978743729
-0.4711452192279873,-0.3515998821047605
-0.47224517734175275,-0.3477000306105012
-0.472245185737874,-0.347700000148991
-0.4722451939258756,-0.3476999689934461
-0.47324516848712517,-0.3438000682045727
-0.47324518453485354,-0.3438000020012503
-0.47324520022958805,-0.3437999287293829
-0.47344511977797576,-0.3428003309874443
-0.47344527294739996,-0.34279967385529914
-0.4742451744081691,-0.33980004337741493
-0.4742451854980787,-0.3398000003397862
-0.4742451961700286,-0.3397999558235843
-0.47514515691940806,-0.33590012590960655
-0.47514521807010673,-0.33589987483094474
-0.4761451779188519,-0.33200003142083867
-0.47614518584885507,-0.3319999996938121
-0.476145193208984,-0.3319999686547774
-0.47704517765622784,-0.32810003605005433
-0.477045184745383,-0.3281000043286069
-0.47704519411185403,-0.32809995931805325
-0.4773450954627632,-0.32660045256350717
-0.47734531520263757,-0.32659955693548204
-0.47804515548140153,-0.32420010455114856
-0.4780451839063196,-0.3241999991407588
-0.47804520779209175,-0.32419989364394797
-0.478845172637634,-0.32030006502192915
-0.47884518519361313,-0.32029999969565404
-0.47884519604373066,-0.32029993455621836
-0.47944518072316056,-0.31640003413992407
-0.47944518604228414,-0.31639999801175994
-0.4794451901163055,-0.31639996770135037
-0.4799451689079832,-0.3125001331262638
-0.47994520638390126,-0.31249986734510926
-0.4805450912838005,-0.30860061549576484
-0.4805453515792317,-0.30859939968640815
-0.4813451605497246,-0.30570009216837135
-0.4813451842196138,-0.3056999999537803
-0.4813452047970022,-0.30569990589231216
-0.4815450800333647,-0.3047005297104997
-0.48154534484076295,-0.30469948368786653
-0.48274517620422924,-0.3008000317566011
-0.4827451867814068,-0.30079999660389445
-0.48274519404857724,-0.3007999713772143
-0.4849451581172699,-0.2930000987700311
-0.4849451836361974,-0.2930000011492594
-0.4849452064280232,-0.29299989773720714
-0.48524517759983016,-0.29150004187817247
-0.48524519468576294,-0.29149995819057617
-0.48574517150635665,-0.2891000694517264
-0.48574518525598925,-0.2890999987614711
-0.48574519659689597,-0.28909993096064396
-0.48634518292374124,-0.28520001983614984
-0.4869451436520129,-0.2812002821562875
-0.48694524330738814,-0.2811997205068779
-0.48774510807290594,-0.27730037977497873
-0.4877452912157502,-0.2772996268754193
-0.4888450643738404,-0.2734004311330993
-0.488845343262402,-0.2733995805682954
-0.48914512211391903,-0.2726001702975834
-0.48914517967411014,-0.27259999930262147
-0.4891452262863567,-0.27259982148035894
-0.48984515196617584,-0.2695001506125884
-0.4898452243256572,-0.2694998504342979
-0.4918451779188519,-0.26170003142083864
-0.49184518584885506,-0.2616999996938121
-0.491845193208984,-0.26169996865477735
-0.4927451386091555,-0.2578002052540344
-0.4927452414006325,-0.25779979677444576
-0.4930451667466029,-0.2567000705058876
-0.4930451847351013,-0.25670000080293837
-0.49304520151285075,-0.25669992749221165
-0.4936451684073266,-0.253900081984658
-0.4936452048289053,-0.2538999183017854
-0.4945451859754192,-0.2500000000002249
-0.495445156919408,-0.24610012590960684
-0.49544521807010666,-0.24609987483094506
-0.49644509212799415,-0.24220036600518371
-0.4964453054605186,-0.24219964154494078
-0.4969451859753935,-0.24070000000031622
-0.4977451767280505,-0.23830002774234516
-0.49774518470962303,-0.23830000335311347
-0.4977451956278604,-0.23829996862979994
-0.4989451859754006,-0.2344000000002941
-0.5001451591440268,-0.23050008720225884
-0.5001451837972918,-0.2305000019206015
-0.5001452072575268,-0.23049990879119284
-0.5008451795686049,-0.22750002745800108
-0.500845192091846,-0.227499972476305
-0.5010451782894492,-0.22660003458709035
-0.501045189748311,-0.22659998135637535
-0.5018451727132697,-0.22270006465320102
-0.5018451976351297,-0.22269993503898794
-0.5025451818723964,-0.2188000228599306
-0.5032451592163645,-0.21480015290911803
-0.5032452171685817,-0.21479984793355933
-0.5040451727132572,-0.21090006465326588
-0.5040451976351297,-0.21089993503898793
-0.5047451649281504,-0.2070001172635873
-0.5047451649371824,-0.20700011720588948
-0.5047451859754448,-0.20699987977631504
-0.5047451859754448,-0.2069009752039782
-0.5047452302347551,-0.20690000404259842
-0.5047453626457503,-0.2068990409327187
-0.5054451764484036,-0.2031000517183151
-0.5054451769331431,-0.2031000479712844
-0.5061451736150688,-0.19920006886499805
-0.5061451860902337,-0.1991999937089789
-0.5061451940795648,-0.19919993678792797
-0.5066451776518393,-0.19530006492418733
-0.5066451846569983,-0.195300004410557
-0.5066451913425017,-0.195299930228299
-0.5069451755607359,-0.1914001353912555
-0.5069451998300576,-0.19139986491757718
-0.5073451831265793,-0.18750002777649027
-0.5073451846634454,-0.18750001197836658
-0.5073451890410069,-0.18749996014773246
-0.507645175560736,-0.18360013539125553
-0.5076451998300576,-0.1835998649175772
-0.5080451540719615,-0.1797003110590137
-0.5080452360281956,-0.17969969134145075
-0.5086451687713535,-0.1760001060919775
-0.5086451687919361,-0.1760001059465838
-0.5086451859754448,-0.17599989238101044
-0.5086451859754448,-0.17580095059706002
-0.5086452280423966,-0.17580000374540325
-0.5086453539117678,-0.17579906435486156
-0.5093451736149743,-0.17190006886556786
-0.5093451860902338,-0.1718999937089789
-0.5093451940795649,-0.17189993678792798
-0.5098451859754367,-0.1680000000001272
-0.5103451814882779,-0.16410003499996628
-0.510345186109504,-0.16409999696277944
-0.510345189266231,-0.1640999679148863
-0.5107451845930082,-0.16020001347880813
-0.5111451846272255,-0.15620001348224313
-0.5111451873578762,-0.1561999865213451
-0.5115451859754396,-0.15230000000010202
-0.5119451859754396,-0.14840000000010203
-0.5123451778584363,-0.1445000791408852
-0.512345195270854,-0.14449992098908185
-0.5125451744861511,-0.14280009765905574
-0.5125451992614493,-0.14279990256936909
-0.5128451792623482,-0.1406000492294433
-0.5128451868288901,-0.1405999896013002
-0.5128451899808584,-0.1405999609472692
-0.5132451859754397,-0.13670000000010202
-0.5136451859754396,-0.13280000000010203
-0.5140451831265792,-0.12890002777649026
-0.5140451846634453,-0.12890001197836656
-0.5140451890410068,-0.12889996014773245
-0.514345185975442,-0.1250000000000767
-0.514645175560736,-0.12110013539125553
-0.5146451998300576,-0.1210998649175772
-0.5150451584944734,-0.11720026793952226
-0.5150452269312776,-0.1171997337871629
-0.5156451815479555,-0.11330002877875749
-0.5156451845172446,-0.11330000875219078
-0.5156451908060765,-0.11329996232113712
-0.5161451762080744,-0.10940007618555364
-0.5161451968378644,-0.10939992396313487
-0.516445168420181,-0.10730012288691884
-0.5164452063830001,-0.10729987755475193
-0.5167451771681661,-0.10550005284375501
-0.5167451864749307,-0.1054999933260773
-0.5167451919389962,-0.10549995348436364
-0.5172451815095127,-0.10160003483433466
-0.5172451860714967,-0.10159999729457654
-0.5172451892832683,-0.10159996774877289
-0.5176451831401955,-0.09770002764373277
-0.517645184638685,-0.09770001224409137
-0.5176451890512415,-0.0976999600146835
-0.5179451851925682,-0.0938000101774352
-0.5182451750560851,-0.0898001455914999
-0.5182452008716929,-0.08979985476163214
-0.5186451789232861,-0.08590006875859883
-0.518645185277994,-0.08589999775421504
-0.5186451894034073,-0.08589993315475637
-0.5190451859754435,-0.07810000000005121
-0.5192451859754436,-0.07420000000005121
-0.5194451825267723,-0.07030006724914059
-0.5194451850455515,-0.07030000206840108
-0.5194451859754449,-0.07029993057076442
-0.5194451859754449,-0.06250013686213436
-0.5194451894835771,-0.0624998631828557
-0.5195451851104715,-0.05860003373397265
-0.5195451857440494,-0.05860000093459378
-0.5195451859754449,-0.05859996531747359
-0.5195451859754449,-0.0547000694198116
-0.519545185046045,-0.05469999795042462
-0.5195451825262901,-0.05469993274145762
-0.5193451894662144,-0.05080006806998024
-0.5193451807478482,-0.05079993204120417
-0.519045196431057,-0.0469001359229189
-0.5190451789936157,-0.046899863854307125
-0.5188451859754435,-0.04299999999994878
-0.5186451894048258,-0.03910006687290349
-0.5186451852737822,-0.039100002190557065
-0.5186451789261124,-0.03909993126895716
-0.5182451873578763,-0.03520001347865492
-0.5182451846272165,-0.035199986517665975
-0.5178451889186251,-0.03120002943175324


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000400.csv <==
X,Y
-0.5142214100743077,-0.09770004439544944
-0.5142214057145421,-0.09769996667077663
-0.5141214139858636,-0.09610009901192061
-0.5141214034884182,-0.09609990088841336
-0.5140214085367925,-0.09380001700102063
-0.5140214069478206,-0.09379998300405358
-0.5138214081315965,-0.08980000667957437
-0.5136214112174394,-0.08590006668652138
-0.5136214026762653,-0.08589993342239412
-0.5130214077976137,-0.0780999999999233
-0.5127214077976137,-0.0741999999999233
-0.5121214077976137,-0.0663999999999233
-0.5118214077976136,-0.062499999999923304
-0.5112214205308931,-0.054700165532555516
-0.5112214021764172,-0.05469999705207908
-0.5112213751807628,-0.05469984099273636
-0.5104214163876497,-0.05080004187630989
-0.5104213985241475,-0.05079995826927912
-0.5102214319341455,-0.04990010861426985
-0.5102213859769273,-0.049899890896454614
-0.5096214281062512,-0.046900101543074356
-0.5096213895032937,-0.04689989807439763
-0.508921407797601,-0.04299999999982333
-0.5082214077976009,-0.03909999999982334
-0.5075214143108101,-0.03520003628770319
-0.5075214062476326,-0.035199993116672
-0.5067214257906457,-0.03120008996504651
-0.5067213913853392,-0.031199909732383926
-0.5063214126450856,-0.029000026660989362
-0.50632140308832,-0.02899997331389848
-0.5060214140708356,-0.027300035548153644
-0.5060214128304148,-0.027300030167920073
-0.5053214774867536,-0.023400388267959437
-0.5053213675499062,-0.023399607584772705
-0.5049214110340354,-0.019500031555033496
-0.504921407901034,-0.01950000273175531
-0.5049214034172445,-0.01949996583303358
-0.5044214246266522,-0.015600131266413771
-0.5044213942950169,-0.015599868349601679
-0.5040214110361239,-0.011700031575395814
-0.5040214078963758,-0.011700002691101469
-0.5040214034198462,-0.011699965853327948
-0.5035214585486504,-0.0078003958580001725
-0.503521387357903,-0.007799601425560605
-0.5031214077976153,5.121477841191007e-14
-0.5029214077976152,0.0039000000000512145
-0.5027214278094507,0.007799609769259307
-0.5027213944054845,0.007799918417935619
-0.5027213819134542,0.007800130042191079
-0.5027213753008504,0.007800173316179128
-0.5024214141632819,0.009399966049878224
-0.5024214087186865,0.009399994064936228
-0.5024213991852314,0.0094000396170792
-0.501921414873712,0.01169996745006867
-0.5019214003074286,0.011700032457595252
-0.501021436584613,0.015599875256462664
-0.5010213820722712,0.01560012541115941
-0.5002214077975962,0.019500000000200943
-0.4994214173685299,0.023399953341898712
-0.4994214072973713,0.023400000263848125
-0.49942139662686597,0.023400045924316704
-0.4985214426507333,0.027099856715084473
-0.4985214422512533,0.027099858176671383
-0.4985213426963226,0.0271001300406276
-0.4985213416150071,0.027100132365455082
-0.4984219643738572,0.02729888684775477
-0.4984214772229653,0.027300024967424525
-0.49842112795036814,0.027301212671523634
-0.49752144237880064,0.031199850148316256
-0.49752137763683985,0.03120015080398278
-0.4967214157942283,0.03519996001704058
-0.4967214065373365,0.0352000044954528
-0.4967213996767941,0.03520003519034474
-0.4958214466858077,0.039099831484618874
-0.4958214021275774,0.039099999075193695
-0.495821347336502,0.03910016122981995
-0.4946214283710484,0.04229994513769641
-0.4946214084254606,0.04229999656597266
-0.49462138336873923,0.042300057000919086
-0.4943215791836823,0.04299960009938529
-0.4943212702133987,0.043000412752815895
-0.4930214174661329,0.0468999709946132
-0.49302140721866033,0.04690000114828199
-0.4930213978979494,0.04690002757781832
-0.49162141987062885,0.0507999663682113
-0.49162140847909747,0.050799997432670364
-0.4916213938129833,0.05080003573869586
-0.490721434892985,0.05309993075646936
-0.4907213816892633,0.053100069622456496
-0.4901216956842232,0.054699232302563544
-0.490121438627778,0.05470000888386749
-0.4901212430431719,0.05470080317801924
-0.48932140779759614,0.05860000000020094
-0.4885214077975962,0.06250000000020095
-0.48772140779759615,0.06640000000020095
-0.4869214307415228,0.07029988814855875
-0.48692143071066013,0.07029988828393102
-0.48692139778176474,0.07029999879692096
-0.4869213581352581,0.07030009910930737
-0.48692135626426264,0.07030010306694398
-0.48682148488406524,0.07049984582733866
-0.48682133583269527,0.07050015662975317
-0.4851214422771344,0.0741999249565623
-0.48512140672847737,0.07419999921355401
-0.4851213685356929,0.07420007291525318
-0.4830218358099662,0.07809920512017421
-0.48302144349496423,0.07810001542427968
-0.4830211223103738,0.07810085646189062
-0.48292145064286185,0.07839987146442652
-0.4829214501566474,0.07839987280617594
-0.48292133989997654,0.07840011639372557
-0.48292133987645086,0.07840011643655444
-0.4808214491321269,0.08199992914110969
-0.48082136757931193,0.08200007149947011
-0.47902147691014235,0.08519987713354941
-0.47902140465651827,0.08519999785085819
-0.47902132578471496,0.08520011481838269
-0.47852179226973307,0.08589946173935738
-0.4785210941941367,0.08590058240671473
-0.47642142043908037,0.0897999765232479
-0.47642142007049965,0.08979997713062662
-0.47512142768372695,0.09219996328743096
-0.47512138732753373,0.09220003639152033
-0.4742214109167803,0.09379999445508201
-0.4720214251422682,0.09769996925292547
-0.4720214073493405,0.09770000030328232
-0.47202138988518766,0.09770002985432509
-0.4711216144778048,0.09919965553329647
-0.4711212281453899,0.09920035930468932
-0.4699214596170849,0.10159989636129937
-0.46992140480888567,0.10160000016317536
-0.4699213479054487,0.10160009732505583
-0.46752148878955885,0.10549986838837674
-0.4675212985219531,0.10550010927607761
-0.46722200044653384,0.10579940735149689
-0.467221433320779,0.10580002173723038
-0.467220917078736,0.10580067945723488
-0.4646214758725136,0.10939990574277353
-0.4646214052718078,0.10939999905516137
-0.4646213321901445,0.1094000872397638
-0.46332164968743095,0.11089972089674105
-0.46332118619523693,0.1109002954701729
-0.4615214513877855,0.11329994188010807
-0.4615214063600032,0.11330000021120223
-0.46152136175014913,0.11330005481877785
-0.45942167169674564,0.1157996858347344
-0.4594211693175225,0.11580033387245209
-0.45842185362620824,0.11719937584029214
-0.458421057787656,0.11720068251966459
-0.45642152953106147,0.12109976262002388
-0.45642129832277833,0.12110024327763287
-0.4555215578001934,0.12309966666115513
-0.45552128143013565,0.12310034299762665
-0.45482142061972153,0.12499996519732208
-0.4548213944830635,0.12500003461802361
-0.4533214077975499,0.12890000000035898
-0.4518214597033846,0.13279986504518884
-0.45182145965704734,0.1327998651563895
-0.45182132752670123,0.13280012040667577
-0.4516214077974486,0.1331000000005547
-0.44922148528610156,0.1366998837675753
-0.44922140465779187,0.13669999797929913
-0.4492213185328137,0.1367001071181254
-0.44772143104712686,0.13849997210094972
-0.44772138416241697,0.1385000275747695
-0.4459215072331435,0.14059988399225515
-0.4459213117924593,0.14060011886388138
-0.4438214250555155,0.1431999786334309
-0.443821410723216,0.1431999961887661
-0.4438213869537227,0.14320002463405906
-0.44272141238120566,0.1444999945833974
-0.4399214378295435,0.14779996460559594
-0.43992137808053,0.14780003566086583
-0.4394215931735729,0.1483997775492144
-0.43942123501207114,0.14840023236709896
-0.43652166004984494,0.15229966076457566
-0.4365211837436713,0.15230035848659917
-0.4360214907129903,0.1530998673356888
-0.43602140459428007,0.15309999637184074
-0.43602130889869495,0.15310012263501588
-0.43352155108267104,0.15619982232688545
-0.43352127239900523,0.1562001837555869
-0.4321214430912795,0.15809995210178615
-0.4321214072463318,0.1580999996072423
-0.4321213703777895,0.1581000462248463
-0.4304214556845665,0.16019994084588643
-0.43042136077609,0.16020005984592509
-0.42822142409296066,0.16299997926081702
-0.4282214227519119,0.1629999809500009
-0.4273214497341548,0.16409994874455194
-0.4273214095735092,0.16409999658081414
-0.4273213607251324,0.16410005178011922
-0.4243215593683259,0.16739983327260635
-0.424321263546909,0.16740017310121105
-0.42382143706649406,0.16799996487770905
-0.4238214078234789,0.16799999935203505
-0.42382137697289746,0.16800003445153872
-0.42042145645463275,0.17179994561901107
-0.4204214065073214,0.17179999989906383
-0.4204213567731644,0.17180005102486642
-0.4203214558234647,0.17189995197456603
-0.4203213603989039,0.17190004864645378
-0.41652140779733277,0.17580000000069787
-0.4127214314962956,0.17969997567807813
-0.41272138378450546,0.17970002401352528
-0.41252204866161946,0.17989935913641134
-0.41252143779844136,0.17990002521729914
-0.4125208867134015,0.1799007415432377
-0.40992158294270037,0.18359975075538928
-0.40992124745441516,0.18360025901622523
-0.4086215377801683,0.1856997900284701
-0.40862128786849444,0.18570021587267885
-0.4076214922501774,0.18749984798564956
-0.4076213284446246,0.1875001547385758
-0.4056214233671967,0.19139996963956019
-0.4056213918330014,0.1914000301556325
-0.40472143645719877,0.19309994586548188
-0.40472140712370275,0.19309999973780057
-0.40472137668691377,0.19310005264915497
-0.403421473825566,0.1952998882606666
-0.40342132122674684,0.19530009656019884
-0.40082141446001796,0.19819999256924264
-0.39992149978840663,0.1991998977883918
-0.3999214052402664,0.19919999744361244
-0.3999213055849346,0.1992000919918591
-0.3969214303610047,0.20189997969339604
-0.3969214095796971,0.20189999817938245
-0.3969213828195421,0.20190002141023808
-0.39552145953334417,0.20309995565555053
-0.39552135664332994,0.20310004501622425
-0.3930215459350115,0.20529987843954453
-0.3930212740206373,0.20530012634535588
-0.3912214236841949,0.20699998499644043
-0.39122139197324624,0.20700001507125748
-0.3891214327977463,0.20899997619078117
-0.3891214060572247,0.20900000132341487
-0.3891213838092112,0.2090000217042391
-0.38702144191532034,0.2108999691320451
-0.38522147469243256,0.21249994053839039
-0.3852213419281883,0.21250006060031282
-0.382721425588811,0.21479998363253996
-0.38272139008162404,0.21480001645100058
-0.381321437371524,0.21609997253895058
-0.38132140946074694,0.21609999805786115
-0.3813213754514243,0.21610002817294519
-0.37822148016042556,0.21879993697478284
-0.37822140598721204,0.21879999922135115
-0.37822133176166617,0.21880005702746277
-0.37742182002897356,0.21939969082698227
-0.3774210279493593,0.21940034819467577
-0.37382157534060684,0.2226998464193655
-0.37382124708328995,0.2227001607147408
-0.3735214846553361,0.22299992314269473
-0.3735214062927438,0.22299999831408812
-0.3735213247953959,0.22300007023311208
-0.3696217399308601,0.22629971896464235
-0.3696211001497747,0.2263003076482561
-0.3693214824620994,0.2265999253359313
-0.3693213222374136,0.2266000617939912
-0.365721407797202,0.22920000000081067
-0.36392148313035494,0.23049994559353357
-0.3639214071103466,0.23049999846750166
-0.36392132854542714,0.2305000490614362
-0.36182161124531975,0.2317998740567408
-0.36182121032083153,0.23180013511622247
-0.3580222101234079,0.23439945104077547
-0.35802143658630853,0.23440003468945692
-0.3580207203802338,0.23440068741779696
-0.35792149165644005,0.2344999161415907
-0.3579214012845755,0.23449999146185146
-0.3579213045441681,0.23450005824611905
-0.3540218371979153,0.23669975777477445
-0.35402100308298406,0.23670028154113637
-0.3517214253147231,0.23829998781470924
-0.3517213533621302,0.23830003402273323
-0.35012143072384516,0.23929998567166139
-0.3501214196106301,0.23929999253778717
-0.3461214893295658,0.24169995108139658
-0.34612132716687344,0.2417000503947687
-0.345321761547418,0.24219977890692834
-0.34532107277750357,0.2422002485638129
-0.3422214613795638,0.2444999602461553
-0.342221354726359,0.2445000404357391
-0.3401217223080553,0.24609976037349432
-0.3401211122743328,0.2461002626878124
-0.3383214746937465,0.2476999405372224
-0.3383213419281883,0.24770006060031283
-0.33582156809939645,0.2499998525228013
-0.33582125377377764,0.25000015402425313
-0.33442144367931226,0.2513999641187185
-0.3344214067695269,0.2514000003191255
-0.33442137126822036,0.25140003382395193
-0.33172142701673746,0.2538999822049546
-0.3305215753399861,0.2549998464199345
-0.3305212470832906,0.25500016071474013
-0.32772148016656283,0.2577999276314679
-0.3277214796279242,0.25779992814942804
-0.32772132641285945,0.257800059121909
-0.32772132421068023,0.25780006079100837
-0.32662145258842945,0.25859996742537256
-0.32662136335345116,0.2586000330487281
-0.3227214608767635,0.26149996053139335
-0.32272140899799456,0.26149999809844426
-0.32272135103191085,0.26150003784433906
-0.3224214743385338,0.26169995563992365
-0.3224214044347562,0.26170000071395355
-0.32242134150872925,0.2617000386690919
-0.318821429450746,0.26379998736958216
-0.31882142583465634,0.26379998923858233
-0.3157215549507679,0.26559991455681037
-0.3157212634999978,0.26560009018656594
-0.31492145796309495,0.26609996864713026
-0.3149214068939649,0.26609999976764465
-0.3149213568442724,0.2661000287434961
-0.3110214402743112,0.2682999816803973
-0.31102137506196514,0.2683000178564035
-0.30882155646724263,0.26949991890807035
-0.3088212618300057,0.2695000858638725
-0.30712144863475305,0.27049997597872694
-0.30712136653097005,0.2705000232792052
-0.3032214638918884,0.2726999683576614
-0.30322140903329997,0.27269999841912307
-0.30322134855146854,0.27270002962369205
-0.30182176710130576,0.2733998203487734
-0.30182106332991293,0.2734002066811883
-0.2993214417712514,0.2748999796163852
-0.29542152797132226,0.2771999291288879
-0.29542127558592385,0.277200044071285
-0.2951226384458886,0.27729958978463004
-0.29512183428570377,0.27729989511938996
-0.2951210579325225,0.27730026549576126
-0.29512031463648264,0.27730069840905
-0.2915214447332789,0.2795999764027635
-0.2915214077087317,0.2795999996227105
-0.2915213699840349,0.27960002240861825
-0.28882172553459157,0.281199811711992
-0.28882110413121553,0.2812002102311092
-0.28752146577940885,0.28209995985928316
-0.2875214071781129,0.2820999992712618
-0.2875213478385529,0.28210003689844415
-0.2836214346200087,0.28449998349447125
-0.2836214065657989,0.28450000052653907
-0.2836213817382824,0.2845000152018526
-0.28242143888091503,0.28519998186865025
-0.28242137683883944,0.2852000183465118
-0.27972144975548513,0.2867999751366477
-0.2797213660724611,0.28680002525526294
-0.2759215110194281,0.289099937524204
-0.2759214043136022,0.2890999895326206
-0.27592140378767244,0.2890999896291157
-0.27592128960990797,0.2890999999939862
-0.2759212893003834,0.289100000001
-0.2758240449467559,0.289100000001
-0.27582301330131703,0.289100050999718
-0.27582199171564775,0.2891002034985739
-0.27582099015142286,0.28910045601052253
-0.2758200183750844,0.28910080607327215
-0.27581908586260695,0.2891012502732948
-0.27192155574131077,0.29119992033860814
-0.27192126248794785,0.2912000843739318
-0.26882147881293195,0.2929999587658765
-0.2688214063035018,0.2929999993594277
-0.26882133525072416,0.29300003627406424
-0.2680214468688114,0.2933999804650206
-0.2680214025426576,0.2934000021672218
-0.26802137328635683,0.2934000159289135
-0.264121501566904,0.29519995672250715
-0.26412131489999,0.29520004512233033
-0.26062146186915724,0.29689997373730626
-0.26062135403039854,0.29690002688422706
-0.26022144686881143,0.29709998046502056
-0.26022140254265763,0.29710000216722177
-0.26022137328635686,0.2971000159289135
-0.25632145847303683,0.2988999766119843
-0.25632135663339845,0.29890002230300644
-0.25242225831483434,0.3005996292623806
-0.2524214274692948,0.300600036050551
-0.2524206358142804,0.30060051465609267
-0.25212154316581853,0.3007999097550672
-0.25212140511096753,0.30079999571297505
-0.2521212624332632,0.30080007268279474
-0.24852145552903218,0.30259997613491024
-0.24852136031110725,0.3026000243526671
-0.24462143153989457,0.30459998782508385
-0.24462138393124205,0.3046000119338053
-0.24442174843844813,0.30469982968020226
-0.24442108044404756,0.30470019464323145
-0.24072145474374182,0.30689997208665654
-0.24072136027774843,0.30690002692850804
-0.23772207099736725,0.3085996241873907
-0.2377208060900528,0.3086004679952609
-0.23682148370536812,0.30929994096112684
-0.23682140570360868,0.3092999993595698
-0.23682132888443774,0.3093000526093211
-0.23292140779717127,0.31190000000083207
-0.2320216954576572,0.31249980822717477
-0.23202113342776307,0.3125002103507144
-0.2290214955511227,0.3147999327228054
-0.2290214068805266,0.31479999777409573
-0.22902131421697425,0.31480005989215837
-0.22652183390654912,0.31639972729083043
-0.2265210099947805,0.31640031255985723
-0.22512145109804732,0.317499965978719
-0.22512140989933413,0.3174999976532849
-0.2251213605534513,0.317500033919401
-0.2212221006614936,0.3202995025597809
-0.2212214302655508,0.3203000264681771
-0.22122080466751354,0.3203006031291031
-0.22112151472717442,0.32039989306944217
-0.22112150740720285,0.3203998993072214
-0.22112140434282346,0.32039998988938223
-0.2211213343941151,0.32040004024386304
-0.22112129820150062,0.3204000618240341
-0.21722150505046292,0.322599945140004
-0.21722131173707568,0.3226000569253348
-0.21452156563925492,0.32419990646478414
-0.2145214045736746,0.32419999442966885
-0.2145212387898118,0.32420007042058535
-0.21332144047523452,0.32469998638499253
-0.21332140901920682,0.3246999992424817
-0.21332137343299154,0.3247000132178503
-0.2094214644333279,0.3261999782177209
-0.20942140514174432,0.32620000023596357
-0.20942135267638434,0.32620001837446483
-0.2055214471717171,0.3274999868760206
-0.20552136821878952,0.3275000124993098
-0.203621561395773,0.32809995149605187
-0.20362125576443899,0.3281000532123216
-0.20162145371572765,0.3287999839293706
-0.20162141005172488,0.3287999987573181
-0.2016213588795265,0.3288000150524586
-0.1977214675122773,0.32999998162699684
-0.19772140687280673,0.3299999994951822
-0.19772134800518293,0.3300000153321692
-0.19382154609498406,0.3309999645399125
-0.19382127051815007,0.331000039223459
-0.1903223425467927,0.33199973292956114
-0.19032142413914746,0.33200004201340827
-0.19032053827558157,0.3320004347616356
-0.18992151893469128,0.33219994443208073
-0.18992151671365393,0.3321999454774047
-0.1899212898072579,0.33220003325849456
-0.18992128896570318,0.3322000335174505
-0.18602143702475496,0.3332999917572051
-0.1860214094679232,0.33329999935718674
-0.18602137665510035,0.3333000079860365
-0.18212143995233585,0.33429999175597613
-0.1821214047411309,0.3343000005466896
-0.18212137847006282,0.33430000676869254
-0.17822142019602652,0.335199997139624
-0.17822139540468734,0.33520000289247703
-0.17522187934816996,0.33589988997233106
-0.17522094842751668,0.3359001531240874
-0.1743214077969328,0.3362000000009487
-0.17042146591271187,0.33749998062902237
-0.17042140755844093,0.3374999993239202
-0.17042134886564506,0.3375000166225951
-0.16652149108973816,0.3385999765081073
-0.16652132490418126,0.33860002486877466
-0.16252153046889636,0.3397999631993601
-0.16252152775790615,0.3397999639408121
-0.16252140680652824,0.33979998771549863
-0.16252128076148847,0.33979999999937205
-0.16252128069451288,0.33980000000099997
-0.16222509682159084,0.33980000000099997
-0.1622240851017633,0.33980004904412797
-0.16222308286910692,0.33980019571362124
-0.16222209952182898,0.33980043863412024
-0.1622211442810436,0.33980077552769355
-0.16222022610430253,0.3398012032351988
-0.16221935360159812,0.33980171774590673
-0.16221853495462468,0.3398023142351109
-0.15862145437383296,0.3426999624807487
-0.15862140661556107,0.34270000006031887
-0.15862136035160768,0.3427000347942466
-0.15712148639036433,0.34379994236582506
-0.15712140594802118,0.34379999908256187
-0.1571213260115973,0.3438000511168163
-0.1547221548320203,0.3452995331040519
-0.15472142998955296,0.3453000296449125
-0.15472074937517855,0.3453005852648384
-0.1520215077555169,0.34769991114898213
-0.1520214005862204,0.34769998856241546
-0.15202128194580966,0.34770004195132304
-0.1508215214067903,0.3480999621309962
-0.15082129508390013,0.34810004046203763
-0.1469216277163792,0.34949992105550665
-0.14692119162221548,0.34950008868801463
-0.14302176762251867,0.351099852380198
-0.14302105992779618,0.3511001739355283
-0.14202152170172772,0.3515999430485625
-0.14202128484366655,0.35160003391909256
-0.13912145358777822,0.35239998736899275
-0.13912136178407894,0.3524000117991189
-0.13522143995233582,0.35339999175597614
-0.13522140474113087,0.35340000054668963
-0.1352213784700628,0.35340000676869254
-0.13132140779684143,0.3543000000009744
-0.12742160887906015,0.35519995359738543
-0.12742120870143564,0.35520005429972223
-0.126321509177936,0.35549997235158576
-0.12632150671161121,0.3554999729712641
-0.12632130532195374,0.3555000109501119
-0.12632130382593343,0.35550001114072177
-0.12352151582974426,0.3557999884260278
-0.12352130002747227,0.35580001381756515
-0.1157214419229751,0.35679999562583403
-0.11572140514618236,0.35680000009509927
-0.11572137620086814,0.35680000324159483
-0.11182140779671859,0.3572000000009948
-0.107921539447017,0.3575999864984
-0.10792127653020492,0.3576000168300353
-0.10402144192297509,0.358099995625834
-0.10402140514618236,0.35810000009509924
-0.10402137620086814,0.3581000032415948
-0.10012152303243058,0.35849998818194734
-0.10012129285103989,0.3585000143692048
-0.09612142839037185,0.35899999742678834
-0.09612138721350405,0.35900000265689375
-0.09302142837945736,0.3593999973451579
-0.09222146966917186,0.3594999922669319
-0.09222140744619167,0.3594999992924564
-0.09222134590271903,0.35950000476207195
-0.08832140779669327,0.35980000000099704
-0.08442140779669327,0.360100000000997
-0.08052143788674228,0.36039999768637787
-0.08052141418498758,0.3603999993720729
-0.08052137125009969,0.3604000018751817
-0.07662154117527314,0.36059999316107016
-0.07662127463620044,0.3606000102441118
-0.07272147488158284,0.3608999948406209
-0.07272140691171332,0.3608999991903106
-0.07272134137780749,0.3609000017040467
-0.06882154165717247,0.3609999965686783
-0.06882127406787113,0.36100000685888567
-0.064921445292499,0.3611999980781356
-0.06492139965295773,0.3612000000902429
-0.06492137840256705,0.3612000007546939
-0.06102144084496877,0.36129999915360667
-0.06102140871222216,0.3612999997743073
-0.06102137381897387,0.361300000001
-0.04542144177424859,0.361300000001
-0.045421406881023974,0.3612999997743075
-0.045421374748262,0.3612999991536066
-0.04152141114588216,0.3612000000868789
-0.03752144202185667,0.3611000008566313
-0.037521407957181806,0.3610999997818463
-0.03752137345359731,0.3610999982398208
-0.033621407796565354,0.3609000000009987
-0.029721407796565357,0.3607000000009987
-0.025821407796565356,0.3605000000009987
-0.021921444435656967,0.3603000018799265
-0.02192140122337169,0.3602999993598774
-0.02192137779885624,0.3602999976934829
-0.018021540957032744,0.3600000102441118
-0.01802127441796005,0.3599999931610702
-0.014121444412516419,0.3598000018787398
-0.014121401269612326,0.35979999936292867
-0.014121377775751134,0.3597999976917056
-0.010221674510733709,0.3595000205174735
-0.010221140382359663,0.3594999931442245
-0.006321541833077349,0.3594000034378326
-0.006321273716073059,0.359400000001
-0.006121477705955241,0.359400000001
-0.006121409219041716,0.35939999908549547
-0.006121336593762295,0.35939999615219853
-0.0024216898812871477,0.3592000152488215
-0.002421125300088311,0.359200000001
0.005378458122839916,0.359200000001
0.0053787262398442065,0.35920000343783265
0.009278204959787645,0.35929999007167734
0.009278977651684315,0.3593000385458351
0.010278508035335254,0.35939999158420016
0.010278590974576453,0.3593999985253863
0.010278678065193066,0.3594000029617527
0.013178371058174885,0.3594999923753037
0.013178812828147935,0.3595000169721386
0.017078562205626414,0.3597999976934832
0.017078585630129817,0.35979999935987683
0.017078628842425395,0.35980000187992656
0.020978458824726907,0.3599999931610702
0.0209787253637996,0.3600000102441118
0.024878559494655176,0.3602999974849469
0.024878587720580627,0.3602999994781608
0.024878629469061154,0.3603000018642851
0.02887858552369079,0.3604999996670166
0.028878598882523195,0.3605000003435213
0.032778592203332214,0.3607000000009987
0.0366784588247269,0.3608999931610702
0.0366787253637996,0.36090001024411184
0.04057859220330673,0.36120000000099706
0.04447856220562641,0.3614999976934832
0.044478585630129845,0.3614999993598768
0.04447862884242534,0.36150000187992654
0.048378458824726904,0.3616999931610702
0.0483787253637996,0.36170001024411186
0.05227845956382242,0.3619999897979598
0.0522787245403772,0.3620000135740302
0.05617855940310636,0.3623999966368742
0.056178591656672196,0.3623999997395832
0.05617862564457367,0.36240000257340216
0.06007859220330673,0.36270000000099706
0.06397848946262748,0.3629999920978679
0.06397869476832738,0.36300000992664444
0.06707846549472661,0.3632999877388766
0.06707859465623954,0.36329999707207616
0.06707871719405722,0.363300000001
0.06787819048902813,0.363300000001
0.06787899273440647,0.36330003081108164
0.07177859220330673,0.363600000000997
0.07567856211325773,0.3638999976863779
0.07567858581501243,0.3638999993720729
0.07567862874990032,0.3639000018751817
0.07957859220333223,0.3641000000009987
0.08347858552414848,0.3642999996584765
0.0874785571429463,0.3644999982479793
0.08747859880956389,0.3645000000510321
0.08747862069460934,0.36450000073154454
0.0913785922033578,0.3646000000009996
0.09527855915503122,0.3646999991536067
0.09527859128777784,0.36469999977430734
0.09527862618102613,0.364700000001
0.10307855822575142,0.364700000001
0.10307859311897605,0.3646999997743075
0.10307862525173798,0.3646999991536066
0.10697856280934236,0.3646000007546936
0.10697858405971161,0.36460000009024335
0.10697862969927102,0.36459999807813526
0.11087855565686815,0.3644000018751816
0.11087859859174139,0.36439999937207374
0.11087862229352201,0.3643999976863769
0.11477855869853767,0.3641000025782987
0.11477859287726436,0.3640999997281491
0.11477862494014916,0.3640999966433882
0.11867856410155349,0.3637000028832442
0.11867859077528928,0.36370000000180336
0.11867862164293858,0.3636999963210634
0.1218785466849635,0.3633000056908103
0.12187863761525862,0.36329999351359943
0.1225785177118913,0.3632000106426519
0.12257866684053233,0.36319999043214296
0.1264785922035106,0.3627000000009919
0.13037859220351058,0.3622000000009919
0.1342785922035106,0.3617000000009919
0.13817856056118757,0.3612000040577
0.13817859025554405,0.36120000006648234
0.13817862564944797,0.3611999948554634
0.14207846524380321,0.3606000195332549
0.14207859127564107,0.3605999969625224
0.14207871692257829,0.3605999680217516
0.14597832055884044,0.35960006965347924
0.1459788671902307,0.35959994500365033
0.14697849977898167,0.3594000184859002
0.14697859261312926,0.3593999981726565
0.14697868227303743,0.3593999751542363
0.14987823019698487,0.35860009986487146
0.14987896043953172,0.3585999263537902
0.153878566940665,0.3578000050535635
0.15777853004803216,0.3570000127508344
0.15777859163714916,0.3569999993365639
0.1577786540553629,0.35699998414155043
0.16167856470760184,0.35600000705123275
0.16167857363879112,0.35600000470945137
0.16347852865600002,0.355500017653073
0.1634785910549695,0.3554999994693872
0.1634786556691887,0.35549997884578566
0.16557859220369964,0.3548000000009487
0.16947856368985456,0.3535000095055637
0.1694785923718664,0.353499999761393
0.16947862026917354,0.35349998992616344
0.17337849186922968,0.352100036018451
0.1733785902851118,0.35209999840822664
0.17337869032523753,0.35209995540025574
0.1744783431645383,0.35160011320057355
0.17447884681952014,0.35159989997330643
0.17727854849428143,0.3505000171725073
0.1772785900678306,0.35050000040759427
0.1772786372049269,0.35049998038503344
0.18117854766962743,0.34880001941324096
0.18117859706426756,0.34879999733400885
0.1811786310421873,0.34879998142602836
0.18347855082040973,0.34770001979296544
0.1834786332336958,0.3476999794859619
0.18507854397980703,0.3469000241129062
0.18507864067384847,0.346899976387296
0.18897855737948369,0.345000016966602
0.1889785969423765,0.34499999732847325
0.1889786217294789,0.3449999845962085
0.19127855723390802,0.3438000182460716
0.19127858897864505,0.34380000137781075
0.1912786296251652,0.3437999789513951
0.19287858665847032,0.34290000312016095
0.1967785260611242,0.340700037312166
0.19677859242149334,0.3406999985973682
0.1967786553172878,0.34069995942796455
0.19817804678868914,0.3398003506249208
0.19817917674612734,0.3397997194205921
0.20067856530324393,0.33860001291317615
0.20067858387615845,0.3386000038674386
0.20067862692251237,0.3385999821964424
0.2045784833526467,0.3366000558220145
0.2045785923393376,0.3365999966722629
0.20457869391304537,0.336599935276855
0.20567787655786954,0.3359004554119669
0.20567860823753917,0.3359000303666444
0.20567937187965474,0.33589966585411457
0.20847854903033006,0.33470001850382514
0.2084786350379435,0.3346999807255446
0.21247848533075103,0.33290004809378115
0.21247859124159224,0.33289999755059385
0.21247869413444032,0.33289994266492784
0.21407795573224536,0.33200035801616257
0.21407927224762577,0.33199973389680515
0.21637854620746372,0.3311000179994772
0.21637859129548057,0.33109999986349437
0.2163786382029394,0.3310999799500024
0.22027852954903632,0.32940002731196016
0.2202785910874529,0.3293999995249743
0.2202786540608498,0.3293999690723849
0.22287814056318583,0.32810022582121684
0.2228790634962252,0.3280998187345938
0.22417856079891701,0.32760001207971234
0.2241785782837889,0.3276000052253092
0.2280785037302339,0.32600003629774654
0.22807858861574604,0.32599999964569704
0.22807868052914623,0.32599995583823665
0.2316779273140417,0.32420033244578894
0.23167929742581808,0.3241997649269092
0.23197842931513138,0.3241000542971381
0.2319785893840057,0.32409999503572073
0.2319787472206294,0.32409992447989
0.23587853944647375,0.32220002570319656
0.23587859395739696,0.3221999983855752
0.23587864175937048,0.3221999730993163
0.23937843731288166,0.32030008408455307
0.2393787498395587,0.3202999211830304
0.23977855386398564,0.320100019170817
0.23977859784225208,0.3200999967292629
0.23977862421191135,0.32009998276577456
0.2436785262055582,0.31800003553842626
0.24367859078703755,0.3179999995604644
0.2436786569008063,0.3179999601873755
0.24627833506608546,0.3164001582395114
0.24627885804100896,0.3163998568577989
0.24757859220385753,0.31570000000088044
0.251478498834232,0.3136000502768327
0.251478592791655,0.3135999971995106
0.25147867961364595,0.3135999434416094
0.2531781058169221,0.31250031472184253
0.2531791103710827,0.31249974091726845
0.2553785329582444,0.31140002962368757
0.2553785934400457,0.3113999984191343
0.2553786482986665,0.3113999683576551
0.25927850810191577,0.30920004744300167
0.2592785900367518,0.30919999920807234
0.25927867373855445,0.30919994564442116
0.26017805035938246,0.30860036123053586
0.260179174669226,0.30859970876819676
0.2631785558402809,0.30710001818266935
0.2631785939227374,0.30709999876994654
0.26317862615736104,0.3070999817182247
0.26707845269453406,0.3050000751212854
0.26707873392447407,0.3049999291405727
0.2676783001228722,0.30470014604137374
0.267678892825683,0.3046998724643532
0.27097852914931253,0.30330002675129825
0.2709785924901593,0.3032999988950744
0.2709786531330197,0.30329997031744343
0.27487856796897303,0.30140001180762005
0.27487861631567867,0.30139998794497047
0.27607817412800023,0.30080020903880966
0.2760790272583936,0.30079982908660613
0.27887854779073457,0.2997000174489008
0.2788785914646722,0.29969999982964796
0.2788786365120081,0.29969998068707504
0.28277850696094153,0.29800003715805273
0.28277859070276196,0.29799999886939377
0.2827786753428948,0.29799995645186106
0.28487829425691324,0.2969001560683276
0.2848788995617226,0.29689986339738805
0.2866783481684789,0.29610010846105184
0.2866788414556643,0.2960999041348095
0.2905784416910611,0.29460005789042615
0.2905785914446309,0.29459999492744166
0.29057873324145217,0.29459992478082997
0.2935785526528655,0.2930000210947429
0.29357863138749246,0.2929999782321945
0.29447853205064445,0.2925000334193323
0.29447865279155566,0.29249996737673534
0.29837852260965225,0.29040003747468335
0.298378591801243,0.2903999988576285
0.29837865922046797,0.2903999585144095
0.300478512952209,0.289100049061427
0.30047859151708456,0.28909999846752105
0.3004786675371356,0.2890999455935237
0.3022784332653473,0.2878001147898152
0.30227875533248805,0.2877998912484655
0.30617848472466275,0.28520007165368233
0.30617848698685113,0.2852000700634874
0.30617858027294115,0.2851999936622298
0.3061785921732915,0.2851998726823665
0.3061785922043834,0.28519987141791175
0.3061785922043834,0.28510548054834145
0.30617864089503455,0.2851044724622129
0.30617878651368413,0.28510347376124107
0.3061790277046405,0.28510249374320823
0.3061793622224458,0.2851015415319606
0.3061797869527808,0.2851006259924668
0.30618029794145873,0.28509975564828594
0.3061808904312384,0.28509893860221436
0.30618155890611354,0.28509818246084956
0.3061822971426659,0.28509749426377395
0.3061830982680048,0.28509688041801684
0.31007855400614165,0.28240002644546053
0.3100785867824032,0.2824000033208276
0.31007863444268335,0.2823999683217751
0.3116783176385553,0.28120020592487116
0.3116788796775708,0.2811998125180282
0.3139785212176543,0.27970004629623463
0.31397858971891784,0.2797000000223532
0.31397866164171145,0.279699947922504
0.3171780712310959,0.2773003907304657
0.31717915761780074,0.27729967690719903
0.31787856704667045,0.2769000143764163
0.31787861744035034,0.2768999857649104
0.32177849298028777,0.27470005597315084
0.32177859242607615,0.2746999969841878
0.3217786847526275,0.27469993667804465
0.3236781722930805,0.273400287308261
0.323679038016715,0.2733997548038089
0.32567845933611506,0.27230007307813886
0.3256787271341038,0.2722999308058826
0.32957845942594394,0.27030006809211843
0.3295785899712305,0.2702999963708158
0.32957871643453845,0.27029991718043184
0.3307781145690246,0.26950031842410777
0.33077910181553694,0.2694997357577876
0.333478545352167,0.26810002429434976
0.3374784712549142,0.26600006349906663
0.33747859019039733,0.2659999970393918
0.33747870604850705,0.26599992410445283
0.3380781029701572,0.265600326156686
0.33807911490828174,0.2655997307289045
0.3413784882564925,0.26390005354952323
0.34137869732225296,0.2638999487893554
0.34527848882772794,0.26200005036361124
0.345278593005479,0.26199999674512026
0.34527868887244834,0.26199994199972726
0.34577855377444455,0.2617000230585295
0.34577859287210416,0.26169999914193076
0.34577862897258255,0.26169997620935637
0.34917854992622716,0.25950002735699806
0.34917855030637285,0.25950002708098374
0.35177845710478256,0.257800088334879
0.3517785897844012,0.25779999561540307
0.3517787149054582,0.2577998961764774
0.35307854541438816,0.2567000395919983
0.3530785881788119,0.25670000253807473
0.3530786404442019,0.25669995497660403
0.3560784993411795,0.25390008667275826
0.3560786871443241,0.2538999156093907
0.3569785675097424,0.2531000219512411
0.35697861661906083,0.2530999777400003
0.36037854747609127,0.2500000407821197
0.36037859204863126,0.2499999991876536
0.3603786346866875,0.24999995751811016
0.36087853861025326,0.2495000535945444
0.36087864656892704,0.24949994718915183
0.3643781136118523,0.24610046491888157
0.3643791259901097,0.24609959966120534
0.3647785607662174,0.2458000235791245
0.3647785960798813,0.24579999667692726
0.36477861897484243,0.24579997872139975
0.36867857123068637,0.2427000166718828
0.36867858673261955,0.24270000421971602
0.368678618092143,0.24269997842733548
0.36927832716640385,0.24220022086545134
0.36927887121926667,0.24219979708059414
0.37257846370713216,0.23980009345305564
0.3725787234799041,0.23979991049449167
0.3747784879979438,0.23830007105037374
0.37477869809276,0.23829993148453568
0.376478525393225,0.2372000432312936
0.37647859181786975,0.23719999880245307
0.37647865597532937,0.23719995301138724
0.3802785129750469,0.23440005838001643
0.3802786617752784,0.23439993042951918
0.38037785982233513,0.23430073238246252
0.3803786246353137,0.2343000395605953
0.38037945399521383,0.23429942547331495
0.3842785922039382,0.23170000000083205
0.38607852315229646,0.2305000460352599
0.38607859229299524,0.2304999983396776
0.38607865739161623,0.23049995033403226
0.38817856698725234,0.22890001921354755
0.38817856718548616,0.2289000190455324
0.39117845542766444,0.2266001048626385
0.3911785894447969,0.2265999949202107
0.3911787131708168,0.22659987903398088
0.3920785315824431,0.22570006062235454
0.39207865381124246,0.22569994038088287
0.395178521130835,0.2227000687812772
0.3951785917652044,0.22269999779021987
0.39517865705429933,0.22269992704422484
0.39597817065199886,0.22180047424681285
0.39597906799114835,0.2217995801885999
0.399378530257176,0.21880005465975197
0.39937859278814924,0.21879999770366654
0.3993786492073863,0.21879994299741135
0.3998784402886643,0.2183001519161333
0.39987875022920083,0.21829985445126454
0.403677505319585,0.21480100107854225
0.4036782550884732,0.21480037269602295
0.4036790602835359,0.2147998171072476
0.40367991386177077,0.21479933917192434
0.40387849256531544,0.21470004982015203
0.40387858853582953,0.21469999123341163
0.4038786742759238,0.2146999283900926
0.40387867593273896,0.21469992700650395
0.40777848820250645,0.21130009066875793
0.40777867498321874,0.211299889628553
0.4080780559994189,0.21090071494028606
0.4080786206328337,0.21090002537714034
0.4080792419172641,0.21089938638271039
0.4116785653376799,0.2075000253745399
0.41167859145497104,0.20750000035671187
0.411678618890175,0.20749997331462267
0.41217829915936294,0.20700029304543466
0.4121789075147945,0.20699973105922836
0.41557851353873654,0.20410006709763084
0.41557859057366237,0.20409999871511111
0.4155786655443876,0.20409992666041005
0.4165783186404048,0.20310027356439286
0.41657888522888914,0.20309974739312572
0.41947855404259105,0.20060003289855513
0.41947859004245935,0.20060000125456057
0.4194786308261558,0.20059996395344712
0.42097850254582014,0.19920008368176031
0.42097859121083736,0.19919999694976992
0.42097867269314565,0.19919990945052268
0.42337856483911007,0.19650003078631276
0.4233785912669311,0.19650000057923064
0.42337861924539294,0.19649996755115068
0.42437851886653893,0.19530008800577547
0.4243785196783941,0.1953000869869827
0.42437858216488733,0.19529999708688014
0.424378640987099,0.195299894304336
0.42617852373117604,0.19140014835883562
0.42617866527792003,0.19139985385316294
0.42727853781797237,0.1892001087730582
0.42727864910478525,0.18919989252171157
0.4281785762397683,0.18750003015563252
0.4281786077739636,0.1874999696395602
0.43017815702643303,0.18360084859724485
0.4301786288519541,0.18360002322124236
0.430179173670168,0.18359924409482023
0.43117855139278255,0.1823000530554213
0.4311785931457764,0.1822999973146874
0.43117862875365487,0.18229994720692028
0.43297798206902877,0.1797008813069358
0.4329786338293199,0.17970003560995582
0.43297936840624995,0.17969926076055573
0.4350785673715242,0.17770002365077073
0.43507859551336736,0.17769999649490922
0.43507861304640594,0.1776999791583917
0.4369785922040906,0.1758000000007071
0.4389785693769763,0.1738000228278213
0.4389785877789601,0.17380000419725025
0.4389786185972321,0.17379997214128048
0.44077857166187984,0.1719000216841523
0.44077858753997384,0.17190000473105976
0.4428784319951768,0.16960017546761413
0.4428787602159349,0.16959983198886272
0.4444785538320362,0.16800003837276145
0.4444785915432046,0.1679999998707871
0.4444786291917555,0.16799995979672472
0.4467785758359184,0.1655000177921999
0.446778608654379,0.1654999822850129
0.4480785196174038,0.16410007817098618
0.44807859144135614,0.16409999758672894
0.4480786573936514,0.16409991726012194
0.4506785034089326,0.16080011270226494
0.45067868405723954,0.1607998897769347
0.4511785628223877,0.16020003525875692
0.4511785913494188,0.16020000040898086
0.45117862084165317,0.1601999630490264
0.45427818771339284,0.156200521924201
0.4542790591179074,0.15619953308689027
0.45457850910347986,0.1559000831013178
0.4545786592866037,0.155899903401916
0.4570785810522042,0.15230001605945118
0.4570786034161565,0.15229998398349648
0.45847832459674626,0.1503003822969397
0.4584788927915026,0.15029964305316085
0.4600785020843466,0.1484001070179087
0.46007868515400546,0.14839989543205542
0.46247852051114346,0.14570008065527518
0.462478589443271,0.14569999980730025
0.4624786579101442,0.14569991239265237
0.46337834267005956,0.14450033271276524
0.4633788673660924,0.1444996881504413
0.4663785507374132,0.14110004699627776
0.4663785911095311,0.1411000001207284
0.4663786318539407,0.14109995043840423
0.4667784540780698,0.1406001726582429
0.4667787375030617,0.1405998333342438
0.47017835708111977,0.1367002697005889
0.4701788452069434,0.1366997469978542
0.47027850637656676,0.1366000858282309
0.470278506642558,0.13660008554959827
0.47027866064522234,0.136599899971391
0.4728785046396412,0.132800127979548
0.4728786476060013,0.13279985510364573
0.4741785636167704,0.12940007476778775
0.4741786219327763,0.12939992567921024
0.4743785328443147,0.1289001484003645
0.4743786560707105,0.1288998534833406
0.476078569354017,0.12500005242163748
0.4760785914678486,0.12500000013654983
0.47607861287806486,0.124999946248614
0.47757841093797726,0.12110047129284182
0.4775788180246003,0.12109954835980245
0.47807856016568046,0.12010006407764215
0.4780786251175509,0.12009993636811966
0.4795781549934978,0.1172008452746222
0.4795786286203984,0.11720002324341526
0.4795791747800636,0.11719924750675492
0.48197839996976477,0.11410024830339097
0.4819787989875198,0.11409976367679135
0.4826784646624081,0.11330014576263323
0.4826786497389127,0.1132999164610875
0.48267867726916763,0.11329988560286267
0.48557857936162546,0.10940001727162632
0.4855786051177118,0.10939998278256229
0.4858784941656036,0.10900013071870657
0.4858786942778568,0.10899987240850914
0.4886785333462944,0.1055000735729621
0.4886785902097569,0.10549999980792103
0.4886786461676575,0.10549992150827567
0.48977857586455786,0.10390002376732961
0.4897786086746743,0.10389997632427045
0.49137852656903275,0.10160009435113021
0.491378526804183,0.10160009399673663
0.49137864033397977,0.10159989571942753
0.4931785237311761,0.09770014835883545
0.4931786652779201,0.09769985385316277
0.4936784974218285,0.09670018956534598
0.49367869458767144,0.09669981443054806
0.495278566030856,0.09380004743977609
0.4952786173892323,0.09379995202910595
0.49737856813710735,0.08980004584267727
0.4973786153591338,0.08979995369073548
0.49757846236397907,0.0894002596810449
0.4975787362491303,0.08939974792195862
0.49957856741398926,0.08590004338345548
0.5014785135489437,0.0825001407520999
0.5014786751611385,0.08249986173901844
0.5017785718197654,0.08200003397464034
0.5040785699929305,0.07810003766316538
0.5040785879838384,0.07810000656557478
0.5040786167410668,0.07809995470176094
0.5053785696653865,0.0757000416107093
0.5061785669291221,0.07420004739134452
0.5061785970951204,0.07419998940367017
0.5061786106199482,0.07419996219986057
0.508078503378456,0.07030018232713418
0.5080785743138482,0.07030001987757778
0.5080785852521239,0.07029999164886043
0.5080786139928343,0.0702998937351967
0.5080786140915063,0.07029989330037668
0.5088785867661698,0.06640002651139258
0.5088785977796676,0.06639997351750412
0.5092785518147472,0.06450019185087598
0.5092786397549467,0.06449980979786989
0.5097785542349726,0.06250015187776588
0.5097786347019133,0.06249984932707763
0.5108785837997254,0.05860002979847125
0.5108785918690221,0.05860000052700625
0.510878600042238,0.058599969432493314
0.5118784305715891,0.05470063036802424
0.511878830723839,0.05469939452772576
0.5131784226824319,0.051400430325143694
0.5131787990458029,0.05139958631739705
0.5134785744300853,0.05080003554883243
0.5134785909614289,0.050800001848309066
0.5134786097830658,0.050799961913074496
0.5152785685623336,0.04690005122466091
0.515278591707559,0.04689999962086453
0.5152786135609283,0.04689994794361891
0.5168784853459101,0.04300026046772568
0.5168785549745248,0.043000059683734146
0.5168786205521553,0.04299989677071781
0.5168786324266043,0.042999859222367216
0.5170783617726399,0.042300806511242524
0.5170786236487945,0.042300011775799576
0.5170789482126621,0.04229924051589496
0.5185785460539123,0.03910009845456127
0.5185786218707086,0.039099894819530905
0.5196785829141594,0.03520003293820553
0.5207785825779716,0.031200035005261847
0.5207785884969302,0.03120001288224521
0.5209785445361238,0.03040019067316098
0.5209786470036899,0.03039981124697498
0.5218785810564157,0.027300038398697456
0.5240785825876113,0.019500034095961797
0.5240785891532279,0.019500010199497632
0.5248784532638446,0.016400538394715017
0.5248787874411219,0.01639947936887884
0.5251785744915627,0.015600047234369833
0.5251785931425056,0.015599996000794262
0.5251786068653949,0.015599956017127669
0.5264785922043321,0.011700000000316228
0.5277785459591396,0.007800138735893865
0.527778607155536,0.007799854226312428
0.5281785922043781,0.003900000000102029
0.528578587546025,4.5419045008263636e-08
0.5288785807020225,-0.0031998773082675034
0.5288785894438311,-0.0032000021380701807
0.5288785922043834,-0.003200121222651743
0.5288785922043834,-0.003899332219933099
0.5288786771221708,-0.0039006623586783054
0.5293785840633887,-0.00779993650017797
0.5293785908909053,-0.007799995468821623
0.5293785974704672,-0.0078000684590512825
0.5296785890247675,-0.011699958664954227
0.5296785912451403,-0.01169999086567946
0.5298785853645207,-0.015599866622650407
0.5298786024474951,-0.015600133160411837
0.5301785922043805,-0.019499999999923304
0.5304785890264261,-0.023399958686515548
0.5304785912409792,-0.023399990800905768
0.5306785922044495,-0.02730000000126225
0.5308785912866224,-0.03119998210363582
0.5308785912907679,-0.03119998665391919
0.5310785918704299,-0.0351999933209069
0.5310785925469025,-0.03520000667909761
0.5312785905703568,-0.039099968136457365
0.531278591868292,-0.03909999687255342
0.5312785931026381,-0.03910003503192595
0.5313785913569903,-0.042999966951656574
0.5313785919776907,-0.04299999908439438
0.5313785922043833,-0.04300003397763202
0.5313785922043833,-0.04689986591945865
0.531378595641216,-0.04690013403646294
0.531478592204383,-0.050799999999974366
0.5315785888135639,-0.05469986775802691
0.5315785888578058,-0.0546999966760499
0.5315785818101384,-0.054700135125224265
0.5312785922043805,-0.058600000000076695
0.5306785922043805,-0.0664000000000767
0.530378597473641,-0.07029993149968855
0.530378590882358,-0.07030000461347857
0.53037858406865,-0.0703000634587838
0.5298785922043753,-0.07420000000012716
0.5293785922043752,-0.07810000000012716
0.5288786771221708,-0.0819993376413217
0.5288785922043834,-0.0820006677800669
0.5288785922043834,-0.08209982886345292
0.5288785866107037,-0.08209999976273454
0.5288785698956583,-0.0821001695463761
0.5283785963180407,-0.08589996873626919
0.528378594680563,-0.08589998062638299
0.5277786147070006,-0.08979985373306447
0.5277785738485685,-0.08980014684658177
0.5272785942507402,-0.09379998362920827
0.5267785922043576,-0.09770000000026448
0.5262785969368361,-0.10159996308693257
0.5262785907758218,-0.10160000857429673
0.5262785878668759,-0.10160002819387463
0.5256785922043717,-0.10550000000015206
0.5250786007552989,-0.10939994441912569
0.5250785842515526,-0.10940005566988675
0.5248786088232593,-0.11079988366794008
0.5248785782032324,-0.11080011667631864
0.5245785972396295,-0.1132999580396753
0.5240786259555722,-0.11719973674079022
0.524078571847982,-0.11720026463325595
0.5234786024474951,-0.1249998668395881
0.5234785853644535,-0.12500013337866078
0.5232785956242066,-0.1288999333134716
0.523278587083032,-0.12890006657760636
0.5229786024474951,-0.1327998668395881
0.5229785853644534,-0.13280013337866078
0.5227785956242067,-0.1366999333134716
0.522778587083032,-0.13670006657760636
0.5224786024474951,-0.1405998668395881
0.5224785853644535,-0.14060013337866079
0.522278592204382,-0.1445000000000512
0.522078592204382,-0.1484000000000512
0.5218786059314234,-0.15229973232274405
0.5218785922043834,-0.1523002680290497
0.5218785922043834,-0.15619996513526793
0.5218785919428647,-0.15620000436481282
0.5218785914421994,-0.15620003048737274
0.5217785922881164,-0.1601999966506915
0.5216785990791786,-0.16409973188300145
0.5216785990791787,-0.1641002681170043
0.521778592204383,-0.16799999999997436
0.5218785887720618,-0.17189986613944624
0.5218785990622692,-0.1719001337287476
0.5220785905746096,-0.17579996821938695
0.5220785918617565,-0.17579999670659868
0.522078593104767,-0.1758000351149493
0.5221785887720618,-0.17969986613944625
0.5221785990622692,-0.1797001337287476
0.5223785785490694,-0.18359973372135385
0.5223786194081815,-0.1836002652369813
0.52277858941342,-0.18749997278805597
0.5227785909190479,-0.18749998826506864
0.5227785952076415,-0.18750003904231582
0.5230785820013434,-0.19139986736044112
0.5230786057774138,-0.1914001323369959
0.5234785894134201,-0.19529997278805597
0.5234785909190479,-0.19529998826506864
0.5234785952076415,-0.19530003904231583
0.5237785922043805,-0.1991999999999233
0.5240785820013434,-0.20309986736044114
0.5240786057774138,-0.20310013233699592
0.5244785922043782,-0.20699999999989796
0.5248785785675574,-0.21089986704089483
0.5248785887947278,-0.21090000020223118
0.5248785922043834,-0.21090013362863588
0.5248785922043834,-0.21159934878389047
0.524878672977793,-0.21160064618721428
0.5252785839437725,-0.21479993391505062
0.5252785917800364,-0.2148000038273819
0.5252785969036097,-0.2148000626563129
0.5255785895133409,-0.21879996411939592
0.5255785908973942,-0.21879998444771132
0.5257785922044519,-0.22270000000130974
0.525978592204382,-0.2265999999999488
0.5261785870833002,-0.23049990013885333
0.5261785902591032,-0.23049999898174023
0.526178589614576,-0.23050010100250218
0.526078592204383,-0.23440000000002564
0.5259785956412161,-0.23829986596353708
0.5259785922043834,-0.23830013408054138
0.5259785922043834,-0.24609986591945865
0.5259785956412161,-0.24610013403646294
0.526078591356519,-0.2499999669332783
0.5260785919781715,-0.2499999991211607
0.5260785922043834,-0.2500000339592437
0.5260785922043834,-0.2538998659194587
0.5260785956412161,-0.25390013403646294
0.5261785895070158,-0.2577998948026543
0.526178578869371,-0.2578001040131601
0.5256786104204475,-0.2616998579147639
0.5256785886577343,-0.26169999728673826
0.5256785579779206,-0.2617001411842788
0.5248786818081854,-0.2649996303844362
0.5248785296798477,-0.26500037514729696
0.5247786012825956,-0.2655999455308102
0.5247785893179621,-0.2656000129228291
0.5247785837672584,-0.26560004113108554
0.5239785922043629,-0.26950000000020097
0.5231786050665403,-0.27339993729708567
0.5231785778113875,-0.27340006236976283
0.5213786017652988,-0.2811999585694804
0.5213785829805563,-0.2812000415073317
0.520978597658816,-0.2829999754551627
0.5204785995621637,-0.28519996762587063
0.5204785932707781,-0.2851999945169184
0.5204785825721612,-0.2852000375657931
0.5194786151129184,-0.2890999106568401
0.5194785907880425,-0.28909999901708844
0.5194785628657129,-0.2891000880161738
0.5181786261052382,-0.29299989829759765
0.5181785425268942,-0.2930000948390888
0.5170786379880592,-0.29509991259504675
0.5170785480775003,-0.2951000882540021
0.5161786163162879,-0.29689995177642686
0.5161785685906778,-0.2969000484704683
0.5142786040110086,-0.3007999757655787
0.5142785801483505,-0.3008000241123017
0.513178647885134,-0.30299988863873467
0.5131785391899268,-0.3030001126559436
0.5123786562950571,-0.30469986380754216
0.5123785320588913,-0.30470013798104356
0.510678695327716,-0.30859976342315126
0.5106785008732538,-0.3086002413753109
0.5092786393685508,-0.31229987535202614
0.5092785890871896,-0.31229999865184505
0.5092785326094625,-0.31230011919007755
0.5091789793553656,-0.31249922569827165
0.5091786254013935,-0.3125000133010397
0.5091783376153523,-0.31250082741450175
0.5079786013799905,-0.31639997017942717
0.5079785915480366,-0.3164000014679789
0.5079785828431694,-0.31640002808380413
0.5066786336061888,-0.32029987579474595
0.5066785887418424,-0.32029999993976666
0.5066785391403905,-0.32030011837373645
0.5053786153557127,-0.32319994835494076
0.5053785904921075,-0.323200002249743
0.5053785681302685,-0.3232000481484659
0.5048786488077569,-0.3241998867934888
0.5048785911166659,-0.32419999551622136
0.5048785452067515,-0.3242000726482948
0.5023785999198734,-0.3280999879641265
0.5023785994945809,-0.3280999885593664
0.501478612409202,-0.3294999685705737
0.5014785880673792,-0.32950000584745226
0.50147857521945,-0.329500024978151
0.4997786981263538,-0.33199984423270446
0.4997784919592607,-0.33200015948116535
0.49757864933881046,-0.3354999091046089
0.49757859071664057,-0.33549999825194154
0.49757852742848957,-0.33550008636819195
0.4972788806201329,-0.3358996154460008
0.4972783402741402,-0.33590040938692833
0.4948786230013515,-0.3397999499552099
0.4948785619713412,-0.3398000503886806
0.49247866435866794,-0.34379987974313614
0.49247852329989833,-0.3438001221491226
0.4902786209468748,-0.34769994904766427
0.49027859197103824,-0.34769999909733124
0.4902785608505096,-0.3477000501664849
0.4897786190330273,-0.3484999570744567
0.4897785891131723,-0.3485000039309817
0.4897785666071937,-0.34850003778663446
0.4876786254858543,-0.35159995087051654
0.48767859569111566,-0.35159999379614904
0.48767855235308827,-0.3516000531353936
0.4858786259451437,-0.3539999550126531
0.48587855894888704,-0.3540000453487316
0.48477865134751863,-0.3554999193505975
0.4847786511440737,-0.3554999196171795
0.48477852151739037,-0.35550007068740724
0.48197859220409056,-0.3583000000007071
0.4780786323229824,-0.36219995988181525
0.47807859188693386,-0.3621999994499281
0.4780785502684371,-0.3622000384417241
0.4768787597473744,-0.36329984641936486
0.47687843149005754,-0.36330016071474014
0.47417859220409053,-0.3660000000007071
0.4729788469476701,-0.36719974525712756
0.47297835559110835,-0.3672002716674681
0.4702786516704926,-0.3702999317244714
0.4702785903749801,-0.3702999996885564
0.47027852890246863,-0.37030006330232906
0.4694793917256922,-0.37109920047910544
0.4694786396726774,-0.3711000382078544
0.46947798200682983,-0.37110095190847664
0.4669786175530512,-0.37499996045637135
0.46697856614921784,-0.3750000390830512
0.4663785922042155,-0.37590000000055473
0.4643786601889968,-0.37889989802338275
0.4643785266275453,-0.37890010354266607
0.4624786084446459,-0.3818999743577704
0.4624785923654173,-0.3818999994230173
0.462478575050075,-0.3819000257317655
0.46187865343418827,-0.38279990815559556
0.46187858909897617,-0.38280000038035317
0.46187852484787717,-0.3828000847391794
0.4587786774412045,-0.38669989276692907
0.4587785805726234,-0.38669999160228263
0.45877848141459876,-0.3867000737457296
0.4587784784318126,-0.3867000758489158
0.4584792172723051,-0.3868995832885874
0.4584780331004586,-0.38690050176037877
0.45457880244991195,-0.39039981131856166
0.45457839244887976,-0.3904001997559179
0.4543786594704719,-0.39059993273432575
0.45437859024038046,-0.39059999949073954
0.45437852107695564,-0.39060006151607046
0.45067864195650376,-0.3937999569715964
0.45067859509739044,-0.3937999964792561
0.4506785367523294,-0.3938000431298645
0.44977873132109225,-0.3944998917986045
0.44977845681108913,-0.3945001128282137
0.447550309353992,-0.39635690237579463
0.44754975019076576,-0.39635740342094605
0.4467786264006739,-0.39709996707066414
0.4467785574153065,-0.397100032304579
0.4453786558818675,-0.3983999408713437
0.44537852951744394,-0.3984000601798881
0.44287879928937485,-0.4007998011988344
0.4428783963341919,-0.40080020986131365
0.44147873307184937,-0.4022998490709664
0.44147845740175684,-0.4023001563714183
0.43897865497420097,-0.4051999271873832
0.4389785916338498,-0.40519999798804324
0.4389785234580705,-0.40520006874672715
0.4379787154421613,-0.4061998767626363
0.4379784731401071,-0.4062001272760005
0.43507868308541475,-0.4092999028517062
0.43507850382292673,-0.409300099429519
0.4342786149166763,-0.4101999744490507
0.43427859443551964,-0.4101999971892433
0.4342785663454978,-0.41020002752759693
0.43117880504121675,-0.41349977343215416
0.4311783931974663,-0.41350023880866266
0.43067868043915214,-0.4140998941186396
0.4306785898459597,-0.4140999971827759
0.4306784929690279,-0.41410009631709166
0.42727898882437587,-0.4173996150457244
0.4272782383622365,-0.41740042461093835
0.4267786708732111,-0.4179999055977689
0.4267786696780533,-0.41799990696530903
0.42677849861218453,-0.41800007703003167
0.4267784974577687,-0.4180000780270958
0.4233786154945583,-0.420799980820328
0.42337859185001664,-0.42080000006446877
0.4233785687276276,-0.42080001844650855
0.4219786362268431,-0.4218999654114106
0.4219785900345366,-0.4219000009122699
0.4219785486211151,-0.42190003138046545
0.41947860374791635,-0.42369999168916855
0.41947858068271354,-0.4237000083437888
0.41657862612800156,-0.4257999754351319
0.4165785578908266,-0.4258000240200105
0.4155786162110827,-0.42649998319583116
0.41557859277986336,-0.4264999994028277
0.41557856714480657,-0.4265000167069198
0.41167859220393815,-0.42910000000083204
0.41077869109170434,-0.42969993407565465
0.4107784948396348,-0.42970006815584477
0.4077786685602611,-0.43179994655140636
0.4077785891823838,-0.4318000000339627
0.40777851447095487,-0.4318000466406233
0.4047794297772293,-0.43359949745685866
0.4047786191439139,-0.43360003667690206
0.4047778621570769,-0.4336006489313882
0.40387863324896467,-0.4343999635163769
0.40387859251459735,-0.43439999896609033
0.40387854894823344,-0.4344000352883866
0.40007870431671977,-0.437499908540411
0.4000784629029302,-0.4375000646513447
0.3998794933479461,-0.4375995494288367
0.39987861790504364,-0.43760004102471056
0.3998777936275965,-0.43760061429032854
0.3959788864316202,-0.44059977367184877
0.39597831476042455,-0.4406002466173014
0.3950786218794105,-0.4413999736226472
0.39507859503287435,-0.4413999971238314
0.3950785586133296,-0.4414000279930133
0.39207868900437604,-0.4438999193338079
0.3920784973749982,-0.44390008297616584
0.39047864752890027,-0.44529995159150154
0.39047858867659135,-0.4453000016443522
0.3904785372770412,-0.44530004298710285
0.3881786452392447,-0.4470999584949436
0.38817859545986305,-0.44709999642939097
0.388178533146765,-0.4471000413408536
0.38517870363728346,-0.44919992199749065
0.38517858945861666,-0.4491999975763101
0.3851784742107502,-0.4492000655526069
0.38427870157845617,-0.44969993923721463
0.3842785916748028,-0.4496999968986617
0.3842784766809768,-0.4497000503570117
0.3803786222693059,-0.45139998689543237
0.38037860623209974,-0.451399993766655
0.376478952028268,-0.4529998523806154
0.376478244334563,-0.45300017393552827
0.3762787113934406,-0.4530999404060895
0.37627859085527365,-0.45309999688378655
0.37627846755538563,-0.4531000471651765
0.37257861883628934,-0.4544999899237535
0.37257856562645875,-0.4545000102229656
0.36867866188998394,-0.4559999731985328
0.3686785870125539,-0.45600000077711467
0.36867852605148543,-0.45600002134037265
0.3655788248344087,-0.4569999249587845
0.36557836333228766,-0.4570000858277289
0.3647786642999264,-0.45729997296486435
0.3647785952417827,-0.45729999770828894
0.3647785151537141,-0.4573000237086368
0.3608785922036776,-0.4585000000009558
0.356978623314566,-0.4596999904283747
0.3569785888763071,-0.4597000007905805
0.35697856416233414,-0.45970000791005294
0.3530787598825759,-0.46079995270690777
0.35307859043812445,-0.4607999944604476
0.3530784203091377,-0.46080002455733093
0.35237927802527247,-0.46089990202645453
0.35237792529392414,-0.4609001875693242
0.3491785959413061,-0.46179999894974805
0.34527862219175953,-0.46289999154277905
0.34527859234934866,-0.4628999997682577
0.3452785618270215,-0.4629000077898431
0.3413786235968138,-0.46389999195143483
0.3413785607130872,-0.46390000766083095
0.3376797406589371,-0.46479972064697556
0.3376786150995527,-0.4648000625052643
0.337677535042246,-0.46480052858168674
0.33747869333524133,-0.4648999494351891
0.33747848382359075,-0.46490003251498185
0.33347863364932273,-0.4660999875672623
0.3334785505579449,-0.46610001174718835
0.3295786221917595,-0.4671999915427791
0.3295785923493486,-0.4671999997682577
0.32957856182702144,-0.4672000077898431
0.32567887028234455,-0.46819992869873467
0.32567831845439976,-0.4682000864480962
0.32377866690686646,-0.4687999764104751
0.323778594354211,-0.46879999813226864
0.3237785137019763,-0.46880001962638257
0.3217787440811461,-0.46929996203159013
0.3217784415304578,-0.46930004249853086
0.3178786221917595,-0.47039999154277906
0.3178785923493486,-0.4703999997682577
0.31787856182702146,-0.4704000077898431
0.3139786537306936,-0.47139998422479895
0.31397859229027664,-0.47139999918594955
0.3139785297195338,-0.47140001281822075
0.31007894393078267,-0.47219992785181075
0.3100782462517108,-0.4722000960987247
0.3082786357243373,-0.472699987911884
0.3082785988196016,-0.47269999782069655
0.30827854150116407,-0.472700012072985
0.30617863444895616,-0.4731999899425583
0.30617858755949323,-0.47320000069611223
0.3061785542522829,-0.47320000778586196
0.3022787176145385,-0.47399997427565566
0.30227846745984177,-0.4740000287879974
0.2983786552946946,-0.4748999854414929
0.2983785912298501,-0.47489999939265215
0.2983785292914927,-0.4749000112928938
0.2944794457299242,-0.4755998468039446
0.294478601439417,-0.47560003467583856
0.29447777555730836,-0.4756002916603745
0.2916786862742457,-0.47659996640432534
0.2916785925649086,-0.4765999978673536
0.29167849488333136,-0.4766000265428689
0.2905786306758,-0.4768999895085593
0.2905785535759582,-0.47690000990550035
0.2866785922036318,-0.47790000000096866
0.28277859220363183,-0.47890000000096866
0.2788786300825886,-0.4798999902884156
0.2764786684326332,-0.48049998094371066
0.2764785907696495,-0.4804999991242913
0.2764785161669485,-0.48050001425784894
0.27487863205079227,-0.4807999925296283
0.2709785922027435,-0.4815000000011308
0.26707859220356006,-0.4822000000009843
0.2631787194902644,-0.4828999771546527
0.26317846552061785,-0.48290002598722914
0.2592786200621257,-0.48369999428640703
0.259278611872548,-0.4836999959199664
0.25547871144000933,-0.48439997803636087
0.25547847087218534,-0.484400000001
0.25537952348045223,-0.484400000001
0.25537859587266637,-0.48440004121298047
0.2553776755743554,-0.48440016452417484
0.25147859220356006,-0.48510000000098424
0.2475785922035601,-0.4858000000009843
0.2436787194902637,-0.4864999771546529
0.24367846552061723,-0.4865000259872293
0.23977859220358438,-0.4873000000009796
0.23587862613178473,-0.4880999930413487
0.23487862616465088,-0.4882999932087664
0.23487855828652218,-0.48830000701830284
0.23197860089147843,-0.4888999982034843
0.22807871761449974,-0.48969997427566364
0.22807846745984173,-0.48970002878799745
0.22417862232703645,-0.49059999304941404
0.22417859428963835,-0.4905999993452609
0.22417855978558252,-0.4906000066508261
0.22027870691721177,-0.49139997646997907
0.22027847804553138,-0.49140002609424904
0.21677869554118084,-0.4921999763809578
0.21677848936596666,-0.492200025710385
0.21637862276868533,-0.49229999235970534
0.2163785616851594,-0.492300007826218
0.21247862272186235,-0.49329999217578135
0.20847864748503522,-0.49429998618061516
0.20847858971507494,-0.4942999999561353
0.2084785387503872,-0.494300010965738
0.2045787176145385,-0.49509997427565566
0.20457846745984173,-0.4951000287879974
0.20067862701225267,-0.49599999196821026
0.2006785974640209,-0.4959999985747878
0.20067855183652875,-0.49600000807439076
0.20017945481070215,-0.49609982747955605
0.20017860245443106,-0.49610003547557496
0.20017777052757854,-0.49610031417123124
0.196778601839046,-0.4973999963168466
0.19677858257577358,-0.4974000037039983
0.19287862784284335,-0.49889998629358684
0.1928785847426074,-0.4989000025103828
0.1928785636334403,-0.4989000101387828
0.18977867989958108,-0.4999999688830555
0.18977850507536256,-0.5000000326740759
0.1889787417994446,-0.5002999439025451
0.18897844439115716,-0.5003000606419942
0.18507867331761127,-0.5018999667234489
0.18507859294046047,-0.5018999981351216
0.18507850775658014,-0.5019000281499886
0.18117883607013693,-0.5031999187121362
0.1811783526246778,-0.5032000931705696
0.17937875795122463,-0.5038999355435791
0.17937842874325316,-0.5039000700554295
0.1772786218771351,-0.5047999872837658
0.17727856260949967,-0.504800012900989
0.17337861949907304,-0.5064999881029697
0.17337857726425163,-0.5065000062275847
0.17027891338566745,-0.5077998653117395
0.17027828069259346,-0.507800155756513
0.16947863993579904,-0.5081999761349102
0.1694785447178741,-0.5082000243526671
0.1655786209292951,-0.5101999852698871
0.16557858861346494,-0.5102000015909715
0.16557856667563353,-0.510200012353248
0.1624786997593949,-0.5116999479578797
0.1624785923428804,-0.5116999969377235
0.16247847907681393,-0.5117000424235316
0.16167862678491934,-0.5119999870329921
0.1616785574428449,-0.5120000124792046
0.15777859220372129,-0.5134000000009412
0.153878664595376,-0.5147999740141934
0.15387858632798593,-0.5148000008175743
0.1538785240565395,-0.5148000201927004
0.15117898915105976,-0.5155998823869167
0.15117820579381874,-0.5156001486201348
0.1498786471847724,-0.5160999788543834
0.14987853676032517,-0.5161000199036988
0.14597859220372128,-0.5175000000009412
0.14207862590924886,-0.5188999879015211
0.14207860374367662,-0.5188999956874787
0.14027900495388146,-0.5194998624175547
0.1402781923027675,-0.5195001713870662
0.13817862187713512,-0.5203999872837658
0.13817856260949968,-0.5204000129009889
0.13427864184778193,-0.5220999783612248
0.1342785427865237,-0.5221000221534812
0.13137879376559466,-0.5233999096456218
0.13137839463614254,-0.5234000987847384
0.13037865182442168,-0.5238999701905989
0.1303785956159451,-0.5238999974049804
0.13037852725692212,-0.5239000283110868
0.12647859220378302,-0.5256000000009167
0.12257879490978076,-0.527299911641892
0.12257839341311183,-0.5273000968476549
0.11867864140990092,-0.5291999760287064
0.11867854250677799,-0.5292000229379962
0.114778852717115,-0.5309998797639945
0.11477864209319437,-0.5309999633291217
0.11477848438358923,-0.5310000350115993
0.11477845452469038,-0.5310000458939518
0.11417923664132734,-0.5311997851884062
0.11417798096288169,-0.5312002963601425
0.11087861952359243,-0.5327999867549494
0.11087859981892208,-0.5327999961678427
0.1069785922031633,-0.5346000000012029
0.10567863129150579,-0.5351999819604295
0.1056785902535793,-0.5352000004927996
0.10567855438202887,-0.5352000160024281
0.10307864433927477,-0.5362999779435933
0.10307854031008035,-0.5363000226212487
0.09917868184931117,-0.5379999609246608
0.099178503304538,-0.5380000407464042
0.09677864983149195,-0.5390999735882169
0.09677859374838559,-0.5390999984749107
0.09677853146880526,-0.5391000242949083
0.09527874060374623,-0.5396999406409319
0.09527844568672232,-0.5397000638673277
0.09137861711547157,-0.5413999891419755
0.09137857751145732,-0.5414000061609291
0.08757883323601037,-0.5429998985136615
0.0875785968482835,-0.5429999848031768
0.08757859025487966,-0.5429999868361838
0.08757845837608638,-0.543000000001
0.08748048896329004,-0.543000000001
0.08747955203539629,-0.5430000420469724
0.08747862263982457,-0.5430001678468659
0.08747770824834174,-0.5430003763893269
0.08747681621209102,-0.5430006659978027
0.08347863928484849,-0.5444999823455187
0.0834785885121614,-0.5445000008304762
0.08347854806558742,-0.5445000147136527
0.0795787946342868,-0.5457999325240863
0.07957839269343044,-0.5458000756772586
0.07667868137616174,-0.5468999661769123
0.07667858708472661,-0.5468999999891355
0.07667850549476793,-0.5469000260136287
0.0756789716843437,-0.5471998861567559
0.07567822242205716,-0.5472001422246584
0.07177864718477246,-0.5486999788543833
0.0717785367603253,-0.5487000199036988
0.06787863327229222,-0.5500999852583773
0.06787855125956162,-0.5501000150856317
0.06597872724793102,-0.5507999502478114
0.0659784585795097,-0.5508000534506265
0.06397863498647664,-0.5515999828878397
0.06397854957346487,-0.5516000174902782
0.06007862451569705,-0.5531999867447471
0.06007855971765288,-0.5532000128243898
0.05628061229764691,-0.5546992025954447
0.05627963824083794,-0.554699645951745
0.05627871458481561,-0.5547001865172162
0.05627785099867157,-0.5547008186330664
0.05627705652266903,-0.5547015356821285
0.05617867581411146,-0.5547999163906862
0.056178673262933285,-0.554799918829044
0.056178498693114295,-0.5548000645816872
0.05617849410320767,-0.5548000679167225
0.05227860621051879,-0.5574999903039687
0.05067878381157769,-0.558599868270572
0.050678589598276216,-0.5585999895392584
0.050678479688807856,-0.5586000391365632
0.04837864115909647,-0.5593999829729847
0.04837854341951063,-0.559400017513222
0.044478625424119886,-0.5607999880756699
0.04447860520505036,-0.5607999951801307
0.040578592202584356,-0.5621000000013205
0.0393787557289745,-0.5624999454925238
0.039378430563245116,-0.5625000598677843
0.0366786307240562,-0.5634999857341505
0.036678587812375915,-0.5635000002583269
0.03667851946076379,-0.5635000223833908
0.03355915548310331,-0.5644598266842094
0.03355805195758357,-0.5644602354928497
0.032778626530221844,-0.56479998503811
0.0327785579853655,-0.5648000152091023
0.02917870772554656,-0.5663999486579108
0.02917859059658433,-0.5663999973603354
0.029178472789432246,-0.5664000398057045
0.028878775904208846,-0.5664999387674456
0.028878410895442366,-0.566500067991546
0.024878848345333045,-0.5679999039478368
0.024878341433033486,-0.5680001093112433
0.02097901573191587,-0.5696998153860895
0.020978186602127524,-0.5697002212381876
0.019879037239446527,-0.5702997572541956
0.019878172727897638,-0.5703002846452881
0.017078627675868954,-0.5721999759305934
0.014078794370143855,-0.5741998652233331
0.014078592240572788,-0.5741999871674146
0.014078587026397036,-0.574199989986447
0.014078475563641857,-0.5742000258628706
0.014078473201097523,-0.5742000264459769
0.013178643379939313,-0.5743999886284564
0.013178594601436468,-0.5743999989561573
0.013178538086817303,-0.5744000097142459
0.011228845537225505,-0.5747499545308392
0.011228341412882257,-0.5747500578757574
0.009278592203608287,-0.5752000000009745
0.005378634014662792,-0.5760999903522696
0.005378591433385935,-0.5760999998114409
0.0014787176136665803,-0.5768999742758344
0.0014784674598460716,-0.5769000287879964
-0.002421407796391712,-0.5778000000009744
-0.003721407796391712,-0.5781000000009744
-0.006321407796391712,-0.5787000000009744
-0.010221407796391711,-0.5796000000009744
-0.014121284446005048,-0.5804999715355006
-0.014121530421728779,-0.5805000314433688
-0.01802136345972664,-0.5814999886325991
-0.018021402974411942,-0.5814999983968345
-0.018021457469311646,-0.5815000107994354
-0.020320666943489486,-0.5819998389459957
-0.0203221176806088,-0.5820002662075651
-0.0219213332007043,-0.5825999720276009
-0.021921409809840985,-0.5825999994324251
-0.021921482294994722,-0.5826000229236242
-0.02582129156262304,-0.5837999642367405
-0.025821523167076737,-0.5838000384578741
-0.029721331563035046,-0.5850999745898602
-0.029721408921365714,-0.5850999990619773
-0.02972148465905122,-0.5851000204976842
-0.03272135716627961,-0.5858999864996117
-0.032721403214549506,-0.5858999982862897
-0.03272146369055653,-0.5859000124218999
-0.033621373912478214,-0.5860999924712158
-0.03362142606131774,-0.5861000036971847
-0.03752137386785475,-0.5868999930412743
-0.04152138253374978,-0.5876999949484463
-0.04152143303429057,-0.5877000051779795
-0.04542134445736346,-0.5884999870083535
-0.045421471437352756,-0.5885000114237123
-0.04932136515727045,-0.5891999923478
-0.049321407350675014,-0.5891999995607538
-0.05322123693738383,-0.5897999737149595
-0.053221376074663825,-0.5897999897241678
-0.05322151013228585,-0.589800000001
-0.05382109111741993,-0.589800000001
-0.05382172389575173,-0.5898000191585252
-0.05712135927376585,-0.589999997060223
-0.061021407797774,-0.5902000000010605
-0.0649213759606998,-0.5903999983683902
-0.0649214046138788,-0.590399999662732
-0.06492144285620936,-0.5904000008999643
-0.06882127393606283,-0.5904999965686785
-0.06882154152536417,-0.5905000068588858
-0.0727213759606998,-0.5906999983683902
-0.0727214046138788,-0.590699999662732
-0.07272144285620936,-0.5907000008999642
-0.07662127393606283,-0.5907999965686784
-0.07662154152536417,-0.5908000068588858
-0.0805213759606998,-0.5909999983683901
-0.0805214046138788,-0.590999999662732
-0.08052144285620937,-0.5910000008999642
-0.08832137474827315,-0.5911999991536069
-0.08832140688101095,-0.5911999997743073
-0.0883214417742486,-0.5912000000009999
-0.09222127371607522,-0.5912000000009999
-0.09222154183307951,-0.5912000034378326
-0.09612140444725706,-0.5912999999151194
-0.10012137728990642,-0.5913999992383325
-0.10012140347050025,-0.5913999997400132
-0.10012144264199753,-0.591400000001
-0.11182127371607521,-0.591400000001
-0.1118215418330795,-0.5914000034378327
-0.11572137474827314,-0.591499999153607
-0.11572140688101094,-0.5914999997743073
-0.11572144177424859,-0.591500000001
-0.15472137383737503,-0.591500000001
-0.15472140867543857,-0.5914999997747883
-0.15472144086335818,-0.5914999991531351
-0.15862127376015364,-0.5914000034378327
-0.15862154187715793,-0.591400000001
-0.1625213729318845,-0.591400000001
-0.1625214121614294,-0.5913999997394813
-0.16252143828398932,-0.591399999238816
-0.16652127710788397,-0.5913000032682186
-0.16652153852620352,-0.591300000001
-0.17042137383737502,-0.591300000001
-0.17042140867543856,-0.5912999997747883
-0.17042144086335817,-0.5912999991531351
-0.17432140779664224,-0.5912000000009996
-0.17822140779664222,-0.5911000000009996
-0.18212140779664224,-0.5910000000009996
-0.18602137268166907,-0.5909000009013835
-0.18602141109000925,-0.5908999996583735
-0.18602143957723247,-0.5908999983712261
-0.1899214077966678,-0.5907000000009986
-0.19772134111008818,-0.5903000034208233
-0.19772147437422294,-0.5902999948796487
-0.2016213603961859,-0.59000000364719
-0.20162145512310062,-0.5899999954937204
-0.20372131630931947,-0.5898000087140804
-0.20372140781873588,-0.5897999983734672
-0.20372149821797675,-0.5897999849307871
-0.20552129615500933,-0.5895000186079484
-0.20552140910503255,-0.5894999972613197
-0.20552151564320068,-0.5894999723480621
-0.20942116112443004,-0.588500063250311
-0.20942165725485054,-0.588499948830101
-0.2133213450937018,-0.5877000128631571
-0.21332147016637942,-0.5876999856080042
-0.217221322225699,-0.5868000197481611
-0.2172214137809456,-0.5867999969943823
-0.21722148563382998,-0.5867999766498799
-0.2202210430100582,-0.5859001094370115
-0.22022177957635244,-0.5858999173833054
-0.2211213680686465,-0.5857000088294623
-0.22112141999673254,-0.585699996865113
-0.22112143506065135,-0.5856999931850221
-0.22512131555273454,-0.5847000230620012
-0.22512150044493234,-0.5846999786206457
-0.2290213440065863,-0.5838000147218025
-0.22902141256904257,-0.5837999979931041
-0.22902146587590894,-0.5837999836197001
-0.23292136307747854,-0.5827000126141292
-0.23532129135234645,-0.5820000339639537
-0.23532152499936348,-0.581999968746969
-0.2368213592852691,-0.5816000129373943
-0.23682145643043015,-0.5815999875308238
-0.24072134800518613,-0.5806000153321684
-0.24072140687278507,-0.5805999994951881
-0.2407214675122933,-0.5805999816269919
-0.24462134831146912,-0.5794000183041687
-0.24462140646655756,-0.5793999996499115
-0.2446214674170654,-0.5793999784714567
-0.24822128585460002,-0.5781000440356803
-0.2482215307932586,-0.5780999590021734
-0.24852132334983007,-0.5780000281499829
-0.24852140853366103,-0.5779999981351337
-0.24852148891086123,-0.577999966723442
-0.2524213301952525,-0.576400031837538
-0.252421407555509,-0.5763999986407791
-0.25242148290097266,-0.5763999634118107
-0.25632117996880993,-0.5745001109941463
-0.2563216407331143,-0.5744999001711604
-0.2570213066017494,-0.5742000433703168
-0.25702140860347134,-0.5741999970902283
-0.2570215032725191,-0.5741999492795591
-0.26022129258295706,-0.5725000612083889
-0.2602214063721516,-0.5724999970688296
-0.26022151611664257,-0.5724999277878512
-0.26352086595261587,-0.5703003612305356
-0.2635219902624594,-0.5702997087681966
-0.26412132639360053,-0.5700000407026259
-0.26412140798944594,-0.5699999981140862
-0.264121485269201,-0.5699999543122007
-0.2680213594504926,-0.5677000285129775
-0.2680214555207171,-0.5676999704576853
-0.270121197825087,-0.5664001299835516
-0.2701216236692957,-0.5663998800718778
-0.2719213347383473,-0.5654000405890715
-0.2719214093259627,-0.5653999975776355
-0.2719214760065632,-0.5653999562768631
-0.27582118365951214,-0.5629001436788188
-0.2758216389537769,-0.5628998679113457
-0.2765212678707178,-0.5625000799588082
-0.27652155012034946,-0.5624999243916493
-0.27972134086852457,-0.5608000355566811
-0.2797214020898043,-0.56080000188647
-0.279721477492815,-0.5607999574090506
-0.28332135977528816,-0.5586000293475394
-0.28332141542759565,-0.5585999945098139
-0.28332144681365834,-0.5585999739898406
-0.2836208209033719,-0.5584003912633649
-0.28362204190725687,-0.5583996910754158
-0.28752136791303606,-0.5565000194315746
-0.28752140849441804,-0.5564999992334315
-0.28752144614991354,-0.5564999796964448
-0.2909213003183296,-0.554700056901401
-0.29092151656967624,-0.5546999456145881
-0.291521383931242,-0.5544000119338053
-0.2915214315399032,-0.5543999878250795
-0.29542137032028165,-0.5524000192197571
-0.2954214449594893,-0.5523999801809346
-0.2984213682460949,-0.5508000210947449
-0.2984214469807318,-0.5507999782321911
-0.2993211619564877,-0.5503001365789933
-0.2993216606213804,-0.5502998768300735
-0.3032213477147108,-0.5484000292717843
-0.3032214012230097,-0.5484000023522421
-0.3032214722669657,-0.5483999641842834
-0.3059212091151713,-0.5469001103797247
-0.3059216110860225,-0.5468998983564151
-0.307121383931242,-0.5463000119338053
-0.3071214315399032,-0.5462999878250795
-0.3110213388219989,-0.5443000353727226
-0.31102140592104527,-0.5442999996972235
-0.3110214758211935,-0.5442999598048207
-0.313221398863355,-0.5430000052799071
-0.313221416741436,-0.5429999947395018
-0.31492132612017887,-0.5420000480461237
-0.3149214903310874,-0.5419999534432416
-0.31882137484351103,-0.5398000185900794
-0.31882144047831795,-0.5397999809368318
-0.32002136356613975,-0.5391000258022691
-0.3227213117380859,-0.5375000569247361
-0.3227215050504629,-0.537499945140004
-0.32662118017839,-0.5353001284011734
-0.32662164154379636,-0.5352998831275281
-0.3268213459692471,-0.5352000309148027
-0.3268214080285482,-0.5351999988529784
-0.32682146726719075,-0.5351999662475807
-0.33052135058364485,-0.533100032473377
-0.3305213516122775,-0.5331000318121708
-0.3338211414145868,-0.5312001533726257
-0.3338216827273621,-0.5311998625357452
-0.33442137904111796,-0.5309000143788674
-0.3344213944039632,-0.5309000065790306
-0.3344214492395315,-0.5308999776857202
-0.3383213531777758,-0.5288000294112809
-0.33832140964352997,-0.5287999981371183
-0.33832145882439624,-0.5287999693844985
-0.3408213123890252,-0.527300057245721
-0.34082150440133174,-0.5272999447984573
-0.3422213766968037,-0.5265000177724733
-0.34222143865109045,-0.5264999818049326
-0.34612134641947234,-0.5242000361979382
-0.3461214058031331,-0.5242000000774536
-0.3461214685253174,-0.5241999595154012
-0.34732110804121424,-0.5234001998381367
-0.34732172059197153,-0.5233998212609489
-0.3501213688592395,-0.5218000222510815
-0.3501214014533602,-0.5218000032532834
-0.3501214519273487,-0.5217999725685603
-0.3538209965580052,-0.5195002556359899
-0.35382184089470325,-0.5194997834520746
-0.35402132639360057,-0.5194000407026259
-0.354021407989446,-0.5193999981140862
-0.354021485269201,-0.5193999543122008
-0.35792138323887984,-0.5171000144839287
-0.35792139884813984,-0.5171000051634097
-0.35792144073329835,-0.5170999794157531
-0.36032132716687343,-0.5156000503947686
-0.3603214893301841,-0.5155999510810256
-0.3618213826032406,-0.5147000151171919
-0.3618214328195965,-0.5146999846024173
-0.3657213664109102,-0.5123000254693011
-0.36572140936561864,-0.5122999984821969
-0.3657214464499154,-0.5122999742323359
-0.3666212932264823,-0.5117000763812914
-0.3666213980240236,-0.5116999893916188
-0.3666214931834636,-0.5116998918449408
-0.3696210278440783,-0.507900481274829
-0.36962184138087456,-0.5078995664171563
-0.36972134515698063,-0.5078000626410502
-0.3697214055462262,-0.5078000001706329
-0.3697214671023996,-0.5077999319743001
-0.3731211726743525,-0.5039002697005893
-0.37312166080017617,-0.5038997469978546
-0.37352133780195185,-0.5035000699960789
-0.3735214044890477,-0.503500000735669
-0.37352147403249997,-0.5034999227263394
-0.3765213862791319,-0.5000000251052688
-0.3765214116771916,-0.4999999950922549
-0.37652142477479095,-0.49999997925047707
-0.37742133196380506,-0.4989000926861265
-0.37742148573309403,-0.49889990907564624
-0.3798211463651393,-0.49610030500492674
-0.37982169185226883,-0.4960997159457619
-0.3813213676784318,-0.49460004011959896
-0.3813214072465446,-0.4945999996835504
-0.38132144623834063,-0.49459995806505364
-0.3835212542159814,-0.492200167543991
-0.38352156851135666,-0.4921998392866741
-0.3852213890572029,-0.4905000187408279
-0.3852214022151998,-0.4905000054487971
-0.38522143148111204,-0.49049997518911975
-0.38732122064071944,-0.488300196069531
-0.3873216048575564,-0.48829981388826565
-0.38912137960658433,-0.4866000266252948
-0.38912140966001074,-0.4865999978169527
-0.38912143319533976,-0.48659997460269094
-0.39132138239931064,-0.4844000253987201
-0.3913214056135616,-0.4844000018634021
-0.39132143442191364,-0.48439997180996536
-0.3930211419859203,-0.48260028144807593
-0.3930216936859483,-0.48259973897196423
-0.3953213209185961,-0.4805000793247641
-0.3953213212096322,-0.480500079046778
-0.39532147880872753,-0.48049990677922827
-0.3953214791283766,-0.480499906378715
-0.3969213762074357,-0.4784000414624499
-0.39692143979903355,-0.47839995885566416
-0.39832138491757896,-0.4766000294175344
-0.3983214099430965,-0.47659999676438625
-0.39832142757827976,-0.4765999730986262
-0.40082128162669606,-0.47320017159278
-0.4008215408485416,-0.47319983368669455
-0.4012213766851601,-0.4727000388909213
-0.40122143816337014,-0.4726999605248605
-0.4042212832828755,-0.4688001618695035
-0.404221538535217,-0.46879984311524153
-0.4047213566249539,-0.46820006140755727
-0.4047214075226228,-0.4681999983966864
-0.4047214545016946,-0.46819993648278185
-0.40722139074999625,-0.46480002318509167
-0.4072214056894523,-0.4648000026314199
-0.4072214262307259,-0.4647999736673019
-0.40862133491077424,-0.4628001041243757
-0.40862148319260416,-0.4627998976785598
-0.4100211705556775,-0.46090032197153163
-0.41002166893153785,-0.46089969708502276
-0.41252137858598265,-0.4580000338858669
-0.4125214032739277,-0.4580000047475219
-0.4125214398320518,-0.45799995995730675
-0.4133211450960817,-0.4570003283772694
-0.4133216960119049,-0.4569996937727152
-0.41652133672306785,-0.4536000755171046
-0.4165214043986945,-0.4536000006931899
-0.41652147429911324,-0.45359991687348
-0.4169210458936902,-0.45310045238025876
-0.4169218174445058,-0.453099590353525
-0.4204212771338412,-0.4496001306641896
-0.4204214018224972,-0.4495999968388812
-0.4204215195856274,-0.4495998509496523
-0.4207213496672958,-0.44920007750742774
-0.4207214072953165,-0.4491999976293273
-0.42072145918525994,-0.44919991983556934
-0.4232213754982731,-0.4453000503872688
-0.42322140794637764,-0.4452999984700265
-0.4232214370909824,-0.44529994940263656
-0.42432127260769187,-0.4434002335101384
-0.42432155484641154,-0.443399773771381
-0.42562138974163516,-0.4414000277787294
-0.42812079760031874,-0.43750095190807764
-0.42812145526605905,-0.43750003820766986
-0.4281222073189253,-0.43749920047910545
-0.42822131356201126,-0.4374000942360195
-0.4282213144900274,-0.4374000932594639
-0.42822147986658926,-0.4373998903282724
-0.4282214814247398,-0.4373998880870722
-0.43072082083090235,-0.43360089218970504
-0.43072144995459893,-0.433600034346903
-0.43072216295665144,-0.4335992448413793
-0.4321213497109323,-0.43220005808709844
-0.4321214051867945,-0.4322000008406198
-0.4321214636506457,-0.4321999365310261
-0.43432118748425147,-0.4297002503564741
-0.4343216436107073,-0.4296997641873235
-0.4360213650863281,-0.42800004271170267
-0.43602140475808515,-0.42800000211285105
-0.4360214508678079,-0.42799995262317614
-0.43802138559423814,-0.42580002442410286
-0.43802140726946764,-0.42580000027691567
-0.43802142973559344,-0.42579997459850405
-0.43992126164806045,-0.4236001692261739
-0.4399215610447981,-0.4235998371752661
-0.4415213822351862,-0.42190002716047875
-0.44152140345854457,-0.42190000428598196
-0.4415214365447957,-0.4218999675035676
-0.44382119583692864,-0.419300239608113
-0.44382163400404107,-0.4192997737939897
-0.44512129842697923,-0.41800010937105153
-0.4451214889069303,-0.4179998681976481
-0.44752134790546033,-0.41410009732503683
-0.44752140480886426,-0.4141000001632138
-0.44752145961709466,-0.4140998963612799
-0.44772122814539,-0.41370035930468924
-0.4477216144778049,-0.4136996555332964
-0.44982136429767283,-0.4102000725001832
-0.44982140562653117,-0.4102000010246647
-0.44982144735777757,-0.41019992307770686
-0.45162135115119145,-0.4067001101460686
-0.45162140537939516,-0.4066999982652059
-0.45162145358342065,-0.40669988553568226
-0.4518212263550108,-0.4062004536067069
-0.45182163073053644,-0.4061995652810477
-0.453821341560387,-0.402300129162839
-0.4538214775932533,-0.40229987272585965
-0.4555212644295744,-0.3992002614360977
-0.4555215658251092,-0.3991997471562985
-0.4560213885485848,-0.39840003079873754
-0.45842138876306743,-0.3945000309314254
-0.4584214270464983,-0.39449996920207603
-0.45942135429096875,-0.39290008561092327
-0.45942146294638575,-0.39289991543885117
-0.4609213616567849,-0.3906000707495726
-0.4609214070538554,-0.3905999986212425
-0.46092144890741543,-0.3905999271238009
-0.4631213453825697,-0.3867001106451183
-0.46312144790107823,-0.38669987968977715
-0.4633211929850226,-0.38610064443794423
-0.46332170415675894,-0.38609938875949856
-0.46492133374877703,-0.3828001527259612
-0.464921402799517,-0.3827999976870967
-0.4649214613892549,-0.3827998392252473
-0.4662213532891392,-0.37890016352559425
-0.46622146766439965,-0.37889983835986485
-0.46722133497438406,-0.376200196622907
-0.46722148844180583,-0.3761998064541458
-0.46772137085232773,-0.3750000886688931
-0.46772140655270744,-0.3749999983506723
-0.46772143782302944,-0.37499990992392357
-0.4690212599854378,-0.3711004434366985
-0.46902159457294457,-0.37109957151563244
-0.47072129788244366,-0.3672002521585463
-0.4707215308138166,-0.36719975396783594
-0.47112120604398094,-0.36640040350750724
-0.4711216435432986,-0.36639961536259025
-0.4730213913228225,-0.3633000268802092
-0.4730213976360944,-0.36330001643885657
-0.4751213396426749,-0.3597001168372813
-0.47512145035740866,-0.35969987226197125
-0.47512145060226113,-0.3596998715862285
-0.475221057374126,-0.3594010512706339
-0.4752214610690407,-0.3594000242578011
-0.4752219707140742,-0.35939904548975776
-0.4775213163476195,-0.3555001550676592
-0.4775214017785383,-0.35549999810059174
-0.47752147742028844,-0.3554998329057875
-0.47855075118968565,-0.35302957585923417
-0.47855089347128643,-0.3530292500890649
-0.4790213575086842,-0.35200011000725734
-0.47902135861790485,-0.3520001074244978
-0.47902143643735406,-0.35199988520542824
-0.4790214370931814,-0.35199988281786393
-0.47912122439179944,-0.3516007336233917
-0.4791216948186028,-0.3515993003865432
-0.48232139268620633,-0.34380003683425947
-0.48232140742154767,-0.34380000012349976
-0.4823214218653723,-0.34379996248616584
-0.48292139167074416,-0.34220004300517437
-0.48292140572007936,-0.3422000045155184
-0.4829214238869607,-0.3421999517321299
-0.4837213699276129,-0.33980011361017337
-0.4837214482586543,-0.33979988728728316
-0.48512140779755775,-0.3359000000003378
-0.4865213013113914,-0.3320002966403727
-0.4865215319506335,-0.33199971030983233
-0.48682138336874187,-0.33130005700091275
-0.48682140842545263,-0.3312999965659923
-0.4868214283710528,-0.33129994513768457
-0.4880213516991622,-0.3281001495960596
-0.48802146843861144,-0.32809985218777216
-0.48962136077566504,-0.3242001146162039
-0.4896214325972205,-0.32419987910203224
-0.4904213849172693,-0.3203001115417944
-0.4904214051789335,-0.320300000542687
-0.49042142095803415,-0.32029988594310504
-0.4907214018045196,-0.31770005194023115
-0.49072140779286394,-0.3176999950524192
-0.4907214114299495,-0.3176999527797096
-0.490821387441215,-0.3164002646332581
-0.4908214415489207,-0.31639973673989125
-0.4918213744795701,-0.3086002598808263
-0.4918214540849576,-0.3085997421134747
-0.4925213399429445,-0.3047003780475479
-0.4925215031957308,-0.3046996279474809
-0.494521130525557,-0.29690108136115834
-0.49452146344758846,-0.29690002077740685
-0.494521907041178,-0.2968990015131132
-0.4946213416578876,-0.296700132279694
-0.4946213426775073,-0.2967001300876175
-0.49462144219852017,-0.2966998583543633
-0.4946214426840141,-0.29669985657826337
-0.49552139660101907,-0.29300004603057633
-0.4955214073452129,-0.2930000000504466
-0.4955214173465559,-0.2929999534490223
-0.49632139473088305,-0.28910006370042735
-0.4963214070316748,-0.2890999997018415
-0.49632141766127363,-0.2890999358863055
-0.4969213914175995,-0.28520010647018723
-0.4969214263668705,-0.2851998938900644
-0.4976214029488088,-0.2812000277075599
-0.4976214037496662,-0.28120002298168284
-0.4982213488026923,-0.2773003834670838
-0.4982214950385387,-0.27729962195611785
-0.49852140779759097,-0.2760000000002249
-0.499121351207409,-0.27340024522434664
-0.4991214761157052,-0.2733997577814606
-0.5002213743057271,-0.26950011874411023
-0.5002214440809067,-0.2694998820794575
-0.5014213922635022,-0.2656000504860222
-0.5014214223087738,-0.2655999492110898
-0.5024213943126963,-0.26210004719736135
-0.5024214102847169,-0.26209998924155264
-0.5024214170258815,-0.26209996308706324
-0.5025213939771745,-0.2617000552818911
-0.5025214077527524,-0.2616999975116886
-0.5025214187623545,-0.2616999465470039
-0.5033213947308848,-0.2578000637004187
-0.5033214070316742,-0.2577999997018454
-0.5033214176612738,-0.25779993588630395
-0.5039214077976049,-0.25390000000015206
-0.5045214035221731,-0.2500000277904586
-0.504521406252974,-0.2500000093822937
-0.504521412581972,-0.24999996268209165
-0.5050213744795696,-0.2461002598808297
-0.505021454084957,-0.24609974211347807
-0.5057214020471337,-0.24220003203849388
-0.5057214131488391,-0.24219996789274748
-0.506321272874394,-0.23860080953941865
-0.5063214389970753,-0.23860000774944562
-0.5063216673275396,-0.23859922141039333
-0.5064213484798619,-0.2383001779534266
-0.5064214007557484,-0.23830000010831776
-0.5064214412622822,-0.23829981355409544
-0.5071213849512703,-0.23440012728687595
-0.5071214337838468,-0.23439987331722947
-0.5079213884561581,-0.230500094289712
-0.5079214054769866,-0.23050000278989138
-0.5079214204360227,-0.23049990142049617
-0.5084214034016457,-0.22660003428863706
-0.5084214079289516,-0.22659999702450476
-0.50842141102152,-0.22659996856699227
-0.5088214050066532,-0.22270002721194404
-0.508821406512281,-0.22270001173493137
-0.5088214108008746,-0.22269996095768418
-0.5091214070306516,-0.21880000997058408
-0.5094213971001825,-0.21480014263249245
-0.5094214223911123,-0.21479985771346768
-0.5098213979698459,-0.21090009582081415
-0.5098214193883338,-0.210899904376643
-0.5102213797719168,-0.20760023121208443
-0.5102214460868336,-0.20759977026478146
-0.5103213938588668,-0.20700008363258213
-0.510321407173531,-0.20699999489695112
-0.5103214159405983,-0.2069999206059792
-0.5107213942950168,-0.20310013165039842
-0.5107214246266522,-0.20309986873358632
-0.5112213949627329,-0.19920010011215733
-0.5112214061170534,-0.1991999974360327
-0.5112214128436482,-0.19919990160240986
-0.5114214061678428,-0.19530003178061306
-0.5114214074549898,-0.19530000329340133
-0.5114214086980002,-0.19529996488505072
-0.5115214069497522,-0.19140003306672168
-0.5115214075714047,-0.1914000008788393
-0.5115214077976166,-0.1913999660407563
-0.5115214077976166,-0.18360026802904972
-0.5115214215246566,-0.18359973232274407
-0.5117214077976152,-0.1797000000000512
-0.5119214061678429,-0.17580003178061307
-0.5119214074549898,-0.17580000329340134
-0.5119214086980003,-0.17579996488505073
-0.5120214043652951,-0.17190013386055375
-0.5120214146555024,-0.1718998662712524
-0.5122214077976153,-0.16800000000005122
-0.5124214009576866,-0.16410013337866078
-0.5124214180407283,-0.1640998668395881
-0.5127214022962784,-0.1602000715174348
-0.512721407322882,-0.1601999919082133
-0.512721409388879,-0.16019993634951285
-0.5128214043673004,-0.15620013721265816
-0.5128214148271218,-0.15619986292467206
-0.5130214077976153,-0.1523000000000512
-0.5132214009576866,-0.1484001333786608
-0.5132214180407283,-0.1483998668395881
-0.5135214046196602,-0.14450004131347124
-0.513521406834212,-0.14450000919910014
-0.5137214077976826,-0.14059999999873776
-0.5139214070571797,-0.13670001443854496
-0.5139214085779612,-0.13669998556365176
-0.5141214039481493,-0.13300007121517252
-0.5141214068827682,-0.132999998552913
-0.5141214077976166,-0.1329999301030013
-0.5141214077976166,-0.13280013408054137
-0.5141214112344493,-0.13279986596353707
-0.5142214069497523,-0.12890003306672168
-0.5142214075714048,-0.1289000008788393
-0.5142214077976166,-0.1288999660407563
-0.5142214077976166,-0.12500013408054136
-0.5142214112344493,-0.12499986596353707
-0.5144214069502235,-0.11720003304834342
-0.5144214075709239,-0.11720000091560562
-0.5144214077976166,-0.11719996602236797
-0.5144214077976166,-0.1016000680181371
-0.5144214068866231,-0.10159999797366166
-0.5144214044190344,-0.10159993411762308
-0.5142214100743077,-0.09770004439544944


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000500.csv <==
X,Y
-0.4621175767414278,0.007799905410404252
-0.4621175624234086,0.007800093067201117
-0.4615175814988012,0.011699969077149677
-0.46151757632020524,0.011700001365714223
-0.4615175714643574,0.011700029400909927
-0.46081773097797196,0.015599140682200006
-0.4608176153766745,0.015600003439870854
-0.46081757674142776,0.01560087304999976
-0.46081757674142776,0.015999893042965414
-0.46081755867130514,0.016000105409133557
-0.4602176117632861,0.01949979570591129
-0.4602175503835129,0.019500205591799716
-0.45971758451627964,0.023399939356219392
-0.4597175760587549,0.023399999380872265
-0.4597175658503072,0.023400060679189538
-0.4590175767414121,0.027300000000176666
-0.4583175853164389,0.031199952225027014
-0.4583175672222048,0.031200047596214073
-0.4575175936095404,0.035199915659536035
-0.4575175613553078,0.03520008462375021
-0.4569176078812436,0.038499828731103455
-0.45691757069757644,0.03849999871664134
-0.4569175217746043,0.03850016490063287
-0.45671772407137223,0.03909955801032893
-0.45671747197972795,0.039100453967479805
-0.4558175899257658,0.04299994286798243
-0.4558175762224614,0.04299999916747207
-0.45581756064061274,0.04300005708484614
-0.45471760856259547,0.0468998871796347
-0.4547175476262478,0.04690011354932817
-0.45371757999458634,0.05079998731280774
-0.45301758744088205,0.05349995873080389
-0.45301756640113994,0.053500041361274744
-0.45271771659090526,0.05469944060221339
-0.4527175034166578,0.054700571933269944
-0.4522176083824685,0.058599753199946376
-0.4522175576577876,0.05860024808736087
-0.45191757674142485,0.0625000000000767
-0.4516175791575833,0.06639996859001644
-0.45161757648563694,0.06640000063174671
-0.45161757359374577,0.06640003068995083
-0.45121758759451436,0.07029989418245633
-0.4512175479613737,0.07030010203389173
-0.45121754794684554,0.07030010209002091
-0.45011758958737097,0.07419995445543077
-0.4501175752898626,0.07420000333590468
-0.45011756332269903,0.07420004159821633
-0.4491175942993955,0.07729994557045729
-0.4491175761664059,0.07729999961680069
-0.4491175565992947,0.07730005371253622
-0.4488176805341055,0.07809972321970751
-0.44881748980906117,0.07810028253034203
-0.44761761075614215,0.08199988945232875
-0.44761754534357895,0.08200011131978424
-0.4465175923237703,0.08589994475365133
-0.4465175761066854,0.08589999977671327
-0.44651755858065556,0.08590005448247902
-0.4452175984208973,0.08979993496175367
-0.44521759178702036,0.0897999539730983
-0.44521757746889873,0.08979999050151759
-0.4452175740505222,0.0897999980926597
-0.4452175738954531,0.08979999830908174
-0.445217552801245,0.08980002229141273
-0.44521751048308966,0.08980006625875234
-0.4451195653545648,0.08989801138727714
-0.4451189507707799,0.08989868602776352
-0.4451184015668094,0.08989941488166746
-0.44511792249949006,0.08990019163614482
-0.44511751771818203,0.08990100956346875
-0.4451171907288299,0.08990186157930083
-0.44511694436359617,0.08990274030405077
-0.44421758323525645,0.09379997186018958
-0.4442175769396953,0.09379999842580136
-0.4442175691768038,0.09380002950215968
-0.44321760621789413,0.09769988504190735
-0.44321755005569957,0.09770011563826939
-0.44231760480091986,0.10159987840898181
-0.4423176045456036,0.10159987939958362
-0.44231752504300115,0.10160011276999273
-0.4423175248699975,0.10160011317424807
-0.4412176773845114,0.10399978041530855
-0.4412174870317339,0.10400022427442732
-0.4406175904154112,0.10549996581523403
-0.4406175769692689,0.10549999871202079
-0.4406175615190534,0.10550003492212615
-0.4389175908529737,0.10939996762666206
-0.4389175764764634,0.10939999997005789
-0.4389175617388014,0.10940003188080466
-0.4373177006528829,0.11279973668838153
-0.43731746866264587,0.11280027019714746
-0.43711760079805256,0.11329993985863063
-0.43711757506869464,0.11330000179632303
-0.4371175505655198,0.11330005671468685
-0.4353179010138694,0.11719929740992953
-0.435317605338983,0.11720001055802554
-0.4353173666820711,0.1172007447560395
-0.4342176350727011,0.12109979318926038
-0.43421752752547116,0.12110020916793209
-0.43341761458391226,0.12449983916955715
-0.4334175443385591,0.12450016201444249
-0.43331758977730667,0.12499993482070484
-0.43331757554436034,0.12500000128683444
-0.43331756060952903,0.12500006291453156
-0.43231758422720584,0.1288999708055918
-0.43231757613786853,0.1289000015668173
-0.43231756901306445,0.1289000274006994
-0.4312176070007437,0.1327998927171095
-0.4312175674222626,0.13279999619653726
-0.4312175115881648,0.13280008807850102
-0.431217510527822,0.13280008958344322
-0.429517676480835,0.1350998650587785
-0.4295174816769695,0.13510013827588624
-0.42841764730187865,0.13669989736692756
-0.42841757382671586,0.13669999863089569
-0.4284174966026704,0.13670009444961684
-0.42561764171079536,0.13999992342932674
-0.4256175750038896,0.13999999886077405
-0.42561750597302955,0.14000007076881243
-0.4250176786880597,0.14059989805378237
-0.425017477835439,0.1406001049006883
-0.4217176014935805,0.14409997374811395
-0.4217175764948857,0.14409999987399372
-0.42171755128464194,0.14410002545720008
-0.42131771915821653,0.14449985758362544
-0.4213174402920117,0.14450014814547066
-0.4178176521490822,0.14829991812922272
-0.41781765159355533,0.14829991870554612
-0.4178175721054704,0.1482999906849136
-0.41781756861278346,0.14829999331249322
-0.4178174785553973,0.14830004904972857
-0.4178174770284085,0.14830004985712766
-0.4176187442408564,0.14839941625090375
-0.41761798851521387,0.14839983675217117
-0.4176172727785862,0.14840032220416915
-0.41761660259818456,0.14840086883090828
-0.4139176127671199,0.15169996786942536
-0.41391754008937515,0.1517000314165051
-0.41321774251884547,0.15229985790553052
-0.41321741745234375,0.15230014933394953
-0.4100176428067356,0.1552999380642072
-0.41001764239555294,0.15529993843566323
-0.41001750295917216,0.15530005105540035
-0.4100175020534979,0.15530005170755237
-0.40871796691249723,0.15619972988209127
-0.40871721447592985,0.1562003065328082
-0.40611761273998526,0.15839996954014596
-0.4061175759627572,0.15840000005724633
-0.40611754010824636,0.1584000286699336
-0.4038176164050263,0.1601999689594101
-0.40381753644771207,0.16020003022078683
-0.4022177424023476,0.16139987575481013
-0.4022174164725763,0.16140013112953414
-0.3989176830591228,0.16409991301326893
-0.39891745381641996,0.16410006146312195
-0.3983181227882657,0.16439972697719904
-0.398317068774659,0.16440033864504772
-0.3944176825292902,0.16699992947529363
-0.3944175746513881,0.16699999742117871
-0.3944174646543115,0.16700005899382286
-0.3925176564255824,0.167999958061575
-0.39251749783984247,0.16800004339646318
-0.39051764027797264,0.1690999650554916
-0.3905175767672244,0.16909999877277881
-0.3905175107147019,0.16910003136332685
-0.38651766620183214,0.17099995750694003
-0.3865174881564383,0.17100004429311277
-0.3847176189030836,0.17189997891979011
-0.38471753418111115,0.17190002026744886
-0.3826178831340421,0.1728998540993865
-0.38261728116717236,0.1729001667347794
-0.37871768446619314,0.17509993923276768
-0.37871757598997374,0.17509999686735186
-0.37871746276065904,0.17510004986724034
-0.3771177281108727,0.1757999337765219
-0.37711742768775247,0.1758000712871706
-0.3748176087343978,0.17689998469964457
-0.3748175448588397,0.17690001553316811
-0.37091760090524123,0.17879998822851095
-0.3709175524488584,0.17880001150763938
-0.3690181713929819,0.1796997183235809
-0.3690170250519125,0.17970035859872763
-0.3670176740707972,0.18099993673645257
-0.3670174809360868,0.1810000655515502
-0.36321832890265887,0.18359948536389567
-0.3632176037301162,0.18360003252058496
-0.36321693230403884,0.18360064443780316
-0.3631176233767462,0.18369995336509579
-0.36311757647577503,0.18369999902098189
-0.3631175272981133,0.1837000443726515
-0.3592176566171698,0.187199928317088
-0.3592175758826749,0.18719999764163514
-0.35921749021360444,0.18720006489636756
-0.3588180771527668,0.18749962469199577
-0.3588171280723469,0.18750043585038706
-0.3553176277068712,0.19089995049113484
-0.35531752649819476,0.19090005024364723
-0.3548176036842657,0.1913999730575763
-0.3548175751517134,0.19140000115006417
-0.3548175504078215,0.1914000247850027
-0.35141760778991815,0.19459997077832347
-0.3514175791727866,0.19459999724658844
-0.3514175419046301,0.19460003048265176
-0.3506176703652453,0.19529991807961347
-0.35061757507064506,0.19529999728529818
-0.35061747498555534,0.19530007221436155
-0.34751763259131796,0.19749996036511067
-0.34751757499481173,0.1975000000421697
-0.34751752003423675,0.19750003570507982
-0.34481761142209405,0.19919997816457702
-0.34481757742315217,0.19919999917653827
-0.3448175404676291,0.19920002116029029
-0.34361759694006216,0.19989998821803764
-0.34361755659823284,0.1999000118798913
-0.3397176246609326,0.20219997174035043
-0.33971757762018545,0.20219999876769576
-0.33971752636321123,0.20220002667142264
-0.3380177796111129,0.2030998925990041
-0.33801737911846463,0.20310011677777612
-0.33581761916819214,0.20439997493020984
-0.335817533818294,0.20440002421363387
-0.33191767841530423,0.20659994264608963
-0.33191757581646353,0.2065999973444859
-0.3319174697303385,0.20660004756113404
-0.3310181249085924,0.20699975637079893
-0.3310170623570128,0.20700030863121516
-0.3280176245777705,0.20879997129876054
-0.3280175784719161,0.2087999982536358
-0.3280175255365906,0.20880002757243274
-0.3241180079663948,0.21089976780253814
-0.3241171707984433,0.210900274012046
-0.3201176000959219,0.213599984236248
-0.3183179544435224,0.21479974819913883
-0.31831722391642714,0.2148002856207157
-0.31621760087403156,0.2164999804645597
-0.3162175787406987,0.2164999981511825
-0.3162175499450381,0.21650002054439219
-0.3132176038245969,0.21879997923673042
-0.31321754980265787,0.21880002095286566
-0.3123177271158475,0.21949988304260712
-0.31231743102238047,0.21950012271124197
-0.30851767082889275,0.22269992076891582
-0.30851767037125405,0.22269992113507597
-0.3085175723887999,0.2226999881273626
-0.3085174540499797,0.22270000000100001
-0.3084210848351474,0.22270000000100001
-0.30842012381734135,0.22270004720595266
-0.30841917205199304,0.22270018836633215
-0.3084182387024795,0.222700422123079
-0.30841733275487454,0.22270074622563713
-0.3084164629314327,0.2227011575536219
-0.30841563760661334,0.2227016521468624
-0.3084148647264533,0.22270222524352906
-0.30451769692809305,0.22589990138577332
-0.3045174597406024,0.22590010237617597
-0.3037176321098699,0.22659995155306692
-0.30371757604460436,0.2265999991439389
-0.30371751856018947,0.22660004504402986
-0.30061761366836165,0.2289999714118965
-0.30061757736825706,0.22899999896624607
-0.30061753782708517,0.22900002779647366
-0.29851759762953783,0.23049998508043604
-0.2985175559308944,0.23050001503034098
-0.29671763135506135,0.23179996055733154
-0.2967175771925599,0.2317999985533832
-0.2967175190248417,0.23180003699835838
-0.292818469131913,0.234299427955364
-0.2928176125594177,0.23430004450137748
-0.29281682720873764,0.23430074953310437
-0.29271765716831855,0.2343999195735235
-0.2927176570116027,0.23439991972313215
-0.2927174829361605,0.23440006418307874
-0.288917599139159,0.23699998467576397
-0.28891757977334115,0.23699999776927666
-0.28891755083286447,0.23700001684110883
-0.2869176740707972,0.23829993673645258
-0.2869174809360868,0.23830006555155023
-0.2850176057925357,0.23959998012345363
-0.2850175792283123,0.23959999802034043
-0.28501754443943456,0.23960002070695274
-0.281118469131913,0.242099427955364
-0.2811176125594177,0.24210004450137748
-0.28111682720873765,0.24210074953310437
-0.28101763726124934,0.24219993948059268
-0.28101757657400067,0.24219999808528367
-0.2810175112250588,0.24220005689625015
-0.2772178371177969,0.24549977388413546
-0.27721733289204387,0.2455002438497981
-0.2766179177259894,0.2460996590158526
-0.27661727085761484,0.2461003727962548
-0.27341827467273,0.2499991493965832
-0.2734176283690916,0.25000003348602096
-0.27341708467716597,0.2500009841287598
-0.27331762763382345,0.2501998982154448
-0.273317508126509,0.25020009067004984
-0.27051760360298205,0.25389996450471053
-0.2705175492393935,0.25390003500293506
-0.2694176255083837,0.2552999379333111
-0.26941752897953863,0.2553000628449279
-0.2675176087624919,0.2577999578673577
-0.26751757884316163,0.25779999636519435
-0.2675175402031714,0.2578000438462697
-0.26551762024274206,0.2601999477987849
-0.26551757723928565,0.260199997972432
-0.265517529113705,0.2602000510300972
-0.26411764639934937,0.2616999253669068
-0.26411764253701,0.2616999293361366
-0.2641174999760185,0.2617000589168846
-0.26411749599187934,0.2617000621155297
-0.2615178868099068,0.26369976148627783
-0.26151728665757284,0.2637002624572649
-0.25941761230244165,0.26559996782619316
-0.259417579326883,0.26559999707979437
-0.259417536928585,0.2656000331778374
-0.25761758955250746,0.2670999893245687
-0.2547176080847268,0.2694999740611877
-0.25471754497117377,0.2695000254166839
-0.2537176634619691,0.27029993062404756
-0.25371749161363266,0.2703000713237545
-0.25001790770845633,0.2733997227037671
-0.25001727142733277,0.2734003053145092
-0.2498175987154437,0.2735999780263983
-0.24981757827287204,0.2735999982114599
-0.2498175524945596,0.27360002300386876
-0.24591766153566996,0.27729991955461025
-0.2459175723195648,0.277299989387155
-0.24591746072057027,0.2772999999948282
-0.2459174604603714,0.27730000000099997
-0.24582203714664053,0.27730000000099997
-0.24582110829562892,0.27730004409177084
-0.24582018779741296,0.2773001759675922
-0.24581928392967486,0.2773003944425562
-0.24581840482054546,0.27730069755200254
-0.245817558375511,0.2773010825701858
-0.24581675220632224,0.27730154603478746
-0.245815993562545,0.2773020837780506
-0.24581528926636745,0.27730269096425936
-0.24581464565125105,0.27730336213322454
-0.24241771295545195,0.2811998437548764
-0.24241744725129602,0.2812001618630155
-0.2420176031901742,0.2816999669394178
-0.2420175754445572,0.28170000101402853
-0.24201755023355176,0.2817000309262253
-0.2390176384117797,0.28519992805162603
-0.2390175745238169,0.28519999973613386
-0.23901751066226942,0.28520006607957255
-0.23811796077557962,0.2860996159662624
-0.23811723746513053,0.2861004240957224
-0.2357176650816586,0.2890998895750624
-0.23571751776076716,0.28910004335057793
-0.23571739818250642,0.28910016665406
-0.23421759098279601,0.29049998670712296
-0.2315177447251553,0.2929998444585791
-0.23151770363128313,0.29299987909050107
-0.23151754485531603,0.2930000188883506
-0.2303175971153857,0.29389998471994616
-0.2303175767456737,0.2938999998324612
-0.2303175559581131,0.29390001492186724
-0.22641761215780903,0.2966999745733676
-0.22641757471449933,0.29670000095435006
-0.22641754230222405,0.29670002296000436
-0.22611772967010102,0.29689989804808636
-0.2261174277398542,0.2969001076127589
-0.2225176042957134,0.2994999801001939
-0.22251757202227096,0.2995000030700499
-0.22251755333193177,0.299500016017551
-0.22061787911626105,0.30079979311248367
-0.220617290647101,0.3008002288759421
-0.21861762602611912,0.3023999605727276
-0.21861757634831427,0.30239999927684613
-0.2186175253888787,0.30240003691015743
-0.21541791705929056,0.3046997553970489
-0.21541725853417062,0.30470027274953754
-0.21471762609137765,0.30529995770050294
-0.2147175760173656,0.3052999994824449
-0.21471752540816763,0.30530003948761564
-0.21081768906420695,0.3082999135983546
-0.21081757378495047,0.3082999970855602
-0.21081745591291906,0.30830007249767144
-0.21031834641401984,0.30859953819701097
-0.21031760094881133,0.3086000330841807
-0.2103169036976243,0.30860059386263083
-0.2069176114527108,0.31159996937284856
-0.20691757550114961,0.3116000004960785
-0.20691754189248227,0.3116000285132475
-0.20581788613904395,0.31249974685696974
-0.20581728897541007,0.3125002774890849
-0.20301759715511328,0.31519998031579965
-0.20301757425600564,0.3152000021428929
-0.20301755831137103,0.31520001701279793
-0.20171759488498175,0.31639998325254187
-0.20171757851268285,0.3163999982134299
-0.20171755636468042,0.31640001802603474
-0.19911780136735008,0.3186998012929039
-0.19911736467774266,0.3187002120640993
-0.197517655228796,0.320299921513046
-0.19751757523835778,0.3202999979614342
-0.19751749126574342,0.3203000712302053
-0.1951176198617446,0.322299964066871
-0.19511757458327517,0.32230000092887345
-0.19511753385647154,0.3223000325930627
-0.19261771754228446,0.32419989299184493
-0.19261749719298962,0.3242000469477265
-0.19261746544425054,0.3242000715487313
-0.1912176173295386,0.325099973908189
-0.1912175356467083,0.32510002528961696
-0.18731772853373962,0.32749990658990535
-0.1873174284429715,0.3275000988661727
-0.18641760086337605,0.32809998391923634
-0.18641757619956062,0.3281000001519512
-0.18641755270148253,0.32810001522584903
-0.1834176115217496,0.3299999779730132
-0.1834175421463722,0.3300000223199356
-0.1803178674638015,0.33199981243772314
-0.18031729995988696,0.33200020758665566
-0.17951761550086573,0.3325999709309216
-0.17951757335955892,0.33260000189100686
-0.17951754007028667,0.332600025388237
-0.17561761209907314,0.33529997552215407
-0.17561754095896073,0.3353000238555132
-0.17471765047412985,0.3358999508454004
-0.17471757623168666,0.33589999842505824
-0.17471749930141697,0.3359000438832555
-0.17171760168093517,0.33759998586819523
-0.1717175940698377,0.33759999012255576
-0.16781767048612145,0.33969994952267213
-0.16781747585664683,0.3397000336289811
-0.16751780535970318,0.3397999237946289
-0.16751735214113986,0.3398000873452405
-0.16391759372809064,0.34119999339475965
-0.1600176194498939,0.3426999835743529
-0.1600175737161712,0.34270000067601925
-0.16001753637317934,0.3427000138772991
-0.15681763850840327,0.34379997876831586
-0.15681757534175375,0.34379999954519525
-0.1568175150905023,0.34380001761530443
-0.15611799600088286,0.3439998802123385
-0.1561171697674113,0.34400015652915467
-0.14831760919401543,0.3469999875189223
-0.14831754411377737,0.34700001202141056
-0.14641770334148366,0.34769995335857146
-0.14641745147125998,0.34770005010874416
-0.1444177158622465,0.34849994435234954
-0.14441743938458526,0.34850005987415045
-0.14051765204345498,0.35019996717669444
-0.14051757487980424,0.35019999928472373
-0.14051750080526607,0.3502000272598385
-0.13661767623259904,0.3515999642859241
-0.13661757595300067,0.35159999081580867
-0.13661746929538754,0.351600000001
-0.13651939749570283,0.351600000001
-0.1365184986326005,0.35160004128486877
-0.13651760733803706,0.35160016478885986
-0.13651673111682347,0.35160036947305423
-0.1365158773468511,0.35160065361398557
-0.13261767807507613,0.3530999610262067
-0.1326174762942984,0.35310004120974936
-0.1287176527831024,0.35469996880408616
-0.12871757743144124,0.3546999982517799
-0.1287174975735888,0.3547000263900004
-0.12631772090511725,0.3554999519461576
-0.12631757644684813,0.3554999951738242
-0.126317426791928,0.3555000299907198
-0.12481760383870323,0.35579999458136474
-0.12481759062461178,0.35579999714681204
-0.12091769606797871,0.35649997858325044
-0.1209174579783735,0.35650002436246786
-0.11701757674062872,0.3573000000009796
-0.11311769431040149,0.35809997588410314
-0.11311745979635213,0.35810002698812066
-0.1092176635960314,0.3589999799574254
-0.10921749026401498,0.35900002162013395
-0.1076176642060871,0.359399978134616
-0.10761757457505343,0.35939999879907913
-0.10761748975914381,0.3594000151281948
-0.10531760285118723,0.3597999954600134
-0.10531755065494709,0.35980000468302537
-0.1014176061137042,0.36049999472888944
-0.10141757816152824,0.36049999957052264
-0.10141754578982158,0.3605000047626435
-0.09751760846782696,0.3610999951198734
-0.09751757416795472,0.36110000016712523
-0.09751754745045335,0.3611000037561331
-0.0819177598085939,0.36309997653073045
-0.08191739468540694,0.36310003034351723
-0.08071783564192817,0.3632999568507637
-0.0807173205183283,0.3633000569392687
-0.07801761586199933,0.3638999913073418
-0.0780175374823907,0.3639000080539515
-0.0741176412988227,0.3646999867582732
-0.07411757578525227,0.3646999992817994
-0.07411751237337534,0.3647000096560691
-0.07011759496891536,0.36529999726673806
-0.07011755852264799,0.36530000280374714
-0.058417793616420785,0.3670999666354744
-0.05841736157434841,0.3671000430342357
-0.05791760390304,0.3671999945684974
-0.05791754960932107,0.3672000055868371
-0.054517580215542365,0.36789999928555617
-0.050617606944714996,0.36869999380526963
-0.05061757567282203,0.3687000000153477
-0.05061754742736854,0.3687000052623343
-0.04671760611370402,0.36939999472888946
-0.046717578161527336,0.36939999957052283
-0.0467175457898235,0.36940000476264323
-0.03891761222136437,0.3705999945424061
-0.03891754118365678,0.37060000493945
-0.035317744581535825,0.3710999766897446
-0.035317575790901806,0.37109999421344897
-0.03531740783713691,0.37110000000099996
-0.035018078296707264,0.37110000000099996
-0.03501707780165218,0.37110005117421296
-0.027217607489914832,0.3718999968472117
-0.027217577252959983,0.3718999997559279
-0.02721754539011655,0.3719000024125653
-0.023317576740504477,0.372200000000997
-0.019417604862613368,0.3724999978377579
-0.019417582902703942,0.3724999993999619
-0.019417542392198044,0.372500001762449
-0.015517692415872385,0.37269999406892723
-0.015517461237497776,0.37270000866372255
-0.011517604533960646,0.37299999791648786
-0.011517578893447731,0.37299999969301206
-0.011517546740242388,0.3730000015394724
-0.007617611913334688,0.37319999819726246
-0.007617569063099546,0.3732000000862101
-0.007617549205638709,0.37320000070702053
-0.003717576740453418,0.37330000000099967
0.004082423259546584,0.37350000000099964
0.007982423259546583,0.37360000000099963
0.011882297768497864,0.3736999967832804
0.011882548627072342,0.37370000643010387
0.015782388083607084,0.3738999981971057
0.01578243094302369,0.37390000008643126
0.01578245079129261,0.37390000070694185
0.019682392277532247,0.373999999206589
0.01968242240121436,0.37399999978848103
0.019682455112794685,0.374000000001
0.023582297562267148,0.374000000001
0.02358254891555052,0.37400000322294846
0.02748239227753225,0.374099999206589
0.02748242240121436,0.374099999788481
0.027482455112794686,0.37410000000099997
0.04308239140635189,0.37410000000099997
0.0430824241179171,0.3740999997884812
0.04308245424162331,0.3740999992065887
0.04698242325959785,0.37400000000099964
0.050882420119758125,0.37390000008150837
0.054882420119611745,0.3738000000794994
0.05878242325960291,0.3737000000009995
0.06268242325959784,0.37360000000099963
0.07048239570336272,0.3734000007075698
0.0704824156250739,0.37340000008466356
0.07048245841107877,0.37339999819835995
0.07438242325962342,0.3732000000009987
0.08218242325962342,0.3728000000009987
0.08608242325962343,0.3726000000009987
0.08998242325962343,0.3724000000009987
0.09388242325962343,0.3722000000009987
0.10168242325962343,0.3718000000009987
0.10558238899808939,0.37160000175800045
0.1055824292485116,0.3715999994113964
0.10558245146835905,0.37159999783109626
0.10948238456453388,0.37130000297754434
0.10948246197709156,0.37129999733082864
0.11238239220141341,0.37110000214294436
0.11238240977646492,0.3711000008186966
0.11348234865819547,0.3710000067829198
0.11348242098459402,0.370999999092
0.11348249942292365,0.37099998828357306
0.11738217876365027,0.370400037615769
0.11738266934134399,0.37039997476184916
0.12128239363931737,0.37000000303898006
0.1212824207748489,0.37000000008921674
0.12128245525223803,0.36999999589938437
0.12518217645951865,0.3695000316420407
0.12518267134693314,0.3694999809173598
0.12908239196891386,0.3692000024079766
0.12908242365293057,0.3691999997666386
0.1290824540685722,0.36919999684110777
0.13298242325967424,0.3688000000009948
0.13688242325967426,0.36840000000099477
0.140782362918383,0.36800000618984513
0.14078242083375525,0.3679999995248177
0.14078248553097353,0.3679999904207962
0.14468242325972425,0.3674000000009884
0.1459823769901826,0.36720000711937945
0.1459824252467346,0.36719999922293023
0.14598246717825367,0.36719999155511807
0.14858236359368526,0.36670001147522735
0.14858248306342764,0.36669998926699066
0.15248230286299932,0.36600002161065726
0.1524825441580503,0.3659999814012459
0.15638239253082142,0.36540000472851186
0.1563824242378931,0.3653999996444812
0.1563824528537795,0.3653999946892352
0.16028242325974887,0.3647000000009843
0.1641823028629993,0.36400002161065725
0.16418254415805028,0.3639999814012459
0.16808237024610972,0.3634000081569291
0.16808242076807658,0.36339999981757154
0.16808247823035402,0.3633999890068635
0.16858228419077678,0.36330002781477894
0.16858242267663784,0.3632999959264394
0.16858255775488884,0.3632999564878604
0.17198235607297105,0.3622000217378926
0.1719824907528561,0.36219997923388203
0.17588235137634775,0.3610000221189615
0.17588242541718388,0.36099999808792366
0.17588249119025803,0.3609999745270608
0.17988190029659826,0.3595001961121832
0.17988296510872737,0.359499864538742
0.18028239133691742,0.35940000798169447
0.18378233965693652,0.3585000214988477
0.1837824236859211,0.35849999830684776
0.18378250431061793,0.35849997298403885
0.18768242325988846,0.3572000000009487
0.19158235516149,0.3559000227004148
0.19158242244679494,0.3558999991720133
0.19158249035212102,0.3558999731640575
0.19258231314306473,0.35550004404768
0.19258242187052652,0.3554999974756014
0.19258252879177637,0.355499945415503
0.19548234212223886,0.35400004196871204
0.19548242288219267,0.35399999827038214
0.19548250061302125,0.3539999523990517
0.1993800594722174,0.3516014546395464
0.199380847942918,0.35160101805891947
0.19938167316711058,0.35160065571416454
0.19938252817373908,0.3516003706661778
0.1993834057401611,0.35160016532289345
0.19938429845316116,0.3516000414189426
0.19938519877157346,0.351600000001
0.19948230626486702,0.351600000001
0.199482306551309,0.35159999999416397
0.19948241935252656,0.35159998920655544
0.19948251554192123,0.351599927146788
0.2032823897028002,0.34860002649346256
0.20328245635048228,0.34859997292691114
0.2043822629917207,0.3477001311295342
0.20438258892149194,0.3476998757548102
0.20718238049732027,0.345600032072939
0.20718242558496486,0.3455999974827954
0.2071824620125076,0.3455999682943449
0.20938215346945208,0.3438002207386631
0.2093827080437877,0.34379979897707197
0.2110823494778663,0.3426000520824282
0.2110824210961895,0.3425999995255962
0.21108249408080604,0.34259994167792646
0.21448236957816577,0.33980004420951254
0.214482477563851,0.3397999565578576
0.21498234392450705,0.33940006346933277
0.21498242187388614,0.33939999841586166
0.2149824970727178,0.3393999301781307
0.21868136853341252,0.33590099771531134
0.2186820978252993,0.3359003726021582
0.21868288477731898,0.33589982183938805
0.21868372183866217,0.33589935071157306
0.21888232440459,0.33580004942860914
0.21888232729026952,0.33580004790352047
0.21888241692150884,0.3357999925655281
0.21888250455769973,0.335799927030841
0.2188825048267261,0.33579992680005166
0.22278237381726743,0.33230004437264277
0.22278242299489937,0.3322999990210009
0.2227824698959012,0.3322999533650852
0.2230821087319849,0.3320003145290016
0.2230827649728581,0.3319997152402302
0.2266823875744504,0.32900002973890324
0.22668242263588437,0.32899999995368506
0.22668245811598206,0.3289999686305765
0.22768227207669048,0.32810013606593896
0.22768257995584495,0.3280998703216241
0.23058241041257369,0.32570001063329684
0.23238233778499487,0.32420007123011263
0.23238242175746893,0.3241999979614646
0.232382501747956,0.3241999215130304
0.23448237228957622,0.3221000509714102
0.2344824225758711,0.32209999918436116
0.2344824710673055,0.32209994621780524
0.2360823939175691,0.32030003301125864
0.23608242412990244,0.3202999983994557
0.23608245028371105,0.3202999673474007
0.2384823973207129,0.31740003134435674
0.23848244867625618,0.31739996823074584
0.2392821798864853,0.31640030421795945
0.23928269000183577,0.3163997160500187
0.24238235340479383,0.3131000743629988
0.24238235400930574,0.31310007369204096
0.24238247917876676,0.31309991606864696
0.242382480005486,0.3130999148829321
0.24278203260263223,0.3125005859872128
0.2427828936479846,0.3124994758544091
0.2462819236286578,0.30860055673308756
0.24628244295577637,0.3086000205880919
0.2462830015597976,0.3085995254985445
0.25018233021319486,0.3054000763470391
0.25018242111609246,0.3053999979488631
0.25018250851675744,0.305399914744229
0.25088185968976245,0.304700563571224
0.2508824441979028,0.30470002464308216
0.2508830704437706,0.30469953483758894
0.2540823725558687,0.3024000364445184
0.25408242159615524,0.3024000002408199
0.25408247316825855,0.30239996007433156
0.2560821371662456,0.30080022887594193
0.25608272563540563,0.3007997931124835
0.2579823563833974,0.2995000457585944
0.2579824201692143,0.29950000055014453
0.2579824891230876,0.2994999481088064
0.26128211768102483,0.2969002407601286
0.2612827469519547,0.2968997842062802
0.26188242326012695,0.29650000000083204
0.26578232257164813,0.29390006712648464
0.2657824234759748,0.29389999619886686
0.2657825150337149,0.2938999249133571
0.2668823845857724,0.29300003164349187
0.26688241849110994,0.29300000332102355
0.2668824648483406,0.2929999628685117
0.26968238659617116,0.29050003273652014
0.26968246025062026,0.29049996763416175
0.2712823232156191,0.2891000875397877
0.27128242116709644,0.28909999702828176
0.27128251287465854,0.28909990259377444
0.2735824079155111,0.2866000166798043
0.2735824386820335,0.2865999833926651
0.2748824063522927,0.28520001820930907
0.27488241564366434,0.2852000081009581
0.2774824006498085,0.2823000252200806
0.2774824460449404,0.28229997493758163
0.27848237622144567,0.2812000517434258
0.27848247103232443,0.281199948934039
0.281382395988921,0.27810002915284954
0.2813824218906823,0.27810000100891574
0.28138245064508005,0.2780999687037954
0.2820822082557255,0.27730024572020057
0.28208265413369743,0.277299769127289
0.2852824232602793,0.2741000000007071
0.2859821299770263,0.27340029328396004
0.2859827402616928,0.2733997325307691
0.28918238837591637,0.270700029434393
0.2905823861598957,0.2695000318010398
0.290582460677072,0.26949996857060615
0.2930823858440221,0.2674000314303681
0.2951823715607574,0.26560004431458695
0.29518247557143146,0.2655999564080857
0.29698239710491986,0.26410002179684533
0.29698244911030003,0.2640999778435504
0.29978231076577333,0.2617000964245733
0.29978242131416233,0.26169999571828956
0.2997825223110264,0.26169989194534804
0.3008822792814419,0.26050015706853114
0.3008825739258444,0.26049984933514203
0.30358233404813284,0.2578000892128535
0.30358242058154644,0.25779999810764875
0.30358250306408135,0.25779990178065143
0.3048823426951372,0.2562000991578135
0.30488242028652957,0.25619999840677354
0.30488249330608264,0.25619989259718123
0.3063822474997559,0.2539002695002156
0.3063826163092685,0.25389974260207165
0.30878235517747293,0.2507000907777991
0.30878238992992263,0.2507000421356191
0.3092823687401612,0.2500000763271755
0.309282479247434,0.24999992470597898
0.312181264562872,0.24610155824728652
0.312181873163082,0.24610081823104
0.31218255107790943,0.24610014114186754
0.31218329183529225,0.2460995334439487
0.31218408836320954,0.24609900093898376
0.31268216231178375,0.2458001565698392
0.3126822817704906,0.24580007391959013
0.31268248627049816,0.24579994665474758
0.31268254889315433,0.24579990013868647
0.3165824035982081,0.2427000156295412
0.3165824181308996,0.24270000395593272
0.3165824475297098,0.24269997977618704
0.31718194044317977,0.2422004023482954
0.3171829534903264,0.24219966258161443
0.32048225503637306,0.24010010705231202
0.32048259569656606,0.24009989987645025
0.3235821585145729,0.2383001537240592
0.3235826970789389,0.2382998630914347
0.32438232670527445,0.2379000482782669
0.32438242223197183,0.23789999785626148
0.32438251507509297,0.23789994349931523
0.32828231109785205,0.23550006902377116
0.3282825372355392,0.23549993401506933
0.3301823301075455,0.23440005393127622
0.33018251757395417,0.23439994812823117
0.33218239193559806,0.23330001722932703
0.33218242134414944,0.23330000077420132
0.33218245581739475,0.2332999808003938
0.33608231452417753,0.23100006412716292
0.3360825336107,0.23099993869496185
0.33698236161644346,0.23050003424732662
0.33698242286639485,0.2304999990574051
0.3369824827138773,0.23049996234679052
0.3399823884797148,0.22860002202842672
0.34308235091865885,0.22660004667273742
0.3430824217822351,0.22659999917178056
0.34308249272428004,0.22659994790271915
0.34388227436191904,0.2260001116744899
0.3438825762888666,0.22599989405785864
0.3477823525426216,0.22330004895910513
0.3477824948255498,0.2232999522905501
0.34868235598814623,0.2227000448488192
0.34868242223963136,0.22269999908546753
0.3486824876599547,0.22269995062763354
0.35168224314729335,0.22040013808734057
0.35168260956863917,0.2203998703949107
0.35398238894112666,0.21880002387491937
0.35398241986547296,0.21880000196870253
0.35398245982870097,0.21879997257440342
0.35558239002008585,0.21760002493086475
0.3555824567103187,0.21759997535332365
0.3593823489849379,0.21480005472992
0.3593824884816042,0.2147999347793822
0.3594816959392326,0.2147007273217538
0.35948245712544186,0.21470004180306027
0.35948328567256305,0.21469943943274866
0.36348235432382886,0.21210004480942588
0.3634824223672587,0.212099998940073
0.3634824891350892,0.21209995059461229
0.36508204361998114,0.21090028473094327
0.36508282862021985,0.2108997532599069
0.3673823720003532,0.20950003120243446
0.3673824260466149,0.20949999739129593
0.3673824698717946,0.20949996850646196
0.3710818920711193,0.20700035891232366
0.37108299665637684,0.2069997133027157
0.3712822680102491,0.20690007762577958
0.37128241947166635,0.20689999506962728
0.3712825665868459,0.2068999007746422
0.3751823623051462,0.20420004220043428
0.37518242270889457,0.2041999990169707
0.37518248144500743,0.20419995428414406
0.37658215793819455,0.20310020846806848
0.3765827022842628,0.20309981026441967
0.37908235356508235,0.2014000473934624
0.37908242233517286,0.2013999988804464
0.37908248959961977,0.20139994787694865
0.3818823538766462,0.19920005451642792
0.38188242250001775,0.1991999985718193
0.381882488298236,0.19919994087529344
0.3829824176092912,0.19820000513797056
0.3829824289192302,0.1981999948722845
0.38618232150457327,0.19530009221681735
0.38618250203174664,0.19529988747006596
0.38688240364440785,0.19430002802340723
0.3888824049569634,0.19140002654054025
0.3888824266071698,0.19139999470180738
0.3888824374954097,0.19139997827344116
0.39078234070153167,0.1885001260114655
0.39078250965115574,0.18849987658519587
0.39148240750611374,0.18750002250668452
0.3914824226997911,0.18750000054046834
0.39148243892196055,0.18749997650822028
0.3940820948024212,0.1836004926875294
0.39408280861736467,0.18359955041744547
0.3946824002404926,0.18290002685712947
0.39468242709463797,0.1828999950659726
0.39468244162726956,0.18289997739518904
0.39728198019118316,0.1797005453165261
0.3972829395503809,0.17969952342522977
0.3985823192137584,0.1785000960436506
0.39858253003646227,0.17849990700209936
0.40168241479977707,0.17580000736953486
0.40248240338971575,0.17510001738745232
0.40248242264880635,0.1751000003517611
0.40248244325579785,0.1750999817190915
0.4059823820070459,0.17190003771795045
0.4059824243507593,0.17189999810806625
0.40598246130267857,0.1718999619583078
0.40638213484805363,0.17150028841293277
0.40638273462753016,0.17149973653611475
0.4102819951537857,0.16820036224466775
0.4102828898732813,0.1681996889253958
0.4105822975089494,0.1680000838349504
0.41058242120647565,0.16799999574541297
0.41058253707374875,0.16799990199466766
0.41418239403341,0.1649000251682927
0.4141824520874904,0.1648999743765218
0.4150823401131157,0.16410007390929926
0.41508242105350096,0.1640999986066086
0.4150824997629979,0.16409991839780802
0.41808238644553714,0.16090003926976612
0.4180824218068795,0.1609000007112284
0.41808245926654436,0.16089995799340237
0.41868240293689857,0.16020002371132255
0.4219821597959335,0.15630031136766648
0.4219827116725049,0.15629971158848147
0.4220823892079584,0.15620003405302804
0.4220824217331702,0.15620000088253758
0.4220824570734637,0.1561999633697585
0.42568229028916726,0.15230014405274636
0.42568256188264897,0.15229986137833745
0.4258823861773407,0.1521000370836457
0.4258824238083933,0.1520999986388516
0.42588245782280376,0.15209996238854945
0.42928198175427335,0.1484004804631267
0.4292829245337188,0.14839958227284628
0.4298822944366233,0.14790010735375914
0.4298824193174069,0.1478999958346826
0.42988253622229344,0.14789987610688676
0.4329822708760885,0.14450016713175673
0.43298258318799754,0.14449984007298888
0.433782347361702,0.14370007589928444
0.4337824216451169,0.14369999829023122
0.4337824921269127,0.14369991789049627
0.4363822641928483,0.14060018965803464
0.43638259169414134,0.1405998186103952
0.4376824078386777,0.1392000166085868
0.4399823662542314,0.13670006196380002
0.4399824216319769,0.1366999996564464
0.4399824763572693,0.1366999336294794
0.44158240350030165,0.13470002470068895
0.44308235688246506,0.13280008407926833
0.44308241523307984,0.13279999534565531
0.4430824569387684,0.13279989896557365
0.4443823934466452,0.12890008944194334
0.44438245478859373,0.12889991114847515
0.4454823940882394,0.1258000822131099
0.4454824538907964,0.12579991831958343
0.44578241110336825,0.1250000324193918
0.44578243495859116,0.12499996741283553
0.4471823859426071,0.12110010395736244
0.44718246291053415,0.12109989691028461
0.44868199245896634,0.1172011200843609
0.44868248784856957,0.1172000343639328
0.4486831114577682,0.11719901686146378
0.4493823667046965,0.11620008079442339
0.4493824215157613,0.11619999904086505
0.44938247320324815,0.11619991480394203
0.4510823778001386,0.11330007755042297
0.45108247013477254,0.11329992329704444
0.4532823223785375,0.10970016507997439
0.45328253057501205,0.1096998390286429
0.45348239883446906,0.1094000366394575
0.4534824470243309,0.10939996292882952
0.4559824029979646,0.10550003160996084
0.45598242433649994,0.10549999775398076
0.4559824413037227,0.10549996992835951
0.4571823654991556,0.10350009626930465
0.457182483210602,0.10349990507940882
0.4583823661612563,0.10160009040753948
0.45838236642874003,0.10160008996283153
0.4583824637866411,0.10159990121790413
0.4599823479824684,0.09770018349057519
0.45998250589628686,0.09769981970411355
0.4610824092364508,0.09530003059830143
0.46108243749423333,0.09529996949951948
0.4617824025881066,0.09380004429836238
0.46178243440567274,0.093799970677603
0.4617824490987906,0.0937999354046465
0.46338231518179024,0.08980027019714747
0.46338254717202726,0.08979973668838154
0.4649823921640025,0.0864000660804341
0.46498242250898236,0.08639999902268067
0.4649824501618782,0.08639993274692744
0.4651824072173877,0.08590004010815391
0.4651824396563467,0.08589996003549678
0.4667823827869598,0.08200009865462728
0.4667824658698017,0.08199990224962317
0.46848232021771874,0.07810023639263704
0.4684825385853137,0.07809976935075313
0.46888240902298206,0.07730002847541641
0.4688824371269834,0.0772999713429794
0.4703823900965954,0.07420006853911464
0.4703824229782422,0.07419999780269125
0.4703824514420424,0.07419993130786355
0.4719823679145171,0.07030013490620647
0.4719824453951596,0.07029985612525794
0.4725824232605606,0.06640000000015206
0.4727824232605606,0.06510000000015206
0.4731824046608182,0.06250012089847788
0.47318244487022953,0.06249987960342693
0.47388242326055646,0.058600000000176664
0.474582278226091,0.054700808049341715
0.4745824564032165,0.054700008856744635
0.47458270063460534,0.0546992273153676
0.4759824100538407,0.050800036790354657
0.47668239683394453,0.04880007550482041
0.4766824509159071,0.04879992493569784
0.4773824091191162,0.046900038384130344
0.47878242326078624,0.04299999999957772
0.4801823884154081,0.039100097068845555
0.4801824212603597,0.039099999142428295
0.4801824497767146,0.039099900564597216
0.4805823939606618,0.03760010987479496
0.48058245510047953,0.03759989083474635
0.48128240170212344,0.03520007391482441
0.48128242230604257,0.035199998910726615
0.4812824399824855,0.03519992568049653
0.4821824173578399,0.03120002623447701
0.4821824293070432,0.031199973798739688
0.48308242326054657,0.02730000000022486
0.48398240321699765,0.023400086855603536
0.4839824448797062,0.023399913523587116
0.48448235081852936,0.02140028976829456
0.4844825132042715,0.021399715178439676
0.48508241217018955,0.019500035119699173
0.4850824223301961,0.019500002084220026
0.4850824338724722,0.019499962376129134
0.4861824232605347,0.01560000000027146
0.4872823918627233,0.01170011131978436
0.4872824572752865,0.011699889452328863
0.4884823932136762,0.007800097652562333
0.4884823944543086,0.0078000932998329294
0.4884824144631896,0.007800002153926268
0.4884824284900157,0.0077998980258775575
0.4886824168483014,0.0039001250393061997
0.48868243286324464,0.003899875165295985
0.48928242326056925,-0.0038999999999233034
0.4895823853141578,-0.007799506696575187
0.4895825106669868,-0.007800486978506879
0.4902824232605565,-0.011699999999823336
0.49098241798350234,-0.015599970599093129
0.49098242283934734,-0.015599998634272451
0.4909824280179473,-0.015600030922861458
0.4915823862204341,-0.0194997592390259
0.49158247220921875,-0.019500238624550442
0.49238239825017155,-0.023399878074195336
0.4923823984279815,-0.023399879068616063
0.4923824232605722,-0.02340012400045632
0.4923824232605722,-0.023499485316472925
0.49238247714010086,-0.02350051185546991
0.49278242189002613,-0.02729998697976014
0.4931824206054592,-0.03119997411259988
0.4931824206630186,-0.031199975247804806
0.4935824096770664,-0.03519986416489172
0.49358244062012013,-0.035200135404410075
0.4940824191589571,-0.0390999680073388
0.4940824233487877,-0.03910000248471279
0.49408242629855265,-0.039100029620258735
0.49448242326056696,-0.04299999999989797
0.495282423260567,-0.05079999999989797
0.49568241047637307,-0.05469987535400799
0.4956824200641014,-0.05470000018958374
0.49568242326057216,-0.05470012527365308
0.49568242326057216,-0.05859987430269493
0.49568242648252064,-0.0586001256559783
0.4957824216496638,-0.06249993717456043
0.49578242245498566,-0.062499999999987
0.49578242164966346,-0.06250006282545274
0.49568242970552845,-0.06639974864671663
0.49568242970552845,-0.06640025135328337
0.4957824216496638,-0.07029993717456041
0.49578242245498566,-0.07029999999998701
0.49578242164966346,-0.07030006282545274
0.49568242648252064,-0.0741998743440217
0.49568242326057216,-0.07420012569730507
0.49568242326057216,-0.08979997277727975
0.4956824231473526,-0.08979999316875174
0.4956824224095319,-0.08980003404162393
0.49558242406332326,-0.09379996788996932
0.49558242305324096,-0.09379999989881872
0.495582421610773,-0.09380003217111063
0.4953824296896761,-0.09769987463249986
0.49538242004285266,-0.09770012549107435
0.49528242326057187,-0.10160000000002563
0.4951824232605718,-0.10550000000002563
0.49498242648252067,-0.1132998743440217
0.4949824232605722,-0.11330012569730506
0.4949824232605722,-0.11719987430269493
0.49498242648252067,-0.1172001256559783
0.4950824224661612,-0.12109996901796001
0.4950824230480532,-0.12109999914164214
0.49508242326057217,-0.12110003185322248
0.49508242326057217,-0.1288998743026949
0.49508242648252065,-0.12890012565597828
0.49518242004779595,-0.1327998747017149
0.49518242005690527,-0.13279999953180804
0.495182413617841,-0.13280012535554378
0.49488242798522153,-0.13669993857959697
0.49488242259597404,-0.13669999874472158
0.4948824152767885,-0.1367000622735767
0.49438242706363084,-0.14059997033620653
0.49438242332196014,-0.1405999981739526
0.49438241843675307,-0.14060003135490087
0.4937824420041627,-0.144499878166738
0.49378240758542596,-0.14450012226620426
0.49328242706363085,-0.14839997033620653
0.49328242332196015,-0.1483999981739526
0.4932824184367531,-0.14840003135490087
0.49268242620730457,-0.15229998084631585
0.4923824308477352,-0.15419995194803382
0.4923824232348121,-0.15419999724139793
0.4923824131882293,-0.15420005036181386
0.4919824699106352,-0.15619976674978428
0.4919823879748648,-0.156200235238124
0.49138242599479937,-0.16019998177189357
0.49078243712173836,-0.1640999099024859
0.4907824215052225,-0.1641000002054501
0.49078240288265135,-0.1641000883044377
0.4898824428571806,-0.1679999150814776
0.4898824221218969,-0.16799999816572478
0.4898823971966079,-0.16800008470803446
0.4886826339351078,-0.17189931530790975
0.4886823143312002,-0.17190070804099467
0.48848243712175315,-0.17319990990240014
0.4884824215052225,-0.1732000002054501
0.4884824028826513,-0.1732000883044377
0.4878824232605466,-0.17580000000022486
0.48698253281564335,-0.1796995252614722
0.48698236130410444,-0.17970048326051236
0.4864824390373901,-0.18359987694088428
0.486482410602207,-0.18360012341911175
0.4860824359849635,-0.18749987593723605
0.4860824136954657,-0.18750012434642307
0.48578242326056925,-0.19140000000007668
0.4854824334878781,-0.1952998670450608
0.4854823846402441,-0.19530012741183708
0.4854823845407721,-0.1953001277754885
0.4844826070638793,-0.1985993934492346
0.48448231906637207,-0.19860062516528323
0.48438244134279607,-0.19919989150673936
0.48438244132530756,-0.1991998915988753
0.4843823862342593,-0.1992001030908731
0.48438238597743655,-0.19920010386033757
0.4829824317333923,-0.2030999763973181
0.48298242487710796,-0.20309999519407532
0.4829824124386506,-0.20310002813718184
0.482482544180985,-0.20439968560711244
0.4824823241990399,-0.20440032195013044
0.4816824572752864,-0.20699988945232936
0.4816823918627232,-0.20700011131978488
0.48058243067511786,-0.2108999737122036
0.4805824240007847,-0.21089999688095548
0.4805824142864608,-0.2109000291660124
0.4793824346032933,-0.21479996313630687
0.47938241133920567,-0.21480003668128617
0.47808244410334916,-0.2187999358685368
0.4780824236867821,-0.2187999958686835
0.47808239735679237,-0.2188000666099072
0.4766825106048127,-0.22239977540071207
0.47668234705420115,-0.2224002286192754
0.4765824321708683,-0.22269997326927388
0.4765824230359455,-0.2227000001579617
0.47658241381564614,-0.22270002631103936
0.4751824681330528,-0.22659987499826376
0.47518242025319934,-0.22659999781155335
0.475182364720949,-0.22660012016050993
0.47328248007680845,-0.23049988337743002
0.4732824196151284,-0.2304999995713894
0.47328235524321477,-0.23050010882805871
0.47278263680719435,-0.23129965832569127
0.4727822384644004,-0.23130035804282567
0.4711824549055975,-0.23439993868800635
0.4711824225115527,-0.23439999934175
0.47118238810183416,-0.2344000596172635
0.4688826213844778,-0.23829966405104175
0.46888225244387255,-0.23830035062398264
0.4669824682084228,-0.2421999077388531
0.4669823802533522,-0.2422000931825296
0.4651825299232415,-0.24609976889776944
0.4651823287305351,-0.2461002363252853
0.4649824324568145,-0.2465999770095868
0.46498241383243355,-0.246600022897106
0.4635824437540916,-0.2499999502302223
0.46358242069692124,-0.25000000452550186
0.46358240287282326,-0.25000004417367566
0.46178250915854663,-0.2538998138879417
0.4617823452148374,-0.25390018953983956
0.4610824275323815,-0.25559998962580394
0.4610824190123626,-0.25560001038470914
0.460182469631958,-0.2577998866479202
0.4601824693893216,-0.25779988720118263
0.4601823559035791,-0.25780010096336814
0.4601823550486359,-0.25780010231820727
0.45758249077577273,-0.26169989872750204
0.4575824896249464,-0.26169990036421287
0.4575823381071986,-0.26170008513255766
0.45758233768781253,-0.26170008557317387
0.45718257841888693,-0.26209984484209947
0.4571822751974528,-0.2621001619444251
0.4539824954587196,-0.2655999210336646
0.4539823528021818,-0.26560008052425055
0.45328261711480594,-0.26639977845268004
0.4532822430451974,-0.2664002327785343
0.4508824489850187,-0.2694999667729318
0.4508824254829522,-0.2694999965981527
0.4508823937691992,-0.2695000353900097
0.44938244505641756,-0.27129997384534765
0.4493824011031226,-0.2713000258507278
0.4475824395395498,-0.2733999810082295
0.4475824067881656,-0.27340001882598325
0.44548244770607953,-0.2757999720626531
0.4454824260040472,-0.2757999964892856
0.4454823948975946,-0.2758000303892988
0.4440826112908129,-0.27729979853942205
0.4440822468409056,-0.277300211703962
0.4415824948140143,-0.2802999141362315
0.4415824205380241,-0.28029999924546334
0.44158234513074957,-0.28030007813023683
0.4406827377885736,-0.2811996854724128
0.4406821384998022,-0.28120034171328606
0.43768258412000643,-0.284799806969041
0.43768227249787417,-0.2848002010172641
0.43738243536649535,-0.28519998385910256
0.43738241122078003,-0.28520001619177576
0.4344824812042468,-0.289099922076079
0.4344824221005412,-0.28909999835770744
0.434482358952833,-0.2891000734949349
0.43378244870940463,-0.28989997091599584
0.43378239735591195,-0.2899000286805444
0.430982466114476,-0.2929999525549913
0.430982420397939,-0.2930000018617019
0.4309823804005218,-0.2930000428604646
0.4298825516216411,-0.2940998716393453
0.42988229973775854,-0.29410013302496124
0.42728244136174803,-0.29689998050681876
0.4272824402214328,-0.2968999816144499
0.4258826112903376,-0.2983997985399313
0.4258822468409056,-0.298400211703962
0.4238824509124961,-0.30079996681805343
0.423882395027842,-0.30080003269090183
0.42198273659146845,-0.30299963719617645
0.4219821468110155,-0.30300039163718945
0.4207827092401071,-0.3046995948626431
0.42078217961211956,-0.30470043192251967
0.41858283518310685,-0.3085992697739511
0.4185824558043631,-0.3086000148594033
0.41858214127677645,-0.3086007895548012
0.4180824782138371,-0.3099998461310313
0.41808237346383476,-0.3100001556149603
0.4172824360165959,-0.31249996013758197
0.41728242353505657,-0.3124999980251272
0.4172824084577397,-0.31250004123663605
0.4158824232605134,-0.31640000000033786
0.4144824723508875,-0.32029986324858145
0.41448241972436456,-0.3202999972284114
0.41448235776387243,-0.32030013099363563
0.41418256016992644,-0.3208997261815278
0.41418230369800835,-0.32090028182624697
0.412782459629772,-0.3241999142728038
0.412782458685616,-0.3241999163857751
0.4127823750248824,-0.32420007838327897
0.41038249929861287,-0.3280998764384669
0.4103823207282063,-0.3281001025327801
0.41028326327565007,-0.32819915998533633
0.41028247968662057,-0.3282000442325112
0.41028180813097154,-0.3282010163013584
0.40798244198256445,-0.3319999690682918
0.406382423259975,-0.3346000000012535
0.40558252104477477,-0.33589984110095383
0.4055823315913737,-0.33590016250475085
0.40338245853810156,-0.33979993746282416
0.4033824213155407,-0.3398000012471735
0.40338238555362405,-0.33980005865554636
0.40248247544698784,-0.34119991882142486
0.40248237268166376,-0.3412000821910092
0.4008824413399255,-0.3437999706213339
0.4008824251116382,-0.3437999965813125
0.4008824021855869,-0.3438000320709289
0.39858274063610816,-0.3472995170375271
0.39858216481100717,-0.3473005168993662
0.3983824913979978,-0.34769986372538486
0.3983824192406733,-0.34769999748224695
0.39838233865713885,-0.34770012690545277
0.3957824541610432,-0.3515999536495964
0.39578242177300954,-0.3516000010556943
0.39578239133287413,-0.3516000435380975
0.39468244974844213,-0.35309996388050474
0.3946824234460485,-0.35309999906874595
0.3946823949282075,-0.35310003578859805
0.3927824927207305,-0.3554999122612006
0.392782421460113,-0.3554999981708269
0.39278234594535194,-0.35550008118138127
0.3907824454316488,-0.35759997672076954
0.3907824199736786,-0.35760000310307394
0.3907824037211078,-0.3576000195398786
0.3889826541336974,-0.359399769127289
0.3889822082557255,-0.3594002457202006
0.386882477377522,-0.36179993815243316
0.3868824214704351,-0.36179999992567463
0.38688236597495745,-0.361800057286029
0.38590759227905574,-0.3627748309819307
0.3859072626772974,-0.36277517705374024
0.38298256135472886,-0.36599984774272604
0.3829822916677158,-0.36600015791178975
0.38198247542556507,-0.36719993740237067
0.38198237214260033,-0.3672000634571454
0.3790825060208925,-0.3707998972634034
0.379082420074348,-0.37079999826832166
0.3790823305693555,-0.37080009269163094
0.37878337139253804,-0.3710990518684483
0.3787827724961405,-0.37109970763850286
0.3787822353857121,-0.3711004149034087
0.3787817644667797,-0.3711011678619856
0.37658243077078535,-0.3749999866867029
0.37658241579164764,-0.3750000133376262
0.3751824440008295,-0.37749996296408717
0.37438258339824376,-0.37889971975934034
0.37438228189695066,-0.3789002901676644
0.37248245863539503,-0.38279992738875224
0.37248242198892106,-0.38279999956593097
0.3724823832913699,-0.3828000699463696
0.3712824651144466,-0.38489992675598544
0.37128242207008894,-0.38489999916262824
0.37128237641795436,-0.38490007026422957
0.370082480204623,-0.38669991458422664
0.3700824206722849,-0.3866999999546387
0.37008236034426656,-0.3867000792282892
0.36738251039997444,-0.3900998902692497
0.3673824201865088,-0.3900999974351603
0.36738232427158235,-0.39010009898940406
0.3668828735632842,-0.3905995496977022
0.36688203498154337,-0.39060050476307767
0.3638828320985931,-0.394499468510913
0.36388209057717863,-0.3945005821962044
0.36348247326615923,-0.3951999124904883
0.3634824720413893,-0.3951999145350946
0.3634823607953453,-0.39520007684379455
0.36348236009638907,-0.3952000777408881
0.36088247547005897,-0.39839993574252514
0.3608824238911007,-0.39839999707840734
0.36088236498143395,-0.39840006244232806
0.3594826112908129,-0.39989979853942204
0.3594822468409056,-0.399900211703962
0.35748247544727574,-0.4022999373763178
0.35748241988057927,-0.40230000184606435
0.35748236961191876,-0.402300056472666
0.35558246654548953,-0.40429995443732836
0.3555824226906533,-0.40429999943106165
0.35558237769688983,-0.4043000432859275
0.3535824354721633,-0.40619998839941773
0.3535824329930605,-0.40619999052740696
0.35168260223317294,-0.4079998304474399
0.35168225303322365,-0.40800017833381347
0.3495824677483699,-0.4101999533941365
0.3495824213787441,-0.41020000071102747
0.3495823777522123,-0.4102000429805488
0.34778252508365054,-0.4118999038341904
0.34778232422491845,-0.41190009903606795
0.3455825065537294,-0.41409991670725704
0.34558242202895845,-0.414099997265335
0.34558233161493496,-0.41410007547334976
0.3438826429568059,-0.41549981907416184
0.34388221442697053,-0.41550019336488286
0.34118249466356143,-0.417999933886558
0.34118249428581576,-0.41799993422264753
0.3411823435637283,-0.4180000530684894
0.3411823414098042,-0.4180000545677139
0.3399824598990288,-0.41879997557489745
0.3399823861884037,-0.4188000237647574
0.33608272662253824,-0.4212998055377481
0.33608213498845924,-0.4213002162045848
0.33528247307276043,-0.42189996264135887
0.3352824174436653,-0.4219000032697031
0.33528237720188425,-0.42190003120157704
0.332182491944235,-0.4239999534728878
0.3321824259293084,-0.4239999965814579
0.3321823479890143,-0.4240000437066416
0.3290825612136958,-0.42579991989876204
0.3290822879849736,-0.4258000845478034
0.3282825110221995,-0.4262999451495372
0.32828242285242193,-0.4262999977009733
0.3282823304750084,-0.4263000475829514
0.3243824455183672,-0.4282999885863572
0.3243824008863739,-0.42830001118771727
0.3215825798307138,-0.4296999217155473
0.3215822695832378,-0.42970008382459424
0.320482496099153,-0.4302999602704587
0.32048242100331054,-0.4302999995979083
0.32048234959311467,-0.43030003400100486
0.316582449653389,-0.4320999878193397
0.31658239693928686,-0.4321000123387381
0.313383233090674,-0.43359962039277544
0.31338244381207003,-0.43360003513441353
0.31338169546753675,-0.43360051985268283
0.3126824925146383,-0.4340999505333245
0.3126824207541791,-0.43409999993253995
0.31268235252435506,-0.43410004353053855
0.30878246487300653,-0.4364999743929069
0.3087823811450782,-0.4365000247743919
0.3070825712091875,-0.43749991297197466
0.30708227844747216,-0.4375000921543398
0.3048824884625768,-0.4388999585083642
0.30488242438541624,-0.4388999978796858
0.30488235374565414,-0.43890003823379625
0.30088246526109835,-0.4410999769003019
0.300882423235743,-0.44109999948194606
0.3008823801895825,-0.4411000215361129
0.30028247609396486,-0.44139997358392175
0.300282370748164,-0.4414000270524564
0.29698244129350465,-0.4430999907109172
0.296982439281964,-0.4430999916208743
0.2930824455182223,-0.4450999885864305
0.29308240088637383,-0.44510001118771725
0.29268257103974854,-0.4452999261110299
0.29268227805345837,-0.445300078827314
0.28918245097744716,-0.4471999849542914
0.2891823953513713,-0.4472000146896568
0.28538252868867386,-0.44919994451212913
0.2853824208560942,-0.4491999885561467
0.28538230305532586,-0.44920000000099997
0.285284577018683,-0.44920000000099997
0.28528351903444,-0.44920005724183065
0.2852824734017974,-0.4492002282960557
0.28528145232815505,-0.4492005111666763
0.2852804677341948,-0.44920090255127554
0.2813824944584606,-0.45099996714007595
0.2813824256000526,-0.45099999759470705
0.28138234718418614,-0.4510000292608353
0.277482457965261,-0.4524999866527296
0.27748241753078634,-0.45250000185345646
0.2774823938694311,-0.4525000103740514
0.2757826499766291,-0.45309991998327565
0.2757822007370185,-0.4531000910330342
0.2735824712376808,-0.4539999803736724
0.2735823748779402,-0.4540000186093915
0.26968245237527716,-0.4554999888027234
0.2696824389695133,-0.45549999386111506
0.265782447737058,-0.4568999912142695
0.2657824270974624,-0.4568999985000026
0.26578239468124304,-0.4569000095271638
0.26548287234585816,-0.45699985030562545
0.2654819906815336,-0.45700019225800037
0.2618824582127929,-0.4585999844663296
0.26188241797887907,-0.4586000019734878
0.26188239308294603,-0.4586000123812352
0.2579824818992912,-0.4601999759437602
0.25798242509751357,-0.4601999983936641
0.2579823612756178,-0.4602000216954435
0.2559827095657815,-0.4608998997938862
0.25598214369510386,-0.4609001177124401
0.25408247993568145,-0.4616999761374601
0.25408236688799046,-0.4617000245733188
0.2501824879422467,-0.46339997180607895
0.25018242403504254,-0.4633999985753789
0.2501823558764735,-0.4634000248264179
0.24638444422495473,-0.4647992554348721
0.2463834712611845,-0.46479967489723395
0.24638254923335393,-0.46480019688559654
0.2463816889058192,-0.4648008153059262
0.24638090032260707,-0.4648015229383793
0.2462825018159682,-0.46489992144501824
0.24628250173590205,-0.464899921521536
0.24628241742337734,-0.46489999179444286
0.2462823263687258,-0.46490005465752304
0.24238270293615613,-0.46709984223487006
0.2423821545044618,-0.4671001757256901
0.23978245337302992,-0.4687999803116263
0.23978241913396267,-0.468800002341756
0.23978239665415466,-0.46880001637373886
0.23848252648918547,-0.46959993647525833
0.23848232163277558,-0.4696000660586105
0.23448260365131052,-0.47219988274656277
0.23448224818534885,-0.4722001250542456
0.23378250723937083,-0.47269994001565846
0.2337824225712809,-0.47269999784101174
0.23378233400224968,-0.47270005299769824
0.23058257991828862,-0.47459990698505017
0.2305822701652264,-0.47460009877173576
0.2274824528557219,-0.4765999809068999
0.2274823933932382,-0.476600018667638
0.22668244914376462,-0.477099983823559
0.22668242494330929,-0.4770999987401447
0.22668239516542116,-0.47710001656950646
0.22278259838623168,-0.47939989672133615
0.22278225256530365,-0.4794001104504237
0.22108249993089057,-0.480499950390338
0.2210824233434718,-0.4804999979470925
0.22108234210410524,-0.48050004426775744
0.218882446526349,-0.48169998731016994
0.21498262393967565,-0.4837998919426185
0.21498222781744186,-0.48380011726644445
0.21398248908561218,-0.4843999605055422
0.21398242362572104,-0.48439999840051495
0.21398235409956395,-0.48440003577354396
0.21108258118986406,-0.4858999183130439
0.21108226839544747,-0.485900087360398
0.20718274111050208,-0.4880998207006236
0.20718211961593697,-0.488100202430292
0.2068824851410025,-0.488299958746915
0.20688242112788774,-0.48830000003374835
0.2068823605971664,-0.48830003655422777
0.20328260651228625,-0.49039989310374116
0.2032822448026221,-0.49040011472351386
0.2004826603026028,-0.49219984761638347
0.20048219535987583,-0.4922001657464703
0.19938244754910656,-0.49299998233612063
0.1954825057303898,-0.49579994079140854
0.19548242094985316,-0.49579999903779237
0.19548233740607926,-0.495800051513262
0.1949838152822394,-0.4960991647875659
0.19498292758734634,-0.4960997657360065
0.19498211079344224,-0.4961004599902609
0.1949813746617028,-0.49610123925357563
0.19168249887258462,-0.49999991064071525
0.19168241139614445,-0.5000000091532252
0.1916823371166707,-0.5000000861429015
0.19158261573196197,-0.5000998075276102
0.19158224178473787,-0.5001002028263145
0.18818253822511044,-0.5038998715106041
0.18818231288356313,-0.503900132452773
0.18768247292279086,-0.5044999404056996
0.18768237135093974,-0.5045000552590371
0.18458269000183544,-0.5077997160500191
0.18458217988648498,-0.5078003042179599
0.18378248075264095,-0.508799928135265
0.1837824217609274,-0.5087999991022277
0.18378236075198814,-0.5088000671392431
0.18108249841376278,-0.5116999192802999
0.18108249463270218,-0.5116999231625662
0.18108233914879396,-0.5117000629424778
0.1810823351746627,-0.5117000660649321
0.17988247140556402,-0.5125999638917561
0.17988242412642652,-0.5125999984525869
0.17988237204929716,-0.5126000345681422
0.17588320448260678,-0.5152994726756582
0.17588245201279215,-0.5153000348684471
0.1758817567843266,-0.5153006664766598
0.17558253065046725,-0.5155998926105192
0.17558242097335805,-0.51559999569564
0.17558230248282822,-0.5156000939387344
0.171982454925789,-0.5183999753719871
0.17198241442955384,-0.5184000063406377
0.17198239967447496,-0.5184000172969779
0.17048256913297816,-0.519499893027409
0.17048228143199123,-0.5195001122814437
0.16808245006059247,-0.5213999787838011
0.16808239616656542,-0.5214000208420361
0.1654824409671205,-0.5233999863800706
0.16548237082265121,-0.5234000363037
0.164182559694274,-0.5242999055464227
0.16418229009999963,-0.5243000990173385
0.16028251186699932,-0.5271999341136722
0.16028232424233851,-0.5272000495097349
0.16008323317819892,-0.5272995950418047
0.16008244527019716,-0.5273000354429093
0.16008170119589257,-0.5273005464278224
0.15638265427780326,-0.5300998251766468
0.1563825121922497,-0.5300999196802965
0.15638234441925997,-0.5301000434604308
0.15638229233808532,-0.5301000757978058
0.1544826421697796,-0.531199873263667
0.1544822111756826,-0.531200137855721
0.15248244930151275,-0.5324999830739313
0.1485833156507068,-0.5349994279555887
0.1485824590783999,-0.535000044501508
0.14858167372788214,-0.5350007495331043
0.14838250141435663,-0.5351999218466299
0.14838241638228256,-0.5351999928224352
0.14838232786332334,-0.5352000541394999
0.14838232768122311,-0.535200054248321
0.144682729432087,-0.5372998262275603
0.14468213033768662,-0.5373001952824589
0.14198285910675548,-0.5390997094364129
0.14198202084865655,-0.5391003353437315
0.1407825074456193,-0.5400999298462625
0.1407824213844056,-0.5400999983638513
0.1407823335734554,-0.5401000620916049
0.13688315024786982,-0.5427994967016256
0.13688244875153296,-0.5428000305447913
0.1368817980318259,-0.5428006252291605
0.13668250141435662,-0.5429999218466299
0.13668241638228254,-0.5429999928224353
0.13668232786332332,-0.5430000541394999
0.1366823276812231,-0.543000054248321
0.1329825907020531,-0.5450999049662282
0.1329822596775543,-0.5451001015348432
0.13008265340426514,-0.546899857152747
0.1300822013527389,-0.5469001553360041
0.12908247123942573,-0.5475999664153232
0.12908237568545958,-0.5476000341570042
0.12518263069326466,-0.5503998510744775
0.12518222385934333,-0.5504001595214637
0.1246826127157037,-0.5507998484363753
0.12468242963017691,-0.5507999802355208
0.12468232714996128,-0.5508000619232362
0.12468231979803084,-0.5508000669468942
0.12128244874751687,-0.5529999835089916
0.12128239757043992,-0.5530000161758206
0.11858276192802109,-0.5546997867654917
0.11858210309494362,-0.5547002401247215
0.11738247109253884,-0.5555999641265251
0.11738237586881796,-0.555600036455688
0.11348266575344204,-0.5585998134675155
0.11348255715628237,-0.5585998860629753
0.11348235485948158,-0.5586000359872334
0.11348228115681643,-0.558600081710238
0.1094826251043512,-0.5608998839404056
0.10948222715164854,-0.5609001255102585
0.10698250851444212,-0.5624999454380706
0.10698250817019762,-0.562499945648499
0.10698232992579357,-0.5625000400012788
0.10558273415411956,-0.5630998667605678
0.1055821222857151,-0.5631001543466917
0.10168260041294386,-0.5650999091532409
0.10168224994053131,-0.5651000979640848
0.0993826117306858,-0.5663998934739976
0.099382239674539,-0.5664001147418251
0.09778292078509462,-0.5673996890477278
0.09778196636125192,-0.5674003680582643
0.09418259113795932,-0.5702998647659167
0.09418239326111574,-0.5703000096285837
0.09418232115853153,-0.5703000680685623
0.09388323116885608,-0.5704994613950126
0.09388245366377189,-0.5705000370871609
0.09388173666988395,-0.5705006865911025
0.09018242326027931,-0.5742000000007071
0.08998252470852516,-0.5743998985524613
0.08998252431747163,-0.5743998989212752
0.08998230159506299,-0.5744000748470676
0.08998230099741453,-0.574400075239425
0.0860824607303827,-0.5767999769422139
0.0860823853820187,-0.5768000223833523
0.08388247668411328,-0.5780999684321145
0.0838824147635148,-0.5781000039720336
0.08388237668494702,-0.5781000246582859
0.08218245377524003,-0.5789999838457779
0.08218239285936178,-0.5790000163704798
0.07828246075029426,-0.5810999798138239
0.0782824134535685,-0.5811000047539109
0.0782823949194037,-0.5811000141712022
0.07648266906047958,-0.5819998771006643
0.07648249289531932,-0.5819999528992736
0.07648245735372439,-0.5819999702940389
0.07648228525652716,-0.5820000328588958
0.0743824868267058,-0.5824999848659962
0.07438242987228214,-0.582499997626995
0.07438235209414021,-0.5825000127742987
0.070482463232953,-0.5831999928263067
0.07048242367766794,-0.5831999995882745
0.06658244969022627,-0.5837999959347548
0.0665824312977948,-0.5837999986617549
0.06658238865445695,-0.5838000044375614
0.06268242325969937,-0.5843000000009919
0.05878245525223342,-0.5847999958993849
0.05878242077485943,-0.5848000000892155
0.058782393639313486,-0.5848000030389805
0.05488245444383206,-0.5851999968026197
0.0548824275675952,-0.5851999993856257
0.05488238766624645,-0.5852000026705023
0.05088243260811341,-0.5854999992998623
0.05088241391247781,-0.5855000007200103
0.04698245897418706,-0.5857999972537249
0.04698241735086605,-0.5858000001497982
0.04698239338343897,-0.5858000014948079
0.04498269225692646,-0.5858999865511335
0.04498215540620122,-0.5859000281960972
0.04308249202370776,-0.5860999927626754
0.0430824164239357,-0.5860999996441411
0.04308236098550176,-0.5861000031945433
0.039182423259623435,-0.5863000000009987
0.027482453130881362,-0.5868999984691392
0.027482426191488798,-0.5868999996859219
0.027482390417969512,-0.5869000008430927
0.02358254875064441,-0.5869999967832804
0.02358229789206993,-0.5870000064301039
0.019682453130881357,-0.5871999984691393
0.019682426191488796,-0.587199999685922
0.01968239041796951,-0.5872000008430928
0.015782423259597847,-0.5873000000009997
0.011882454241614621,-0.587399999206589
0.011882424117929894,-0.5873999997884811
0.011882391406347613,-0.587400000001
0.007982548956877283,-0.587400000001
0.007982297603593912,-0.5874000032229485
0.004082454241614614,-0.587499999206589
0.004082424117929899,-0.5874999997884811
0.004082391406347613,-0.587500000001
0.0001825489568772844,-0.587500000001
0.00018229760359391266,-0.5875000032229485
-0.003717545757843158,-0.587599999206575
-0.003717575883148356,-0.5875999997884951
-0.00371760859311564,-0.587600000001
-0.01151745418456346,-0.587600000001
-0.011517699257989978,-0.5876000030639393
-0.015517548143369907,-0.5876999992860739
-0.01551757268026358,-0.5876999997562689
-0.015517609409409152,-0.587700000001
-0.027217544887205312,-0.587700000001
-0.027217577598776802,-0.5876999997884812
-0.027217607722472555,-0.5876999992065889
-0.04671754389882696,-0.5872000008430927
-0.0467175796723357,-0.5871999996859223
-0.04671760661173964,-0.5871999984691392
-0.0506174513729255,-0.5870000064301039
-0.05061770223149997,-0.5869999967832804
-0.05451754389882696,-0.5869000008430926
-0.054517579672335705,-0.5868999996859222
-0.05451760661173964,-0.5868999984691391
-0.058417514223403716,-0.5867000032070026
-0.05841763915534862,-0.5866999951998553
-0.062317576740504484,-0.5864000000009971
-0.06621750600505082,-0.5861000054421858
-0.06621758175442086,-0.5860999985114765
-0.066217641964948,-0.586099991304406
-0.06771733655808349,-0.5859000320253214
-0.06771781821154725,-0.5858999798784101
-0.07011752932317539,-0.5857000039524412
-0.07011757084505829,-0.5857000000861944
-0.07011762978253097,-0.585699993370745
-0.07411756139321506,-0.5852000019194095
-0.07801754213537641,-0.5847000044375529
-0.07801758477863274,-0.5846999986617574
-0.0780176031715207,-0.5846999959346897
-0.08191757674057984,-0.5841000000009883
-0.08581751629377324,-0.5835000093004971
-0.08581763693663651,-0.5834999891965683
-0.08971748305772399,-0.5828000168158602
-0.08971758281273179,-0.5827999969050475
-0.08971766251579297,-0.5827999778654546
-0.0928175407755526,-0.5820000092822908
-0.09281761277506802,-0.5819999909923707
-0.0936174902640121,-0.5818000216201347
-0.09361766359602852,-0.5817999799574262
-0.10141754327803056,-0.580000007723118
-0.10141758577749499,-0.5799999976015062
-0.10141760095130234,-0.5799999937931157
-0.1053175150004849,-0.579000015831787
-0.10531758143847952,-0.5789999978728295
-0.10531763274281514,-0.5789999826209957
-0.10821753242613266,-0.5781000137537593
-0.10821762118346782,-0.578099986668132
-0.10921738673329806,-0.5778000570031829
-0.10921776889797921,-0.5777999507298653
-0.11311746178233731,-0.5768000294774658
-0.11311769237869934,-0.5767999733152713
-0.11701748979557201,-0.5759000200652238
-0.11701757892152254,-0.5758999977819581
-0.11701765946083778,-0.5758999745486124
-0.12091752156691468,-0.5747000169775118
-0.12091758252430425,-0.5746999974328656
-0.12091762517236444,-0.5746999827039415
-0.122317422871456,-0.5742000549542661
-0.12231773235538498,-0.5741999502042637
-0.12481741424973174,-0.5734000519980726
-0.1248177409421335,-0.5733999536877373
-0.12871752149407517,-0.5723000155833436
-0.12871757651714116,-0.5722999993662575
-0.12871763122291027,-0.5722999818402267
-0.13261749755511562,-0.5710000263961581
-0.13261757448363298,-0.5709999992897566
-0.1326176556499614,-0.5709999675089206
-0.13431738704120147,-0.5703000781125277
-0.13431776954131516,-0.5702999298916506
-0.13651720605122517,-0.5695001347971378
-0.13651795705922928,-0.5694998954133668
-0.14051751274207494,-0.5684000176005842
-0.1405175782805566,-0.5683999986195665
-0.14051763793007238,-0.568399979604506
-0.14441747129996746,-0.5671000351478742
-0.144417575861314,-0.5670999976400708
-0.14441767854231874,-0.5670999554627643
-0.14601739963419197,-0.5664000774850696
-0.14601775676366618,-0.5663999295571979
-0.14831734274664574,-0.565500091563858
-0.14831781511718437,-0.5654999205421352
-0.15221752506656103,-0.5642000172256764
-0.15221757425154897,-0.5642000002212765
-0.15221762983602222,-0.564199979579689
-0.156117449409826,-0.5627000489743798
-0.15611745163664384,-0.5627000480460017
-0.15611768939946427,-0.5626999248951775
-0.1564167860651871,-0.5625005271180289
-0.15641759841649353,-0.5625000405020997
-0.15641845391684975,-0.5624996345109075
-0.160017451741267,-0.561000052084067
-0.16001770313087682,-0.5609999513893603
-0.16391743836658382,-0.5595000532217806
-0.16391757763405515,-0.5594999947652572
-0.16391770513109938,-0.5594999320295995
-0.1656173533890232,-0.5586001182459926
-0.1656174833918338,-0.5586000392628725
-0.16561764573320553,-0.5585999511676204
-0.1656176902452787,-0.5585999226115392
-0.16781723295846554,-0.5571002343980027
-0.1678179391438089,-0.5570997955684716
-0.17171736335380972,-0.5549001203730864
-0.1717177958728513,-0.5548998904349062
-0.17211754116921804,-0.5547000177867228
-0.17211757386303292,-0.5547000011069682
-0.17211761438547105,-0.5546999795652572
-0.1756174755114482,-0.5528000549540124
-0.1756176792332095,-0.5527999474407229
-0.1795154698632481,-0.5508010804509595
-0.17951631562793588,-0.5508006961770513
-0.1795171939606402,-0.5508003936609293
-0.1795180969786031,-0.5508001756175798
-0.17951901657752425,-0.5508000440038728
-0.17951994450429443,-0.5508000000009999
-0.17961745770303128,-0.5508000000009999
-0.17961757182988247,-0.5507999889473476
-0.17961757532090225,-0.5507999882615184
-0.1796176798238304,-0.550799945645237
-0.17961768310639845,-0.5507999440190402
-0.18341757177663842,-0.5488000026136508
-0.18701746438261224,-0.5469000593010888
-0.18701757775473318,-0.5468999956570745
-0.18701767987587675,-0.5468999312442359
-0.18731711054964198,-0.546700310795059
-0.18731807529871983,-0.5466997443302049
-0.1912175472569576,-0.5447000151208521
-0.19121757506963336,-0.5447000006197226
-0.19121760734277216,-0.5446999832192098
-0.1943174239247571,-0.5430000838032826
-0.19431757396311036,-0.5429999944466996
-0.19431771562992373,-0.5429998958341281
-0.19511702411300375,-0.5424004144718181
-0.19511818201774347,-0.5423996670986176
-0.19911750031661893,-0.5402000420342361
-0.1991175752934696,-0.5401999990424087
-0.1991176505996325,-0.540199952209941
-0.20081740960548766,-0.5391001081473288
-0.20081774812788655,-0.5390998987267541
-0.2030174918842726,-0.5378000501434351
-0.20301766258834825,-0.5377999515741161
-0.20691755308312584,-0.5356000133462928
-0.20761744556486159,-0.5352000749586181
-0.20761771016555594,-0.535199929119033
-0.21081752565259904,-0.5335000271415413
-0.21081752810940413,-0.533500025659314
-0.21471744595515194,-0.5314000704239766
-0.21471770960059336,-0.5313999335710352
-0.21511755182496298,-0.5312000124588504
-0.21511760151363668,-0.5311999872606171
-0.21861720287077507,-0.5294001922769459
-0.2186179656957574,-0.5293998404296636
-0.2225174922558219,-0.527800034661432
-0.2225175764130806,-0.5277999982898702
-0.2225176580523227,-0.5277999593451705
-0.22351753638892008,-0.5273000201768718
-0.22351756844469525,-0.5273000037785716
-0.2235176242118978,-0.5272999738099863
-0.2264171767715185,-0.5257002206736437
-0.22641799549330954,-0.5256998174677834
-0.23031754899690418,-0.5240000120944217
-0.23031760455889588,-0.5239999880788874
-0.23171742471262974,-0.5234000651558586
-0.23171757286535183,-0.523399995657431
-0.2317177198361642,-0.5233999141437243
-0.2342170321358299,-0.521900326763925
-0.23421815894657405,-0.5218997462189245
-0.2381173961553888,-0.5202000787176463
-0.23811776034198548,-0.5201999286004672
-0.23991747170685457,-0.5195000408474625
-0.23991767222074742,-0.5194999408832044
-0.2399176725749815,-0.5194999406750238
-0.2420171554591627,-0.5182002607943403
-0.24201802216434892,-0.5181997829997149
-0.2459170619318919,-0.5163002508052708
-0.2459181172437917,-0.5162998108248821
-0.24791746542502352,-0.515600038961451
-0.24791747383690305,-0.5156000357882051
-0.247917672129097,-0.5155999446039465
-0.24791767762709932,-0.5155999415930824
-0.2498174458095851,-0.5145000758032223
-0.24981770994838934,-0.5144999282737719
-0.25371696725312864,-0.5124003281866046
-0.2537182262892447,-0.5123997606936069
-0.2556174528324677,-0.5117000456513668
-0.2556175703928326,-0.5116999873478633
-0.2556176796969144,-0.5116999176360912
-0.2576173237637726,-0.5101002023826048
-0.25761784252456843,-0.5100998147577269
-0.2609174935275718,-0.5078000579980579
-0.2609176611362881,-0.507799943737295
-0.261517306705929,-0.5074001800242011
-0.2615178580882087,-0.5073998382261795
-0.2655174484912996,-0.5051000737444022
-0.26551757223222017,-0.5050999975363764
-0.2655176970208926,-0.5050999097909015
-0.2671173193424989,-0.5039001930496967
-0.26711784624064283,-0.5038998242401841
-0.2694175665672363,-0.502400006635884
-0.2694175869311157,-0.502399993391016
-0.2731171164748861,-0.5000002985518136
-0.27311806743634526,-0.49999975465315927
-0.273317479581652,-0.49990004858050596
-0.2733175768934299,-0.49989999719912903
-0.27331766798037427,-0.4998999438535148
-0.2772175160833548,-0.4975000373286037
-0.27721757417343174,-0.49750000040690767
-0.2772176370301094,-0.4974999577984436
-0.2792170689665978,-0.4961003554429017
-0.2792181252288263,-0.4960997113230256
-0.2811175356814822,-0.4951000216111014
-0.2850175506514149,-0.49300001404906246
-0.285017574437148,-0.4930000010553221
-0.28501760466179016,-0.4929999840460876
-0.2864174080275999,-0.492200096408482
-0.2864177491410939,-0.49219991035278077
-0.28891755208507863,-0.4909000128219087
-0.28891760146896783,-0.49089998731982126
-0.29281754803141263,-0.48890001472369576
-0.29281757843889183,-0.48889999887653746
-0.29281760328645573,-0.4888999855214875
-0.29391754429673006,-0.4883000176977015
-0.2939176093175524,-0.4882999825491034
-0.2967174104549481,-0.48680008908264144
-0.29671774632995457,-0.4867999173805737
-0.30061751637707645,-0.4849000294088989
-0.30061757854671,-0.4848999980605173
-0.3006176332533739,-0.4848999686050628
-0.30151754052233504,-0.4844000201223066
-0.3045173112844473,-0.482700150426205
-0.30451785103669715,-0.48269986636959655
-0.3084175540212773,-0.48080001106941644
-0.3084175993451509,-0.4807999886987565
-0.3090174441542482,-0.48050006629420783
-0.30901768988484585,-0.48049990399998704
-0.31231731169568216,-0.4777002248877623
-0.31231785704445364,-0.4776997944449545
-0.3138175158376134,-0.476600044663304
-0.3138175752901103,-0.47659999964034727
-0.313817635468194,-0.4765999510614966
-0.31621748219723367,-0.4746000787872968
-0.3162176732323843,-0.47459992361180986
-0.31861753280222344,-0.47270003478568723
-0.31861757874667906,-0.47269999755089376
-0.3186176167423213,-0.47269996533301556
-0.3201172482294075,-0.47140028471087414
-0.3201179291578962,-0.4713997454775063
-0.3237175409359957,-0.46880002585999003
-0.3237176120743823,-0.4687999735007841
-0.32411754573633483,-0.4685000232543198
-0.3241175834021385,-0.468499994536982
-0.32411760033844544,-0.46849998124387876
-0.3280175437668408,-0.4654000262110517
-0.32801757144866756,-0.4654000038167974
-0.32801761366624665,-0.46539996835061526
-0.3287170171954841,-0.46480047961126886
-0.32871759311392523,-0.4648000222870936
-0.3287182016860865,-0.46479960941014253
-0.33191755155759534,-0.46280001574044954
-0.3319175632547205,-0.46280000833084606
-0.3348174143830667,-0.4609001063732595
-0.33481774318216717,-0.4608999001361225
-0.33581746400252394,-0.46030006764390846
-0.3358176912523426,-0.46029993540468334
-0.33971748279323627,-0.45810005299699974
-0.3397175740379943,-0.45809999884589636
-0.33971766701207445,-0.45809993793945647
-0.3413172216306646,-0.4570002441391758
-0.3413179518988429,-0.456999787955088
-0.3436175731328303,-0.45570000204022554
-0.3475174906491029,-0.45350004856548526
-0.34751765343028984,-0.45349993862353855
-0.3475176542217633,-0.4534999380162123
-0.3480169430117784,-0.4531005069842002
-0.3480175954541147,-0.4531000278188488
-0.34801828519518146,-0.4530996040999597
-0.3514175660675148,-0.4512000059654205
-0.3514175874291649,-0.4511999940629567
-0.3550174773393107,-0.4492000552239867
-0.3550175695550963,-0.4491999921632731
-0.3550176578512226,-0.4491999188906194
-0.3553173395570062,-0.44890023718483585
-0.3553178295783271,-0.4488997795785427
-0.35921751296801235,-0.44550005559779143
-0.3592175769004101,-0.4454999978903814
-0.3592176354649727,-0.4454999412768693
-0.3594174804556808,-0.4453000962861612
-0.35941767566301003,-0.44529990642596085
-0.36311728134031956,-0.44180027943391137
-0.36311789426245034,-0.4417997459836627
-0.3636174702769697,-0.4414000851720471
-0.36361757527092514,-0.44139999627878346
-0.3636176721672882,-0.4413999045745538
-0.3675174717063065,-0.4375001050355355
-0.36751768490916437,-0.4374998981955035
-0.3709174472140505,-0.4343001219085519
-0.3709177106041042,-0.43429988287061194
-0.3717171207561921,-0.433600398987535
-0.37171807837546533,-0.4335996601839243
-0.3748175466726183,-0.43150002036972396
-0.37481760695940564,-0.43149997985521665
-0.3775175206916457,-0.42970003736705664
-0.3775175751093148,-0.42969999999863523
-0.37751763169612007,-0.42969995878448086
-0.3787174950332174,-0.4288000612816578
-0.3787176597075024,-0.4287999404351262
-0.38261743864991143,-0.4260000991431402
-0.3826177181855022,-0.42599990570448554
-0.38291755190725296,-0.4258000165566518
-0.3829175737010755,-0.4258000018350236
-0.3865175002829119,-0.4233000530967146
-0.3865176541936777,-0.42329994836570195
-0.388617555847721,-0.421900013929673
-0.3886175901533612,-0.42189999080459295
-0.3905175767410486,-0.42060000000078684
-0.3943174817420332,-0.41800006500011316
-0.3943176579195897,-0.41799991882225224
-0.3944175536294598,-0.4179000231123822
-0.39441759954264044,-0.4178999765829448
-0.39811753113763615,-0.414100046836733
-0.39811762296501035,-0.4140999537768317
-0.39831753051725943,-0.41390004622458254
-0.3983176235771608,-0.41389995439720834
-0.4021175533233726,-0.4102000228022126
-0.40211759985281004,-0.410199976889032
-0.4061174855215336,-0.4062000912203084
-0.40611767032883456,-0.4061999112123772
-0.4100174982750777,-0.40250007444286445
-0.4100175691655682,-0.40249999432783184
-0.41001762511678,-0.40249990324953183
-0.41011689428698933,-0.4023013649091131
-0.4101173912522732,-0.4023004870098208
-0.4101179757829591,-0.4022996648142613
-0.4101186416926829,-0.4022989070241185
-0.41391739547217676,-0.39840018603990107
-0.41391776760483073,-0.3983998238188351
-0.4178175401101905,-0.3948000338138876
-0.41781757762295196,-0.3947999984736108
-0.4178176107934636,-0.3947999659483784
-0.41811747770577407,-0.394500099036068
-0.41811767856450616,-0.3944999038341904
-0.42171755031299335,-0.39110002496061913
-0.42171757848735764,-0.3910999979534915
-0.4217176005511656,-0.39109997619067643
-0.4222174717063065,-0.3906001050355355
-0.4222176849091644,-0.3905998981955035
-0.42561748206058925,-0.3874000891118095
-0.42561757250993876,-0.38739999934312275
-0.4256176629496983,-0.3873998994240544
-0.4262175206810658,-0.3867000654041257
-0.42621757717478287,-0.38669999710204905
-0.42621762662889534,-0.38669993291028854
-0.42911748901021585,-0.38280011798368496
-0.4291175726287899,-0.38279999819107874
-0.4291176500526474,-0.38279987170563123
-0.42951732339599746,-0.3821004433547687
-0.4295178747655177,-0.38209958535811006
-0.43181756072512306,-0.37890002228387654
-0.43181759288181176,-0.3788999778072973
-0.43341755636225915,-0.37670002802168207
-0.43341759672216973,-0.3766999716942663
-0.4346175679964878,-0.37500001238898234
-0.43461758552427154,-0.3749999876392797
-0.4373170995432656,-0.3712006716125474
-0.43731760313105333,-0.3712000222997535
-0.4373181593132527,-0.3711994174285893
-0.43741755604388,-0.371100020697962
-0.4374175724283914,-0.3711000041166467
-0.4374176009873175,-0.37109997444392057
-0.441117487952805,-0.3672000935884068
-0.4411176679607362,-0.3671999087811058
-0.4412175402869136,-0.36710003645492834
-0.4412175780412166,-0.36709999789820813
-0.44121761003012366,-0.3670999638583776
-0.4447175201812021,-0.3633000614086354
-0.44471757325736194,-0.36330000177676447
-0.44471763115481094,-0.36329993198362187
-0.4451171929238603,-0.36280047977231017
-0.4451180174429858,-0.3627995718903378
-0.4486172382834491,-0.3594003287881734
-0.4486179452042327,-0.35939970523023673
-0.44911745627416483,-0.359000096374291
-0.4491175747836471,-0.3589999952918031
-0.4491176830391809,-0.3589998905762481
-0.45251751250595884,-0.3555000661251531
-0.4525175738431424,-0.35550000056142944
-0.4525176372667976,-0.3554999273699183
-0.4530175394952449,-0.3549000446957815
-0.4530175778373895,-0.35489999755899027
-0.45301761030741944,-0.354899955693227
-0.45551754991098936,-0.3516000354165148
-0.45551757442964724,-0.3516000024351624
-0.4555176041300779,-0.3515999608736723
-0.45691754342560775,-0.34960004759434393
-0.4569175761483394,-0.34959999964822086
-0.4569176077826392,-0.34959995085170475
-0.458117556167454,-0.34770003257574794
-0.45811757772372297,-0.34769999784344924
-0.45811759511771655,-0.347699968840479
-0.4604174393253466,-0.3438002330101497
-0.46041772679420895,-0.3437997749211311
-0.4608175583651502,-0.3432000275647192
-0.46081759530318733,-0.3431999725611837
-0.46311755915063824,-0.3398000260040823
-0.46311757679960763,-0.33979999955089746
-0.46311759344480447,-0.3397999739012666
-0.46471754382499,-0.3373000514322267
-0.4647175756360973,-0.33730000033683205
-0.46471760746377333,-0.3372999462361609
-0.465517452910525,-0.3359002167043455
-0.46551771143593995,-0.33589978987685404
-0.46801755582625554,-0.3320000326279618
-0.46801757908981784,-0.3319999956975226
-0.4680175941624493,-0.3319999709652411
-0.4686175387147081,-0.3310000633781431
-0.46861761571886795,-0.33099993720329823
-0.47041755770213517,-0.32810003067470095
-0.4704175791118736,-0.32809999560757014
-0.47041759241979475,-0.32809997312306977
-0.47251742864566426,-0.3245002538787221
-0.47251773977638023,-0.3244997554478742
-0.4727175015931063,-0.324200112722785
-0.47271750173799604,-0.3242001124918739
-0.4727176252377378,-0.3241998738769264
-0.47271762540185064,-0.32419987348308643
-0.4742175403287704,-0.32030009467309506
-0.4742175406669317,-0.3203000937364946
-0.47421759701461613,-0.32029990116052404
-0.4742175970314095,-0.3202999010864409
-0.4750175287699314,-0.3164002338611462
-0.4750176360361435,-0.3163997687507348
-0.4760175664745315,-0.3125000400410217
-0.4760175772204671,-0.3124999966133463
-0.4760175849696899,-0.31249996297293015
-0.4764175607079897,-0.3107000721505811
-0.4764175938605606,-0.3106999280997597
-0.4769175571404062,-0.3086000823244083
-0.476917597760277,-0.3085999180266143
-0.4779175476262478,-0.3047001135493284
-0.47791760856259546,-0.3046998871796349
-0.4790175767413902,-0.30080000000027146
-0.4801175722296435,-0.2969000159964645
-0.4801175813073357,-0.29689998401946255
-0.4803175436244812,-0.2962001159094531
-0.48031761269764717,-0.29619988494025057
-0.4813175491579983,-0.29300008826712687
-0.4813175746157353,-0.29300000105812857
-0.48131759789037654,-0.29299990835466944
-0.48221755632457874,-0.2891000884731264
-0.48221757505139623,-0.2890999998655136
-0.4822175905762842,-0.28909991007351
-0.4828175739386701,-0.28520001821800123
-0.4834175728614411,-0.2812000258666496
-0.48341757658858964,-0.2812000000820856
-0.48341758008052405,-0.2811999739551128
-0.4839175721645613,-0.27730003569962275
-0.48391757598721574,-0.27730000404219624
-0.4839175806033419,-0.2772999600936031
-0.4842175635728955,-0.27420013607488203
-0.4842175936982694,-0.27419986434532945
-0.4843175657633165,-0.27340008782495223
-0.48431757491238514,-0.2734000020839413
-0.48431758138891245,-0.27339990937407477
-0.4845175767414265,-0.26950000000005125
-0.48471757493627915,-0.26560003520042413
-0.4847175768286255,-0.26559999226760744
-0.484717577446742,-0.26559997249275613
-0.4848175743592081,-0.2617000929065786
-0.4848175749624929,-0.26170000260702025
-0.4848175718492984,-0.2616999046034519
-0.4846175821916054,-0.25780010627843813
-0.4846175742654112,-0.25779999780541607
-0.4846175625311614,-0.2577998969755005
-0.48421760179818146,-0.25490018166139516
-0.4842175584942876,-0.25489981752854757
-0.48411758017280715,-0.25390003431374353
-0.48411757642399805,-0.25389999931375606
-0.4841175724474275,-0.25389996650673335
-0.48361757674141964,-0.24999999999987282
-0.4831176243193089,-0.24610037110740857
-0.4831175575796847,-0.24609962634598387
-0.48291757674142655,-0.2421999999999488
-0.48271758317053165,-0.23830012536750017
-0.4827175735237082,-0.2382998745089257
-0.48261757744925454,-0.23440002760523138
-0.48261757682155,-0.23440000753648754
-0.4826175749412993,-0.23439996489746898
-0.4824175785028763,-0.23050003434822064
-0.4824175761403908,-0.230499993837741
-0.4824175745781847,-0.23049997187780163
-0.4821175791484045,-0.22660003129065834
-0.48211757650706644,-0.22659999960664162
-0.4821175735815356,-0.226599969191
-0.48171757976375906,-0.22270002946767922
-0.48171757686455213,-0.22270000278946037
-0.48171757262030934,-0.22269996785521243
-0.4812175787082508,-0.21880001534115573
-0.48121757482299565,-0.21879998465248057
-0.4807175829534782,-0.21480004969634164
-0.48071757621371947,-0.2147999999152594
-0.48071756853406233,-0.21479995075572486
-0.48031760301861476,-0.212400157663039
-0.4803175556166378,-0.21239984156400868
-0.4801175800086197,-0.2109000245038729
-0.4801175735978099,-0.21089997547971626
-0.47961758054448644,-0.20700002966379347
-0.47961757680281575,-0.2070000018260474
-0.4796175719176087,-0.20699996864509912
-0.47901759548501827,-0.20310012183326198
-0.4790175610662815,-0.20309987773379573
-0.47851757674141965,-0.1991999999998728
-0.4780175883613778,-0.19530009063554665
-0.4780175751563227,-0.19530000092457458
-0.47801755824858855,-0.19529990984730725
-0.4772175767414074,-0.19139999999979904
-0.4764175767414074,-0.18749999999979905
-0.4756176011028957,-0.1836001187620544
-0.4756175553235224,-0.18359988067158084
-0.47491758742539075,-0.17970005952484744
-0.4749175759482215,-0.17969999982498044
-0.47491756321707906,-0.1796999413943751
-0.47401760372854845,-0.17580011694407569
-0.47401755262453094,-0.1757998824300263
-0.4732175868633583,-0.17190004934430966
-0.4732175671269297,-0.1718999505539135
-0.47251760705302864,-0.16830015588813654
-0.47251757184915283,-0.16830000167523212
-0.47251752640243383,-0.16829984898285572
-0.4724178006355466,-0.16800067168219426
-0.4724174516605115,-0.16799930312052047
-0.47171762013470275,-0.16410024176244295
-0.47171754550655465,-0.16409975636792573
-0.4712175787082508,-0.16020001534115574
-0.47121757482299564,-0.1601999846524806
-0.4707175902112756,-0.15620010775872073
-0.4707175656613477,-0.15619989196916842
-0.4703175797637591,-0.1523000294676792
-0.47031757686455217,-0.15230000278946035
-0.4703175726203094,-0.1522999678552124
-0.4698175925182457,-0.14840012305911573
-0.4698175640830626,-0.14839987658088827
-0.46941757674142254,-0.14449999999989796
-0.4690175804687913,-0.14060003634174287
-0.46901757247291886,-0.14059996371761507
-0.4686175881570638,-0.13720009703284725
-0.46861757501302675,-0.1372000017166979
-0.46861755730088833,-0.1371999027972034
-0.46851766834012826,-0.13670045799340302
-0.4685175290874471,-0.13669953537363694
-0.46811757674142257,-0.13279999999989797
-0.46771757674142256,-0.12889999999989796
-0.4673175894658191,-0.12500012406276403
-0.4673175671763213,-0.12499987565357702
-0.46701757915758335,-0.12110003140998356
-0.46701757648563696,-0.12109999936825329
-0.4670175735937458,-0.12109996931004917
-0.46541758946581907,-0.10550012406276403
-0.46541756717632127,-0.10549987565357702
-0.46511757915758334,-0.10160003140998355
-0.46511757648563695,-0.10159999936825329
-0.4651175735937458,-0.10159996931004917
-0.464317590422481,-0.09380013339021753
-0.46431756671283525,-0.09379986628539491
-0.46401757744256233,-0.08980000934842254
-0.46371761528465705,-0.08590050106194282
-0.46371758962289383,-0.08589949762283619
-0.4639175767414274,-0.07810000000002564
-0.46401757674142746,-0.07420000000002563
-0.4644175767414274,-0.05860000000002563
-0.4645175751305194,-0.05470006282543957
-0.46451757593584125,-0.05470000000001299
-0.46451757513051906,-0.05469993717454726
-0.4644175767414274,-0.050799999999974366
-0.46421757674142744,-0.042999999999974364
-0.4641175774473697,-0.039100027531721905
-0.46411757682685933,-0.039100007683460114
-0.4641175749375332,-0.0390999648240297
-0.46391757828106994,-0.035200030022995904
-0.463917576430531,-0.03519999780139055
-0.46391757465862393,-0.03519997222924487
-0.4636175854041504,-0.03120011550293001
-0.46361757080935506,-0.031199884324555404
-0.4634175767414265,-0.027299999999948785
-0.46301757850287634,-0.01950003434822031
-0.4630175761403909,-0.019499993837741217
-0.4630175745781847,-0.019499971877801503
-0.46271757674142483,-0.015599999999923302
-0.4624175767414248,-0.011699999999923303
-0.462117605625143,-0.007800375488259116
-0.4621175767414278,-0.007799623402391053
-0.4621175767414278,0.007799905410404252


==> csv_contour/proj_y_result_032124_windtunnel_sidecamera_14-5_1000frames_02_C001H001S0001000600.csv <==
X,Y
-0.502156947832971,-0.24610005035966248
-0.50095696765176,-0.2422001135117276
-0.50095690048508,-0.24219988569459053
-0.4998569373577209,-0.23830001642486323
-0.4988569788149355,-0.23480016131453582
-0.4988568920347743,-0.2347998372388614
-0.498756942336623,-0.23440003844625606
-0.4987569314441755,-0.23439999628959673
-0.49875692302982527,-0.23439996562596052
-0.49765696539965076,-0.23050011584625088
-0.49765690282897107,-0.23049988340525113
-0.4966569629920634,-0.22660011804131114
-0.49665690532358114,-0.22659988126028224
-0.49575693976230506,-0.22270003049475276
-0.49575693305329077,-0.2227000022255782
-0.495756924344928,-0.22269996752698507
-0.49495694225524645,-0.21960003692946856
-0.4949569234747849,-0.21959996299890353
-0.49475699083710806,-0.21880023244819652
-0.4947568857351185,-0.21879976505035273
-0.49395694611053453,-0.2148000669274324
-0.49395693149585546,-0.21479999867865693
-0.49395691616046766,-0.21479993539808762
-0.492956947483107,-0.21090005755638078
-0.4929569322381227,-0.21090000088928837
-0.49295691503785005,-0.21089994251652042
-0.49175694182778285,-0.2070000295838024
-0.49175693153129013,-0.20699999683782566
-0.49175692400421933,-0.20699997383741128
-0.4910569327249769,-0.20489999999968378
-0.4904569418743046,-0.20310002744766706
-0.4904569324943769,-0.203099999837806
-0.4904569230267894,-0.20309997298330368
-0.48905697167361034,-0.1992001084994475
-0.48905689627062215,-0.19919989063661944
-0.48775693272497683,-0.19529999999968378
-0.4871569327249769,-0.19349999999968379
-0.48645696974436453,-0.19140011105784677
-0.48645689829765376,-0.1913998881108827
-0.48405698506345207,-0.18360017009972704
-0.48405692682111207,-0.18360000217066622
-0.48405685699082684,-0.18359983906459848
-0.48325696105420707,-0.18190006019928154
-0.483256905193658,-0.1818999394307689
-0.4822569979898142,-0.1797001435823126
-0.48225692805802345,-0.17970000170449477
-0.48225685042512373,-0.17969986626237222
-0.4798569930738691,-0.1758000980665834
-0.47985693104341004,-0.17580000224776854
-0.47985686308797365,-0.17579990715026053
-0.4792572878680702,-0.1750004735237226
-0.47925663550816683,-0.1749994881262472
-0.4774569508672749,-0.17190003124471118
-0.47745691413592406,-0.17189996901788285
-0.4753571316794038,-0.168400331590349
-0.4753567597882866,-0.1683996541262807
-0.4751569826074551,-0.16800009976461766
-0.4751569298480133,-0.16799999984290687
-0.47515687507165355,-0.16799990631298312
-0.47275698007999173,-0.16410007695153261
-0.4727568867583701,-0.16409992220999742
-0.4714570526337973,-0.16190020292225893
-0.47145682244248016,-0.161899791688272
-0.4705569515036779,-0.16020003547053446
-0.47055691338299993,-0.16019996483241908
-0.4683569629365033,-0.15620005492969785
-0.46835693081463387,-0.15619999821048589
-0.46835690118326206,-0.15619994874434706
-0.467557165088382,-0.154900377590167
-0.46755673444858675,-0.15489960344688108
-0.4662569826074551,-0.15230009976461764
-0.46625692984801326,-0.15229999984290685
-0.46625687507165353,-0.1522999063129831
-0.46385701007119334,-0.14840012568723526
-0.46385700938634816,-0.1484001246441399
-0.4638568290521452,-0.1483998963566451
-0.46385682855559396,-0.14839989583015156
-0.46365768297412474,-0.1482007502486824
-0.4636569760580098,-0.14819996492798693
-0.4636563553311054,-0.14819910985073986
-0.46125697879431904,-0.14450007102319415
-0.4612569327052116,-0.1445000025201836
-0.46125688069710774,-0.14449993062910607
-0.4597569583235214,-0.14250003413099088
-0.45975690741629516,-0.14249996565210502
-0.45835695259271736,-0.14060002696296384
-0.4583569124999551,-0.1405999733025675
-0.4558569677566122,-0.1373000462413549
-0.45585693268626726,-0.13730000104019183
-0.45585689507924426,-0.13729995482469723
-0.45535722038731746,-0.13670034519438512
-0.45535667695420406,-0.13669963055294174
-0.4526572528774327,-0.13280046244204965
-0.45265666606710525,-0.13279950477789096
-0.45195693272490867,-0.1314999999995259
-0.45055698067853306,-0.12890008905625705
-0.4505568865700051,-0.12889990999746354
-0.44855695616641367,-0.12500004571046028
-0.44855690975106055,-0.12499995405182872
-0.4480570278161773,-0.12400019018206206
-0.4480568457471749,-0.12399980597226727
-0.44675695901112045,-0.12110005863799198
-0.4467569334432446,-0.12110000349841304
-0.44675690182038036,-0.12109993973569531
-0.4447569561664137,-0.11720004571046028
-0.4447569097510606,-0.11719995405182872
-0.44415697291420997,-0.11600008037812752
-0.4441569312107225,-0.11600000056517469
-0.44415688702747075,-0.1159999228850978
-0.4425569875214988,-0.11330009246877008
-0.4425568799147592,-0.11329990638153335
-0.4403570563255352,-0.10940021910972704
-0.44035682022034073,-0.10939977499038891
-0.440256957196992,-0.10920004894369148
-0.4402569087862696,-0.10919995079232149
-0.4384570725413703,-0.10550028740002841
-0.43845681141666043,-0.10549970431065646
-0.4368573915048505,-0.10160111827561974
-0.4368570023998604,-0.10159998072834238
-0.43685675165125687,-0.10159880491303405
-0.43635693829750744,-0.0983000367782877
-0.43635692660966824,-0.09829996330775741
-0.43625693787621844,-0.0977000309070587
-0.4362569271895006,-0.0976999691591144
-0.4355569365944194,-0.09380002155794771
-0.4355569289494289,-0.09379997842505985
-0.43485695060015406,-0.08980010214348934
-0.43485691695730416,-0.08979989750971717
-0.4342569519713278,-0.08590012510087086
-0.43425691662946975,-0.08589987445458026
-0.43375693658087505,-0.08200003007554157
-0.4337569328956104,-0.08200000264147977
-0.4337569277129885,-0.0819999674216655
-0.43315693272501654,-0.07809999999984794
-0.43255695438667874,-0.07420014080065197
-0.43255691505536176,-0.0741998586426063
-0.4324569352029821,-0.07340001982356917
-0.4320569989420468,-0.07030051318183056
-0.4320569194617808,-0.07029948273334266
-0.43195693603339036,-0.06640012902611298
-0.43195693272502816,-0.06639987093145559
-0.43195693272502816,-0.05860003270753153
-0.43195693250680955,-0.05859999911863607
-0.4319569319093105,-0.058599968186998336
-0.4318569360004366,-0.05470012774091645
-0.4318569295360916,-0.05470000113750867
-0.4318569163623214,-0.05469987237082309
-0.4308569489249856,-0.04690012635960379
-0.43085691972716195,-0.046899873270752845
-0.4304569358444872,-0.043000030414674484
-0.4304569328156116,-0.04300000255137186
-0.43045692851340583,-0.042999967149281795
-0.42995693272502006,-0.03909999999987284
-0.4294569347446019,-0.0352000157526111
-0.42945693075514296,-0.035199984240856026
-0.4289569448885341,-0.03120009730798509
-0.42895692245906925,-0.03119990247333782
-0.42855698804962267,-0.027400525583595434
-0.42855693272502815,-0.027399471512500124
-0.42855693272502815,-0.02730016022833966
-0.42855692765194553,-0.02730000086847207
-0.4285569122805191,-0.027299840532765487
-0.4280569489249856,-0.02340012635960375
-0.4280569197271619,-0.023399873270752797
-0.4276569358404691,-0.019500030375497673
-0.42765693282457834,-0.0195000026296252
-0.4276569285083981,-0.019499967110221082
-0.4271569489249856,-0.015600126359603764
-0.42715691972716197,-0.015599873270752813
-0.42675693272502296,-0.01169999999989797
-0.42635695891193487,-0.007800255322289196
-0.4263569195801567,-0.007799743674980109
-0.42615694593894465,-0.003900257671344672
-0.4261569327250282,-0.003899741990007054
-0.4261569327250282,-3.270711363802543e-08
-0.4261569325068205,8.805301928286331e-10
-0.4261569319092999,3.181341749296976e-08
-0.42605693603339034,0.003899870973887026
-0.42605693272502815,0.0039001290685444063
-0.42605693272502815,0.007799839769480423
-0.4260569276516687,0.007799999135875786
-0.4260569122807963,0.007800159465072653
-0.4255569489249856,0.011699873640396243
-0.4255569197271619,0.011700126729247196
-0.425156932725023,0.015600000000102029
-0.4247569457906919,0.019499872609830365
-0.42475692290338274,0.019500127681429797
-0.4246569362149195,0.02079995463145145
-0.42465693273682786,0.0207999950643933
-0.4246569269459977,0.02080005008498859
-0.4243569363701152,0.02339996840930383
-0.4243569286811429,0.023400031542368943
-0.4238569489249856,0.027299873640396252
-0.42385691972716194,0.027300126729247205
-0.42345693550407054,0.03119997290438771
-0.4234569327157827,0.031199998713663555
-0.4234569291881644,0.0312000282949721
-0.4229569624440364,0.035199762247996105
-0.4229569143483625,0.03520023889669142
-0.4226569399908078,0.03909990554490402
-0.4226569311009056,0.03909999826342427
-0.42265691808586164,0.03910009515465909
-0.42205695197132775,0.04299987489912914
-0.4220569166294697,0.04300012554541974
-0.42155694070503663,0.04689993775599762
-0.4215569320320854,0.046899999311916976
-0.42155692153712565,0.0469000623326888
-0.42085701009620763,0.0507995689320894
-0.42085689307429497,0.05080043615811077
-0.420756942452353,0.051899892999472154
-0.42075693064576597,0.051899997974095134
-0.42075691353337114,0.05190010747336823
-0.42025704391563523,0.054699377332689085
-0.4202569003308095,0.054700631687290356
-0.4200569459389446,0.05859974232865533
-0.42005693272502814,0.058600258009992946
-0.42005693272502814,0.06249996729246847
-0.42005693250680953,0.06250000088136391
-0.4200569319093105,0.06250003181300168
-0.41985693680729574,0.07029984079157611
-0.4198569277761437,0.07029999832265324
-0.4198569083210682,0.07030015862581655
-0.41925694223885346,0.07419993816021245
-0.41925693194388824,0.07419999995735053
-0.4192569201716809,0.0742000611976694
-0.4184569327250078,0.07810000000020095
-0.4176569327250078,0.08200000000020095
-0.4168571381054354,0.08589899877061637
-0.4168569842017145,0.08590000522536159
-0.41685693272502816,0.08590102207719949
-0.41685693272502816,0.0860998659882158
-0.41685693270242075,0.0860998668373709
-0.41685690474070136,0.08610012903160615
-0.4168569041637671,0.08610013209593952
-0.4160569492621681,0.08979992351583516
-0.41605691737857636,0.08980007673235842
-0.4152569404473468,0.0937999613885061
-0.41525693145865733,0.09380000457283463
-0.41525692493600025,0.09380003375256821
-0.4143569604359523,0.09769987991944265
-0.41435690796130903,0.09770012072323248
-0.41403705990492773,0.09925937999809133
-0.41403688418290596,0.09926063104762718
-0.4138569448131231,0.10159984285480483
-0.4138569279289952,0.10159999847177768
-0.4138569008840932,0.10160015522465961
-0.41305695206133164,0.10549990573562233
-0.4130569306763998,0.10550000072645081
-0.41305690661711064,0.10550009137785146
-0.4128570198077364,0.10619969521066114
-0.41285686498609003,0.10620030966382525
-0.41215697335584406,0.1093998142592356
-0.412156899135336,0.10940018714266002
-0.41145694367033897,0.11329993901907164
-0.41145693196785055,0.11329999990026708
-0.41145691880587754,0.11330006031643332
-0.41055704521840114,0.1171995125288312
-0.4105568691068689,0.1172004962217065
-0.4100569489249856,0.1210998736403962
-0.41005691972716196,0.12110012672924715
-0.4096569358284199,0.12499996974198181
-0.4096569328514547,0.12499999713572492
-0.40965692849338037,0.1250000330069167
-0.4091569347446018,0.12889998424738972
-0.40915693075514287,0.1289000157591448
-0.40895695621762196,0.13049981205931194
-0.40895691631708003,0.13050018869144733
-0.408756948033578,0.1327998239517211
-0.40875692649667705,0.1327999998471333
-0.4087568931743114,0.13280017138655334
-0.4078569392397371,0.13669997176970863
-0.40785693325032224,0.13669999705872374
-0.40785692478820423,0.1367000309537395
-0.4068569629920634,0.14059988195868886
-0.40685690532358115,0.14060011873971776
-0.40595694301535024,0.14449995540871832
-0.40595692162572977,0.14450004439731667
-0.4050572333601942,0.14809879745945914
-0.40505700816643997,0.14810000928738548
-0.4050569327250282,0.14810123955066765
-0.4050569327250282,0.14839987263237253
-0.40505690721482934,0.14840012424340465
-0.4050569070490782,0.14840012517035778
-0.40425695773987885,0.15229987805270467
-0.4042569107326884,0.15230012252883954
-0.4035569365944193,0.15619997844205286
-0.4035569289494288,0.15620002157494073
-0.40285695060015403,0.1601998978565108
-0.40285691695730413,0.16020010249028294
-0.40225693272501656,0.16410000000015204
-0.40165693780592465,0.16799996697424963
-0.40165692786341434,0.1680000330590476
-0.4011570398678942,0.1713992714285844
-0.40115693272502817,0.1714007364075747
-0.40115693272502817,0.1718999028657753
-0.40115691801950254,0.17190009558599345
-0.4005569327250166,0.17580000000015206
-0.3999570104258718,0.1796994949445933
-0.3999569065544119,0.17970051032704393
-0.39975693932656264,0.18359987127010388
-0.3997569294210084,0.18360012885678414
-0.39965693603339036,0.18749987097388704
-0.39965693272502817,0.1875001290685444
-0.39965693272502817,0.19529988819120347
-0.3996569327129846,0.1952998887334323
-0.3996569131282858,0.19530010897611616
-0.39965691287626376,0.19530011058606217
-0.39895695954620664,0.19919985056780912
-0.39895692842429786,0.1991999982111004
-0.39895688786355027,0.1992001457999538
-0.39775699369660883,0.2030998018425132
-0.397756879961932,0.20310020049989472
-0.3972569485422535,0.2049999398946728
-0.39725691765093524,0.20500006029649473
-0.3967569549239951,0.2069999112042555
-0.3967569121438796,0.20700008918509105
-0.3958569392397371,0.21089997176970865
-0.39585693325032223,0.21089999705872375
-0.3958569247882042,0.21090003095373952
-0.39485694358113727,0.21479995766130064
-0.39485692113537196,0.21480004214433937
-0.3937569596145061,0.21879990222021548
-0.3937569306607371,0.21879999977688475
-0.39375689821034715,0.21880009491554908
-0.39335705402151516,0.21989966643483702
-0.3933568352168675,0.21990034127870245
-0.39255694669374835,0.2226999511096194
-0.39255691777158663,0.22270004859883558
-0.39135697433686106,0.22659986476169358
-0.39135697370023254,0.2265998666411346
-0.39135686306220113,0.22660012088255196
-0.39135686212668147,0.22660012261844853
-0.3894570803641573,0.22989974357441154
-0.3894568003982894,0.2299002646537138
-0.3891569870489212,0.23049989135245005
-0.3891569861639327,0.2304998930205631
-0.38915685958648016,0.23050009503229563
-0.38915685886584234,0.23050009601728175
-0.3861569701574442,0.2343999513381993
-0.3861568958883905,0.2344000491158503
-0.38555694837601906,0.23519997913234553
-0.38555691718197277,0.23520002094966602
-0.3832569594843226,0.23829996393345534
-0.38325693353005197,0.23829999827091503
-0.3832569035067393,0.23830003652321188
-0.381657167738473,0.24029970623354474
-0.3816567202877018,0.2403003104856325
-0.3803571238577612,0.2421997206524688
-0.38035676078329356,0.24220029155364908
-0.37805695209797174,0.24609996715049906
-0.3777569552456251,0.24659996246594884
-0.37775691052884847,0.24660003773377787
-0.3757570204951344,0.24999985079109185
-0.3757568501355434,0.25000015213877863
-0.3738570136654914,0.25349985089940075
-0.37385685685330866,0.25350015174367524
-0.3736569719052028,0.25389992163988684
-0.37365693090864427,0.25390000018563813
-0.3736568887440934,0.2539000745766405
-0.37135698227773517,0.2577999159761176
-0.3713569316383955,0.2577999981611291
-0.37135687623477864,0.25780008070067173
-0.3699569503117789,0.2597999748763856
-0.3699569324778683,0.25980000002590437
-0.36995691463028757,0.2598000245574766
-0.3685570026568051,0.26169990509291713
-0.36855693083846697,0.2616999979280665
-0.36855685392857673,0.2617000882524071
-0.3660570773484822,0.264499838022113
-0.3660567952187514,0.2645001680635841
-0.36515694685193123,0.2655999827341421
-0.3651569186743431,0.26560001732953287
-0.36215701283916657,0.2692999011929172
-0.3621570113814497,0.26929990290070316
-0.36215692513877124,0.2692999897547362
-0.36215682723965775,0.2693000703241154
-0.3618579913978182,0.26949929421867513
-0.36185730975739117,0.2694997911105639
-0.36185667209923433,0.26950034331278766
-0.3618560828985395,0.2695009469498989
-0.3583578384731148,0.27339899073822915
-0.35835726887521346,0.2733996854347463
-0.3583567634635402,0.27340042813526516
-0.35835632626128316,0.273401212927726
-0.35825697981568283,0.2735999058189269
-0.3582569787683886,0.2735999078083793
-0.35825692676494564,0.2735999932342585
-0.3582568633198254,0.2736000802501381
-0.3550570589402082,0.27729985406407043
-0.3550568121929493,0.27730015066544933
-0.35425695000452345,0.2782999784009817
-0.3542569329653097,0.278299999461736
-0.3518570067065083,0.2811999106060715
-0.35185686082263157,0.28120009107671623
-0.3503570826189913,0.28309981013466057
-0.3503567921212359,0.2831001968456297
-0.3488569621109307,0.28519995886005695
-0.34885692992566747,0.28520000297595666
-0.34885690425906796,0.2852000367688738
-0.34645724181924226,0.2882996007536486
-0.34645666512133116,0.28830042816620194
-0.3459570089322105,0.28909987806879517
-0.34595683095913865,0.28910010176630374
-0.3425573270591037,0.2924996056663387
-0.34255658434924113,0.29250043547008464
-0.3421570065289333,0.29299990774546936
-0.34215700604315435,0.29299990832430994
-0.3421568437304383,0.2930000762457548
-0.34215684287073017,0.29300007701842967
-0.3386572263277444,0.2959997483409889
-0.338656659287904,0.2960002734375384
-0.3377569964444935,0.2968999362809489
-0.3377569311050655,0.2968999993222844
-0.33775686517352643,0.29690005854509144
-0.3347570631842695,0.2994998869357808
-0.3347568062177413,0.2995001174714882
-0.3333569497780419,0.30079998416549475
-0.3308569644274434,0.3030999708342149
-0.33085690052736705,0.30310002862059227
-0.329057241478037,0.30469972555333014
-0.3290566474905562,0.30470029881746663
-0.3269569572047284,0.3068999743550005
-0.32695690842597597,0.3069000258181396
-0.3253573885201684,0.3085995157180601
-0.32535654458312074,0.3086005400238455
-0.32305694139241736,0.3117999879413459
-0.32305692409286985,0.3118000120853422
-0.3225569398101485,0.3124999900811521
-0.31975703452616105,0.31639985820588673
-0.31975683589945697,0.31640014523865956
-0.3191569488064578,0.31729997587815845
-0.31915693214921753,0.31730000055493995
-0.3191569165480347,0.317300023110306
-0.31705698612058686,0.32029992372094573
-0.31705698592299936,0.32029992399238655
-0.3170568687490885,0.32030006753055706
-0.3152570160671029,0.3221999120282085
-0.31525693141322175,0.3221999971832439
-0.3152568405232363,0.3222000801759269
-0.31295704038845024,0.32419990638008866
-0.31295693045361384,0.3241999966348626
-0.31295681493493316,0.3242000809812164
-0.311356986952007,0.32529996271947814
-0.31135692879930454,0.32530000158998584
-0.3113568802203137,0.3253000323111523
-0.3074570264110253,0.3276999423476375
-0.30745693288116094,0.32769999712396297
-0.30745683295938947,0.3277000498834374
-0.3066575269090891,0.3280997029085876
-0.3066563827228085,0.3281003725826792
-0.3035570032508224,0.3301999522249924
-0.3035569354653518,0.33019999648974974
-0.3035568554346773,0.33020004487884397
-0.3004577745832437,0.3319995111796764
-0.30045696009735606,0.3320000381450536
-0.3004562001028716,0.3320006410448408
-0.2996570403313322,0.3326999058449378
-0.29965692962458296,0.33269999729546346
-0.2996568158069667,0.3327000809437973
-0.2957570344707737,0.3353999295611616
-0.29575693139083054,0.33539999723822667
-0.29575682426234856,0.3354000602576326
-0.29485748643342713,0.3358996923848112
-0.2948564219313721,0.3359003745825212
-0.2918570369785026,0.33809992354795887
-0.29185693053202916,0.33809999748226666
-0.2918568215803747,0.3381000651543353
-0.28895696548130834,0.33979998079861556
-0.28895693411303514,0.33979999887043144
-0.288956897841009,0.3398000190282405
-0.28785699574826756,0.34039996562428126
-0.28785687019734013,0.3404000352726132
-0.28395696903544587,0.3425999795177843
-0.2839569316691243,0.3426000001902254
-0.28395689666543067,0.34260001881430924
-0.281656971199466,0.34379997992698647
-0.2816568939091667,0.34380001940854876
-0.2800570691475308,0.34459993178936676
-0.2800567984301058,0.34460007231324785
-0.27615697467277966,0.3466999774133465
-0.27425701454448137,0.3476999569377336
-0.2742568517072932,0.34770004456034553
-0.2722569719931489,0.3487999784031249
-0.26835708404119535,0.35089991852266106
-0.268356784275756,0.3509000865959831
-0.267157018381254,0.35159995003444267
-0.2671569330507737,0.35159999758324145
-0.26715684209447116,0.35160004363756325
-0.26445695366016486,0.3528999899207478
-0.2644569118355073,0.3529000101775713
-0.26055695646425997,0.3547999884353584
-0.2605569370925493,0.3547999977474524
-0.2590570217773121,0.35549995844289156
-0.25905693147339975,0.3554999984572858
-0.2590568412287443,0.35550003431179944
-0.2566569723367037,0.35639998514631466
-0.2566568932382875,0.35640001518789477
-0.2527569867593222,0.35789997921826605
-0.2527569311453787,0.35789999987732035
-0.25275687917194645,0.357900017851748
-0.2488572134315246,0.35919990643188865
-0.2488566579961804,0.3592001098922162
-0.24835696849537306,0.3593999856925391
-0.2483568967386221,0.3594000137601964
-0.24495700982144614,0.3606999705226461
-0.24495693494277457,0.3606999977542932
-0.24495685112911347,0.3607000251071739
-0.24105693272432227,0.3619000000009558
-0.2371569604334753,0.36309999147506256
-0.23715694676887736,0.36309999559356854
-0.23645705173715487,0.36329996599728953
-0.236456814578333,0.3633000369215774
-0.233256971098446,0.3642999880090421
-0.23325693883806972,0.36429999780832767
-0.2332568877070527,0.3643000123807054
-0.2292569847723068,0.36539998568776055
-0.229256929368218,0.3654000002867745
-0.22925688336531633,0.36540001139149825
-0.2253570548357802,0.3662999718213912
-0.22535681135192331,0.36630003121100235
-0.22185696544524086,0.36719999158700645
-0.22145707891916097,0.36729996345224764
-0.22145678768334132,0.3673000409099507
-0.21755702052689593,0.3683999752361276
-0.21755693259580897,0.3683999983256879
-0.2175568430911068,0.3684000183872611
-0.2136569638688988,0.3691999936123294
-0.21365693136613315,0.3692000000659444
-0.2136569027558983,0.36920000537991104
-0.20975705525286772,0.3698999780086602
-0.20975681077673286,0.3699000250158507
-0.20585740741841205,0.3706999026278138
-0.20585646957458323,0.37070014250856775
-0.2045570197039318,0.371099973237999
-0.20455693084058613,0.37109999883177636
-0.2045568455279406,0.3711000201232003
-0.20195699290145422,0.37169998611392796
-0.20195693290376196,0.3716999991865149
-0.2019568716026882,0.3717000109715129
-0.19805696311194687,0.3723999945467742
-0.19805693372859606,0.3723999996349176
-0.1980569011711169,0.37240000485530583
-0.19415696491986492,0.3729999950478061
-0.19415693084901534,0.3730000000640327
-0.19415690226463195,0.373000003906059
-0.19025693272415536,0.37350000000099187
-0.18635696573094293,0.37399999576935244
-0.18635692985976196,0.37400000012742546
-0.18635690246600692,0.374000003104392
-0.18245693272413022,0.37440000000099477
-0.1785569593054368,0.3747999972747069
-0.17855695813976263,0.3747999973338113
-0.1765569588145523,0.3749999973919526
-0.17655690664702686,0.375000002745953
-0.17465696764440514,0.3751999963251763
-0.17465693322071618,0.37519999970614876
-0.17465689719454827,0.3752000027340398
-0.170757060405458,0.37549999017935454
-0.17075680533385856,0.3755000130666637
-0.16685696463113145,0.37589999672848184
-0.16685693737489887,0.3758999993486318
-0.16685689606227322,0.37590000275063445
-0.16285694232332884,0.37619999928105524
-0.1628569231262704,0.376200000739292
-0.15895693272410488,0.37650000000099704
-0.15505696160045698,0.3767999977797392
-0.15505693905157755,0.3767999993838419
-0.15505689745456383,0.3768000018096918
-0.1511569327240794,0.3770000000009987
-0.1472569327240794,0.3772000000009987
-0.1433569327240794,0.3774000000009987
-0.13945693272407939,0.3776000000009987
-0.13555696876801746,0.37779999815259163
-0.13555692498542382,0.3778000000832706
-0.13555690437839646,0.3778000007278114
-0.13165706158081228,0.3778999966969802
-0.13165680399413204,0.3779000066025345
-0.1277569327240794,0.3781000000009987
-0.12385696881830442,0.3782999981500128
-0.1238569248847805,0.3783000000869071
-0.12385690442874564,0.37830000072652037
-0.11995706158081228,0.3783999966969802
-0.11995680399413204,0.3784000066025345
-0.11605696881830442,0.3785999981500128
-0.1160569248847805,0.3786000000869071
-0.11605690442874564,0.37860000072652034
-0.11215693272405382,0.3787000000009996
-0.10825706835565964,0.3787999965232662
-0.1082567972354263,0.3788000071319804
-0.10635697251880447,0.37889999790653944
-0.10425696328597528,0.37899999854566746
-0.10425695140661922,0.3789999990390112
-0.10035693272280817,0.37910000000103156
-0.09645696453701871,0.3791999991852826
-0.09645693360540944,0.3791999997827811
-0.09645690001648598,0.37920000000099996
-0.09255706179257259,0.37920000000099996
-0.0925568036979152,0.37920000330936215
-0.08865696453701871,0.3792999991852826
-0.08865693360540944,0.37929999978278117
-0.08865690001648598,0.379300000001
-0.08475706179257259,0.379300000001
-0.0847568036979152,0.3793000033093622
-0.08085696453701871,0.3793999991852826
-0.08085693360540944,0.37939999978278116
-0.08085690001648597,0.379400000001
-0.07695706179257258,0.379400000001
-0.0769568036979152,0.3794000033093622
-0.07305696453701871,0.3794999991852826
-0.07305693360540944,0.37949999978278115
-0.07305690001648597,0.379500000001
-0.06915706179257261,0.379500000001
-0.06915680369791523,0.3795000033093622
-0.06525696453701871,0.3795999991852826
-0.06525693360540943,0.37959999978278114
-0.06525690001648597,0.37960000000099997
-0.0613570617925726,0.37960000000099997
-0.06135680369791522,0.37960000330936217
-0.05745696453701871,0.3796999991852826
-0.05745693360540944,0.37969999978278113
-0.057456900016485984,0.37970000000099996
-0.0457570617925726,0.37970000000099996
-0.04575680369791522,0.37970000330936216
-0.041856964537018704,0.3797999991852826
-0.04185693360540944,0.3797999997827812
-0.04185690001648598,0.379800000001
-0.018356965431559725,0.379800000001
-0.018356931842664292,0.3797999997827814
-0.018356900911026496,0.37979999918528234
-0.014457061750141172,0.37970000330936216
-0.014456803655483791,0.37970000000099996
0.00894303456844028,0.37970000000099996
0.008943068157335716,0.37969999978278135
0.0089430990889735,0.3796999991852823
0.012842938249858826,0.37960000330936217
0.012843196344516207,0.37960000000099997
0.028543034568440276,0.37960000000099997
0.028543068157335708,0.37959999978278136
0.028543099088973505,0.3795999991852823
0.03244293824985883,0.3795000033093622
0.032443196344516215,0.379500000001
0.04804303456844027,0.379500000001
0.04804306815733573,0.37949999978278137
0.048043099088973466,0.3794999991852823
0.05194293824985883,0.3794000033093622
0.05194319634451621,0.379400000001
0.06364303456844027,0.379400000001
0.06364306815733571,0.3793999997827814
0.06364309908897349,0.37939999918528233
0.06754293824985882,0.3793000033093622
0.06754319634451621,0.379300000001
0.07924303456844027,0.379300000001
0.07924306815733571,0.3792999997827814
0.07924309908897349,0.37929999918528234
0.08314293824985883,0.37920000330936215
0.08314319634451621,0.37920000000099996
0.08714303456844028,0.37920000000099996
0.08714306815733572,0.37919999978278135
0.0871430990889735,0.3791999991852823
0.09104293824985883,0.37910000330936217
0.09104319634451621,0.37910000000099997
0.09494303456844026,0.37910000000099997
0.0949430681573357,0.37909999978278136
0.09494309908897348,0.3790999991852823
0.09884293824985883,0.3790000033093622
0.09884319634451622,0.379000000001
0.10274302000887878,0.379000000001
0.10274306503142636,0.37899999957829034
0.1027431167427078,0.378999998098434
0.10534287385594339,0.3789000074402326
0.10534326083904982,0.378900000001
0.10664303456844028,0.378900000001
0.10664306815733572,0.3788999997827814
0.1066430990889735,0.37889999918528233
0.11054306727599743,0.37880000000099967
0.11444303898068782,0.3787000007265204
0.11444305943671541,0.37870000008690735
0.11444310337025326,0.37869999815001254
0.11834293854607565,0.37850000660253447
0.11834319613275589,0.3784999966969802
0.12224306727599744,0.37840000000099966
0.12614303893034837,0.37830000072781117
0.12614305953735444,0.3783000000832711
0.12614310331996656,0.37829999815259135
0.1300429385460757,0.37810000660253446
0.13004319613275594,0.3780999966969802
0.13394303893034837,0.37800000072781115
0.1339430595373541,0.37800000008327106
0.133943103319967,0.37799999815259133
0.13784306727602302,0.3778000000009987
0.1417430608464792,0.3776000003307189
0.14174307370595182,0.37759999967950225
0.14574303140331288,0.37740000179463423
0.1457430715911957,0.37739999949770553
0.14574309876203675,0.37739999757899795
0.14964306727604848,0.377100000000997
0.1535430672760485,0.37680000000099706
0.1574430042082543,0.37650000485236584
0.15744306598702282,0.3764999993185773
0.1574431312197428,0.3764999918030888
0.16134303681658274,0.37600000390605803
0.16134306540094565,0.3760000000640346
0.16134309947181552,0.37599999504780507
0.16524297045038785,0.37540001489725544
0.16524306540239592,0.37539999839201965
0.1652431641291699,0.37539997721203955
0.1669430299620065,0.3750000087807839
0.16694310465616574,0.3749999915055269
0.16914284199554502,0.37450005120112245
0.16914329466798877,0.3744999591870642
0.17304303730784512,0.37380000537991054
0.17304306591806767,0.37380000006594616
0.1730430984208452,0.37379999361232885
0.17694303606997547,0.37300000640225084
0.17694306928424042,0.37299999936977385
0.1769430962735984,0.3729999933092663
0.18084306727619665,0.3721000000009744
0.18474295099938945,0.3712000268340837
0.18474306615852432,0.3711999973676962
0.18474318082955585,0.3711999621498594
0.18504304021705623,0.3711000090206926
0.1850430621549752,0.3711000015696915
0.18504309913818567,0.37109998849526377
0.18864305831941955,0.36980000323537376
0.18864307623932125,0.3697999967834499
0.19254303381480253,0.3684000120127643
0.19254310056484839,0.3683999875177393
0.19574301393633073,0.36720002000343344
0.195743065017406,0.36720000018591786
0.19574312162774704,0.36719997670747007
0.1964429952022956,0.3669000308898064
0.19644313982276188,0.36689997023829524
0.2003428591822911,0.3653000853728473
0.20034327897503817,0.36529992400652583
0.20424303381480252,0.3639000120127643
0.20424310056484837,0.3638999875177393
0.20584300658211455,0.3633000227612645
0.2058430673020043,0.3632999990952062
0.20584312638880317,0.3632999742998594
0.2081428301110254,0.3623001031162845
0.20814330942230788,0.362299909196192
0.21214303285090222,0.3608000129104691
0.21214306100815525,0.3608000021163062
0.21214310738350842,0.3607999834862135
0.2155430202544,0.35940001936290517
0.2155431144914689,0.3593999811148782
0.216042792548124,0.3592001098922162
0.2160433479834682,0.35919990643188865
0.21994284351726598,0.35790007458728934
0.21994329428224038,0.3578999359736299
0.22384299128041546,0.3568000214356831
0.223843066338735,0.3567999989888009
0.2238431423281124,0.35679997363138893
0.2275429183033885,0.35550005234277837
0.22754306458117496,0.3554999957349847
0.2275432092386487,0.3554999290197796
0.22774302085503387,0.3554000232115871
0.22774311393460395,0.35539997726998396
0.23164304127884364,0.3535000126663799
0.23164304992075357,0.35350000839462414
0.23534295070536435,0.35160005986169
0.23534295255382112,0.3516000588508474
0.23534305752113815,0.35159999037335776
0.23534316028795635,0.3515999069894297
0.23554229764158946,0.35140076963579653
0.23554310405562137,0.35140004569489725
0.23554398360166012,0.35139941261292607
0.23944303877626902,0.3489000182702281
0.23944309589894786,0.3488999819235137
0.24134301680950035,0.3477000318747437
0.24134306691472415,0.3476999993920218
0.24134311614680173,0.34769996579163975
0.2433429991714401,0.3463000476743929
0.24334313615951134,0.3462999534582748
0.24704296725660338,0.34380006758186127
0.2470429677660672,0.3438000672195412
0.24704315255834564,0.34379991471904037
0.24724236227171495,0.3436007050056711
0.2472430984956042,0.3436000380818297
0.24724389685361894,0.3435994469494371
0.24919291500111773,0.3423001015177713
0.2491932231404145,0.3422999040845941
0.2511429593291432,0.34110006642999174
0.25114306443006895,0.34109999804639896
0.25114316894539473,0.3410999222540531
0.2528428495556986,0.3398001664932325
0.25284329373234443,0.33979984559913806
0.2550430334916158,0.3383000230359985
0.25504310068284347,0.33829997641990284
0.2584427617710232,0.33590021565177597
0.25844338793637844,0.33589980760492216
0.25894297952001716,0.33560005265473897
0.25894306412432505,0.33559999952406205
0.2589431523379179,0.3355999389311159
0.26284301422439094,0.3328000380895455
0.2628430663968385,0.33279999959706424
0.2628431186314595,0.33279995891689046
0.26384269455509757,0.33200029817798005
0.2638434665331465,0.3319997384189086
0.26674298917372974,0.33010005117162994
0.26674306313599133,0.33010000072873397
0.2667431442963754,0.33009994075479737
0.26934292581515773,0.3281001088172725
0.2693432125054362,0.3280998962658972
0.2707430070336123,0.3271000430314857
0.27074312814570806,0.3270999578606296
0.2746429722648191,0.32440006577816816
0.27464314894563463,0.3243999183317514
0.2748430672766789,0.3242000000007071
0.2787429797336114,0.3203000875437746
0.27874306516976977,0.3202999977990499
0.27874314567065767,0.32029990445805306
0.2819427531892663,0.3164003827947488
0.28194341740685397,0.31639964987053204
0.28244294954892485,0.31590011772846116
0.2824430626468962,0.3158999968921068
0.28244316884468934,0.3158998671810156
0.28504306727676615,0.31250000000060746
0.28634296670502307,0.31080013151750235
0.28634317211799765,0.3107998718613254
0.2881427492661974,0.3086003886801923
0.2881434223840633,0.30859964489332264
0.29024304282805435,0.30650002444933167
0.29024306517454845,0.3065000017937721
0.29024309290602784,0.3064999728637501
0.2919428881212132,0.30470018969473023
0.2919432560163529,0.30469981984010963
0.2941429604517103,0.30260010196999565
0.2941431770461209,0.30259990120821106
0.2961430436930591,0.3008000212259668
0.29614306648265865,0.3008000004538808
0.29614309095668806,0.3007999775670147
0.29804303969478646,0.29900002613092147
0.2980430397267141,0.2990000260973079
0.30024304163132065,0.2969000244803677
0.30024309309411135,0.29689997570194776
0.30194295415163847,0.29530010647133403
0.3019431836323728,0.2952998970706727
0.30454297460636953,0.29300008197829097
0.30454306539059683,0.29299999760316364
0.30454315124480474,0.29299990957349564
0.3058430103576053,0.291600061298172
0.30584312520633705,0.2915999396573135
0.3082430063682131,0.28910006344702593
0.30824306548444075,0.2890999996742188
0.30824312419067357,0.28909993170391995
0.30974293607736736,0.28730015743988735
0.3097432047736716,0.2872998480303485
0.31164303401242516,0.2852000367664631
0.3116430998104646,0.28519996258685726
0.3136430443976581,0.28290002631158473
0.31364306853965623,0.2828999981568454
0.3136430880286231,0.282899974801925
0.31504299515197476,0.28120008758071235
0.3150431413566138,0.2811999140679868
0.31754299707216394,0.27830008143794865
0.3175431392043087,0.27829992008112053
0.3184429987840708,0.2773000761036071
0.3184431373027209,0.2772999253062631
0.3214430301910362,0.2741000395587268
0.32144306438464154,0.27410000228907777
0.3214431049303971,0.2740999560713738
0.322042958093402,0.2734001273812014
0.3220431806430935,0.2733998763282562
0.3253429194362845,0.2698001612811387
0.32534322198314247,0.2697998452942435
0.3256430428950309,0.26950002438235515
0.32564309132208286,0.2694999752873754
0.3292430191853296,0.2658000494279273
0.3292431160405482,0.2657999512368378
0.32944304602431373,0.2656000212530723
0.32944306284826635,0.2656000042270374
0.3294430921731515,0.2655999737584798
0.33314298467299214,0.2617000870694586
0.3331430563634417,0.26169999547974626
0.33314306727559556,0.2616998806942395
0.3331430672769718,0.2616998806362017
0.3331430672769718,0.26160349557913937
0.33314311312910494,0.26160253575215525
0.33314325026790226,0.26160158466687633
0.33314347744436057,0.26160065098539187
0.3331437925894511,0.2615997432112848
0.3331441928329634,0.2615988696121843
0.33314467452964597,0.2615980381444678
0.33314523329240564,0.26159725638079767
0.33614303005310814,0.2578000471505745
0.33614306622476514,0.257800000191754
0.33614310264941744,0.2577999504788966
0.3371429870348454,0.2564001123392975
0.33714306396416843,0.2563999981435239
0.3371431348312453,0.25639987936762976
0.3385430596077231,0.2539000136953481
0.3385430749886059,0.2538999863296386
0.34074300094816656,0.2500001175831447
0.3407431367340893,0.24999988423841454
0.34104304475377545,0.24950003753893762
0.34304260493561606,0.24610078598057714
0.34304310076567174,0.24610002401133219
0.3430436632998705,0.24609930986859466
0.3449430480241812,0.24390002229307697
0.34494306709508277,0.24389999994802436
0.34494308605055046,0.2438999772038704
0.34634262453566556,0.24220053761480212
0.3463435798189991,0.24219952846177376
0.34884304625265,0.23990001934281488
0.3488430880797965,0.2398999804213029
0.35054303036142925,0.23830003474447212
0.3527429604525653,0.23620010196917965
0.35274317704612096,0.23619990120821113
0.35474305636671505,0.23440000981967646
0.35474307821515777,0.23439999021364916
0.35664304467575225,0.23270002022259093
0.35664308963227526,0.23269997950807844
0.3590429967552227,0.2305000646453766
0.3590430665619401,0.23049999817127428
0.35904313217505646,0.2304999307757718
0.36054288294625414,0.2289001966198276
0.3605432618612602,0.228899813523817
0.36294296578649354,0.226600097262135
0.3629430639555932,0.22659999777937787
0.3629431576784911,0.22659989151853885
0.3644430443658067,0.22480002749376019
0.36444308979450907,0.2247999721845727
0.3661430571778432,0.22270001247574825
0.36614307741537716,0.22269998755776746
0.3683430322025434,0.22000004304624524
0.3683431028235483,0.21999995734447025
0.3693430303380246,0.21880004432709868
0.3693431047210266,0.21879995610044226
0.37224304855473983,0.2154000219505715
0.3722430857459446,0.21539997783759468
0.3727429539396237,0.21480013600517972
0.3727431853249021,0.21479986806445994
0.3761428809215626,0.21100020827995702
0.37614326489816874,0.21099980237921726
0.37624297107993365,0.2109000961974523
0.3762431660372536,0.21089990643805784
0.38004304311241177,0.20730002289317123
0.3800430660807819,0.20730000084369085
0.38004309183537266,0.20729997544201334
0.3803430171393146,0.2070000501380714
0.3803431181151523,0.20699995057441364
0.3839430418577459,0.20350002471355877
0.38394309234504864,0.2034999749323374
0.3843429079566681,0.20310015932071793
0.38434323356377764,0.20309984796678965
0.3878430249170211,0.19990003872953846
0.38784306839640653,0.19989999805730446
0.38784310633938807,0.19989996093799792
0.3885429908203606,0.19920007645702542
0.38854306626072466,0.19919999770469504
0.3885431362771097,0.1991999180627012
0.3917427898224083,0.1954003294776591
0.3917433718550824,0.1953996954223036
0.3918429866141004,0.19530008066328558
0.391842986692672,0.19530008058107037
0.39184305885031767,0.19529999400726045
0.39184312339940375,0.19529990051049687
0.39404302619069553,0.1914000728350251
0.3940431095670264,0.19139992785841373
0.3957430255210891,0.18850007123089493
0.3957430648879274,0.18850000147844417
0.3957431052925223,0.18849992396913506
0.39624305567159607,0.18750002321098763
0.39624307864225305,0.18749997667149543
0.39814264670873634,0.18360086327187197
0.3981431062630768,0.1836000238185194
0.3981436434377256,0.183599231785995
0.3996430332809276,0.1816000453283923
0.3996430690877077,0.18159999644954022
0.3996430970458709,0.18159995649191832
0.40094248256661164,0.1797008545769896
0.4009431078047705,0.17970003431237555
0.4009438136737612,0.1796992823112052
0.4035430480489713,0.17720001848888783
0.4035430537811769,0.1772000129184014
0.4049430672781481,0.17579999999923787
0.4074429445569599,0.17330012272042614
0.40744319415267677,0.17329988158310997
0.40894303425061257,0.1719000308250365
0.40894306959285776,0.17189999724052243
0.40894309668669504,0.17189997059069098
0.4113430672766789,0.1695000000007071
0.4128430323110624,0.16800003496632362
0.41284306570861207,0.1680000009061887
0.412843101996744,0.16799996238730447
0.41524303065712875,0.16540003967188766
0.4152430663909412,0.1654000001175115
0.4152431025859434,0.16539995827158172
0.41634301268199875,0.1641000645216981
0.41634306603661053,0.16409999927586624
0.41634311753240905,0.16409993179652096
0.41914261735027875,0.16030061061512635
0.4191430889063201,0.16030001859989612
0.4191436035993253,0.1602994636780607
0.4192429885647238,0.16020007871266223
0.41924313106440303,0.16019990887541352
0.42204303978125884,0.1562000392799052
0.422043095145145,0.15619996098487804
0.4230430562343905,0.1548000154599343
0.42304307837742794,0.15479998458302233
0.42484295836291924,0.1523001512698399
0.42484318171472657,0.15229985286608694
0.4269430104440317,0.1496000730712661
0.42694306665951093,0.1495999979852525
0.4269431179187613,0.14959992403761863
0.4277429237502406,0.14840021529039962
0.4277432216713433,0.1483997923665211
0.43064262786033736,0.14450059093994286
0.4306435879954686,0.1444994792819174
0.43084297491061785,0.14430009236676816
0.4308430642008926,0.14429999831879126
0.4308431500548021,0.14429989790769715
0.4338430532262781,0.14060001732954344
0.43384308140386624,0.1405999827341527
0.4347430347199462,0.13950003979227713
0.4347430646912205,0.13950000238776086
0.43474310020910273,0.1394999560908255
0.4368430249550277,0.13670005642959218
0.43684306727453276,0.13669999832514687
0.43684310564520834,0.136699942447948
0.43864306727680386,0.1340000000005547
0.43944298204414545,0.1328001278495423
0.4394431192050115,0.13279985534349215
0.4408430575787363,0.1289000270166872
0.44084306704631704,0.12890000016220415
0.4408430764262484,0.12889997255233254
0.44214302425642793,0.1250001290617939
0.4421431137685749,0.12499987214826769
0.4425430232938982,0.1239001209536287
0.44254311433709187,0.123899880210793
0.44364303969433133,0.12110007021054693
0.44364309590830037,0.12109993021133371
0.44524263483651677,0.11720105407380627
0.44524312360361745,0.11720003091762517
0.44524372430992,0.11719906920364079
0.4464429417596927,0.11550017781646289
0.44644320036042884,0.11549982777469119
0.4481430245324504,0.11330005531678078
0.4481430664017765,0.11329999954937882
0.44814310696654697,0.1132999422700195
0.4503430160439905,0.11010007452101066
0.45034311983980374,0.11009992641235575
0.4508430434923156,0.10940003329883918
0.4508430673861928,0.10939999926592567
0.45084308960546293,0.10939996650756607
0.45344304153957316,0.10550003860640078
0.45344306762797415,0.10549999868142024
0.4534430909126933,0.10549996159223568
0.4542428575998345,0.10420034072563107
0.45424330332621543,0.10419967698557199
0.456143008785764,0.10160008004092665
0.4561431124682375,0.10159991187727341
0.4581402599188006,0.09770547434867535
0.45814076186140035,0.09770460518682228
0.45814134784148497,0.09770379031502828
0.45814201203658467,0.09770303783009832
0.4581427478470622,0.0977023552089432
0.45814354796168905,0.09770174923428682
0.45814440443029175,0.09770122592727093
0.4581453087427472,0.09770079048762745
0.4581462519135419,0.0977004472420123
0.45814722457105433,0.09770019960101449
0.4581482170506744,0.09770005002526758
0.45814921949083365,0.097700000001
0.4582429438098859,0.097700000001
0.45824306058985004,0.09769998853102853
0.45824312509534937,0.09769989254716184
0.4582431258243789,0.0976998912693532
0.4603430543750208,0.09380002396101815
0.46034308030800225,0.09379997611003246
0.462143010297304,0.09050010446297936
0.4621430648410788,0.09049999858838563
0.4621431140689164,0.09049989081900123
0.46244289055813037,0.08980041234416858
0.46244327996593254,0.08979960500646783
0.46454306218762204,0.08590000945190168
0.4660430133951928,0.08310010057957007
0.46604311317337266,0.08309989902813482
0.4665430510657273,0.08200003566495465
0.4665430829310567,0.08199996408789627
0.4699430672768885,0.07420000000039959
0.47164302662303376,0.07030009326512524
0.47164302800586627,0.07030008990919726
0.47164309165474466,0.07029990467770088
0.471643092477156,0.07029990171940782
0.47364303314143613,0.06250013312871548
0.47364310503327456,0.06249986785308053
0.4738430565966316,0.06180003738133066
0.4738430653500827,0.06180000582372534
0.4738430781912621,0.061799956342962106
0.4746430019106432,0.05860026146543785
0.4746431465366383,0.0585997424062344
0.47584293272185046,0.05470043730429486
0.4758432409378709,0.05469957670175565
0.47744292517430553,0.05080034637544611
0.47744323470973776,0.050799665134704165
0.47774304622919933,0.05020004209578115
0.4777430672915931,0.05019999896772612
0.47774308636376944,0.050199958009261844
0.4792430510657273,0.046900035664954626
0.4792430829310568,0.046899964087895936
0.48094306456933295,0.04300000621185056
0.48094306999279646,0.042999993792609964
0.48164306266979,0.04140001053091054
0.48264295576996,0.03910025646632774
0.4826430330839724,0.03910004821028435
0.4826430986590183,0.03909989498632538
0.4826431088216498,0.039099864979947094
0.48384305639789976,0.03520003535713461
0.48384306648015574,0.035200001712252196
0.4838430775807207,0.03519996253195724
0.48494305401636656,0.03120004822051776
0.48494308101583794,0.0311999519141085
0.48554300717125304,0.029100210370155727
0.48554313646375374,0.029099792439816502
0.48614306727692047,0.027300000000316228
0.4887430435163207,0.01950007128211573
0.4887430920986585,0.019499929081065168
0.48944304014108586,0.01750007753127275
0.4894430956740329,0.017499922922441305
0.49014305328159247,0.015600037987636534
0.49014306775687827,0.015599997701880051
0.4901430793427523,0.015599963802820697
0.4914430672769205,0.011700000000316228
0.4927430283774018,0.007800116698872353
0.4927430829375327,0.00779987784768882
0.49324304317722273,0.0039001879781068033
0.4932430984332854,0.003899813062201282
0.49334306116161186,0.003300036692242323
0.493343072849451,0.0032999632217127007
0.49384306293329266,2.8668357775755506e-08
0.4938430671752156,-4.599902139894194e-10
0.49384307090798707,-2.8321855139688975e-08
0.49434306306159415,-0.003899967119990479
0.4943430673742795,-0.003900002610053753
0.49434307039341735,-0.003900030385293028
0.49474304136089925,-0.007799747318241071
0.49474310590058096,-0.007800251053382619
0.4953430672769602,-0.011699999999847943
0.4959430672769602,-0.015599999999847942
0.49654304817836703,-0.019499875858992308
0.49654308946620745,-0.019500123625652326
0.49724304743051617,-0.02339988942680121
0.4972430476758092,-0.02339989099373477
0.49724306726550854,-0.023400111288328907
0.49724306727697176,-0.023400111804448488
0.49724306727697176,-0.023899851958463905
0.4972430716292521,-0.023900147977514486
0.4973430640452206,-0.02729989012044325
0.49734307290685675,-0.027300109782730286
0.4975430655816265,-0.031199966940740537
0.49754306706600976,-0.031200000154550656
0.4975430681006193,-0.03120003294588829
0.4976430671963688,-0.035199996775866806
0.49774306562285825,-0.03909993548956119
0.4977430664497791,-0.039099999999987006
0.4977430656228579,-0.03910006451045198
0.49764306800184743,-0.04299997172986264
0.4976430673646947,-0.042999992110463445
0.4976430654246958,-0.04300003611940826
0.4974430738785063,-0.046899871270103866
0.497443063972952,-0.0469001288567841
0.49734306842649967,-0.05079995516842685
0.49734306532897066,-0.05080004480404772
0.49724307678051327,-0.05309978141856702
0.49724306727697176,-0.05310021878797826
0.49724306727697176,-0.05469983976730079
0.4972430622033354,-0.054699999140223804
0.4972430468330171,-0.054700159462910285
0.4957430834769292,-0.0663998736403962
0.49574305427910553,-0.06640012672924715
0.4953430736228559,-0.07029993812768112
0.49534306681017654,-0.07029999733514682
0.4953430574264892,-0.07030006402821347
0.4947430672769602,-0.07420000000015206
0.49414307216632297,-0.07809996821929374
0.4941430668349511,-0.07810000145919976
0.4941430618634619,-0.0781000301610728
0.49344311464165924,-0.08199973611111609
0.49344303402250184,-0.08200026603582179
0.4933430724782705,-0.0827999583896729
0.49334306767742236,-0.08279999435957135
0.49334305970147146,-0.0828000469681824
0.49284309325573755,-0.0858998389317328
0.4928430465301003,-0.08590016182566167
0.4923430692965455,-0.08979998424738918
0.49234306530708655,-0.08980001575914426
0.4918430699892785,-0.09379997830160879
0.49134307113280645,-0.09769996992454916
0.491343067447554,-0.09769999735852022
0.49134306226493213,-0.0977000325783345
0.4907430767907971,-0.10159993816021244
0.4907430664958319,-0.10159999995735053
0.49074305472362456,-0.1016000611976694
0.4899431198443707,-0.10549974373403168
0.48994302808755147,-0.10550025865024934
0.48944307284945104,-0.10879996322171229
0.48944306116161185,-0.10880003669224259
0.4893430799459924,-0.10939992398595906
0.489343066311273,-0.10939999872134104
0.489343049708841,-0.10940007612868063
0.4884431512567842,-0.11329963608759347
0.48844301048711003,-0.11330036913417817
0.4872430865232714,-0.12109987489912914
0.48724305118141337,-0.12110012554541974
0.4867430672769637,-0.12500000000012718
0.4862430672769637,-0.12890000000012716
0.48574308292487345,-0.13279987794643122
0.48574302839320316,-0.13280011665146824
0.4855431110864836,-0.1333998685716269
0.48554302709988345,-0.1334001325845398
0.48454309360424014,-0.1366999131201627
0.48454306635778494,-0.13669999751951037
0.484543033952889,-0.13670008664280098
0.4830431914405096,-0.1405996771749875
0.4830429655585796,-0.1406003305849251
0.481843185534046,-0.1444996156646594
0.48184298004537585,-0.14450039254229158
0.4816430936498718,-0.14539988132205994
0.4816430189729919,-0.1454001114709303
0.4803430769192305,-0.1483999777488411
0.48034307579200136,-0.14839998002352583
0.47864322390777664,-0.1522996406707151
0.4786429390548389,-0.15230037041966313
0.4777430801770412,-0.1548999627333011
0.4777430691731774,-0.15489999373449304
0.47774305077353824,-0.1549000429091131
0.4772432459954063,-0.1561995353322561
0.477242935268215,-0.15620048003197812
0.4761430774516925,-0.16019996300115094
0.47614306675269247,-0.16020000077801308
0.4761430562547954,-0.16020003582222386
0.4749430797036135,-0.16409995961356488
0.4749430661980642,-0.16410000223072427
0.47494305433863665,-0.16410003763896025
0.47384309741937725,-0.16729991231316949
0.473843065793274,-0.1672999990843961
0.47384303062495875,-0.16730008552156914
0.4735431420875095,-0.16799982544228384
0.47354299910190795,-0.16800017725535168
0.47204306727690515,-0.171900000000359
0.4705430824638666,-0.17579996051425933
0.4705430524222865,-0.17580003961267554
0.4699430798429207,-0.17739996649098416
0.46994305423577043,-0.17740003332770327
0.46904338113776334,-0.17969919791149927
0.4690431025374883,-0.17970001043248598
0.4690428942017194,-0.179700843741957
0.4682430922918225,-0.1835998780527047
0.468243045284632,-0.18360012252883956
0.46754308946620743,-0.18749987637434776
0.467543048178367,-0.18750012414100778
0.46694307213127717,-0.19139996844709142
0.46694306691089155,-0.1914000010045545
0.4669430618227438,-0.19140003038793046
0.46624308208415066,-0.1952999175029498
0.46624306629688356,-0.19529999775360973
0.46624304646567055,-0.19530008324532816
0.46604307919723126,-0.19609995231908559
0.4660430658794444,-0.19610000346302653
0.4660430546075157,-0.19610004363938002
0.46514308903196844,-0.19919992506626505
0.46514306619959106,-0.1991999993893016
0.4651430408298619,-0.19920007367426595
0.463743075977035,-0.20309997576428365
0.46374306893686507,-0.2030999950651702
0.4637430561648065,-0.20310002889181553
0.462243288393041,-0.2069994250984058
0.4622429178851159,-0.20700059756754685
0.46214310121581015,-0.20739986424476986
0.462143063211412,-0.2074000000987119
0.46214301900567056,-0.20740012996137538
0.4608430865394615,-0.21089994813963053
0.4608430485853855,-0.21090005206959303
0.45944307444787297,-0.21479998002409217
0.4594430736072446,-0.21479998203719877
0.45814324108807764,-0.218399518677113
0.45814294316059107,-0.21840049646564633
0.4580430837074206,-0.21879993427832814
0.45804306620371,-0.21880000049348344
0.45804304757866954,-0.2188000640196328
0.4568430672769276,-0.2227000000002941
0.4556431053155099,-0.22659987637490175
0.4556430641293427,-0.2265999989362795
0.4556430167921405,-0.22660011900016291
0.45424322363119,-0.2298996314509746
0.45424294067702364,-0.2299003798000066
0.4540431026548125,-0.23049989386664016
0.45404306532163596,-0.23049999808772395
0.4540430221396015,-0.23050010355064626
0.4523430672768885,-0.2344000000003996
0.45064309356703125,-0.23829993968771923
0.4506430668187375,-0.2382999989257974
0.4506430375044782,-0.23830005954522335
0.4503431506370689,-0.2388998332800418
0.45034299014439355,-0.2389001696918887
0.4488432381611753,-0.24219962405496892
0.44884292775209694,-0.24220038867661103
0.447443215907094,-0.2460995859591193
0.4474429553227182,-0.24610042542629293
0.4464433988034561,-0.249898740199489
0.4464432150748217,-0.24989958382402633
0.4464431042944796,-0.249900440087004
0.4464430672769718,-0.24990130269251942
0.4464430672769718,-0.24999989468438735
0.44644306725813593,-0.24999989558471894
0.4464430587996207,-0.249999996690192
0.44644304084891995,-0.2500001030695285
0.4454430747746628,-0.2538999707591314
0.44544306705293146,-0.2539000001405068
0.44544305913491894,-0.2539000288674167
0.4443430986359454,-0.25779988881832294
0.4443430651200091,-0.2577999979953907
0.4443430253689323,-0.2578001089610886
0.4428431109273444,-0.2616998865092171
0.4428430644629248,-0.2616999991215979
0.4428430130457988,-0.26170010846258207
0.442543094733127,-0.26229994508792576
0.4425430404922678,-0.2623000552436817
0.4409430756267528,-0.2655999827788064
0.4390431036005418,-0.2694999254413223
0.4390430659712174,-0.26949999955427717
0.43904302623578684,-0.2695000718223393
0.43864326923380653,-0.27019964657580475
0.4386428945079784,-0.27020036857407526
0.4371431255556681,-0.27339987567233726
0.4371430124100256,-0.2734001258714379
0.43544307506808827,-0.2772999821264708
0.43474308547766877,-0.2788999583986145
0.4347430644506923,-0.2789000053035953
0.4347430502730168,-0.2789000355539508
0.43364316337795755,-0.281199799061802
0.43364298015541725,-0.2812002049920967
0.4319430807939958,-0.2851999681954413
0.4319430674947503,-0.28519999890056186
0.43194305242216946,-0.285200032410696
0.430843170619337,-0.2875997745259669
0.4308429751612382,-0.28760023028952664
0.4302431010206199,-0.28909991564107235
0.43024306640876747,-0.28909999783721985
0.43024302677149084,-0.2891000831430601
0.42834308302152835,-0.2929999676824567
0.42834306307823095,-0.29300000788700614
0.42834305484055163,-0.2930000239847685
0.4269430959387902,-0.2956999447238797
0.4269430669005609,-0.29569999907068867
0.4269430355839731,-0.2957000543311252
0.42624315387195494,-0.2968998515517278
0.42624298579820297,-0.2969001513179657
0.4241430885239867,-0.3007999605415102
0.4230431118354699,-0.30279991898480585
0.4230430242127213,-0.3028000818223231
0.422043290579455,-0.304699575725529
0.42204288529821776,-0.30470044357341003
0.42044328613310333,-0.30859946653837644
0.42044291075013424,-0.308600554958926
0.4193431441597392,-0.3124997274157813
0.41934300583801776,-0.3125002764754031
0.41914307848853205,-0.31339994954808875
0.4191430672590235,-0.31339999773930405
0.419143053395337,-0.3134000520562617
0.41834307655680764,-0.31639996520074676
0.4183430575001394,-0.31640003466345334
0.4172430911979318,-0.32029991518946205
0.4172430656094463,-0.3203000001891549
0.41724303773692784,-0.3203000822902966
0.4158431001564434,-0.32419990840736035
0.4158431000294495,-0.32419990874072174
0.4158430211221573,-0.32420008455161436
0.41584302037436977,-0.3242000859883587
0.41524315334874434,-0.32529984220200536
0.4152429868918818,-0.32530016077041607
0.4138430787637216,-0.32809997702673654
0.4138430555561911,-0.3281000228557639
0.411843175785609,-0.33199978840839905
0.4118429688775805,-0.33200021647887756
0.41134310147784436,-0.3330999247582971
0.41134306553819233,-0.3331000004997434
0.41134302882297563,-0.33310007178104384
0.40984310997094964,-0.3358999203048256
0.4098430260207348,-0.3359000804499036
0.40784309071835706,-0.33979995428954024
0.40784304430300394,-0.3398000459481718
0.4074431826624428,-0.34059976922929425
0.4074429638616238,-0.34060023637814757
0.406043087740479,-0.3437999532264786
0.4060430671835918,-0.34379999894542024
0.40604304451424394,-0.3438000467237247
0.40414311343034076,-0.34769990526436817
0.4041430231162875,-0.3477000956817023
0.403543082609485,-0.34899996677977435
0.4035430693622219,-0.34899999494243944
0.40354304847125017,-0.34900003761167947
0.402243084778996,-0.3515999649961878
0.4022430660919331,-0.35160000165509786
0.4022430496776096,-0.351600032684782
0.40014308297900225,-0.3554999708393385
0.4001430511923908,-0.3555000289525049
0.39964308793793546,-0.3563999628105246
0.3979430720990098,-0.35939999149078466
0.397943062470725,-0.35940000852042736
0.3957430910700207,-0.36329995782167596
0.3957430426766765,-0.3633000417138172
0.3934431471776692,-0.3671998645164817
0.39344299164680746,-0.3672001379140853
0.3917431591710232,-0.3702998324287507
0.39174298180777994,-0.37030017093861983
0.39134349348534647,-0.3710991475834867
0.3913431092448942,-0.37110001624338373
0.39134280856694514,-0.37110091724477823
0.39024307489037835,-0.3749999730071514
0.39024306803703834,-0.37499999679729357
0.3902430580621735,-0.3750000299482448
0.3890430672769276,-0.3789000000002941
0.3878430926292952,-0.3827999176050992
0.3878430660248851,-0.38279999907940027
0.38784303616462323,-0.38280008089229195
0.38634311724247405,-0.3866998700898798
0.3863431170739817,-0.3866998704942297
0.3863429902619419,-0.38670011550890443
0.38634299011313955,-0.3867001157460511
0.3839430672768039,-0.3903000000005547
0.38374316879374265,-0.3905998477251466
0.3837429713605654,-0.3906001558644434
0.381343081469261,-0.39449997693781313
0.3813430812579119,-0.3944999772445563
0.38004308892325006,-0.3965999650332168
0.380043068364059,-0.3965999976459213
0.3800430430396471,-0.39660003635628993
0.3788430819872899,-0.39839997793482573
0.3788430720569772,-0.39839999266162246
0.3761448576224953,-0.40229741394566726
0.3761443222961519,-0.4022982772078664
0.37614387666995985,-0.40229919001300174
0.37614352527907097,-0.40230014307142675
0.37614327169960143,-0.4023011266838356
0.3761431185122375,-0.40230213083997374
0.3761430672759718,-0.4023031453205124
0.3761430672759718,-0.4023997482014645
0.37614305486661315,-0.4023999961609942
0.3761429250893888,-0.4024002078111598
0.3735430679017462,-0.40619999908540666
0.3722431015273802,-0.40809994994202003
0.3722430336317825,-0.40810005046808673
0.3708430899467806,-0.4101999659955896
0.3708430666871828,-0.41020000027870696
0.3708430438499661,-0.4102000327981285
0.3683435264709141,-0.4136993571288013
0.36834309378822133,-0.4137000159625326
0.3683427139658495,-0.41370070662248076
0.36814314736300635,-0.414099839828167
0.36814306134980795,-0.41409999756881516
0.36814296587214596,-0.41410014647394966
0.36544313076291407,-0.4179999082983958
0.3654430661696267,-0.41799999731960924
0.365442994937051,-0.418000086808267
0.36444308472921544,-0.41919997905766976
0.3644430495984767,-0.41920002075338425
0.3621430848752523,-0.42189997934151713
0.36214306636484705,-0.42190000083532714
0.3621430500627913,-0.4219000193663332
0.36054322156721613,-0.42369982642385534
0.3605429211530428,-0.423700180506384
0.358843077375605,-0.42579998752557197
0.3566430848136643,-0.42849997847805077
0.35664304950347286,-0.42850002132856085
0.35564307635561854,-0.42969998910598606
0.35564305822858605,-0.4297000109208261
0.3527431424644768,-0.43319990925681995
0.3527430649900053,-0.4331999984272834
0.35274298421330696,-0.43320008306407903
0.3523439711616209,-0.4335990961157651
0.35234339770038986,-0.4335997200061614
0.35234287873008635,-0.43360038990677663
0.3523424179265195,-0.433601101072779
0.3500430866508618,-0.43749996714889416
0.34884309693075205,-0.439499950577296
0.3488430364987956,-0.4395000487324017
0.34764308368998964,-0.4413999740130112
0.3476430674798322,-0.4413999993353437
0.3476430498563251,-0.44140002613127294
0.34504341500356284,-0.4452994784104163
0.3450427869305904,-0.445300560692999
0.34494313059079046,-0.4454998733725987
0.34494306298974287,-0.44549999957413805
0.3449429911908075,-0.44550011729979916
0.3425430967378052,-0.4491999545815111
0.3425430693191826,-0.4491999958725012
0.34254303315851514,-0.44920004776615985
0.34104309691521306,-0.4512999585067828
0.3410430672782801,-0.45129999912236485
0.34104303553792176,-0.4513000408076932
0.33964331201106235,-0.4530996853422267
0.33964284818393803,-0.4531003330217108
0.33714314065208334,-0.4568998884701299
0.33714313796424294,-0.4568998923288022
0.3371430599798057,-0.45689998740015697
0.337143057591688,-0.4568999897572308
0.337142949576761,-0.4569000588152536
0.3371429485152252,-0.45690005938149136
0.3369452925755678,-0.45699888735132005
0.33694444242222205,-0.4569993652335368
0.3369436424889495,-0.45699992312141424
0.336942900280253,-0.4570005557811769
0.3369422227590974,-0.4570012572775833
0.33694161628158736,-0.4570020210296073
0.3341431202410582,-0.4608999262289158
0.3341430658530556,-0.4608999991696628
0.3341430092752592,-0.4609000696024172
0.33314317588663983,-0.4620998696687605
0.3331429631192273,-0.46210013391744326
0.3310430765586306,-0.46479998806678186
0.3292431020269851,-0.46709995559754985
0.32924303302591645,-0.4671000447901801
0.3279431274349665,-0.4687999213321916
0.3279430648016521,-0.4687999999817582
0.3279430022117687,-0.46880007257310924
0.32534347166167665,-0.4716995489559041
0.32534271988516683,-0.4717004962743223
0.32464311195597134,-0.47269993617317313
0.3246430648049992,-0.47270000136073625
0.3246430203954094,-0.47270005898037915
0.32154315628163743,-0.4765998880267374
0.3215430644918042,-0.4765999969999483
0.3215429658607722,-0.47660010141661385
0.32144337185508287,-0.47669969542230317
0.32144278982240876,-0.4767003294776586
0.3182431352429774,-0.4804999192907332
0.3182430602172677,-0.4804999946017575
0.31824298326934897,-0.4805000599315295
0.31824298096551984,-0.48050006165155174
0.31754346399641564,-0.48099971662948326
0.31754269978945504,-0.4810003203741874
0.31364309734465207,-0.4843999737876054
0.3136430636230098,-0.48440000271892114
0.3136430399524002,-0.4844000224206343
0.30974319068709105,-0.48759989874088794
0.3097429471381574,-0.4876001051219163
0.30894309041859774,-0.4882999797515311
0.3089430770715051,-0.4882999912870621
0.3058431297202288,-0.4908999476287025
0.3058430056882318,-0.49090005337736464
0.3043431040902208,-0.4921999680956408
0.30434302985250783,-0.49220003118752176
0.30194331885461234,-0.4941997903524346
0.3019428298530005,-0.494200225553202
0.29994334332627054,-0.4960997377535955
0.2999428118208426,-0.49610028234663334
0.2980431034096998,-0.49819996006421213
0.2980430302976159,-0.49820003915500966
0.2963430952504491,-0.4999999703814217
0.2963430604064885,-0.5000000066820096
0.29634304524240523,-0.5000000220349807
0.2941430672766789,-0.5022000000007071
0.29244322198314066,-0.5038998452942454
0.2924429194362827,-0.5039001612811407
0.29024310277822807,-0.5062999612717457
0.29024306981978815,-0.506299996481601
0.29024302708514477,-0.5063000401922413
0.28874313992073636,-0.5077999273566497
0.28874299612998067,-0.5078000741118515
0.28634308605480896,-0.5102999804401552
0.28634308206512626,-0.5102999845515206
0.28494315126913866,-0.5116999160082076
0.2849431505253423,-0.51169991671771
0.2849429698163295,-0.511700066249517
0.28494296912438305,-0.5117000667442897
0.2824431054694267,-0.5133999740296599
0.27914351481180216,-0.5155997016439815
0.27914265407225286,-0.5156003443377342
0.27854317200360196,-0.5160999127282766
0.27854306196517076,-0.5160999994887018
0.2785429571360611,-0.516100073427809
0.27464306727652654,-0.518700000000832
0.2734430672765265,-0.519500000000832
0.2707430983054195,-0.5212999793149034
0.2707430364017216,-0.5213000209160225
0.26764361506044443,-0.5233996289214038
0.26764257276092496,-0.5234004395702685
0.26674316461635944,-0.5241999134765489
0.26674306613842447,-0.5241999965539279
0.2667429604551798,-0.5242000766930817
0.2628431524682366,-0.5269999388375538
0.2628429833773355,-0.5270000629252273
0.26244319310836967,-0.5272999056269516
0.26244294445393584,-0.5273000982589093
0.2589431094638698,-0.5300999662509622
0.2589430650760796,-0.5301000009866357
0.25894302560192595,-0.530100030562207
0.2574432170617323,-0.5311998901583489
0.2574429216445145,-0.5312001152928457
0.25504318183814423,-0.5330999093062222
0.25504295539497285,-0.5331000939813451
0.25254309703260597,-0.5351999750057334
0.25254307060848746,-0.5351999968563449
0.2525430331268434,-0.5352000268327298
0.2511430935347438,-0.5362999793693796
0.25114306021342986,-0.5363000051947954
0.24744324680205368,-0.5390998641436713
0.24744307301883098,-0.5390999835506782
0.247442960837293,-0.5391000532204575
0.24724386066791296,-0.5391996033051475
0.24724308771000644,-0.5392000332155915
0.24724235546145173,-0.5392005292992227
0.2433430839020064,-0.5420999876382974
0.24334305070216072,-0.5421000124316083
0.24214315013450988,-0.5429999378573465
0.24214306462174168,-0.5429999992846356
0.2421429811377606,-0.5430000542363518
0.23944336915236666,-0.544699809930859
0.23944277960845006,-0.5447002109574226
0.23644311270386825,-0.5468999666874493
0.23644306689281316,-0.5468999995003511
0.2364430204274961,-0.5469000312335189
0.23554383376897586,-0.5474994890058658
0.23554309369415147,-0.5475000327199718
0.23554240623467892,-0.5475006416002954
0.23214323818641439,-0.5507998341177286
0.23214305680441558,-0.550799993745311
0.2321429713287861,-0.5508000767590291
0.2316433409432637,-0.551199781067447
0.23164280949432295,-0.5512002374318256
0.227843219394733,-0.5546998598919742
0.22784292103992781,-0.5547001462374582
0.22774314085914768,-0.5547999264182383
0.22774306666579666,-0.5547999976062864
0.22774298694281137,-0.5548000679755226
0.22384309617155904,-0.5580999755511977
0.22324319171915857,-0.5585998962985693
0.223243062845309,-0.5585999968489491
0.22324293206409238,-0.5586000860451086
0.21994331069374898,-0.5606998450989634
0.21994283312879534,-0.5607001685871993
0.21744312115885353,-0.5624999612055575
0.21744306664739999,-0.5624999993724419
0.21744301156601856,-0.5625000358147302
0.21604313785349538,-0.5633999546299238
0.21604299746540653,-0.5634000465415787
0.2121431862358324,-0.565999920694628
0.212142943031744,-0.5660000709978532
0.21144317969955945,-0.5663999357591016
0.21144295654255044,-0.5664000671123338
0.20814315212105078,-0.5683999485799094
0.20814298346162466,-0.5684000530836035
0.20514310874208794,-0.5702999737393101
0.20514304611500633,-0.570300010886628
0.20514300178283967,-0.5703000363862174
0.20424326339952523,-0.5707998910436143
0.20424287620122025,-0.5708001175856366
0.20034309705164588,-0.5731999816776825
0.200343037629298,-0.5732000185303504
0.19874317638352912,-0.5741999318089559
0.1987430575195205,-0.5741999902947235
0.19874294976129334,-0.5742000304337173
0.19874294170560228,-0.5742000327585213
0.19644310195139952,-0.5747999909552698
0.19644306699965908,-0.5747999998078867
0.19644303257506415,-0.574800008008928
0.19254318601568524,-0.575699972599554
0.19254294923465634,-0.5757000302680363
0.18864318387072285,-0.5766999701049423
0.1886429514297231,-0.576700032675622
0.18474347385828574,-0.5777998853239761
0.184742671728754,-0.5778001483312747
0.18394315833532449,-0.5780999658538107
0.18394306419286388,-0.5780999990976851
0.18394297641906024,-0.5781000263788543
0.18084314436484658,-0.5789999776204002
0.1808429905542867,-0.5790000236077186
0.1769431791650891,-0.5801999655736256
0.17694295621812503,-0.5802000370203364
0.17304311133198874,-0.5814999853157151
0.17304306428074087,-0.5815000005187035
0.17304302561541948,-0.5815000122541459
0.17134317354538472,-0.5819999687453327
0.17134296172047586,-0.582000033586889
0.16914310554749165,-0.5826999878237477
0.1691430701512956,-0.5826999987760025
0.16914302563321723,-0.5827000117464314
0.16524306727624324,-0.5838000000009624
0.16134320283677125,-0.5848999617659417
0.16134293283826698,-0.5849000420128304
0.15814355787864923,-0.5858998466877109
0.1581425948361377,-0.5859002024753025
0.1574431711669005,-0.5861999554764044
0.15744295770913544,-0.5862000252856809
0.15354318601568523,-0.5870999725995539
0.15354294923465633,-0.5871000302680363
0.14964306727622018,-0.5881000000009686
0.14574308030399666,-0.589099996660513
0.14574305425742173,-0.5891000033762126
0.14304319180746505,-0.5897999677150904
0.14304306371180994,-0.5897999974542141
0.14304294306768875,-0.5898000191099784
0.14174315878716595,-0.5899999859223665
0.14174307286110682,-0.5899999975285508
0.1417429691453813,-0.5900000075495099
0.1378430672760485,-0.5903000000009971
0.13394310704513415,-0.5905999969418366
0.13394307613122786,-0.5905999990736064
0.1300430672748059,-0.5908000000010611
0.12614309786860492,-0.5909999984321482
0.12614307044627257,-0.5909999996711803
0.1261430334736301,-0.591000000867727
0.12224306727599744,-0.5911000000009996
0.11834306727599743,-0.5912000000009996
0.11444306727599744,-0.5913000000009997
0.11054309908896232,-0.5913999991852826
0.11054306815735301,-0.5913999997827812
0.11054303456842746,-0.591400000001
0.10664319634451838,-0.591400000001
0.106642938249861,-0.5914000033093622
0.10274309908896231,-0.5914999991852826
0.10274306815735301,-0.5914999997827812
0.10274303456842745,-0.591500000001
0.08714319311882424,-0.591500000001
0.08714294147245144,-0.5915000031460883
0.08314309664233854,-0.5915999992668411
0.08314307144037442,-0.5915999997497691
0.08314303373312576,-0.591600000001
0.005043196344518377,-0.591600000001
0.005042938249860997,-0.5916000033093621
0.0011430990895062365,-0.5916999991852686
0.0011430681562446217,-0.5916999997827957
0.0011430345689934856,-0.591700000001
-0.026156900016503084,-0.591700000001
-0.026156933605392074,-0.5916999997827814
-0.026156964537021123,-0.5916999991852825
-0.03005680369791739,-0.5916000033093621
-0.03005706179257477,-0.591600000001
-0.049656900016503074,-0.591600000001
-0.049656933605392084,-0.5915999997827814
-0.04965696453702108,-0.5915999991852825
-0.053556803697917384,-0.5915000033093621
-0.053557061792574766,-0.591500000001
-0.061356900016503076,-0.591500000001
-0.061356933605392086,-0.5914999997827814
-0.06135696453702108,-0.5914999991852825
-0.06525680369791738,-0.5914000033093622
-0.06525706179257476,-0.591400000001
-0.06915690001650308,-0.591400000001
-0.06915693360539209,-0.5913999997827815
-0.06915696453702111,-0.5913999991852825
-0.07305693272405382,-0.5913000000009997
-0.07695693272405381,-0.5912000000009996
-0.08085693272405382,-0.5911000000009996
-0.08475693272405381,-0.5910000000009996
-0.08865693272405382,-0.5909000000009996
-0.09255693272405381,-0.5908000000009996
-0.09645693272405383,-0.5907000000009996
-0.10035693272405381,-0.5906000000009997
-0.10425692949996404,-0.5905000000836687
-0.10825689975280375,-0.5904000008252809
-0.10825693262013432,-0.5903999997881081
-0.10825696575796488,-0.5903999983069532
-0.11215680399412988,-0.5902000066025345
-0.11215706158081011,-0.5901999966969802
-0.11605687151637954,-0.5901000015704272
-0.11605692642114916,-0.5900999994942081
-0.11605700002258813,-0.5900999948241906
-0.11995683459345606,-0.5898000075495086
-0.11995693830912488,-0.5897999975285553
-0.11995702423524303,-0.5897999859223633
-0.12385687065617054,-0.5892000095499128
-0.12385699453471287,-0.5891999889067905
-0.12775693272420485,-0.5885000000009843
-0.1316568918413347,-0.5878000073389353
-0.13165693278385487,-0.5877999996410843
-0.13555687236540243,-0.587000012382272
-0.1355569927623914,-0.5869999861460194
-0.13945689992508106,-0.5861000075700141
-0.13945694187209487,-0.5860999975940762
-0.1402566699215414,-0.5859000657016525
-0.14025719868079384,-0.5858999485255155
-0.1433568655593637,-0.5853000130006312
-0.14335700005949265,-0.5852999879151636
-0.14725689184133467,-0.5846000073389354
-0.14725693278385485,-0.5845999996410843
-0.15115693272507294,-0.5838000000008065
-0.1550568723649818,-0.5830000123823635
-0.15505699276239138,-0.5829999861460194
-0.15895681506657755,-0.5821000271527457
-0.15895693433355929,-0.5820999965994933
-0.15895704493318155,-0.5820999625980029
-0.1592563123761125,-0.5820002067836926
-0.15925757460689102,-0.581999875190462
-0.16285690629709512,-0.5813000051395891
-0.1668568349770442,-0.5805000195504166
-0.16685703083961217,-0.5804999823905266
-0.1707568918413347,-0.5798000073389353
-0.17075693278385487,-0.5797999996410843
-0.1746568566298207,-0.5790000156100822
-0.17465692700416272,-0.5790000000391367
-0.17465701304380304,-0.5789999780956434
-0.17795644123597296,-0.5781001340432333
-0.1779574352317287,-0.5780999162497303
-0.1785567956001252,-0.5780000228549976
-0.17855693357154895,-0.5779999959253308
-0.1785570648668462,-0.5779999627299878
-0.18245681687777948,-0.576900032675622
-0.18245704931877924,-0.5768999701049423
-0.18635693272427659,-0.5759000000009686
-0.19025686192541466,-0.574900018154523
-0.1902569349080405,-0.5748999983075521
-0.19025699992714143,-0.5748999786182406
-0.1924568350480263,-0.5742000310797774
-0.192456929346526,-0.5741999989474315
-0.19245703010746668,-0.5741999599020187
-0.19415690817675008,-0.5735000101087843
-0.19415691112374328,-0.5735000088771023
-0.19805681315506612,-0.5718000521208948
-0.19805705360485237,-0.5717999509953394
-0.2017568415093453,-0.5703000369800045
-0.2017569312573945,-0.5702999985361679
-0.20175702141566615,-0.570299955655299
-0.20195669588868329,-0.5702001184187905
-0.20195717545677722,-0.570199894194508
-0.2058568323519451,-0.5685000437530245
-0.20585703402459313,-0.5684999584418747
-0.2097568459735117,-0.5669000355910363
-0.2097569323878901,-0.5668999982439796
-0.20975701621672013,-0.566899958254772
-0.21075674254196625,-0.566400095092149
-0.21075712675176103,-0.5663999130231466
-0.21365668345851094,-0.5651001117408105
-0.21365718768205968,-0.5650999019402901
-0.2175568580596393,-0.5636000287181441
-0.21755693449400348,-0.5635999979174645
-0.2175570032288755,-0.5635999676863783
-0.21995690130657644,-0.5625000144007654
-0.22145671684678067,-0.5618001007438189
-0.221457153126272,-0.5617999095796474
-0.22535690173805342,-0.5602000127132757
-0.22535692730167686,-0.5602000020264003
-0.22535696861471038,-0.5601999840496801
-0.22895683462545602,-0.5586000436004597
-0.22895683466180042,-0.5586000435833696
-0.2289570227869026,-0.5585999399592855
-0.2292564943461652,-0.5584002922531105
-0.22925739920991206,-0.5583997550960405
-0.23325687639437007,-0.5563000295742
-0.23325693020613775,-0.5563000004497399
-0.23325698953754628,-0.5562999663338924
-0.23595690292348037,-0.5547000176607463
-0.23595696264639232,-0.5546999825464453
-0.23715669686694857,-0.5540001375844542
-0.23715717569197994,-0.5539998754021743
-0.24105689779572687,-0.5520000179130733
-0.24105692319065786,-0.5520000046389486
-0.24325687771054988,-0.5508000300084908
-0.2432569881094558,-0.5507999706794344
-0.24495687466796007,-0.5499000307366969
-0.24495699117709233,-0.5498999700251935
-0.24885689532788163,-0.547900019178635
-0.24885693288050814,-0.5478999995232432
-0.24885696914596997,-0.547899979766732
-0.2506568245209041,-0.5469000601139907
-0.2506570423731488,-0.5468999425658753
-0.25275689409434704,-0.5458000202357237
-0.2527569715284517,-0.5457999801014194
-0.25665687955499983,-0.5438000272672922
-0.25665693723883237,-0.5437999968158296
-0.25665697984084185,-0.5437999730772581
-0.25805688166114865,-0.5430000291799401
-0.25805692490060267,-0.5430000037971013
-0.2580569895546923,-0.5429999636295624
-0.26055687371950015,-0.5414000377640853
-0.2605569359017256,-0.5413999967367694
-0.2605569859865353,-0.5413999617188046
-0.263756920665364,-0.5391000086683964
-0.2637569448093603,-0.5390999913688488
-0.26445649541929844,-0.5386003123617501
-0.2644574007936398,-0.53859973596188
-0.2683568230870463,-0.5364000618476508
-0.26835692877370365,-0.5363999986957646
-0.2683570377218464,-0.5363999258851171
-0.2700567355341948,-0.5352001391940476
-0.2700571363579805,-0.5351998704159429
-0.2722567070351991,-0.5338001436213493
-0.2722571657214988,-0.5337998685666776
-0.27615684336227614,-0.5316000504103415
-0.2761568467445225,-0.5316000484104797
-0.27615701029931444,-0.5315999378762432
-0.27615701228341943,-0.5315999363537676
-0.2766563695243473,-0.5312004505610253
-0.2766575543931267,-0.5311996343134552
-0.28005689338944817,-0.5292000231391485
-0.2800569716337207,-0.529199976153297
-0.283156895183983,-0.5273000230095877
-0.2839565707012093,-0.5268002262654411
-0.2839573126047247,-0.5267998051905103
-0.28785685113507914,-0.5248000418416106
-0.2878569317127005,-0.5247999986486371
-0.28785701123798835,-0.5247999522100646
-0.2901566750944883,-0.5234001568191515
-0.2901571992788397,-0.5233998588838783
-0.29185687466796095,-0.5225000307366964
-0.2918569911770932,-0.522499970025193
-0.2957568374509614,-0.5205000488591068
-0.29575693230590633,-0.5204999976393111
-0.29575702284048255,-0.5204999436783952
-0.29735674421517416,-0.5195001178192129
-0.29735712624998367,-0.5194998906169128
-0.2996567547565034,-0.5182001005914888
-0.2996571146286961,-0.5181999067166788
-0.3035568039704636,-0.5162000660285929
-0.3035569323947438,-0.5161999954375098
-0.30355705143294354,-0.5161999208619249
-0.30445652168774706,-0.5156002740253892
-0.3044573686110817,-0.5155997675280382
-0.30745690273611925,-0.5140000159946848
-0.3074569400375023,-0.5139999957760008
-0.3074569549719107,-0.5139999874510606
-0.3113568322221046,-0.511800056694541
-0.3113568360823527,-0.511800054398791
-0.3113569249401619,-0.5117999930381681
-0.31135701309690683,-0.5117999195992301
-0.3113570137552171,-0.5117999189702254
-0.31145668233553564,-0.5117002503899067
-0.3114572000847817,-0.5116997678196175
-0.31525686490269617,-0.508400058898797
-0.3152569336157255,-0.5083999970423542
-0.3152569943540521,-0.5083999383713903
-0.31585676330027684,-0.5078001694251656
-0.31585711001609384,-0.5077998388267464
-0.3191567386502426,-0.5048001764320657
-0.3191571357212952,-0.504799833912619
-0.32025688811569863,-0.5039000364990163
-0.3202569764863314,-0.5038999624907715
-0.32305690529239717,-0.5015000235141437
-0.3230569598166712,-0.5014999760960603
-0.32475690472172547,-0.5000000247092478
-0.3247569603580266,-0.49999997487953474
-0.3269567562328208,-0.4980001604479037
-0.3269571166158937,-0.49799984809062553
-0.32925642022956786,-0.49610042336628596
-0.3292574964295308,-0.49609964768524006
-0.3308569023844747,-0.49510001896340017
-0.33085693051091386,-0.4951000011051669
-0.3308569645399317,-0.4950999787905995
-0.33475673336336437,-0.4925001329083111
-0.3347571381818788,-0.4924998767264558
-0.33525687525730735,-0.4922000344811987
-0.3352569299030819,-0.49220000069642217
-0.3352569905148627,-0.49219996090740753
-0.33865675295221764,-0.4899001216115497
-0.33865711757026207,-0.4898998862496456
-0.34125687500725677,-0.4883000355191873
-0.3412569321286429,-0.48829999929854806
-0.34125698853942854,-0.48829996135978526
-0.34255678574566334,-0.4874001017554689
-0.342557083222831,-0.4873999035275963
-0.34645688423140647,-0.4849000310862017
-0.3464569815701887,-0.4848999694723289
-0.34725687051965515,-0.4844000388789124
-0.34725693147345305,-0.48439999953632285
-0.347256993185138,-0.4843999570933419
-0.35035677620928846,-0.4822001110762028
-0.3503570933590554,-0.48219989497060006
-0.3529568026751514,-0.48050008503315267
-0.35295693039549003,-0.4804999957793322
-0.352957050839463,-0.48049990005748044
-0.3542568269666616,-0.47940008948831236
-0.3542570409046571,-0.47939991345677746
-0.3577569327246529,-0.4766000000007809
-0.3582569204009059,-0.4762000098597785
-0.3582569450792393,-0.47619999018046866
-0.36215690625896635,-0.4731000210376086
-0.36215690794523947,-0.4731000195474677
-0.3626568850164151,-0.4727000381673448
-0.3626569328402484,-0.4726999989470813
-0.36265697796359786,-0.47269996008406634
-0.3660567920880733,-0.46970012409188205
-0.366057077885027,-0.46969988123320205
-0.3671568557264788,-0.46880006299928695
-0.3671570109525825,-0.46879993853597907
-0.3699568916171748,-0.46660003229951375
-0.36995693017902503,-0.46660000134794183
-0.36995697456051,-0.46659996414147553
-0.3720566147359758,-0.46480027256250483
-0.37205727224992846,-0.4647997547880833
-0.3738568748392017,-0.46350004180694154
-0.3738569319045295,-0.4634999993487753
-0.3738569883394004,-0.4634999548137986
-0.3770566901292407,-0.4609001971095533
-0.3770571870790102,-0.46089981831909893
-0.37775686332997827,-0.4604000495684074
-0.377756933625776,-0.46039999753670763
-0.377756996940023,-0.46039994731124645
-0.38165683718210003,-0.4572000783946705
-0.3816569305230426,-0.45719999789383015
-0.3816570202678187,-0.45719991245762365
-0.3818563798399515,-0.4570005528854909
-0.381856952435425,-0.4570000230304698
-0.3818575643340648,-0.45699953909661667
-0.3855568882729526,-0.4543000324385093
-0.38555693111142775,-0.4543000004546317
-0.385556976911002,-0.4542999646517016
-0.38705680990199337,-0.4531000982589085
-0.3870570585564272,-0.4530999056269508
-0.3894569327246282,-0.4513000000008
-0.39225688718041213,-0.4492000341589621
-0.39225693832376374,-0.4491999948900482
-0.3922569709350741,-0.44919996873770895
-0.39335686793356733,-0.44830005301166903
-0.3933569300568504,-0.44830000043512414
-0.39335699547034403,-0.4482999411766996
-0.3965569025816851,-0.4453000282598174
-0.39655693354724536,-0.445299998748401
-0.39655696090711345,-0.4452999718183289
-0.39725662814633134,-0.44460030457911104
-0.3972572622016868,-0.4445997225464369
-0.4010568503638613,-0.44140006935723736
-0.4010569312430696,-0.4413999982374236
-0.40105700879014144,-0.441399923935301
-0.4011566891792537,-0.44130024354618874
-0.40115719234310027,-0.44129977366675105
-0.4050567722883443,-0.4379001398683332
-0.40505709892824365,-0.43789986703790834
-0.40555689964144415,-0.4375000264673479
-0.4055569367988188,-0.4374999962251465
-0.405556960739549,-0.43749997610572305
-0.4089569047387279,-0.4346000238711292
-0.40895692799615885,-0.4346000037385182
-0.4089569643959668,-0.43459997120868005
-0.410056745888415,-0.43360016985190897
-0.41005712783952397,-0.43359983972785116
-0.41285670361773175,-0.4313001881957519
-0.4128571725081616,-0.43129982561277586
-0.41505676660674473,-0.4297001208138064
-0.41505710363129283,-0.4296998860630255
-0.41685687517198755,-0.42850003836922895
-0.4168569310491524,-0.42849999999857696
-0.41685698915363206,-0.42849995767904714
-0.420456709141436,-0.4258001676881942
-0.4204571652651602,-0.42579984497378054
-0.4207569106588522,-0.4256000147113192
-0.4207569253856524,-0.4256000047810042
-0.42465684102263646,-0.42290006348678805
-0.42465693004363747,-0.42289999889365487
-0.42465701953229523,-0.4228999276610792
-0.4258567114777419,-0.4219001843732069
-0.42585716414825486,-0.42189982857589137
-0.428556911573073,-0.4199000156686187
-0.42855694619612716,-0.4198999897404697
-0.431056834696815,-0.4180000745019371
-0.43105692943545537,-0.4179999987755396
-0.4310570242178939,-0.41799991504277506
-0.43245689923637376,-0.4167000310970438
-0.4324569656430343,-0.4166999683016046
-0.43515691362679526,-0.4141000183913163
-0.43515692156186053,-0.4141000106691927
-0.4363568991449626,-0.4129000335804659
-0.4363569656657934,-0.4128999657926855
-0.4389568668411899,-0.4102000684182353
-0.4389569998872398,-0.4101999328382026
-0.4402568981840337,-0.4089000345414087
-0.4402569330312513,-0.4088999990113296
-0.4402569652836505,-0.40889996483707974
-0.4427566744835195,-0.4062002789012212
-0.4427572112576267,-0.40619974136302317
-0.44415684229754226,-0.4049000839688159
-0.44415693032715725,-0.4048999981146605
-0.4441570147023357,-0.404899907330379
-0.4464569107948109,-0.40230002479105925
-0.44645693577132634,-0.40229999617989926
-0.44645695089910636,-0.4022999784186471
-0.44805682595158547,-0.40040012679382825
-0.44805704361368076,-0.4003998767907698
-0.44985690861121486,-0.39840002679350967
-0.44985695702953504,-0.39839997338116606
-0.4519569152745476,-0.396100019112819
-0.45195693164221423,-0.39610000100021
-0.45195695073283915,-0.3960999794200204
-0.45335689949010866,-0.3945000379831409
-0.4533569663385328,-0.39449996235325635
-0.45585690268006746,-0.3917000336507375
-0.45585696306978335,-0.39169996662115597
-0.45685690420334346,-0.3906000313742399
-0.4568569607137352,-0.39059996815115866
-0.45975682217361485,-0.38730012580026113
-0.4597569284300905,-0.38729999645460655
-0.4597570255116076,-0.3872998608204337
-0.46015683871359037,-0.3867001410174595
-0.46015692774659667,-0.38669999720594
-0.4601570069754374,-0.38669984759149606
-0.46205687250599625,-0.3828001236077172
-0.46205692983074903,-0.3827999972928667
-0.46205697871664,-0.3827998718806841
-0.46345690446929655,-0.3789000787125693
-0.4634569314807323,-0.37889999934472673
-0.4634569556332582,-0.37889991982133486
-0.4636568213667502,-0.37820038975411285
-0.46365707505289,-0.3781996204592163
-0.46485687872355924,-0.3750001440040986
-0.4648569910992298,-0.3749998577130808
-0.46645657822398034,-0.37110086409650117
-0.4664569710290417,-0.37110002003025006
-0.4664574401148864,-0.3710992158523326
-0.4675568667697364,-0.36940010193120065
-0.46755700111853404,-0.3693998996898331
-0.46905676140763636,-0.3672002512658165
-0.46905711889373913,-0.36719975953242356
-0.47145674767622636,-0.3641002390217108
-0.4714571317784993,-0.3640997725106944
-0.4721568927893582,-0.36330004564114143
-0.47215693373242285,-0.36329999769576776
-0.47215696895807857,-0.363299954416834
-0.47525686416484625,-0.35940008625348113
-0.475256923902563,-0.35939999592792327
-0.47525692454844065,-0.3593999947364548
-0.4752569674262378,-0.3593998958653236
-0.4752569675781464,-0.3593998954408077
-0.4753564454126643,-0.3591014619372538
-0.4753568161517431,-0.3591005127738586
-0.475357280926105,-0.3590996059423375
-0.4753578349756416,-0.35909875073024317
-0.47795686486584116,-0.35550009395919774
-0.47795693092658376,-0.35549999790733633
-0.47795699129709934,-0.3554999008783068
-0.47925672527040936,-0.3533003510773206
-0.4792571678902067,-0.3532996668496478
-0.4804569005324904,-0.3516000456064126
-0.48045693182505916,-0.35160000021525023
-0.48045696321807757,-0.35159995243113595
-0.4829569112489072,-0.34770003350304185
-0.48295693513640614,-0.3476999955821157
-0.48295695061329397,-0.3476999701865007
-0.4832568449457174,-0.34720014629912826
-0.48325702541007404,-0.3471998567597699
-0.48545691321472517,-0.3438000301525817
-0.4854569323511325,-0.34380000011041795
-0.4854569515146407,-0.3437999690526827
-0.4871568797765032,-0.3410000872096151
-0.4871569297153661,-0.3410000010698102
-0.48715697942126573,-0.34099990660776114
-0.4877566523786467,-0.339800560692999
-0.48775728045161915,-0.3397994784104163
-0.4903567286582406,-0.3359003061004842
-0.49035715858517753,-0.33589970960872256
-0.491056838982018,-0.33500012052707057
-0.4910569299166014,-0.3349999959954838
-0.49105701039966687,-0.3349998705425459
-0.4928569327248856,-0.3320000000005145
-0.49495688356547,-0.328500081932874
-0.49495693005798064,-0.32850000100274784
-0.49495697642273034,-0.3284999126048319
-0.4951566127069824,-0.32810064003632766
-0.49515734004119094,-0.32809941165474393
-0.4978568622658754,-0.32420010177464414
-0.49785698211249074,-0.32419988640904396
-0.49885692814187205,-0.32190001054146705
-0.4988569373320633,-0.3218999894698431
-0.49955688699227396,-0.32030010453221885
-0.49955693030076354,-0.32029999909734075
-0.49955696881456113,-0.32029989173156337
-0.5008569327249769,-0.31640000000031626
-0.502156932724977,-0.31250000000031625
-0.5027569160094829,-0.31070005014679825
-0.5027569310739881,-0.3107000033201193
-0.5027569482519044,-0.3106999456560735
-0.5033568726193098,-0.30860021037015467
-0.5033570019118105,-0.30859979243981545
-0.504656923713742,-0.3047000270340208
-0.5046569320932122,-0.30470000141312326
-0.5046569415576427,-0.30469997129415327
-0.505856932724984,-0.3008000000002941
-0.5066569065900072,-0.2982000849389689
-0.5066569304464623,-0.29820000223962084
-0.5066569533273849,-0.29819991072323504
-0.50695687825019,-0.2969002360577464
-0.5069569984893519,-0.2968997668357178
-0.5080568906533586,-0.2930001491633309
-0.508056928588641,-0.2929999968718268
-0.508056955959592,-0.2929998489754121
-0.5086569133627877,-0.28910012585463946
-0.5086569294414629,-0.28910000029025856
-0.5086569392783787,-0.2890998722096904
-0.5088569310232011,-0.28520003318565346
-0.5088569325236908,-0.2851999995925187
-0.5088569335455128,-0.2851999671806281
-0.5089569294229389,-0.2812001320835832
-0.508956939491767,-0.28119986804861835
-0.5091569245528468,-0.2773001593575653
-0.5091569276055954,-0.2773000031877145
-0.5091569202471624,-0.27729983778770406
-0.5088569402817065,-0.27340009823677813
-0.5088569302278315,-0.2733999942033662
-0.5088569186625883,-0.2733999085940642
-0.5082569422739414,-0.26950006206785865
-0.5082569216308187,-0.2694999381893145
-0.5075569549142627,-0.26560012362564595
-0.5075569136264223,-0.2655998758589859
-0.5069569503046036,-0.2617001142671644
-0.5069569303322029,-0.26170000170856744
-0.5069569043932787,-0.26169988667287875
-0.5066569648522198,-0.26050012850864324
-0.5066569039895448,-0.2604998706902145
-0.5060569610062207,-0.2578001272652557
-0.5060569291699862,-0.25779999969487893
-0.5060568918915599,-0.25779987749943245
-0.5047569509515556,-0.25390005467941973
-0.5047569132512879,-0.2538999457515494
-0.5033569986775884,-0.25000018372481475
-0.5033568739428731,-0.24999981385635447
-0.5027569545898928,-0.2481000692385837
-0.5027569118608821,-0.24809993045269968
-0.502156947832971,-0.24610005035966248


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001000300.csv <==
X,Y
-0.5529506686808666,0.027299958429530844
-0.5529506633863165,0.02730003280142182
-0.5526506667556518,0.03119998900006372
-0.5526506650843783,0.031200011001658142
-0.5523506677997282,0.03519997479699313
-0.5523506673965154,0.03519997798527016
-0.5520506757055227,0.03909987265165269
-0.552050634062385,0.03910012420387402
-0.5510506659094685,0.043000000000248374
-0.5500506789257841,0.04689994923661778
-0.5500506519732347,0.04690005051909675
-0.5492507760843662,0.049799600616244805
-0.5492505846581829,0.04980040625668368
-0.5490507211840854,0.05079972362717086
-0.5490506198342855,0.050800163357716706
-0.5479507033576277,0.0546998672295032
-0.5479506316458744,0.054700133628265465
-0.5469507005983095,0.05859986471376809
-0.5469506345049254,0.058600136086602875
-0.5460506795118975,0.06249994105639114
-0.5460506614016678,0.06250001594196729
-0.5460506544880732,0.06250004242257381
-0.5453507202109235,0.0650997983091304
-0.5453506189423786,0.06510020352430668
-0.5450506749971269,0.06639996062039662
-0.5450506630857088,0.0664000106350486
-0.5450506586038755,0.06640002849206096
-0.5440506988163258,0.07029987166350461
-0.5440506973054333,0.0702998770397786
-0.5440506123158565,0.0703001159015209
-0.5440506107198723,0.07030011957774607
-0.5422506864993925,0.07419995538878585
-0.5414506826694054,0.07589996438540622
-0.5414506613277545,0.07590000894485188
-0.5414506527992746,0.07590002622068642
-0.5403506790743896,0.0780999736704567
-0.5403506524764181,0.07810002619475105
-0.5383508124101463,0.0819997143239811
-0.538350535518396,0.0820002933801961
-0.5375507035202909,0.0837999153759325
-0.5375506646829666,0.08379999911249808
-0.5375506228162987,0.08380008226908467
-0.5364509750528926,0.08589940981740532
-0.5364504267405141,0.0859006218395486
-0.5349507086523567,0.08979988886875774
-0.5349506254686499,0.08980011199022098
-0.5336508651131685,0.09339944835924643
-0.5336505236607192,0.09340056899524551
-0.533550708413779,0.0937998299830062
-0.5335506613930516,0.09379999641313579
-0.5335506022585782,0.09380016549258208
-0.5320506659094333,0.09770000000035897
-0.5305506725270197,0.10159998279463413
-0.5305506593468542,0.10160001722712894
-0.5297506845199934,0.10369995114763832
-0.5290506780085925,0.10549996888821793
-0.5290506679982783,0.10549999419461521
-0.5258515294635029,0.1132978950873146
-0.5258511543555988,0.11329895330694408
-0.5258508838560906,0.11330004296961663
-0.5258507205253891,0.11330115376113886
-0.5258506659094998,0.11330227516732243
-0.5258506659094998,0.11339985235495456
-0.5258506513923497,0.11339999778079106
-0.5258506091092721,0.11340013490074274
-0.5242507865698242,0.11719971343193164
-0.5242505608555527,0.11720029265045569
-0.5228507511680865,0.12109976249411122
-0.5228505911144484,0.12110024100642822
-0.5219506820941762,0.12399994784952773
-0.5219506502189835,0.12400005230186792
-0.5216506832245866,0.12499994228319083
-0.5204506763419192,0.1288999660947748
-0.5204506645413748,0.1289000036240932
-0.5204506559146553,0.12890002998469596
-0.5191506962726136,0.1327999089108212
-0.5191506630354804,0.1328000033539709
-0.5191506312458362,0.13280008508373406
-0.518050683140765,0.1354999577052724
-0.5175506839661368,0.13669995666423712
-0.5175506471492411,0.13670004303844913
-0.5158506885367922,0.14059994809053797
-0.5158506422675724,0.14060005145617854
-0.5141506879317739,0.14429995206938734
-0.5141506610378562,0.1443000092201992
-0.5141506469798001,0.14430003785963563
-0.514050801627192,0.14449972856485188
-0.5140505446455433,0.14450027819399122
-0.5123508190978399,0.1483996485681344
-0.512350536382772,0.1484003608246305
-0.5109508056272274,0.15229961078650475
-0.5109505544089405,0.15230039821642088
-0.5102506940782687,0.15479989939739164
-0.5102506621135916,0.15480000607905883
-0.5102506331075455,0.15480009184564553
-0.509750766005982,0.156199719730023
-0.5097505803923104,0.15620028505744493
-0.5085506933448892,0.16019990854884866
-0.5085506399909598,0.16020009189314374
-0.5074507117327155,0.1640998375360102
-0.5074506616031732,0.16409999723329804
-0.5074506009065886,0.16410015709056763
-0.5062508886642021,0.1669994616763352
-0.5062504985031168,0.16700055802142383
-0.5059507063502285,0.1679998651977178
-0.5059506629414433,0.1679999980330055
-0.5059506121634917,0.16800013100609215
-0.504350665909425,0.17190000000037955
-0.5027506804789479,0.17579996448716756
-0.5027506682308043,0.17579999378543468
-0.5027506476278378,0.17580004113395167
-0.5023507543088651,0.17669980110164044
-0.5023505850731235,0.17670020209113357
-0.5011508924053234,0.17969943376063388
-0.5011505003570753,0.17970058695873464
-0.5000507412814671,0.1835997327722546
-0.5000506034763297,0.18360027054385167
-0.4991506810110853,0.18749993455991049
-0.49915066491501187,0.18750000078197923
-0.4991506480716318,0.18750006370680902
-0.4984507622660003,0.18999965586977854
-0.49845059103092937,0.19000034943343508
-0.4981506765143873,0.19139995051063116
-0.49815065573908035,0.19140004958089657
-0.49735070719355345,0.1952997987403402
-0.4973506588052676,0.19529999826480116
-0.49735059657875785,0.1953001931358124
-0.4959506932245506,0.19919992390824706
-0.49595066539772675,0.19919999813841907
-0.49595063373044446,0.19920007585083407
-0.4945508451058224,0.20249957760887144
-0.49455052081432577,0.20250043528568432
-0.4943506969648838,0.2030999068340103
-0.49435066385098825,0.20310000081310944
-0.49435062919602607,0.20310008948928943
-0.49275066590942507,0.20700000000037955
-0.49115089226574243,0.21089944825685586
-0.4911504976337104,0.2109005721378282
-0.490650698145901,0.21259989039637978
-0.490650635849292,0.21260011022089578
-0.49005069820767255,0.21479988157350097
-0.490050636137718,0.21480011908725088
-0.4890506913515615,0.21879989823187668
-0.4890506423216148,0.2188001022142823
-0.48815066590947426,0.22270000000022486
-0.4872506802743559,0.22659993775240433
-0.4872506651298445,0.22660000021409557
-0.4872506489182309,0.22660006116870457
-0.4867507233699129,0.22839979314264958
-0.4867506161828725,0.22840020885195253
-0.4862506955106997,0.23049987567507818
-0.4862506627593771,0.23050000085835434
-0.4862506260296471,0.23050011963972059
-0.4849506659094486,0.23440000000031622
-0.48365074520392154,0.23829976211689743
-0.48365059702282526,0.23830024110350134
-0.4828506850068541,0.2410999331594004
-0.48285064761871277,0.24110006706635348
-0.482550763000905,0.24219964399831503
-0.4825505917602367,0.24220036147775933
-0.48175081166936207,0.2460992894207735
-0.48175061027576477,0.24610072323859492
-0.48145066590949687,0.2500000000000767
-0.48115067721021804,0.25389985309070173
-0.4811506583633442,0.2539001471500611
-0.48095067149855364,0.25779989101347744
-0.48095067149697873,0.257799891035891
-0.4809506439348192,0.2578001071266699
-0.4801507029084073,0.2616998196304278
-0.4801506604693795,0.26169999749022915
-0.48015060587180314,0.26170017511011545
-0.4789508256676307,0.2651995340389519
-0.4789505464393953,0.2652004778805417
-0.47885069290819576,0.2655998920053398
-0.4788506635486404,0.2656000005034415
-0.4788506310690138,0.2656001045216205
-0.4775506771201902,0.26949996636809115
-0.47755066414309144,0.2695000045164845
-0.47755065556879783,0.2695000288064153
-0.4761506791608761,0.2733999630856258
-0.4750507248965801,0.2763998391263221
-0.47505061172433743,0.27640016255564953
-0.4747506972261791,0.2772999060501246
-0.47475066327493876,0.27730000236165353
-0.4747506295096477,0.27730008872483664
-0.473150732811713,0.28119983692605255
-0.4731506040188599,0.28120016504188783
-0.47165069978371527,0.28519990966894015
-0.4716506654545041,0.28519999675629154
-0.47165062481974684,0.28520009039767324
-0.47115079079699174,0.28629972524773434
-0.47115055555390734,0.2863002809053338
-0.47005069695433577,0.2890999209769708
-0.4700506639036447,0.28910000159974986
-0.4700506312767131,0.28910007503792434
-0.4682506973365038,0.2929999319083777
-0.4682506651366667,0.2929999993566782
-0.46825063087130997,0.29300006657280797
-0.46725069058658947,0.29489995311377687
-0.46725064037529357,0.2949000464260866
-0.4661506808733049,0.2968999727933386
-0.46615065065348876,0.29690002704500956
-0.463950807567065,0.3007997488800334
-0.4639505369687986,0.30080025788163856
-0.46335069462540457,0.3019999425684267
-0.46335066387633084,0.30200000239283237
-0.4633506362141872,0.3020000534518219
-0.46185093521889076,0.30469951524335553
-0.46185044432242445,0.3047005083470286
-0.4601511185784411,0.30859896152440214
-0.46015071868148255,0.3086000170916798
-0.46015042382367305,0.3086011066781735
-0.45945068535904454,0.31179991108790395
-0.4594506644168773,0.3118000000759525
-0.45945064102616434,0.31180008709181445
-0.4592507091816998,0.31249984854744023
-0.4592506267870414,0.3125001525777141
-0.4582507005983097,0.316399864713768
-0.45825063450492554,0.31640013608660283
-0.45735070419523477,0.32029983409526264
-0.4573506609577755,0.32029999908005125
-0.45735060855615506,0.320300159770206
-0.455950723680491,0.3241998390666987
-0.4559506617479952,0.3241999967382452
-0.45595058883100603,0.3242001541572238
-0.4555507216496798,0.3249998885198762
-0.455550663291415,0.32499999919371003
-0.4555506010731658,0.32500010578587973
-0.4536508951792241,0.32809962592862685
-0.453650465704156,0.3281003904006621
-0.4516507319002887,0.3319998713182033
-0.4516506576308924,0.33199998625245997
-0.4516505202051099,0.332000000001
-0.45155725759426263,0.332000000001
-0.45155617030295453,0.3320000513371259
-0.4515550926853593,0.3320002048887623
-0.45155403432912217,0.3320004592897487
-0.45155300465051856,0.33200081227666023
-0.4515520128106767,0.3320012607089457
-0.45155106763407066,0.33200180059686923
-0.45155017753000815,0.3320024271370071
-0.4515493504178122,0.33200313475498444
-0.4515485936563625,0.3320039171550706
-0.45154791397862293,0.3320047673761929
-0.4515473174317376,0.3320056778538698
-0.44925069394695444,0.3358999524585021
-0.4492506383278165,0.335900047808519
-0.448262990592369,0.3376119705499612
-0.4482627416867391,0.3376124252869967
-0.4477506987585946,0.33859993664841825
-0.447750665478116,0.3385999989348543
-0.447750629586431,0.3386000622683884
-0.4470506870280133,0.3397999637971043
-0.4470506678111986,0.3397999961971593
-0.44705064144890505,0.3398000391372385
-0.44455069077059384,0.3437999602225364
-0.44385068018368923,0.3448999775694077
-0.44205069190839325,0.3476999595575674
-0.44205063923981364,0.34770004000483223
-0.43985106443617156,0.35099940221029524
-0.43985034460678407,0.35100064260566766
-0.43955073459544036,0.3515998626283552
-0.4395506622548167,0.35159999816684523
-0.4395505831381368,0.35160012912361954
-0.43705071490950675,0.3554999235602823
-0.43705066435689405,0.35549999975621355
-0.4370506126155018,0.3555000726739611
-0.4359508186164747,0.35699979176354346
-0.4359505226697302,0.35700021485995725
-0.4343506825786638,0.35939997499655685
-0.4343506655447397,0.3594000002613512
-0.4343506489669824,0.35940002430914353
-0.43205073416223705,0.3626999020724739
-0.4320505996966849,0.3627000993195253
-0.43165066590933193,0.36330000000055473
-0.42905071924929983,0.3671999199906029
-0.42905061391009064,0.3672000808882636
-0.428150762386427,0.3685998499250736
-0.42815057411767016,0.36860015298665977
-0.4266512489500072,0.37109902826609803
-0.4266507160702335,0.3711000237705985
-0.42665028303186936,0.371101066587859
-0.4252506878671674,0.3749999388323859
-0.4252506425794931,0.3750000606582033
-0.4242506659094332,0.377600000000359
-0.423750712570796,0.3788998786808157
-0.423750621992591,0.3789001223401343
-0.4223507087647591,0.382799880617666
-0.4223506631550477,0.3827999993958871
-0.42235061295827747,0.3828001147278681
-0.4205507133601551,0.38669989719046655
-0.420550603448876,0.38670009369123864
-0.4203507098830439,0.3869999340399867
-0.42035066590674824,0.3869999980803559
-0.4203506174046804,0.387000064673426
-0.417650693578494,0.3905999631083412
-0.4176506643425825,0.3906000014473319
-0.4176506384151609,0.3906000343682745
-0.41645068429942195,0.39209997701294824
-0.4164506476366686,0.392100023081819
-0.41455071584748276,0.3944999369207906
-0.4145506168554628,0.3945000637705884
-0.4125506659092925,0.39710000000060974
-0.4115506871620978,0.3983999723719628
-0.4115506626579717,0.39840000383221985
-0.4115506471927085,0.39840002323499024
-0.408650763304408,0.4019998790963288
-0.40865066215989626,0.4019999979619936
-0.4086505568277038,0.4020001090822103
-0.40835094503472263,0.40229972087519145
-0.4083504065096744,0.40230029754723334
-0.40495073133754483,0.40619992495055846
-0.4049506634257057,0.4062000001881529
-0.4049505968012023,0.40620006910871176
-0.40475095287825325,0.40639971303166084
-0.4047503998083219,0.40640030641991187
-0.40145069037007397,0.4101999718336519
-0.4014506416310689,0.4102000283252061
-0.4008506953520811,0.41089996565069187
-0.40085065857237523,0.41090000788560566
-0.40085064275883747,0.4109000255459442
-0.39795068108618314,0.41409998325370073
-0.39795067780482013,0.414099986525526
-0.39695068640777426,0.4151999774522769
-0.3969506451729707,0.4152000223320395
-0.39435078414820635,0.4179998726664011
-0.3943506617049939,0.41799999681284566
-0.3943505338997937,0.4180001117009844
-0.3930506938585747,0.4190999763512466
-0.3930506704883918,0.4190999958729092
-0.3930506325101786,0.4191000267199376
-0.38955070027676847,0.4218999725066658
-0.38955066735584354,0.4218999984340735
-0.3895506290168356,0.4219000276699982
-0.38915086730529036,0.42219984895365725
-0.38915047129159164,0.4222001596869619
-0.3852507757026485,0.42539990991378696
-0.38525066535439856,0.4253999960005578
-0.38525054612844,0.4254000798545751
-0.38465106529442766,0.4257997337439167
-0.384650290014755,0.42580029850513323
-0.38125083529521836,0.42849986548829466
-0.3812505016827058,0.4285001407662835
-0.3798507095708548,0.42969996257644144
-0.37735070994089404,0.43179996301409496
-0.3773506222466727,0.4318000374257404
-0.37525133989545456,0.4335994222982131
-0.37525069001564937,0.4336000241071495
-0.37525008820671296,0.4336006739869547
-0.37345084462069866,0.43569979150397137
-0.37345049731730146,0.4357002167617411
-0.37205069609196334,0.4374999611943187
-0.37205066489197214,0.43750000061094985
-0.37205063514920156,0.4375000369127201
-0.3695507903862002,0.4404998506283217
-0.3695505465351782,0.44050015348161387
-0.36885070162643246,0.4413999540785727
-0.3688506627971226,0.44140000297655846
-0.3688506311868628,0.44140004123349647
-0.3656507453981614,0.4451999056075794
-0.36565066388831463,0.44519999830258983
-0.3656505787312601,0.44520008717865395
-0.36555094503472263,0.44529972087519143
-0.3655504065096744,0.4453002975472333
-0.36215076583366496,0.4491998853814795
-0.3621507646983999,0.4491998866164335
-0.3621505459209269,0.44920008990673455
-0.3621505438993368,0.44920009150812235
-0.36175079565054763,0.4494999026947142
-0.36175053895333853,0.44950010091435433
-0.3578507703990374,0.45259991694469626
-0.35785056336827437,0.4526000854514896
-0.35725069692076705,0.4530999741577457
-0.35725066449957193,0.45310000079328866
-0.3572506354525004,0.453100023996909
-0.35395073394193366,0.45569994639917377
-0.35395059868853507,0.4557000546175099
-0.35235070231647964,0.45699997041980495
-0.35235062974347486,0.45700002987675253
-0.35005087666539425,0.4588998258977756
-0.3500504636332499,0.4589001838879424
-0.3478506975795014,0.46089997120953197
-0.34785063381519615,0.46090002831895455
-0.34615069695906014,0.46239997260378046
-0.3461506344692329,0.4624000269492602
-0.34335119322976543,0.46479954801166096
-0.34335019660343724,0.46480051197063915
-0.34225070831926724,0.46599995373518827
-0.3422506653015733,0.4659999996507897
-0.34225062164801345,0.46600004426190067
-0.339450665909207,0.4688000000007071
-0.33555071303013445,0.4726999528797796
-0.3355506682394319,0.4726999966476646
-0.33555061363992605,0.47270004751823674
-0.33445086910141053,0.47369981528052363
-0.33445047173319836,0.4737001941767157
-0.330550700482427,0.47759996542748706
-0.3305506307550362,0.4776000339830723
-0.3275507765119417,0.48049989308473035
-0.32755066486223905,0.48049999539833504
-0.32755054272428935,0.48050009581120834
-0.3266506930244907,0.4811999789110519
-0.3266506831590321,0.48119998649035617
-0.3227506849623395,0.4840999858330064
-0.3227506469133083,0.4841000142476437
-0.3223506945785229,0.4843999784987328
-0.32235066208667296,0.484400002553762
-0.32235064048451095,0.484400018161221
-0.3188509884811903,0.4868997695921643
-0.31885035990824784,0.486900252001503
-0.31715072365674873,0.48829995244391405
-0.31715066656365487,0.4882999982325825
-0.31715060445920384,0.4883000454202885
-0.31485080262097226,0.4899998989528943
-0.3148505322331078,0.49000010503193686
-0.31205070739296975,0.4921999674063312
-0.31205066698867273,0.49219999855931723
-0.3120506218429383,0.4922000320489177
-0.310950715325027,0.492999964061944
-0.31095061687649456,0.49300003646094237
-0.30705134317992494,0.49589949638916087
-0.30705006911759364,0.49590059679232046
-0.30685082904423805,0.496099836865676
-0.30685050942474196,0.49610016952554536
-0.3032507038196768,0.49999995893103255
-0.3032506679555339,0.49999999703655806
-0.3032506238734984,0.5000000420364157
-0.30315077615952446,0.5000998897503895
-0.3031505586778071,0.5001001131894075
-0.2995506964514244,0.5038999677617004
-0.29955065813220644,0.5039000075912465
-0.2995506421892432,0.5039000237206709
-0.299250782457042,0.504199883452872
-0.2992505527375165,0.5042001198295565
-0.29585069796971153,0.5077999660542912
-0.2958506580353394,0.5078000076580917
-0.2958506406558987,0.5078000252540154
-0.295350789517396,0.5082998763925181
-0.2953505461017352,0.5083001272961465
-0.2921507647461068,0.5116998949865017
-0.29215054844449995,0.511700083904086
-0.2914507689133606,0.5121999264263284
-0.2914506635775801,0.5121999982297403
-0.2914505577275877,0.5122000638001604
-0.2875510111874367,0.5144997963751211
-0.28755033559195076,0.5145002270938409
-0.28595072388269943,0.5155999601439513
-0.2859506069808158,0.5156000384322922
-0.28365069786722247,0.5170999791585488
-0.28365064028296594,0.5171000161730938
-0.27985175380417887,0.5194993129091748
-0.27985071056086963,0.5195000558594116
-0.27984975607106777,0.5195009098388462
-0.27975078529659886,0.5195998806133152
-0.2797507849795267,0.5195998809123551
-0.2797505224050284,0.5196000883023297
-0.2797505221938463,0.519600088440961
-0.275850739986256,0.5219999544148627
-0.2758505925273682,0.522000046698269
-0.27365108538161054,0.5233997330637512
-0.2736502709505491,0.5234003020279271
-0.2719507824308982,0.5246999108958955
-0.27195066264679535,0.5246999977608426
-0.271950542191408,0.5247000761347692
-0.26805077463725197,0.5270999330911729
-0.26805066330902927,0.5270999982500013
-0.2680505529919435,0.5271000564593962
-0.26765106231152175,0.5272998017996071
-0.2676502858753962,0.5273002280210285
-0.26415072102842274,0.5293999669292125
-0.26415065686712386,0.5294000044603182
-0.2641506183127105,0.5294000259624787
-0.2608516588176108,0.5311994584143512
-0.26085069699385505,0.5312000457269481
-0.2608497970432267,0.5312007240556961
-0.26025078413504366,0.5316999014791819
-0.2602507806624892,0.5316999042194254
-0.2602505324597076,0.5317000700027354
-0.26025053073595755,0.5317000709667141
-0.25625109162276927,0.5337997765011381
-0.2562502602627837,0.5338002581393684
-0.2540507041172734,0.5351999756865112
-0.25405067455230257,0.5351999941761717
-0.25405061789759437,0.5352000282428694
-0.2523507125951278,0.536199972538438
-0.2523506662446496,0.536199999220971
-0.2523506176243358,0.536200026000301
-0.24845135205509203,0.5382996305375861
-0.24845003566565868,0.5383004583596663
-0.24735071152895177,0.539099966822726
-0.24735064543219004,0.5391000120638177
-0.24735059363332468,0.5391000464638015
-0.24455070282682623,0.5408999762679791
-0.2445506669352271,0.5408999989571988
-0.24455062705545108,0.5409000233129956
-0.24105076294901315,0.5429999417768583
-0.24105066064251904,0.5430000004633448
-0.24105056901867233,0.5430000484460318
-0.24065069251035698,0.5431999867001894
-0.24065063917183052,0.5432000130266692
-0.23675072019556823,0.5450999735535662
-0.23675061108065376,0.5451000253062611
-0.2328508830597537,0.5468998997774457
-0.23285045309700836,0.546900109135222
-0.22895077583743853,0.5488999436273092
-0.2289506619340851,0.5488999989922685
-0.2289505545639268,0.5489000456809058
-0.22505074905373373,0.5504999658902157
-0.22505058330537933,0.5505000354024253
-0.2243511086986282,0.5507998102338901
-0.2243502404760262,0.550800226012134
-0.22115095980244784,0.5524998438699724
-0.22115077950466272,0.5524999261036628
-0.2211505680753452,0.5525000352737033
-0.2211505016177047,0.5525000631898388
-0.21725079211195064,0.5539999514612828
-0.21725054087777323,0.554000051484322
-0.21555105578235115,0.5546998394647897
-0.2155502887902117,0.554700188560262
-0.2133507615987188,0.5557999521560085
-0.21335066552323184,0.5557999979872892
-0.21335056648435496,0.5558000407904736
-0.20945071792709333,0.5573999786601195
-0.20945066991320868,0.5573999978136692
-0.20945060881662164,0.5574000207617471
-0.20615070395989013,0.5585999861641949
-0.2061506629670518,0.5586000007458186
-0.20615063036585812,0.5586000118486013
-0.20555076240561465,0.5587999678353491
-0.2055506660508052,0.5587999980771744
-0.20555056672107455,0.5588000254337054
-0.20165073725299273,0.5597999817075726
-0.20165065903360246,0.559800000703165
-0.20165060047673847,0.5598000134229205
-0.19775066590870083,0.5606000000009795
-0.19385070334045987,0.56139999232267
-0.1898509351818495,0.5621999461463499
-0.18985039950145827,0.5622000666027912
-0.1886509070779289,0.5624999397086735
-0.18865042755971717,0.5625000706229045
-0.18595071567499277,0.5632999852554155
-0.1859506687533247,0.5632999987001973
-0.18595061263881282,0.5633000136599265
-0.18205073725299273,0.5642999817075727
-0.18205065903360246,0.5643000007031651
-0.18205060047673846,0.5643000134229206
-0.17815073578754326,0.565099985666858
-0.17815059569680536,0.565100012603115
-0.17425067872866976,0.5657999976999599
-0.17425065309399757,0.565800002330926
-0.17095147280264641,0.5663998532929898
-0.1709498878721834,0.566400259346493
-0.17035083049226107,0.5665999451398004
-0.1703506622646025,0.5665999956501095
-0.17035049830661303,0.566600034380895
-0.16645073578754324,0.567399985666858
-0.16645059569680534,0.567400012603115
-0.16255074034031722,0.5680999866414591
-0.16255065910897717,0.5681000001250679
-0.1625505975871126,0.5681000087601604
-0.1586508097950695,0.5685999815540121
-0.15865052253136966,0.5686000220590318
-0.15475069656833726,0.5691999952841137
-0.15475067625949687,0.5691999982968746
-0.154750624737492,0.5692000052793426
-0.15085066590862706,0.5697000000009919
-0.1469507141331975,0.5701999938183546
-0.14695061758669634,0.5702000053700955
-0.1460509784786381,0.5702999652709908
-0.1460503556941355,0.5703000517034079
-0.14305072287170656,0.570799990507146
-0.14305065899965622,0.5708000004965478
-0.14305061548046902,0.5708000064661403
-0.13915070373742836,0.5712999951511456
-0.13915066262577636,0.5713000001458957
-0.13915063123000887,0.5713000035577736
-0.1352507024769689,0.571699996250393
-0.13525067123881043,0.5716999992533267
-0.1352506238907398,0.5717000031523348
-0.13125082326791213,0.5719999881990468
-0.131250508930807,0.5720000161012814
-0.12735074022469797,0.5723999923788311
-0.12735066348118934,0.5723999992471758
-0.12735059366028914,0.5724000037060377
-0.1234508130585653,0.572599992454844
-0.12345051899920594,0.5726000113017179
-0.11955071158276824,0.5728999964875977
-0.11955067577157763,0.5728999989564806
-0.11565081305697744,0.5730999924549255
-0.11565051899920593,0.573100011301718
-0.11175071158276824,0.5733999964875978
-0.11175067577157749,0.5733999989564806
-0.10785066590696328,0.57360000000108
-0.10395066590855107,0.5738000000009986
-0.10005066590855108,0.5740000000009986
-0.09615073859324827,0.5741999962735783
-0.09615066814407779,0.5741999989959455
-0.0961505908674515,0.574200000001
-0.09545102618204425,0.574200000001
-0.09545030633662202,0.5742000224742444
-0.09225072392264953,0.5743999963751176
-0.0922506557632874,0.574399999946171
-0.09225061793067625,0.5744000012312009
-0.0844507023691124,0.5745999990661128
-0.08445066691863416,0.5745999997509013
-0.08445062842265849,0.574600000001
-0.08055081383292105,0.574600000001
-0.08055051803270791,0.5746000037926873
-0.0766507023691124,0.5746999990661128
-0.07665066691863416,0.5746999997509012
-0.07665062842265849,0.574700000001
-0.07275081383292105,0.574700000001
-0.0727505180327079,0.5747000037926873
-0.0688507023691124,0.5747999990661128
-0.06885066691863416,0.5747999997509012
-0.06885062842265849,0.574800000001
-0.04535070339433912,0.574800000001
-0.04535066489837423,0.5747999997509013
-0.04535062944788499,0.5747999990661127
-0.04145081378429183,0.5747000037926873
-0.041450517984078686,0.574700000001
-0.018050703394339118,0.574700000001
-0.01805066489837421,0.5746999997509014
-0.018050629447885012,0.5746999990661127
-0.014150813784291831,0.5746000037926873
-0.014150517984078684,0.574600000001
0.00934929660566088,0.574600000001
0.009349335101625784,0.5745999997509014
0.009349370552114988,0.5745999990661127
0.013249186215708171,0.5745000037926873
0.013249482015921318,0.574500000001
0.02884929660566088,0.574500000001
0.028849335101625788,0.5744999997509014
0.028849370552114985,0.5744999990661127
0.03274918621570817,0.5744000037926873
0.032749482015921316,0.574400000001
0.05224929660566088,0.574400000001
0.05224933510162578,0.5743999997509014
0.05224937055211502,0.5743999990661127
0.05614933039636833,0.5743000000957473
0.06014918990909469,0.5742000036055604
0.060149478318980674,0.574200000001
0.061349282173245236,0.574200000001
0.06134933111575335,0.5741999995606082
0.06134938893947757,0.5741999979695942
0.06404912060742475,0.5741000079078183
0.06404954772198704,0.574100000001
0.06794929660566087,0.574100000001
0.06794933510162578,0.5740999997509014
0.067949370552115,0.5740999990661128
0.07184933409152576,0.5740000000009996
0.10304929541199181,0.5732000009927826
0.10304933760284067,0.5731999996278063
0.10304936921449225,0.5731999981998223
0.10694933409155134,0.5730000000009986
0.11474932672266482,0.5726000003788904
0.11474934146080305,0.5725999996325362
0.11874929902497776,0.5724000017543274
0.11874932695283148,0.5724000001875157
0.11874937621398314,0.572399996760812
0.12264918718220619,0.572100011301718
0.12264948124156555,0.5720999924548441
0.12654926051954943,0.5719000037739218
0.12654940754326802,0.5718999943508669
0.1304492910180565,0.5716000033143448
0.13044934703804012,0.5715999985829552
0.13044936411308433,0.5715999969218684
0.13434933409160216,0.5712000000009948
0.13824929941302103,0.5708000035577723
0.13824933080875906,0.5708000001458976
0.1382493719204394,0.5707999951511441
0.14214860334396592,0.5703000936865895
0.1421500708201724,0.570300000001
0.14224921681029035,0.570300000001
0.1422494494707005,0.5702999817832439
0.14604927426375938,0.5697000094474978
0.14604939370808398,0.5696999893006035
0.14994926404080972,0.5690000125742168
0.14994933429743237,0.5689999990675343
0.1499494030603536,0.568999984085137
0.15384919646810835,0.5681000317602707
0.1538494724513971,0.5680999716195035
0.15774928648334963,0.5673000097667953
0.15774932667661476,0.5673000011686207
0.1577493885936297,0.5672999867437544
0.1614479899397533,0.5664003269568595
0.16144934392494198,0.5664000820315163
0.16145071743697664,0.566400000001
0.16164918693840383,0.566400000001
0.16164947867763038,0.5663999703423274
0.16554926491445576,0.5656000141911837
0.16554940290095227,0.565599984121922
0.16944919646810835,0.5647000317602706
0.1694494724513971,0.5646999716195035
0.17334926491445576,0.5639000141911836
0.17334940290095227,0.563899984121922
0.17724929042268509,0.5630000100784451
0.17724933553410874,0.5629999992983992
0.1772493759157385,0.5629999889946555
0.17914922380232587,0.562500029024501
0.17914933261775343,0.5624999980769244
0.17914944253273032,0.562499962046629
0.1811492118611412,0.5618000427816852
0.1811494572517678,0.5617999599739645
0.18514929283368806,0.5605000134098403
0.18904916825489493,0.5592000552799226
0.18904950152784666,0.5591999497701401
0.19104918599295126,0.5586000444306086
0.19104933300997373,0.5585999959957074
0.19104947628469215,0.5585999401302673
0.19294930074337066,0.5578000140424026
0.1929493672616975,0.5577999855422868
0.1968492993676518,0.5561000151371274
0.1968493686144343,0.5560999844100948
0.19994927996059422,0.5547000244473128
0.1999493383352342,0.5546999973577181
0.19994938277375557,0.5546999756599903
0.20074895030501333,0.5543001918943614
0.2007497310695542,0.5542998371382895
0.2046492760439406,0.5527000238154642
0.20464939160824078,0.5526999749296911
0.20854926243925845,0.5510000312341193
0.20854933785633967,0.5509999971369625
0.20854939986840898,0.5509999671126636
0.20894890476557101,0.5508002146640825
0.20894977976205797,0.5507998217328538
0.2124492868923824,0.5494000188807241
0.21634932876536264,0.5478000021861629
0.21854932187138343,0.5469000050002192
0.22024932720767662,0.5462000028355971
0.2202493409799027,0.5461999971750696
0.22414929857866767,0.544600014570448
0.22414932787693478,0.5446000023223044
0.22414937522545178,0.544599981719338
0.22774921290848593,0.5430000538602118
0.22774921360692832,0.5430000535303686
0.22774932631523867,0.5429999904885019
0.22774932776293721,0.5429999894941486
0.2277494277846675,0.5429999063082469
0.2280489328108321,0.5427004012820822
0.22804977280938823,0.5426996400276417
0.23194889158458673,0.5395003630838892
0.23194981035802106,0.5394996824901879
0.23254907544493122,0.5391001724322477
0.23254921773594392,0.5391000646592337
0.23254940838489765,0.5390999343690837
0.23254946168759852,0.5390998917379553
0.2358491684487022,0.5363001405467158
0.2358495049077451,0.536299865788508
0.23724929429476727,0.5352000312701334
0.2397492890422508,0.5332000360406698
0.23974937841296728,0.5331999630667458
0.24214892399857552,0.5312003417454056
0.24214977398393153,0.5311996975751669
0.24374914644614046,0.5301001290073983
0.24374935653303464,0.5300999698322775
0.24374943968393276,0.5300999130428216
0.24714867142744595,0.5273005457246341
0.24714935248026607,0.5273000260502547
0.24715007020812632,0.5272995583311905
0.24764927077398097,0.5270000379916777
0.24764934243743603,0.5269999937366397
0.24764938687569027,0.5269999648117417
0.25154925324914335,0.5244000538961063
0.25154933233540877,0.5243999992263338
0.25154941187861196,0.5243999401650218
0.25284885783870753,0.5234003663495636
0.2528498458165956,0.523399685093423
0.25544920858243214,0.5218000772375238
0.2554493313051886,0.5217999973246377
0.2554494516643982,0.5217999098620383
0.2584490313938714,0.5195002320694421
0.2584496514536207,0.5194997884264547
0.2593491595704332,0.5189001163485798
0.2593495127264055,0.5188998900720017
0.2632492225337037,0.5165000686521257
0.2632493298930951,0.5164999991765159
0.263249441290673,0.5164999196018704
0.2644489573118956,0.5156002825859534
0.26444973264676347,0.5155997490589788
0.2671493020665749,0.5139000201650236
0.26714933433240595,0.5138999995527476
0.26714936521017674,0.5138999792554174
0.27044921289753215,0.5117000807971804
0.2704494368762893,0.511699897216625
0.271049214117955,0.5111001199749593
0.27104945754170523,0.5110998836054668
0.2745493003579789,0.507800031807266
0.27454933953663846,0.5077999942681547
0.2745493612907419,0.5077999728021724
0.2749492207805487,0.5074001133123657
0.27494945050648983,0.5073998898790889
0.27864930849494995,0.5039000242143293
0.27864932697366906,0.5039000065194001
0.27864936582959804,0.5038999682633163
0.2788492796945403,0.5037000543983742
0.27884938921027164,0.5036999463331183
0.2826493065334674,0.500000026834217
0.28264936129074114,0.4999999728021732
0.28274922674219705,0.49990010735071727
0.2827494442290676,0.49989989551189135
0.28664930401621336,0.4962000285343428
0.28664933893596123,0.49619999492534805
0.28664935844937245,0.49619997564354185
0.28674864850357396,0.49610068558934034
0.2867493603344158,0.4961000310571579
0.2867501244655234,0.49609943841968385
0.2905493195449183,0.4934000103369559
0.2905493486711235,0.4933999897097252
0.292249257517447,0.49220005405349687
0.29224941153459094,0.492199947199103
0.2944493082860427,0.4907000175958404
0.29444930876175535,0.4907000172341429
0.29794928484569233,0.4883000337697646
0.29794933129232415,0.48830000120890005
0.2979493842454802,0.48829996238576506
0.2983491588640976,0.48800013142180193
0.2983495141809419,0.48799987532391037
0.30224917179567523,0.48530011235986426
0.30224950013622714,0.48529989325815
0.30364930810273,0.4844000167082553
0.3036493233097933,0.48440000681680767
0.3036493701874054,0.4843999754559937
0.30614930970723603,0.48270001658250894
0.30934919509400527,0.4805000955619833
0.30934933195994424,0.48049999545223937
0.3093494602020117,0.48049988965463114
0.31014929309556577,0.47980003587277137
0.3101493369538383,0.4797999967595859
0.3101493706313754,0.47979996561090243
0.31354930310237034,0.47660002916761307
0.3135493322217187,0.4766000013533142
0.31354936579970927,0.4765999682932051
0.31404927496478374,0.47610005912813064
0.31404939407024224,0.4760999417363304
0.3175493041035704,0.4727000291325259
0.31754936365552977,0.4726999704373846
0.31794927663017725,0.47230005746273707
0.31794939235777353,0.47229994335362885
0.32154930495977496,0.4688000283239052
0.3215493628228631,0.4687999712700512
0.32184933409220723,0.46850000000070713
0.32554800990439675,0.46480132418851755
0.3255489302761278,0.46480049758822456
0.3255499338427711,0.46479977425831354
0.3255510090717596,0.4647991625109883
0.3257492247683123,0.46470005466271197
0.3257492255688324,0.4647000542410255
0.3257493288575479,0.46469999117077454
0.32574942484400893,0.4646999208242231
0.32574942646588256,0.4646999194698138
0.3296492590420586,0.46130006542904495
0.32964933427965304,0.4612999975172058
0.3296494032002119,0.46129993089270244
0.330049020708456,0.4609003133844583
0.3300496705882612,0.4608997115755219
0.3335493046478156,0.45790002523876094
0.33354933978988144,0.4578999947048912
0.3335493571376447,0.4578999792598152
0.33454932590743175,0.4570000073670069
0.3345493422909529,0.45699999265010954
0.3374492618460989,0.4544000647730821
0.33744940741716734,0.4543999364524117
0.3389492497066423,0.4531000731348667
0.3389494198770835,0.4530999285133156
0.3413492950418578,0.45110003254267034
0.3413493725630395,0.451099966775901
0.34354919328486455,0.449200121607052
0.3435493307935588,0.4491999948846818
0.3435494573270576,0.44919986226764136
0.3452493100306465,0.44730002689304194
0.3452493331776329,0.4473000006949992
0.34524935819122027,0.4472999716489321
0.3469493257322762,0.44530000983592516
0.34914933409232674,0.44270000000057125
0.35024930924640274,0.4414000293639359
0.3502493585444506,0.44139997030870465
0.353048979948742,0.43800043003206507
0.35304972801140616,0.4379996060815082
0.3535492337598026,0.43750010033311176
0.35354933167749325,0.43749999747740803
0.3535494239389032,0.437499890500054
0.35674897411914175,0.4336004387178882
0.35674973537358223,0.43359959871933207
0.3569488041618995,0.43340052993101486
0.3569499281119742,0.4333995430624355
0.3608493096360413,0.4304000188131531
0.361749205216518,0.42970010023736405
0.3617494657532014,0.4296999034493258
0.3647492575403879,0.4275000561387224
0.36474941155695356,0.4274999451298626
0.36714930466563683,0.4258000208445453
0.3671493287901975,0.42580000352888736
0.36714936803098847,0.42579997454663376
0.36874933409210015,0.4246000000008
0.3723490778452029,0.42190019218597297
0.37234960060493844,0.4218998223255763
0.37264923276406026,0.42170006755282846
0.37264933451106474,0.42169999657497736
0.37264942757997693,0.4216999256899241
0.3765492952870655,0.4186000308458281
0.37654932786388573,0.4186000044915848
0.37654937754681117,0.4185999627539077
0.377249299742192,0.4180000294435812
0.3772493419771058,0.41799999266387533
0.3772493596374443,0.4179999768503376
0.38044928200397043,0.41510004720567334
0.38044933263601305,0.41510000018434046
0.38044938463415506,0.4150999494587593
0.3814492625186529,0.41410007157426143
0.3814494069102197,0.41409992969366083
0.38434922653998194,0.41130010384423527
0.3843494442984569,0.4112998989783129
0.385549312790075,0.41020001952766294
0.3882492937916334,0.4077000373160513
0.38824933295827574,0.40770000035201603
0.38824937367903467,0.4076999604138797
0.3897491567843756,0.40620017730853875
0.3897495189344174,0.40619983056201575
0.3921492878266884,0.40400004241076737
0.39214933374228983,0.4039999993930734
0.3921493783534008,0.4039999557395136
0.39384913991619863,0.4023001941767157
0.3938495372844108,0.4022998152805236
0.39604930504500996,0.40030002640725165
0.39604932738735193,0.4003000058166702
0.3980493282994588,0.3984000055038186
0.39804933989379504,0.3983999945044665
0.3999492570052045,0.3966000730304997
0.39994941250998056,0.396599928401872
0.4022493060193576,0.3945000256324408
0.4022493618248417,0.394499974001363
0.4038493091690234,0.39300002336619266
0.40384935873692784,0.3929999763417757
0.4063492649331353,0.3906000663934165
0.4063494043447459,0.39059993476620786
0.40774933409218056,0.3893000000007328
0.41054923340082383,0.3867000934998498
0.4105494154151415,0.3866998891058164
0.41164930602382505,0.38520003827579335
0.4116493615273272,0.3851999612687978
0.4133493114039529,0.38280003203120844
0.41334933208313335,0.3828000024119292
0.4133493575991132,0.3827999647403832
0.4155493340923322,0.3795000000005547
0.41594930534714847,0.37890004311833037
0.4159493620584431,0.37889995637342205
0.41844931627915083,0.3750000277891179
0.4184493515864473,0.3749999720099713
0.41944927506128127,0.373400094450237
0.419449394935422,0.3733999067078171
0.42094880484462494,0.3711008115137059
0.42094936612323824,0.3711000249453362
0.42094999123916144,0.3710992880915079
0.4233491776077422,0.3685001695255454
0.4233494972272383,0.368499836865676
0.42464925409976856,0.3672000799931458
0.4246494156374379,0.36719992159183173
0.42724927226955395,0.3647000594455663
0.42724939679153034,0.3646999414813398
0.42874929502066933,0.36330003646747666
0.42874933914476926,0.36329999451356526
0.42874936661814983,0.3632999674747645
0.43114920251331573,0.3609001315795986
0.43114946984494334,0.3608998727325177
0.432749310996048,0.3594000216533571
0.43274935694933525,0.35939997809595975
0.4351493128384385,0.3571000203689024
0.4351493321922922,0.35710000163110245
0.435149356674404,0.3570999774185103
0.436749291758219,0.3555000423346953
0.43674933336308386,0.3554999998573734
0.43674937489886334,0.3554999556456474
0.43904930194547537,0.3530000349428083
0.43904932951370335,0.3530000044779933
0.43904936914945136,0.35299995910059356
0.44024930743425505,0.35160003110165594
0.4402493279137355,0.3516000068627798
0.4421072139521852,0.34932925794963066
0.4421075944289111,0.34932881618089767
0.4429493109418444,0.34840002554593674
0.44294932675536774,0.3484000078856144
0.4429493635350818,0.3483999656506913
0.4435493098140692,0.3477000283252061
0.44354935855307426,0.3476999718336519
0.4468490679913221,0.34390030641991187
0.4468496210612535,0.34389971303166084
0.4469492666771055,0.3438000674158088
0.4469493319858351,0.34379999991243726
0.4469493977790325,0.34379992721576735
0.45044908106828474,0.3398002891709076
0.4504496057910868,0.33979972830182753
0.45074924214701156,0.3395000919459028
0.450749330888536,0.339499999111955
0.4507494182988284,0.33949989895276816
0.45374919342464615,0.33590016880178686
0.453749481083765,0.3358998366767561
0.45464929301050333,0.33490004564704684
0.45464933568371807,0.33489999720529956
0.4546493712335803,0.3348999551215549
0.4570492176774797,0.33200014066850975
0.4570494548990946,0.3319998630862377
0.4585492962073993,0.3303000429368257
0.458549338273864,0.3302999942969602
0.45854936588460715,0.33029996114333715
0.4603492868470597,0.32810005774478407
0.46034938208015286,0.3280999428722063
0.4624493030007932,0.3256000370143012
0.4624493352843583,0.325599997921118
0.4624493624957357,0.32559996385077333
0.4635492153263941,0.32420015115720807
0.4635493290183904,0.3241999960925861
0.46354943155883516,0.32419983473127
0.4658492563192731,0.3203001318766144
0.46584933036670073,0.3202999983437897
0.46584939754958304,0.3202998603946342
0.4663493209628904,0.31920002888535803
0.4663493342394599,0.319199999245319
0.4663493462955477,0.31919997152642765
0.4675493200622168,0.3164000327375331
0.46754934832443046,0.316399967350486
0.4692492982096395,0.3125000823197123
0.46924937125192234,0.3124999182494878
0.4702493132196681,0.3103000459204471
0.4702493324551959,0.310300002600974
0.4702493544543348,0.31029995055002796
0.47094886006391296,0.308601151212481
0.4709493929196833,0.3086000319911605
0.4709500427512778,0.30859897638207795
0.47364904095564325,0.3047004234202167
0.4736496637799683,0.3046996043754002
0.4741492371853915,0.3041001162888924
0.4741494340160299,0.30409988629429135
0.47704927210360426,0.3008000705394654
0.4770493325796967,0.3007999994203495
0.4770493916603878,0.3007999251620862
0.4780489463751462,0.2995005040329002
0.4780497748424115,0.29949954162049486
0.48054925784257113,0.2969000793003289
0.4805493313367787,0.2968999998902405
0.4805494051396832,0.2968999137287794
0.48194897994874203,0.2952004300320651
0.4819497280114062,0.2951996060815082
0.48414925769287787,0.29300007640003645
0.48414926030158095,0.2930000736917626
0.48414939524097916,0.2929999170705308
0.4841493990570562,0.2929999121071066
0.4858491769588643,0.2907002125928956
0.4858495007959755,0.2906997948268469
0.48714923215333056,0.2891001254639484
0.4871493300407516,0.28909999784261264
0.48714942167045705,0.28909986337868027
0.4896492686775711,0.2852001020475823
0.489649327284564,0.2851999913913393
0.489649370506572,0.2851998904172646
0.4896493722381919,0.2851998855630871
0.4897488687317763,0.2849013960823336
0.48974921605456384,0.2849004844987101
0.4897496391262951,0.28489960550603
0.4897501349237835,0.2848987653854006
0.49214929459725854,0.28120006088879335
0.4921493743501142,0.28119993961388173
0.4937492947521208,0.27880005901087174
0.4937493358405332,0.27879999570599284
0.4937493682329145,0.27879994309958633
0.4946493003148538,0.27730005629635407
0.49464933203617256,0.2773000020375794
0.494649366539424,0.27729993974167927
0.496749313922036,0.27340003745968555
0.4967493327343444,0.273400001896844
0.4967493541514495,0.27339995988233734
0.497649319071165,0.2716000300429064
0.4976493294159498,0.2716000090486906
0.498649319194225,0.2695000312865922
0.4986493486140679,0.26949996853682273
0.5004492585494136,0.2656001636769072
0.5004494147109266,0.26559983876338306
0.501549320653145,0.26340002687894654
0.5015493301564851,0.26340000762218513
0.5015493505395223,0.2633999650503015
0.5023492756904543,0.2617001241045711
0.5023492770863323,0.26170012094554806
0.5023493672593861,0.26169987034314135
0.50234936812812,0.26169986726120875
0.503349293598303,0.2578001579274947
0.5033492937892914,0.25780015708430626
0.5033493382633869,0.25779983733542494
0.5034493340924997,0.25390000000002566
0.5035493340924998,0.25000000000002565
0.503649300618854,0.2461013054722106
0.503649407043832,0.24610001015554572
0.5036496584461526,0.24609873502088167
0.504649028191974,0.24220119301217816
0.5046493954883643,0.24220002292264733
0.5046498848832041,0.24219889841882816
0.5054493114592874,0.24060004526666137
0.5054493559280048,0.2405999543441716
0.5065493209214372,0.23830002753972213
0.5065493392983995,0.23829998858703386
0.5083492585494765,0.2344001636767712
0.5083494147109264,0.23439983876338374
0.5093493205591743,0.23240002706688764
0.5093493335729127,0.23240000069453337
0.5093493474113089,0.23239997188273956
0.5102492066903077,0.230500268960409
0.5102494751884755,0.2304997379648695
0.512349206925946,0.2266002361667099
0.5123494720940763,0.22659976999765008
0.5132492801215326,0.2251000899518896
0.5132493896894671,0.2250999110451396
0.5147493122352302,0.2227000349719186
0.5147493381235261,0.22269999288430475
0.5147493508887552,0.22269997151966645
0.5170492542768401,0.21880013533987025
0.5170494059624756,0.21879985626028486
0.5171490766920278,0.2186005148011806
0.517149641439871,0.21859951336695205
0.5195492259251193,0.21480017126530873
0.5195494482035242,0.214799832637473
0.5210492812906052,0.21260007744308768
0.5210493881449992,0.21259992342594375
0.5222491461043268,0.21090026631689646
0.5222495368142888,0.21089974472105957
0.5249493211849081,0.20750001625435358
0.5249493470580272,0.20749998379344198
0.5253492997676906,0.20700004290636248
0.5253493675935541,0.2069999564489698
0.5283493021715245,0.20310004149760824
0.5283493351838388,0.203099997766212
0.5283493631012361,0.20309995938808995
0.5288491900150665,0.2024002017087275
0.5288494866980514,0.20239980466523866
0.5313492136809157,0.19920015412717235
0.5313493293612365,0.19919999523811588
0.5313494319929608,0.199199832170909
0.5327491598089142,0.19680029877213198
0.532749525957034,0.1967997122035021
0.5337491790636681,0.1953002325435507
0.5337493158692822,0.1953000031970578
0.5337493169378675,0.19530000159033087
0.5337493891592021,0.1952998657751111
0.5353493187118192,0.19140003749060658
0.5353493489449516,0.19139996229781286
0.536649147067335,0.18810047475637803
0.5366495622904041,0.1880995436044281
0.5369492862475087,0.18750009569021892
0.5369493320787894,0.18749999961473196
0.5369493748819738,0.18749990057585508
0.5385493340924252,0.18360000000037957
0.5401493147982032,0.17970004703004594
0.5405491856304222,0.1787003711553873
0.5405495078837687,0.17869964000402958
0.5419493120773692,0.1758000456029999
0.5419493292669688,0.17580000918301153
0.5419493584662051,0.17579994408406205
0.5436493061837895,0.17190006402607427
0.5436493348029966,0.17189999613853224
0.5436493575879674,0.17189993832458259
0.5444492226400504,0.16980029256286455
0.5444494612432403,0.1697997139110467
0.5452492915382721,0.16800009574722538
0.5452493312667313,0.16800000179782626
0.5452493704123151,0.16799989882354677
0.5466492929195239,0.1641001146963223
0.5466492946032063,0.16410010967504557
0.5466493545831038,0.1640998852134063
0.5466493556151212,0.164099880088344
0.5473493139092805,0.16020011244945587
0.5473493564980118,0.160199887972541
0.54814931905603,0.15620007518244924
0.5481493318482851,0.15620000648688587
0.5481493458933433,0.15619991739416902
0.5483492576197646,0.1548005353092205
0.5483494602874566,0.1547994741877999
0.5489493229742164,0.15230004632630034
0.5489493335807829,0.15230000046695957
0.5489493437796641,0.15229995277517702
0.5497493196766225,0.14840007027750482
0.5497493332474757,0.14839999967104067
0.5497493449745866,0.14839992926651416
0.5503493122037438,0.1445001422769915
0.550349359523406,0.14449985831361317
0.5510493340924845,0.14060000000017667
0.5517493207329592,0.13670007443181734
0.551749334216568,0.1366999932004773
0.5517493428516606,0.13669993167861272
0.5522493106593119,0.13280018277893135
0.5522493282801808,0.13279999897481076
0.5522493340925001,0.1327998163785466
0.5522493340925001,0.13240032944559818
0.5522493528873009,0.13239967109101536
0.5524493276104226,0.12890011343638486
0.5524493428068592,0.12889988671337055
0.5527493281654033,0.12500007705229782
0.5527493335039493,0.1249999929326225
0.5527493358932141,0.12499992977217174
0.5529493311147876,0.11720011613080049
0.5529493193652889,0.11719988512768832
0.5524493405380714,0.11330005027539256
0.552449334632363,0.11330000721339929
0.5524493245733456,0.11329994288499022
0.552249385794908,0.11210031021436437
0.5522492993624909,0.11209968742986176
0.5519493410679804,0.1094000627792668
0.5519493327782579,0.10939999494601389
0.5519493252758104,0.10939994269144059
0.5513493450364335,0.10550007113549072
0.5513493213775185,0.10549992915929889
0.5506493466368357,0.10160006988978061
0.5506493332247078,0.10160000011433167
0.5506493181398765,0.10159993087185018
0.5497493431801272,0.09770003937960338
0.5497493312687092,0.09769998936495139
0.5497493267868758,0.09769997150793903
0.5487493478496672,0.09380005365282529
0.5483493713465908,0.09230013970270871
0.5483493003493474,0.09229985940341207
0.5477493458697607,0.08980004907180088
0.5477493227448272,0.08979995082663662
0.5468493431801272,0.08590003937960339
0.5468493312687092,0.0858999893649514
0.5468493267868758,0.08589997150793904
0.54584936878131,0.08200013528623211
0.5458493026879259,0.08199986391339734
0.5449493442407269,0.07810004397553537
0.5449493332386965,0.07809999794627881
0.5449493231662648,0.07809995848017592
0.544449352220498,0.07620006888626234
0.5444493168162062,0.07619993089470156
0.5439493456603258,0.07420004627117958
0.5429494751587428,0.07030055015821995
0.5429492477305706,0.07029943864738199
0.5423493340924884,0.06639999999984794
0.5417493340924885,0.06249999999984794
0.5405493783587095,0.054700287730285804
0.5405493043902988,0.05469971040348737
0.5401493376676872,0.05080003485802312
0.5401493341963176,0.05080000292412002
0.5401493292655964,0.0507999623500878
0.5396493526591419,0.04690014481974168
0.5396493191957509,0.046899854756643065
0.5392493340924949,0.04299999999989797
0.5388493641051036,0.039100292622833585
0.5388493190272687,0.0390997062279635
0.5386493375828981,0.03520006806273507
0.538649328995396,0.035199932038572544
0.5383493442870564,0.031200135927378542
0.538349327111456,0.031199863869613605
0.5381493340924988,0.027299999999948785
0.5379493568202414,0.02340044319092886
0.5379493454675651,0.023399556372477943
0.5380493303057898,0.01950014768171358
0.5380493416584661,0.019499852463688957
0.5382493322901507,0.015600035145838369
0.5382493337211068,0.015600003465605685
0.5382493350836959,0.015599961343375553
0.5383493340924997,0.011700000000025633
0.5384493265277593,0.0078002950249017955
0.5384493567273094,0.007799705747517811
0.5387493305852732,0.003900045593989437
0.5387493330324987,0.0039000101041578813
0.538949326546426,1.471484683404704e-07
0.538949345393218,-1.4690929397421988e-07
0.5395492675749302,-0.007799135271551533
0.539549366262536,-0.0077999950790584
0.5395495291092945,-0.007800845072661706
0.5404493139684682,-0.011699912795747456
0.5404493329672954,-0.011700001372514915
0.5404493486201576,-0.011700087165861711
0.5405492651122784,-0.012299586118586869
0.5405494329479398,-0.012300407778569037
0.5413493203005396,-0.015599943108043444
0.5413493368128657,-0.015600014371382993
0.5413493429179206,-0.015600043023823552
0.5421493057110035,-0.019499861640102773
0.5421493658517706,-0.019500137623391534
0.5430493026879257,-0.02339986391339713
0.5430493687813098,-0.023400135286231916
0.5440493203347773,-0.027299946344754543
0.5440493483645884,-0.02730005352019992
0.5444492996114783,-0.02879987069603734
0.5444493715626813,-0.028800128469049877
0.5451493094056418,-0.03119991535920005
0.545149331747158,-0.03119999655409947
0.5451493543074234,-0.031200089843991998
0.5460492964870147,-0.035199832864397894
0.5460493766425859,-0.03520016594520828
0.547049326737909,-0.03909997131696806
0.5470493313630924,-0.039099989747799394
0.547049343135792,-0.03910003918748408
0.5479493285240892,-0.042999975870104984
0.5479493397643649,-0.04300002410530887
0.5483492876199124,-0.04469980249138636
0.5483493874795379,-0.04470019575233801
0.5489493089869567,-0.0468999079462066
0.5489493341362046,-0.046900006555492924
0.5489493519820565,-0.04690008721148589
0.5497493057110036,-0.05079986164010277
0.5497493658517707,-0.05080013762339153
0.5506493091567408,-0.05469989194492895
0.5506493336194016,-0.05470000809415583
0.5506493497593673,-0.05470010183456115
0.5512493293071444,-0.05859996889511176
0.551249332516439,-0.05859999054041086
0.551249339313581,-0.05860004072436691
0.5517493235356551,-0.06249991765654436
0.5517493458329088,-0.06250008218278887
0.5522492499032023,-0.06599941067484448
0.5522494784759074,-0.06600057753350642
0.5523493016217194,-0.06639987011675391
0.5523493313500953,-0.06640000195815571
0.5523493542403162,-0.066400130960728
0.5529493293071448,-0.07029996889511429
0.5529493325164389,-0.0702999905404097
0.552949339313581,-0.07030004072436705
0.5534493292655959,-0.07419996235008289
0.5534493341963164,-0.07420000292410962
0.5534493376676887,-0.07420003485803706
0.5538493310280832,-0.07809997012188315
0.5538493326476938,-0.07809998676625719
0.5538493374169071,-0.07810004321725197
0.5544493226246724,-0.08589985091820099
0.5544493304006259,-0.08590000367685074
0.5544493303517013,-0.08590014589116376
0.5543493341872474,-0.08979999630486821
0.5542493341848762,-0.09379999630496534
0.5541493350842829,-0.09769996132048499
0.5541493337193064,-0.09770000351134053
0.5541493322913223,-0.09770003512299211
0.5539493396619242,-0.10159989139625633
0.5539493322301633,-0.10159999726411902
0.5539493199383368,-0.10160011040253743
0.5534493428363243,-0.10549993179823527
0.5534493342527912,-0.10549999296204489
0.5534493207116538,-0.1055000745505192
0.5527493467810187,-0.10939992930691461
0.5527493222848664,-0.10940007084588574
0.552249385794908,-0.11239968978563564
0.5522492993624909,-0.11240031257013824
0.5521493410679804,-0.1132999372207332
0.5521493327782578,-0.1133000050539861
0.5521493252758104,-0.11330005730855941
0.5515493561505319,-0.11719985662286993
0.5515493156455122,-0.11720014388656975
0.5510493526591419,-0.12109985518025829
0.5510493191957508,-0.1211001452433569
0.5506493376492724,-0.12499996532152108
0.5506493342373977,-0.12499999671725892
0.5506493292426442,-0.1250000378289392
0.5501493526591419,-0.1288998551802584
0.5501493191957508,-0.12890014524335702
0.5497493505832424,-0.1327998392153147
0.5497492830785162,-0.13280015304211404
0.5484493775800011,-0.13669986953765934
0.5484493225189964,-0.1366999946373307
0.548449240364333,-0.1367000936630361
0.5484492389912903,-0.136700095101624
0.5483510283334545,-0.13679830575945975
0.5483502372487339,-0.13679918226548932
0.54834953986662,-0.13680013501731553
0.5483489434875056,-0.1368011540412637
0.5483484543544552,-0.1368022286699038
0.5468493519765188,-0.1405999546940095
0.546849335159319,-0.14059999626654762
0.5468493130877511,-0.14060004818757393
0.5451493812610481,-0.14449989179001035
0.5451492891472244,-0.14450010915301045
0.5444493391197079,-0.14619998779126459
0.5444493290930897,-0.14620001222097762
0.5435493478232567,-0.1483999664361249
0.5435493312273155,-0.1484000062874241
0.5435493223615251,-0.14840002691244533
0.5418493653256194,-0.1522999283477583
0.5418493312284626,-0.15230000376483951
0.5418493012041637,-0.15230006577690883
0.5405494147109263,-0.15489983876338376
0.5405492585494133,-0.15490016367690793
0.5399493571934681,-0.15619994994812236
0.5399493114705955,-0.1562000502711139
0.5381493593469635,-0.16019994387918482
0.5381493312342255,-0.16020000461255104
0.5381493089817623,-0.16020005022171172
0.536649451323813,-0.16319976553761031
0.536649227628326,-0.16320023954460414
0.5362493663946524,-0.16409992732036977
0.5362493336963132,-0.16409999824120877
0.5362492971528808,-0.16410007203249904
0.5342493673027033,-0.16799993524034515
0.534249331902588,-0.16800000217758052
0.534249299201951,-0.16800006047721966
0.5327494186885686,-0.17059985336708236
0.5327492538337386,-0.17060014905223783
0.5320493637319167,-0.1718999449556215
0.5320493273121679,-0.17190001087128742
0.532049308836767,-0.1719000428252116
0.529749378750975,-0.17579992427503283
0.5297493784748434,-0.17579992468809527
0.5288493707385024,-0.17729993892360665
0.5288492982006915,-0.17730006152908512
0.5274496124398538,-0.17969952283337814
0.527449102597073,-0.17970050157364478
0.5256494351798721,-0.18359978097758045
0.5256492422459128,-0.18360022305619572
0.524949339119708,-0.18529998779126458
0.5249493290930898,-0.1853000122209776
0.5240493802896232,-0.1874998870738957
0.5240492902932022,-0.18750011387836008
0.5225493467133882,-0.191399967185877
0.5225493332706194,-0.19140000151136255
0.5210493764737394,-0.19509989545978998
0.5210493324136806,-0.19509999831904337
0.5210492832682635,-0.19510010164870917
0.5209493472573847,-0.19529997367046675
0.5209493206594231,-0.1953000261947416
0.5189493881701308,-0.19919989454886164
0.5189493312750687,-0.19920000009778657
0.5189492723712356,-0.19920009944010025
0.5171493799623688,-0.20209992609883015
0.5171492893415239,-0.20210007458523743
0.5165493507694517,-0.20309997220535772
0.5165493171040285,-0.20310002760654958
0.5141493680692845,-0.20699994478800862
0.5141493007378966,-0.20700005559128315
0.5132493707408451,-0.208499938919702
0.5132492982006914,-0.2085000615290851
0.5118495514755037,-0.2108996273436927
0.5118491451409337,-0.2109003878481826
0.5099495732519864,-0.21479950909391654
0.5099491423563637,-0.21480051129654526
0.5093493340924364,-0.21640000000035117
0.508449362706583,-0.2187999236959604
0.5084493065587915,-0.2188000767012197
0.5070493463141006,-0.22269996595428718
0.507049341256686,-0.22269997976981387
0.5055493888644912,-0.22659985759295068
0.5055493869893104,-0.22659986210832705
0.505549321584035,-0.22659999021974597
0.5055492266630441,-0.2266001074298701
0.505450838932312,-0.22669849516060228
0.505450129802404,-0.22669927208967375
0.5054494943636131,-0.22670011036263144
0.505448937895615,-0.22670100301450963
0.5054484650219401,-0.2267019426285241
0.5037494092333634,-0.23049983203828386
0.5037493293250125,-0.2304999963896114
0.5037492376351459,-0.23050015783958844
0.5015493664690979,-0.23409994702039416
0.5015493280343635,-0.23410000841882442
0.5015493053956913,-0.23410004304551588
0.5013495723174936,-0.2343996426628126
0.5013491230863725,-0.23440037405657985
0.49914936151235145,-0.23829995139234436
0.4976493546969605,-0.2408999642858551
0.49764933353609814,-0.24090000036653994
0.4976493127962305,-0.24090003460672124
0.4968496316446915,-0.24219951647797205
0.49684908543857986,-0.24220051039511958
0.49494948828866475,-0.24609968349231387
0.494949199477505,-0.24610032531977044
0.49374937337249847,-0.24899990507353617
0.4937493325325567,-0.24899999900104056
0.4937492880317684,-0.2490000921216996
0.4932495259858611,-0.24999961621351427
0.4932491712297892,-0.25000039697805515
0.4916493340924253,-0.25390000000037954
0.4900493766798816,-0.2577998961934548
0.4900492764629777,-0.25780009604948095
0.4897494930127452,-0.2582997351332018
0.48974918956855323,-0.2583002729899258
0.4879493974369181,-0.2616998803496811
0.48794933136819607,-0.261699998364621
0.487949259800855,-0.26170011320661524
0.48584952919654356,-0.2648997026988993
0.4858491576635745,-0.2649003087508854
0.48544938334743765,-0.265599913804125
0.48544933269152885,-0.2655999990144637
0.4854492789667104,-0.2656000826889874
0.4828493509519034,-0.26949997471119785
0.48284933957044035,-0.2694999915900715
0.48194942103404664,-0.27079987441807846
0.4819492505037699,-0.2708001278418853
0.48024946875029173,-0.2733997940530873
0.48024920833548923,-0.2734002115007023
0.4780495488316473,-0.2770996388480728
0.4780491461860109,-0.27710037581321456
0.4779493667737554,-0.2772999346377256
0.4779493323473173,-0.27730000136430133
0.4779492991819791,-0.2773000618870954
0.4757494393895223,-0.28119981333735966
0.47574923579865763,-0.2812001904445627
0.4741493546186426,-0.2842999602308418
0.4741493332568466,-0.28430000084329604
0.47414931291018575,-0.284300038128425
0.47364937096130566,-0.28519993363640916
0.47364929809977896,-0.28520006684387716
0.47154939039751087,-0.28909989543380366
0.47154933213989325,-0.289099998487644
0.47154926920171114,-0.2891000998322795
0.47024962327454756,-0.29109955510483887
0.4702490869575934,-0.2911004695565699
0.46924942659566443,-0.2929998242442348
0.4692493290187744,-0.29299999510290775
0.46924921738497605,-0.2930001625572303
0.4664494028857245,-0.2968999041811879
0.4664494021347092,-0.29689990518335113
0.46644925101475837,-0.29690008307815596
0.466350167222089,-0.29699916687082534
0.4663493806022338,-0.2970000378931717
0.4663486865212148,-0.2970009843086532
0.4638493572985961,-0.30079996472703363
0.46384933311605486,-0.3008000009051292
0.4638493106228758,-0.30080003352835
0.46244936941740705,-0.3027999495361625
0.46244929930797507,-0.30280005083923056
0.461149745823434,-0.3046993982397137
0.4611490013757079,-0.30470064879798636
0.45914981566341107,-0.3085990609369651
0.4591493787652898,-0.3086000179809083
0.45914903084160047,-0.3086010108364789
0.45854934604839165,-0.310599960147175
0.4585493215630179,-0.3106000396768478
0.45794934691536643,-0.31249995939441083
0.4579493215695614,-0.3125000406997012
0.45674937412206135,-0.31639986990407654
0.4567492971425611,-0.3164001310044678
0.45564938716064274,-0.320299811849451
0.4556493275957593,-0.3202999985785611
0.45564925648114585,-0.32030017850632286
0.4546493455508253,-0.3225999736460601
0.4546493444845374,-0.32259997579053107
0.4539493900711896,-0.3241998720488824
0.4539493898677513,-0.3241998724848366
0.4539492546020731,-0.3242001148198181
0.45240691010157136,-0.3264279457649873
0.4524061297059421,-0.3264292485540297
0.4515493609584993,-0.3280999476115431
0.451549307762236,-0.3281000526607643
0.4507493668770699,-0.3296999344310966
0.4507493332486449,-0.32969999960453045
0.4507492980433173,-0.32970006377958655
0.44944939232564285,-0.33199989697239524
0.44944927798430856,-0.33200010420117937
0.4487495024741174,-0.3332996872915343
0.44874918525931334,-0.3333003224721242
0.4475493442945973,-0.33589997789567566
0.44684937009843784,-0.3373999228446285
0.4468493339408616,-0.337399997432903
0.44684929247978245,-0.3374000768237322
0.4455493697522437,-0.3397999341668807
0.4455492992897388,-0.3398000662912205
0.44344935114786144,-0.343799967513844
0.44344933146507964,-0.3438000044325136
0.44344931877361554,-0.3438000275742513
0.44294935777184147,-0.34469995737744463
0.4412494527255272,-0.34769979064786294
0.4412492242887109,-0.3477002141176306
0.43924940921407013,-0.35159985351318007
0.43924933008751094,-0.3515999975373258
0.4392492427206874,-0.35160013705802196
0.43904936501576747,-0.3518999536154018
0.4390493317600616,-0.35190000246960773
0.43904930341868764,-0.35190004247175605
0.4364494157996519,-0.3554998868673439
0.43644932343933507,-0.3554999917393662
0.43644922548861437,-0.3555000834337258
0.43644922274872305,-0.35550008564955166
0.43514943664978656,-0.3564999211102721
0.4351492333290997,-0.3565000811709956
0.43154945492026453,-0.3593999026670017
0.4315494537562038,-0.3593999035541887
0.431549196575091,-0.35940006871758023
0.43154919534984554,-0.35940006937194535
0.43115049224415575,-0.3595994209247902
0.43114937349877475,-0.3596000607580374
0.43114833307534906,-0.35960082134787896
0.42724936805586117,-0.3627999721330999
0.42724930034158776,-0.36280002812622875
0.4266493651037674,-0.36329997415774573
0.4266493326825722,-0.36330000079328867
0.4266493036355007,-0.363300023996909
0.4233494021249339,-0.3658999463991738
0.4233492668715353,-0.3659000546175099
0.4217495923679583,-0.3671997901516662
0.42174908833839103,-0.3672002243846276
0.41944936460010784,-0.36929997214566884
0.41745037612935443,-0.3710990621672764
0.4174493980398632,-0.37110005575951716
0.41744854691286426,-0.37110116005450744
0.4155493583027874,-0.3738999643219892
0.4155493382613153,-0.37389999338694596
0.4155493041391144,-0.37390004118623066
0.41474941300608187,-0.37499989149415025
0.4147492577226031,-0.3750001103123857
0.41204939010052666,-0.3788999190998296
0.4120493344045055,-0.3788999966884573
0.4120492708482309,-0.3789000790556874
0.41164948088101877,-0.3793998165147025
0.4116491948943937,-0.3794001893097528
0.4091494064806138,-0.38279990155249344
0.4091493322471794,-0.38279999815501053
0.40914925343779474,-0.38280009217718186
0.40774934581929106,-0.38439998659832897
0.40774932240662226,-0.38440001343913355
0.40574939128335996,-0.3866999342308852
0.4057493195789066,-0.38670001006955673
0.40574927650509096,-0.38670005152602377
0.4038493858980321,-0.38839995364812907
0.40384928284849725,-0.38840004697410924
0.40144937229541816,-0.3905999649810984
0.4014492962050221,-0.39060003536208077
0.3999493508530279,-0.3919999843572754
0.39724949687023353,-0.39449984928031345
0.39724917722687175,-0.3945001568660426
0.3960493699569269,-0.3956999641359874
0.39604933488953026,-0.3956999985922344
0.39604929583443355,-0.3957000356200145
0.3931494848665681,-0.3983998596245789
0.3931491884241254,-0.39840014566878895
0.39214936776863213,-0.3993999663242822
0.3921493344464783,-0.39939999910084695
0.39214929866965637,-0.3994000331379329
0.38904994181855823,-0.4022994314825085
0.3890488142257634,-0.40230064983377173
0.38824940211849956,-0.40329991496785156
0.38824933155870583,-0.403299999833598
0.3882492609314532,-0.4033000785807772
0.3855496289494899,-0.40619968330214506
0.3855490637798939,-0.4062003378911085
0.38434937641624817,-0.40769994709566576
0.38434933338486316,-0.40769999960881553
0.3843492894359296,-0.40770005074648025
0.3821493655195877,-0.4101999642877779
0.3804494318419713,-0.4120998907509731
0.38044923914818624,-0.4121001116995604
0.37874938898081384,-0.4140999354258809
0.3787493330424427,-0.4140999993100663
0.3787492756422429,-0.41410006110748837
0.37654935726115285,-0.41639997577862803
0.3765493319107547,-0.41640000197495486
0.3765493124674907,-0.41640002162542367
0.37494942572092294,-0.41799990837199136
0.3749492275511751,-0.4180000741162268
0.3726495533455897,-0.4195998474766341
0.3726491221297697,-0.4196001625052534
0.3696493659648747,-0.42189997556500625
0.3696493023902085,-0.42190002465782706
0.3687493740405701,-0.422599968929768
0.3687492936047693,-0.4226000303662981
0.36474999019019577,-0.4255995079272283
0.3647487541779409,-0.4256005799149734
0.3645494740122992,-0.42579986008061516
0.36454933052733446,-0.42579999404781244
0.3645491753284777,-0.4258001201462441
0.3608494176391236,-0.4285999367760255
0.36084925170682824,-0.42860006473208534
0.35944937389009934,-0.42969996873094385
0.3594492945699599,-0.4297000316185129
0.3569494048565573,-0.43169994338923484
0.3569492642255077,-0.431700057716682
0.35465013903159587,-0.43359933505078313
0.35464936726353696,-0.43360003348688314
0.35464866156826796,-0.4336007986228906
0.35304935502120094,-0.4354999751475327
0.35134934245186533,-0.4374999901658203
0.35134932575428474,-0.4375000098546209
0.3491493340922635,-0.4401000000006459
0.3480493443073898,-0.44139998792822394
0.34804934420039524,-0.4413999880424642
0.3452494105504524,-0.4446999098892078
0.34524933204775565,-0.44469999865920795
0.34524925081014457,-0.4447000832827697
0.3446493949844361,-0.4452999391084782
0.3446492741155096,-0.4453000617948806
0.34134936408015176,-0.4486999691040372
0.34134930364652233,-0.448700030446392
0.34084942938555307,-0.44919990470736126
0.34084932252170685,-0.4491999935084228
0.34084922235127807,-0.44920006227207865
0.3408492167928396,-0.44920006555039704
0.33744951176963217,-0.4510999007104247
0.3374491600262959,-0.4511001054952325
0.3341495469925443,-0.45309987097023346
0.33414912695408355,-0.4531001380928129
0.33354942404514143,-0.4534999400321077
0.33354933170114315,-0.4534999991261964
0.33354924130644664,-0.4535000523414347
0.32964943511986267,-0.4556999430107898
0.3296492342300979,-0.45570005901017197
0.3274495357853995,-0.4569998808184028
0.3274491374019115,-0.45700012727092487
0.3257494066674886,-0.45809995304025736
0.32574933531380895,-0.45809999770820325
0.3257492568571812,-0.4581000435692255
0.3218494688525252,-0.46029992398210834
0.32184920141800477,-0.46030007960526337
0.3208494086767454,-0.460899955250019
0.32084926019033805,-0.46090004587086375
0.31794938233838466,-0.4626999700548349
0.3179493335553174,-0.4626999996729542
0.3179492849630881,-0.46270002788484316
0.3142506930127414,-0.4647992287215264
0.3142498166618968,-0.46479977948322554
0.3142489931854955,-0.464800406552495
0.314248229208181,-0.4648011048847333
0.31404942769235217,-0.4649999064005622
0.31404922519990525,-0.46500007538770505
0.3101493672114757,-0.4676999770720024
0.31014936491628975,-0.46769997848964123
0.30854936805154737,-0.46879997665367423
0.3085492998018845,-0.46880002286094563
0.30614950308654193,-0.4703998873378407
0.30614916916681073,-0.47040011854085206
0.3029493546414159,-0.47269998523097956
0.3022493716806735,-0.4731999731518145
0.30224933441085694,-0.47319999932506235
0.30224929511922655,-0.4732000259827176
0.29834952996685904,-0.47579986941762925
0.29834914370573234,-0.4758001384636131
0.2972493752777267,-0.4765999700476172
0.29724932747846,-0.4766000041698054
0.29724929841347814,-0.4766000242112948
0.2944493789637982,-0.4784999695521491
0.2914494364681795,-0.48049993175006406
0.2914494349966953,-0.48049993268635943
0.2914492228529642,-0.4805000494196781
0.29144922204476753,-0.4805000497996421
0.2905493718430324,-0.4808999832226355
0.2866493340911642,-0.48260000000123726
0.28275133751733006,-0.4842991267129086
0.28275036915108703,-0.4842996039059964
0.2827494496143533,-0.4843001695018054
0.28274858695442123,-0.4843008185505442
0.2827477887208279,-0.4843015453720864
0.28264942723851166,-0.48439990685440265
0.28264942647432867,-0.4843999075844676
0.28264932809833154,-0.4843999894915969
0.28264932750663535,-0.48439998989913996
0.2826492133665228,-0.484400054009638
0.2788493846481588,-0.4860999773836429
0.2749496122841709,-0.487799878737619
0.27494906265635355,-0.48780013571869135
0.27394936992899027,-0.488299982082373
0.2739492980095019,-0.48830001742000617
0.2710494592830048,-0.48969993956383234
0.2710492103931112,-0.4897000634361951
0.26714936028623465,-0.4916999865679267
0.2671493077619685,-0.4917000131658839
0.26614940478514315,-0.49219996465429655
0.2661492638895514,-0.49220003631247866
0.2632495199486019,-0.4936999038681422
0.2632491518425885,-0.4937001028082265
0.2593493959785862,-0.49589996509048423
0.2593493354558217,-0.49589999825580644
0.25934926872921676,-0.49590003268225974
0.2589496205846883,-0.49609985675452395
0.2589490559862317,-0.496100158918448
0.25544935041040545,-0.49809999067606303
0.2554493178040603,-0.4981000093787708
0.25214966223256685,-0.4999998110714488
0.25214901904199616,-0.5000002100342045
0.25154937673570704,-0.5003999715717306
0.2515493358224584,-0.5003999983253886
0.2515492884326446,-0.5004000280989314
0.24764944539969164,-0.5027999315038256
0.24764922436423387,-0.502800071001187
0.24594937079029452,-0.5038999762549123
0.2437494079674005,-0.5052999529892488
0.2437492609373897,-0.5053000481289013
0.23994947749742646,-0.507799905655193
0.23994932974000138,-0.5077999966852115
0.23994918245024802,-0.5078000758217441
0.23974997669716772,-0.5078996786982842
0.23974873630179536,-0.5079003985276717
0.2358494620941206,-0.5104999146661214
0.23584920841028476,-0.5105000887173761
0.23414942531904023,-0.5116999356053135
0.234149418047466,-0.5116999405301678
0.23414924018437636,-0.5117000468559226
0.23414923606482538,-0.5117000490144554
0.23194938675226767,-0.5127999736707343
0.2319492817030465,-0.5128000268669975
0.22804941678587878,-0.5147999575937503
0.22804925209175675,-0.51480004373433
0.22654936700871603,-0.5155999824452848
0.22654930128941717,-0.5156000177689322
0.22414942127360696,-0.5168999527774961
0.22414924773464392,-0.5169000487152722
0.22024936193413672,-0.5190999842950454
0.22024930633728526,-0.5191000158607031
0.21954941758225646,-0.5194999522921481
0.21954925140838216,-0.5195000490942643
0.21634937900593623,-0.5213999733332166
0.21634928942135545,-0.5214000270739844
0.21304954699254186,-0.5233998709702349
0.21304912695408115,-0.5234001380928144
0.21244938563955276,-0.5237999656358334
0.21244929142146032,-0.5238000247019043
0.21244926637707054,-0.5238000399353118
0.20854948555391412,-0.5260999106771731
0.20854918542192366,-0.5261000938977572
0.20664957439498038,-0.5272998482305635
0.20664933686818618,-0.5272999821021708
0.20664921155699625,-0.527300061065357
0.2066492051393489,-0.5273000644771936
0.20464938675226768,-0.5282999736707342
0.2046492817030465,-0.5283000268669975
0.20074940108402206,-0.5302999656459844
0.20074926755384168,-0.5303000352269506
0.1990493975682253,-0.5311999663958064
0.1990492710389309,-0.5312000343934495
0.19684939168906612,-0.5323999685842848
0.1968493350909894,-0.5323999986260616
0.19684927374589428,-0.5324000294002537
0.19294994688311834,-0.534299701461606
0.1929487607076592,-0.5343003686050866
0.1915494472786538,-0.5351999272380187
0.19154932892727267,-0.5351999994775759
0.19154921844329953,-0.5352000601381914
0.18904950860697173,-0.5364999092530819
0.18904916277105538,-0.5365000966434503
0.18514970814808,-0.5386997889948724
0.18514897675431274,-0.5387002382259934
0.1845493745577051,-0.5390999730237318
0.18454933626912703,-0.5390999980858912
0.1845492902756203,-0.5391000270639247
0.18114959065278893,-0.54119984153685
0.18114908615747674,-0.541200171647848
0.17854943819146968,-0.5429999279320067
0.17854943399586862,-0.5429999307024852
0.1785492221230846,-0.5430000516410237
0.1785492206976271,-0.5430000523367351
0.1772493904365891,-0.5435999739956756
0.1772493340134132,-0.5435999993046587
0.17724927648854774,-0.5436000236330613
0.17334966964099027,-0.5451998623397516
0.1733490078496115,-0.5452001584614576
0.16984947208494597,-0.5468999329757238
0.1698491849163571,-0.5469000372948165
0.16945014346182594,-0.5469997976584493
0.16944856224258767,-0.547000316657045
0.1655494501912074,-0.5485999523704317
0.16554921905580586,-0.548600050144855
0.16164961228549135,-0.5502998787370434
0.161649062656352,-0.5503001357186921
0.16064938793823177,-0.5507999730777521
0.16064933510505708,-0.5507999988088454
0.1606492778556898,-0.5508000252102522
0.15774939194927654,-0.5520999740648513
0.15774927652304185,-0.5521000265711591
0.15384949776840803,-0.5538999244579131
0.15384917285488386,-0.5539000806194262
0.1522493793581615,-0.5546999773677873
0.15224928843567173,-0.5547000218365047
0.14994937174289386,-0.5557999819939202
0.1499492965721881,-0.5558000182797516
0.1460493625293042,-0.5576999861467975
0.14604930550437514,-0.5577000135423762
0.1441494702261488,-0.5585999355162728
0.14414933597372356,-0.5585999948699581
0.14414918843001867,-0.558600050982578
0.14214938851573677,-0.5592999809525767
0.14214932900226693,-0.5593000011170133
0.14214928393519324,-0.5593000154337561
0.13824933409179424,-0.5605000000009558
0.13434961139290147,-0.5616999146775381
0.13434906142864902,-0.5617000991511917
0.1321493854882554,-0.5624999813113349
0.13044945489007842,-0.5630999573662292
0.13044933185926658,-0.5630999977406511
0.13044921143577298,-0.5631000314512189
0.12654959960724876,-0.5640999319200712
0.12654907210809527,-0.5641000806113248
0.12264956839778264,-0.5652999279068055
0.12264910305886495,-0.5653000819803833
0.11954943084233455,-0.56639996567012
0.11954923796743189,-0.5664000360475937
0.1187494275767731,-0.5666999649440907
0.11874932837794294,-0.5667000001982473
0.11874924370823198,-0.5667000271160244
0.11474937981671854,-0.5678999862834785
0.11474928814612344,-0.5679000129599914
0.11084959426151751,-0.5689999266197521
0.11084907764340203,-0.5690000854837535
0.10694948314536847,-0.5702999503164313
0.10694932627901743,-0.5702999844486107
0.10694918250578545,-0.5702999998965682
0.10694917863046076,-0.570300000001
0.10685111290349968,-0.570300000001
0.10684993832701546,-0.5703000599326169
0.10684877595057765,-0.5703002391049719
0.10684763784751368,-0.5703005356570444
0.10305058828102294,-0.5714996039411994
0.10304936451151342,-0.5715000682358684
0.10304820118987879,-0.5715006681226299
0.09914936813165931,-0.5737999799261952
0.09914929978056543,-0.5738000196074001
0.09844958812734413,-0.5741998548378123
0.09844933562847459,-0.574199982854964
0.09844933509981563,-0.574199983156457
0.09844932499866572,-0.5741999876410636
0.09844919408737261,-0.5742000305290236
0.09844919044219033,-0.5742000314243102
0.09524937083214442,-0.5748999919640077
0.09524929724962616,-0.5749000075583283
0.08354936334018119,-0.5772999940012914
0.08354930487464843,-0.5773000061519381
0.07974948261679782,-0.5780999687325382
0.07974918198483312,-0.5781000000009999
0.07964992433822425,-0.5781000000009999
0.07964874692511639,-0.5781000602231984
0.07574940840769798,-0.5784999923788311
0.07574933166418972,-0.5784999992471758
0.07574926184328942,-0.5785000037060377
0.06404940677624853,-0.5790999962735782
0.06404933632707804,-0.5790999989959454
0.06404925905045175,-0.5791000000009999
0.060149478318980674,-0.5791000000009999
0.06014918990909469,-0.5791000036055604
0.05614936774804196,-0.5791999991595868
0.056149338864283985,-0.5791999997130663
0.056149295648328934,-0.579200000001
0.044449371577339386,-0.579200000001
0.04444933308137449,-0.5791999997509014
0.04444929763088525,-0.5791999990661127
0.04054937274048957,-0.579100000992
0.04054933064115725,-0.5790999996302074
0.04054929893802966,-0.5790999981982592
0.0249493572752549,-0.5783000011899118
0.02494934962129074,-0.5783000004093635
0.021149637144977626,-0.5781000159511843
0.021149030617280393,-0.5781000000009999
0.02104951772791199,-0.5781000000009999
0.021049335086854033,-0.5780999941867809
0.021049151327407388,-0.5780999765697142
0.017149478911241797,-0.5776000185676418
0.01714918884814318,-0.5775999851042507
0.013249368927080597,-0.5772000035738853
0.013249337060468623,-0.5772000001099568
0.01324929641918927,-0.5771999951712248
0.009349334091372967,-0.5767000000009919
0.005449478911241803,-0.5762000185676418
0.0054491888481431865,-0.5761999851042507
0.0015493689130437254,-0.5758000035724455
0.0015493370884981335,-0.5758000001131685
0.0015492964051983917,-0.575799995169431
-0.0023506251213851258,-0.5753000052301255
-0.002350675493315692,-0.575299998406961
-0.002350696950871958,-0.5752999952252622
-0.006250652917948332,-0.5747000019995581
-0.006250678903776024,-0.5746999980320302
-0.009550483244560247,-0.574200027677366
-0.009550665036897813,-0.574199994148091
-0.009550843171055002,-0.5741999493545957
-0.0102505104959033,-0.574000044404639
-0.01025066724562438,-0.573999994830351
-0.010250812708156027,-0.5739999397755808
-0.014150305088306349,-0.5724001480298783
-0.014151035900237712,-0.5723998766704749
-0.01805063036585794,-0.5711000118486015
-0.01805070129492977,-0.5710999876927353
-0.019758648530894065,-0.5705059190889217
-0.019759844780198585,-0.5705055741075574
-0.02065066590872473,-0.5703000000009745
-0.021950528285108333,-0.5700000317602705
-0.021950804268397094,-0.5699999716195033
-0.02585066590870081,-0.5692000000009796
-0.03755060713999919,-0.5668000120560978
-0.0375506627579609,-0.566800000043372
-0.037550727099835535,-0.5667999847031968
-0.03915049282467607,-0.5664000432719868
-0.03915084024769341,-0.5663999621011988
-0.04145046028775179,-0.5659000447011859
-0.04145087302256273,-0.565899962826697
-0.04535061889955424,-0.5652000084385191
-0.04535066643669335,-0.5651999994994428
-0.04925052614674881,-0.564400028670098
-0.049250806337788874,-0.5643999747957591
-0.05315061889955424,-0.5637000084385191
-0.05315066643669292,-0.5636999994994428
-0.05705061970896601,-0.5629000094778435
-0.05705071194791213,-0.5628999897700439
-0.05885063359531835,-0.5625000071817314
-0.058850677883207005,-0.5624999970730158
-0.06095061746902723,-0.562000011534234
-0.06095071414238339,-0.56199998763337
-0.06485049996329145,-0.5610000425510858
-0.06485083304410183,-0.5609999623955146
-0.06885063503568953,-0.5601000069474075
-0.07275057134725404,-0.5592000218228479
-0.0727506728186136,-0.55919999660169
-0.07275075162973871,-0.5591999742846724
-0.07475039708055634,-0.558600080649427
-0.07475054714783343,-0.5586000257490278
-0.0747507528757868,-0.5585999616688857
-0.07475080798501847,-0.558599940179393
-0.07665049918843907,-0.5578000701990052
-0.07665083474764452,-0.5577999350629388
-0.08055063188703247,-0.5563000130862512
-0.0805506486821266,-0.5563000065045047
-0.0844505477016869,-0.5547000484961836
-0.08445078516214176,-0.5546999541342861
-0.08835042124405255,-0.5532000941027819
-0.08835091459420794,-0.5531999171058181
-0.09225061328122011,-0.5519000175434806
-0.09225071818940725,-0.5518999814497714
-0.09535061753454703,-0.5508000171660121
-0.09535071397010322,-0.5507999819779668
-0.09615058960446027,-0.5505000286150828
-0.09615074260971958,-0.5504999724672913
-0.10005054155811328,-0.5491000446396629
-0.10005079124895007,-0.5490999582209041
-0.10395066573741203,-0.5478000000580833
-0.10395066607990124,-0.5477999999428662
-0.10665046597780596,-0.5469000666435647
-0.10665086044276662,-0.5468999189440555
-0.1078502766975197,-0.5464001621712418
-0.10785106589063832,-0.5463998666736746
-0.11175060324081237,-0.5451000208902833
-0.11175072808215683,-0.5450999776823139
-0.11565062261242658,-0.5437000155432428
-0.11565070932778183,-0.5436999848043109
-0.11765053639134425,-0.543000045332064
-0.11765078539319682,-0.5429999308258047
-0.1195504114624153,-0.5419001473120466
-0.11955092752686408,-0.5418998658378602
-0.12345061352004677,-0.5399000268669972
-0.12345071856926797,-0.539899973670734
-0.12505059967702148,-0.5391000331168572
-0.1250506668206229,-0.5390999984609425
-0.12505072904318745,-0.5390999643163252
-0.12735025356083582,-0.5378002330672196
-0.12735109597020985,-0.5377998015110813
-0.13125039394027438,-0.5360001255248977
-0.13125094402323717,-0.5359998887551821
-0.13325060981223055,-0.5352000224395848
-0.13325066442456665,-0.5351999999284981
-0.13325072222544482,-0.5351999746584714
-0.1352504894267261,-0.5343000794178947
-0.1352508449547513,-0.5342999265462084
-0.1391505946117461,-0.5327000292510311
-0.13915073759028643,-0.532699971705633
-0.1429486240198673,-0.5312008060097458
-0.14294965012732438,-0.5312004557276697
-0.14295070458035847,-0.5312002032938266
-0.14295177807061324,-0.5312000509366173
-0.14295286112167815,-0.531200000001
-0.14305053323210198,-0.531200000001
-0.14305053524165295,-0.531199999954786
-0.1430506612888536,-0.5311999883779537
-0.14305066423532253,-0.5311999878317065
-0.1430507897429707,-0.5311999523724288
-0.14695054458931084,-0.529700046662298
-0.14695078824862945,-0.5296999560840929
-0.15085063186278705,-0.5283000122226005
-0.1508506456786864,-0.5283000071650494
-0.15345057638172646,-0.5273000344344246
-0.15345066866274623,-0.5272999971692293
-0.15345074969746425,-0.5272999613292716
-0.15475061468040818,-0.5267000236448359
-0.15475065959153375,-0.5267000023814865
-0.15475072209574636,-0.5266999711871513
-0.15865061352004625,-0.5247000268669976
-0.15865071856926743,-0.5246999736707343
-0.16125050467188362,-0.5234000806194261
-0.1612508295854078,-0.5233999244579131
-0.16255061468040818,-0.522800023644836
-0.16255065959153375,-0.5228000023814866
-0.16255072209574636,-0.5227999711871514
-0.16645039664775244,-0.5208001380835584
-0.16645094203673247,-0.5207998762194743
-0.16935045046547412,-0.5195000965790039
-0.16935088512220223,-0.519499912315596
-0.17035062614749466,-0.5191000159054792
-0.17035066346090869,-0.5191000006579066
-0.17035070746863246,-0.5190999818851356
-0.17425055087280558,-0.517400050144855
-0.17425078200820712,-0.5173999523704317
-0.17815056648437164,-0.5158000407904668
-0.17815066552319841,-0.5157999979873045
-0.17815076159873508,-0.5157999521560004
-0.17855048593419118,-0.5156000899882723
-0.17855084891144976,-0.5155999163426082
-0.18205045880220255,-0.514000094678264
-0.18205087658948485,-0.5139999135678562
-0.18595063697895645,-0.5124000118696115
-0.18595066207119798,-0.5124000014161311
-0.18595069830027036,-0.5123999858296919
-0.18755055506925591,-0.5117000484932608
-0.18755056211363985,-0.5117000452337184
-0.18755075941785687,-0.5116999387472699
-0.18755076845364937,-0.5116999331239226
-0.18985030297879954,-0.5102002366944767
-0.1898510455666147,-0.510199791189178
-0.19385055763119885,-0.5080000595536568
-0.19385066579488394,-0.507999997010059
-0.1938507675188966,-0.5079999322609373
-0.19415057239330494,-0.5078000623446651
-0.19415076062131162,-0.5077999394902236
-0.1977501554918998,-0.5055003261006811
-0.1977512076592655,-0.5054997291257352
-0.2009505931577231,-0.5039000363765064
-0.20095066764197053,-0.5038999978125163
-0.20095073430695984,-0.5038999609163174
-0.20165064305145072,-0.5035000130623226
-0.20165072967005482,-0.5034999591283962
-0.20555025002303304,-0.5010002665944358
-0.20555110305616203,-0.5009997699234131
-0.20745054755254932,-0.5000000622937356
-0.2074506664037433,-0.4999999961784245
-0.20745077606959808,-0.49999992839647883
-0.20945045527902548,-0.498700136910351
-0.20945088229746117,-0.49869987238715807
-0.21335062826024379,-0.49640002220397866
-0.2138502858810176,-0.4961002280176556
-0.2138510623115201,-0.49609980179960794
-0.2172505046718865,-0.49440008061942475
-0.21725082958541067,-0.49439992445791175
-0.22115039394027347,-0.4926001255248982
-0.22115094402323626,-0.4925998887551825
-0.22215060989324772,-0.4922000224071779
-0.22215066809118575,-0.4921999984191434
-0.22215071856424157,-0.49219997639679786
-0.22505049686905249,-0.49090007577739986
-0.22505083729383452,-0.4908999296891487
-0.22895061992724344,-0.4893000188651861
-0.2313506081667427,-0.4883000240601418
-0.23135066968803886,-0.48829999763992515
-0.23135071859758174,-0.4882999754128653
-0.23285041849176435,-0.4876001154622467
-0.2328509185096831,-0.48759989636982615
-0.24064856099547124,-0.4844008635551439
-0.24064961921517752,-0.4844004884471791
-0.24065070887793458,-0.4844002179476266
-0.24065181966954652,-0.4844000546168982
-0.24065294107582244,-0.484400000001
-0.240850517191574,-0.484400000001
-0.24085066384441683,-0.4843999850155319
-0.24085079985390193,-0.48439994202991327
-0.24085080147879862,-0.48439994137609543
-0.24455056616898602,-0.48280004313169017
-0.24455076644331372,-0.4827999587560291
-0.24845030508830565,-0.48120014802987854
-0.248451035900237,-0.4811998766704751
-0.250550543430403,-0.48050004082708636
-0.2505506640619653,-0.48049998829988927
-0.2505507696217512,-0.48049993073740055
-0.2505507734371482,-0.4804999283154363
-0.2523504010287261,-0.4793001765877177
-0.2523509401218604,-0.4792998382855893
-0.2562505978288894,-0.4770000401506748
-0.25625073453267094,-0.47699996078733975
-0.2569506045956979,-0.4766000350370386
-0.25695066887320406,-0.4765999972560946
-0.25695072214854575,-0.4765999642120652
-0.26025046793821444,-0.474500125982276
-0.26025086883752374,-0.47449988217140054
-0.2633506235315394,-0.47270002460713345
-0.26335066926394046,-0.4726999975309117
-0.2633507039457355,-0.472699976227907
-0.26415063193061916,-0.4722000212373547
-0.26415070003409463,-0.4721999790008082
-0.2680505679638895,-0.46980006027478055
-0.2680507650359211,-0.4697999416909124
-0.269750656041279,-0.46880000580540776
-0.2719506616156441,-0.46750000253784907
-0.27585048996387757,-0.4652001037633741
-0.2758506610521931,-0.4651999945252398
-0.27585082610673267,-0.46519987184269446
-0.27634937702876294,-0.4648010311050702
-0.27635026152724934,-0.46480038973962173
-0.27635120271540314,-0.46479983489543636
-0.2763521921568591,-0.46479937154587475
-0.27975055464179793,-0.46340004581678224
-0.27975066530918935,-0.46339999752495487
-0.2797507725427768,-0.4633999453168792
-0.28365061352004295,-0.46140002686699916
-0.28365071856926416,-0.4613999736707359
-0.28465014368516406,-0.460900261112786
-0.28465121182019437,-0.46089979293111644
-0.28755051666106235,-0.4598000566121665
-0.2875506623636349,-0.4597999966851658
-0.2875508096304976,-0.45979992629753524
-0.291450613520043,-0.45780002686699917
-0.2914507185692642,-0.4577999736707359
-0.293050197706559,-0.4570002341020885
-0.29305115338296844,-0.45699980925019484
-0.2953505585031364,-0.4561000420292595
-0.29535066392223847,-0.45609999832903914
-0.2953507706273008,-0.45609994898426065
-0.29925063917182937,-0.4542000130266698
-0.29925069251035374,-0.45419998670019107
-0.3014502887902127,-0.45310018856026163
-0.3014510557823521,-0.4530998394647894
-0.3031505819271271,-0.45240003458164674
-0.3031506659303562,-0.4523999984354552
-0.30315074696353145,-0.4523999605127637
-0.3070506391718294,-0.4505000130266698
-0.3070506925103538,-0.4504999867001911
-0.309650482336785,-0.4492000917869755
-0.30965066312206796,-0.4491999932079434
-0.30965083378102903,-0.449199883781773
-0.31095066590906906,-0.44830000000082215
-0.31485062376731593,-0.44560002917588204
-0.3148506599277424,-0.4456000036636194
-0.31485071250896157,-0.44559996505090377
-0.3152504973442983,-0.4453001264244012
-0.31525083897665673,-0.44529987981499736
-0.31885060420897554,-0.44280004284810937
-0.31885066067822065,-0.4428000025336707
-0.3188507297156202,-0.44279995037350667
-0.32065033309330476,-0.4414002588575298
-0.3206510167277203,-0.44139976612172166
-0.3227506269362354,-0.44000002598271154
-0.32275066622784254,-0.4399999993250721
-0.3227507034980843,-0.4399999731515258
-0.32625064048452124,-0.43750001816121364
-0.32625066208666137,-0.4375000025537705
-0.32625069457852685,-0.4374999784987298
-0.32665049068109736,-0.4372001314218019
-0.3266508459979417,-0.43719987532391036
-0.3305506237673159,-0.43450002917588204
-0.3305506599277424,-0.4345000036636194
-0.33055071250896156,-0.43449996505090377
-0.3317500352965732,-0.433600472960195
-0.3317513549771474,-0.4335996171852286
-0.3344504981985467,-0.43210009317334014
-0.33445083662385927,-0.4320999124547857
-0.33835060773437164,-0.4301000298340101
-0.3383506656263086,-0.43009999931250603
-0.338350722604174,-0.4300999676036237
-0.3390505115351362,-0.42970008821450245
-0.33905082292717725,-0.42969991658496004
-0.34225059211038367,-0.4280000392063816
-0.342250740267578,-0.4279999618682632
-0.34615061352004295,-0.42600002686699917
-0.34615071856926416,-0.4259999736707359
-0.3465506222412475,-0.42580002183474425
-0.3465506661036254,-0.4257999994376574
-0.34655070843580904,-0.4257999769148843
-0.3500506006709397,-0.4239000354158134
-0.35005073159720274,-0.4238999654281285
-0.3538505375064485,-0.42190006758115706
-0.3538506570711467,-0.42189998844098814
-0.353850768587031,-0.4218998973228831
-0.35394938441401486,-0.42180128149589924
-0.353950274262032,-0.42180047957131234
-0.35395124244544357,-0.42179977421082415
-0.3539522785321565,-0.42179917301463327
-0.35785063212278156,-0.41980001732713323
-0.35785066790721776,-0.41979999867772066
-0.3578506971485933,-0.4197999829610881
-0.36115054178059053,-0.41800006770727144
-0.36115077444356963,-0.4179999095554102
-0.3617504204895012,-0.41750020451713393
-0.36175092226754973,-0.41749980937528597
-0.3656505773007838,-0.41460006588903503
-0.3656507557619519,-0.4145999358201918
-0.3663505705632221,-0.4141000681049987
-0.36635066588302545,-0.4140999970528617
-0.3663507540947899,-0.4140999255941262
-0.3695505507432032,-0.41140009717202747
-0.3695507835729929,-0.4113999058696862
-0.37105061541165824,-0.41020004039875396
-0.37105066709866913,-0.4101999980904817
-0.37105071296771686,-0.41019995882451393
-0.373450637803515,-0.4081000245931905
-0.37345069417338606,-0.4080999755907378
-0.375650642717188,-0.4062000200301816
-0.3756506888870728,-0.40619997972612226
-0.37735060380855734,-0.4047000547954006
-0.37735072878979964,-0.4046999461030602
-0.3801503159952425,-0.40230029992696625
-0.38015103862630106,-0.4022997289337447
-0.3812506315995858,-0.40150002495317405
-0.38125069984798393,-0.401499974546637
-0.3852505462139662,-0.3985000897721503
-0.3852505484623408,-0.39850008799295067
-0.3852506510815988,-0.39849999302975525
-0.38525066590949986,-0.3984998495816394
-0.38525066590949986,-0.3984057997120141
-0.38525072765215906,-0.39840460756755175
-0.3852509122194512,-0.3984034281797912
-0.38525121763638903,-0.3984022741689293
-0.38525164063481776,-0.39840115788361435
-0.3852521766883859,-0.39840009126880704
-0.3852528200609804,-0.39839908573796223
-0.3852535638681063,-0.3983981520508977
-0.3852544001505558,-0.39839730019865705
-0.38525531995957624,-0.3983965392965996
-0.389150602540271,-0.39550004712121123
-0.3891506638441019,-0.3955000002199463
-0.3891507279247105,-0.3954999483211262
-0.390350412339819,-0.3945002113085358
-0.3903509311418569,-0.39449980353209113
-0.3930506272608233,-0.39250002862915306
-0.3930506685500001,-0.39249999750824094
-0.39305070078670035,-0.39249997238936674
-0.3954502963855682,-0.39060029254026296
-0.39545105805728176,-0.3905997385686806
-0.3969506659090546,-0.38960000000083206
-0.4008505999484866,-0.3870000439745441
-0.40085066398885577,-0.3869999999982484
-0.4008507305819259,-0.38699995149618055
-0.4012505438993589,-0.3867000915081058
-0.4012505459209065,-0.3867000899067517
-0.40125076469838183,-0.38669988661645216
-0.40125076583368197,-0.38669988538146
-0.4046505853783266,-0.3828000923743675
-0.40465058673271004,-0.382800090752525
-0.40465065707927406,-0.38279999476604815
-0.4046507201495156,-0.38279989147734983
-0.40465072057122126,-0.38279989067679326
-0.4047502809990709,-0.38260076982109403
-0.4047506934317316,-0.3826000164269597
-0.4047511607566733,-0.38259929579472324
-0.4073506229562687,-0.3789000611260682
-0.40735070965015474,-0.3788999394363397
-0.4086506411401967,-0.37710003429628147
-0.4101506471738865,-0.37500002623017453
-0.412550465942205,-0.3716002832873185
-0.41255088252499816,-0.37159972923097795
-0.4129501046289328,-0.3711007016010597
-0.4129506914049205,-0.37110002386897056
-0.41295132901843096,-0.37109939372941797
-0.41645057297838833,-0.36790008496602844
-0.4164507606717763,-0.367899917083462
-0.41725049146360177,-0.3672001526406146
-0.41725084634348986,-0.367199854489196
-0.42035064286371066,-0.36470001858579215
-0.42035068876262355,-0.36469998118025243
-0.42205065167902633,-0.36330001171968546
-0.4220506801766248,-0.3632999883273717
-0.4242506377047749,-0.36150002307706697
-0.42425069425865863,-0.36149997710308024
-0.42685064059902633,-0.3594000204435525
-0.4268506651470632,-0.35940000038652875
-0.42685069138172965,-0.3593999784470386
-0.4281505447007408,-0.35830010256172146
-0.4281507898933586,-0.3582999008133937
-0.4316505493836022,-0.3555000932211988
-0.4316505520029558,-0.3555000910122516
-0.43165065371332395,-0.3554999908880459
-0.4316507479810773,-0.3554998768655221
-0.4316507483212748,-0.3554998763826404
-0.43205041195572325,-0.35490038093096776
-0.4320509492422224,-0.35489964038573724
-0.4346505649535818,-0.3516001281367042
-0.4346506622702056,-0.35159999716699186
-0.43465075164950345,-0.35159986149720185
-0.43595056356538825,-0.3495001653253878
-0.43595077376478436,-0.349499838217376
-0.4371506354242405,-0.34770004572819185
-0.4371506682306662,-0.3476999954882735
-0.4371506920648753,-0.34769995749779803
-0.4395505998334653,-0.34380010737383926
-0.4395506626121714,-0.343800000180014
-0.43955072307937426,-0.34379988566048736
-0.4398504344279288,-0.34320046296337814
-0.43985093790882346,-0.34319955962042664
-0.4419506027735931,-0.3398001022203234
-0.44195071177518025,-0.33979988820260104
-0.44355050304678895,-0.3359003969780551
-0.44355085780286085,-0.3358996162135143
-0.44385057430059505,-0.3353001832180457
-0.44385065930113166,-0.3352999969700526
-0.4438507306009439,-0.3352998059258302
-0.44495065558174474,-0.33200003098342773
-0.4449506651853876,-0.3320000016195242
-0.44495067603249516,-0.3319999671004156
-0.4461504256667798,-0.3281007807889908
-0.4461510137487171,-0.3280992608418871
-0.44775062931412346,-0.3247000777653984
-0.4477506650250222,-0.32469999884978695
-0.44775069756778946,-0.3246999208544686
-0.44795062449736894,-0.3242001035305198
-0.4479506254036363,-0.3242001011314187
-0.4479506903246428,-0.32419989395889276
-0.4479506910108189,-0.3241998912277312
-0.44885063366857725,-0.32030013971077864
-0.44885066246197086,-0.320299999077851
-0.4488506841044074,-0.320299858079785
-0.44935066590949174,-0.3164000000001272
-0.4503505575600327,-0.30860084512590763
-0.4503506966878208,-0.3086000062780506
-0.4503508972051823,-0.3085991799518098
-0.4514505003570753,-0.3047005869587347
-0.4514508924053234,-0.3046994337606339
-0.4516506495106999,-0.30420004099719267
-0.4516506816788123,-0.30419995875736766
-0.45295066184496635,-0.300800010630503
-0.45295066999484496,-0.3007999893782885
-0.4544506496194945,-0.29690004235419976
-0.4544506815312049,-0.2968999573955275
-0.45555065167815884,-0.2939000388129258
-0.45555066462088306,-0.2939000027165371
-0.45555067992747283,-0.2938999579462434
-0.4558506241294063,-0.2930001253404431
-0.4558507105481652,-0.29299987564960633
-0.4572506659094411,-0.28910000000033786
-0.4586506465894599,-0.28520005382028524
-0.45945065727454387,-0.28290002482566745
-0.45945067465824607,-0.28289997521205706
-0.4600506556264005,-0.2812000291356195
-0.4600506763483495,-0.2811999709205215
-0.4614506439618711,-0.2773000611399971
-0.46145066416177555,-0.2773000028120729
-0.4614506859602129,-0.2772999348353331
-0.4626506011218584,-0.273400210559985
-0.46265073868618656,-0.2733997920667792
-0.4633506348092876,-0.2714000888579192
-0.46335069845515203,-0.2713999116619797
-0.4640506386074064,-0.26950007410586063
-0.46405066513139354,-0.2694999989571586
-0.46405068891739126,-0.26949992522450333
-0.4652506264525688,-0.2656001282351764
-0.46525070833706994,-0.26559987271745217
-0.4665506310690195,-0.2617001045216033
-0.4665506635486299,-0.2617000005034775
-0.4665506929082002,-0.2616998920053218
-0.46725063613771806,-0.2589001190872506
-0.4672506982076726,-0.2588998815735007
-0.46755063439625016,-0.2578001155487162
-0.4675506782067361,-0.25779988010199784
-0.46795066590949463,-0.25390000000010204
-0.46835066590949465,-0.25000000000010203
-0.46875060692190806,-0.24610057512907083
-0.46875078208454424,-0.24609943364676012
-0.46955050061114706,-0.24220080582957154
-0.4695509438398119,-0.24219922576573347
-0.47095065479443843,-0.23830003096355945
-0.4709506656451566,-0.2383000001858522
-0.47095067639541954,-0.23829996854240323
-0.47115066590944854,-0.23770000000031621
-0.47225066590944853,-0.23440000000031622
-0.47355065591465983,-0.23050002998468247
-0.4735506645413702,-0.2305000036241078
-0.4735506763421023,-0.23049996609419257
-0.47475062892988823,-0.2266001201838881
-0.47475066306965985,-0.22659999997022956
-0.47475069240046774,-0.22659987637558918
-0.47505063634637995,-0.22520013796133237
-0.47505069883677353,-0.22519986280314475
-0.4756506450942973,-0.2227000867301293
-0.47565068806274796,-0.2226999136024588
-0.476650655093567,-0.2188000421822646
-0.47665066593759153,-0.21879999852368062
-0.47665067515190285,-0.2187999589227648
-0.47755062830401396,-0.21480016713560382
-0.47755070845958514,-0.21479983405479344
-0.4785506267870414,-0.21090015257771383
-0.4785507091816998,-0.21089984854743998
-0.4789506575226308,-0.20950002935418197
-0.4796506487912921,-0.20700006113657912
-0.4796506816783222,-0.20699993850171922
-0.4806506316458739,-0.20310013362826757
-0.48065070335762716,-0.2030998672295053
-0.4813838899708319,-0.2005003874190521
-0.48138413525359225,-0.20049962111009983
-0.4818505807771852,-0.1992002371515196
-0.4818507300328246,-0.19919975632756612
-0.48285060292202525,-0.19540023934860357
-0.4828506553461304,-0.19539999863347715
-0.4828506659084999,-0.19539975250242408
-0.4828506659084999,-0.19530088250094735
-0.4828506995050572,-0.19530000256923716
-0.48285080009910897,-0.19529912776104105
-0.48345064401975785,-0.191400142276823
-0.48345069133942004,-0.19139985831344467
-0.48415065319353423,-0.18750007084052295
-0.4841506768524453,-0.18749992886435468
-0.4847506008221154,-0.18360042306149937
-0.484750762157108,-0.18359958292269837
-0.4856506034753605,-0.1797002705436043
-0.4856507412804979,-0.17969973277200724
-0.48675059412957594,-0.17580025448891218
-0.48675065386124283,-0.1757999983335371
-0.4867506659084999,-0.17579973558210904
-0.4867506659084999,-0.17570177881184554
-0.4867507258401167,-0.17570060423536132
-0.4867509050124717,-0.1756994418589235
-0.48675120156454427,-0.17569830375585954
-0.48795065308599,-0.17190004060461458
-0.48835054932642835,-0.17060037889173246
-0.48835080820710913,-0.17059963002640174
-0.4893506554142831,-0.16800002728774943
-0.4893506653952,-0.16800000093968143
-0.48935067619928097,-0.16799997150539658
-0.49065019038851015,-0.16440131682753098
-0.4906507414568202,-0.1644000381169338
-0.49065144252011594,-0.16439883508437853
-0.4908505883050849,-0.1641001164069253
-0.490850654676583,-0.1640999923970138
-0.4908507061803011,-0.164099868879662
-0.49085070710411705,-0.16409986611764463
-0.49205063921201814,-0.16020008676696615
-0.4920506939686256,-0.16019991366438696
-0.4933506372572694,-0.15620008816086742
-0.49335069597420633,-0.15619991231143948
-0.49455062603724576,-0.15270011629424107
-0.49455066331368075,-0.1526999995192503
-0.4945506957933754,-0.1526998804646209
-0.4946504946927005,-0.15230068486732048
-0.4946509193288566,-0.15229934110985818
-0.4961505307418155,-0.14840035143616523
-0.4961508236988139,-0.14839965812337255
-0.49795064423473373,-0.14450004696221297
-0.4979506633974442,-0.14450000444545036
-0.497950687756544,-0.14449994756729423
-0.4984505461923414,-0.14330028732138028
-0.4984508009407647,-0.1432997195506781
-0.49975064291215077,-0.1406000477639534
-0.4997506643504343,-0.14060000217132046
-0.4997506881402984,-0.14059994900014144
-0.501450654178523,-0.13670002691244953
-0.501450663044311,-0.13670000628743412
-0.5014506796402615,-0.1366999664361127
-0.5023505533197266,-0.13450027521964267
-0.5023507925237778,-0.13449973094488302
-0.503150607507454,-0.13280012410457104
-0.5031506089033322,-0.1328001209455477
-0.5031506990763853,-0.13279987034314272
-0.5031506999451204,-0.13279986726120604
-0.5041506659094686,-0.12890000000024837
-0.5051506316458745,-0.1250001336282654
-0.5051507033576278,-0.12499986722950313
-0.5062506296877848,-0.12110012842258279
-0.5062506305067536,-0.1211001252389667
-0.5062506539805869,-0.12109999841524732
-0.5062506658589525,-0.12109986927643637
-0.5062506659094999,-0.12109986708244959
-0.5062506659094999,-0.12090182457097642
-0.5062507289104434,-0.12090062037304508
-0.5062509172253852,-0.12089942932339898
-0.5062512287981692,-0.12089826442676108
-0.5074504923148934,-0.11720053525019497
-0.5074508907547913,-0.11719948417865758
-0.509150622798519,-0.11330009890187058
-0.5091507108618955,-0.11329990192226423
-0.5102506494055028,-0.11090003600893904
-0.5102506826601235,-0.1108999641060282
-0.5109506517920234,-0.10940003025195727
-0.5109506628176552,-0.10940000626441378
-0.5109506820386629,-0.10939996299801098
-0.5126506529783883,-0.10550002966569955
-0.5126506669988071,-0.10549999700230543
-0.5141505969178282,-0.1019001655801943
-0.5141507154341639,-0.10189984970822849
-0.5141507179257514,-0.10189984395140778
-0.5142505425789747,-0.1016003699917378
-0.5142508139383781,-0.10159963917980644
-0.5158506431271561,-0.09770005553215985
-0.5158506620618963,-0.09770000797585876
-0.5158506891711557,-0.09769993519984686
-0.5172505959954345,-0.0938001947607846
-0.5172507427609224,-0.0937998078716361
-0.51805064349328,-0.09180005604074246
-0.5180506632420916,-0.09180000513072202
-0.5180506877449461,-0.09179993761318107
-0.5187505655443712,-0.08980028675768037
-0.5187507812239476,-0.08979971892123054
-0.5203506416622703,-0.08590005910281924
-0.5203506888420529,-0.08589994037554781
-0.5218478207624848,-0.0820073973824248
-0.5218482897128031,-0.08200633968156607
-0.5218488622177524,-0.08200533425449731
-0.5218495325224932,-0.08200439120780603
-0.5218502938890993,-0.08200352002103002
-0.5218511386642873,-0.08200272945136876
-0.521852058356348,-0.08200202744565568
-0.5218530437205049,-0.08200142106047639
-0.5218540848518438,-0.08200091639123558
-0.5218551712848767,-0.08200051851088584
-0.5218562920987412,-0.08200023141893413
-0.5218574360269778,-0.08200005800123865
-0.5218585915707804,-0.08200000000100001
-0.5219505181404528,-0.08200000000100001
-0.5219506562490239,-0.08199998583347096
-0.5219507145611113,-0.0819998641438057
-0.5219507161137603,-0.08199986014544888
-0.523350621992593,-0.07810012234012917
-0.523350712570798,-0.07809987868081057
-0.5248506539600704,-0.0742000310687024
-0.5248506756016651,-0.07419997381695732
-0.5258506510269304,-0.07150004018311629
-0.5258506624184106,-0.07150000871044597
-0.525850682424685,-0.07149995045460657
-0.5262506336426906,-0.07030009680058989
-0.5262506641664139,-0.07029999952874012
-0.526250691262752,-0.07029990112244276
-0.5292505915390877,-0.05860029004473347
-0.5292507552211554,-0.05859971420285477
-0.5297506466782129,-0.05700006154027085
-0.5297506627224663,-0.057000008108747086
-0.5297506843737352,-0.056999929220559506
-0.5303503763517676,-0.05470110997143536
-0.530350719251465,-0.05470001972965742
-0.5303511683120047,-0.05469896875298379
-0.5322506568648047,-0.05080001856565751
-0.5336506310708854,-0.047900072165929834
-0.5336507017468698,-0.047899928325495986
-0.5341506463000071,-0.04690003921922174
-0.5341506645382196,-0.04690000203910393
-0.5341506853031999,-0.04689995798053628
-0.5359506198570915,-0.04300009978043784
-0.5359507138535916,-0.042999901115540515
-0.5375506352117827,-0.039700063314271346
-0.5375506973767956,-0.03969993706564451
-0.537850583030466,-0.03910016575830367
-0.5378507139576522,-0.03909987693465053
-0.5378507260171662,-0.03909985348776037
-0.5394506466145201,-0.03520004703171029
-0.541050585073569,-0.031200202090019537
-0.5410507543088651,-0.031199801101640334
-0.5414506435355106,-0.030300050341688103
-0.5414506659659075,-0.03029999854644516
-0.5414506858634209,-0.03029995011539007
-0.5426506470294018,-0.02730004720043761
-0.5426506852045585,-0.027299952968491536
-0.544250653207446,-0.023400030961453475
-0.544250661871722,-0.0234000094884574
-0.5442506814339239,-0.023399959072156546
-0.5453506291515323,-0.020500096907552428
-0.5453507044019733,-0.02049990376900905
-0.5457506516240617,-0.019500035713788055
-0.5457506797173927,-0.019499964099664535
-0.5472506425794936,-0.015600060658202127
-0.5472506878671672,-0.015599938832386704
-0.5486505959954345,-0.011700194760784521
-0.5486507427609224,-0.011699807871636016
-0.5492506426202125,-0.010200058223410979
-0.5492506879277319,-0.010199941284896171
-0.550150613057928,-0.007800140937706315
-0.5501506146345466,-0.007800136374780019
-0.5501506883984735,-0.007799853769701628
-0.550150688453121,-0.007799853466538244
-0.5507506440207436,-0.0039001422769915244
-0.5507506913404058,-0.0038998583136131745
-0.5514506574609866,-4.707037747238346e-08
-0.5514506654379788,-4.0618968699456413e-10
-0.5520506659096679,0.0039000000010165534
-0.5526506128859171,0.007799655346635902
-0.5526506296302761,0.007799841074607916
-0.5526506658482154,0.007800100789165519
-0.5526506706200599,0.0078001837118311925
-0.5527506621227896,0.011699852318286423
-0.5527506734754658,0.011700147536311047
-0.5529506641071504,0.01559996485416163
-0.5529506655381066,0.015599996534394313
-0.5529506669006956,0.015600038656624446
-0.5530506629827755,0.01949988585773913
-0.5530506710941342,0.019500114061932985
-0.5531506624162907,0.021699923149379356
-0.5531506704269783,0.021700076797105675
-0.5532506586206214,0.023399876089034388
-0.5532506588380312,0.023399881923700454
-0.5532506526067292,0.023400119263465847
-0.5532506523921018,0.02340012165663816
-0.5531506940071501,0.0242997471212028
-0.5531506489847265,0.02430025387163226
-0.5529506686808666,0.027299958429530844


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001000600.csv <==
X,Y
-0.545067264869127,0.042999853445968926
-0.5450672353301874,0.043000144002432204
-0.5426672648691065,0.05470000000020094
-0.5418672767334473,0.05859994216154067
-0.5418672535995995,0.05860005795766689
-0.5411673006108738,0.062199816185398826
-0.5411672585695025,0.06220000018629711
-0.5411672062165772,0.062200175957811965
-0.5410675273042741,0.062499212694721445
-0.5410671182568487,0.06250081683992628
-0.5403672732455544,0.06639995333142239
-0.5403672644582643,0.06640000006833609
-0.5395673263835328,0.07029970011722403
-0.5395672931908001,0.07029982165033018
-0.5395672374492028,0.07030007326120727
-0.5395672102266025,0.07030016392773575
-0.5382672813184746,0.07419995065211957
-0.5382672613919617,0.07420000867570353
-0.5382672500458743,0.07420004002296157
-0.5372672845844872,0.07689994676870639
-0.5372672649376609,0.07689999824813791
-0.537267242399354,0.0769000539276553
-0.5367673259177602,0.07809985348348043
-0.5367672078895164,0.07810014814717363
-0.5352673113444251,0.08199987916441076
-0.5352672211272771,0.08200012185247038
-0.5338672680212034,0.08589999121939007
-0.5338672617312172,0.08590000878632092
-0.5333672816801313,0.08729995292936134
-0.5333672671292524,0.08729999257967681
-0.5333672434310122,0.08730005359547971
-0.5323673584373422,0.08979976607965473
-0.5323671816404791,0.08980023779630693
-0.5309672803355803,0.09379995581030394
-0.5309672624836927,0.09380000551335504
-0.5309672502152272,0.09380003810032544
-0.5294680309947293,0.09769800807361982
-0.5294676979419183,0.09769900881113382
-0.5294674580234877,0.09770003586463463
-0.5294673132595805,0.09770108058620428
-0.529467264869127,0.0977021341791574
-0.529467264869127,0.09779986413167259
-0.5294672647432053,0.09779986945720254
-0.529467253606762,0.09779998809289875
-0.5294672499117713,0.09780000751454532
-0.5294672171659218,0.09780012040888
-0.5294672148188008,0.09780012679434993
-0.5279672826818559,0.10159995487461061
-0.5279672659316926,0.1015999962814326
-0.5279672439481077,0.10160004799548834
-0.5262673571360322,0.10549978832907286
-0.5262671811777558,0.10550021520657053
-0.5255672792673554,0.10729996297617207
-0.5255672507270248,0.10730003712320245
-0.5247672780310979,0.10939996545001056
-0.5247672642363974,0.10940000097245842
-0.524767251267341,0.1094000331545507
-0.5231672940025631,0.11329992898744663
-0.5231672366865487,0.11330007139605519
-0.5216680676650131,0.1170979662506124
-0.5216677187792087,0.11709898826786645
-0.521667467351601,0.11710003851770821
-0.5216673156017081,0.11710110772888571
-0.5216672648691271,0.11710218646276266
-0.5216672648691271,0.11719986761229823
-0.5216672648187822,0.1171998697974967
-0.5216672529877644,0.11719999842156432
-0.5216672296075058,0.11720012473972674
-0.5216672287917908,0.11720012791069424
-0.5205672648690896,0.12110000000027146
-0.5194672735600135,0.12499996918699495
-0.5194672657367678,0.12499999634399121
-0.5194672543502223,0.1250000341865905
-0.5182673553459033,0.12889970595062764
-0.5182671902519328,0.1289002984689
-0.5177672859096546,0.13089991583801294
-0.5177672639933099,0.13089999819920373
-0.5177672382949277,0.13090008415178564
-0.5171672801705345,0.13279995154569707
-0.5171672674693331,0.132799990561454
-0.517167244398245,0.1328000570262026
-0.5157672880380569,0.1366999354581554
-0.515767261036867,0.13670000794405032
-0.5157672421775942,0.1367000553108085
-0.5141673315046593,0.14059983757608718
-0.5141672032251919,0.14060016438400838
-0.5138672862566876,0.14139994296668656
-0.5138672600296689,0.1414000107126077
-0.5138672458540231,0.1414000453439104
-0.5125672821219348,0.14449995885889044
-0.5125672479360599,0.14450004127454846
-0.5109674123079422,0.1483996406180851
-0.510967142030214,0.14840036851690133
-0.5098672648690757,0.15170000000031622
-0.5096673071275745,0.1522998732248201
-0.5096672255694761,0.15230012772401616
-0.5084673158005949,0.15619983447287994
-0.5084672189477363,0.15620016698701064
-0.507367276483816,0.16019995776490253
-0.5073672642706555,0.1602000008880803
-0.5073672522870581,0.16020004089187423
-0.5061672996289006,0.1640998870308861
-0.5061672623459657,0.1640999998891587
-0.5061672212453155,0.16410010905972128
-0.5059673528474392,0.16459978005441217
-0.50596718602763,0.16460022338441294
-0.5047672773108212,0.16799996474870493
-0.503367292050996,0.17189992427924228
-0.5033672602256403,0.17190000917902212
-0.5033672377156012,0.1719000647509168
-0.5020676035690639,0.1749991923311209
-0.5020672964858465,0.17500001051389855
-0.5020670524533919,0.17500084966306356
-0.5018673071562939,0.17579983085145542
-0.5018672604888624,0.17579999605268726
-0.5018672014013488,0.17580016501640933
-0.5003674553497054,0.1796995047506822
-0.5003671208275273,0.17970051069308302
-0.4992673021679811,0.18359986775874668
-0.49926723074208057,0.18360013309560744
-0.4982673030250051,0.18749985119220164
-0.49826719628151944,0.1875001371754514
-0.4981678457014857,0.18769883833551881
-0.4981673335521166,0.18770002515948467
-0.4981669579001883,0.18770126198353476
-0.49726728091160166,0.1913999340477242
-0.4972672496066291,0.19140006613760494
-0.4963673029163839,0.1952998351286679
-0.49636726015228405,0.1952999983514354
-0.49636720761538106,0.19530015949275242
-0.4949672977633483,0.1991999083662721
-0.4949672633375521,0.19919999938762656
-0.4949672258442376,0.1992000891999566
-0.4942672701281826,0.20079998797951076
-0.4942672596373634,0.2008000120332644
-0.49326731255786344,0.20309989031611417
-0.49326721947299046,0.20310011065327996
-0.49166728222760514,0.20699995768890692
-0.49166726483614653,0.206999999138171
-0.49166724584253996,0.20700004244413908
-0.49036736106215834,0.2098997854157596
-0.49036717753324927,0.20990021833988723
-0.4899673903125399,0.2108996863916606
-0.48996715805779717,0.21090032043415202
-0.48866736191075444,0.2147997088752803
-0.4886671834997973,0.21480029588860705
-0.487567274840575,0.21879996374032465
-0.4864672648689001,0.22270000000094323
-0.4853672648690896,0.22660000000027145
-0.4842672735600139,0.2304999691869943
-0.4842672657367661,0.2304999963439977
-0.48426725435022694,0.23050003418657622
-0.4830672859069991,0.23439993162706624
-0.4830672446838503,0.2344000686300848
-0.4825672969770288,0.23609989083327818
-0.4825672349287426,0.23610010978154397
-0.48196727719526206,0.23829995480430574
-0.4819672642228646,0.23830000088664702
-0.4819672513954585,0.23830004378957328
-0.48076746945751225,0.2421993350878986
-0.4807671419681853,0.24220068473390738
-0.4800674194506976,0.24609913875991032
-0.4800672979550963,0.2461000033737789
-0.4800672424405239,0.24610087471553457
-0.4799672648691267,0.25000000000002565
-0.47986726486912673,0.25390000000002566
-0.47976726766919875,0.25779989079721755
-0.4797672676274317,0.25779989173217877
-0.4797672458251407,0.2578001058339597
-0.4797672454343286,0.2578001082796806
-0.479067285904283,0.26169988280422024
-0.47906726253761633,0.261699999082213
-0.4790672340891772,0.2617001154249431
-0.478667273097911,0.2631999691421914
-0.47866726542641436,0.26319999728127874
-0.4786672551516336,0.2632000333172634
-0.47796727916539045,0.2655999509843829
-0.47796725100881465,0.26560004914124613
-0.4768672735600151,0.26949996918698976
-0.47686726573676613,0.2694999963439973
-0.47686725435022537,0.2695000341865809
-0.47566727543176246,0.2733999656715855
-0.4756672538781498,0.2734000341943083
-0.4747672812796906,0.27619994894507033
-0.4747672648002463,0.27619999861856076
-0.4747672461029676,0.2762000516071148
-0.47436727296799,0.2772999777283032
-0.47436725686205383,0.27730002230559236
-0.4729672803494179,0.2811999568765069
-0.4729672497330155,0.28120004324620307
-0.47156726486907097,0.28520000000033036
-0.47086728035690406,0.2871999557493788
-0.4708672486613452,0.28720004399272936
-0.47016729396798534,0.2890999210175632
-0.4701672631981238,0.28910000090886784
-0.4701672318207563,0.2891000758170591
-0.4684673028785751,0.2929999128020631
-0.4684672635374917,0.29299999912586594
-0.46846722106766364,0.29300008468307276
-0.46696730103586237,0.2958999300778885
-0.4669672296633195,0.29590007041185135
-0.4664672848481154,0.29689996004225955
-0.46646726351639256,0.2969000018892696
-0.46646724477905877,0.296900037310379
-0.46436727162988234,0.30079998744456393
-0.4630672825661563,0.303199967328815
-0.4630672473833848,0.3032000327860168
-0.46226747834296295,0.3046995997368078
-0.46226708360425045,0.3047004158431609
-0.46056763322468885,0.3085991549492139
-0.46056729977297745,0.30860001199610476
-0.4605670359056309,0.30860089295776133
-0.4595672785714593,0.3124999465610307
-0.4591672730973958,0.31399996914408107
-0.45916726542641434,0.31399999728127875
-0.4591672551516336,0.3140000333172634
-0.45846727916539043,0.3163999509843829
-0.45846725100881464,0.31640004914124614
-0.45736729217546984,0.3202999031867414
-0.4573672629656132,0.32030000021588534
-0.4573672311484837,0.320300093936252
-0.45596730143784564,0.3241998981301723
-0.45596721367514226,0.32420009507479536
-0.45526730457408776,0.3254999262624681
-0.4552672630064008,0.32550000083552383
-0.45526722184340745,0.3255000699170775
-0.45366732152944617,0.3280999079272645
-0.45366720995044485,0.32810009312325583
-0.4513688583294336,0.3319972980458402
-0.4513682934414627,0.33199838426216166
-0.45136784729590995,0.33199952440182956
-0.4513675249548143,0.33200070552863675
-0.4513673300755094,0.3320019142413293
-0.4513672648691271,0.33200313682565946
-0.4513672648691271,0.33209986979010886
-0.4513672648614211,0.3320998701301804
-0.4513672534719541,0.3320999955947479
-0.45136725336592354,0.3320999961726491
-0.4513671962163456,0.3321001134266137
-0.44958010710991475,0.335052695428543
-0.44957960723827056,0.3350536130319889
-0.44916728676840223,0.3358999550490869
-0.44916726472887303,0.3358999993059612
-0.44916724114971773,0.33590004464854906
-0.4474672859191723,0.3390999603766347
-0.4474672639922894,0.3391000008842674
-0.4474672432021241,0.33910003791752086
-0.44706728242321925,0.3397999692806043
-0.4470672727618119,0.3397999859489994
-0.4446672988731477,0.3437999433268966
-0.4446672666102048,0.3437999957230908
-0.44466722568555683,0.3438000587756583
-0.44346748446073364,0.34559967061289304
-0.44346706846014117,0.345600343715991
-0.44226728934799375,0.34769995716224894
-0.4422672618542957,0.3477000043314916
-0.44226724176898546,0.3477000375380132
-0.4398673332466001,0.3515998888868894
-0.4398672640479287,0.3515999958183329
-0.4398671847904785,0.35160010677186493
-0.4395674791432312,0.35199971430152793
-0.43956706874444745,0.35200029845089864
-0.4372673383181317,0.3554998882300748
-0.4372672628028687,0.355499997516216
-0.4372671808221326,0.3555001050590939
-0.43566740746652793,0.3574998217535998
-0.43566712946082914,0.35750018376873305
-0.4342672900640273,0.3593999658072498
-0.43426726223333806,0.3594000029987502
-0.4342672411718114,0.3594000303329084
-0.43176741686637216,0.3625998054438706
-0.4317671213660057,0.3626002009046904
-0.4312673087620288,0.36329993855025816
-0.43126726203010557,0.3633000021900758
-0.4312672200306765,0.3633000564100126
-0.42816736538022443,0.367199873550904
-0.42816716795071463,0.3672001292248834
-0.42786741118889227,0.3675998049073132
-0.42786712695546913,0.3676002011243945
-0.4254678332774973,0.3710991710714367
-0.4254673030661358,0.3711000215599136
-0.42546684895862846,0.3711009150033136
-0.42396751450844444,0.3743994507937184
-0.42396707409490864,0.3744005723228176
-0.42376730545617164,0.37499987823902864
-0.42376726217881977,0.3749999990117932
-0.4237672135995257,0.37500011761870583
-0.42206726486904383,0.3789000000003996
-0.42036729487986013,0.38279993115205624
-0.4203672643460537,0.3827999987737158
-0.42036723088314254,0.38280006797220517
-0.42006728810154165,0.38339995353540707
-0.4200672638532617,0.3834000009554563
-0.4200672406234762,0.38340004445061504
-0.4182673477522403,0.3866998480478808
-0.4182673476214961,0.38669984827130066
-0.4182671482528056,0.3867001277224637
-0.41826714824459804,0.38670012773201495
-0.4161672903983971,0.3889999720397588
-0.41616723897312735,0.3890000276227952
-0.4146672952597195,0.39059996758376353
-0.4146672347295513,0.3906000326515981
-0.4122672648688619,0.3932000000006783
-0.4110672815508872,0.3944999819284843
-0.40836730034605223,0.39739996189554594
-0.4083672634659869,0.39740000079484045
-0.40836722914706824,0.39740003572247307
-0.4073674646043462,0.3983998002651951
-0.40736707518566934,0.3984002093062701
-0.40446731188563584,0.4015999481201002
-0.40446726505173497,0.40159999855031814
-0.404467214528354,0.40160005034118734
-0.4037673879843055,0.4022998768852358
-0.40376714553893245,0.40230012678872834
-0.4005673833849905,0.4056998740772917
-0.4005672625301999,0.4056999949820198
-0.4005671306892166,0.40570011181706045
-0.3999678578526272,0.4061995058475517
-0.3999667432824294,0.4062005690040592
-0.3966673071098425,0.4097999539196085
-0.3966672642636225,0.40979999965218455
-0.3966672207840714,0.4098000440854699
-0.39626726486883423,0.4102000000007071
-0.3923672943143139,0.41409997055522746
-0.3923672349997354,0.41410002901640325
-0.3888673423759125,0.41749992470811687
-0.38886726552608275,0.4174999966038519
-0.38886717973543145,0.4175000709452148
-0.38826733234592686,0.41799994376980193
-0.38826726310626003,0.4179999996988439
-0.3882671950719987,0.41800005132192386
-0.3848673899830862,0.4204999080049478
-0.3848671422855123,0.4205000953433007
-0.38306731007999884,0.42189996483647774
-0.3809672940259779,0.4234999777857419
-0.380967235429464,0.4235000218428339
-0.37786728878257797,0.42579998225826554
-0.37786724104712444,0.42580001786700206
-0.3770672905731533,0.42639998072248037
-0.3770672834972022,0.4263999859678881
-0.3731676014550138,0.4291997583491073
-0.3731669465553295,0.4292002652619664
-0.372567295756779,0.4296999742607585
-0.372567263464816,0.4297000007901311
-0.372567234533535,0.4297000239012548
-0.3692672975055838,0.4322999742869133
-0.3692672318635117,0.4323000252400825
-0.3675679728350643,0.4335994586147775
-0.3675672878828753,0.43360002570518547
-0.3675666488210947,0.433600644050617
-0.3653673047062403,0.4358999583525103
-0.365367225451122,0.43590004204626764
-0.3638672881411877,0.4374999751768641
-0.36386724130420184,0.43750002454719944
-0.3614673309968966,0.43999993111730906
-0.36146719989437176,0.4400000699732061
-0.3601673003660293,0.4413999617729596
-0.3601672286835639,0.4414000375777189
-0.35756728586214787,0.44409997819995856
-0.3575672770470394,0.4440999872581484
-0.35636726486692305,0.4453000000026182
-0.3536673047829063,0.447999960086635
-0.35366726590246444,0.4479999982107203
-0.3536672219322557,0.448000039634473
-0.35236736468142194,0.4491999078660118
-0.35236725241240235,0.44920000668860466
-0.3523671681713013,0.44920007438343534
-0.3497672936700027,0.4511999778459727
-0.34976726318719853,0.4512000009889879
-0.3497672370957629,0.4512000202964278
-0.34716737909573264,0.4530999165272192
-0.34716715273092535,0.4531000862606477
-0.34586728799807803,0.4540999822089917
-0.3458672697049717,0.45409999613334084
-0.3419672648683107,0.4570000000011097
-0.3380673231953356,0.4598999566297321
-0.33806726618820604,0.4598999979103906
-0.3380672024920202,0.4599000415852731
-0.3365676554537534,0.46089973961078434
-0.33656689681816626,0.4609002913741611
-0.3341673202120632,0.462799956187326
-0.3341672649402219,0.4627999988504523
-0.33416720682054935,0.46280004146378445
-0.3313680389510681,0.4647994470848425
-0.33136729026981054,0.464800029985682
-0.33136659221752374,0.4648006726520176
-0.33026732927379354,0.46589993559574777
-0.3302672660142717,0.465899996881271
-0.33026719422009293,0.4659000620859674
-0.32696754309215664,0.46879975550142655
-0.3269670029641149,0.4688002619054264
-0.3263673221888655,0.4693999426806758
-0.3263672654451209,0.4693999978458408
-0.32636720295488336,0.46940005522126005
-0.3226675097524921,0.4726997815909604
-0.32266703284420006,0.4727002320253412
-0.3224673179684008,0.4728999469011405
-0.322467264846201,0.4728999986529285
-0.3224672083743574,0.4729000508457381
-0.3184710697885018,0.47649657557300806
-0.31847030877295085,0.4764973274677942
-0.31846962096083065,0.4764981468608169
-0.3184690123106777,0.47649902665365024
-0.3184684880952462,0.4764999592246232
-0.31846805285582963,0.4765009364948461
-0.31846771036292,0.47650194999819834
-0.3184674635835432,0.4765029909546708
-0.31846731465555644,0.47650405034642696
-0.3184672648691271,0.476505118995925
-0.3184672648691271,0.4765998654047272
-0.318467252776109,0.4765999948924475
-0.3184671665700417,0.47660008813614285
-0.31846716468512853,0.4766000899091629
-0.31456749589804034,0.48009979266680614
-0.31456704536726937,0.48010021950227194
-0.3141673690524161,0.4804998958171252
-0.3141671419476387,0.4805000807775176
-0.3106672966749464,0.4827999790995725
-0.3106672332015203,0.4828000211122731
-0.30826732364377757,0.4843999608174349
-0.30826726059123655,0.4844000017420659
-0.3082672081945311,0.4844000340053238
-0.30676741085178766,0.4852999124109698
-0.3067671215436779,0.4853000918758347
-0.3028672925464807,0.48779998225865345
-0.3028672369896686,0.4878000174252158
-0.30206733488582854,0.4882999562401159
-0.30206719548740324,0.4883000447629474
-0.2989672988500094,0.490299978077395
-0.29896723104244954,0.4903000221628463
-0.29606731202616315,0.4921999691045512
-0.2960672654070467,0.4921999989986325
-0.2960672156776243,0.49220002951546793
-0.29506741085178767,0.4927999124109698
-0.2950671215436779,0.49280009187583473
-0.29116735177686365,0.49529994429045926
-0.29116717897513084,0.49530005726319937
-0.2899678276913865,0.4960996247856956
-0.2899667499420013,0.49610043864208747
-0.2872672896972238,0.4983999788506016
-0.28536728509475207,0.4999999829683599
-0.2853672447207287,0.500000017126601
-0.28336727466486394,0.5016999916740862
-0.2807672648686989,0.503900000000826
-0.2794672941150236,0.504999975253936
-0.2794672352951814,0.5050000243554861
-0.27606769318602914,0.5077996472689056
-0.27606687251985057,0.5078003923496908
-0.2755673493244725,0.5082999155450687
-0.2755672632155252,0.5082999981473585
-0.27556717366194183,0.5083000771757744
-0.271667629834695,0.5115996911834448
-0.27166692680947546,0.5116003380600659
-0.27156735499559753,0.5116999098739438
-0.27156725573352214,0.5116999932454142
-0.2715671571467413,0.5117000623633193
-0.27156715704955564,0.5117000624224337
-0.2677673108579991,0.5138999733754401
-0.26476762729503717,0.5155997946259003
-0.26476691825890925,0.5156002310740138
-0.2638673888751681,0.5161999173298412
-0.2638672649115288,0.5161999954068934
-0.26386713080128005,0.5162000703862242
-0.25986767149009105,0.5182997865245983
-0.259866876575483,0.518300245238642
-0.2579673283233725,0.5194999599241856
-0.2579672019427137,0.5195000409027114
-0.2559673629067083,0.520799936276115
-0.2559672662241995,0.5207999963577803
-0.25596715925302277,0.5208000568708074
-0.2520675921562273,0.5228998237690818
-0.2520669496517769,0.5229001970113981
-0.25126733488583125,0.5233999562401142
-0.25126719548740595,0.5234000447629457
-0.24816731065262873,0.525399970462802
-0.24816726273219986,0.5254000007396844
-0.24816721991549434,0.5254000266917886
-0.244967293775269,0.5272999828375475
-0.24496726038658123,0.5273000023988248
-0.24426733321700267,0.5276999609446513
-0.24426719705989514,0.527700039990631
-0.24036730589245084,0.5299999758073289
-0.24036726554088148,0.5299999991558878
-0.24036722217811435,0.5300000232866006
-0.23816764322940046,0.5311997936222628
-0.23816690302559934,0.5312002341345915
-0.2364673603340675,0.5322999382291119
-0.2364672667131155,0.5322999962124543
-0.2364671616556129,0.5323000555771049
-0.23256774117606033,0.5343997435276333
-0.2325668147553709,0.5344003000763726
-0.23136729309526635,0.535199981183109
-0.23136727068698104,0.5351999959316499
-0.2313672301561852,0.5352000218568488
-0.22866734574632896,0.5368999490778694
-0.22866726765707862,0.5368999964503798
-0.22866717702220507,0.5369000473027862
-0.2247687501891415,0.5389992002128974
-0.22476779423762402,0.5389997765148484
-0.2247668986949687,0.5390004428260332
-0.2247660720071645,0.5390011928623769
-0.22466736834523035,0.539099896524311
-0.22466714316837572,0.5391000800337556
-0.22466714227985093,0.5391000806513787
-0.2208672941436666,0.5415999807409737
-0.22086723571167916,0.5416000194388338
-0.21876744579671692,0.542999879382142
-0.21876716090529885,0.5430000535450634
-0.2187671274177694,0.5430000763624538
-0.21696741376521508,0.5439999172805396
-0.2169672607333141,0.5439999964576562
-0.2169671093117219,0.5440000638190933
-0.213067369036667,0.5455999572652696
-0.21306716155753766,0.5456000447690119
-0.2100677830632831,0.5468997754498557
-0.21006677118332032,0.5469002742704812
-0.20916738571356464,0.5473999328647898
-0.20916726293750917,0.5473999972592857
-0.2091671386163967,0.5474000550338964
-0.2052672648685267,0.5491000000009167
-0.20136737731430523,0.5507999509860901
-0.20136715349443687,0.550800051404343
-0.19746733134556524,0.5525999693192069
-0.19746726697362538,0.5525999980403266
-0.19746719437397892,0.5526000281987363
-0.19346751101237827,0.5541999015433766
-0.1934670235257705,0.5542001097021697
-0.1923673069472986,0.5546999808742022
-0.19236722294498398,0.5547000194654189
-0.18956738185737834,0.5559999456846646
-0.1895672644333757,0.5559999970320888
-0.18956714278738032,0.5560000438249204
-0.18566739840481208,0.5573999520648167
-0.18566713255607523,0.5574000512186409
-0.18256743252089233,0.5585999351032277
-0.1825672611049771,0.5585999953644305
-0.18256709258277834,0.5586000430723679
-0.18176729845486486,0.5587999916043463
-0.18176723133306305,0.5588000085997668
-0.17786736537247053,0.5597999742306878
-0.17786726780587006,0.5597999973790034
-0.17786715936999595,0.559800018936578
-0.17396731197480766,0.5604999915459709
-0.17396726459932457,0.5604999996426248
-0.17006726486714166,0.5611000000011634
-0.16616771065722954,0.5616999314180728
-0.1661668258244035,0.5617001033054329
-0.1627673166172283,0.5624999878247683
-0.16276725549619606,0.5625000016107745
-0.16276722205477306,0.5625000085636905
-0.16226729262872555,0.5625999944489001
-0.16226723713559488,0.5626000056897453
-0.15836733446862758,0.5633999857239951
-0.15836719493630594,0.5634000125528814
-0.15446731197480768,0.5640999915459709
-0.15446726459932458,0.5640999996426248
-0.15056726486714167,0.5647000000011634
-0.14666729540572382,0.56529999530292
-0.1466672751778716,0.5652999983036665
-0.14666722386123432,0.5653000052583022
-0.14276726486825428,0.5658000000009918
-0.1388676634047536,0.5662999489065689
-0.13886687087254426,0.5663000788001363
-0.13836733975088594,0.566399985024468
-0.13836727132915416,0.566399997765731
-0.13836718259158265,0.5664000117548023
-0.1348673253835282,0.5668999913559528
-0.13486725665179713,0.5669000004298771
-0.1348672122229127,0.5669000054005143
-0.13096726486822913,0.5673000000009948
-0.12706729477003328,0.5676999969341431
-0.12706727776307325,0.5676999985886065
-0.12706722196637615,0.5677000033011377
-0.12316726486820379,0.568000000000997
-0.1192672648682038,0.5683000000009971
-0.11536731036033217,0.5685999965016026
-0.11536727469189242,0.568599998960644
-0.11146726486660315,0.5688000000010793
-0.10756726486817829,0.5690000000009986
-0.10366741143163476,0.569199992484924
-0.10366711854443575,0.5692000112566716
-0.09976734169098916,0.569499994091552
-0.09976725767326362,0.5694999994224841
-0.09976719499813755,0.5695000017925385
-0.09586741196116366,0.569599996229384
-0.09586711791991799,0.5696000075368068
-0.09196729985110616,0.5697999982070023
-0.09196726836548763,0.5697999996292932
-0.0919672263427864,0.5698000009888295
-0.08806741196116366,0.5698999962293839
-0.08806711791991799,0.5699000075368068
-0.08416729985110616,0.5700999982070024
-0.08416726836548763,0.5700999996292933
-0.0841672263427864,0.5701000009888296
-0.0802673785554043,0.5701999970859419
-0.08026715126086321,0.5702000051649676
-0.07806734141241066,0.5702999965217154
-0.07806718837714495,0.5703000045004712
-0.07636731796271141,0.570399996877791
-0.07636725366088122,0.5704000000634154
-0.07636722289617696,0.5704000010772041
-0.07246726854859711,0.5704999999066293
-0.06846726854848358,0.5705999999089915
-0.06066730118340306,0.5707999990698394
-0.06066726587423473,0.5707999997518982
-0.060667227531711054,0.570800000001
-0.056767412202899804,0.570800000001
-0.05676711758178629,0.5708000037775731
-0.04896730118340306,0.5709999990698393
-0.04896726587423473,0.5709999997518982
-0.04896722753171105,0.5710000000009999
-0.0372674122028998,0.5710000000009999
-0.03726711758178629,0.5710000037775731
-0.03336730118340306,0.5710999990698394
-0.033367265874234726,0.5710999997518983
-0.03336722753171105,0.571100000001
-0.013867303160727804,0.571100000001
-0.013867260109063886,0.5710999997141412
-0.013867231348380839,0.5710999991630067
-0.009867408475801169,0.5710000035911921
-0.009867121215555974,0.5710000000009999
0.005732697795458999,0.5710000000009999
0.005732736137971869,0.5709999997518983
0.005732771447151262,0.5709999990698392
0.009632587845532099,0.5709000037775731
0.009632882466645608,0.5709000000009999
0.021332697795459,0.5709000000009999
0.02133273613797187,0.5708999997518983
0.021332771447151257,0.5708999990698392
0.0252325878455321,0.5708000037775731
0.02523288246664561,0.570800000001
0.036932697795459,0.570800000001
0.03693273613797188,0.5707999997518983
0.03693277144715124,0.5707999990698392
0.0408325878455321,0.5707000037775731
0.04083288246664561,0.570700000001
0.048632697795459,0.570700000001
0.04863273613797188,0.5706999997518983
0.048632771447151245,0.5706999990698393
0.052532587845532094,0.5706000037775731
0.05253288246664561,0.570600000001
0.056532697795459,0.570600000001
0.05653273613797188,0.5705999997518983
0.05653277144715124,0.5705999990698393
0.0604325878455321,0.5705000037775732
0.06043288246664561,0.570500000001
0.064332697795459,0.570500000001
0.06433273613797186,0.5704999997518984
0.06433277144715127,0.5704999990698393
0.06823258548941906,0.5704000038379864
0.06823273061579205,0.5703999851094939
0.06823286387549199,0.5703999227411178
0.4351145843570633,0.3502313451306464
0.4351155773329439,0.35023081359428093
0.43511661756400466,0.3502303817941564
0.43511769506200804,0.35023005387639217
0.43511879948088145,0.3502298329896354
0.43511992021605983,0.3502297212548277
0.43512104650630984,0.3502297197448402
0.4351221675370587,0.35022982847417167
0.4351232725442349,0.35023004639880945
0.4351243509176246,0.350230371426254
0.4351253923027498,0.3502308004356109
0.4351263867002918,0.35023132930755746
0.43512732456210373,0.35023195296389636
0.4351281968828916,0.3502326654163161
0.4351289952866825,0.3502334598238903
0.43512971210725004,0.35023432855876424
0.4351303404617254,0.35023526327939664
0.43513087431668573,0.3502362550106549
0.43513130854608706,0.35023729422999383
0.43513163898048424,0.35023837095889027
0.4351318624470656,0.35023947485865675
0.4351319768001181,0.35024059532971247
0.43513198094163047,0.3502417216133602
0.43513187483183624,0.35024284289509056
0.43513165948959526,0.35024394840842227
0.43513133698261125,0.3502450275382813
0.4351309104075772,0.350246069922926
0.4351303838604415,0.35024706555344043
0.4351297623970789,0.3502480048698388
0.43512905198474405,0.3502488788528603
0.4351282594447745,0.35024967911057125
0.4351273923870924,0.3502503979589442
0.4351264591371347,0.3502510284956392
0.07213285852471757,0.5703999251633551
0.07213285350100014,0.570399928385395
0.07213277565973605,0.5703999868911116
0.07213287560308203,0.5703999891367775
0.07213287795039056,0.5703999890149631
0.0734325154753776,0.5703000168976564
0.07343295527463035,0.5702999915339716
0.07603269839372966,0.5702000014140063
0.07603277184900815,0.5701999981180713
0.07993273513192412,0.5700000000009986
0.08383266185319059,0.5698000037588824
0.08383280829085003,0.5697999943733894
0.08773258880818156,0.5695000112566716
0.08773288169538057,0.569499992484924
0.09553273513192412,0.5691000000009987
0.09943273513192412,0.5689000000009986
0.1111326673404484,0.5683000034774847
0.11113280282239078,0.568299994924214
0.11513270998388621,0.5680000018871018
0.11513271320442504,0.5680000014798088
0.12293262311366444,0.5674000086177853
0.12293274150737776,0.5673999971786472
0.1229328395940443,0.5673999839299084
0.12683264505079883,0.5668000138596385
0.12683272754124755,0.5667999998262698
0.12683283135550633,0.5667999786179948
0.1286327026530509,0.5664000072185404
0.12863274794002988,0.5663999968792818
0.13073242114786854,0.5659000747591242
0.13073305281710784,0.5658999429805892
0.13463273513204957,0.5652000000009844
0.13853273513204956,0.5645000000009843
0.14243273513204957,0.5638000000009843
0.14633268786419354,0.5631000084849586
0.14633272741172632,0.5631000010450509
0.14923260801359473,0.5625000263013303
0.14923273840365106,0.562499987325026
0.1492328447648641,0.5624999451466335
0.14923284618658636,0.5624999444737613
0.15023246477870544,0.5620001351777018
0.15023301221694874,0.5619998792204168
0.1541323851008644,0.5603001525787099
0.15413309451820983,0.5602998709905825
0.15803261127715806,0.5589000444617294
0.15803285997269342,0.5588999583874472
0.1589325857502226,0.5586000497949375
0.15893258784973618,0.5586000490305819
0.15893286722072972,0.5585999206040413
0.15893287111556803,0.5585999184109491
0.1619325060463457,0.5568001374524825
0.16193297035719262,0.5567998733413482
0.16583018366822402,0.5547013738661775
0.16583120836214524,0.554700885755751
0.165832276201269,0.554700501088328
0.1658333767728943,0.5547002236148733
0.1658344993451393,0.5547000560410826
0.16583563297158999,0.554700000001
0.16593257998148034,0.554700000001
0.16593273182607188,0.5546999839835068
0.1659328668878418,0.554699923721384
0.16973268914229508,0.5525000266267006
0.16973278136668635,0.5524999738014218
0.17273258757279844,0.5508000836179582
0.17273282461578038,0.550799936506707
0.17273285874243924,0.5507999175941575
0.1736323792190823,0.5502002372763956
0.1736331076974151,0.5501997898359705
0.17753239712956123,0.5480001906691189
0.17753308522579783,0.5479998325648836
0.17983244732277487,0.5469001376489381
0.1798330301339993,0.5468998785296177
0.18153261059953474,0.5462000512791031
0.18153286083225875,0.5461999516547692
0.18543273513223188,0.5447000000009333
0.18933249144269115,0.5432000937276799
0.18933298282628613,0.5431999174362497
0.189932602706976,0.5430000441426864
0.18993273271694866,0.5429999864532032
0.1899328469026637,0.5429999220723318
0.18993284770591762,0.542999921540521
0.19323246615245643,0.5407001874717212
0.19323301436149928,0.5406998281675579
0.195832735132397,0.5391000000008517
0.19713264305913872,0.5383000566613183
0.19713282825513007,0.5382999450823169
0.20103266732364092,0.5360000399906311
0.2010328034825027,0.535999960943649
0.20243271136093952,0.5352000135845422
0.20243279931277602,0.5351999589254093
0.20493264965503366,0.5336000547063644
0.20493282156240974,0.5335999468131515
0.20883269013838524,0.5312000276894743
0.20883277960977967,0.5311999714897091
0.21273270618370177,0.5287000185577078
0.21273273495995418,0.5286999998675291
0.21483234805536172,0.5273002580522094
0.21483314179878324,0.5272997740750828
0.2166326554200083,0.5263000442855132
0.21663273569644526,0.5262999980056838
0.21663281063198175,0.5262999516036821
0.22053248883814267,0.5238001578817841
0.22053298913950778,0.5237998548539318
0.2212325813738648,0.5234000878628706
0.22123289152465508,0.5233999169174668
0.22443269145581157,0.52170002320404
0.2244327297754634,0.5217000024219355
0.2244327830047014,0.5216999722853075
0.2282300634034853,0.5195015467912746
0.22823113723050248,0.5195009981911184
0.2282322626230254,0.5195005651111447
0.22823342719463025,0.519500252317968
0.2282346181276759,0.5195000632542883
0.22823582231437892,0.5195000000009999
0.22833260396663027,0.5195000000009999
0.22833273230688775,0.5194999883094351
0.2283327339146691,0.5194999878612666
0.22833285236149087,0.5194999428892471
0.23223255319014208,0.5176000886393914
0.23223283966040975,0.5175999350627153
0.2322328698888882,0.5175999207323276
0.2356319846393934,0.5156004414673245
0.2356327496378001,0.5156000295665427
0.23563354356429408,0.5155996766281085
0.23613265075248416,0.5154000337528325
0.23613273537968596,0.5153999983396058
0.23613281641615125,0.5153999613910748
0.2401326105617922,0.5135000591718953
0.24013273103275,0.5134999983636391
0.24013285582525093,0.5134999275851394
0.2431325709109189,0.5117000985337387
0.2431329025452808,0.5116999069936952
0.24403267771492565,0.511200031899448
0.24403273764715824,0.5111999977016213
0.2440327882343153,0.5111999673227481
0.2479326494747928,0.5088000527132235
0.24793273756494708,0.5087999963551169
0.2479328136851878,0.5087999438917182
0.2493322213154878,0.5078003670129325
0.2493332860601639,0.5077996914813032
0.25183264571209474,0.5064000500762219
0.25183273396859795,0.5063999985641018
0.2518328209589351,0.5063999435360245
0.2556298597237663,0.5039018917170567
0.25563081922096903,0.5039013251234719
0.25563182907373944,0.5039008541027138
0.25563287979091354,0.5039004830817004
0.25563396149726075,0.5039002155474956
0.2556350640262969,0.5039000540145363
0.25563617701583424,0.503900000001
0.2557325808857139,0.503900000001
0.2557327307766402,0.5038999839556633
0.2557327315005481,0.5038999837160945
0.2557328678271564,0.503899921744968
0.2596326676873778,0.5016000397761196
0.2596327329412766,0.5016000000850258
0.25963280186371784,0.5015999555133053
0.26203250755691454,0.5000001517178407
0.2620329696667571,0.49999985928023577
0.2635327010990009,0.49910002042088936
0.2635327300886635,0.4991000027536757
0.2635327733763139,0.4990999754855205
0.26743267977633184,0.496600035485509
0.26743279089083805,0.49659996515182603
0.26823233464183166,0.496100250307455
0.26823315480792825,0.496099783394129
0.27133272177223566,0.494500006896422
0.271332748510408,0.4944999931403366
0.27523264867130237,0.492500044339878
0.27523273702093626,0.49249999712912945
0.27523281584039627,0.49249995157605214
0.2757324713208721,0.4922001582877667
0.27573300703362646,0.49219985605314437
0.2791325646580268,0.49040009025199116
0.27913290853893413,0.4903999155207492
0.2830325611539594,0.488500084759583
0.2830327319422544,0.4884999943180585
0.28303289610656535,0.4884998926847402
0.28333213972504073,0.48830039693909
0.28333337517602947,0.4882996799790398
0.28693268214121415,0.4865000264964474
0.28693278839372965,0.4864999740530283
0.29083270850178716,0.48460001297474387
0.2908327616276878,0.4845999867532106
0.2912327059273972,0.4844000146033559
0.2912327641694377,0.4843999850675197
0.2947327292068402,0.48260000304828415
0.2947327410613498,0.48259999696036643
0.29863195581917096,0.48060039964866336
0.29863274803977174,0.4806000307182096
0.29863356600077584,0.4805997230447532
0.2989326131309948,0.48050004066801344
0.2989326156609027,0.4805000397613282
0.2989327273293691,0.4804999911265813
0.2989327304667712,0.480499989413436
0.2989328349737438,0.48049991957311033
0.3025326347711275,0.47760008084744016
0.3025328372813506,0.4775999214247404
0.30383269880378433,0.4766000279459452
0.3038327437038253,0.4765999928339525
0.3038327620054209,0.4765999781043248
0.30653272092867145,0.4744000115742688
0.3065327493731318,0.47439998847264847
0.3086327033798203,0.4727000257053292
0.30863276651655414,0.4726999738474007
0.31043272011565803,0.47120001251481414
0.31043275019184263,0.47119998753787484
0.3133326904323286,0.46880003699402434
0.3133327323482999,0.46880000158588725
0.31333278059697456,0.46879995908275385
0.3143325837942632,0.46790013620519405
0.31433289119978763,0.4678998692417003
0.31803170073465653,0.4648008666584318
0.3180327784317371,0.4648000660148706
0.3180339421366907,0.46479939649870916
0.3182326212084472,0.46470005696283084
0.31823283751327924,0.4646999238714825
0.32213269627650754,0.4618000288936973
0.32213269714196235,0.46180002817582005
0.3233325958447779,0.4609001044665712
0.3233328775220084,0.46089989980075696
0.326032687889818,0.4590000332456318
0.3260327294648553,0.4590000033598093
0.32603278611701736,0.4589999607819198
0.3286325066364003,0.45700017576700985
0.32863297215238885,0.45699983591008986
0.32993269588233826,0.45610002717397097
0.3299327334571162,0.45610000069626744
0.3299327748584065,0.4560999704610032
0.3338326152703852,0.453200089129019
0.33383272039318873,0.45319999255761273
0.33383273513287287,0.45319985045946476
0.33383273513287287,0.4531058974291331
0.33383278675638217,0.4531048092856476
0.3338329411631922,0.4531037309166159
0.33383319696631464,0.4531026720086906
0.33383355186794983,0.45310164207371156
0.3338340026801271,0.45310065036326364
0.3338345453533411,0.45309970578557257
0.33383517501292764,0.4530988168254853
0.33383588600285086,0.4530979914682531
0.33383667193651,0.4530972371278027
0.333837525754108,0.4530965605801392
0.3377326841173384,0.45030003662705065
0.33773273567409035,0.45029999875137
0.33773278358374,0.4502999619319476
0.33913257770246075,0.4492001236958099
0.3391327311145498,0.44919999426778306
0.33913287329940056,0.449199856307214
0.34163269455569084,0.44660004220067206
0.3416327748413937,0.44659995698282673
0.3422564232865205,0.44592433783393937
0.34225707296581226,0.4459236881546476
0.34293271172698864,0.44530002160586946
0.34293271927400126,0.44530001456152624
0.3455326362713804,0.44280009505952694
0.3455327308837233,0.4427999996380078
0.3455328261159246,0.4427998938534763
0.34673244785709684,0.4414003351554421
0.3467330472671415,0.44139968786614564
0.3494326910478249,0.4387000440854622
0.34943273452735457,0.4386999996521989
0.3494327773735932,0.4386999539196032
0.3505327139346064,0.4375000231257706
0.350532732529139,0.4375000026171975
0.3505327582177505,0.43749997361765847
0.3533327158249633,0.4343000220665582
0.3533327542141385,0.4342999777388935
0.353931932295644,0.4336009366438036
0.3539327803820801,0.43360004806422253
0.3539337184507658,0.43359925506269925
0.3572327060181285,0.4311000220571215
0.3572327639641318,0.4310999775761766
0.3590326899202434,0.42970003516586763
0.35903278069293887,0.4296999652880641
0.36113271063339863,0.42810001866676134
0.3611327197020439,0.4281000116801875
0.36403270089396716,0.42580002715547083
0.36403276895464304,0.42579997232811645
0.3651325289623543,0.42490016868544356
0.3651329488959192,0.42489984104849376
0.36903256669920204,0.4220001252460527
0.3690327302590501,0.4219999940857796
0.36903288342511326,0.42199985170817383
0.369132191697143,0.4219005434361441
0.36913334607935333,0.421899533751865
0.3729326856560112,0.41900003775915245
0.3729327357299014,0.41899999867957227
0.3729327819535702,0.4189999609832206
0.3741326762072328,0.41800004910516847
0.3741327370078472,0.41799999704744045
0.3741327889502469,0.417999950169535
0.37683269939318825,0.4155000330927375
0.37683270151289605,0.41550003091067567
0.3783326962174842,0.41410003632145187
0.3783327401649994,0.4140999945354401
0.37833276752887235,0.41409996760441475
0.38463270296174434,0.40780003217154276
0.3846327337030264,0.4078000009396389
0.3846327673910232,0.4077999655917018
0.38613252471507026,0.40620022444605164
0.3861329572554496,0.4061997871329574
0.3885327139635249,0.40390002028771854
0.3885327332402392,0.40390000162460254
0.3885327576247651,0.403899977508522
0.3901324519597918,0.4023002831734953
0.3901330373269854,0.4022997372229665
0.3924327204484192,0.4003000127695458
0.3924327498597788,0.40029998728176625
0.39463271203300865,0.39840001995034047
0.39463275801885395,0.3983999798069386
0.39633267327947114,0.39690005457698224
0.3963327977625213,0.3968999463179042
0.3991326352193328,0.39450008564063727
0.39913283698021806,0.39449991667082784
0.40023268421032737,0.39360004166437473
0.40023278508747806,0.393599957182227
0.4037326502194508,0.3906000727833932
0.4037327359401677,0.3905999963654243
0.40373281204720146,0.39059992308608565
0.40413239707322085,0.3902003380600662
0.4041331000984404,0.3901996911834451
0.4080326439257046,0.38690007717576
0.4080327334792395,0.38689999814738746
0.408032819588234,0.3868999155450531
0.4082325868400717,0.3867001482932154
0.4082327292176053,0.3866999951272318
0.40823286037794737,0.38669983156729987
0.4111326596692398,0.38280010148590654
0.4111327333088172,0.3827999977627192
0.4111328009790444,0.3827998930002542
0.41193273513272455,0.3815000000005241
0.4135327129209355,0.3789000360946813
0.415832014115621,0.37510119124617347
0.41583280127235867,0.3751000518462485
0.4158337197477674,0.3750990153855197
0.4159326149506719,0.3750001201826152
0.4159328242600842,0.3749998551685646
0.4183322304275665,0.3711008201464059
0.41833276754775134,0.3711000238961772
0.41833336927172976,0.3710992752702536
0.4197326551083872,0.36950009145693075
0.4197328170726489,0.36949991025682355
0.4218325590859355,0.3672001928137003
0.42183291975285975,0.3671998153804274
0.42363273513258,0.3654000000007071
0.4257327085928586,0.3633000265404285
0.42573273314604726,0.3633000016644214
0.42573276271853666,0.36329997088219784
0.4275326283286182,0.36140011273822287
0.4275328449434241,0.361399890189863
0.4334326435538891,0.355500091579398
0.43343273194167936,0.3554999991154973
0.4334328190035431,0.35549989935555787
0.4354326983458412,0.3531000441448002
0.4354327710293917,0.3530999551297023
0.4366327140048437,0.35160002641038735
0.4366327349363532,0.35159999992800567
0.4393327113087136,0.34810003088350744
0.43933275853539977,0.3480999687969642
0.43963271585435326,0.3477000257050262
0.439632721100142,0.34770001862856115
0.4410326244351111,0.34575015418649
0.4410328508624802,0.34574984955185073
0.4425327163947904,0.3438000243598474
0.44253275400053466,0.3437999757419209
0.4432327272393672,0.3429000101491361
0.44563250928322634,0.339800291722802
0.44563297922516043,0.3397997233624523
0.4471326973987854,0.3381000427656773
0.44713273929756964,0.33809999431969445
0.4471327667982491,0.3380999612982305
0.4489326880757586,0.3359000575146077
0.4489327829292397,0.3358999430999276
0.4510326982921047,0.3334000438584217
0.451032772408433,0.33339995651221654
0.4522327085808921,0.3320000309776809
0.4522327289785623,0.33200000683563285
0.4549327023483057,0.3287000400703835
0.4549327682773728,0.3286999602269622
0.4554327071195344,0.32810003361636825
0.4586326454049931,0.32420010935619653
0.458632731148376,0.32419999944811007
0.4586328146681404,0.32419988069740163
0.4588326701700219,0.32390009744457937
0.45883273403048774,0.3238999972906448
0.4588327911626992,0.32389989914657175
0.460832668362431,0.32030012018705456
0.46083273172387146,0.32029999941912124
0.46083279046672293,0.3202998730578467
0.4625326143522901,0.316400277085075
0.46253287030957513,0.3163997296468317
0.462732697107328,0.31600007605132596
0.4627327345195793,0.3159999983746809
0.4627327681473406,0.31599992296644736
0.46423271750286677,0.31250004113688623
0.4642327521199076,0.3124999585943
0.4658323003058034,0.308601059891179
0.4658327854187522,0.3086000267359103
0.4658333706078199,0.30859904678788236
0.4666326547791945,0.30740012053082033
0.4666328184982942,0.3073998815336652
0.4685325315546505,0.3047002892956852
0.46853295611553825,0.30469972377201915
0.47053261346851777,0.30220015208079476
0.4705328618792259,0.30219985212962486
0.4717327085808921,0.3008000309776809
0.471732728978563,0.30080000683563207
0.4744323721168831,0.2975004436865667
0.47443314049599483,0.29749959463729225
0.47503266360752483,0.29690007152576225
0.47503273401943313,0.2968999985906385
0.475032801277735,0.2968999238335627
0.47833247009240915,0.2931003051984834
0.478333020957729,0.29309971417555813
0.4784326039566214,0.2930001311766657
0.47843272946151055,0.2929999972967593
0.4784328492840032,0.29299985160387076
0.48143264324138396,0.28910011945927583
0.48143273331936176,0.28909999577796813
0.4814328128379081,0.28909987372960083
0.48223257277834986,0.2878002638263829
0.4822329114619913,0.2877997453026968
0.48403271659944186,0.28520002677082384
0.48403273153027043,0.28520000494083325
0.484032756349172,0.28519996767070027
0.4861327169586184,0.28200002769440086
0.48613273637555393,0.28199999773160817
0.48613275132085565,0.28199997409951433
0.4866326455666691,0.2812001433062129
0.48663282887309217,0.2811998593899739
0.4892327174883853,0.2773000264670341
0.48923273479378904,0.2773000001950263
0.4901326890351444,0.27590007170785413
0.49013273174593025,0.2759000030510027
0.49013277891481416,0.275899921818223
0.49153270930861304,0.2734000461150107
0.49153273491042526,0.27339999939475274
0.49153275905477867,0.27339995335252515
0.4935325127521411,0.2695004336426684
0.4935329934215525,0.26949958673839947
0.4940326724920392,0.2687001002256207
0.49403273320776875,0.26869999848350334
0.49403278917195703,0.2686998952995173
0.4956327208841362,0.2656000276071702
0.4956327212960587,0.2656000266966376
0.49763268963936114,0.261700088712583
0.49763273411140424,0.26169999815701
0.4976327739192781,0.26169990949859306
0.4979326770810667,0.2610001354544198
0.49793273218207407,0.2609999971985472
0.49793277861034463,0.26099986087224303
0.49893270267262263,0.2578001038729533
0.49893275160072725,0.25779989295902317
0.4995327351328613,0.25390000000015206
0.5001327351328613,0.25000000000015205
0.5007325870067707,0.24610096281974086
0.5007327751859662,0.24610000968311677
0.5007330431852357,0.24609907584307408
0.5018327351328216,0.2428000000003162
0.5020323853887284,0.2422010492325959
0.502032783657136,0.24220002153505976
0.502033278528048,0.24219903670881587
0.5042327081016693,0.23830004791921455
0.5042327374891429,0.23829999463765672
0.504232757726496,0.23829995631923856
0.5057327170495476,0.23540003496133885
0.5057327527354119,0.2353999647951581
0.5062326067061462,0.23440025685368945
0.5062328762257714,0.23439974988103351
0.5084327150012404,0.23050003568815647
0.5084327547533426,0.23049996402939385
0.5096326460236945,0.228300163367082
0.5096328294835406,0.22829983960413733
0.5106326770552171,0.22660009873228726
0.5106327951663939,0.22659990244581138
0.5130327024546248,0.2227000531024362
0.5130327328334864,0.2227000025152989
0.5130327670313208,0.22269994258305295
0.5135325746878978,0.22180028880121438
0.5135329119011752,0.2217997208924442
0.5154327048358476,0.21880004783769838
0.5154327644811241,0.21879995157566495
0.5174327127902407,0.2155000368656226
0.5174327411570844,0.21549998925834202
0.5174327504104811,0.2154999732644512
0.5178325387238868,0.21480034371599113
0.5178329547244792,0.2147996706128932
0.5204325581656868,0.21090026545108184
0.52043292655177,0.21089974477513723
0.5213327069903184,0.20970003752373942
0.521332738833637,0.20969999433611558
0.5213327582362305,0.20969996716922953
0.523232703851872,0.20700004445226522
0.5252327123704714,0.2041000330057937
0.525232758125586,0.2040999671535824
0.5259327050817953,0.20310004293042613
0.5286326544806779,0.1992001164979133
0.5286327324310269,0.1991999977513025
0.5286328037093538,0.19919987656259353
0.5291327115473333,0.19830004245423058
0.5291327590760608,0.1982999577475792
0.5308326189236691,0.19530020507532916
0.530832719627346,0.19530000852100068
0.5308327764582319,0.19529988478735155
0.5308327769757829,0.19529988343778196
0.532232715889844,0.19140005360575496
0.5330326897554335,0.18910013046030744
0.5330327836331725,0.18909987066604927
0.53363271548021,0.18750005240728265
0.533632736521451,0.18749999459079436
0.5336327510730537,0.18749995217961987
0.5349326935193202,0.18360012484082056
0.5349327795936023,0.1835998761452852
0.5363327077089133,0.17970007639549065
0.536332763632892,0.179699924000131
0.5369326314770623,0.1781002764156763
0.5369328528414027,0.1780997292705893
0.5379327116401894,0.1758000540333801
0.5379327323976953,0.1758000049201838
0.5379327582901727,0.17579993979120628
0.5394327239003862,0.1719000292046511
0.5408325276699529,0.1682005482950426
0.5408329973038876,0.16819947565820664
0.540932673754206,0.16800012275756987
0.5409327309681345,0.1680000011542118
0.5409327853842127,0.16799986934670214
0.5424326629050672,0.16410018779248076
0.5424327280681184,0.16409999888572194
0.5424327806007356,0.16409980297270937
0.5433327116390123,0.16020010180684338
0.5433327604735189,0.1601998986375392
0.54433272764312,0.1562000299591346
0.5443327316869951,0.15620001340611836
0.5443327448340571,0.15619995634478143
0.5447326607692353,0.15440033463647915
0.5447328293070509,0.15439967039051725
0.5453327149151491,0.15230007076217375
0.5453327340096913,0.1523000005392713
0.5453327518615299,0.15229992750926769
0.5462327246261328,0.14840004552932143
0.5462327346542143,0.148400000402848
0.5470327351330775,0.1444999999991037
0.5478327291570789,0.14060002913209715
0.5478327412592915,0.1405999708996159
0.5486320312301267,0.1368033435381485
0.5486323110759362,0.13680227286661664
0.5486326925891761,0.13680123406978661
0.5486331722332976,0.13680023677708986
0.5486337455620989,0.13679929023322301
0.5486344072609408,0.1367984032124517
0.5486351511960124,0.13679758393727473
0.5487326314735882,0.1367001036596989
0.5487326338059807,0.13670010120518075
0.5487327219395962,0.13669999310730638
0.5487327222918855,0.1366999922256635
0.5487327599312303,0.13669986091940972
0.5487327612068644,0.1366998547307082
0.5494327218265852,0.13280007413512127
0.5494327352564462,0.13279999322758188
0.5494327438571184,0.13279993195094983
0.5499327351328648,0.12890000000012716
0.5504327261723483,0.12500006989215648
0.5504327337135402,0.12500000474803924
0.5504327409106151,0.12499992488939154
0.5510327292234249,0.11720007682286207
0.551032734554357,0.11719999280513653
0.5510327369244113,0.11719993013001045
0.5511327351328726,0.11330000000002563
0.5512327342017124,0.10940003631527602
0.5512327348837712,0.1094000010061076
0.551232735132873,0.10939996266358397
0.551232735132873,0.1055000373364139
0.5512327348837713,0.10549999899390104
0.5512327342017123,0.10549996368472163
0.5511327398249698,0.10160018299176173
0.5511327292609544,0.10159999942253141
0.5511327074655596,0.10159982016238682
0.5505327460331824,0.09770007085193497
0.5505327224685748,0.09769992944167805
0.5498327395498764,0.09380002460893058
0.5498327308229402,0.09379997537172599
0.5491327393819476,0.08980002428033956
0.5491327189722718,0.08979992889324266
0.5486327973052377,0.08760027355829297
0.5486326863800571,0.08759972373395628
0.5483327475238314,0.08590007021534375
0.5483327356026649,0.08590000723771038
0.5483327174841581,0.08589992352212177
0.5456327425738066,0.07420003224393147
0.5447330445479192,0.07040130641896734
0.5447328127486937,0.07039999093365548
0.5447327351328729,0.07039865743889695
0.5447327351328729,0.07030016337017057
0.5447327350414367,0.07030016015429981
0.5447326993455754,0.07029984581188176
0.5447326979754412,0.07029983898434834
0.5438327667655465,0.06640013707480491
0.5438327068645086,0.06639986219162285
0.5430327351328526,0.06249999999979906
0.5414327447290178,0.05470004678110475
0.5414327347365155,0.05470000004401533
0.5414327239980431,0.05469995360475764
0.5408327679288941,0.05220013664997014
0.5408327056875957,0.052199862588600265
0.5405327445889049,0.0508000441280434
0.5405327249849284,0.05079995602545977
0.5396327667655465,0.04690013707480485
0.5396327068645086,0.04689986219162279
0.5388327351328525,0.04299999999979905
0.5380327925075182,0.039100279701294545
0.5380326917166666,0.03909971779458243
0.5374327456454695,0.03520006833180121
0.5374327229794148,0.03519993194054567
0.5369327468118774,0.032400065402336836
0.5369327242106697,0.03239993446669819
0.5367327469424107,0.031200070857143786
0.5367327242098784,0.031199929000459512
0.5361327351328613,0.027299999999847946
0.5355327792226311,0.023400286583352296
0.5355327055490685,0.02339971155785652
0.5351327500476355,0.019500145418883646
0.5351327239212346,0.019499854248661786
0.5348327384398951,0.015600042991249383
0.5348327337038276,0.015599986926321087
0.5348327320751729,0.015599970187373764
0.5344327500476355,0.011700145418883657
0.5344327239212345,0.011699854248661799
0.5341327689886166,0.007800440124628318
0.534132735132873,0.007799558575070136
0.534132735132873,3.7335940143392294e-08
0.5341327348837838,-1.0051503600698094e-09
0.5341327342017002,-3.6315750112277234e-08
0.5340327389094461,-0.003899852713659196
0.534032735132873,-0.0039001473347727057
0.534032735132873,-0.007799266208027861
0.5340328284450191,-0.007800727834675796
0.5345327303223506,-0.011699962477861736
0.534532735241394,-0.011700002957121562
0.5345327386915163,-0.011700034696722277
0.5349327202955043,-0.015599855335605317
0.5349327536255059,-0.015600144242473213
0.5354327303194916,-0.019499962455561272
0.5354327352465124,-0.01950000300179168
0.535432738689222,-0.019500034674352414
0.5358326909065656,-0.023399568793453573
0.5358328117111678,-0.023400426650411282
0.5365327266120599,-0.027299952526809508
0.5365327362101963,-0.027300008709752115
0.5365327409159264,-0.027300039035537065
0.5369327199133471,-0.029999897268126855
0.5369327522061829,-0.03000010243977638
0.5371327274827745,-0.031199954099325976
0.5371327431543456,-0.03120004583689905
0.5378327297777497,-0.035199969399209025
0.5378327307622995,-0.035199975210021134
0.5384326703061579,-0.03909957862627624
0.5384328309978037,-0.039100415414586025
0.5393327351328474,-0.042999999999775135
0.5402327246269556,-0.046899954474243694
0.5408327023309895,-0.049599852391414734
0.5408327718068201,-0.04960014669566577
0.5411327224627699,-0.05079994931946468
0.5411327468795214,-0.05080005090202914
0.5420327026646496,-0.05469985930425155
0.5420327322550266,-0.054700004032562415
0.5420327530540296,-0.054700139784958385
0.5425327167594165,-0.05859985668697558
0.5425327571029775,-0.05860014280560346
0.5431327303665962,-0.062499969019124565
0.5431327335630927,-0.06249999057810561
0.5431327403331427,-0.06250004056204038
0.5436327351328648,-0.06639999999987284
0.5441327108287544,-0.07029981042781078
0.544132765726247,-0.07030018865905925
0.5447324543504241,-0.07399826850815172
0.5447326975661817,-0.07399940268340428
0.5447330538571505,-0.07400050656933761
0.5447335195946519,-0.07400156892332199
0.5448326041027961,-0.0741997379396103
0.5448327092865157,-0.07419997864417244
0.5448327140340926,-0.07419998820298554
0.5448327202698251,-0.07420000476179674
0.5448327581049669,-0.07420014931853457
0.5460327303665958,-0.08199996901912199
0.5460327335630928,-0.0819999905781067
0.5460327403331428,-0.08200004056204041
0.5465327261929025,-0.08589993026816704
0.5465327336801598,-0.08589999493045197
0.5465327409230123,-0.0859000752717727
0.5468327250401135,-0.08979986879408867
0.5468327482269055,-0.08980013094027692
0.5472327285860651,-0.09379993453187203
0.5472327401790825,-0.09380006560068452
0.547832729223425,-0.10159992317713792
0.547832734554357,-0.10160000719486346
0.5478327369244114,-0.10160006986998954
0.5479327322868834,-0.10549988900639842
0.5479327329951202,-0.10550000113236213
0.5479327295059009,-0.10550010972598
0.5477327426686798,-0.1093998530517909
0.5477327313612569,-0.10940014709303657
0.5476327369244112,-0.11329993013002052
0.547632734554358,-0.1132999928051148
0.5476327292234244,-0.11330007682287006
0.5473327576774567,-0.11719970692045027
0.5473327275982862,-0.11720029384889495
0.5471327351328726,-0.12500000000002565
0.5470327351328725,-0.12890000000002563
0.546932738910717,-0.13279985266409045
0.5469327022392473,-0.13280014253915823
0.546032773928219,-0.13669983188694784
0.5460327299185693,-0.1366999994680848
0.5460326768610124,-0.13670016136840452
0.544732783520508,-0.14029986600364724
0.5447326900812033,-0.1403001351551713
0.5446327773913203,-0.14059987322482012
0.5446326958332219,-0.14060012772401617
0.5434327455238873,-0.14449996622935385
0.5434327337701989,-0.14450000360965598
0.5434327251778758,-0.14450002986515378
0.5421327698705862,-0.14839989578702265
0.5421327320850824,-0.14840000231216988
0.5421326939024993,-0.1484000983187845
0.5408328202851677,-0.1514997969447289
0.5408326578198254,-0.15150020616830812
0.5405327522976247,-0.15229995422751022
0.5405327311563782,-0.15230000917785216
0.5405327203721849,-0.15230003597937414
0.5389327523570647,-0.1561999580162296
0.5389327369736916,-0.1561999946859276
0.5389327142083948,-0.15620004649905475
0.5371327602866706,-0.16019994410288677
0.5371327322859903,-0.16020000459416903
0.5371327101222312,-0.16020005002151955
0.5369328861867254,-0.16059969789253087
0.5369326020798838,-0.16060031045717968
0.5354328080178115,-0.16409982993534866
0.5354327288234484,-0.16409999943539702
0.5354326423358106,-0.1641001573518134
0.5331328502488802,-0.16799980480356486
0.5331327313819061,-0.16799998774741673
0.5331327279106025,-0.1679999926423411
0.5331326488840888,-0.1680000862491984
0.5330337197477677,-0.16809901538551958
0.5330328012721094,-0.1681000518465667
0.5330320141152024,-0.16810119124686546
0.5307327703444054,-0.1718999418247038
0.5307327289809709,-0.17190000837378497
0.5307327031627402,-0.17190004795550173
0.5291328868497143,-0.17429977242504086
0.5291325944121092,-0.17430023453488339
0.5282327834558779,-0.17579991946193557
0.5282327334700992,-0.1757999997670675
0.5282326820720851,-0.1758000766436728
0.5255332000938587,-0.1796993283899996
0.5255323698247761,-0.1797007306164296
0.5252327588284432,-0.18029995260909543
0.5252327331566995,-0.18030000279056657
0.5252327113831514,-0.180300043541411
0.5234328052989212,-0.18359987136249972
0.5234326682687187,-0.1836001303853423
0.5214327618917783,-0.187499947820376
0.5214327089075625,-0.1875000524508568
0.5213327630682129,-0.1876999441295562
0.5213327078062362,-0.18770005617165042
0.5195327487959391,-0.19139997191503869
0.5195327341351375,-0.19140000163939946
0.5195327217533413,-0.19140002609032816
0.5175328038799012,-0.1952998659435364
0.5175327213305427,-0.19529999254410452
0.5175326297527136,-0.19530010538057352
0.5174335649414937,-0.19539917019179337
0.5174327814572116,-0.19540003774212694
0.5174320901428934,-0.19540098038506837
0.5149327786236253,-0.19919993389435584
0.5149327310901907,-0.19920000402289967
0.5149326915220692,-0.19920005918641925
0.5135327687736931,-0.20109995434492972
0.5120327858374336,-0.20309993239425256
0.5120326854262063,-0.20310006834699182
0.5096328058949765,-0.2063999027024327
0.5096326513815596,-0.2064001005019382
0.5091329388337775,-0.2069997555592766
0.5091325452670183,-0.20700025533716998
0.5062333393392469,-0.21089918744693173
0.5062327730481299,-0.21090002332585597
0.5062322822952603,-0.21090090567546144
0.5057327937282994,-0.21189988280938304
0.5057327334054993,-0.21189999687765715
0.5057326650420472,-0.21190011292439329
0.5039330750705447,-0.21479945232292486
0.50393245856298,-0.2148005822526315
0.5020328245915794,-0.21879981166610654
0.5020327278210187,-0.21879999767014977
0.5020326203536573,-0.21880017216912617
0.5018332776662867,-0.21909918620018193
0.5018327715240763,-0.21910002002852427
0.5018323379024301,-0.2191008937687085
0.5002327572223335,-0.22269995029892586
0.5002327313992693,-0.22270000695008002
0.5002327147616736,-0.22270004181479752
0.49833274810661676,-0.22659997336991428
0.49833272188508243,-0.226600026495817
0.49793276850976037,-0.2273999332464612
0.4979327026254579,-0.22740006718222025
0.4964327628751737,-0.23049994266614102
0.49643273315846254,-0.23050000238347074
0.4964327063677312,-0.23050005342122956
0.4943328176790179,-0.2343998467002685
0.49433265726770703,-0.2344001557305678
0.49403275882844805,-0.23499995260908585
0.4940327331566983,-0.2350000027905686
0.4940327113831489,-0.23500004354141565
0.49223280529892033,-0.23829987136250141
0.4922326682687178,-0.23830013038534398
0.49023313478053615,-0.2421992206872982
0.4902327658500824,-0.242200012907899
0.490232458176626,-0.2422008308689031
0.4901327788132886,-0.24249986895891518
0.49013273236620747,-0.2424999978859672
0.490132678638482,-0.24250012711259183
0.48853296048490963,-0.24609949295812958
0.4885325596690217,-0.2461005263917158
0.48723273513282156,-0.25000000000031625
0.48613273513282157,-0.25330000000031627
0.4859327351328216,-0.25390000000031626
0.4846327856464926,-0.25779984845930315
0.48463273049636024,-0.2577999997579933
0.4846326688144855,-0.2578001436900588
0.4828327823943831,-0.26169989760028084
0.4828326729212245,-0.2617000933177755
0.48223280983797007,-0.26259988794265704
0.48223266307359874,-0.26260011377809134
0.48033275349042875,-0.26559997101467553
0.480332716948377,-0.26560002909548025
0.47833285531898123,-0.2687998077025135
0.47833262262481185,-0.26880019688937246
0.47793277159643366,-0.26949993618903434
0.47793273395197405,-0.26950000015383524
0.4779326958709362,-0.2695000612489143
0.4754329304092469,-0.27339969536914954
0.4754325594043384,-0.2734003163116212
0.47443275194517615,-0.2751999697381133
0.47443271795695086,-0.27520003005812915
0.47323275092935296,-0.2772999723564255
0.47323271948952034,-0.27730002773166035
0.47103276671665245,-0.28119994401083515
0.47103273487647457,-0.2811999990080497
0.4710327006795957,-0.2812000551255303
0.47053294924238687,-0.2819996574250644
0.47053254560281366,-0.28200035676271357
0.46883276062916557,-0.2851999520072277
0.4688327328131362,-0.28520000319264405
0.4688327098662713,-0.28520004364258045
0.46663428192314754,-0.2889973282716123
0.46663373332299124,-0.2889984020986294
0.46663330024301763,-0.2889995274911524
0.46663298744984094,-0.2890006920627572
0.4666327983861613,-0.2890018829958029
0.46663273513287284,-0.2890030871825059
0.46663273513287284,-0.2890998468661667
0.46663271924284055,-0.28909999566785083
0.4666327190287358,-0.2890999963142685
0.46663265784683944,-0.2891001309873342
0.4666326572634576,-0.28910013203971624
0.4643327901536901,-0.2929999067041046
0.46433273277186926,-0.2929999999422358
0.46433267397951844,-0.2930000879082606
0.4627328966439457,-0.29529976782814643
0.4627325852358288,-0.29530023983555737
0.4617327525570887,-0.2968999721215415
0.46173271739052635,-0.2969000276783536
0.4592328161531797,-0.30079987360861443
0.45923273228951833,-0.30079999720696843
0.4592326409640563,-0.30080011771137155
0.4588330960140385,-0.3012995488988938
0.4588324213007479,-0.3013004850135793
0.45663308096475597,-0.30469946553283966
0.45663245043800893,-0.3047005693899641
0.45493278501483125,-0.3080999002363194
0.454932732088413,-0.30810000114455555
0.4549326790160923,-0.3081000935282445
0.45463359690623983,-0.308598563711332
0.45463307311991336,-0.3085995405674932
0.4546326458625312,-0.30860056333394015
0.45463231910745167,-0.30860162249926887
0.45363274369166945,-0.31249996662081964
0.45363273487712896,-0.3125000001603603
0.4536327258385345,-0.3125000329527928
0.4525327351328354,-0.31640000000027146
0.4514327909965602,-0.32029980193797425
0.4514327282849364,-0.32029999723120445
0.45143265144043937,-0.32030018830818763
0.4510327568783834,-0.3211999510728136
0.4510327138439659,-0.32120004912845423
0.449732781163024,-0.3241998937767817
0.449732672823558,-0.32420009718071285
0.4497326725146788,-0.3242000976846758
0.4472330654176624,-0.3280994847560214
0.4472324614303523,-0.32810054740527733
0.44713281907452246,-0.328299832116937
0.4471327297511587,-0.3282999970679333
0.4471326301507303,-0.3283001553738772
0.4446328235696258,-0.33199986911391194
0.44463265032609195,-0.33200013326808986
0.44323277141748757,-0.334199942981611
0.44323273587718237,-0.33419999740687245
0.44323269467595583,-0.3342000573142832
0.4420328234956145,-0.33589987481976674
0.44203265013815174,-0.3359001274923845
0.4394331320709629,-0.3397994045931678
0.4394324151109127,-0.33980064004415655
0.4393328232080172,-0.33999982384994754
0.4393327284102689,-0.3399999982401325
0.43933262499185655,-0.34000016097564084
0.4367327539065288,-0.34379997256188904
0.4367327387302675,-0.3437999944695506
0.43673271180638096,-0.34380003229854295
0.43543286126889874,-0.3455998253504415
0.43543261562986685,-0.34560017925481196
0.43403279239507225,-0.34769991410700374
0.43403267942233215,-0.34770008690873655
0.4315327756983562,-0.3515999367181391
0.4315327348144072,-0.35159999869764635
0.4315326907696595,-0.35160006179194053
0.42873283815023766,-0.3554998565118494
0.42873273059960737,-0.35549999699253426
0.4287326156832573,-0.35550012940414116
0.4275328176559152,-0.3567999106004285
0.42753265452021855,-0.35680009112772726
0.42523279409981046,-0.3593999333421016
0.42523273259075384,-0.359400000741554
0.4252326738154374,-0.3594000613178497
0.4236330183053682,-0.36099971682791887
0.4236324723548394,-0.3610003021951125
0.42163277898925766,-0.3632999495655315
0.42163272978191624,-0.3633000048423719
0.4216326940459638,-0.3633000432497772
0.41973285334679256,-0.3652998755646943
0.41973262068662465,-0.3653001279108948
0.4180328410682382,-0.3671998816020327
0.4180326325099318,-0.36720012128202406
0.415832908010162,-0.36979979569084287
0.4158325719519953,-0.3698002121354811
0.41483323385520343,-0.3710993516613104
0.41483233324882596,-0.371100712431073
0.4126327906600537,-0.37499990156571483
0.41263268155173943,-0.37500009950807145
0.4119327550627782,-0.37629996298757085
0.4119327349722381,-0.37629999965352195
0.4119327140132138,-0.3763000366076769
0.41043276291093345,-0.3788999518516295
0.4104327078215513,-0.3789000484157873
0.40823278726466095,-0.38279990758482013
0.40823273426157625,-0.38279999761913996
0.40823267540301245,-0.38280008959509354
0.4080327659328764,-0.38309995380029754
0.40803273280973124,-0.38310000245976555
0.40803270458132784,-0.3831000423024626
0.40543282014506477,-0.3866998822911346
0.4054326285590598,-0.3867000983762653
0.4041327656714864,-0.38789997181094843
0.4041327348278568,-0.3878999998716163
0.4041327038984382,-0.38790002720464023
0.4010327450494588,-0.3905999913634287
0.40103272523537675,-0.3906000086607629
0.40023276008441605,-0.3912999781678535
0.3965330497066925,-0.39449972793661325
0.39653244104400664,-0.39450029408928045
0.3963328039650984,-0.3946999311681887
0.3963327353193029,-0.3946999975270827
0.3963326603815803,-0.3947000651682484
0.3924328141721079,-0.39809993109445513
0.3924327350939812,-0.3980999975344737
0.3924326500281853,-0.39810006382901575
0.39203325287997454,-0.39839961169017374
0.3920322642480618,-0.39840044397753904
0.38853278286714144,-0.40169995499383554
0.3885327382367061,-0.4016999961217597
0.3885326815982497,-0.40170004588727987
0.38783332740750714,-0.40229949233648776
0.38783221688084474,-0.40230058303391186
0.38463279116906884,-0.4058999369596597
0.3846327343303754,-0.40589999904381735
0.38463267538779394,-0.40590005974549315
0.3843329488658794,-0.4061997862674077
0.3843325329283054,-0.4062002246721254
0.38073275867321116,-0.41019997384445234
0.38073273842102046,-0.4101999960716551
0.3807327073907821,-0.4102000292420622
0.37703276355247367,-0.4140999700446035
0.377032730077453,-0.4141000048251523
0.3770327108725071,-0.41410002426078
0.37683276222269463,-0.41429997291059245
0.3768327076836921,-0.41430002672725597
0.37303279003093526,-0.41799994654704553
0.37303268095174846,-0.4180000541815386
0.37293282835962216,-0.418099906773665
0.3729326266743369,-0.4181000750872027
0.36903302073385125,-0.4207998022767697
0.36903246199243,-0.42080021461083406
0.3676327835071145,-0.42189996199215335
0.36763273274856706,-0.4219000010023736
0.36763268724132303,-0.42190003448242813
0.3651329078098624,-0.42369987567307976
0.36513256717496956,-0.4237001306344139
0.3624327593907284,-0.4257999811332682
0.3611327764880124,-0.4267999681888466
0.36113269406657333,-0.4268000321875864
0.3574328491911611,-0.4296999106034501
0.35743284756711147,-0.4296999118115147
0.3574326078161175,-0.4297000635681501
0.35743260498255147,-0.4297000650757788
0.3572338886679776,-0.4297994232330657
0.3572327743820669,-0.42980006051585107
0.3572317381059097,-0.4298008180738787
0.3533328306666927,-0.43299992161374906
0.3533326413057808,-0.43300008042368177
0.3526333869710421,-0.4335994412820292
0.35263275772262326,-0.43360002269115366
0.3526321735287844,-0.4336006493550997
0.3494336776706762,-0.4372989101910374
0.3494330833200319,-0.43729965809781135
0.34943255312992144,-0.43730045277741825
0.34943209076284704,-0.43730128874028784
0.349332795620664,-0.4374998790246539
0.3493327953508937,-0.43749987953387254
0.34933272462070086,-0.4374999929431897
0.3493326438502474,-0.4375000988677203
0.3493326434275832,-0.43750009934778816
0.3457327747663396,-0.44139995706413543
0.34573273334260685,-0.4414000010343232
0.3457326952185008,-0.4414000399147863
0.34553290676345977,-0.4415998283698273
0.34553257090027917,-0.44160017872409457
0.3421327756446686,-0.4452999559140237
0.3421327357750591,-0.4452999984044087
0.342132691666194,-0.44530004346709307
0.34163273513257997,-0.4458000000007071
0.33823285987833257,-0.44919987525495453
0.33823258371873705,-0.4492000908490477
0.33773288111553346,-0.4494999124109698
0.3377325918074237,-0.44950009187583473
0.3338330386325228,-0.4519998054494892
0.33383244442089566,-0.45200021318929007
0.33233278616448,-0.4530999625773282
0.3323327363692157,-0.4530999982573859
0.332332680802632,-0.4531000362206958
0.3299327817028118,-0.45469996895390924
0.3299326879661658,-0.4547000301348329
0.32633282946714665,-0.4569999397314285
0.32633264198944223,-0.4570000620961557
0.32603278067778757,-0.45719996963725873
0.326032730638133,-0.45720000231291313
0.32603269279909347,-0.45720002605211535
0.3221327481150852,-0.4595999920115051
0.32213272217095534,-0.45960000802460127
0.32003289979825333,-0.4608998980648453
0.3200325739941383,-0.46090010742635823
0.3182327780783316,-0.4620999713702294
0.3182326916791967,-0.46210002785546744
0.3143328220406094,-0.46459994429045925
0.3143326492388766,-0.46460005726319936
0.314033246005471,-0.46479965941880313
0.3140322634500367,-0.46480039306949855
0.3104327351325131,-0.4678000000007682
0.30923278294664974,-0.46879996015565434
0.3092326877526988,-0.4688000403613508
0.3065327599609696,-0.4710999788506016
0.3046327777108561,-0.472699964145316
0.30463269186727515,-0.4727000350250086
0.30253310456349386,-0.4743997009375934
0.3025323916548414,-0.47440032854463127
0.30023281917786526,-0.47659991960956505
0.30023273340045564,-0.476599998396205
0.30023264505279496,-0.4766000731905393
0.2986329519031493,-0.4778998238746264
0.2986325271723711,-0.4779001864477929
0.2957328314210815,-0.48049991367308703
0.2957327261430026,-0.4804999923447902
0.2957326230272858,-0.48050005595945167
0.2957326197175103,-0.48050005770829934
0.2947329919855623,-0.4809998715742733
0.2947324850129064,-0.48100014109389844
0.2908328693557248,-0.4831999242851292
0.2908326029872345,-0.4832000792879493
0.288832773629543,-0.4843999769025641
0.2888326962790487,-0.48440002249489583
0.286932762959184,-0.48549998389060695
0.28693270712703023,-0.4855000157987517
0.28303286935572475,-0.4876999242851292
0.2830326029872345,-0.4877000792879493
0.28203277912811264,-0.4882999736034223
0.28203273624905434,-0.48829999881299857
0.28203268884242017,-0.4883000255401505
0.2791328794480054,-0.48989992037844826
0.2791325931591656,-0.48990008372865496
0.2752328671715655,-0.4921999221315987
0.2752328661192307,-0.49219992271495433
0.27523273144614147,-0.4921999838968629
0.2752327307997234,-0.49219998411096777
0.27523258199805306,-0.492200000001
0.2751360609259035,-0.492200000001
0.2751349833843623,-0.49220005062124456
0.2751339153339324,-0.49220020203610926
0.2751328661821262,-0.49220045291191433
0.2751318451699948,-0.49220080103891656
0.2751308612907319,-0.4922012433507727
0.2751299232104605,-0.49220177595154857
0.27133275805199397,-0.4945999855253168
0.2689330966613532,-0.496099774045254
0.26893239133566027,-0.49610025211846265
0.2674329297697046,-0.49719985726683014
0.26743254665877775,-0.49720015077975677
0.2639327662171709,-0.49999997513304223
0.26393274293507396,-0.499999993495694
0.26393269516420326,-0.5000000299770023
0.2635329357258716,-0.500299849555751
0.263532541290737,-0.5003001590504307
0.2596327626411151,-0.5034999774296075
0.2596327073465055,-0.5035000222295745
0.259132798783952,-0.5038999490796173
0.25913267220966424,-0.503900051819585
0.25573279428032575,-0.5066999512908049
0.2557326766393667,-0.506700049494969
0.25443273513251885,-0.5078000000007634
0.25183278281222693,-0.509999959656395
0.2518326865872126,-0.510000039299345
0.24973283341068767,-0.5116999204422461
0.2497328273683307,-0.5116999251174393
0.2497326315255011,-0.5117000573477871
0.2497326242604495,-0.5117000615963793
0.2479327681817701,-0.51269998164009
0.24793270184422944,-0.5127000179252515
0.24403286267681884,-0.514799931323088
0.24403260935922733,-0.5148000718712349
0.24263284128618623,-0.515599939341544
0.24263263029293083,-0.5156000629045314
0.24013278574312696,-0.5170999696344138
0.2401327261452743,-0.5171000045657855
0.24013269223761902,-0.5171000235929809
0.23613278436343135,-0.519299972923784
0.23613273510386332,-0.5192999993926153
0.23613268464776213,-0.5193000252431734
0.23573312995478046,-0.5194998025896642
0.23573235661363426,-0.5195002271121094
0.2322327351323874,-0.5216000000008575
0.22923277736860942,-0.5233999746591242
0.22923273254035761,-0.5234000010362178
0.22923269449018768,-0.523400022579858
0.22833286447870388,-0.5238999281417934
0.2283326076787356,-0.5239000751658316
0.22443278325127097,-0.5261999716230543
0.22253287107006575,-0.5272999213000593
0.22253287104970856,-0.5272999213111137
0.22253272839015215,-0.5272999842572921
0.22253258174037704,-0.5273000306645862
0.2225325812246072,-0.5273000307824729
0.22053283262116574,-0.5276999805031611
0.22053273680465255,-0.5276999979484067
0.22053263455242703,-0.5277000128958089
0.2166328050240294,-0.5281999910404753
0.21663273987991208,-0.5281999985816672
0.21663266002126452,-0.5282000057787422
0.21273663520108074,-0.5284996999956793
0.21273556659146156,-0.5284998327874125
0.21273451509857874,-0.5285000650004182
0.21273348995148741,-0.5285003945965404
0.21273250014800307,-0.5285008186828819
0.21273155437572697,-0.5285013335371956
0.21273066093579418,-0.5285019346405554
0.21272982767001367,-0.5285026167170186
0.2097352094791038,-0.5311977730888376
0.2097344417664523,-0.5311985322530568
0.2097337486737551,-0.5311993601030071
0.2097331363166335,-0.5312002493340134
0.20973261009832483,-0.5312011920997948
0.20973217466200583,-0.531202180081697
0.2097318338498229,-0.5312032045620936
0.2088327714202773,-0.5343998709782556
0.20883277139432468,-0.534399871062906
0.20883272485431972,-0.5343999919870032
0.20883262002867867,-0.5344000708339091
0.20753288143887655,-0.535199909966095
0.20753273192755797,-0.535199995921335
0.20753257996916652,-0.5352000716146581
0.20493305631858133,-0.5363998517610821
0.2049324236699071,-0.5364001677114251
0.2010327624838653,-0.5384999852731399
0.20103270786084124,-0.5385000148762473
0.19993277867328207,-0.5390999762512795
0.1999327379224531,-0.5390999980248193
0.19993268774095888,-0.5391000236965751
0.1971327875827297,-0.5404999737756896
0.1971326829522489,-0.5405000267599054
0.1932331687745404,-0.5424997776202688
0.19323232187027148,-0.5425002582896802
0.19243285076535888,-0.5429999277302505
0.19243260849095317,-0.5430000490082844
0.1924326079434954,-0.543000049235283
0.18933284223441835,-0.5441999585420225
0.18933262887987434,-0.5442000435916444
0.18543277496459878,-0.5457999836594497
0.18543269505952753,-0.5458000157437815
0.18263301491748277,-0.5468998900852992
0.1826324614748096,-0.5469001243906728
0.18153279612745354,-0.5473999722758346
0.18153273347954657,-0.5473999998754956
0.18153267428932615,-0.5474000243380958
0.17753277070329576,-0.548999985772508
0.17753269937464428,-0.5490000137538518
0.17363366674247147,-0.5504996416893028
0.17363275409577444,-0.550500038880668
0.17363187923379617,-0.5505005135400123
0.17313288951968303,-0.5507999073684801
0.1731327315928399,-0.550799995518388
0.17313257139571972,-0.5508000722376312
0.16973277325320105,-0.55229998318286
0.16973272756440094,-0.5523000029452221
0.16973270409353908,-0.5523000127347563
0.1658328888431018,-0.5538999369400639
0.16583258330833178,-0.5539000674782237
0.16403287270715594,-0.5546999388565241
0.16403259920611174,-0.5547000647276605
0.16193276629449652,-0.555699985161763
0.16193270379411126,-0.5557000144646836
0.15803280660898164,-0.5574999670116665
0.15803266411418737,-0.5575000339660885
0.15573284825121436,-0.5585999459005538
0.15573273423019574,-0.5585999974067678
0.15573261755134718,-0.5586000440937652
0.15413278753915555,-0.5591999803483371
0.15413272972266726,-0.5592000013895781
0.15413268731149277,-0.5592000159411809
0.15023285997269342,-0.5604999583874473
0.15023261127715806,-0.5605000444617294
0.14633281152736355,-0.5618999725770403
0.14633265913200388,-0.5619000285010189
0.1447328116366618,-0.5624999713117721
0.14473265904338684,-0.5625000297748292
0.14243283470640633,-0.563399961037126
0.1424327346619234,-0.5633999980539017
0.1424326327456442,-0.5634000315045012
0.13853286285588906,-0.564599960701349
0.138532608356693,-0.5646000422594474
0.13463298282628616,-0.5658999174362497
0.13463249144269118,-0.5659000937276798
0.13333282747225567,-0.5663999644855396
0.1333327340809769,-0.5663999985717089
0.13333264107609552,-0.5664000289412855
0.13073276931845254,-0.5671999894820987
0.13073273147588177,-0.5672000008686356
0.1307327043188546,-0.5672000086918904
0.12683279895242952,-0.5682999820003692
0.12683274037606562,-0.5682999977946152
0.1268326650359829,-0.568300016177001
0.1248837699176492,-0.5687497612043088
0.12488275048255715,-0.5687500464884595
0.1248817616179958,-0.5687504243532937
0.12293278902038206,-0.569599976511228
0.12293268077491243,-0.5696000223833593
0.12123279176358184,-0.5702999766821425
0.121232732786715,-0.5703000002348609
0.12123267971014746,-0.5703000201544188
0.11903278131465389,-0.5710999832073256
0.11903277964368283,-0.5710999837163349
0.11513309451745754,-0.5724998709908526
0.1151323851008644,-0.57250015257871
0.11123287207398787,-0.5741999403083742
0.11123273204522573,-0.5741999849198848
0.11123258536273527,-0.574200000001
0.11113375846825368,-0.574200000001
0.1111327391638664,-0.574200045286899
0.11113172789151593,-0.5742001807877468
0.10723278198622875,-0.5748999915912598
0.10723273562182148,-0.5748999995172456
0.1033327661121824,-0.5754999952348071
0.10333274455376622,-0.5754999984312198
0.1033326945698325,-0.5755000052012698
0.0994327726317124,-0.5759999951933364
0.09943273221942062,-0.5760000001044023
0.09943270041278687,-0.576000003561937
0.09553276489088963,-0.5763999969487984
0.09553274831286836,-0.5763999985619523
0.09553269208688699,-0.5764000033121558
0.09163288088321106,-0.5766999887893616
0.09163258971298921,-0.5767000149157625
0.08773280915183874,-0.5770999924092138
0.08773273271423711,-0.5770999992501806
0.08773266317165354,-0.5771000036912689
0.08383288169538057,-0.577299992484924
0.08383258880818156,-0.5773000112566716
0.07993278062407799,-0.5775999965016027
0.07993274495603302,-0.5775999989606168
0.07213279251893294,-0.577999997058071
0.07213267769711852,-0.5780000017958365
0.06893278402934826,-0.5780999984729543
0.06893272705315952,-0.5780999997680975
0.06893269428503875,-0.5781000000009999
0.0682328824666456,-0.5781000000009999
0.0682325878455321,-0.5781000037775731
0.06433273513189854,-0.5782000000009997
0.06043277144714887,-0.5782999990698394
0.06043273613798054,-0.5782999997518983
0.06043269779545686,-0.578300000001
0.04083277246828681,-0.578300000001
0.04083273412577393,-0.5782999997518984
0.04083269881659456,-0.5782999990698393
0.03693288241821371,-0.5782000037775732
0.036932587797100194,-0.578200000001
0.03303280218974579,-0.578200000001
0.033032737766121915,-0.5781999992492585
0.03303266553688676,-0.5781999966869542
0.030933008333974575,-0.578100013010625
0.030932461620147192,-0.5781000000009999
0.029132772468286806,-0.5781000000009999
0.029132734125773933,-0.5780999997518983
0.029132698816594547,-0.5780999990698392
0.02523277362680818,-0.5780000009880499
0.025232731695280706,-0.5779999996316854
0.02523270011853042,-0.5779999982054452
0.02133288208008199,-0.5778000075368068
0.02133258803883632,-0.5777999962293839
0.017432773626808177,-0.57770000098805
0.017432731695280704,-0.5776999996316854
0.017432700118530417,-0.5776999982054453
0.013532808410555429,-0.5775000037588824
0.013532661972895581,-0.5774999943733894
0.009632735131796206,-0.5772000000009971
0.005732735131796208,-0.5769000000009971
-0.0020672648682037937,-0.5763000000009971
-0.005967221876877652,-0.5760000033080221
-0.005967277941806103,-0.5759999985719546
-0.005967294680753175,-0.5759999969433
-0.009867250358073043,-0.5756000014892159
-0.009867279382106655,-0.575599998549607
-0.013867229848001766,-0.5752000035030175
-0.013867255286226308,-0.5752000008017544
-0.013867309310783393,-0.5751999943032318
-0.01776721479313622,-0.5747000064208788
-0.017767257683488257,-0.5747000005387101
-0.017767321755458535,-0.5746999905197919
-0.020767152526991777,-0.5742000187245364
-0.020767373542411777,-0.5741999637762927
-0.02166726486844332,-0.5739000000009487
-0.025567009442268192,-0.5726000851430071
-0.02556752400107403,-0.5725999269122591
-0.029467233251543178,-0.571500008918537
-0.0294672628141392,-0.5715000003976471
-0.029467298256702124,-0.5714999897276386
-0.03336561297103777,-0.5703005082770738
-0.033366720962546594,-0.5703002268362634
-0.033367851430998706,-0.5703000568504046
-0.03336899319378431,-0.570300000001
-0.03346712899979969,-0.570300000001
-0.03346713432532962,-0.5702999998750783
-0.03346725296102587,-0.570299988738635
-0.0334672723826724,-0.5702999850436443
-0.03346738527700707,-0.570299952297795
-0.03346739166247713,-0.5702999499506738
-0.03357451937583879,-0.5702576626953995
-0.03357546231219119,-0.570257337026121
-0.03357642993600111,-0.5702570943460723
-0.037267195966829245,-0.5695000141346204
-0.03726733340329942,-0.5694999841852173
-0.04506712779332224,-0.5677000316336736
-0.0450674026765043,-0.5676999717326356
-0.04896701273192705,-0.5669000517212669
-0.04896717342179919,-0.5669000091267379
-0.04896735676155585,-0.5668999699965429
-0.04896740353259846,-0.5668999566684003
-0.0505667773119152,-0.5664001523623639
-0.05056776401835437,-0.5663998914901044
-0.05286706006701015,-0.5659000445230052
-0.05286747115660434,-0.565899962974879
-0.05676721804657012,-0.5652000084048853
-0.056767265394208725,-0.5651999995014434
-0.06066712566347872,-0.5644000285558204
-0.06066740473764376,-0.564399974896231
-0.06456719525694325,-0.5637000124953311
-0.06456726475425242,-0.5636999991366667
-0.0645673337207182,-0.5636999841119669
-0.06846726486835196,-0.5628000000009744
-0.06976721934205506,-0.5625000105070429
-0.06976731047854288,-0.5624999898653764
-0.07246717315544357,-0.5619000203816207
-0.0724673569021378,-0.5618999811222493
-0.07636726486832804,-0.5611000000009796
-0.0841672063338826,-0.5595000120080453
-0.08416726173014705,-0.5595000000432031
-0.08416732581555093,-0.5594999847641747
-0.08776715895794632,-0.5586000264785759
-0.08776726209650669,-0.5585999986021427
-0.08776737059052332,-0.5585999647602553
-0.08806720245024606,-0.5585000208070144
-0.08806732679395667,-0.5584999777712776
-0.09196726486846496,-0.5571000000009413
-0.09586719677931493,-0.5557000244432002
-0.09586733325987881,-0.5556999764176951
-0.0987672003214132,-0.5547000222585453
-0.09876726208110874,-0.5547000001377158
-0.09876733073195604,-0.5546999736555455
-0.0997670735056185,-0.5543000765460805
-0.09976745885257457,-0.5542999303656199
-0.10366726486846496,-0.5529000000009412
-0.10756714101341208,-0.5515000444617295
-0.10756738970894744,-0.5514999583874474
-0.10966719910460533,-0.550800021922228
-0.10966726216097192,-0.5508000000548906
-0.10966733186706078,-0.550799973945932
-0.11146724495692015,-0.5501000077443202
-0.1114672848087083,-0.5500999923316172
-0.11536702117894515,-0.5486000937276798
-0.11536751256254013,-0.5485999174362497
-0.11926713809294756,-0.5473000422594473
-0.11926739259214361,-0.5472999607013489
-0.1205671708123681,-0.5469000289412799
-0.12056726381719643,-0.5468999985717208
-0.12056735720852821,-0.5468999644855326
-0.12316689635574762,-0.5459001417366021
-0.12316764223853865,-0.5458998838870736
-0.12706723109748097,-0.5447000103920143
-0.1270672684777831,-0.5446999986383259
-0.1270672947332809,-0.5446999900460028
-0.13096702793326018,-0.5434000789793432
-0.1309675050105587,-0.5433999313889168
-0.13236714594741253,-0.5430000339783871
-0.13236737723187456,-0.5429999460665106
-0.134867028315872,-0.5418001135461916
-0.1348675063562427,-0.5417998973686374
-0.13886708133372236,-0.5401000780032087
-0.1388674509987049,-0.5400999284123877
-0.14146717569711764,-0.5391000342976136
-0.141467267611398,-0.539099997180516
-0.14146734832309787,-0.5390999614834225
-0.14276715349443686,-0.538500051404343
-0.14276737731430522,-0.5384999509860902
-0.14666691483711863,-0.5368001525787099
-0.14666762425446406,-0.5367998709905826
-0.15056721295761613,-0.5354000186356049
-0.1505672714960531,-0.5353999969854096
-0.1505673093309412,-0.5353999822159514
-0.1510671860380954,-0.5352000315330897
-0.1510672637224745,-0.535199999120059
-0.1510673423235549,-0.5351999635514921
-0.15446700207849534,-0.5336001236668143
-0.1544675335688721,-0.5335998897648778
-0.15836721592310415,-0.5320000200810903
-0.16026716944382152,-0.53120004017974
-0.1602673610040436,-0.5311999615467105
-0.16226711296349178,-0.5304000607629311
-0.16226739904508097,-0.5303999071094789
-0.16616470645300704,-0.527701771211684
-0.16616574055263963,-0.5277011333983834
-0.16616683620096276,-0.5277006083054311
-0.1661679811556336,-0.527700201800009
-0.1661691626233796,-0.5276999184242483
-0.16617036740294552,-0.5276997613444785
-0.17006711917531583,-0.5274000112081423
-0.17006711957798723,-0.5274000111668468
-0.17006725875594725,-0.5273999860777495
-0.17006725923995317,-0.5273999857586462
-0.17006736694522923,-0.527399897883034
-0.17006736778072373,-0.5273998970888175
-0.17016594595941492,-0.5273013189101263
-0.17016686266241984,-0.5273004956047739
-0.17016786222871078,-0.5272997751581536
-0.1701689331716912,-0.5272991658493359
-0.17396699451495967,-0.5254001351777017
-0.17396754195320296,-0.5253998792204168
-0.17786723234876142,-0.523700014176199
-0.17786729747516694,-0.5236999860266424
-0.17856718609618527,-0.5234000337604916
-0.17856726667347722,-0.5233999977958318
-0.17856733922781415,-0.5233999628212744
-0.18176710427422485,-0.5218000802980692
-0.18176742789259978,-0.5217999247590371
-0.18566722376949965,-0.5200000189696986
-0.18566726540385742,-0.5199999993546035
-0.18566730467311085,-0.5199999800986261
-0.1866672296632852,-0.5195000176035389
-0.18666729982946595,-0.5194999819176747
-0.18956692640836356,-0.5180001750665207
-0.18956761418056972,-0.5179998477366928
-0.19346719350150143,-0.51630003110962
-0.19346726861796293,-0.5162999971483777
-0.1934673303828377,-0.5162999672437627
-0.19486726486857434,-0.5156000000008943
-0.19746710427422484,-0.5143000802980692
-0.19746742789259977,-0.5142999247590371
-0.20136719293326671,-0.5125000332018061
-0.20136725814326226,-0.5125000020073749
-0.20136734087808988,-0.5124999594624865
-0.20286713814904836,-0.5117000675846421
-0.202867267798178,-0.5116999942201066
-0.20286737980125322,-0.5116999233791177
-0.20526723320152415,-0.5101000211122704
-0.20526729667495028,-0.5100999790995698
-0.20876669876864634,-0.5078003720094267
-0.20876787074620895,-0.5077996970620771
-0.20916710455882842,-0.5076000801557674
-0.2091672630306834,-0.5075999946426003
-0.2091674130827559,-0.5075999011914494
-0.21306719936773214,-0.5050000436681318
-0.21306733096159639,-0.5049999572348286
-0.2147670689625729,-0.5039001267636085
-0.21476746575805045,-0.5038998812934796
-0.21696726059221574,-0.5026000025278365
-0.22086718945173162,-0.5003000444774968
-0.22086718986416135,-0.5003000442017885
-0.22136711295123843,-0.5000000911512994
-0.22136741953514374,-0.49999991356957746
-0.22476723231988774,-0.49810001818986754
-0.22476725141148463,-0.49810000735789467
-0.2281665143768578,-0.4961004414666127
-0.22816727937468456,-0.4961000295662336
-0.22816807330054828,-0.49609967662810855
-0.22866716815884033,-0.49590003868479177
-0.2286672632096831,-0.49589999865134465
-0.2286673593793489,-0.49589995395718384
-0.2325672082201045,-0.49400002759886696
-0.23256732181620923,-0.49399997302569915
-0.2363671153598452,-0.492200070820819
-0.23636725509830236,-0.49219998385343744
-0.23636738085459116,-0.4921998839987196
-0.2363673811462659,-0.49219988372327544
-0.2364658153238817,-0.49210144954565954
-0.236466563250798,-0.49210076487159476
-0.2364673686097605,-0.49210014877891606
-0.23646822513299395,-0.4920996060624176
-0.23646912615453292,-0.49209914094583707
-0.24036721025882976,-0.49030002520539245
-0.2403673189388046,-0.4902999736589874
-0.24426658403636828,-0.48840033168837954
-0.24426798333497687,-0.4883997605121042
-0.24456710162564757,-0.48830005441521396
-0.24456726383371044,-0.488299994893857
-0.24456741961400946,-0.48829992692666147
-0.24816723327445778,-0.4866000149203386
-0.24816729627892364,-0.48659998469841664
-0.2520670145188702,-0.484700121966135
-0.25206752083100353,-0.4846998903027124
-0.25276721942470076,-0.48440001947684214
-0.2527672672389218,-0.4843999984963235
-0.25276730711973056,-0.48439998019566527
-0.2559672340170086,-0.4829000144625662
-0.25596729580529026,-0.48289998572241066
-0.2598671212798686,-0.4811000662726053
-0.2598674102261425,-0.4810999377047957
-0.2612670707593771,-0.48050008319055226
-0.26126726183570925,-0.48049999285369477
-0.26126744421677134,-0.48049988963277773
-0.26386724278853246,-0.47890001358861706
-0.26756681297765117,-0.4766002809060679
-0.2675677407791106,-0.4765997620456263
-0.2677671280440663,-0.4765000684131484
-0.26776726304228066,-0.4764999963608848
-0.26776739347704587,-0.4764999175595732
-0.27166718874659723,-0.4740000487970403
-0.27166734174897944,-0.4739999524082675
-0.2737672367317955,-0.47270001741890516
-0.2737672931053272,-0.47269998274510516
-0.27556721791081595,-0.47160002869730655
-0.27556726178110397,-0.4716000013072976
-0.27556731340855656,-0.4715999676409156
-0.2794662690892702,-0.46900066385377315
-0.2794672937966112,-0.46900005499393005
-0.27946837604889163,-0.4689995555287712
-0.27996714891024804,-0.4688000463842286
-0.27996715200816513,-0.4688000450662737
-0.27996736778565434,-0.46879993632240935
-0.27996737155291496,-0.46879993410762993
-0.28336722929780467,-0.46670002197108046
-0.2833672705243583,-0.4666999960914111
-0.28336729409313594,-0.4666999808537759
-0.28626630266773667,-0.4648006304083478
-0.28626729139643725,-0.4648000509244678
-0.28626833291710424,-0.46479957278148615
-0.2872671685703759,-0.46440003852017747
-0.2872672623992081,-0.46439999900993534
-0.2872673597778188,-0.4643999537630574
-0.2911671978377501,-0.4625000326569371
-0.29116726716557606,-0.46249999776176337
-0.2911673274651964,-0.462499965464828
-0.29406664182618475,-0.4609003437484206
-0.2940679255527302,-0.46089973572723575
-0.2950671410246503,-0.46050004953846774
-0.29506726223309887,-0.46049999776079054
-0.2950673848649449,-0.46049993846429427
-0.29896723806470804,-0.45850001374646693
-0.2989672534050606,-0.458500005777793
-0.3017669345510045,-0.4570001769567359
-0.3017676060118539,-0.4569998449357682
-0.30286723116553965,-0.4565000153204564
-0.3028672623051659,-0.45650000092332477
-0.30286730058864536,-0.45649998259880864
-0.3067671941137854,-0.4546000344711763
-0.306767266985265,-0.4545999977265018
-0.3067673311090954,-0.454599963200606
-0.30946704654642293,-0.4531001212909796
-0.3094674882532072,-0.453099888308578
-0.3106672118774684,-0.45250002649644744
-0.3106673181299839,-0.45249997405302833
-0.3145671910902332,-0.4506000359441889
-0.3145672642484671,-0.4505999990012087
-0.3145673365486671,-0.45059995986004375
-0.3170671271634026,-0.44920007711579185
-0.31706726274879016,-0.449199996219411
-0.31706739310601384,-0.4491999084027384
-0.3184672285748743,-0.4482000259249809
-0.3184672633228943,-0.448200000695427
-0.31846730164147546,-0.4481999719373868
-0.3222664024150411,-0.44530065818913933
-0.3222672919091957,-0.445300043346774
-0.32226823524510706,-0.44529951481262803
-0.32246714120833087,-0.4452000618310162
-0.322467142454214,-0.44520006117014743
-0.3224673729064818,-0.44519991682149546
-0.32246737485001337,-0.4451999153998107
-0.3263671827899529,-0.4422000631383187
-0.3263672662078349,-0.44219999654441644
-0.3263673398470335,-0.44219993335342117
-0.3272668612656634,-0.4414003587590835
-0.32726770032967717,-0.4413996806627701
-0.3302672379064245,-0.4392000197731553
-0.33026726044070365,-0.43920000304554746
-0.3302672955739186,-0.4391999762740613
-0.3324670682688071,-0.43750015191892017
-0.33246746784971126,-0.43749985672010583
-0.33416721315521947,-0.436300036504453
-0.33416726828574744,-0.4362999966718421
-0.3341673112455666,-0.43629996422438105
-0.33766638194772103,-0.43360068111129046
-0.33766729355066755,-0.4336000457126572
-0.337668262249558,-0.4335995013104026
-0.33806722491038665,-0.4334000199799883
-0.33806726675739673,-0.43339999864826545
-0.3380673021785061,-0.43339997991093165
-0.3419672142742506,-0.43130002724399236
-0.34196726202169336,-0.43130000091464493
-0.34196731682259623,-0.43129996921332886
-0.3446672308500325,-0.42970002016003334
-0.3446672990251392,-0.429699980076234
-0.34586699563166234,-0.4290001570557621
-0.34586754222168226,-0.42899985776853145
-0.34976717840755656,-0.427000044339878
-0.34976726675719044,-0.42699999712912945
-0.34976734557665046,-0.42699995157605214
-0.35176720845026915,-0.4258000338518809
-0.35176732049723536,-0.4257999648670091
-0.35366682986615594,-0.4246002747392698
-0.35366772267805147,-0.42459976522680365
-0.35756719383279423,-0.42260003642949967
-0.35756726773796466,-0.4225999972234399
-0.35756733049910766,-0.422599961716419
-0.358767216265323,-0.4219000283527934
-0.3614671593140047,-0.42030006255175345
-0.3614673717357364,-0.4202999397168557
-0.3653670147491606,-0.4181001410938985
-0.3653675217218165,-0.41809987157427336
-0.36556712466037644,-0.41800007010499335
-0.3655671259726228,-0.41800006940350126
-0.36556738523789545,-0.4179999023334018
-0.3655673868351652,-0.4179999011090944
-0.36926724508774567,-0.41500001603943454
-0.3703671966302153,-0.41410005583230175
-0.3703672611627993,-0.41410000135901054
-0.37036733217989,-0.41409993749758484
-0.3731671204581339,-0.4115001340963584
-0.37316741379146146,-0.4114998709344335
-0.3746672354585256,-0.4102000254896446
-0.3746672630337591,-0.41020000126217493
-0.37466729518627545,-0.4101999722097206
-0.3770672300654311,-0.4080000319038279
-0.37706729914333076,-0.4079999675301319
-0.37896715821449983,-0.40620010104165594
-0.3789673740708577,-0.4061999017188878
-0.3809672342845453,-0.40440002752656895
-0.3832671751257536,-0.40230008194004296
-0.3832673563250579,-0.4022999199765143
-0.3848672329891834,-0.40090002789540446
-0.3848672969531302,-0.4008999723418348
-0.38776715286582164,-0.39840009655503184
-0.38776737931867644,-0.39839990635993344
-0.38886722616636427,-0.3975000316663707
-0.38886725918780873,-0.39750000416570763
-0.3888673076338093,-0.39749996226690826
-0.39226647596796593,-0.3945006960897112
-0.39226729324362813,-0.39450003877913553
-0.3922681670328497,-0.39449945870233266
-0.3927671239096868,-0.39420008457623035
-0.3927672601159385,-0.39419999746028667
-0.39276739714494574,-0.39419989824986273
-0.39666720469946365,-0.39120004628484895
-0.3966672640204677,-0.3911999993932368
-0.39666732271422045,-0.39119995041895134
-0.39736698059802994,-0.3906002436614004
-0.39736756439407644,-0.390599775356788
-0.40056723401408584,-0.388200023141781
-0.40056726941265025,-0.38819999621978685
-0.40056729050391837,-0.3881999797624915
-0.4024671720748817,-0.38670007325909944
-0.4024671722094841,-0.3867000731482648
-0.402467257885876,-0.38669999324958554
-0.4024673366371123,-0.3866999066709112
-0.40246733721111605,-0.3866999059557545
-0.40446726486891976,-0.38410000000060973
-0.4054671399872427,-0.3828001623467899
-0.4054672595377593,-0.38279999490889954
-0.40546736486088014,-0.38279982274215496
-0.407667114833781,-0.3789002659720125
-0.4076674288151492,-0.3788997423708278
-0.408367248012774,-0.3778000264888461
-0.4083672659139214,-0.3777999980162351
-0.40836728000233863,-0.37779997507499025
-0.41006723376159404,-0.3750000512362166
-0.4100672949009519,-0.37499994812711673
-0.41226718912481125,-0.3712001308313595
-0.41226724945101956,-0.37119999571563067
-0.41226726486912707,-0.3711998491709261
-0.41226726486912707,-0.3711041119763515
-0.41226732019991696,-0.3711029855294147
-0.4122674856595745,-0.37110186992764904
-0.4122677596550924,-0.37110077591181095
-0.4122681395485049,-0.37109971401483244
-0.41226862168228595,-0.3710986944604126
-0.41226920141456275,-0.37109772706458616
-0.41226987316380675,-0.3710968211412169
-0.41546714927836426,-0.3672001408766
-0.4154673848671556,-0.3671998628597718
-0.4161672417539155,-0.3664000264177604
-0.41616725492204737,-0.36640001118168014
-0.4187672050850518,-0.3633000712813767
-0.4187673257995347,-0.36329992969605657
-0.42006724703065973,-0.36180002058322003
-0.4200672828044484,-0.36179997950286574
-0.4221672314608347,-0.3594000381812814
-0.42216726866709614,-0.35939999489466296
-0.42216729297301814,-0.3593999656511567
-0.4239670122972423,-0.3572003086993272
-0.42396753823172334,-0.357199709552638
-0.42556717257150245,-0.35550009806662275
-0.425567172601464,-0.35550009803325555
-0.42556725445911076,-0.35549999287024275
-0.4255673261058925,-0.3554998805377352
-0.4255673265761252,-0.3554998796715952
-0.42756721937554115,-0.35160008871273424
-0.4275672638476585,-0.35159999815701004
-0.42756730365553236,-0.3515999094985931
-0.42786724784782515,-0.35090003971657646
-0.4278672821883928,-0.3508999604133161
-0.42926723914188886,-0.3477000588053252
-0.42926726357487127,-0.3477000012153877
-0.4292672884907082,-0.3476999385840749
-0.43076725200776095,-0.3438000334397377
-0.4307672773124478,-0.34379996640321336
-0.4317672399820535,-0.34110006719527797
-0.43176729059191155,-0.3410999331209462
-0.4322672517431957,-0.3398000341276075
-0.43226725767237856,-0.33980001841407037
-0.43366724300923487,-0.3359000608955626
-0.433667263128369,-0.3359000028008656
-0.4336672848399148,-0.33589993509509053
-0.4348672560437388,-0.3320000286826624
-0.43486727339440967,-0.33199997122731645
-0.43566720985136914,-0.32930018568507813
-0.43566732611104886,-0.32929981627439703
-0.43606724342400033,-0.3281000643355426
-0.43606726441900656,-0.3280999987820748
-0.43606728299802927,-0.3280999357249396
-0.43716724610846047,-0.32420006651522926
-0.437167264056597,-0.32419999982145603
-0.43716728041556313,-0.32419993263222463
-0.4380672409377364,-0.3203001037028068
-0.43806726288817766,-0.32029999984232915
-0.4380672810855107,-0.3202998945935832
-0.4386672648691155,-0.31640000000015206
-0.43926725748665496,-0.3125000479861455
-0.4392672646986614,-0.3124999983198575
-0.43926727045808334,-0.3124999534254248
-0.43956720205998157,-0.310000523409606
-0.43956737532541573,-0.3099994845374259
-0.4398671595513909,-0.3086004914828752
-0.439867412688412,-0.30859951958747456
-0.4410670382094047,-0.3047007366442482
-0.4410675878481655,-0.30469930021230296
-0.44286723393253946,-0.3008000670294928
-0.44286726338977206,-0.30080000098894616
-0.4428672928410536,-0.30079993007037636
-0.44346715971686473,-0.2993002628808484
-0.4434673828368754,-0.29929974261604
-0.4445672585343554,-0.29690001382153824
-0.44456727124026435,-0.29689998619608887
-0.44636724331327654,-0.29300004670456253
-0.4463672855853461,-0.2929999529178944
-0.44746724261518284,-0.2905000505773563
-0.4480672508963487,-0.2891000326033549
-0.4480672790443261,-0.2890999674806343
-0.4497672550832638,-0.28520002245013015
-0.45136721550157133,-0.2815001141626741
-0.451367262536076,-0.2814999985925667
-0.4513673040486388,-0.28149988246162727
-0.45146710244531113,-0.28120048727161034
-0.45146747010772054,-0.28119952915872953
-0.4531672648690438,-0.27730000000039956
-0.45486714408854434,-0.27340027708507497
-0.4548674000458294,-0.2733997296468317
-0.455267238993016,-0.27260005175245833
-0.45526726537323087,-0.2725999976367307
-0.4552672877158857,-0.2725999494109642
-0.4566672493403701,-0.26950003438532005
-0.4566672799449175,-0.26949996541457166
-0.45836714408854434,-0.265600277085075
-0.4583674000458294,-0.2655997296468317
-0.45916722966175594,-0.26400007041497847
-0.4591672654830949,-0.26399999624955556
-0.45916729480020313,-0.2639999311587331
-0.46016720128696165,-0.2617001462391884
-0.4601672600249043,-0.26170000018931333
-0.4601673123116089,-0.26169984581208444
-0.46136720316191004,-0.25780020054860586
-0.46136725753153074,-0.2577999977948596
-0.4613672966974574,-0.2577997931159295
-0.4619672648691155,-0.25390000000015206
-0.46256723824759305,-0.25000017304004796
-0.46256729674852054,-0.24999982785136726
-0.4630672554706538,-0.24730005075184766
-0.4630672733544943,-0.24729994908787925
-0.4632671386926206,-0.24610075705912163
-0.46326749058045485,-0.24609926643833518
-0.46446711127130386,-0.24220049919307599
-0.46446746310713055,-0.2421995167950637
-0.4660672308943113,-0.23830008281381068
-0.4660673001294358,-0.23829991772615164
-0.46696723468566215,-0.2362000704282902
-0.46696729598869735,-0.23619992998117922
-0.46776724666033986,-0.2344000409699835
-0.46776726718117295,-0.2343999938102207
-0.46776727938050217,-0.23439996462872031
-0.469367252927657,-0.23050002910753056
-0.46936727696960273,-0.2304999709590586
-0.4708672242717015,-0.22690009743402145
-0.4708672635011622,-0.22689999818759532
-0.47086729786264,-0.22689990101962365
-0.47096718230437645,-0.2266002476944143
-0.4709673585958065,-0.22659975631081933
-0.47246724093251713,-0.2227000622353717
-0.47246726512732384,-0.22269999708265137
-0.4724672850588643,-0.2226999394309507
-0.4737671823043764,-0.2188002476944143
-0.4737673585958065,-0.21879975631081933
-0.47476725176070544,-0.21620003408208197
-0.4747672659352978,-0.21619999651750282
-0.4747672759275675,-0.21619996903653999
-0.47526721818685647,-0.21480013071053106
-0.47526731469399064,-0.21479987045554058
-0.47676721918524456,-0.21090011877828033
-0.4767673131715427,-0.21089988226305909
-0.4783671026556085,-0.2070003953956487
-0.47836745599757474,-0.20699961774334086
-0.47866722448340226,-0.20640008077168578
-0.4786672641201422,-0.20639999828281547
-0.478667299651073,-0.20639991801418803
-0.48006725150073937,-0.203100031511403
-0.4800672778610588,-0.20309996833236357
-0.4816672421586933,-0.1992000553568796
-0.4816672757295646,-0.1991999710384945
-0.48256722100665006,-0.19680011696626645
-0.48256731126313196,-0.19679988401467005
-0.48316712661550404,-0.1953003456337399
-0.48316735732894234,-0.19529963940622508
-0.484167264869,-0.1914
-0.48616716384042113,-0.18360039401145772
-0.48616739349706967,-0.18359961411579112
-0.486467264869,-0.1827
-0.48746718230430797,-0.17970024769407608
-0.48746735859573803,-0.1796997563104811
-0.4882170869953814,-0.17775046247140835
-0.4882174818802267,-0.17774955455639474
-0.48916725022338187,-0.17580003006254982
-0.49036722476060435,-0.17330008355965004
-0.4903673063201446,-0.17329991709820128
-0.49106725162133663,-0.171900026495817
-0.49106727784287096,-0.17189997336991428
-0.49296723600157744,-0.1680000592546747
-0.49296726595711493,-0.16799999593267795
-0.492967289425839,-0.16799994333087218
-0.494267040317983,-0.1650005181951551
-0.4942675391386086,-0.1649995063151923
-0.494767200117408,-0.16410011655335352
-0.49476720065292534,-0.16410011553444054
-0.4947673064059469,-0.1640998752077668
-0.49476730724076246,-0.16409987288525626
-0.49606723774579226,-0.16020008137016659
-0.49606729320367193,-0.16019991904432734
-0.4974672507019698,-0.15620004047776234
-0.4974672657049429,-0.156199996563891
-0.4974672768033929,-0.1561999624924628
-0.4981672104288811,-0.15400017109807107
-0.4981673246269024,-0.15399983068647455
-0.49876716916713243,-0.15230027115582287
-0.49876737400992704,-0.1522997339694973
-0.5003671517149044,-0.14840027581361487
-0.5003673921690583,-0.1483997304238993
-0.5020669039156304,-0.14480076437233497
-0.5020677337634929,-0.14479929665875393
-0.5022670670573102,-0.1445002967180279
-0.5022671372117703,-0.14450017439395135
-0.5022672992477667,-0.14449992115874347
-0.5022673496277243,-0.14449982602205705
-0.504167263458968,-0.14060000289476748
-0.5059672375424925,-0.13690005617164588
-0.505967292804467,-0.1368999441295562
-0.5060672516213376,-0.13670002649581486
-0.506067277842872,-0.13669997336991208
-0.5079671095149229,-0.132800318885176
-0.5079671723793263,-0.13280016521637458
-0.5079672914492455,-0.13279991024247598
-0.5079673248152643,-0.13279982016175063
-0.5092672501121399,-0.12890004427112342
-0.5092672664457243,-0.12889999391094856
-0.5092672764733452,-0.12889996131941905
-0.5098671632211448,-0.12690033882675422
-0.5098673871606825,-0.12689966806595654
-0.5105672489113198,-0.12500004331422682
-0.5105672653821017,-0.12499999747618405
-0.5105672786591902,-0.12499995862997315
-0.5118672232555744,-0.12110012484082036
-0.5118673093298566,-0.121099876145285
-0.5132670335320758,-0.11720064443910255
-0.5132675710774881,-0.11719938758351382
-0.5138672456902376,-0.11600003835801509
-0.5138672834732421,-0.11599996136091252
-0.5151672492770472,-0.11330003238377884
-0.5151672706850297,-0.11329998720026598
-0.5169671896272576,-0.10940016302427004
-0.5169673451661962,-0.10939983940609756
-0.5177672423261362,-0.1078000450862177
-0.5177672866175917,-0.10779995452616442
-0.5188672517505662,-0.10550002742994506
-0.5188672700542704,-0.10549998863253826
-0.5206671327463964,-0.1016002862661264
-0.5206672245721403,-0.10160005482151711
-0.5206673033406292,-0.10159988152188114
-0.520667315298729,-0.10159984871135662
-0.5216672648690758,-0.09860000000031623
-0.5219672545825399,-0.09770003085992368
-0.5219672641479014,-0.09770000161306851
-0.52196727495177,-0.09769996723156092
-0.5231672382780639,-0.09380008642110575
-0.5231672928164041,-0.09379991400853685
-0.5244672515134933,-0.0898000410944161
-0.5244672785332515,-0.08979995900778895
-0.5255672286871005,-0.08650010854624215
-0.525567283579452,-0.0864998877381335
-0.5256670948217905,-0.08590102028410272
-0.5256673098159487,-0.08590001171186662
-0.5256676143420054,-0.08589902646858485
-0.5270672517649475,-0.08200003650467447
-0.5270672595717306,-0.08200001428681769
-0.5283672648695247,-0.07809999999896954
-0.5294672648690757,-0.07480000000031624
-0.5296672545825405,-0.07420003085992204
-0.5296672641479012,-0.07420000161306924
-0.52966727495177,-0.07419996723156093
-0.5308672140589505,-0.07030016513322408
-0.5308672593179603,-0.07030000060121358
-0.5308672957265721,-0.07029982808003847
-0.531567239764358,-0.06640013986951666
-0.5315672934241701,-0.06639986079426649
-0.5323672505921216,-0.06250006960050232
-0.5323672774210088,-0.06249993006817702
-0.5330672149041173,-0.05860027837657202
-0.5330673284649673,-0.05859972441813978
-0.5333672518446754,-0.057300056439404695
-0.5333672664630147,-0.057299990046162104
-0.5333672739061004,-0.05729995300783375
-0.5338671986292614,-0.054700344447397374
-0.5338673519888867,-0.05469966023306402
-0.5348672307420805,-0.05080013309560795
-0.5348673021679811,-0.05079986775874716
-0.5359672556336464,-0.04690003274411496
-0.5359672645006196,-0.04690000057906967
-0.5359672734817764,-0.046899966410793636
-0.5369671638405079,-0.043000394011741105
-0.5369673934971564,-0.04299961411607448
-0.537267236946031,-0.04210008376945037
-0.5372672638372843,-0.04209999876403569
-0.5372672873919677,-0.04209991553947865
-0.5380672436824411,-0.0391000794502035
-0.5380672871902611,-0.03909992086157228
-0.5391672546605483,-0.0352000361941905
-0.5402672560290014,-0.031200032146046504
-0.5402672738956994,-0.031199967905658637
-0.5411672584394669,-0.02800002286115191
-0.5411672713931188,-0.027999977166168956
-0.5413672531226295,-0.027300041112881777
-0.5413672664556296,-0.027299993097851034
-0.5413672737312327,-0.02729996543791386
-0.5423672575438493,-0.023400028568709312
-0.5423672621505992,-0.02340001021133413
-0.542367273876373,-0.02339996096871517
-0.5432672335897356,-0.01950013554414349
-0.5432672994196626,-0.019499865253037506
-0.5442672554718585,-0.015600036649473546
-0.5442672737829846,-0.015599963230457356
-0.5450672402668076,-0.012300101484687142
-0.5450672630045728,-0.012299999644468849
-0.5450672820403574,-0.012299896972701212
-0.5451672066035114,-0.01170034959377724
-0.5451673445628686,-0.011699654660567332
-0.5460672242396556,-0.00780017606115733
-0.54606725991022,-0.007799995802027854
-0.5460672829645871,-0.007799823569316249
-0.5464672618109684,-0.0039000298170980053
-0.5464672634409137,-0.0039000130647501535
-0.5464672681758058,-0.0038999570132147152
-0.5467672648691242,-7.669649884519514e-14
-0.5473672534473378,0.007799851516701469
-0.5473672611917597,0.0078000036536953555
-0.5473672611431305,0.00780014531387498
-0.5472672686457002,0.011699852713659196
-0.547267264869127,0.011700147334772705
-0.547267264869127,0.015599962663586096
-0.5472672646200254,0.015600001006098966
-0.5472672639379663,0.015600036315278355
-0.5470672666611643,0.02339993011055722
-0.5470672642886916,0.023399992844009232
-0.5470672589611719,0.023400076803455506
-0.5467672648691242,0.027300000000076697
-0.5464672682744153,0.03119995573129149
-0.5464672643916062,0.03120000157361481
-0.5460672779630691,0.03519986906062953
-0.5460672547763676,0.03520013120591139
-0.5457672771318549,0.039099840584576905
-0.5457672601381288,0.03910000246965807
-0.545767235718597,0.03910015408146702
-0.545067465206723,0.04279894107280084
-0.545067315063124,0.042800004706431825
-0.545067264869127,0.042801077711634036
-0.545067264869127,0.042999853445968926


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001000900.csv <==
X,Y
-0.5081376104272834,0.17189999315528742
-0.508137524635403,0.1719000966269482
-0.5080400442617465,0.1719975770006045
-0.5080392981907904,0.17199839862797228
-0.5080386345921692,0.17199928819543625
-0.5080380596173047,0.1720002374568903
-0.5080375785960948,0.17200123761287742
-0.5080371959875063,0.17200227939215876
-0.5080369153382417,0.1720033531376562
-0.5072376327214051,0.17579994556763012
-0.5072376087539294,0.1758000542014795
-0.5064503828480024,0.17921136646049687
-0.5064501793504422,0.17921250737107444
-0.506450091442731,0.17921366294904123
-0.506437623060622,0.17969992985129513
-0.5064376206740502,0.1796999929405637
-0.5064376153415168,0.17970007696550136
-0.506137621261934,0.1836000000000767
-0.505537621261934,0.19140000000007668
-0.5052376310414509,0.1952998728663558
-0.5052375894805067,0.1953001239477043
-0.5042376599076579,0.1991998492818143
-0.5042376581419823,0.19919985546875482
-0.5042376089057847,0.19919998715050938
-0.5042376062956652,0.19919999235798377
-0.5042375122797529,0.19920010898133056
-0.5042375122566942,0.1992001090056568
-0.5041395115632026,0.19929810969914855
-0.5041388034456618,0.1992988854965063
-0.5041381688877469,0.19929972253189665
-0.5041376131584696,0.19930061385504924
-0.5041371408722928,0.1993015520649187
-0.5041367559508148,0.19930252937113874
-0.5028376793334531,0.2030998302526573
-0.5028375685010742,0.20310017147295428
-0.501637661246404,0.2069998700506326
-0.5016375843536224,0.20700013085688998
-0.5005376537293618,0.2108998848883593
-0.500537619622417,0.21089999686556057
-0.5005375783996119,0.21090011429971492
-0.5002377755743365,0.2116995885004492
-0.5002374987298105,0.2117004220552442
-0.4993376440624911,0.2147999214649002
-0.49933759957788404,0.21480007885123661
-0.4982376329099722,0.21879995764364296
-0.49823762066174737,0.2188000008906288
-0.4982376086437441,0.21880004100927677
-0.4970376461864852,0.22269991899536826
-0.49703759753111876,0.2227000813629478
-0.49633765868990726,0.22509987167567322
-0.4963375868197585,0.22510012915830022
-0.4959376438494388,0.2265999152969988
-0.49593762022714005,0.22659999876045872
-0.4959375932586675,0.22660008400997053
-0.4946376415096357,0.230499939257066
-0.49463762152088336,0.2304999970742515
-0.4946375972565993,0.2305000624140636
-0.49313765060757236,0.23439992370153337
-0.4931375930012675,0.23440007670770938
-0.4924376537709257,0.23629991176149476
-0.4924375901967594,0.2363000887578201
-0.49173763499747103,0.2382999607557867
-0.4917376225761077,0.23829999544085076
-0.4917376046367872,0.238300043225575
-0.4902378618878772,0.24219937437274094
-0.49023745477429603,0.2422006493019256
-0.48923783465890613,0.24609916775194643
-0.48923765273963804,0.24610000561781384
-0.4892375336016472,0.24610085468787635
-0.48883762803439157,0.2499999339686179
-0.4888376207048861,0.24999999814074286
-0.48883761115207075,0.25000006739918207
-0.48853765889737555,0.2519997490971502
-0.48853759470235925,0.25200025231604
-0.4883376244764858,0.253899969461838
-0.4883376215182101,0.2538999961965246
-0.48833761687288624,0.2539000342346591
-0.4878376391986898,0.25779986009339123
-0.4878375767134509,0.2578001336456201
-0.486537685880494,0.26169980614449095
-0.48653761466104,0.26169999697340113
-0.4865375297562149,0.26170018301168013
-0.48463769079547686,0.26549986093315614
-0.48463760742134243,0.2654999907509763
-0.48463751159285046,0.26550010966950066
-0.4845389013132109,0.2655987199491402
-0.4845381002920053,0.2655996087947289
-0.48453739572611726,0.2656005758874659
-0.4845367952071838,0.26560161080701006
-0.4825376480976714,0.26949994767055924
-0.4825375949613346,0.2695000526014408
-0.48073770135782556,0.27309983980845876
-0.4807376165365473,0.27309999704028654
-0.48073752181022916,0.2731001491778644
-0.4805379866018661,0.273399451990409
-0.48053732071971506,0.27340058605757406
-0.47853764030641,0.277299962863519
-0.4785376016814124,0.27730003685770704
-0.4768376423724198,0.2804999602628695
-0.47683762038257993,0.2805000008868087
-0.4768375995327302,0.2805000380263773
-0.4764377233541536,0.28119982133888644
-0.4764375256112269,0.2812001821920752
-0.47433763491056413,0.2851999740028614
-0.4743376077457061,0.2852000260672604
-0.47293766027498474,0.2878999247607943
-0.4729375833592381,0.28790007580563365
-0.47233765390637467,0.28909993471136064
-0.47233761951872116,0.2891000013627627
-0.47233758639074197,0.289100061817381
-0.4701376461167679,0.29299995593942574
-0.47013762064081793,0.2930000001891929
-0.47013759513152276,0.2930000427591407
-0.46903763856684894,0.29479997168315253
-0.46773768637678853,0.2968998948147548
-0.4677375584188355,0.2969001065603143
-0.46543782393359434,0.3007996563396364
-0.465437442836132,0.300800356851846
-0.4651376736681341,0.3013998951878416
-0.46513761902901607,0.3013999991279564
-0.465137560688338,0.30140009994671746
-0.46313795754887005,0.3046994451268396
-0.46313734936644924,0.3047005891071094
-0.46133819150019895,0.3085987644839852
-0.46133769736704766,0.3086000247908554
-0.46133735439457535,0.30860133433690706
-0.46123763075952734,0.30909995251214695
-0.4612376209142383,0.3090999996743974
-0.4612376101138882,0.3091000473793233
-0.4604376592416262,0.31249983858643654
-0.4604375879409953,0.3125001624396917
-0.4596376284500811,0.31639996495789846
-0.4596376208366262,0.3164000009375764
-0.45963761344455717,0.31640003387542603
-0.4587376443629303,0.3202998998958089
-0.45873761977337385,0.32029999840269435
-0.4587375907087491,0.3203000992980106
-0.45753765646727884,0.3241998855827891
-0.45753765561035925,0.32419988817497436
-0.4575375688837642,0.32420010463244703
-0.45753756773797366,0.32420010704816254
-0.4573376508874708,0.3245999407491683
-0.45733759231915755,0.3246000595883052
-0.4556376277388286,0.3280999866654529
-0.4556376271760028,0.32809998768987414
-0.4537376342728876,0.3319999732935411
-0.45373760797611173,0.33200002657188643
-0.45343763678832877,0.33259996894745236
-0.4534376053623509,0.3326000308641447
-0.4517376453417353,0.3358999532571042
-0.451737596333076,0.335900046296708
-0.4496376875783362,0.33979987684122476
-0.4496376874622006,0.3397998770449045
-0.4496376119753612,0.3397999895595793
-0.44963752054077666,0.3398001007215744
-0.44943860870372354,0.3399990125586276
-0.4494376875910636,0.3400000519954198
-0.4494368981741794,0.3400011946670088
-0.447137683786277,0.3437998966991955
-0.44713762025951886,0.34379999685806145
-0.44713754902669745,0.34380009932377953
-0.4455381030912582,0.34599933748500844
-0.44553723796879025,0.3460007239984143
-0.4446376526131613,0.347699940781269
-0.4446376198122162,0.3477000010340522
-0.444637588041426,0.3477000563307044
-0.4423376779899398,0.35159990380931155
-0.44233762001797894,0.35159999789478535
-0.44233755659188034,0.35160009238611034
-0.4416378038590081,0.3525997391473564
-0.4416374533431601,0.3526002705360921
-0.4398377156422518,0.35549984794311096
-0.4398376162877487,0.3554999974472078
-0.4398375093118875,0.3555001386051764
-0.4377377071592604,0.3580998936512861
-0.4377375379105222,0.35810010835717915
-0.43673765472525,0.3593999564980331
-0.43673761753624435,0.35940000390272947
-0.436737589673412,0.3594000381244422
-0.4338377993483207,0.3628997850685179
-0.43383745378685323,0.36290022330044486
-0.4335376608518159,0.3632999472138281
-0.43353761685763653,0.36330000449464805
-0.4335375833748175,0.36330004617528444
-0.43033766653408156,0.3671999448249314
-0.4303375766760567,0.36720005573270104
-0.42993783763341387,0.36769972953600455
-0.42993742151962044,0.36770028296859897
-0.4275381675812946,0.37109922604789397
-0.42753765474101324,0.3711000197364601
-0.4275372086341634,0.37110085276429444
-0.42603785210251743,0.37419952292969605
-0.42603743517177867,0.37420049624060314
-0.4257376367647159,0.3749999586594371
-0.4257376208475191,0.3750000001360452
-0.4257376046090512,0.3750000405916058
-0.42413764458606584,0.37889994314763287
-0.42413762115817927,0.37889999856307727
-0.4241375949753173,0.3789000569545621
-0.4223376388146246,0.3827999619693962
-0.42233762364914673,0.3827999942100387
-0.4223375997331465,0.38280004305781684
-0.4221376430710851,0.38319995638193977
-0.4221376206992292,0.3832000001949053
-0.422137598201826,0.38320004247940553
-0.4202377042404276,0.38669984714513944
-0.4202375043470103,0.38670012860680586
-0.41823764304143796,0.38889997604293547
-0.41823762282940946,0.38889999802676883
-0.41663766609040204,0.39059995237015216
-0.41663757697566,0.39060004813764737
-0.4143376434609107,0.3930999758710707
-0.4130376212610475,0.39450000000135055
-0.4104376585080658,0.39729995988917693
-0.41043761896811576,0.39730000166781293
-0.41043758453049173,0.3973000367318593
-0.4093377617512847,0.3983998595110663
-0.4093374856970744,0.3984001452484611
-0.40653765768733036,0.40139996097318686
-0.4065376157806866,0.401400005047574
-0.40653758877233737,0.40140003249001366
-0.4056376880671626,0.4022999331951884
-0.4056375555601412,0.40230006789226014
-0.40263769705835756,0.40539992167743655
-0.40263761882567034,0.4053999995170509
-0.4026375408630476,0.4054000714661284
-0.4017378744365443,0.4061997749563536
-0.40173738173864776,0.4062002395237034
-0.39773765700741653,0.4101999642549346
-0.3977375848943364,0.4102000351139699
-0.39483769399762314,0.4129999297728654
-0.3948375497687158,0.41300007149363527
-0.393737677035896,0.41409994422645513
-0.39373762000320583,0.41409999971910144
-0.3937375630686671,0.41410005217372287
-0.3908378551601055,0.4166997902986402
-0.39083739913163534,0.4167002221307158
-0.3895377000769048,0.4179999211854462
-0.38953769857443354,0.4179999226309015
-0.38953753377553213,0.4180000638300897
-0.38953753039335365,0.4180000664044724
-0.38693782446845043,0.4198998515034402
-0.38693742472986264,0.41990015722614005
-0.38443768284927926,0.4218999507306067
-0.3844376200514003,0.42189999957475827
-0.3844375576581239,0.4219000454318096
-0.38303776956845476,0.4228998940672876
-0.3830374763777616,0.42290011056999705
-0.3792377281664397,0.4257999184154795
-0.3792377276038313,0.4257999188244264
-0.3792376170721302,0.4257999879222018
-0.37923748761143766,0.4257999999904204
-0.37923748715681205,0.425800000001
-0.3791415418469565,0.425800000001
-0.3791404636818933,0.4258000505342486
-0.37913939496997195,0.4258002016909286
-0.37913834508145106,0.42580045214572765
-0.3791373232215492,0.42580079970270673
-0.37913633834973554,0.4258012413145537
-0.3791353991011749,0.4258017731093017
-0.37913451371101614,0.4258023904242776
-0.375237649115668,0.42879997857454544
-0.37523759314820826,0.4288000210857965
-0.37403764870625406,0.4296999794172622
-0.3713377698928969,0.4316998899034963
-0.3713374762385962,0.4317001148106284
-0.36893814494484367,0.43359958541818255
-0.36893714896781665,0.4336004722945344
-0.3674378926544502,0.4350997286079008
-0.36743736852275705,0.4351002888451526
-0.365337647800566,0.43749996967051386
-0.3653375943012436,0.4375000299567096
-0.3635376455603344,0.4394999730021643
-0.363537621780435,0.43949999909171467
-0.3635375955795289,0.43950002710960695
-0.36173777804198565,0.441399834510347
-0.36173747114701316,0.44140017156028855
-0.3596376499977942,0.443799967159396
-0.3596376244869481,0.443799995873023
-0.35963758792116785,0.44380003572264676
-0.35823763688759264,0.44529998325862014
-0.3582376057023803,0.445300016804713
-0.35573765853510725,0.4479999597453679
-0.3557376216125577,0.4479999988680525
-0.3557375817194094,0.4480000395429417
-0.3545377474993259,0.4491998737630252
-0.3545376185733613,0.4491999949400761
-0.35453747928719037,0.44920011042529195
-0.3518376652599872,0.45129996577978326
-0.35183761712427997,0.451300002477081
-0.3518375799190714,0.4513000297673754
-0.3493378174842824,0.4530998587204235
-0.3493374311358281,0.45310014938528587
-0.3479376698519045,0.4541999618226543
-0.34793762180472637,0.45419999874776995
-0.3479375700999239,0.4542000367322147
-0.34404242563734816,0.45699655070534606
-0.34404156936838587,0.45699722919542063
-0.3440407811782616,0.45699798570163014
-0.34404006814704136,0.45699881342851506
-0.3440394366796624,0.4569997049408629
-0.3440388924483993,0.4570006522304962
-0.3440384403419118,0.4570016467882074
-0.34403808442133155,0.4570026796801948
-0.3440378278837822,0.45700374162831164
-0.3440376730336605,0.457004823093409
-0.3440376212619368,0.45700591436102317
-0.3440376212619368,0.45709986319218154
-0.3440376212489705,0.4570998637383553
-0.3440376088786454,0.4570999938241114
-0.3440375122261534,0.45710007817949694
-0.34403750942683586,0.4571000802923805
-0.34013763259755325,0.45989999186212177
-0.338737876886973,0.4608998174112031
-0.3387373759600031,0.46090019624202766
-0.3362376534062092,0.4628999742850628
-0.33623761270973,0.46290000636824874
-0.3362375969741687,0.4629000184591998
-0.33373824410866654,0.46479952663698143
-0.3337370680836247,0.46480055317872637
-0.33233765970463447,0.46619996155771665
-0.3323375821002703,0.46620003771165985
-0.3296376483970514,0.468799973870315
-0.3296376178356366,0.4688000029172418
-0.32963759680480736,0.46880002241947527
-0.32843773134374477,0.469899899092116
-0.3284375138305783,0.46990010372725355
-0.325537652620134,0.4726999697235446
-0.3255376205954811,0.47270000017929203
-0.32553758945788736,0.4727000289132147
-0.3244377519216729,0.47369988121886425
-0.32443749430125896,0.4737001227290795
-0.32143766400366114,0.47659995868342403
-0.32143762199724607,0.4765999984597334
-0.32143757564369624,0.47660004054999633
-0.3205378060216679,0.47739983576957706
-0.3205374437121853,0.47740017200174545
-0.3173377090554967,0.4804999149504125
-0.31733761098167523,0.4804999952152856
-0.3173375207938962,0.4805000572601382
-0.3173375154832452,0.48050006044554705
-0.31663787599784193,0.480899854437206
-0.31663737426008,0.48090015833507044
-0.3127378649354225,0.48339984379959444
-0.3127373857340679,0.4834001682347067
-0.3113376812853755,0.4843999571266299
-0.31133762012538896,0.48439999964088415
-0.3113375597553417,0.4844000393647682
-0.30883774479433135,0.4859999209398148
-0.3088374997802085,0.4860000821793471
-0.30543768741984106,0.4882999552466545
-0.30543761803146235,0.48830000079712665
-0.3054375554728974,0.48830003947398987
-0.3049378564691857,0.4885998588762168
-0.3049373930325966,0.48860015215342867
-0.30103762126149164,0.4912000000008321
-0.2995376212614916,0.4922000000008321
-0.29713765301928,0.49379997882897314
-0.2936379205681239,0.4960998033136166
-0.2936373347422049,0.49610021489029904
-0.2932380267915078,0.49639969585332183
-0.29323724399591433,0.4964003385725177
-0.28933771714338097,0.4998999139529964
-0.289337716084359,0.4998999148614983
-0.28933761668163904,0.4998999892215362
-0.2893375052219899,0.49990005802059156
-0.2891390716628628,0.499999274800155
-0.2891381347822041,0.4999997991411584
-0.2891372507496415,0.5000004083745165
-0.28913642723426786,0.5000010972150539
-0.28543766925048947,0.5033999559028502
-0.28543762763701347,0.5033999932832482
-0.28543756410906257,0.5034000476278636
-0.28483773741882673,0.5038999032030602
-0.2848375076833184,0.5039000998119657
-0.2815376941855695,0.5067999359160481
-0.28153754942735637,0.5068000653046065
-0.2804376518227466,0.5077999722178881
-0.2804376221908605,0.5077999987706315
-0.2804375887555461,0.5078000278630806
-0.2776378161341425,0.5101998329671409
-0.27763743401691177,0.5102001755426443
-0.27603773133302456,0.5116998968087886
-0.2760374926157301,0.5117000783069489
-0.2737377357383927,0.5130999303192412
-0.2737375084355452,0.513100072325157
-0.269837736652264,0.5155999260323884
-0.2698377356749202,0.5155999266265856
-0.2698376186975493,0.5155999868082121
-0.26983748018111775,0.5156000000009999
-0.2696408380282499,0.5156000000009999
-0.26963979380823544,0.5156000473958864
-0.2696387581751368,0.5156001891908044
-0.269637739645257,0.5156004242197344
-0.26963674659425474,0.515600750549967
-0.26963578718826847,0.5156011654979968
-0.2696348693167644,0.515601665651589
-0.2658378368753659,0.5178998694976988
-0.26583741155768953,0.5179001398033668
-0.26343762126149156,0.519500000000832
-0.26193766433069415,0.5204999712880303
-0.26193757768350134,0.5205000279354414
-0.2580377084191908,0.5229999441305123
-0.2580375351213334,0.5230000574276042
-0.25743764548052905,0.523399983854807
-0.2574376237603993,0.523399998176977
-0.2574375940980429,0.5234000172866632
-0.25413772470601254,0.5254999341725007
-0.25413751924064915,0.5255000680147269
-0.25143762126149155,0.527300000000832
-0.2502377319623638,0.5280999262002505
-0.2502376238867704,0.5280999947011397
-0.25023749973209997,0.5281000654397403
-0.24633781301613958,0.5301998967483343
-0.2463374335438008,0.530200110423005
-0.24463779517632583,0.5311998976979903
-0.24463745103352624,0.5312001083277194
-0.24243768588090656,0.5325999588793864
-0.24243762065460037,0.5325999991793426
-0.24243755463501132,0.5326000375850035
-0.23853799489613683,0.5347997892325739
-0.2385372643262967,0.5348002379576287
-0.23793767002320262,0.5351999674930247
-0.23793762689518447,0.5351999956158486
-0.23793756506482266,0.5352000340594204
-0.23463764585327707,0.5371999850967207
-0.23463759674431672,0.5372000150274885
-0.23153766423994274,0.5390999736592016
-0.23153757851500306,0.5391000267173879
-0.23073765520130804,0.5395999787884472
-0.22683795809133872,0.5419997927209269
-0.22683729943030123,0.5420002298802543
-0.22543774854728502,0.5429999090824088
-0.22543762187200245,0.5429999944705207
-0.22543748174581588,0.5430000781296139
-0.2229377462648368,0.5443999299989621
-0.2229376196691301,0.544399996814893
-0.222937489935619,0.5444000572454603
-0.21903803829800925,0.5460998182157004
-0.21903721984856328,0.5461002140877327
-0.21753765414107867,0.5468999824650578
-0.21753758849581367,0.5469000177489124
-0.21513770332923607,0.5481999555474752
-0.21513761864322356,0.548199999660598
-0.2151375385052806,0.5482000381960197
-0.21123778475346017,0.5499999245430138
-0.21123746020595643,0.5500000805286084
-0.20963771013463975,0.5507999555642665
-0.20963753316739592,0.5508000459629754
-0.20733771120410746,0.5519999530742564
-0.20733761898808514,0.5519999991405742
-0.20733752980415526,0.5520000398668675
-0.20343762621295322,0.5536999978425196
-0.20113777833378865,0.5546999317085461
-0.20113746628725848,0.554700072929895
-0.19943777553402042,0.555499927402007
-0.19943761877576333,0.5554999955828376
-0.19943746014136812,0.555500053707577
-0.19553786966649625,0.556799917199201
-0.19553737687210793,0.5568000939967749
-0.19163782418296157,0.5582999219541389
-0.19163742142705406,0.5583000856441807
-0.19093772873826806,0.5585999539393746
-0.19093750720290917,0.5586000285155377
-0.1877377120554253,0.5593999773024086
-0.18773762776647637,0.5593999969261905
-0.1877375222477946,0.5594000177726057
-0.18383762126111353,0.5601000000009844
-0.1799376685028641,0.5607999915216957
-0.1799376209913604,0.5607999996415962
-0.17603776337650656,0.561399978137078
-0.1760374797341617,0.5614000254032577
-0.1721376340666017,0.5620999977025635
-0.17213760846080742,0.5621000023283128
-0.1699379118668322,0.5624999471635809
-0.16993733374287845,0.5625000676523352
-0.16823766903302556,0.5628999887605358
-0.1682376063004442,0.5629000029585162
-0.16823758812204467,0.5629000067987422
-0.16433769106125715,0.5636999856830063
-0.1643375511283415,0.5637000125889178
-0.16043766850286412,0.5643999915216957
-0.16043762099135994,0.5643999996415963
-0.1565376212599449,0.5650000000011643
-0.15263776337765067,0.5655999781369019
-0.15263747973416172,0.5656000254032577
-0.14873773567282278,0.5662999794655493
-0.1487376131304113,0.5662999989181924
-0.1487375134639411,0.5663000107807046
-0.14773822023732322,0.5663999401033663
-0.14773703178189465,0.5664001219622022
-0.14483769428239235,0.5669999848931337
-0.14483763064652927,0.5669999972028714
-0.1448375378937379,0.567000012506091
-0.1408376595084963,0.5675999942638773
-0.14083762835359712,0.5675999987235595
-0.13693765904673094,0.5680999951566721
-0.13693761798190016,0.5681000001457337
-0.13693758662152483,0.5681000035537654
-0.1330376212610389,0.5685000000009948
-0.12913765124869606,0.5688999969253375
-0.12913763419290336,0.5688999985845516
-0.12913757823601313,0.5689000033106125
-0.12523762126101357,0.5692000000009971
-0.11743762126101358,0.5698000000009971
-0.11353767783918411,0.5700999956488302
-0.1135375646080946,0.570100003238307
-0.11003770712414725,0.5702999950945326
-0.11003761372040065,0.5702999990346769
-0.11003754276878355,0.570300000001
-0.10963821084273938,0.570300000001
-0.10963703475600678,0.5703000601553571
-0.1057376954934148,0.5706999923874178
-0.10573761883636135,0.5706999992480248
-0.10573754909411567,0.5707000037018639
-0.10183776824523681,0.5708999924633449
-0.10183747451714016,0.5709000112889874
-0.09793766688375906,0.5711999964915552
-0.0979376311134917,0.5711999989576168
-0.08233765634415982,0.5719999982018604
-0.08233762476832786,0.5719999996282265
-0.08233758262500636,0.5720000009916651
-0.07843762495182607,0.5720999999063622
-0.07443762495200927,0.5721999999087236
-0.05883765768047173,0.5725999990671661
-0.05883762226993617,0.572599999751183
-0.05883758381731929,0.572600000001
-0.05493776901872166,0.572600000001
-0.05493747355173233,0.5726000037884158
-0.05103765768047173,0.5726999990671661
-0.05103762226993617,0.572699999751183
-0.051037583817319286,0.572700000001
-0.04323776901872166,0.572700000001
-0.043237473551732325,0.5727000037884158
-0.039337657680471726,0.572799999067166
-0.039337622269936166,0.572799999751183
-0.039337583817319284,0.572800000001
-0.031537769018721656,0.572800000001
-0.03153747355173232,0.5728000037884158
-0.02763765768047168,0.572899999067166
-0.02763762226993619,0.572899999751183
-0.027637583817319275,0.5729000000009999
-0.011937658704552332,0.5729000000009999
-0.011937620251946227,0.5728999997511831
-0.011937584841399673,0.5728999990671659
-0.008037768970141423,0.5728000037884158
-0.008037473503152088,0.572800000001
0.003662341296089496,0.572800000001
0.0036623797467807474,0.5727999997511998
0.00366241515923758,0.5727999990671496
0.007562231029858578,0.5727000037884158
0.007562526496847914,0.572700000001
0.01926234129544767,0.572700000001
0.019262379748053785,0.5726999997511831
0.019262415158600305,0.572699999067166
0.02316223102985858,0.5726000037884158
0.023162526496847916,0.572600000001
0.03486234129544768,0.572600000001
0.034862379748053764,0.5725999997511831
0.034862415158600356,0.572599999067166
0.03876223102985858,0.5725000037884158
0.038762526496847916,0.572500000001
0.04656234033918988,0.572500000001
0.046562383506459235,0.5724999997133907
0.04656241235770859,0.5724999991605342
0.05056223471908331,0.5724000036014998
0.050562522804070816,0.572400000001
0.05446234129544768,0.572400000001
0.05446237974805376,0.5723999997511832
0.054462415158600355,0.572399999067166
0.058362231029858574,0.5723000037884158
0.05836252649684791,0.572300000001
0.06226234129544767,0.572300000001
0.06226237974805376,0.5722999997511832
0.06226241515860035,0.572299999067166
0.06616223102985858,0.5722000037884158
0.06616252649684791,0.572200000001
0.07006234129544767,0.572200000001
0.07006237974805377,0.5721999997511832
0.07006241515860034,0.572199999067166
0.07396237873908876,0.5721000000009997
0.07786237873908876,0.5720000000009996
0.08176234010313446,0.5719000009916652
0.0817623822464455,0.5718999996282268
0.08176241382248577,0.5718999982018513
0.09346230524999673,0.5713000037696714
0.0934624521080809,0.5712999943572324
0.09736223199526642,0.5710000112889874
0.09736252572336307,0.5709999924633449
0.10126230657225134,0.5708000037018633
0.1012623763144615,0.5707999992480268
0.10126245297155831,0.570799992387416
0.10516223290267215,0.5704000149585838
0.1051625249088621,0.5703999887571723
0.10646232583382197,0.570300004070637
0.10646238713550027,0.570299998786996
0.10646242305451072,0.5702999950770675
0.10916233047168719,0.5700000053640478
0.10916242690944636,0.569999993825318
0.11306237873919028,0.5695000000009919
0.11696231061411864,0.5690000087349754
0.11696237170904185,0.5690000001611095
0.11696245320559699,0.5689999866352279
0.12086233193648947,0.568300008401478
0.12086237880760003,0.5682999995889567
0.12476237874036991,0.5675000000007527
0.12671209823472895,0.5671000575403713
0.12671266175471074,0.5670999564601428
0.1286622479258908,0.5668000201261151
0.12866237678306644,0.566799997261694
0.12866250847601804,0.566799967566792
0.13026233513192123,0.5664000109028162
0.13026233646042537,0.566400010495168
0.13026241456861617,0.5663999906541936
0.13134684653884895,0.5661170953576111
0.13134772986736756,0.5661169015852472
0.13256237370484994,0.5659000008999825
0.136462237212301,0.5652000254032554
0.13646252085577693,0.5651999781369019
0.14036230808528005,0.5646000108708245
0.14036237841044555,0.5645999991569327
0.14036244893741354,0.5645999856013592
0.14426237873926406,0.5638000000009795
0.14816232432698526,0.5630000111624726
0.14816232454452108,0.5630000111055206
0.1481624178241323,0.5629999915042692
0.15046223812382914,0.5625000305695526
0.15046224045595083,0.5625000300012484
0.15046250952195767,0.5624999427835752
0.15206237163281144,0.5618000031100766
0.1520623858503689,0.5617999969012909
0.15596224185512414,0.5601000596684489
0.15596251712347797,0.5600999438992892
0.1596622743163646,0.5586000423346055
0.1596623770599992,0.5585999983240721
0.15966248027326338,0.5585999492340179
0.15986228903227231,0.5585000448545134
0.15986237895151223,0.5584999979216199
0.15986246411439628,0.5584999496516054
0.16376230309804504,0.5562000446099664
0.16376230351043633,0.5562000443342834
0.1662623399309544,0.554700023286019
0.16626237976462077,0.5546999989583828
0.1662624156158023,0.5546999762947137
0.16766209877199723,0.5538001799800168
0.16766266862543053,0.5537998364755049
0.17156200828768522,0.5516002089737202
0.1715627635845692,0.5515998188973376
0.17326234607896654,0.5508000153705624
0.17556219652780194,0.5497000871456248
0.17556256389325495,0.5496999192928534
0.1794623215522087,0.5480000249286942
0.1794624361931766,0.5479999756935763
0.18206233752234896,0.5469000174389265
0.18206237567099834,0.5469000009487057
0.18206242227064529,0.5468999799096019
0.18336215320804905,0.5463001040923385
0.1833626085455421,0.5462999057214997
0.18726226066409302,0.5447000484420942
0.18726249785836438,0.5446999541859555
0.19116213435023413,0.5432000939967749
0.19116262714462245,0.543199917199201
0.1917622297719594,0.5430000496567554
0.19176237027819135,0.5429999852401449
0.19176249268596535,0.5429998929603427
0.19506226314559197,0.5399001085891784
0.19506249727766836,0.5398998946336889
0.19596228051677372,0.5391000873100397
0.19596237707151284,0.539099997460372
0.19596246822698818,0.5390999045476754
0.1989619889039906,0.5359004158255395
0.19896280769672783,0.5358996246633723
0.19976232432874683,0.5352000476103556
0.19976237812704542,0.5351999993320108
0.19976243069294183,0.5351999497234445
0.2028623571651049,0.5322000208794158
0.2028623754801275,0.5322000029695065
0.2038623072480298,0.5312000714924475
0.20386245147575174,0.5311999297728631
0.2067623423724597,0.5284000351139727
0.20676241448554472,0.5283999642549326
0.2078623046475237,0.5273000740929537
0.20786245416666832,0.5272999272676271
0.21066231396715285,0.5246000624600169
0.21066237940329055,0.5245999973590791
0.2106624379511308,0.524599935406497
0.2117619099626814,0.5234005113938962
0.21176290546629367,0.5233995485208337
0.21456232936000086,0.5210000423262277
0.21456237957498067,0.520999998292238
0.21456242490075117,0.5209999567247882
0.21616188773521858,0.519500460317475
0.2161629199788501,0.5194995999544444
0.21846230419776563,0.5178000550969851
0.21846237456627768,0.5178000013143037
0.21846245262188446,0.5177999374850766
0.22106217384332055,0.5156001733746305
0.22106259148359764,0.5155998363516195
0.22236230423050488,0.514600057315537
0.22236245417365752,0.5145999439088553
0.22626224001612547,0.5117001031541999
0.2262623760022409,0.5116999955562404
0.22626250359658215,0.5116998815468091
0.23016235339950156,0.5080000240414753
0.23016237429408695,0.5080000039764047
0.2301624076523637,0.5079999710881136
0.230362268613651,0.5078001101268265
0.23036249180096127,0.5077998928901057
0.23416234803847968,0.5042000290861408
0.2341623833643834,0.5041999951241888
0.23416240389542672,0.5041999748450505
0.23446220163167744,0.5039001771088
0.23446256337375126,0.5038998307528926
0.23806223572905413,0.5006001310938649
0.23806237508210654,0.5005999944438838
0.23806250197930812,0.5005998521132681
0.23856181281934957,0.5000006791052184
0.2385624030086118,0.5000000235936494
0.2385630415934288,0.49999941512983453
0.24196233623411517,0.49700003750569943
0.24296192390596344,0.4961004093511351
0.24296287436026798,0.49609964110312077
0.24586236604311587,0.49400000919485165
0.24586239146114572,0.4939999908413328
0.248362361089606,0.4922000127088414
0.2483623964375218,0.49219998735947273
0.24976235508592812,0.49120001689632536
0.24976235599367122,0.4912000161746729
0.25366163264772873,0.48840053565654806
0.2536623976218581,0.48840003127648113
0.253663200240954,0.4883995892501726
0.25386228242583697,0.48830004815773115
0.2538622827122911,0.48830004800775045
0.2538624671444194,0.48829993787853937
0.2575623198529548,0.48570004138064965
0.25756243813843094,0.4856999593595389
0.25946235334911977,0.48440001737327815
0.2594624039432411,0.48439998235829607
0.2614621866106993,0.4830001344910753
0.26146257617983837,0.4829998734365883
0.2653622570784157,0.4805000779887823
0.2653622574142127,0.4805000777614525
0.2653623650588241,0.4804999924424167
0.2653623787400631,0.4804998559360448
0.2653623787400631,0.4804050468810464
0.2653624400351437,0.480403859724906
0.2653626232685096,0.4804026851942243
0.2653629264914658,0.48040153578018774
0.26536334647922255,0.4804004237068661
0.26536387876519124,0.4803993608012088
0.26536451768848673,0.48039835836726535
0.26536525645413117,0.48039742706596544
0.2653660872053189,0.4803965768017402
0.2692617106928945,0.4768006166593627
0.26926240087695197,0.47680002813251304
0.26926313519847683,0.4767994956949261
0.2695622683206712,0.4766000736134632
0.2695622690043236,0.4766000731345998
0.269562473979376,0.47659990740664604
0.2731619793483149,0.4731003882979555
0.2731628137111412,0.4730996520236182
0.27366228713295565,0.4727000732861666
0.27366237950286426,0.4726999962554152
0.2736624619594364,0.472699921676316
0.2770622264800669,0.4695001433039579
0.2770625360963374,0.46949986231371377
0.277862306036836,0.46880006361577753
0.2778623786515752,0.468799997896731
0.2778624460789406,0.46879993266153674
0.28186166506342547,0.4648007136770519
0.2818624070854407,0.4648000337866756
0.2818632055828487,0.4647994212105708
0.284862341373271,0.4627000261572752
0.28486237589862484,0.46270000158014285
0.284862417810738,0.4626999706974939
0.2872623291625976,0.4609000371835992
0.28726242871364693,0.46089996335321193
0.2887623318993664,0.459800034350351
0.28876242592372836,0.45979996612506113
0.2926623396107663,0.45700002809334156
0.2926624173935244,0.4569999712581852
0.2965623410232877,0.4541000280463099
0.296562415993635,0.45409997134389873
0.29786229583744706,0.4531000637717355
0.29786246278541134,0.4530999377446902
0.30056234013492933,0.4511000285968991
0.3005623813775872,0.4510999975110498
0.3005624135779716,0.4510999724204729
0.3029623270893822,0.4492000408906062
0.3029623810973114,0.44919999712092695
0.3029624257613652,0.4491999592486615
0.30446232288873515,0.44790004840494085
0.3044623756260392,0.4479000015016971
0.3044624343621074,0.44789994643845676
0.30716208055330607,0.4453002871432284
0.30716269675545793,0.44529973498763936
0.308362296054034,0.4443000689054927
0.30836237954299733,0.44429999664746916
0.3083624540854259,0.44429992716657346
0.31136220546555704,0.44140016749911337
0.3113625588632972,0.44139983989090764
0.31226233309218293,0.44060004057634256
0.3122623772379975,0.44060000049020814
0.31226242363566914,0.44059995650780526
0.3154623458885537,0.43750003182532327
0.31546241108174905,0.4374999676587283
0.3161621963500843,0.4368001823903931
0.31616256910538787,0.43679982595214384
0.31966196517080475,0.43360037812090546
0.3196628270353679,0.4335996637790214
0.3200620398748881,0.43330025414938134
0.3200627353435837,0.4332997714085465
0.3239623409546656,0.43080002422195546
0.3239623758954572,0.4308000014381822
0.323962418331793,0.4307999727812118
0.3255621150892384,0.4297001812604681
0.3255626520385229,0.4296998336449778
0.3278623490438013,0.4283000180765475
0.32786238077602653,0.42829999849799016
0.32786240588268006,0.42829998260143337
0.331762335161633,0.4258000279354379
0.33176242180882143,0.42579997128802966
0.3356621183055753,0.4232001736235271
0.33566264821195635,0.42319984076717915
0.33786232777008474,0.4219000301191942
0.3378623796310006,0.42189999875096895
0.33786242725611176,0.42189996860780665
0.3395623455986546,0.4208000214449848
0.33956241158373573,0.42079997810475345
0.34346178162277874,0.41820039807872483
0.34346302062082534,0.418199679060237
0.343862242241826,0.41800006824973657
0.3438622439758384,0.4180000673245574
0.3438624961780063,0.4179999059698102
0.34386249806397245,0.41799990454135316
0.3473623392620473,0.41520003158289337
0.34736241849283134,0.4151999687661682
0.34876234263056205,0.4141000283722369
0.3487623766625148,0.4141000011915225
0.34876241571167016,0.4140999689443161
0.3512622259695057,0.4120001283277342
0.35126253585935374,0.411999877037564
0.35356227848604743,0.41020007846015166
0.3535623752242091,0.41019999924548645
0.35356247320308887,0.41019991144134665
0.35516213306142397,0.4087002303241574
0.3551626374452416,0.4086997844128196
0.3581620065441769,0.4062003101637069
0.3581627756493084,0.406199722164049
0.3591622570211467,0.4055000852037622
0.3591623781807645,0.4054999956519075
0.3591624894283772,0.4054999042700234
0.3628591315249571,0.4023028084027111
0.36286005720533804,0.40230208681615437
0.36286105146510006,0.4023014631023962
0.3628621039960779,0.4023009437279
0.36286320388596904,0.4023005340773735
0.3628643397314691,0.4023002383979415
0.36286549975649746,0.40230005975511324
0.36286667193428795,0.40230000000099997
0.36306223826554784,0.40230000000099997
0.36306237439495614,0.40229998692676333
0.3630624877456517,0.4022999133550147
0.36696234844052805,0.3992000240847284
0.3669623503708952,0.39920002237888375
0.3679620591067577,0.3984002557071249
0.36796271570704936,0.3983997676095001
0.37086233386566037,0.39640003094838905
0.37356225993407455,0.39450008360473326
0.3735624996159335,0.39449991941662166
0.3747623161838786,0.3937000417046582
0.3747623800629097,0.39369999790440346
0.37476243723374186,0.393699956505203
0.37866214103999213,0.39080017675183737
0.37866262520361793,0.3907998356914986
0.3789622704908725,0.3906000721666623
0.3789623774057319,0.3905999973503827
0.3789624796708828,0.390599918695096
0.38256234144362117,0.3877000300448346
0.3825624155313442,0.3876999693410676
0.38376223858527675,0.3867001167961237
0.38376237530332596,0.3866999953307034
0.3837625025707047,0.3866998669971118
0.386462345584963,0.38380003561142684
0.38646241128869174,0.3837999638352408
0.3873623300796583,0.3828000540675001
0.3873623760752825,0.3828000016455878
0.3873624264292903,0.3827999411836409
0.3903620005296222,0.37910046645989826
0.390362803373271,0.3790995753672063
0.39056229404165216,0.37890008469882513
0.39056237688110135,0.37889999834265037
0.3905624561364116,0.37889990853195443
0.39386235511694995,0.375000027918591
0.3938623746166226,0.3750000045747332
0.3938624054289018,0.3749999666393026
0.3942623657887612,0.37450001618947815
0.3969614555844084,0.3711011624926548
0.39696209979406627,0.37110041879079775
0.39696280507983367,0.3710997327364837
0.3969635663030243,0.37109910932827916
0.398162282691743,0.3702000720367401
0.3981624762671543,0.370199929981063
0.4020616326474806,0.3674005356567262
0.40206239762172735,0.36740003127656007
0.402063200240954,0.36739958925017263
0.40246222693325945,0.3672000759040199
0.4024623763756596,0.3671999955983761
0.40246252045505737,0.36719990687354326
0.40596234684245036,0.3649000209618279
0.40836232425426006,0.363300036324397
0.4083623799799401,0.363299998252392
0.40836242991819577,0.3632999624698761
0.40986217073718983,0.36220015253594723
0.40986259335697856,0.36219985692259166
0.41376178162277866,0.3596003980787248
0.41376302062082526,0.35959967906023693
0.41416220156390754,0.3594000885886958
0.4141623753794543,0.35939999408063744
0.4141625420181622,0.3593998880384017
0.41766236612022006,0.35700000865413345
0.4176623913819969,0.35699999138102817
0.41986223083101226,0.35550010084760864
0.4198623745609518,0.3554999961671168
0.41986251368376837,0.3554998809324761
0.42156217022779024,0.3540001839818685
0.4215625958805878,0.35399982628806087
0.42456231252379384,0.3516000529734961
0.42456237965850263,0.3515999976264431
0.42456244010642846,0.35159994477071654
0.4255622751103076,0.35070009326722534
0.42556248459460716,0.35069990926799366
0.4290622935828508,0.3477000729923563
0.4290623795496755,0.3476999963549881
0.4290624558752204,0.34769992286525697
0.42946197791044494,0.3473004008300324
0.42946281696272887,0.34729964043315753
0.433361723906027,0.34410053730019496
0.433363105081037,0.34409956419598187
0.433862217463763,0.3438000967663462
0.43386237474683126,0.34379999527488386
0.4338625264893003,0.3437998826702062
0.43726229615368334,0.3411000655837845
0.43726246251176265,0.34109993593978283
0.43896235069251255,0.33980002144862104
0.44116233818261996,0.33810003134033356
0.44116241957441005,0.3380999690227162
0.44406220299455124,0.33590013332467805
0.44406255945707857,0.3358998734986099
0.4450623434835536,0.33520002468007737
0.44506238138744647,0.3351999977234235
0.44506241048155787,0.3351999763978527
0.4489622098228097,0.3323001256056397
0.4489623738522475,0.33229999406879784
0.44896252745806203,0.33229985128241524
0.44926179947878686,0.3320005792616905
0.4492630340986536,0.33199950848155724
0.4528623787396631,0.3293000000008
0.45446234649669776,0.3281000241830241
0.4544624111509366,0.3280999760446414
0.4567623433242667,0.32640002617739744
0.4567623810776023,0.32639999782414325
0.4567624108689271,0.32639997475637866
0.45956228614273387,0.3242000727555305
0.45956245848458194,0.3241999130063684
0.4606623489368395,0.3230000325129965
0.46066240804170233,0.32299996703603606
0.4630623070396433,0.32030008066335236
0.46306243749296616,0.3202999099125126
0.4645623019607158,0.31800011772862985
0.46456245836680526,0.3179998841795948
0.46566233606016805,0.3164000620801581
0.4656623805591607,0.3163999955068913
0.46566241572877437,0.31639993989362725
0.46806226893490055,0.31250017843367217
0.46806249495657437,0.3124998256755359
0.4684623126018374,0.3119000992076414
0.4684624469159119,0.311899902182792
0.470762160985744,0.30860031243042413
0.47076261664064595,0.3085997026246223
0.47236218009436937,0.30660024830746807
0.4723625907725148,0.3065997630229361
0.4740623324394087,0.3047000517481722
0.4740624256602556,0.3046999488147244
0.4762622094919552,0.3023001846346885
0.4762625558478626,0.3022998228926147
0.4777623371593659,0.30080004158111145
0.4777624194631292,0.30079995758054184
0.4801621596585859,0.2983002282102744
0.4801626100077635,0.2982997841505809
0.4816623491112192,0.2969000276540223
0.4816624079764546,0.29689997193349044
0.48416232292653383,0.29450005358141434
0.48416237558059544,0.2945000016574781
0.48416243384900576,0.29449994095509846
0.48556230752144325,0.2930000763060584
0.48556237764268473,0.2929999983942648
0.48556244395255405,0.2929999191368643
0.48806234711628793,0.2899000392138342
0.48806237803508035,0.2899000001812293
0.4880624093105489,0.2898999592396857
0.4886623302898934,0.2891000646005597
0.48866237873729806,0.28909999808254233
0.48866242266407817,0.2890999341142803
0.49126235910597554,0.28520002945143413
0.4912623695325995,0.28520001360145303
0.49196236135808347,0.28410002731480904
0.49196239581483314,0.2840999724909335
0.49376225740044594,0.2812001954918907
0.49376250778389646,0.28119980950702905
0.49586235053178745,0.2781000416410947
0.4958623753335313,0.27810000433193166
0.4958624083054537,0.2780999526956619
0.4963623437908344,0.2773000559190527
0.4963624143264498,0.27729994448552975
0.49886226829725105,0.27340017229107993
0.49886249522869286,0.2733998317389584
0.4997623345036,0.27210006389742575
0.499762377935904,0.27209999931834644
0.4997624194013435,0.2720999339257024
0.5013623277818954,0.2695000828073057
0.5013624310875252,0.2694999180651342
0.503662318297454,0.26590009460611513
0.503662441013498,0.2658999065901504
0.5038623341246488,0.2656000669234243
0.5038623788243152,0.2655999978031373
0.5038624186293905,0.2655999323618482
0.5061623220790176,0.2617000960776979
0.5061624198448359,0.26169989723826054
0.5075623059975994,0.2582001818563518
0.5075623727903891,0.25819999688424145
0.5075624259688762,0.25819981108487094
0.5076623559807691,0.25780009103729895
0.5076623757710687,0.25780000601639924
0.5076623964674535,0.25779990123320057
0.5083623703516473,0.2539000467355488
0.5083623781289528,0.25390000125310047
0.5089623787402352,0.24999999999895822
0.5095622301886815,0.24610096558405628
0.5095624189081513,0.24610000971091672
0.5095626876768637,0.2460990731897603
0.5108620542035373,0.24220097360973986
0.5108624205466457,0.24220001819815662
0.5108628701736448,0.2421990990386884
0.5114623240945171,0.2411001001837559
0.5114624353580869,0.24109990091872383
0.5130623427030113,0.23830006306510607
0.5130624131760594,0.2382999360476878
0.5151623008341013,0.2344001446827526
0.5151623752729768,0.2343999964668556
0.5151624391242207,0.23439984903979863
0.5153621020459896,0.23390069173537625
0.5153627421772868,0.2338993496389128
0.5172623590018827,0.23050003532121502
0.5172623979801437,0.23049996440610393
0.5192615787658778,0.22680147995249583
0.5192621548105716,0.22680052732121206
0.519262820064617,0.22679963470096395
0.519263568322993,0.22679881041748423
0.5194622922436465,0.22660008649683078
0.5194623714970581,0.2265999926212145
0.5194624403512111,0.22659989552919566
0.5217623460135868,0.22270005549299343
0.5217624102176326,0.22269994379031546
0.5231622073318138,0.22020030608642038
0.523162568444374,0.220199704904699
0.5240623240561174,0.21880008506420937
0.5240623797714131,0.21879999495887842
0.5240624251312727,0.21879991565260307
0.5262620284371379,0.21480063691466644
0.5262628062770734,0.21479941213693599
0.5270623288906804,0.2137000685432264
0.527062429591524,0.21369993219838548
0.5291620696776417,0.21090041208356197
0.529162723326018,0.21089961712710056
0.5309623541630131,0.20890002730821702
0.5309623561381699,0.2089000248702237
0.5326623324401973,0.20700005174729094
0.532662425660258,0.20699994881472183
0.5348623508690029,0.20460003040518188
0.5348623800048503,0.2045999981603741
0.5348624043018884,0.20459997050595927
0.5361623152630637,0.20310007324306484
0.5361624434391786,0.20309992783598463
0.5387623713974665,0.2002000081902019
0.5387623860977852,0.20019999182513704
0.539662272849696,0.1992001176563471
0.5396623748021274,0.19919999792080123
0.5396624715507817,0.19919987072824946
0.5424623116825605,0.1953000934018433
0.542462430493813,0.1952998964927362
0.5426622918820674,0.1949001737162274
0.5426624714007912,0.19489982930943903
0.5445623643815906,0.1914000264500718
0.5445623750547361,0.19140000654178155
0.544562395897875,0.1913999665425083
0.5465623259017678,0.18750010303491738
0.5465624336372928,0.1874998980482541
0.5486623359733951,0.18360007942406423
0.5486624227442453,0.18359992125593455
0.5505622877633264,0.18020016280073672
0.5505623737353212,0.18019999654406454
0.5505624476440397,0.180199827740251
0.5507620114977588,0.17970091810595312
0.5507624165594043,0.17970001902533578
0.550762896983158,0.1796991578552538
0.5531623040652773,0.1758001213468099
0.5531624563911289,0.1757998805371182
0.5544623383648567,0.1738000621159986
0.5544623776758508,0.17379999990185746
0.5544624160956468,0.17379993547698755
0.5555623625834131,0.1719000279072096
0.5555623945831738,0.17189997191474815
0.5577623428490556,0.1680000636252306
0.5577623789452474,0.16799999769765198
0.5577624104562422,0.16799993656787773
0.5583623595061087,0.16680003846814498
0.5583623973975909,0.1667999612499784
0.5596623312249284,0.16410009868550815
0.5596623327467779,0.16410009536473988
0.5596624102793725,0.16409989744563966
0.559662410532537,0.1640998966746105
0.56086236612187,0.16020004100927784
0.5608623781398706,0.160200000890639
0.5608623903880994,0.16019995764363948
0.5619623434507492,0.15620012832491262
0.5619624169827224,0.15619987252461548
0.5622623570935213,0.15520007215528608
0.5622623759469731,0.1552000061898781
0.5622623979892728,0.15519992025339327
0.5629623595986429,0.1523000793002883
0.5629623990018773,0.15229992097905085
0.563962360467243,0.14840007126412438
0.5639623794414376,0.14839999313284571
0.563962392146863,0.14839993464195175
0.5647623787400426,0.14450000000020094
0.5655623503905387,0.14060013820403325
0.5655624104635563,0.14059986253164422
0.5661623538323951,0.13800010793334205
0.5661623782674972,0.13799999191496473
0.5661623943892814,0.13799989828015674
0.5663623787400515,0.13670000000015203
0.5669623588211159,0.1328001294732333
0.5669623753923825,0.13279986944044414
0.5668623825274789,0.12890014770920452
0.5668623787400631,0.12889985224221517
0.5668623787400631,0.11720044269228946
0.5668624126930086,0.11719955861174682
0.5671623787400601,0.1133000000000767
0.5674623787400602,0.1094000000000767
0.5680623752306182,0.10160004562282218
0.5680623776967207,0.10160000985196034
0.5682623712024892,0.09770014698271566
0.5682623900280505,0.09769985325620328
0.5685623778948619,0.09380001098765581
0.5688623779158757,0.08980001098920368
0.5688623795852619,0.08979998901245478
0.5691623451830728,0.08590043624091194
0.5691624452695684,0.08589956755829169
0.5697623395187308,0.08200025493873674
0.569762429325841,0.0819997470712099
0.5700623586435647,0.0805001004825906
0.5700623759507865,0.08050000516451973
0.5700623921380628,0.08049989281606502
0.5703623585118155,0.0781001618260436
0.5703624035383416,0.07809983881126631
0.5709623787400514,0.07420000000015206
0.5715623565558169,0.07030014419767691
0.5715623750056079,0.07030000009243571
0.5715623862361678,0.0702998538259835
0.5721623787400617,0.058600000000051215
0.5723623562153427,0.05470043923207204
0.5723624346680908,0.054699563761447675
0.572862378740055,0.05080000000012716
0.573362378740055,0.04690000000012716
0.5738623274989367,0.043000399680849226
0.5738624577654369,0.042999604873229846
0.5739623566597277,0.042500110401775856
0.57396237547101,0.04250000575576575
0.5739623926192047,0.04249988202735548
0.5743623671553454,0.039100098470160334
0.5743623778849438,0.039099991431022774
0.5743623833842461,0.039099909438459084
0.5745623777286871,0.035200019721857045
0.5745623777332555,0.035200014707405775
0.5747623783720492,0.03120000736030215
0.5747623791175236,0.03119999263954596
0.5749623787400617,0.027300000000051217
0.575162363691803,0.02340029344109779
0.5751624087188569,0.02339970770681118
0.5755623787400579,0.01950000000010203
0.5759623787400578,0.015600000000102029
0.5763623787400579,0.01170000000010203
0.5767623711302957,0.007800074195282826
0.5767623779814012,0.007799997649989559
0.5767623824428425,0.007799927795827058
0.576962371202408,0.003900146984299906
0.5769623900280505,0.0038998532562032565
0.5772623752368093,4.554233671908331e-08
0.577262377681203,1.0093596990027835e-08
0.5774623787401435,-0.0039000000015422054
0.577662376939549,-0.007799964889949908
0.5776623783693879,-0.0077999965459146095
0.5776623797300445,-0.007800038609263435
0.5777623778062292,-0.011699963580465175
0.5777623784902461,-0.011699998991000691
0.5777623787400631,-0.011700037443617592
0.5777623787400631,-0.01949985224221521
0.5777623825274789,-0.019500147709204548
0.5778623750033541,-0.023399854268336705
0.577862375052109,-0.023399996336981723
0.5778623672855261,-0.023400148909019897
0.5775623787400602,-0.027300000000076697
0.5772623795852618,-0.031199989012454906
0.5772623779158711,-0.03120001098926417
0.576962380628162,-0.035199974825386185
0.5769623802254036,-0.035199978010069514
0.5766623898482282,-0.03909985559379513
0.5766623752207745,-0.03909999864381695
0.5766623529943374,-0.039100143440560876
0.5759623787400474,-0.04300000000017666
0.5752623787400474,-0.04690000000017666
0.5745624041423208,-0.05079985847322462
0.574562356875965,-0.050800142116713555
0.5739623943892781,-0.0546998982801789
0.5739623782675045,-0.05469999191492622
0.5739623538323908,-0.05470010793336062
0.5730623877731652,-0.05859996085667161
0.5730623760137347,-0.05860001024063268
0.5730623713937522,-0.058600028650738704
0.5720624133897959,-0.06249986486616781
0.572062347370867,-0.06250013593329663
0.5711623878174523,-0.06639996066476057
0.5711623759194533,-0.06640001062306743
0.5711623714426683,-0.06640002845996575
0.5701625602803722,-0.07029929199292036
0.5701622880816711,-0.07030072526719727
0.5700623909419026,-0.07109990238534679
0.5700623764955843,-0.07110000385305609
0.5700623608369638,-0.07110009249944194
0.5694623936220555,-0.07419992310980163
0.5694623649041902,-0.0742000770856668
0.5687623871405411,-0.07809995319742635
0.5687623783280714,-0.07810000006826273
0.567162494784121,-0.08589943428531904
0.5671623198189217,-0.08590057448117816
0.5667623948222074,-0.08979984319914433
0.5667623669514051,-0.08980015718214354
0.5664623806315581,-0.09379997478010468
0.5664623802230941,-0.09379997800990321
0.5661624126929616,-0.09769955861235775
0.566162378740063,-0.09770044269228946
0.566162378740063,-0.09789988524219898
0.5661623765291365,-0.09789999627092869
0.5661623691718194,-0.09790011800837957
0.5658624044897926,-0.10159968242004214
0.5658623705729461,-0.10160031851757206
0.5657623825274789,-0.10549985229079545
0.5657623787400631,-0.10550014775778478
0.5657623787400631,-0.11329985224221521
0.5657623825274789,-0.11330014770920455
0.5658623749576185,-0.11719985248465166
0.5658623862975057,-0.11720014737010832
0.5660623759080107,-0.12109994477495443
0.5661623763032169,-0.12349994151598041
0.5661623780533429,-0.1234999970812748
0.566162378740063,-0.123500061468604
0.566162378740063,-0.12499985224221521
0.5661623825274789,-0.12500014770920456
0.5662623787400627,-0.12889999999997434
0.5663623747341546,-0.13279984376955792
0.5663623745046804,-0.1327999989554493
0.5663623656849229,-0.13280015666172382
0.5661623847017113,-0.13519992846026252
0.5661623777378948,-0.13520000108403388
0.56616236940901,-0.13520006998296422
0.565962383192773,-0.1366999666047419
0.5659623805815452,-0.13669998535177605
0.5653623787398706,-0.14060000000132805
0.5647623787400514,-0.14450000000015203
0.564162394389278,-0.14839989828017897
0.5641623782675045,-0.14839999191492595
0.5641623538323907,-0.14840010793336111
0.5632623888061542,-0.15229995638038643
0.5632623780382553,-0.152300001440978
0.5632623677461157,-0.15230004177712964
0.5622624180672384,-0.15609985055686343
0.5622624162038379,-0.15609985693759193
0.5622623651980083,-0.1560999910788835
0.5622623651447766,-0.15609999116122522
0.5622622704821787,-0.15610010825829862
0.5621645340867121,-0.15619784465376524
0.5621637362801828,-0.1561987295384118
0.5621630340750225,-0.15619969204763715
0.5621624349731397,-0.15620072189861178
0.5621619453749535,-0.15620180808907022
0.5621615705110159,-0.1562029390148522
0.5610624052761435,-0.16019990350529706
0.5610623538833225,-0.16020009694141432
0.5600624202364866,-0.16409983816407456
0.5600623743069177,-0.16409999789581906
0.5600623185290756,-0.16410015654875318
0.5585624291356701,-0.16799986897160765
0.5585623745633872,-0.1680000011574805
0.5585623171851626,-0.1680001231100371
0.5583623996472887,-0.16839995818578474
0.5583623800401513,-0.16839999661753233
0.5583623547177721,-0.16840004425184268
0.5564624997581697,-0.17189977707216283
0.5564622676454585,-0.17190022803652438
0.5545623917510576,-0.17579997329345254
0.5545623654542352,-0.17580002657189175
0.5544624128073201,-0.17599993186572213
0.5544623774749462,-0.17600000025554333
0.5544623415435521,-0.1760000655369738
0.5523627402822898,-0.17969936299729292
0.5523621007331707,-0.17970067764199715
0.5507625266021844,-0.18359963958627643
0.5507622555484718,-0.1836003695749361
0.550562414787111,-0.18419989185901858
0.5505623769866671,-0.184199998202247
0.5505623338060323,-0.18420010591613317
0.5491624554028808,-0.1874998192949904
0.5491623082742777,-0.1875001832112279
0.5476623925324039,-0.1913999641400997
0.5476623778770117,-0.1914000014988975
0.5465623959517415,-0.19409995775333916
0.5460624273328785,-0.19529988337735166
0.5460623111853619,-0.19530010530059772
0.546062310101943,-0.19530010707576032
0.5435624357047928,-0.19919991113531477
0.543562377478824,-0.1991999984077156
0.543562315052632,-0.19920008491690824
0.5426623993236042,-0.20039997255561193
0.5426623583198366,-0.20040002756763586
0.5406624073359675,-0.20309996139585917
0.5406623762501132,-0.20310000263852346
0.540662351159529,-0.20310003483891734
0.5387625107262989,-0.20549983328089216
0.5387622529921302,-0.20550017147478122
0.5376624250374544,-0.20699993686752097
0.5376623810966092,-0.2069999951110434
0.537662325596581,-0.2070000645317299
0.536299500854907,-0.20865492314661985
0.5362989675990432,-0.20865562354715242
0.5348624512224471,-0.21069989685230817
0.5348624486786663,-0.2106999003090421
0.5348622914544244,-0.2107000872553707
0.5348622907592229,-0.21070008798125442
0.5346629080731026,-0.21089947066737474
0.5346619223162469,-0.21090059335130118
0.5316624168877017,-0.21479995040840993
0.5316624162805422,-0.2147999511148491
0.5309624289514279,-0.21569993544282978
0.5309623755686456,-0.21570000210396267
0.5309623274138967,-0.2157000589304173
0.5293108004456439,-0.21759625656063344
0.529310438381694,-0.21759669353212274
0.5283624191221712,-0.21879994874613248
0.5283623808820945,-0.2187999961672217
0.5283623331753204,-0.21880005257507618
0.5270625465591501,-0.2202998063629651
0.5270622196909889,-0.22030020090444175
0.525162419497759,-0.22269994851694264
0.5251623791307055,-0.222699998330086
0.525162334644985,-0.22270005070971388
0.5231625051688377,-0.22499985460728325
0.5231622572406123,-0.22500014953814074
0.5218624252016792,-0.22659994281682738
0.5218623733272016,-0.22660000502040803
0.5218623344503525,-0.22660004940044445
0.519262395893504,-0.2294999808676986
0.5192623932827096,-0.22949998349712447
0.5183624075756681,-0.23049996796081154
0.5153625457717954,-0.23379981626548102
0.5153622197747063,-0.23380019075879027
0.5148624375993363,-0.23439992936923434
0.5148623744244895,-0.23440000276608394
0.5148623189980915,-0.2344000632566028
0.5114624053217103,-0.23799997185512406
0.5114623819317016,-0.23799999629011204
0.5114623479101215,-0.23800003083035584
0.5111624345646932,-0.2382999441757841
0.5111623236847543,-0.23830005658502917
0.5075636267522416,-0.24199871732122288
0.5075628463014313,-0.2419996065192139
0.5075621611078314,-0.24200057103270023
0.5075615783898166,-0.2420016007007292
0.5074624351348472,-0.24219988721066776
0.5074623769910585,-0.24219999740341935
0.5074623119055994,-0.24220010860628655
0.5050630062772261,-0.24609898025239335
0.505062434636782,-0.24610002687432833
0.505061974191673,-0.24610112695640415
0.5036624233284418,-0.24999987578969063
0.503662337007035,-0.2500001251992466
0.5023623787400118,-0.25390000000031626
0.5010624299556412,-0.257799846353428
0.5010623750277191,-0.25779999689954686
0.5010623099009737,-0.25780014826902886
0.4997623982603686,-0.260599957956486
0.49976235955835413,-0.2606000421999765
0.4992624642118799,-0.26169981196221953
0.49926237233394477,-0.2616999962642085
0.4992622671518238,-0.2617001740779463
0.49676247087867575,-0.2655998562640573
0.49676229089855595,-0.2656001464027889
0.4958624056943759,-0.26709995507642237
0.49586235097324355,-0.26710004442719815
0.4943623999524947,-0.2694999660603962
0.4943623577635283,-0.269500034087152
0.491962455829338,-0.2733998747302114
0.4919623709434363,-0.27339998559830375
0.4919622301189448,-0.27340000000099995
0.49186868162615277,-0.27340000000099995
0.4918675299794318,-0.27340005767500275
0.4918663898569714,-0.27340023011988085
0.49186527266771174,-0.2734005156100185
0.4918641895911056,-0.2734009112885823
0.4918631514652485,-0.273401413196109
0.4918621686784242,-0.27340201631012684
0.4918612510651516,-0.2734027145954142
0.4918604078077732,-0.2734035010643928
0.4918596473445692,-0.27340436784705074
0.4918589772853179,-0.27340530626969556
0.48936239844307694,-0.27729996926359135
0.48806241975859654,-0.2792999368948604
0.48806233854818554,-0.2793000636374289
0.4868624027179762,-0.2811999620352603
0.4868623773092376,-0.2812000015799809
0.48686235479526024,-0.28120003547408795
0.48416435160139704,-0.2851970772427742
0.484163761198676,-0.2851980527126742
0.48416327005777526,-0.2851990817401346
0.48416288298438664,-0.2852001542563772
0.4841626037659273,-0.28520125976709654
0.4841624351344805,-0.2852023874551447
0.48416237874006307,-0.2852035262863738
0.48416237874006307,-0.28529986421687087
0.48416236633986487,-0.2852999961817991
0.48416230587644143,-0.2853001153676903
0.481762464394575,-0.2890998643806456
0.4817623752764279,-0.2890999971518483
0.4817622783421262,-0.28910012549777203
0.4801626477836889,-0.29109966369581863
0.4801621355416549,-0.29110035544413676
0.47886244010613155,-0.29299991031144
0.47886230537840446,-0.2930000790052559
0.47626262451397916,-0.2957997353207908
0.47626215001876926,-0.29580027954860494
0.4753624243209695,-0.29689994429036026
0.4753623820044744,-0.2968999947123093
0.47536232619154023,-0.2969000578037619
0.47236254577216963,-0.30019981626506953
0.4723622197747057,-0.300200190758791
0.47186240648133077,-0.3007999667108409
0.46856245613615344,-0.30469990853224777
0.4685623768811302,-0.3046999983426191
0.4685622940416376,-0.3047000846988398
0.4684632109311177,-0.3047991678093597
0.46846242519740267,-0.304800037850485
0.4684617318982774,-0.30480098319981386
0.46596283975017694,-0.3085992992649264
0.4659620240298292,-0.30860076009358006
0.4645624235944642,-0.31159990388364806
0.464562335661798,-0.31160009692630875
0.46416239882662297,-0.31249995480545245
0.46416237929748105,-0.3124999977492759
0.4641623560821166,-0.3125000465086471
0.46226244074002654,-0.31639987273714804
0.46226231988396455,-0.3164001287479336
0.46066240002469694,-0.3198999534400813
0.46066237752302586,-0.31990000152820797
0.4606623566962199,-0.3199000440879225
0.4604624358455242,-0.32029988578931395
0.46046237544647073,-0.3203000001797728
0.4604623127384526,-0.3203001072529001
0.45806244160663917,-0.32419989784209696
0.4580623001381084,-0.3242000906949361
0.4567625465591515,-0.3256998063629633
0.45676221969099023,-0.32570020090443996
0.4548624008407882,-0.32809997208364255
0.45486237926819867,-0.3280999989899849
0.4548623552297458,-0.32810002821274287
0.4528623997648558,-0.3304999747706108
0.45286238698368686,-0.33049998993151164
0.45156255536799034,-0.33199979619891845
0.4515622118349295,-0.3320002118414777
0.4489631076846822,-0.3352990748014069
0.4489624294186268,-0.33530003216153176
0.4489618519849573,-0.33530105351044764
0.4486624358455242,-0.33589988578931396
0.4486623754464707,-0.3359000001797728
0.4486623127384526,-0.3359001072529001
0.44626240486596824,-0.33979995754568726
0.44626238105862465,-0.3397999954933406
0.4462623482891403,-0.33980004567668703
0.4450624467537902,-0.3415998979797123
0.44506231291156395,-0.3416001034450757
0.44366242538472717,-0.34379992670153336
0.4436623332052796,-0.34380007399430623
0.4412624681231722,-0.3476998547527308
0.4412622582128225,-0.34770012052765487
0.4411635296000269,-0.34779884914045045
0.44116280412041115,-0.3477996458433411
0.44116215620343685,-0.34780050680777896
0.4411615915107146,-0.3478014245105077
0.4390623997260274,-0.35159996202565597
0.4372623978305738,-0.3547999660615693
0.4368624649167769,-0.3554998491909023
0.4368623739057022,-0.35549999787345354
0.4368622756116193,-0.35550013869030717
0.43396240771517297,-0.35939996103380406
0.43396240699518435,-0.35939996190180445
0.43336240930964837,-0.36019995924086473
0.43336237803509126,-0.36020000018121534
0.43336234711628385,-0.36020003921383936
0.4308624424891054,-0.3632999209515406
0.4308623163932017,-0.3633000801605935
0.42946241320115647,-0.3650999556932231
0.42946234342210593,-0.3651000436284188
0.4277626084749406,-0.3671997162102113
0.4277621674257079,-0.3672002977614557
0.42556239938851403,-0.37029997090477434
0.42556238116626,-0.37029999624772014
0.4255623546557764,-0.37030003211271567
0.42496269657644264,-0.3710995762184941
0.424962101111026,-0.3711004511474684
0.4225624389459433,-0.37499990216572776
0.42256232049566184,-0.37500009901575454
0.4215624049734115,-0.37669995540358
0.4215623770032341,-0.37670000199078185
0.4215623523598715,-0.376700041454878
0.42016248360071307,-0.37889983521926984
0.4201622795219138,-0.3789001682397435
0.4178624407028746,-0.382799894932897
0.4178623703706135,-0.38279999407564824
0.41786229273344044,-0.3828000860070369
0.41766287092763554,-0.38299950781284176
0.41766194935396833,-0.38300054783777643
0.41476248166508933,-0.3866998686822082
0.4147622488049634,-0.38670010392345494
0.4147622482891878,-0.3867001043611809
0.4137624215970907,-0.38749996571485856
0.41376233523709705,-0.38750003346431244
0.40986297209036376,-0.3904995435771843
0.4098618494064374,-0.39050052933404
0.4097625143188062,-0.39059986442167105
0.40976237553025374,-0.3905999942708232
0.40976222523824213,-0.39060011714662135
0.40596257518347595,-0.39349985008315347
0.4059621889012532,-0.3935001581994767
0.4047624031559291,-0.3944999796539135
0.4047623541005573,-0.39450002007710955
0.40206240327344067,-0.3966999800103156
0.402062387287093,-0.3966999928908196
0.40206234490254567,-0.39670002614766364
0.39986267569553885,-0.3983997705348962
0.39986209733827305,-0.39840024829614845
0.3981624491025081,-0.399899937915941
0.3981623756830317,-0.3999000006017915
0.3981623067062391,-0.39990005576861226
0.3955651135650746,-0.401910785942417
0.3955641585657599,-0.40191161283558396
0.39516266698300684,-0.4022997213655786
0.3951621105510934,-0.40230029798812794
0.3942624297307688,-0.40329994334404407
0.3942623773881413,-0.40329999997798865
0.39426232548774204,-0.40330005325273527
0.3913625726970368,-0.4061998060434405
0.3913621942276775,-0.4062002029640108
0.3903624017766892,-0.407299974660098
0.39036235540339825,-0.4073000250657001
0.38766241431894877,-0.41019996178603485
0.3876623773328955,-0.4102000007971203
0.3876623429154449,-0.4102000358250325
0.3864624556274626,-0.41139992311301465
0.38646230331622844,-0.4114000783251546
0.38386243780079116,-0.4140999386681088
0.38386237735641565,-0.4140999996092686
0.3838623166991308,-0.4141000572689908
0.3825625480736353,-0.4152998436925251
0.3825622157885128,-0.4153001629519646
0.3798625227319277,-0.4179998560085496
0.37986237525541633,-0.41799999341640026
0.37986221448438184,-0.418000123192261
0.37866249303946614,-0.4188999142759478
0.37866226659975166,-0.4189000885323095
0.3748629091075367,-0.42189958128932126
0.3748619009273845,-0.42190047781309287
0.3747625102923444,-0.4219998684481329
0.37476237602805834,-0.42199999431335644
0.3747622299168788,-0.422000114479865
0.37086246574680365,-0.4249999330722305
0.37086229302293083,-0.4250000685741865
0.36986239772909385,-0.42579998480925607
0.366962422643321,-0.42809996518065596
0.3669623341671754,-0.4281000339607907
0.3648624244309369,-0.42969996518840103
0.3648623333976273,-0.42970003526682815
0.3630625320477786,-0.43109988076115485
0.36306222953565565,-0.43110012433747463
0.36006322399983576,-0.43359929561732447
0.3600624159539443,-0.4336000368811228
0.3600616819996228,-0.4336008515720061
0.35916241593600745,-0.4346999545386471
0.3591623826428057,-0.43469999439453927
0.35916233509069156,-0.4347000488876776
0.35666261129581445,-0.4374997395379401
0.35666216237560167,-0.43750027406199843
0.35516241123184755,-0.43939995884408684
0.3551623780325928,-0.43940000011875524
0.35516234512886924,-0.4394000395429486
0.3534624563263202,-0.4413999087224182
0.3534623030671579,-0.4414000928716486
0.3512625251434514,-0.44409982032347006
0.3512622396771295,-0.4441001854175781
0.3503624478480018,-0.44529990785641516
0.3503623761438516,-0.44529999958442024
0.35036230340508884,-0.44530008538001564
0.34736243897445074,-0.4486999317347389
0.3473623762084109,-0.44870000064434756
0.34736231592170363,-0.4487000628187737
0.3468624669913574,-0.4491999117491199
0.3468622769770255,-0.44920007183325056
0.3434624050444327,-0.4515999814327279
0.34346235253899243,-0.45160001871556515
0.34136241628630026,-0.45309997318177386
0.3413623790580599,-0.45309999932582423
0.3413623398106922,-0.45310002595344917
0.33956246286511227,-0.4542999439171691
0.3395622956108482,-0.45430005755151887
0.33566237873963234,-0.4570000000008222
0.33176242030322073,-0.45969997122603024
0.331762336677681,-0.4597000280421233
0.32996253339366255,-0.46089989689813554
0.32996222749016546,-0.4609001080361558
0.3278624237066272,-0.46239996788154025
0.32786233316504176,-0.46240003125197
0.32436325738258026,-0.4647993975028008
0.32436241013413225,-0.464800037789375
0.324361625408068,-0.46480075333240933
0.3239624948407656,-0.4651998838997117
0.3239623753045516,-0.46519999681253293
0.3239622505518595,-0.46520010189367
0.32006289270142674,-0.468299591467091
0.32006191448959553,-0.46830046425088184
0.3195624576587669,-0.4687999210817104
0.3195622889929212,-0.46880006599105145
0.31616277276742766,-0.4712997102745026
0.3161620106695354,-0.47130032206216554
0.31456246750820005,-0.47269992232833397
0.3145623782474136,-0.47269999726255785
0.3145622828123307,-0.472700070903611
0.3122625975512074,-0.4743998382705282
0.3122621678028605,-0.47440017187523276
0.30956242801835143,-0.47659995984779574
0.30956232990688454,-0.4766000406947839
0.30836242569517713,-0.47759996087120676
0.30836237933882316,-0.477599998675766
0.3083623291211448,-0.47760003786756405
0.30456248564456595,-0.48049991841547945
0.30456248508195755,-0.4804999188244264
0.3045623745502565,-0.4804999879222018
0.3045622450895639,-0.48049999999042037
0.3045622446349383,-0.48050000000099996
0.30446491049318214,-0.48050000000099996
0.3044636668276336,-0.48050006728787076
0.30446243768145054,-0.48050026836293225
0.30446123740448994,-0.4805006008787025
0.30446008000957053,-0.48050106095317485
0.3005624365155957,-0.4822999733350094
0.3005623212613058,-0.48230002730304183
0.29656417649591327,-0.48419914606660325
0.29656302435435106,-0.4841997761427645
0.29656195135184177,-0.48420053317100936
0.2965609714139481,-0.4842014073265292
0.29636246900817526,-0.48439990973230207
0.29636246886165185,-0.4843999098724745
0.29636237337376853,-0.48439998979146104
0.29636237150440065,-0.48439999109265275
0.2963622623014348,-0.48440005349947024
0.29266238772259184,-0.4860999958735332
0.2926623697634577,-0.4861000041436884
0.2887631946176904,-0.4878996234417349
0.28876239581806284,-0.48790003051847874
0.2887616310721401,-0.4879004984458172
0.28816254252632645,-0.488299890809693
0.28816237526827043,-0.4882999942450032
0.28816220175264684,-0.4883000858127072
0.28486240804053503,-0.48989998579433713
0.28486238955831933,-0.4898999946267916
0.28096254223074757,-0.4916999245434009
0.28096221768408636,-0.4917000805286065
0.2799624493530676,-0.49219996469411587
0.27996230861619703,-0.4922000362715739
0.2770624085013,-0.4936999846068654
0.2770623805824924,-0.4936999988425066
0.2770623466687777,-0.49370001562509763
0.2731624321538422,-0.4955999739785277
0.2731623255962691,-0.49560002657251506
0.27216272202727243,-0.4960998283570134
0.2721620476297146,-0.49610019409974276
0.26926253262847355,-0.49779990979012545
0.269262227715745,-0.497800094930124
0.2657624991821715,-0.4999999242940845
0.26576237401851593,-0.49999999872355777
0.2657622546198058,-0.5000000620607467
0.26536273559090906,-0.5001998215751949
0.2653620350786995,-0.5002002026726573
0.261462546978809,-0.5024999007828491
0.26146221395833535,-0.5025001048616483
0.2592624155757599,-0.503899976559651
0.2592623420820751,-0.5039000237204186
0.25756242085557757,-0.5049999727493288
0.257562419979094,-0.504999973252435
0.25366241323310773,-0.507499977889618
0.25366238147479947,-0.5074999979304099
0.2536623406769748,-0.5075000228384192
0.2531625462223532,-0.5077998995111922
0.25316221475744266,-0.5078001061069455
0.24976248941807294,-0.5099999283853612
0.24976226972793952,-0.5100000741287734
0.2472625376434085,-0.5116998919462544
0.24726237592779934,-0.5116999942006237
0.24726220640915764,-0.5117000861660708
0.2458624743214861,-0.5123999522099065
0.24586237835422853,-0.512399997989558
0.24586227942692365,-0.5124000407445227
0.24196253289160824,-0.5139999367590111
0.24196222647962862,-0.5140000676719542
0.23836327507383626,-0.515599601630084
0.23836239882508878,-0.5156000364966855
0.23836156260277255,-0.5156005440920621
0.23806249993053047,-0.5157999192068903
0.23806224437698442,-0.5158000551239851
0.2341625575836162,-0.5173999266289564
0.2341622024560992,-0.5174000793284302
0.23016246212143512,-0.5191999624790292
0.23016237984425136,-0.5191999979451766
0.2301622914356776,-0.5192000327398376
0.22936273192680456,-0.519499867555665
0.22936203496656635,-0.5195001552531926
0.2262624132231109,-0.5208999844276564
0.22626234405432918,-0.5209000151200776
0.2223626566196653,-0.5225998788736489
0.22236210760969224,-0.5226001355658034
0.22076242395473197,-0.5233999773932836
0.22076233313466592,-0.5234000218119071
0.21846242528548718,-0.5244999777397752
0.2184623765446794,-0.524500000516735
0.21846233346876145,-0.5245000197342993
0.21456275639085068,-0.526199835383645
0.21456201380336537,-0.5262001911579229
0.21246251486753898,-0.5272999286957367
0.2124623725009368,-0.5272999850299053
0.21246222832787465,-0.5273000250695452
0.21066243563810383,-0.5275999905178403
0.21066237183800068,-0.5276000004959899
0.2106623283678389,-0.5276000064588574
0.2067655682586425,-0.5280995910882416
0.20676453888779472,-0.5280997708094068
0.20676353002177775,-0.5281000430104341
0.20676254995118043,-0.5281004054544487
0.20676160672995866,-0.5281008551629836
0.2067607081092501,-0.5281013884404551
0.20675986147367736,-0.5281020009045327
0.20286673313202763,-0.5311965388171261
0.20286586885150545,-0.531197299240324
0.20286508472858922,-0.5311981420780978
0.20286438858389452,-0.5311990589242271
0.20286378736056754,-0.5312000406343533
0.20286328705503617,-0.5312010774171831
0.20286289265720328,-0.5312021589321438
0.20286260810067905,-0.5312032743925176
0.20286243622354805,-0.5312044126730245
0.20286237874006313,-0.5312055624207838
0.20286237874006313,-0.5312998603272681
0.20286236598140592,-0.5312999919114456
0.20286225330978463,-0.5313000545888207
0.2028622503482944,-0.5313000559662978
0.19896237873946274,-0.5330000000009167
0.195063159638326,-0.5346996596091045
0.19506239338968956,-0.5347000278122972
0.19506165636168685,-0.5347004514870394
0.1942624780735491,-0.5351999379171255
0.19426247611232167,-0.5351999390881511
0.19426227221082293,-0.5352000446528044
0.1942622713175239,-0.5352000450488266
0.19116256653145464,-0.5364999212494362
0.19116219384624017,-0.5365000853362504
0.18726254223158642,-0.5382999245430136
0.1872622176840827,-0.5383000805286081
0.18566242395473198,-0.5390999773932836
0.18566233313466593,-0.5391000218119072
0.18336252301161324,-0.5401999310011932
0.1833622364371338,-0.5402000729764722
0.1794624613402821,-0.5421999576415244
0.1794622968316907,-0.5422000436850654
0.17796254584466556,-0.5429999108781455
0.1779623755569787,-0.5429999946329578
0.17796220205854113,-0.5430000662562638
0.17556237873941427,-0.5439000000009364
0.17156252114512657,-0.5453999465987943
0.17156223779224933,-0.5454000571416793
0.16786279819102418,-0.5468998299529868
0.1678619739126973,-0.546900202414301
0.1676624743214867,-0.5469999522099063
0.1676623783542285,-0.5469999979895581
0.16766227942692363,-0.5470000407445228
0.1637623787394427,-0.5486000000009251
0.15986260854554207,-0.5501999057214997
0.15986215320804903,-0.5502001040923385
0.15856237873948217,-0.5508000000009079
0.1559624882754965,-0.5519999494458244
0.15596227028556595,-0.5520000528374315
0.15206256849386088,-0.5538999075564672
0.1520621924968148,-0.5539000993303325
0.15056245770750715,-0.5546999578846299
0.15056237320937654,-0.5547000012787131
0.15056230240227192,-0.5547000349887959
0.14816239260029096,-0.5557999936480372
0.1481623648955272,-0.5558000063904256
0.14426276977969482,-0.5575998195208098
0.14426200225723873,-0.5576002091577131
0.14246255974009825,-0.5585998994450133
0.14246237414325863,-0.5585999939968023
0.14246218677544567,-0.5586000731300672
0.14036243481381525,-0.5593999786392597
0.14036238010713456,-0.5593999988302335
0.14036232021763237,-0.5594000195081977
0.13646237873937936,-0.5607000000009487
0.13256295270505425,-0.5619998086790571
0.13256182795597415,-0.562000250357048
0.13146245003872314,-0.5624999675921621
0.13146237288568766,-0.5625000014043959
0.13146231137091371,-0.562500026467133
0.12866240963400502,-0.5635999878637757
0.12866239654782938,-0.5635999929179714
0.1286623294623909,-0.5636000176901244
0.12476247140385431,-0.5649999667367784
0.12476228665666222,-0.5650000348430586
0.12106292860875836,-0.5663997919422655
0.12106185289184995,-0.5664002629247246
0.12086256101120263,-0.5664999088650483
0.12086237723871729,-0.5664999927676495
0.12086218409915178,-0.5665000648810246
0.11696237873937936,-0.5678000000009487
0.11306240968759383,-0.5690999896848773
0.11306238035676403,-0.5690999992777032
0.11306234587653262,-0.5691000101125941
0.10916241903827376,-0.5702999876012892
0.10916238105600125,-0.570299998984652
0.1091623356663813,-0.5703000118460246
0.10516242698589844,-0.5713999867331575
0.1051623302696487,-0.5714000124290873
0.10126251221679539,-0.5723999657759727
0.10126224611813571,-0.5724000374069416
0.09953015260433777,-0.5728885766031411
0.09952906634680529,-0.5728889421860883
0.09952802176366314,-0.5728894138346623
0.09736240490429911,-0.5739999865830541
0.09736235243918938,-0.5740000131510549
0.09696253362562102,-0.5741999225578391
0.09696221063390846,-0.5742000384182812
0.09696221042034275,-0.5742000384738762
0.09346252646925143,-0.5749999662341255
0.09346223194807582,-0.5750000376397469
0.08956251221679538,-0.5759999657759727
0.08956224611813571,-0.5760000374069415
0.08566244054331106,-0.5770999825690716
0.08566231713341661,-0.5771000181203501
0.08226250153698607,-0.5780999638840061
0.0822623775731764,-0.5780999973717914
0.08226225371937755,-0.5781000250049568
0.08176251295931264,-0.5781999731569699
0.08176237881253562,-0.5781999966882211
0.08176224201115245,-0.5782000140243807
0.07786240858352493,-0.5785999969400348
0.07786239195789973,-0.578599998557821
0.07786233557049323,-0.5786000033216622
0.07396242436188531,-0.5788999964915551
0.07396238859102335,-0.5788999989576576
0.07006241382169506,-0.5790999982018871
0.07006238224645411,-0.5790999996282264
0.07006234010313261,-0.5791000009916651
0.06616252625441146,-0.5791999962185554
0.0661622313689548,-0.5792000075584427
0.062262413852922076,-0.5793999982002905
0.062262382185534385,-0.5793999996306246
0.06226234013360466,-0.5794000009908838
0.058362378739088755,-0.5795000000009997
0.05446237873908876,-0.5796000000009996
0.05056238242995233,-0.5796999999063621
0.046562412357710775,-0.579799999160534
0.046562383506468116,-0.5797999997133906
0.04656234033918779,-0.579800000001
0.030962416182678584,-0.579800000001
0.030962377730072467,-0.5797999997511831
0.030962342319525948,-0.579799999067166
0.027062378739037496,-0.5797000000009996
0.01926241734451977,-0.5795000009908838
0.019262375292600515,-0.5794999996306249
0.01926234362520144,-0.5794999982002904
0.015362378739011912,-0.5793000000009987
0.011462378739011911,-0.5791000000009986
0.007562378739011911,-0.5789000000009986
0.0036624522281297387,-0.5787000037696713
0.003662305370045164,-0.5786999943572324
-0.00023757685449115535,-0.5784000034168835
-0.00023762287112600873,-0.5783999995192245
-0.0032375897523935293,-0.578100003151856
-0.0032376527337701815,-0.5780999965040247
-0.004137558482014471,-0.5780000069764419
-0.004137626449573846,-0.5779999986694587
-0.004137678434957459,-0.5779999912050086
-0.008037621261088932,-0.5774000000009883
-0.011937621261088932,-0.5768000000009883
-0.01583746007220316,-0.5762000247992786
-0.015837783086980445,-0.5761999797727525
-0.01983760322020742,-0.575700002256099
-0.023737580471094703,-0.5752000052304745
-0.02373763093228478,-0.5751999983947811
-0.02373765221973025,-0.5751999952381205
-0.02763755878992861,-0.574600009611936
-0.027637618637837216,-0.5745999997315457
-0.02763768572711612,-0.5745999871077839
-0.029637447986349926,-0.5742000346559373
-0.029637780705436573,-0.5741999244617859
-0.029637781055903548,-0.5741999243087539
-0.03153674694647885,-0.5733004141500603
-0.03153763548629587,-0.5733000379491391
-0.03153855237645245,-0.5732997373787141
-0.03543735433422723,-0.5722000752880597
-0.03543789150001572,-0.572199937638162
-0.03933748379258138,-0.571300031724493
-0.03933775946497042,-0.5712999716514754
-0.04323745393281091,-0.570500034324739
-0.043237617453703255,-0.5704999956998035
-0.04323778574156307,-0.5704999451741787
-0.04383700424282262,-0.5703002056737588
-0.04383825749927179,-0.5702998650413754
-0.04713757115007141,-0.5696000106305997
-0.04713767117537925,-0.5695999884823089
-0.058837534727136154,-0.5669000199703649
-0.05883762757566649,-0.5668999970314442
-0.058837699877397294,-0.566899976878554
-0.06053727515298743,-0.566400101797498
-0.06053797305774301,-0.5663999200472059
-0.06273757755910275,-0.5659000099332605
-0.06273758384362707,-0.5659000081547817
-0.0666374837938966,-0.5650000317241893
-0.06663775946497037,-0.5649999716514753
-0.07053762126113783,-0.5642000000009796
-0.0744375625586424,-0.5634000120425171
-0.0744376181139418,-0.5634000000433256
-0.07443768238335027,-0.5633999847204274
-0.07803762126117941,-0.5625000000009701
-0.07843751960745114,-0.5624000254144021
-0.07843772336006721,-0.5623999764396885
-0.08623748379258132,-0.5606000317244929
-0.08623775946497036,-0.5605999716514753
-0.09013755216181936,-0.5598000141751986
-0.09013768999287601,-0.5597999841398096
-0.09403752696110625,-0.5589000217625256
-0.09403762785569035,-0.5588999966876869
-0.09403770703810851,-0.5588999742678925
-0.09503756629517694,-0.558600016490772
-0.09503761895149834,-0.5586000001206726
-0.09503767762584879,-0.5585999805648812
-0.09793758696771827,-0.5576000118263056
-0.09793765540325934,-0.5575999877448442
-0.10183749705062807,-0.5562000445893786
-0.10183774646018402,-0.5561999582679718
-0.10573754098917497,-0.554900026758308
-0.10573762074502213,-0.5548999988655579
-0.10573769991113208,-0.5548999685409989
-0.10623753935882455,-0.554700032761922
-0.10623770365557722,-0.5546999684972376
-0.10963759651507976,-0.5534000094627218
-0.10963759995711034,-0.5534000079412691
-0.11353732923953773,-0.5519001123169942
-0.11353791894634552,-0.5518999036910659
-0.11693752810401085,-0.5508000301400565
-0.1169376216391509,-0.5507999981135453
-0.11693771124409455,-0.550799964007814
-0.11743754991413094,-0.5506000285397994
-0.11743769298261007,-0.5505999724158125
-0.12133750007841969,-0.5491000466097319
-0.12133774346325206,-0.5490999561335648
-0.12523743168358634,-0.5477000680544704
-0.12523781310079485,-0.5476999386122954
-0.12773756868813796,-0.5469000168243457
-0.12773763474001001,-0.5468999949882037
-0.1277376597070644,-0.546899986270302
-0.1291375057907198,-0.5464000412404251
-0.12913773758290914,-0.5463999612270634
-0.13303749412177582,-0.5451000423807745
-0.13303774935165513,-0.5450999605885176
-0.13693753342984247,-0.5439000270259985
-0.13693770951230583,-0.5438999743796762
-0.1400374945405988,-0.5430000367908169
-0.14003749934171703,-0.543000035276946
-0.1400377353602029,-0.542999942858401
-0.1400377386667164,-0.5429999412982283
-0.14083719241865067,-0.542600214422261
-0.14083806642943966,-0.5425998219336758
-0.14483754991413095,-0.5410000285397996
-0.1448376929826101,-0.5409999724158127
-0.14873737687210786,-0.5395000939967749
-0.1487378696664962,-0.539499917199201
-0.14993753067909193,-0.5391000301950024
-0.14993762381135542,-0.5390999974269527
-0.14993770664389838,-0.5390999652154288
-0.1526373958322907,-0.5380000918423802
-0.15263785036649594,-0.5379999177580415
-0.15653749705062825,-0.5366000445893784
-0.1565377464601842,-0.5365999582679716
-0.16043720128647398,-0.5353001399925417
-0.16043805073578307,-0.5352998926323191
-0.16083743252206884,-0.5352000471857478
-0.16083761779969047,-0.5351999941629101
-0.1608378032859798,-0.5351999271910599
-0.16433730675220617,-0.5338001258045694
-0.16433794261507365,-0.5337998928830086
-0.16823757717019472,-0.5325000146979681
-0.16823766510957613,-0.5324999845947812
-0.17193576632311536,-0.5312006517359702
-0.17193701278222942,-0.5312002911980879
-0.17193829186443138,-0.5312000730316189
-0.17193958736217987,-0.531200000001
-0.17213748873399898,-0.531200000001
-0.17213749074128953,-0.5311999999548379
-0.17213761664649568,-0.5311999883910471
-0.17213761958964324,-0.5311999878454158
-0.17213774495590714,-0.5311999524260829
-0.1760373768721079,-0.5297000939967749
-0.17603786966649623,-0.529699917199201
-0.1799375686929418,-0.5284000175237191
-0.17993767348295092,-0.528399981470669
-0.18303757294147813,-0.5273000171466755
-0.1830376692684004,-0.5272999819982692
-0.18383754984630465,-0.5270000267815551
-0.18383762259864228,-0.5269999983957464
-0.18383768948992552,-0.5269999702602497
-0.18773750635483083,-0.5253000500883679
-0.18773773722985454,-0.525299952424089
-0.19163757973636322,-0.5237000170368035
-0.1916376625159292,-0.5236999823203771
-0.192337520557636,-0.5234000431596455
-0.19233772276717045,-0.523399958764172
-0.195537521359004,-0.5221000405862396
-0.19553772190537708,-0.5220999612916714
-0.19943757198613332,-0.5206000189529189
-0.1994376306567618,-0.5205999957681695
-0.19943766039945637,-0.5205999834424813
-0.20203731747238682,-0.5195001285270108
-0.202037931902913,-0.5194998890574989
-0.20343756004530358,-0.519000021863788
-0.2034376178101594,-0.5190000004958956
-0.20343768454545294,-0.5189999740382025
-0.20733750318596678,-0.5174000484420942
-0.20733774038023814,-0.5173999541859555
-0.2112374902325445,-0.515900050396607
-0.21123762241841737,-0.5158999958243241
-0.21123774437097395,-0.5158999384460995
-0.21183729938593623,-0.5156001609386183
-0.21183795254896687,-0.5155998594546493
-0.21513732097267038,-0.5142001273961084
-0.21513792827374026,-0.5141998897913382
-0.21903757271934768,-0.5128000174262485
-0.2190376694836008,-0.5127999817097143
-0.22193750129906514,-0.5117000455038485
-0.22193750204798676,-0.5117000452005395
-0.22193773022459043,-0.5116999345810136
-0.22193773162457117,-0.5116999337829857
-0.22293748873690475,-0.5111000795155854
-0.2229377558701558,-0.5110999240677425
-0.22683737042386257,-0.508900141498985
-0.226837878852069,-0.508899871205552
-0.22903753562478527,-0.5078000428191939
-0.2290376163385758,-0.5078000007720972
-0.22903770783365868,-0.5077999490760298
-0.23073743354380083,-0.506800110423005
-0.2307378130161396,-0.5067998967483344
-0.2346376010439854,-0.5047000108871866
-0.2346376415220573,-0.5046999891952025
-0.23613758838218543,-0.5039000175364675
-0.23853750687003067,-0.5026000619628782
-0.23853773702299239,-0.5025999406359672
-0.24243756893150367,-0.5006000268367307
-0.24243767386238518,-0.5005999737003939
-0.243637583359306,-0.5000000189519335
-0.24363765888072075,-0.49999998049457184
-0.2463374932701021,-0.4986000663667444
-0.2463377508725146,-0.4985999368570104
-0.25023759455438604,-0.49670001301199607
-0.25023764783282326,-0.49669998671517485
-0.25143754432490173,-0.4961000384691356
-0.25143769876337946,-0.49609996268511897
-0.254137425679002,-0.4948000941701896
-0.2541378202504973,-0.4947999132620517
-0.25803750108135065,-0.4931000523870644
-0.25803774260168033,-0.4930999503616854
-0.26023755288574946,-0.49220002797274803
-0.2602376202089799,-0.4921999994187157
-0.2602376887654644,-0.49219996823426876
-0.26193758248924204,-0.49140001824660867
-0.2619376601680682,-0.49139998204396385
-0.2658373221809194,-0.48960013803803254
-0.2658379277364076,-0.48959987926831366
-0.26913758014155936,-0.4883000161996175
-0.26913762394306284,-0.48829999855529793
-0.26913765909815424,-0.48829998378513767
-0.2698375885613458,-0.48800001401519844
-0.27373762126188195,-0.48630000000067897
-0.27763714906785014,-0.4846002058288466
-0.27763810993153354,-0.4845998371108552
-0.27823751311995476,-0.48440003604804815
-0.2782376194631845,-0.48439999824760377
-0.278237727177069,-0.48439995506696965
-0.2815375690753537,-0.4830000221404246
-0.28543755499719237,-0.4813000288852872
-0.2854376878839101,-0.48129997194930685
-0.2873374319943698,-0.48050007969227115
-0.2873376195507575,-0.48049999273114147
-0.2873377958425996,-0.4804998952521685
-0.2893375871303539,-0.4793000204795159
-0.28933761620324855,-0.4793000027615781
-0.2893376596151729,-0.47929997541513913
-0.29323710453765905,-0.47680033123405824
-0.29323817023784815,-0.4767997255126624
-0.29363752121082837,-0.47660005002617234
-0.2936376224087761,-0.47659999694780025
-0.2936377150577066,-0.4765999437231043
-0.2971375824516605,-0.474500023286732
-0.297137622286495,-0.47449999895838246
-0.2971376581376836,-0.4744999762947087
-0.29993759891996924,-0.47270001436323944
-0.2999376436689258,-0.47269998574155603
-0.30103758811973147,-0.4720000210910433
-0.3010375890290952,-0.4720000204431788
-0.3049374176056995,-0.4695001305494169
-0.30493783021530557,-0.4694998781111092
-0.30613757862201,-0.468800024873865
-0.30613762206337414,-0.46879999903187736
-0.3061376620293177,-0.46879997433220116
-0.3088375839415038,-0.4671000234986025
-0.3088376156638779,-0.4671000031846479
-0.3088376631140626,-0.46709997168879874
-0.31223736178986927,-0.46480017552575303
-0.312237889883378,-0.4647998388277015
-0.31273739151768765,-0.46450013784711575
-0.31273785716160035,-0.4644998729777016
-0.3166375878777246,-0.4624000179767116
-0.3166376544057123,-0.46239998158737977
-0.31933759339487927,-0.46090001548228704
-0.3193375991616721,-0.4609000122366433
-0.32053745132121464,-0.46020009913266235
-0.3205377944898056,-0.4601999067240526
-0.32443758166748454,-0.45810002132068706
-0.3244376219871614,-0.45809999920257166
-0.3244376592935454,-0.4580999779822769
-0.32633741032988794,-0.45700012211913127
-0.32633783716635095,-0.45699988690781684
-0.328437577037576,-0.45590002316574657
-0.3284376656842067,-0.4558999772199599
-0.3323375631523446,-0.45390002980040195
-0.3323376209790637,-0.45389999931328173
-0.33233767789274177,-0.4538999676401204
-0.3337374229381156,-0.4531001133284782
-0.3337378239186628,-0.45309989461910966
-0.3362375922783742,-0.45180001507205975
-0.3362376503293726,-0.45179998509423375
-0.3401375875132757,-0.4498000173076167
-0.34013762325740365,-0.44979999867921117
-0.3401376524658415,-0.449799982980282
-0.34123751532439506,-0.4492000577847073
-0.3412375174909713,-0.44920005654339373
-0.3412377140317855,-0.4491999270353949
-0.34123771626495697,-0.44919992535525594
-0.34403757740441065,-0.4470000344599709
-0.3440376213341613,-0.44699999925088285
-0.3440376633545311,-0.44699996422175736
-0.34603760105569825,-0.44530001717576523
-0.34603764154629507,-0.4452999829189004
-0.3479375729563972,-0.44370004067881436
-0.34793762072864054,-0.4436999995465542
-0.34793766781020424,-0.44369995717603283
-0.35043747224394844,-0.4414001370969882
-0.35043777500241735,-0.44139986822290533
-0.3518375747152446,-0.44020003989762474
-0.35183762402261576,-0.44019999671596743
-0.3518376630215653,-0.44019996112078125
-0.3547375500388499,-0.4375000663115852
-0.3547376935937598,-0.4374999349018047
-0.3557375892206493,-0.4366000288376042
-0.35903698116745436,-0.4336005819045174
-0.3590376412100203,-0.43360002554986277
-0.3590383410371766,-0.4335995201503754
-0.3596375351213326,-0.4332000574276047
-0.3596377084191901,-0.43319994413051266
-0.3635375776835068,-0.43070002793543793
-0.36353766433069523,-0.43069997128802967
-0.36503748024720817,-0.42970009401035436
-0.36503776497858864,-0.4296999101776469
-0.3674375964398998,-0.4282000155143274
-0.3674376134379594,-0.4282000047701085
-0.3711374930754668,-0.42580008314851325
-0.37113772911533577,-0.4257998921470153
-0.3713365864933854,-0.4256010347689656
-0.3713373007236564,-0.4256003782700471
-0.3713380676264662,-0.4255997841523901
-0.37133888176992724,-0.425599256624064
-0.3752375536227994,-0.42330003989031895
-0.3752376190640504,-0.4233000000852671
-0.3752376881843738,-0.42329995538557724
-0.37733762126149156,-0.42190000000083205
-0.3791374469364727,-0.4207001162175113
-0.379137799694609,-0.4206998901958375
-0.38303756611114587,-0.4183000339395071
-0.3830376767895987,-0.41829996668396907
-0.3835375285697483,-0.4180000556158793
-0.38353770426321654,-0.41799993164647686
-0.38693759160308716,-0.415200024425407
-0.3869376505917982,-0.41519997518288887
-0.3882375728787979,-0.41410004094004293
-0.38823766873237586,-0.41409995800736993
-0.39083761093430863,-0.4118000091364294
-0.3926375971972729,-0.4102000213912608
-0.39263764508551147,-0.41019997834264726
-0.3948376212616096,-0.40820000000073997
-0.3970375579914266,-0.40620005751908816
-0.3970376853781123,-0.4061999434273554
-0.39873759603513126,-0.4047000222593975
-0.3987376230830454,-0.4046999981113316
-0.3987376440584769,-0.4046999789574779
-0.40133724102239593,-0.4023003509907833
-0.4013380314211998,-0.4022996844933671
-0.40263754650734324,-0.401300057504026
-0.40263762068191494,-0.40129999848992115
-0.4026376917209511,-0.4012999380819248
-0.40499951076000973,-0.3992244001385097
-0.40499995146562373,-0.399224031897555
-0.40603703040086503,-0.39840046921368694
-0.4060382682437615,-0.3983996118114714
-0.4065374994429796,-0.3981000730919405
-0.40653761839794483,-0.3980999976708204
-0.40653773613199745,-0.39809991458430366
-0.41043752966088826,-0.3952000681141028
-0.41043761933030676,-0.3951999986374146
-0.4104377076544675,-0.3951999244069894
-0.4112372718618075,-0.394500305725567
-0.4112379941169274,-0.3944997233661554
-0.4143375810479422,-0.39220002983669283
-0.4143376171572725,-0.3922000025563268
-0.4143376641189714,-0.39219996571485305
-0.41633744250277743,-0.3906001430078082
-0.416337805557279,-0.39059986420393744
-0.41823759039363034,-0.3892000227455733
-0.41823765182409184,-0.38919997684734925
-0.4215374981582295,-0.38670009326088134
-0.4215374999907877,-0.38670009179367504
-0.4215377193826798,-0.38669988533114824
-0.4215377225375496,-0.3866998818454884
-0.4221375770307963,-0.3860000516033673
-0.4221376238693533,-0.38599999563602544
-0.42213766000738395,-0.3859999504061721
-0.4246375551105583,-0.3828000846741088
-0.42463761854766296,-0.3828000002776816
-0.4246376818709618,-0.38279990908676537
-0.4260375888089508,-0.3807000486797819
-0.4260376225719751,-0.38069999690412853
-0.4260376500406376,-0.38069995290786207
-0.4271375566705532,-0.37890010569527294
-0.4271376881094148,-0.3788998957182275
-0.4296375385838314,-0.3750001289781375
-0.42963761761134445,-0.3749999981689568
-0.4296376898705129,-0.37499986278308406
-0.4299373553318401,-0.3744005318604296
-0.4299379405081017,-0.3743994983277464
-0.43203718145405434,-0.37110069112696376
-0.4320381543891679,-0.37109937801860043
-0.4338375536845451,-0.36900007884066033
-0.4338376902481841,-0.368999922390852
-0.43543760165524686,-0.3672000220579065
-0.435437602866801,-0.3672000205450042
-0.4377375404182059,-0.3646000913889443
-0.43773770402191126,-0.36459991034375205
-0.4389375966246537,-0.36330002669078104
-0.4389376455603361,-0.3632999730021623
-0.44163741847682875,-0.36030022531717054
-0.4416378356085858,-0.36029978565376525
-0.4425375584435888,-0.3594000628187623
-0.44253761873026304,-0.3594000006443705
-0.44253768149633477,-0.35939993173472723
-0.44553738316543695,-0.35600026984307803
-0.44553787572652903,-0.35599974553582203
-0.44603752776694117,-0.35550009349540984
-0.4460376965637174,-0.3554998912310738
-0.4487375051736526,-0.3516001676833897
-0.4487376144764963,-0.3515999972167688
-0.44873771294452997,-0.35159981663504986
-0.44943734865343454,-0.35020054521724076
-0.4494379498532298,-0.3501994865763974
-0.451037562636304,-0.3477000916028439
-0.4510376196513345,-0.3476999987015426
-0.4510376726793263,-0.34769990451081445
-0.4531374942386385,-0.3438002359006635
-0.45313775910805265,-0.3437997702567508
-0.4534375904321265,-0.3433000513832943
-0.4534376185502349,-0.34330000339588296
-0.4534376518985735,-0.3432999435643444
-0.4553375618813993,-0.33980010938545485
-0.4553376189766893,-0.3397999985679168
-0.45533767088177063,-0.3397998861664723
-0.45635738490063005,-0.33746054224085364
-0.4563579118862176,-0.3374594848026742
-0.45723684684671084,-0.3359013728272543
-0.457237400414173,-0.33590048772083825
-0.4572380317900559,-0.3358996563275515
-0.4572387357956418,-0.3358988854667093
-0.457337518699479,-0.3358001025628721
-0.45733760971494775,-0.3357999911726023
-0.45733768876595776,-0.3357998717426074
-0.45933760773539584,-0.3320000257006751
-0.459337634528562,-0.33199997416523497
-0.4612376071075326,-0.3283000275640818
-0.4612376351189418,-0.32829997228622637
-0.4613376079761118,-0.3281000265718864
-0.461337634272933,-0.3280999732934492
-0.46323755232315084,-0.32420014150616
-0.4632376179485769,-0.3241999969008109
-0.4632376739131811,-0.3241998533288509
-0.4646375925473094,-0.32030007999092197
-0.4646376204315782,-0.3202999985567766
-0.46463764492812915,-0.3202999195350901
-0.46513760516222963,-0.3186000547391485
-0.465137636274687,-0.31859994495338323
-0.4657376096991908,-0.31640004239686953
-0.4657376321767758,-0.3163999574322544
-0.46773745760717267,-0.3086006382537067
-0.46773785658005623,-0.3085993845527956
-0.4690375897581758,-0.30520008239463664
-0.4690376540228603,-0.30519991809788394
-0.4692375101414395,-0.304700277801436
-0.4692377466444302,-0.30469972833815073
-0.4710375954870725,-0.300800055845759
-0.471037645838926,-0.30079994361770407
-0.47273760316648117,-0.2969000415133128
-0.4727376219180984,-0.2968999975551784
-0.4727376371485023,-0.296899960283779
-0.47293754636693225,-0.296400187237704
-0.4729377026602493,-0.29639981549736916
-0.47443757971925543,-0.29300009416362216
-0.4744376202045472,-0.2929999977720674
-0.4744376554681278,-0.29299990471149956
-0.4758375817983743,-0.28910010993438406
-0.47583761934988145,-0.28909999826030336
-0.4758376514530364,-0.28909988829306443
-0.47683758811025745,-0.2854001226613465
-0.4768376098169412,-0.28540000075776684
-0.47683762126193685,-0.2853998709035599
-0.47683762126193685,-0.28520155607914344
-0.47683766735226774,-0.28520052630141546
-0.47683780525467895,-0.28519950475875233
-0.476838033866374,-0.28519849962036364
-0.47793757520870317,-0.28120016746643944
-0.47793767233963247,-0.2811998339976397
-0.4791375430281612,-0.2773002542599214
-0.47913771114182485,-0.2772997496204861
-0.4805371450274873,-0.27340132665328365
-0.4805376979549879,-0.27340003860404116
-0.48053840313471435,-0.27339882719113656
-0.4807375039052145,-0.27310017603538633
-0.4807376144885718,-0.27309999619385245
-0.4807377116110568,-0.2730998086726763
-0.4824375996743432,-0.26950004571512853
-0.484237604133795,-0.2656000371111834
-0.4842376378620774,-0.2655999626498959
-0.48463757818367176,-0.26470009692630875
-0.48463766611633796,-0.26469990388364806
-0.4860375373884519,-0.26170017972911813
-0.486037614335389,-0.26169999885213047
-0.4860376800069128,-0.2616998090789787
-0.4872375593775544,-0.2578002011243936
-0.4872376139032741,-0.2577999977885272
-0.48723765318164836,-0.25779979252195234
-0.48783762126192526,-0.25390000000015206
-0.48843758204060417,-0.2500002549387393
-0.48843767184771425,-0.24999974707121245
-0.4885376138171316,-0.2495000372241256
-0.48853761777622845,-0.24950001672755742
-0.48913759356646563,-0.24610015694109072
-0.48913765328591285,-0.24609984388321846
-0.48993759291241284,-0.24220013820403108
-0.48993765298543035,-0.24219986253164205
-0.4908375898927403,-0.2383001359332992
-0.49083765591166917,-0.23829986486617039
-0.4918376045398756,-0.23440006521616533
-0.4918376203182817,-0.23440000054993637
-0.4918376350541111,-0.234399933337927
-0.49243751909297884,-0.2315004938167332
-0.4924377661642448,-0.231499516992454
-0.4927375869429538,-0.23050011439675727
-0.4927376365054316,-0.23049988110080494
-0.49323760710374454,-0.2266001104339647
-0.49323761839817476,-0.2265998883132619
-0.49313762504935277,-0.22270014770920887
-0.49313762126193683,-0.22269985224221953
-0.49313762126193683,-0.21880014406500767
-0.4931376248624367,-0.21879985598002016
-0.4932375992380963,-0.21480088095363875
-0.49323765472502,-0.21480000340140204
-0.49323777694339344,-0.21479913263197442
-0.49393761501793637,-0.21090003478809188
-0.4939376208428475,-0.2109000011500057
-0.4939376268191525,-0.2108999638781752
-0.4945376212619253,-0.20700000000015203
-0.49513761559151753,-0.20310003685780215
-0.4951376213340982,-0.20309999785346325
-0.49513762573245296,-0.20309996513003833
-0.49563761187696453,-0.1992000732028485
-0.4956376204806967,-0.19919999852442363
-0.4956376268157861,-0.19919992779999843
-0.49593761871903597,-0.19530003305775018
-0.49593762055541424,-0.19530000724377222
-0.4959376233325289,-0.195299959623482
-0.4961376191458776,-0.19140004126318086
-0.4961376213561205,-0.1913999911408311
-0.496137622093991,-0.19139996754990102
-0.4962376209464916,-0.18750001230238078
-0.4962376216036488,-0.18749998769838605
-0.4963376201599638,-0.1839000396710467
-0.49633762097499423,-0.18390000065178017
-0.4963376212619369,-0.1838999596579685
-0.4963376212619369,-0.183600442692288
-0.49633765521488254,-0.18359955861174537
-0.49663759882902725,-0.1797002916278637
-0.4966376584561328,-0.17969970988533596
-0.49713762126192873,-0.1758000000001272
-0.4976375306371802,-0.1719007068731662
-0.49763779826874516,-0.17189930967357403
-0.4986375870369098,-0.16800013347773182
-0.4986376586678786,-0.16799986737907216
-0.4997376075045287,-0.16410004877640366
-0.4997376341594076,-0.16409995098974064
-0.500237504810795,-0.16220044251446855
-0.5002377724237121,-0.1621995681093835
-0.500937597991129,-0.1602000664881924
-0.5009376238146512,-0.16019998970982505
-0.5009376384642215,-0.16019994265919796
-0.5021376075598659,-0.15620004567371645
-0.5021376342063313,-0.15619995410637627
-0.5032376093005994,-0.15230004240851674
-0.5032376335470586,-0.15229995768472274
-0.5041374987298105,-0.1492004220552442
-0.5041377755743365,-0.1491995885004492
-0.5044376069710942,-0.1484000381090953
-0.5044376350130274,-0.14839996169356506
-0.5058376212618781,-0.14450000000033786
-0.5072375980419624,-0.1406000646843885
-0.507237621941471,-0.14059999552479613
-0.5072376401610662,-0.14059993857797998
-0.50803750481464,-0.1380003784538652
-0.5080377634044708,-0.13799963042959756
-0.5085375972566043,-0.1367000624140505
-0.5085376215208747,-0.13669999707427585
-0.5085376415096404,-0.13669993925705165
-0.5098375891325221,-0.13280009638840667
-0.509837619340278,-0.132800000142147
-0.5098376466659923,-0.13279990092431
-0.5108376137690461,-0.1289000292224002
-0.5108376188178931,-0.1289000090945878
-0.5108376301623353,-0.12889996143172086
-0.5117376055162838,-0.1250000682312775
-0.5117376214429927,-0.12499999517562978
-0.5117376329363506,-0.12499993579081499
-0.5119375196812554,-0.12390055869383781
-0.5119377772631647,-0.12389945399584266
-0.5127376158946285,-0.12110001878571945
-0.5138375121091916,-0.11720038699623508
-0.5138377571155858,-0.1171996215507238
-0.5152376008431643,-0.11330005688104076
-0.5152376236614079,-0.11329999115678409
-0.5152376367061046,-0.11329995109362312
-0.5158374916804264,-0.11140041034160425
-0.5158377810769915,-0.11139960046255613
-0.5166376034258258,-0.10940004459047042
-0.5166376182376834,-0.10940000664696822
-0.5166376399500472,-0.10939994794043859
-0.5180376081201372,-0.10550003660947321
-0.5180376159493313,-0.10550001432783582
-0.5193375859202317,-0.10160010602523406
-0.519337619859053,-0.10159999722045741
-0.5193376478155362,-0.10159989378572594
-0.5198376087106024,-0.09960005020546099
-0.5198376197533923,-0.09960000428586896
-0.5198376328531913,-0.09959994494164609
-0.5202375983423995,-0.09770010886790638
-0.5202376462784583,-0.09769989159518772
-0.5211376141542825,-0.09380003079994995
-0.5220376117581428,-0.08980004223918832
-0.5220376252764245,-0.08979997997766248
-0.5228375999298273,-0.08590010399412386
-0.5228376187336531,-0.0859000029007527
-0.5228376351783562,-0.08589989145199335
-0.5233375984330354,-0.0820001780654947
-0.5233376496248201,-0.08199982273205882
-0.5237376136320496,-0.07950004768687488
-0.523737628091624,-0.0794999521922617
-0.5239376170892905,-0.07810002920859603
-0.5239376218747719,-0.07809999443977897
-0.5244376212619657,-0.07419999999983869
-0.5249375978576853,-0.07030018255322584
-0.5249376154536297,-0.07029999901578575
-0.5249376212619369,-0.07029981656543377
-0.5249376212619369,-0.058600147757784785
-0.5249376250493527,-0.05859985229079545
-0.5250376099442581,-0.054700441389485745
-0.5250376663111993,-0.05469956076974248
-0.5254376063819693,-0.05080014507973397
-0.5254376398076634,-0.050799855343396205
-0.5259376212619288,-0.04690000000012716
-0.5264376212619287,-0.04300000000012716
-0.526937602835729,-0.03910014372448516
-0.5269376432951189,-0.03909985678439263
-0.5275375820406045,-0.035200254938736734
-0.5275376718477147,-0.03519974707120989
-0.5276376062664285,-0.03470007497764118
-0.5276376189784604,-0.03470000672094313
-0.5276376330668096,-0.034699917365962826
-0.52813759216113,-0.031200203705719586
-0.5281376576147404,-0.03119979746304111
-0.5288376212619212,-0.027300000000176666
-0.5295376128166934,-0.02340004705216069
-0.5295376208082492,-0.023400000301050387
-0.5301376212621041,-0.019499999998989492
-0.5307376212619253,-0.015600000000152056
-0.5313376103075822,-0.011700071203381554
-0.5313376331053811,-0.01169992893941778
-0.5315376161012015,-0.010500030964495288
-0.5315376195068797,-0.01050000982090901
-0.5319376066043005,-0.0078000989390455055
-0.5319376192042095,-0.007800002356553039
-0.5319376291303435,-0.0077998977107533365
-0.532237621261934,-0.0039000000000766963
-0.5325376100181093,-1.4616979901603762e-07
-0.5325376362195208,1.4583639094105532e-07
-0.5329376181949989,0.0038999700973027097
-0.5329376198296232,0.003899986897740359
-0.532937624578109,0.003900043110198417
-0.5332376126080048,0.0077998874988446385
-0.5332376193072083,0.0078000044997114095
-0.5332376212619369,0.007800108410789683
-0.5332376212619369,0.023399925058715784
-0.5332376202588128,0.02340000220259867
-0.5332376175379335,0.023400072618090694
-0.5330376212619355,0.027300000000051217
-0.5328376216393974,0.031199992639545822
-0.5328376208938841,0.031200007361081306
-0.5326376216299873,0.035199992639017894
-0.5324376250306072,0.03909992651094863
-0.5324376156181693,0.039100073369018065
-0.532137621261934,0.04300000000007669
-0.5315376552148825,0.05079955861174681
-0.5315376212619369,0.05080044269228945
-0.5315376212619369,0.0513998693363073
-0.5315376183010436,0.05139999992281836
-0.5315376094373625,0.05140013007036403
-0.5312376418354837,0.054699773691030754
-0.5312376096237778,0.05470022694412939
-0.5310376250306083,0.0585999265109333
-0.5310376156181693,0.05860007336901806
-0.5307376325499243,0.062499853256203296
-0.5307376137242819,0.06250014698429994
-0.5305376250306083,0.0663999265109336
-0.5305376156181694,0.06640007336901778
-0.5302376270686989,0.07029992451213156
-0.5302376198050553,0.07030000508407866
-0.5302376122962982,0.07030006993204586
-0.5297376264771361,0.07419995932151016
-0.529737619687652,0.07420000944892814
-0.5297376164819734,0.074200031069839
-0.5291376212619252,0.07810000000015206
-0.5285376212619253,0.08200000000015206
-0.5279376276567931,0.08589995843351107
-0.5279376225709097,0.08589998995935524
-0.527937611646826,0.08590005128068465
-0.5276376282642905,0.08749996265420726
-0.5276376223039868,0.0874999933247844
-0.5276376117564298,0.08750004372544061
-0.5271376712402432,0.08979977009989838
-0.5271375807059953,0.08980023174832448
-0.5264376286569636,0.09379995774279058
-0.5264376205871696,0.09380000191693665
-0.5264376130452162,0.09380004005661455
-0.5256376498989629,0.0976998603945998
-0.5256375960850902,0.09770014027109265
-0.5249376581281094,0.10159979460284205
-0.524937613535759,0.10159999998624487
-0.5249375558715815,0.10160019617122838
-0.5237376212618856,0.10520000000031623
-0.5236376212618856,0.10550000000031623
-0.5223376212618855,0.10940000000031623
-0.521037636838991,0.11329995326900022
-0.5198376835212456,0.11679981841044858
-0.5198376154998748,0.11679999716925625
-0.5198375352400126,0.1168001720440845
-0.519638109185666,0.11719902415277779
-0.5196376693068604,0.11720001859538706
-0.5196373250904815,0.11720105006257091
-0.5174376212618994,0.12500000000027145
-0.5163376299777783,0.1288999690985184
-0.5163376122022711,0.12890003080300738
-0.515837723058435,0.1305996538920506
-0.5158375413081429,0.1306003517968062
-0.5153376482844484,0.13279988110106108
-0.5153375967605468,0.13280011944437747
-0.5145376498989629,0.1366998603945997
-0.5145375960850902,0.13670014027109254
-0.5138376296624131,0.14059995319743654
-0.5138376208498947,0.14060000006853188
-0.5130376212616896,0.14450000000130678
-0.5122376354361347,0.1483999309008868
-0.5122376054007475,0.14840006873193484
-0.5119377174021018,0.14969958339273262
-0.5119375562488557,0.14970042258510344
-0.5115376212619253,0.15230000000015204
-0.5109376245565836,0.15619997858487175
-0.510937618047803,0.1562000214276337
-0.510337624476036,0.16019997857274737
-0.509737632193521,0.1640999289447696
-0.5097376085612799,0.16410007076089228
-0.5090376338209893,0.1679999300282259
-0.509037620329522,0.16800000020570421
-0.5090376053640058,0.16800006889114902
-0.5081376519809307,0.1718998668844738
-0.5081376498807613,0.17189987509224444
-0.5081376117244651,0.17189999019415284
-0.5081376104272834,0.17189999315528742


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001001200.csv <==
X,Y
-0.540212269280503,-0.007799854980682216
-0.5406122395073907,-0.003900145268527716
-0.5406122729765813,-0.0038998551551581973
-0.541112249574386,-3.769228203005416e-08
-0.5411122545187834,2.996416668882842e-09
-0.5411122579788421,3.482812371320934e-08
-0.5415122544067164,0.0038999999998979708
-0.5419122355749866,0.007799816390532194
-0.5419122485222042,0.007800000450600895
-0.5419122496814199,0.007800184286780744
-0.5418122553980891,0.011699961336677677
-0.5418122540352642,0.011700003466197012
-0.5418122526040597,0.011700035151930022
-0.5416122619739986,0.015599852438123634
-0.5416122506193549,0.015600147707312561
-0.5415122553978935,0.019499961344308828
-0.5415122540358647,0.019500003450942723
-0.5415122526036686,0.019500035159558175
-0.5413122581131679,0.023399927724323377
-0.5413122536504915,0.023399997602103963
-0.5413122467847579,0.023400074314197286
-0.5409122544067164,0.02730000000010203
-0.5405122559011521,0.03119998542935341
-0.5405122529492672,0.031200014574594055
-0.5401122575883407,0.03519996818385858
-0.5401122571839053,0.0351999708380185
-0.539712269274728,0.03909985503691054
-0.5397122109502941,0.039100139060720504
-0.5392123365346785,0.04069973719069041
-0.539212184904027,0.040700266427124314
-0.5386122633675564,0.04299996565026181
-0.5386122560948176,0.04299999284313507
-0.5353126878124793,0.05469846337972451
-0.5353124477072667,0.054699493055440994
-0.5353123028334498,0.05470054038259685
-0.5353122544067216,0.05470159657265845
-0.5353122544067216,0.05479984787948559
-0.5353122231343861,0.054800148543697615
-0.5345122605587229,0.05859997077809754
-0.5345122484059704,0.05860002925376298
-0.5337122544067011,0.06250000000020095
-0.5329122544067012,0.06640000000020095
-0.5321122741404972,0.07029990379794504
-0.5321122544276385,0.07029999222627474
-0.5321122258885954,0.07030010185058834
-0.5314122626394406,0.07279997059756962
-0.5310122635323253,0.07419996806051377
-0.5310122589638626,0.0741999837085819
-0.5298122944428575,0.07809986988270878
-0.5298122174503782,0.07810013102717396
-0.5287122633940535,0.0819999681359615
-0.528712254737323,0.08199999816750175
-0.5287122441257243,0.08200003341339153
-0.526312266358426,0.08979996115711135
-0.5263122427287606,0.08980003892668342
-0.5251122659451024,0.0937999615388775
-0.5251122562286875,0.0937999931266788
-0.5251122394623166,0.09380004483337737
-0.5238123337148864,0.09769976207566766
-0.5238121855081088,0.09770024114528483
-0.5236122759346,0.09839992465256564
-0.5236122521314935,0.09840000387494849
-0.523612230356131,0.09840006996552136
-0.5225122719393253,0.10159994899622901
-0.5225122373514284,0.1016000511660418
-0.5212122752996275,0.10549993732144443
-0.5212122320841636,0.105500062184443
-0.5198123130244793,0.10939983670784943
-0.5198122482967088,0.10940000128823527
-0.5198121784224318,0.10940015196881574
-0.5197125176725873,0.10959947346850459
-0.5197120460772422,0.10960055058523548
-0.5183122892941183,0.11329990779777717
-0.518312221099212,0.1133000927853794
-0.5169123163109444,0.11719982755269652
-0.5169121980072011,0.1172001743259484
-0.5158122845849984,0.12059990672184777
-0.5158122525168106,0.12060000037870666
-0.5158122183666988,0.1206000901002498
-0.5156124302714334,0.12109956033841275
-0.515612115148081,0.12110045259073195
-0.5144122544066774,0.1250000000002941
-0.5132122944432197,0.12889986988153182
-0.5132122174503781,0.12890013102717443
-0.5121122727476833,0.1327999349730923
-0.5121122536596152,0.13279999973713333
-0.512112233030875,0.13280006412770196
-0.5119122662563749,0.1333999644512026
-0.5119122551516744,0.1333999970580275
-0.5119122405675139,0.13340003805799724
-0.5107122725538145,0.13669995009567087
-0.5107122353442406,0.13670004956263662
-0.5092122682170082,0.1405999640934406
-0.5092122401188084,0.14060003571997556
-0.5080122743257789,0.14359995020254937
-0.5080122545432962,0.14359999835606563
-0.5080122319869516,0.14360005044469493
-0.507612426936142,0.14449961180901638
-0.5076121108801462,0.14450039982420546
-0.5062123904371558,0.1483996210582502
-0.5062121451118855,0.14840038750001164
-0.5051122918613398,0.15229986720649208
-0.5051122201371581,0.15230013365142397
-0.5041122972339195,0.15619983297405451
-0.5041122413069401,0.15619999432296724
-0.5041122376240973,0.15619999928870593
-0.5041121771889207,0.15620006449326704
-0.5041120540539463,0.15620020035177526
-0.5040145950733692,0.1562976593323524
-0.5040138716870705,0.15629845340745882
-0.5040132252550668,0.1562993112936264
-0.5040126613763191,0.15630022556041998
-0.5040121849347673,0.15630118828907313
-0.5040118000570288,0.15630219114107535
-0.5040115100766569,0.15630322543039454
-0.503112254406696,0.16020000000022486
-0.5022122706502712,0.16409992961139896
-0.5022122521911299,0.16410000526606425
-0.5022122363309138,0.1641000640870933
-0.5011122660282066,0.16799995879669175
-0.5011122527371674,0.16800000461574965
-0.5011122430987319,0.1680000361857195
-0.5001125321223235,0.17119911131022644
-0.5001122909764288,0.17120000826978088
-0.5001121227331742,0.17120092171490353
-0.5000122767703508,0.17189984345466705
-0.5000122499159447,0.1719000005593815
-0.5000122154840282,0.17190015179863058
-0.4990122544066903,0.1758000000002484
-0.49801232419865016,0.17969972781160498
-0.49801219794262125,0.17970027526259094
-0.49781237060190026,0.18067443354860563
-0.49781219540890664,0.18067557522874686
-0.4975122579641109,0.18359996531550582
-0.4975122545516443,0.1835999967166907
-0.4975122495560247,0.18360003783550002
-0.4970122544067135,0.18750000000012718
-0.4965122582713246,0.19139996985616092
-0.4965122543689179,0.1913999990742247
-0.4965122497632714,0.19140003095640948
-0.496212292091135,0.19339974877065194
-0.4962122278125822,0.19340025264437677
-0.49601227642022977,0.19529979087172464
-0.49601224702122937,0.19529999752985913
-0.4960122018979092,0.1953002047844947
-0.4955123241986501,0.19724972781160496
-0.4955121979426212,0.19725027526259092
-0.49511226174441864,0.19919996422882857
-0.4951122536831558,0.19920000230203067
-0.49511224673605436,0.19920003323967186
-0.49421225440669597,0.20310000000022485
-0.49331225440669596,0.20700000000022484
-0.49241226620242506,0.21089994888539865
-0.49241224168370384,0.21090005089219407
-0.4923123597122929,0.21129957877783778
-0.4923121810449645,0.21130042794366793
-0.4917122614983886,0.21479995863202786
-0.49171226106763705,0.21479996053837525
-0.4910122748966937,0.21879988291453217
-0.4910122363323295,0.2188001174836252
-0.49041225440670994,0.22270000000015205
-0.48981227072181094,0.22659989395199592
-0.4898122523406174,0.2266000002417904
-0.4898122304212118,0.22660010393732316
-0.4889122662024251,0.23049994888539865
-0.4889122416837039,0.23050005089219408
-0.4884123068759973,0.2324997901230202
-0.48841220983911565,0.23250021169623208
-0.48801227443218886,0.23439990487913456
-0.48801225284206784,0.23439999949769216
-0.4880122279880605,0.2344000936663004
-0.48691225440668406,0.23830000000027146
-0.48581244617854374,0.2421993200818599
-0.4858121469865697,0.2422006982310639
-0.4852123434744684,0.2460994210597221
-0.4852122244075908,0.2461005849830755
-0.4850122544067203,0.25000000000005124
-0.4848122544067203,0.25390000000005125
-0.4846122611509807,0.257799868486974
-0.4846122421302947,0.2578000018917611
-0.484612214157311,0.25780012046194417
-0.48461221298147766,0.25780012427589427
-0.48451239458043355,0.2580995794790266
-0.484512146898323,0.2581004300337178
-0.4836123051583916,0.26169979699344337
-0.483612246646895,0.26169999953159084
-0.4836121757329314,0.26170019176756076
-0.4820122674529089,0.2655999682001154
-0.48201224098250595,0.26560003164299745
-0.48061243363410083,0.2688995775356667
-0.48061210928640113,0.26890043536112374
-0.48041229516326117,0.26949987773054385
-0.48041225170517987,0.26949999900766436
-0.48041220292301406,0.26950011810989066
-0.47871226813645623,0.273399968502582
-0.47871226235801545,0.27339998154643236
-0.47691237995179575,0.27729972798589236
-0.476912143141624,0.2773002781629366
-0.47671229868028003,0.27779988931629657
-0.47671225274249207,0.2777999976182131
-0.476712200426911,0.2778001079598574
-0.4750123065400829,0.28119989573351334
-0.47501220438976616,0.28120010529907885
-0.4731123146172173,0.2851998732412871
-0.47311225101928733,0.28519999913886734
-0.4731121826387552,0.2852001196135543
-0.4728124824662687,0.28569961990103176
-0.4728120561709788,0.2857003964717217
-0.47111227446914355,0.2890999598753923
-0.4711122530483383,0.28910000189715773
-0.4711122342327575,0.28910003746618557
-0.4690123208094177,0.2929998766809594
-0.4690123206931315,0.2929998768849032
-0.4690122451080617,0.29299998954599227
-0.46901215355449394,0.29300010085264183
-0.46891316440225245,0.2930990900048834
-0.4689123102748059,0.2931000446601188
-0.4689115671958021,0.29310108808424523
-0.46651226894267944,0.29689997698502285
-0.4665122399791734,0.296900023084364
-0.4650122761431639,0.2992999652219791
-0.46501225567244303,0.2992999974630457
-0.46501223009345966,0.29930003647019576
-0.4640123707744651,0.3007998254486876
-0.46401214445867095,0.3008001786658654
-0.4616125207626669,0.30469956717187197
-0.4616120271243198,0.30470045456503975
-0.46111227208276995,0.3056999646481395
-0.4611122362478829,0.3057000351073316
-0.4596127929704708,0.30859895877699495
-0.45961230963336214,0.30860002181102336
-0.45961193618434787,0.3086011282430999
-0.4585122544066841,0.31250000000027145
-0.4574122726113279,0.31639993545653416
-0.4574122539547289,0.3163999987769633
-0.45741223287203425,0.3164000646042243
-0.4572122544066703,0.31700000000031625
-0.4561122857288285,0.3202999060338416
-0.4561122517717042,0.320300002362062
-0.4561122180005602,0.32030008874021554
-0.45451229700148377,0.3241998961754643
-0.45451219676721144,0.32420009606612726
-0.45331229897877534,0.3261999257135207
-0.4533122526801261,0.32620000031624
-0.45331220616286294,0.3262000705105642
-0.45201235220939495,0.3280998570579406
-0.45201216093678237,0.32810014581339825
-0.4495125860708112,0.3319994826043133
-0.4495119795611946,0.3320005496912901
-0.4494123386989199,0.3321998314158396
-0.44941224900253307,0.3321999970556872
-0.4494121489861654,0.3322001560227294
-0.4469123432127945,0.33589986856731835
-0.44691216924577976,0.3359001338246284
-0.44551232060339047,0.3380998959769544
-0.44551225330129,0.3380999969101432
-0.44551217835298884,0.3381000994552199
-0.4442127143407998,0.33979939854808244
-0.4442118769863581,0.33980065638350787
-0.44191234175391414,0.3437998480921062
-0.4419122502961947,0.3437999965309475
-0.44191214888675767,0.34380014069361864
-0.4416126116533228,0.34419952367153184
-0.44161194806997417,0.3442005105615227
-0.439512282416431,0.347699953317428
-0.4376125145374941,0.3507995755763902
-0.437612031783363,0.35080044524695336
-0.43721231158649426,0.3515998856406907
-0.43721225110884276,0.3516000001800073
-0.43721218831922487,0.3516001073924652
-0.43481234055486834,0.35549986000954464
-0.4348122511827641,0.35549999637998636
-0.4348121521560017,0.35550013013762577
-0.43371249977968074,0.35689968770748876
-0.4337120310802605,0.3569003284215741
-0.43201228448304335,0.35939995577042294
-0.4320122515334668,0.3594000032728243
-0.43201222533696904,0.35940003964089906
-0.4298124071401619,0.3623997917274543
-0.4298121111421268,0.36240021489719504
-0.4292122821597968,0.36329995837069
-0.4292122540329538,0.3632999997785968
-0.4292122252445551,0.3633000406190537
-0.4264124701248372,0.3671996995358037
-0.42641205836894547,0.36720031366072864
-0.42591227637802465,0.36799996484620195
-0.4259122319323367,0.3680000348355912
-0.4239128305951342,0.37109910690825504
-0.4239122976939864,0.3711000225991802
-0.4239118510028547,0.3711009832971226
-0.42231229445831664,0.37499990237443426
-0.42231225401467487,0.37499999604120837
-0.42231220567569805,0.37500009746228324
-0.4220124826441747,0.3755995435253299
-0.42201206734914326,0.375600474838658
-0.4207122653873452,0.3788999721262994
-0.4207122509879428,0.37890000812942753
-0.41911233219302463,0.38279981039607347
-0.41911224832947136,0.38279999578215235
-0.4191121499505677,0.3828001775757338
-0.4181124536761767,0.38449966124219853
-0.4181120786422496,0.38450035152918005
-0.4170123272913202,0.38669985423103886
-0.4170123266273596,0.38669985547020297
-0.4170121516479442,0.38670012471896836
-0.4170121508201019,0.3867001257841113
-0.41421230644170454,0.3900999368150224
-0.41421220327268543,0.3901000639178961
-0.4138122657077793,0.3905999858740287
-0.4138122431495715,0.3906000141625702
-0.41071227852048897,0.39449996966367396
-0.41071227681232925,0.39449997159666167
-0.4103122673717115,0.39499998379411344
-0.4103122414968986,0.39500001625716297
-0.4076123536193119,0.39839987506597574
-0.40761215868471373,0.3984001276296772
-0.4064122969848478,0.39999994322949844
-0.4064122497785083,0.40000000458479384
-0.40641221332859323,0.40000004972651504
-0.4045122863491913,0.40229996133315943
-0.40451228592902516,0.4022999617899205
-0.40251230560901424,0.4046999385576011
-0.4025122549927601,0.4046999976133674
-0.40251219834729846,0.4047000600640619
-0.4011124757248409,0.4061997628738379
-0.4011120467547378,0.40620024918274267
-0.3986123282891923,0.40919991134139727
-0.39861218231140283,0.4092000901194993
-0.39781228726333967,0.4101999589295782
-0.3978122535142321,0.4102000003366316
-0.39781222062658117,0.4102000392289214
-0.3947127178214075,0.4137994618413812
-0.394711860464427,0.4138005909137447
-0.3945123694228927,0.41409982747604623
-0.3945122479984554,0.41409999615485354
-0.3945121165103162,0.41410015365637753
-0.39101230663371905,0.4179999418045858
-0.39101225325327577,0.417999999688351
-0.391012199514697,0.4180000548924388
-0.3908123092981503,0.4181999451089855
-0.39081225409409265,0.41819999884753517
-0.390812196210297,0.4182000522280067
-0.3869124080620728,0.4216998621046183
-0.3869122505606319,0.4216999935926898
-0.3869120818817373,0.4217001150171914
-0.3866129211897512,0.42189955547851543
-0.3866116554519883,0.4219005324046564
-0.38301228810209204,0.4250999700490086
-0.38221225440350226,0.42580000000327073
-0.37901235481193224,0.42859991214589443
-0.3790121560584539,0.4286000901530186
-0.3778122869610312,0.4296999701589895
-0.3778122213988577,0.4297000293407726
-0.375112368754083,0.43209989835835005
-0.3751121427930012,0.4321001046382961
-0.3735128749394728,0.4335994182509789
-0.3735117258577703,0.43360066643163475
-0.37121246890155574,0.4364997295503401
-0.37121205645694116,0.43650028278571584
-0.3705122910684168,0.437499947626465
-0.3705122549422204,0.43749999803729417
-0.3705122142688948,0.43750005217951504
-0.36751236903453843,0.44139985098417833
-0.3675122487117193,0.44139999728541857
-0.36751212268264405,0.4414001317244918
-0.36731281674586935,0.44159943766126647
-0.3673117745078352,0.44160063415243567
-0.364512286023728,0.44529995822072016
-0.3645122220359215,0.445300041199546
-0.36341231180714684,0.4466999269452592
-0.36341219818936893,0.4467000739705377
-0.3615123367139099,0.4491998917014048
-0.36151215365302114,0.44920009066183325
-0.3615121532645096,0.44920009102843617
-0.3595123802341122,0.45099988675579383
-0.35951213195397635,0.4510001168871393
-0.3573122838033171,0.45309997194004137
-0.3556122923132391,0.4546999643237096
-0.3556122168219229,0.4547000360191921
-0.3532122818971053,0.45699997365547573
-0.353212226570469,0.45700002598093703
-0.3517122711701545,0.45839998435456386
-0.34901241721266685,0.46089984925419125
-0.34901209751390766,0.4609001568932281
-0.34781229027736277,0.46209996412977306
-0.3478122552038916,0.46209999859198875
-0.3478122161420219,0.4621000356261902
-0.34491260637399535,0.4647996723067666
-0.34491193091831746,0.4648003558376312
-0.3439122774733265,0.4658999746271213
-0.34391223103968677,0.46590002509831974
-0.3412122900319031,0.4687999617363096
-0.3412122529977241,0.4688000007981557
-0.34121221853548833,0.4688000358716475
-0.3400124112989498,0.469999843108186
-0.3400121036597188,0.4700001628071549
-0.3375122917283965,0.47269995969298306
-0.3375122547577965,0.4726999988665812
-0.3375122148127432,0.47270003959439266
-0.33611233767762694,0.4740999167295089
-0.3361121728516361,0.47410008495361644
-0.3337123017329608,0.47659995070223654
-0.33371220766700993,0.47660004985608795
-0.3322122741974948,0.4781999788902374
-0.33221223440469777,0.478200020911608
-0.3300123385176224,0.4804999120662777
-0.33001225323681815,0.48049999754068573
-0.3300121625170242,0.4805000810795961
-0.32831228546166535,0.4819999725990303
-0.328312222961004,0.4820000269539322
-0.3255122855127706,0.48439997333813223
-0.3255122612689919,0.48439999382175497
-0.3244123566766468,0.4852999163250805
-0.324412154075934,0.48530008599827795
-0.32091259096080127,0.4882997115255346
-0.32091194096836523,0.4883003134387706
-0.32051233921476135,0.4886999151923745
-0.3205122527462149,0.4886999981396192
-0.3205121628186496,0.4887000774980632
-0.3166123797692395,0.4919998939244871
-0.3166122525837234,0.49199999547738044
-0.31661211671537887,0.49200009179476367
-0.3163127027149328,0.49219970112839445
-0.3163118358903935,0.49220033933803997
-0.3126127214726206,0.49519962129839634
-0.3126118292203562,0.4952004251867796
-0.3117126246170669,0.4960996297900689
-0.31171191923352626,0.49610040220819646
-0.3087126491167111,0.49969952634837467
-0.30871191240222295,0.49970051300705076
-0.30851232071808415,0.499999900533259
-0.3085122536384716,0.4999999967723187
-0.30851217867812125,0.500000095271814
-0.3054123570156344,0.5038998709117168
-0.30541224996576455,0.5038999979597897
-0.3054121388176003,0.5039001155895355
-0.3048127368669925,0.5044995175401433
-0.30481183214858015,0.5045005359433723
-0.3022122958009329,0.50779994746154
-0.3022122545779145,0.5077999985536448
-0.30221220979814484,0.5078000514718078
-0.30091242244419214,0.5092998061109839
-0.30091209515067974,0.5093002011658745
-0.29901234174043656,0.5116998896840764
-0.2990123394874544,0.511699892391615
-0.29901224651866287,0.5116999889415574
-0.29901214013802246,0.5117000799650785
-0.29901213949937716,0.5117000804356618
-0.2970122817108606,0.5130999808876234
-0.297012250434968,0.5131000025126927
-0.2933131714042497,0.5155993804076068
-0.2933122880941595,0.5156000408342684
-0.2933114718523265,0.5156007825548093
-0.2931123651512246,0.5157998892559112
-0.2931121227127084,0.515800084419786
-0.2892124712399288,0.5182998610049011
-0.2892120439887582,0.5183001485308453
-0.2875123210421441,0.5194999529637494
-0.2875121884418762,0.5195000479749422
-0.28531231022139164,0.5210999594080219
-0.285312252950126,0.5211000000216748
-0.2853121977407732,0.5211000372381627
-0.281812554102978,0.5233998030572852
-0.28181196751414583,0.5234002151699318
-0.28141232097747576,0.5236999500724344
-0.28141224863220754,0.5237000027187879
-0.2814121903969866,0.5237000426736919
-0.27751225440627636,0.526300000000832
-0.27601228706944464,0.5272999782253864
-0.27601225955294245,0.527299996300573
-0.2760122157482511,0.5273000241620983
-0.2736123316690812,0.5287999517115796
-0.27361225740861017,0.528799996509812
-0.27361217035415236,0.5288000452596732
-0.2697123001355,0.530899975377409
-0.2697122396276768,0.5309000072594772
-0.2697122226756572,0.5309000158661502
-0.269112673854193,0.5311997902768822
-0.2691118533551051,0.531200243062149
-0.26581228683120955,0.5331999803493584
-0.2658122217258467,0.5332000192246161
-0.2624122976595192,0.5351999745577499
-0.2624122113758108,0.5352000258191127
-0.26191231071182874,0.535499966217502
-0.2619122564436536,0.5354999979443164
-0.2619121941369627,0.5355000324535444
-0.25801258306060376,0.5375998230331223
-0.25801193787299576,0.5376001978341328
-0.25561231301157245,0.5390999633725225
-0.25561224981487884,0.5391000018258022
-0.2556121984250431,0.539100031490279
-0.25401226052525955,0.5399999965589073
-0.25401224829134783,0.5400000034502821
-0.250112628527129,0.542199788958303
-0.25011189700660375,0.5422002382672805
-0.2489123853398671,0.5429999127117715
-0.2489122536559772,0.5429999954060892
-0.248912113206317,0.5430000732156326
-0.24621233933315,0.544399955964682
-0.24621225626083873,0.5443999973066679
-0.246212164112613,0.5444000393596254
-0.24231267198548054,0.5460998179791448
-0.24231185247099235,0.5461002143663224
-0.24081244852433847,0.5468998964712045
-0.24081206437437364,0.5469001108527775
-0.23841242727559928,0.5482998991603958
-0.23841225147536751,0.5482999936991229
-0.2384120691002823,0.5483000760238252
-0.2345125377544559,0.5498998837554463
-0.23451197762132883,0.5499001311095031
-0.23261276616852625,0.5507997575871463
-0.2326117688311081,0.5508002913459342
-0.23061238945257498,0.5519999189730542
-0.23061224952869627,0.551999997816945
-0.23061211440146845,0.552000064618449
-0.2267123044658397,0.5537999768964315
-0.22471279135798805,0.5546997583725768
-0.2247117448289877,0.5547002950192647
-0.2228123701917447,0.5557999329671421
-0.22281225211586927,0.5557999977198985
-0.22281213382252574,0.555800055654884
-0.21891228360645743,0.5575999865238387
-0.21891225430519706,0.5575999998499318
-0.21891222494065735,0.5576000128119879
-0.21661231951537308,0.5585999716925463
-0.21661225979195828,0.5585999967902313
-0.21661218212642935,0.5586000271058026
-0.21501233671792502,0.5591999691339918
-0.21501225218421288,0.5591999993736161
-0.2150121722010723,0.5592000252947845
-0.2111123520481325,0.5603999699572275
-0.21111225641199993,0.560399997540369
-0.21111215235168745,0.5604000235519573
-0.20721239051590723,0.5612999685909835
-0.20721211909604076,0.5613000346958223
-0.20331240700988015,0.5622999608717609
-0.20331210292691473,0.5623000432806992
-0.2026127011771489,0.5624998723520609
-0.2026118193416443,0.5625001631500971
-0.19941236885415556,0.5636999570829053
-0.1994122512672434,0.5636999983593334
-0.19941213914426345,0.563700032510681
-0.19551235711834805,0.564799971030811
-0.19551225008958614,0.5647999990926437
-0.1955121537621798,0.5648000206458499
-0.19161225440592258,0.5656000000009795
-0.18771239901692294,0.5663999703371846
-0.18771210722713486,0.566400000001
-0.18761412741463757,0.566400000001
-0.18761289190478345,0.5664000663189113
-0.18761167059289033,0.5664002645105476
-0.1876104775137622,0.5664005922983739
-0.18371238302994777,0.567699957126312
-0.18371225625072046,0.5676999961018769
-0.1837121195360378,0.5677000311247995
-0.1798123233865077,0.5685999840823834
-0.17981225461171682,0.568599999067367
-0.1798121843428797,0.5686000125763979
-0.1759122544058983,0.5693000000009844
-0.17201228975831648,0.5699999936556784
-0.17201221897723204,0.570000005905762
-0.17021264503188754,0.5702999348966529
-0.17021186916087286,0.5703000917259919
-0.168112300486821,0.5707999890293376
-0.16811225035434768,0.5708000005316614
-0.16811221199072923,0.570800008701532
-0.16421232469541155,0.5715999855826228
-0.16421225407670037,0.5715999991558299
-0.1642121836599831,0.5716000108849715
-0.16031228507085152,0.5721999952832995
-0.16031226475852198,0.572199998296578
-0.16031221322757344,0.5722000052802579
-0.15641225440584883,0.5727000000009919
-0.15251229224122131,0.5731999951503032
-0.15251225112242495,0.5732000001459211
-0.1525122197212141,0.5732000035583906
-0.14861254405242563,0.573599970293651
-0.14861196662557055,0.5736000442748811
-0.14471236658011685,0.5741999827434124
-0.144712141486615,0.574200000001
-0.14411277796262814,0.574200000001
-0.1441117329990473,0.5742000474016109
-0.1408122943152071,0.5744999963728691
-0.14081221444985756,0.574500003074531
-0.13691229999272386,0.5747999964943105
-0.136912264556306,0.5747999989379449
-0.13301229232943487,0.5749999980561902
-0.13301225417050905,0.5749999997613868
-0.13301221666919774,0.5750000009444133
-0.12901240581188508,0.5750999962158462
-0.1290121031510882,0.5751000077576491
-0.12511228947375153,0.5752999982026408
-0.12511225803980017,0.5752999996229312
-0.12511221565842198,0.5753000009945208
-0.11731225440574725,0.5755000000009997
-0.11341225440574726,0.5756000000009996
-0.10951225440574724,0.5757000000009996
-0.10561225440574726,0.5758000000009996
-0.1017122908726504,0.5758999990659508
-0.10171225541603826,0.5758999997508578
-0.10171221691337178,0.575900000001
-0.06261229189806933,0.575900000001
-0.06261225339541363,0.5758999997508579
-0.06261221793879049,0.5758999990659508
-0.058712402307142086,0.5758000037933444
-0.058712106455663736,0.575800000001
0.0037877081025700188,0.575800000001
0.0037877466033115147,0.5757999997508746
0.003787782061851442,0.5757999990659343
0.007687597692857914,0.5757000037933444
0.007687893544336262,0.575700000001
0.023287708101930666,0.575700000001
0.02328774660458638,0.575699999750858
0.0232877820612095,0.5756999990659508
0.027187597692857914,0.5756000037933444
0.02718789354433626,0.575600000001
0.038887708101930665,0.575600000001
0.03888774660458639,0.575599999750858
0.03888778206120947,0.5755999990659508
0.042787597692857914,0.5755000037933444
0.042787893544336264,0.575500000001
0.05058770810193067,0.575500000001
0.05058774660458639,0.575499999750858
0.05058778206120947,0.5754999990659508
0.054487597692857916,0.5754000037933444
0.054487893544336266,0.575400000001
0.062387708101930665,0.575400000001
0.06238774660458639,0.575399999750858
0.06238778206120947,0.5753999990659509
0.06628759769285791,0.5753000037933444
0.06628789354433626,0.575300000001
0.07018770810193067,0.575300000001
0.07018774660458638,0.575299999750858
0.07018778206120951,0.5752999990659509
0.07408759769285791,0.5752000037933445
0.07408789354433626,0.575200000001
0.08188770810193068,0.575200000001
0.08188774660458638,0.575199999750858
0.08188778206120952,0.5751999990659509
0.08578774559430401,0.5751000000009996
0.08968759769285792,0.5750000037933444
0.08968789354433626,0.5750000000009999
0.09358770810193068,0.5750000000009999
0.09358774660458638,0.5749999997508579
0.09358778206120952,0.5749999990659508
0.09748770690806448,0.5749000009929545
0.09748774910623013,0.5748999996277414
0.09748778072334922,0.5748999981995104
0.10138759803240201,0.574700007568277
0.10138789330159094,0.5746999962136333
0.10528770690806448,0.5746000009929545
0.10528774910623014,0.5745999996277414
0.10528778072334923,0.5745999981995105
0.10918759803240201,0.574400007568277
0.10918789330159094,0.5743999962136334
0.11308771415587301,0.5743000008071133
0.11308773830472894,0.5743000000562081
0.11308778428144024,0.5742999980666432
0.11508771386635928,0.5742000015873973
0.11508771533540377,0.5742000014376439
0.11698773046927395,0.5741000007970544
0.11698776072240778,0.5740999992445949
0.12098771052166928,0.5739000017546316
0.12098773845437183,0.5739000001875479
0.12098778772406722,0.5738999967602499
0.12488774559435507,0.5736000000009971
0.12878759865952225,0.5733000113036766
0.1287878927698451,0.5732999924535364
0.13268767200957732,0.5731000037745757
0.132687819058777,0.5730999943498878
0.13658770251336116,0.5728000033149196
0.1365877585430639,0.5727999985827092
0.13658777562107519,0.5727999969213338
0.1404877109097827,0.5724000035583894
0.14048774231096436,0.5724000001459231
0.14048778342978832,0.5723999951503018
0.14438767726105708,0.5719000087616776
0.14438773879355352,0.5719000001250929
0.14438782003900902,0.5718999866391412
0.14828760768231355,0.5712000247544456
0.14828774636252198,0.5711999963718631
0.14828787897369436,0.5711999624880781
0.15148700969856047,0.5703002069717096
0.15148850235871558,0.570299891891805
0.15218765523770753,0.5702000129090917
0.15218775343468094,0.5701999972924867
0.15218782698418035,0.5701999833056564
0.15608746472492468,0.5694000576152471
0.15608802897821084,0.5693999564034836
0.15998767444645756,0.5688000109468303
0.15998781644725893,0.5687999872838143
0.16388767553144692,0.5681000125763961
0.16388774580025076,0.5680999990673717
0.1638878145750754,0.5680999840823809
0.16778771456249983,0.567200007162206
0.16778777654559374,0.5671999924976798
0.17108762676679581,0.5664000288076915
0.17108774719357173,0.56639999689765
0.1710878593179741,0.5663999620931556
0.1716870909606392,0.5662002182122672
0.17168842156420774,0.5661998613405225
0.17558764495075024,0.565400020645847
0.17558774127810914,0.5653999990926518
0.17558784830692306,0.5653999710308059
0.17948747832021802,0.5643000753860304
0.1794880161850164,0.5642999375570099
0.18338758024166885,0.5634000381593208
0.18338791199766338,0.5633999667203428
0.18738756309575433,0.5626000365007245
0.18738792917507463,0.5625999694042144
0.1879876012242718,0.5625000240626816
0.1879877457559375,0.5624999961900978
0.1879878858593912,0.5624999617469149
0.1912876606897454,0.5616000231568182
0.19128783084255027,0.5615999781425011
0.1951876102845975,0.5606000346958223
0.19518788170446397,0.5605999685909835
0.1990877455945032,0.5597000000009744
0.2029877079971332,0.5588000086772905
0.2029877560806903,0.5587999972419455
0.20378761492127323,0.5586000326692595
0.20378761676300886,0.5586000321628782
0.2037877390997715,0.5585999891676141
0.2037878564831343,0.5585999213059091
0.20688740878030767,0.5564002390304957
0.2068880986326248,0.5563997856564595
0.2096876429680091,0.5547000623099761
0.20968774438767268,0.5546999978087543
0.20968784252310882,0.5546999295075415
0.21078747128981007,0.5539001994953952
0.21078803114124853,0.5538998169582582
0.2146876016712914,0.5514000922595128
0.21468789218757836,0.5513999120451862
0.21568766635639552,0.5508000475438959
0.2156877465530615,0.5507999976624185
0.21568781995978384,0.5507999487146592
0.21858692959466997,0.5488005627595653
0.2185877666343769,0.5488000369115934
0.2185886455989616,0.5487995846143244
0.22248770432401174,0.5470000190489167
0.22248774613224528,0.5469999993519039
0.22248778556549353,0.5469999800155104
0.22268768949050666,0.546900028053004
0.22268780200049895,0.5468999725602481
0.22638771739202398,0.5451000137211278
0.22638774724052305,0.5450999989990979
0.2263877717935658,0.5450999865655919
0.23028656514476248,0.5431006053598499
0.23028777232224687,0.5431000711351344
0.23028903260532488,0.5430996782482691
0.23068759377271503,0.5430000379564217
0.23068773918958424,0.5429999848328915
0.23068785378121706,0.5429998948533633
0.2306878548238495,0.542999893892668
0.23418743015052335,0.5396003064324705
0.23418808344255018,0.5395997184610752
0.2347877062464075,0.5391000327911942
0.23808773962506558,0.536300005066098
0.2380877515724972,0.5362999949428171
0.23938764495509698,0.5352000851575404
0.23938784815355799,0.5351999171649442
0.24198768243161486,0.5331000510172829
0.24198774540636023,0.5330999986721682
0.2419878052683183,0.5330999460105504
0.2440873155256638,0.5312003891110475
0.24408821250395188,0.5311996559625354
0.24598769487805153,0.5298000373710935
0.2459877452416683,0.5297999994058746
0.24598779456824804,0.5297999605061479
0.24908720559562622,0.5273004354840686
0.24908833386665236,0.5272996323309455
0.24988764705145133,0.5268000615904462
0.249887743686423,0.5267999984528313
0.24988783941125284,0.5267999302399062
0.2537875764582156,0.5239001257690877
0.2537877407011029,0.5238999940610787
0.25378789450680245,0.5238998510888901
0.25428696528754,0.5234007803081525
0.25428777910121564,0.5234000405914221
0.25428865962328645,0.5233993816874666
0.2576876476657919,0.5211000662469483
0.25768774878641015,0.5210999947793639
0.2576878334922637,0.5210999296828923
0.25968740885246594,0.5195002693947305
0.25968810150095106,0.5194997564861198
0.26158771379015167,0.51820002176193
0.26158774847092114,0.5181999976914158
0.2615877738516263,0.5181999795931489
0.26518757021536493,0.5156001266637821
0.26518792559767257,0.5155998799989391
0.26548770713252523,0.5154000256423706
0.2654877391079967,0.5154000039534395
0.26548778930580913,0.5153999686185936
0.2693876653069784,0.5126000576433951
0.26938782685809315,0.5125999437416522
0.27068763868834456,0.5117000740130166
0.270687641215784,0.511700072177666
0.27068773874684326,0.5116999908436768
0.2706878269930415,0.5116999028672355
0.2706878285461369,0.5116999010974171
0.2732876679834476,0.5086000925375467
0.27328782512602806,0.5085999091080904
0.27398771590617976,0.5078000339307741
0.27398777554803383,0.5077999663035303
0.27718761261907815,0.5042001495986055
0.2771877402418193,0.5041999955841645
0.27718785649617633,0.5041998336489558
0.27738733204028015,0.5039006203328
0.2773882355199288,0.5038994380279815
0.28078767550025713,0.5000000804034873
0.2807877448423853,0.4999999978314085
0.2807878088674445,0.4999999156374452
0.2810875200129327,0.4996003007767943
0.28108799027322817,0.49959971454276186
0.28408698766258883,0.49610088425517446
0.284087786040236,0.4961000424177864
0.28408866489973217,0.49609928498591394
0.2849877212348923,0.49540001894745606
0.28498777005585174,0.49539998118466677
0.28888743583290505,0.4924002382792412
0.28888807076484196,0.49239978322082617
0.28918765798571966,0.4922000584069077
0.28918774432495287,0.4921999985438078
0.28918782884895616,0.4921999352476287
0.2927876166956421,0.4894001002557618
0.2927878772787977,0.4893999034325926
0.2942877030802841,0.4883000311781692
0.2942877444980534,0.48830000021934783
0.2942877877185814,0.4882999666528689
0.29668768250413624,0.486400049947638
0.2966878093759184,0.4863999509384617
0.2992876905317095,0.4844000423570839
0.29928774866968744,0.4843999965111528
0.29928779512701287,0.48439995808899616
0.3005875056758409,0.4833002030092186
0.30058799620589266,0.4832998103492217
0.304287586803768,0.48050012016704574
0.30428774202944303,0.48049999404682586
0.3042878855393513,0.48049986005634127
0.3044876911878898,0.48030005440780277
0.30448780072260134,0.4802999463238181
0.3082876300263045,0.4766001125281072
0.30828773140269794,0.47659998894608097
0.30828781724540905,0.47659985660868043
0.3082878179332377,0.4765998553243176
0.3083868726056493,0.47640174597949436
0.3083875122738559,0.4764006274656723
0.3083882726281638,0.4763995872205516
0.30838914419253083,0.4763986382083605
0.3121877180314757,0.4727000268388615
0.31218777279822385,0.4726999727974687
0.3160876448732617,0.4688001007224309
0.3160876453668519,0.4688001002038542
0.3160878237084519,0.46879988272516204
0.31608782506304084,0.4687998807986591
0.3162871558870933,0.4685008845625805
0.31628778358960324,0.4685000307160205
0.31628848696089595,0.4684992380412992
0.3198868928946804,0.46480087638713186
0.3198877868849453,0.46480004966876304
0.3198887629957102,0.4647993217335807
0.32018765064068827,0.46460006330359527
0.32018765200629756,0.46460006235365725
0.3201878285454899,0.4645999234102907
0.3201878291237531,0.4645999228972304
0.324087635803782,0.4610001013464345
0.32408763748838065,0.46100009970864925
0.32408773055451373,0.46099999408447373
0.32408774559527836,0.4609998487388597
0.32408774559527836,0.46090505344851485
0.3240878069701218,0.4609038647475369
0.32408799044192793,0.46090268868844714
0.32408829405946593,0.4609015377786866
0.32408871459374966,0.4609004242582321
0.3240892475723781,0.46089935996942355
0.32408988732709976,0.46089835623102016
0.3240906270540945,0.4608974237178248
0.3240914588863326,0.460896572347157
0.3279876194162004,0.4573001164734329
0.3279876206627821,0.45730011525208814
0.3279878396433953,0.4572998588000011
0.3279878410246938,0.45729985685617974
0.3281870217378135,0.4570010857865001
0.32818780181032,0.4570000474064314
0.3281886936015973,0.45699910323769644
0.33188765622145705,0.4535000845432346
0.3318878186932067,0.4534999024896082
0.33188781950525004,0.4534999014537046
0.332187153924396,0.45310078889484323
0.3321877769644413,0.45310002800212545
0.33218846251557854,0.4530993229090365
0.3357877144881577,0.44970002937937836
0.3357877476503508,0.4496999975910628
0.3357877736202135,0.44969997197547906
0.3362876293429092,0.4492001162527834
0.3362877424026628,0.449199996561018
0.3362878476205402,0.44919987164598735
0.3393873365297472,0.44530051463117853
0.3393882104492851,0.44529953514640747
0.33968761919303253,0.44500012640266007
0.3396877405277688,0.4449999973089266
0.33968785616326497,0.44499985784150325
0.34248772814171824,0.4414000224406348
0.3424877631587445,0.4413999776468436
0.343587727654533,0.4400000228340219
0.3435877419244495,0.4400000044829843
0.3454876587449001,0.4375001142771504
0.34548783526067856,0.4374998879186006
0.34748769626077125,0.4350000616684847
0.3474877451684823,0.43499999878888873
0.34748779108520567,0.43499993631442224
0.34848680011267463,0.43360132367596566
0.34848746628663446,0.43360047747616504
0.34848820843175216,0.4335996970516192
0.34848902008664495,0.43359898919698553
0.3513877127150595,0.4313000260778982
0.3513877447627471,0.431300000278928
0.3513877783222993,0.43129997244086865
0.35328749659861985,0.4297002096818619
0.35328800601339766,0.4296998046869106
0.3552877205044968,0.42820001881858627
0.3552877500836908,0.4281999963819882
0.3583876779287101,0.4258000523875079
0.3583877431845515,0.4258000003011682
0.35838781154116034,0.4257999422978071
0.3591874713036313,0.42510024000564495
0.3591880344822136,0.42509977777977304
0.36308743583290504,0.42210023827924115
0.36308807076484195,0.42209978322082614
0.3633876173385175,0.42190008550504243
0.36338774336449375,0.4218999965364051
0.36338786379281474,0.42189990150252143
0.36698751839007615,0.41890018933813694
0.36698798219841705,0.41889982254814606
0.3681876022200494,0.41800010753192174
0.3681877430965092,0.4179999948740222
0.36818787358044647,0.41799987658615567
0.37098765503403786,0.4153000873273354
0.3709878380378478,0.4152999146688353
0.3722877220916468,0.4141000216960978
0.37228772967018126,0.41410001462233226
0.37488770481683564,0.41160003921045596
0.374887785597172,0.4115999599985206
0.37878767255362766,0.40770007304206496
0.3787877448173141,0.40769999814409685
0.37878781270385276,0.4076999225674026
0.3800874759667623,0.4062003111101993
0.38008803670368735,0.40619970889200524
0.38268770551422854,0.40360004008146405
0.38268774379752307,0.40360000103865434
0.38268778539426757,0.40359995688481937
0.3838875151907694,0.4023002496052757
0.38388799027977516,0.4022997643783173
0.386587723703195,0.39970002108169084
0.38658773279914016,0.3997000122298402
0.38788766559046384,0.3984000800052288
0.38788782715435033,0.39839992157824117
0.390487704816265,0.3959000392110155
0.390487785597172,0.39589995999852057
0.3918876623237873,0.39450008327190533
0.39188783054789483,0.3944999184459145
0.39438769629651493,0.3921000473272392
0.39438779545036634,0.3920999532612883
0.3959877244845158,0.39060001979177317
0.3959877665058864,0.39059997999897617
0.3982877213687133,0.38840002317366346
0.39828774756957325,0.38839999781887863
0.3982877672234495,0.3883999783722431
0.39998760678795126,0.38670013880774134
0.399987739863496,0.38669999635736424
0.3999878648557006,0.38669984279341624
0.40218765579241467,0.38380011837683864
0.40218783841526484,0.3837998839753678
0.40298766735535607,0.38280009780025376
0.40298774351977407,0.38279999824040534
0.40298781495963243,0.3827998959537718
0.4055877212820208,0.37890003647018927
0.4055877468609924,0.3788999974630572
0.4055877673317232,0.37889996522197517
0.40608763299274386,0.378100180164342
0.4060878647516431,0.37809982410281595
0.40818772636455614,0.3750000283885158
0.4081877449334104,0.3750000006234996
0.4081877646150656,0.374999970413958
0.40998773121432586,0.37220002237066424
0.41068696407640376,0.3711012281013798
0.41068751578786306,0.37110043627788736
0.4106881317205265,0.37109969331292747
0.41068880756820253,0.3710990044008168
0.41388765997345245,0.368100080270895
0.4138878328310296,0.36809992148826925
0.41488756764670054,0.36720016015416546
0.41488793003107755,0.367199847363947
0.41778764312239464,0.3648000848056156
0.41778784999457125,0.36479991757999025
0.4196876722132866,0.363300057933636
0.4196877452339701,0.36329999834042626
0.4196878144977131,0.36329993798825416
0.42168743759336197,0.36150027720217015
0.4216880726817332,0.36149974559991316
0.42438765263775247,0.359400072300787
0.4243877456521189,0.35939999686054813
0.4243878308784782,0.3593999218241734
0.42558751997656247,0.3583002068175961
0.4255879818571123,0.3582998054319028
0.4289876410479719,0.35550008609825373
0.4289876423217621,0.35550008499808644
0.4289878310829645,0.35549989734159354
0.42898783240178057,0.3554998958325594
0.4294873551511319,0.35490046853333784
0.42948818324233773,0.354899575225336
0.4328876514711213,0.35160009135622255
0.43288765463815365,0.35160008813937177
0.4328878193370833,0.3515998966120849
0.43288782163859896,0.35159989353967175
0.43338719037009327,0.35090077731557967
0.4333877757051803,0.35090002550776045
0.43338842105534947,0.3508993245403431
0.4373877121493274,0.34690003344636516
0.4373877784879467,0.34689996601131406
0.4403877088707314,0.3438000379491032
0.4403877460594674,0.34379999881034007
0.4403877801279522,0.34379996163074616
0.4412876756624274,0.34280007770355153
0.4412878169235573,0.34279992357723826
0.44408760985400536,0.33980014543747245
0.44408788626744294,0.33979985932824963
0.4451876889320743,0.3387000566636183
0.4451877427700379,0.3387000013093889
0.4451878008912252,0.338699938068921
0.4476875282080298,0.33590024347409986
0.44768797639405183,0.3358997692016407
0.4490876815000408,0.3345000640956518
0.4490877427144183,0.33450000092750237
0.44908780722586233,0.3344999299656229
0.4512875024923552,0.33200027625369916
0.4512880058012991,0.3319997397943935
0.45298769846589554,0.33030004712979705
0.45298774224136146,0.33030000233133644
0.4529877931207481,0.33029994772237
0.45498766039075816,0.32810009372535887
0.4549878328356228,0.32809990816845774
0.4568877181335978,0.32610002890743145
0.45688774099783624,0.3261000045043682
0.456887776466946,0.32609996549675363
0.4585876093321163,0.3242001522945044
0.4585877393749411,0.3241999961651605
0.4585878593817967,0.3241998293205254
0.46078774559511043,0.32090000000055474
0.4611876542076459,0.3203001370817515
0.46118774158956616,0.3202999975369482
0.4611878207298806,0.32029985348776707
0.4631877363939289,0.316400017942873
0.4631877548590474,0.3163999820902899
0.46468772743643966,0.3135000351073316
0.4646877632713267,0.31349996464813945
0.46518771926044894,0.312500052669895
0.4651877724659316,0.3124999476024677
0.467187320234075,0.3086008294545881
0.4671877775461209,0.30860001978552587
0.46718829855275606,0.3085992495580375
0.4685877165841456,0.3067000393725803
0.46858777493862036,0.3066999608758774
0.4700874575442768,0.3047003840683356
0.4700880645459205,0.30469964118090787
0.4724875202577827,0.3020002535050628
0.47248798542967047,0.3019997601660221
0.4736876757453539,0.3008000698503387
0.4736877435766404,0.3007999996562974
0.47368781121269854,0.300799924661855
0.47638748450635526,0.29770029976913803
0.4763880266896665,0.2976997189060261
0.47718767029742687,0.29690007529826573
0.47718774278778253,0.29690000008219036
0.47718781636561,0.29689991781547004
0.48028692755399605,0.2933009499837959
0.4802877919518877,0.2933000495927584
0.4802887485215128,0.2932992478058242
0.4806876278401519,0.2930000883168449
0.4806877371590726,0.2929999874299029
0.4806878292165382,0.29299988335157845
0.4806878316447513,0.2929998801456988
0.4834876370704445,0.2891001511599119
0.4834877408857122,0.28909999625275845
0.48348783349242,0.28909983676270334
0.48418758764511755,0.2878002933362651
0.4841879202022614,0.2877997162639356
0.48578771714722147,0.2852000462283755
0.4857877731684701,0.28519995324573044
0.48808766740068715,0.28130013259110154
0.4880876679864797,0.2813001315343707
0.4880877294238893,0.28129999629887487
0.4880877296388878,0.28129999564975855
0.48808774559527834,0.28129984622667864
0.48808774559527834,0.2812033817782634
0.48808779764677795,0.28120228685933535
0.48808795333179866,0.28120120181602193
0.4880882112461404,0.28120013643486486
0.4880885690635462,0.2811991003250629
0.48808902355668426,0.28119810283180224
0.4880895706262564,0.2811971529519673
0.49058769946831826,0.27730007195835077
0.4905877440375939,0.2773000001100093
0.4905877877948677,0.27729992464385134
0.49198772118235823,0.2748000435947613
0.4919877703844479,0.27479995661921897
0.4927877268158245,0.2734000328643099
0.4927877468362674,0.27339999728888636
0.4927877621306297,0.27339996929174254
0.49488766116987976,0.26950015679027817
0.494887834817128,0.2694998458898011
0.4959877017865418,0.26760007566990457
0.49598774366077,0.2676000007463777
0.4959877854018718,0.2675999203870493
0.49698771926044893,0.265600052669895
0.4969877724659316,0.2655999476024677
0.4989876883541086,0.2617001116205225
0.49898778289199897,0.26169987982182974
0.49988770153252393,0.2588001419801383
0.49988774149842663,0.2588000004193866
0.4998877750278085,0.25879985283744855
0.5000877117910293,0.2578001690213443
0.5000877399356931,0.25780000259797264
0.500087759072199,0.2577998248000706
0.5003877420885889,0.25390004558700136
0.5003877445322232,0.253900010150585
0.5005877380478967,0.2500001471739675
0.5005877568979549,0.24999985306524397
0.5008876682823418,0.24610100506821606
0.5008877889421266,0.24610000716845593
0.5008879959668715,0.2460990235509134
0.5018874545784906,0.24220113496559856
0.5018878012735201,0.24220002046158523
0.5018882587557664,0.24219894667080785
0.5037877191432597,0.23830005429647946
0.5037877709049273,0.23829994516264702
0.5055876949743155,0.23440010967897243
0.5055877985004653,0.2343998914053732
0.5074874047139257,0.23050069970405943
0.5074881773304947,0.23049935239747807
0.5076876289113581,0.230200175026183
0.507687737348615,0.2301999987766956
0.5076878366974543,0.23019980707796933
0.5093876155463376,0.2266002753979813
0.509387889986783,0.22659973184460086
0.511486942467188,0.2227014915238487
0.511487521175829,0.22270053158018988
0.5114881902695905,0.2226996322976661
0.5114889434381549,0.2226988021575377
0.5115876428568137,0.22260010273887879
0.5115877333673102,0.22259999201941777
0.5115878134718673,0.22259987103472806
0.5135877425198799,0.21880000584350412
0.5135877486771854,0.21879999416084495
0.5154877281873532,0.21520003298368476
0.5154877384998742,0.21520001313447523
0.5156874707552119,0.21480054968036877
0.5156880772593674,0.21479948260431403
0.5181874192163388,0.21090050915143888
0.5181881233975622,0.21089952774749612
0.5193877150225615,0.20940003821624678
0.5212877273198611,0.2070000230850856
0.521287763988384,0.20699997700896877
0.5232876234228433,0.20450015271589456
0.5232878728709375,0.20449985151210098
0.5244877218509086,0.20310002770213462
0.5244877498761848,0.20309999458452604
0.5244877643286335,0.20309997710403396
0.5271877126730523,0.19980004023863332
0.5271877788781906,0.19979996006086753
0.5276876930230401,0.19920006308704802
0.5276877475197135,0.19919999576590794
0.52768779190025,0.19919993772812777
0.5305876680436555,0.19530010429389275
0.530587803868787,0.19529988345321875
0.5310875737279324,0.19430034373492802
0.5310879399466,0.19429966845978158
0.5327877213571368,0.19140004134768943
0.5327877691430773,0.19139995825643724
0.5349876721932562,0.18750013012202943
0.5349876745459229,0.18750012568690935
0.5349877298613566,0.18749999875829337
0.5349877304439896,0.18749999693012306
0.5349877455952784,0.1874998496150266
0.5349877455952784,0.18740322095326825
0.5349877930518395,0.187402175374418
0.5349879350312742,0.1874011383936576
0.5349881703660456,0.18740011853837243
0.5349884971209293,0.18739912419512023
0.534988912608928,0.18739816354066605
0.5349894134133664,0.18739724447474254
0.5372876940796085,0.18360008511312492
0.5372877457572593,0.18359999631223772
0.5372877897122995,0.18359991452351448
0.538887528083838,0.18050042142865866
0.5388879969470369,0.18049959783747316
0.5393877237342148,0.17970003497798848
0.5393877496270031,0.17969999288307098
0.5393877623944504,0.17969997151472022
0.5416877248443674,0.1758000351866
0.5416877429002941,0.1758000040687263
0.5416877676276122,0.17579995994146805
0.5427875773590548,0.17380030588429948
0.542787932010154,0.17379970484340276
0.5439877086918011,0.17190005843079495
0.5439877421480696,0.17190000402613387
0.5439877821163102,0.17189993525843358
0.5461876420393428,0.16800018357669402
0.5461877381534205,0.167999997638783
0.5461878216295583,0.16799980231105824
0.5466876104041684,0.16670035149707188
0.5466879034119393,0.16669965806412101
0.5478876938704894,0.16410011207059597
0.5478877354995795,0.16409999725460597
0.547887767329726,0.16409987890816735
0.5485877411598239,0.16020002471190725
0.5492877401365901,0.15620003119258638
0.549287741439454,0.1562000234992715
0.5498877408776937,0.15230003066434916
0.5498877438908564,0.15230001035280033
0.5498877508745363,0.1522999588218518
0.5503877321111819,0.14840010517601704
0.5503877436504432,0.1483999998632843
0.5503877513207973,0.14839989407792575
0.5505877413476159,0.1447000785817832
0.5505877445857965,0.1446999984032202
0.5505877455952783,0.14469992287273742
0.5505877455952783,0.14450044326836092
0.5505877795924067,0.1444995580373708
0.5508877455952755,0.1406000000000767
0.5511877420885889,0.13670004558700222
0.5511877445322233,0.13670001015058436
0.5513877380230463,0.1328001476581504
0.551387741806666,0.132800000000026
0.5513877380230244,0.13279985234102396
0.5511877531625554,0.12890014756187637
0.5511877418079117,0.12889985229268744
0.5510877465872329,0.12500003868621384
0.5510877452220199,0.12499999648804827
0.5510877437937889,0.12499996487092913
0.5508877455952771,0.12109999999994879
0.5506877522411868,0.11720012959519124
0.5506877521945139,0.11720012896324565
0.5506877347557163,0.11720000613351142
0.5506877036962607,0.11719987430278513
0.5505881831232916,0.11690131258387754
0.5505878265398411,0.1168999833852999
0.550587630694776,0.11689862119393064
0.5502877480285528,0.1133000291992517
0.5502877473965095,0.11330002205332061
0.5498877455951355,0.1093999999985559
0.549487749171087,0.10550003486408333
0.5494877456991135,0.10550000292462436
0.5494877407675364,0.10549996234354847
0.548987754340619,0.10160006821359277
0.548987745755597,0.1016000070391731
0.5489877322121126,0.10159992543655826
0.5475877500307289,0.0938000247117063
0.5475877412673481,0.09379997526888262
0.5468877513867983,0.0898000330943128
0.5468877458464871,0.08980000248591219
0.5468877385179555,0.08979996461328643
0.5466878138959492,0.08880034150325535
0.5466876980090343,0.08879965499966133
0.5462877507254708,0.08590003719382593
0.5462877421046523,0.08589997756176217
0.5456877455952497,0.08199999999973764
0.5450877455952667,0.07809999999984794
0.5444877455952667,0.07419999999984794
0.5438878122113582,0.07030043300444166
0.5438877119946208,0.07029956319141113
0.5435877455952755,0.0663999999999233
0.5429877496186369,0.058600052303622335
0.5429877406217583,0.058599947777989686
0.5427877671846295,0.05650022668813985
0.5427877329639775,0.05649977263655922
0.5426877533925705,0.05470014035123022
0.5426877421261718,0.0546999995653745
0.5426877243415047,0.054699861850394875
0.5420877676571324,0.05080014340197475
0.5420877271450929,0.05079985608848919
0.5415877455952702,0.046899999999872835
0.5410877508172633,0.04300004073141901
0.541087744018945,0.04299999053877675
0.5410877408090956,0.04299996888973526
0.5404877898691595,0.03910028778015107
0.5404877158879293,0.039099710353296
0.5400877521158876,0.03520006357588787
0.540087737668272,0.03519993658388596
0.5395877614497545,0.03120012683574723
0.5395877325536431,0.031199872844006184
0.5391877510111452,0.027300052804651205
0.5391877460404731,0.02730000837122307
0.5391877369055399,0.027299939171759362
0.5388877710935045,0.025200178487511354
0.5388877256844947,0.025199820802891622
0.5386877998123706,0.02340048795377513
0.5386877330107807,0.02339950920457952
0.538487745595278,0.015599999999974367
0.5383877493876228,0.011700147901420458
0.5383877455952784,0.011699852049942111
0.5383877455952784,0.0078001479500578895
0.5383877493876228,0.007799852098579542
0.538687745595278,-0.003899999999974367
0.5387877249241335,-0.007799193825333602
0.5387878781731201,-0.007800795466966731
0.5388877349102478,-0.008399935889732844
0.5388877451022603,-0.008400001596792158
0.5388877532343663,-0.008400063022414665
0.5392877233537152,-0.011699816507043947
0.5392877737008932,-0.0117001826864207
0.5398877408176471,-0.015599968945320283
0.5398877440029598,-0.015599990427428734
0.5398877508244162,-0.01560004078721052
0.5403877455952703,-0.019499999999872834
0.5408877271450929,-0.023399856088489254
0.5408877676571324,-0.02340014340197481
0.5414877237027287,-0.027299857698350985
0.5414877710305919,-0.027300141710943093
0.5421877371390453,-0.031199952886612068
0.5421877451410007,-0.03119999969856049
0.5427877283354111,-0.035099887810863026
0.5427877455952783,-0.03510011294425935
0.5427877455952783,-0.035198972390072934
0.5427877910702954,-0.03519999595116899
0.5427879271370072,-0.0352010114466857
0.5434877455952627,-0.03909999999982334
0.5441877203856696,-0.04299985954637607
0.54418777426957,-0.04300013978707014
0.544987745595258,-0.046899999999799054
0.5457877035096599,-0.050799794832508474
0.545787795096555,-0.050800203505128164
0.5466874373444094,-0.054498732746307725
0.5466878145650947,-0.05449997473544869
0.5466883288532466,-0.054501166515700465
0.5467876842293544,-0.054699877267916135
0.5467876842432524,-0.05469987729744708
0.5467877326703969,-0.05470000267805579
0.5467877698868268,-0.05470013543941606
0.546787770035686,-0.05470013616789637
0.5474877322121149,-0.05859992543657126
0.5474877457555929,-0.05860000703914674
0.5474877543406209,-0.05860006821360787
0.5479877271450929,-0.062499856088489195
0.5479877676571324,-0.06250014340197475
0.5485877408090939,-0.06639996888972453
0.548587744018944,-0.06639999053877003
0.5485877508172645,-0.06640004073142812
0.5490877088307581,-0.07029971323667737
0.5490877966706608,-0.07030028456275503
0.5497877371504185,-0.07419995294997708
0.5497877451095042,-0.07419999950800829
0.550387736777148,-0.07809994268211587
0.5503877532597975,-0.07810005748382681
0.5505877207306739,-0.0795998135154006
0.5505877765244346,-0.07960018557485479
0.5509877396658893,-0.08199996442358207
0.5509877510795095,-0.08200003564742554
0.5515877294570749,-0.08589989510160144
0.5515877427611346,-0.08589999359783337
0.5515877542480643,-0.08590011248617822
0.5518877423545285,-0.08979995787021207
0.5518877457818254,-0.08980000713988999
0.5518877473489112,-0.08980003507262975
0.5520877436609221,-0.09379996131284851
0.5520877456504857,-0.09380000728953121
0.552087746401392,-0.09380003143841967
0.552287741853832,-0.10159985408357688
0.5522877419027656,-0.10159999632246139
0.5522877341254614,-0.10160014910766064
0.5519877455952755,-0.1055000000000767
0.5516877455952754,-0.1094000000000767
0.5513877568979549,-0.11329985306524393
0.5513877380478147,-0.11330014717556677
0.5511877493688541,-0.11719992641529918
0.5511877399441661,-0.11720007346449846
0.550887747424247,-0.12109997622344784
0.5505877833485802,-0.12479953437598404
0.5505877455952783,-0.12480046715243592
0.5505877455952783,-0.12499989143711843
0.5505877436371858,-0.12499999551645315
0.5505877369309304,-0.12500011263656172
0.550287756897955,-0.12889985306524387
0.5502877380478147,-0.12890014717556672
0.55008775179787,-0.13279987904948967
0.5500877357789176,-0.13279999858617045
0.5500877102635924,-0.13280011482812998
0.5488877844446981,-0.1366998737395365
0.5488877420724596,-0.13670000100975635
0.5488876962667094,-0.1367001202385841
0.5472877648936859,-0.1405999529603288
0.547287726711913,-0.14060004720860622
0.546687792183089,-0.14209988353066585
0.5466877015496878,-0.14210011745508952
0.5457877626227288,-0.144499954593647
0.54428778222425,-0.14839990476483206
0.5442877444123926,-0.1483999981153325
0.5442877017476843,-0.14840009354175693
0.5427878275227196,-0.15159982522168147
0.542787669557822,-0.15160017742093673
0.5424877621458536,-0.1522999613821963
0.5424877434597666,-0.15230000412097983
0.5424877299298013,-0.15230003394208663
0.5406877702274892,-0.15619994663042963
0.5406877198808762,-0.1562000528576128
0.5388880768642876,-0.15989931905837798
0.5388875061330559,-0.15990071838682957
0.5387877962354708,-0.16019984807958537
0.538787741135941,-0.1601999992611722
0.5387876788881251,-0.1602001445323852
0.5369878050013711,-0.1640998712870188
0.5369877438634004,-0.16409999563160196
0.5369876721630484,-0.16410012483506337
0.5349881889052073,-0.16749924637339325
0.53498777528429,-0.1675000145665036
0.5349874208719524,-0.16750081180850757
0.5347877866512387,-0.16799989736029203
0.5347877863221167,-0.16799989813947425
0.5347876893446418,-0.16800009538178703
0.5324877660356093,-0.17189996534058125
0.5324877246733355,-0.17190003437204376
0.5310877633145212,-0.17419997089009573
0.5310877275331712,-0.17420002889965827
0.5300877630922618,-0.17579997200511338
0.5300877277788398,-0.17580002779393722
0.5275879041353868,-0.1796997526777238
0.5275875998420624,-0.1797002550683934
0.5271878338240691,-0.18039984559988173
0.5271876621647815,-0.18040015704589019
0.5254879549058419,-0.18359960600389422
0.5254875673226511,-0.1836004089785887
0.5237877768338103,-0.1874999283353412
0.5237877427307446,-0.18750000376549164
0.5237877127012418,-0.18750006578830905
0.5232878545973833,-0.1884997819960262
0.5232876458933982,-0.18850022241210043
0.5219877700392608,-0.1913999454713299
0.5219877217170596,-0.19140005477965136
0.5202878045321063,-0.19529986479219136
0.5202877411197425,-0.19530000067796108
0.5202876745594597,-0.1953001262861617
0.5193877681953524,-0.19689995982235256
0.5193877487893127,-0.1968999936860646
0.5193877179538382,-0.19690004541121792
0.5179877712360487,-0.19919995787615777
0.5179877466623872,-0.19919999748117326
0.5179877170072558,-0.1992000434540938
0.5154878265824469,-0.20299987689980334
0.5154878259622742,-0.20299987779199619
0.5154876416864715,-0.20300010390922102
0.5153884815104152,-0.20309926408527737
0.5153877815464145,-0.20310003000480206
0.5153871531946076,-0.20310085569017017
0.5126878482235208,-0.20699985175951782
0.5126876476470429,-0.20700015137484098
0.5115877640612857,-0.20869997146192026
0.5115877463040291,-0.20869999855374244
0.5115877255462856,-0.20870002940549773
0.5100879588569952,-0.2108996872164572
0.510087553287729,-0.210900326086987
0.5077883667407705,-0.2147989467535688
0.5077878043771972,-0.21480002676702536
0.5077873589234013,-0.21480116001579364
0.5076877949784826,-0.21509985185054958
0.5076877423628009,-0.21509999652657777
0.5076876795433546,-0.21510014376028821
0.505987771788232,-0.21879994299202576
0.5059877445801629,-0.21880000055183743
0.5059877173956238,-0.21880005498956803
0.503987991588764,-0.22269952031294463
0.5039875453839535,-0.2227005005285047
0.5037877772590491,-0.2231999208407659
0.5037877447106591,-0.2231999988495606
0.5037877089935536,-0.22320007777888878
0.5021877911782341,-0.22659990313644263
0.5021877432745931,-0.22660000021584975
0.5021876936148738,-0.22660009214734347
0.499987809927921,-0.2304998859560325
0.4999877359359138,-0.23049999313049077
0.49998765322230854,-0.2305000923692061
0.4999876531322153,-0.23050009246347727
0.4998888150983882,-0.2305989304973044
0.4998881378007909,-0.23059966934195184
0.49988752715788876,-0.23060046416186505
0.4998869877746696,-0.23060130896313827
0.49768776126686437,-0.23439997293116543
0.495987760484849,-0.23729997460041283
0.49598773044688005,-0.23730002524760754
0.4953878252133378,-0.2382998673035113
0.4953876695632117,-0.23830013478438086
0.4931878872773938,-0.24219974883651263
0.49318761663223004,-0.24220025792633296
0.49198796029556424,-0.24459957059966442
0.49198756729623655,-0.24460044574779718
0.49138792145999055,-0.2460995603384121
0.4913876063366381,-0.2461004525907313
0.4901877455952342,-0.2500000000002941
0.48898776104056857,-0.2538999498029572
0.4889877436933207,-0.2539000044085311
0.4889877299794247,-0.2539000451126343
0.48808794672813344,-0.25649941894969797
0.48808760733421236,-0.25650059913139994
0.4877877755187351,-0.25779987033180146
0.4877877753479978,-0.2577998710008612
0.48778769279447814,-0.2578001210547053
0.4877876922924938,-0.2578001222830672
0.48608780957054,-0.2616998532334318
0.48608774208668765,-0.26169999702342456
0.4860876651696502,-0.2617001396868847
0.4841879148326403,-0.2649997060616915
0.484187593910399,-0.2650003033699949
0.4838877656577003,-0.26559995987539226
0.48388774423689507,-0.2656000018971577
0.48388772542131425,-0.26560003746618555
0.4817877514289065,-0.26949998916637136
0.4817877397845277,-0.2695000108469856
0.48028776613578616,-0.2722999616579697
0.4796878160528994,-0.27339987082794986
0.4796876784518925,-0.27340013092984405
0.47768788370176735,-0.277299730692588
0.4776876217922996,-0.27730027617608954
0.476387769738275,-0.2801999461427598
0.47638774664288824,-0.2801999962830664
0.4763877174968663,-0.2802000561970603
0.4758878508929633,-0.28119978940486623
0.4758876489735891,-0.2812002147150797
0.47408776571170336,-0.2851999552970481
0.47408772472216004,-0.28520004435560004
0.47248789144334663,-0.28859969007307856
0.47248761838284126,-0.28860031803128544
0.47228780631134215,-0.2890998482100332
0.4722877415467228,-0.28909999769755496
0.47228766791132526,-0.2891001442704508
0.4701877970795668,-0.2929999043865736
0.47018774398260005,-0.29299999869981885
0.47018768689334667,-0.29300009172206093
0.4685877518924036,-0.2954999901610345
0.4676878070204272,-0.2968999044500621
0.4676876860621873,-0.29690009674155604
0.4652877795779515,-0.30079994477843924
0.4652877122348943,-0.3008000556009171
0.46468776797410805,-0.3017999627022275
0.46468772265647496,-0.3018000369572462
0.4628879942046375,-0.3046995994629843
0.46288753047827996,-0.3047004194783884
0.46088835095412845,-0.3085988195504838
0.4608878167294128,-0.30860002672796816
0.46088742384254755,-0.30860128701104617
0.4607877664942471,-0.3089999164042481
0.46078774421440627,-0.30900000018670737
0.460787719925691,-0.30900008167611337
0.4596877559977401,-0.3124999669014118
0.4596877353919019,-0.3125000331611241
0.4584877856317773,-0.31639986988152907
0.4584877086389357,-0.3164001310271716
0.45738777581207846,-0.32029989286784716
0.4573876996011458,-0.3203001011873084
0.4568877975033399,-0.32139988580248136
0.4568876961812863,-0.3214001152995203
0.45568781834439986,-0.32419983025225513
0.4556877402692848,-0.3241999974411576
0.45568765184303417,-0.32420015897146964
0.4533877857519105,-0.3280999319085924
0.453387706374821,-0.32810006863606606
0.45298776945322267,-0.32879995824886316
0.45298772104461243,-0.3288000413487645
0.4510878642286981,-0.3319998001966203
0.45108763509957184,-0.3320002044173101
0.4490878124481492,-0.3356998763224418
0.44908773377517724,-0.33569999327803074
0.4490876475046652,-0.33570009805838497
0.44908764684662084,-0.33570009874907175
0.4488888615793179,-0.3358988840163747
0.44888815665761483,-0.3358996558803324
0.4488875244601271,-0.3359004883555051
0.44888697017231166,-0.3359013746137036
0.4466877640466767,-0.3397999672909655
0.4466877273568704,-0.3398000328293934
0.44518778247047225,-0.34249993362491016
0.445187709596318,-0.3425000668554643
0.4444877723223861,-0.3437999503641949
0.4444877448763871,-0.34380000016374923
0.4444877172092295,-0.34380004813313836
0.4421877748307193,-0.3476999504271339
0.44218774302482317,-0.3477000031501011
0.4421877166526463,-0.3477000450221658
0.4412878420889275,-0.34909984989906173
0.4412876537875417,-0.3491001530131715
0.4397878002318744,-0.3515999089392836
0.4397877449365174,-0.3515999973683444
0.43978768328971424,-0.3516000882665334
0.4373877951211714,-0.3549999298386357
0.43738774551344334,-0.354999997942132
0.43738769094835545,-0.3550000683090045
0.4369878587590997,-0.35549985854557414
0.4369877398703835,-0.35549999795235443
0.43698761738342995,-0.35550012465083064
0.43338839231996695,-0.35899937124030856
0.4333877720173613,-0.35900002324465097
0.4333872043987823,-0.3590007215956615
0.43308781408048386,-0.359399908686726
0.4330876629402957,-0.3594000803594333
0.4294878038706537,-0.36289994334380754
0.4294876881230006,-0.362900057472692
0.42908774576893655,-0.36329999982675604
0.4290877454203286,-0.36330000017394976
0.42558774559427837,-0.3668
0.4251879132412962,-0.36719983235298226
0.4251875850061609,-0.36720017435428937
0.4216907979336746,-0.37099668603298874
0.42169010817744595,-0.3709975085979787
0.42168949782615545,-0.3709983916880759
0.4216889721595395,-0.37099932766426497
0.4216885357247846,-0.3710003084300486
0.4216881922971928,-0.37100132550148507
0.421687944847524,-0.37100237008057685
0.42168779551629804,-0.3710034331313765
0.4216877455952784,-0.3710045054581501
0.4216877455952784,-0.3710998462266658
0.42168772963888795,-0.3710999956497583
0.4216877294238892,-0.3710999962988752
0.42168766798649215,-0.37110013153434684
0.42168766740067376,-0.3711001325911243
0.4193878296725874,-0.37499985743440106
0.4193876656402153,-0.3750001449188094
0.4177878585692779,-0.3778997952348833
0.41778764100826843,-0.37790020917425593
0.4172877656577003,-0.37889995987539227
0.4172877442368951,-0.3789000018971577
0.41728772542131426,-0.37890003746618556
0.4151878186404357,-0.38279986434496
0.41518774111257034,-0.38279999955027927
0.415187659693385,-0.38280012554923043
0.41388776299016444,-0.38469997457701427
0.4138877279296159,-0.38470002523697594
0.4124878352055522,-0.38669987198563827
0.4124876304280277,-0.3867001059543093
0.40998779379456374,-0.3889999556570962
0.4099876979016866,-0.38900004488851836
0.4082877819239242,-0.39059996580876544
0.40828770868029257,-0.39060003355952044
0.40608783931963727,-0.39259991479647977
0.40608765376273614,-0.3926000872413444
0.40408777450170985,-0.3944999725393194
0.4040877500986466,-0.39449999540355785
0.40408771109103203,-0.3945000308726676
0.4021877974097872,-0.3961999536400971
0.4021876943423929,-0.3962000469822516
0.3997877838048198,-0.39839996497502694
0.39978770770123645,-0.39840003536820706
0.39828780830517346,-0.3997999414711992
0.39828768376161616,-0.39980005945587016
0.3956879812157141,-0.40229977344231455
0.3956875231740367,-0.4023002395309607
0.3943877637469225,-0.40369998045246824
0.3943877275336651,-0.4037000196325784
0.39208781246311175,-0.40619992731796245
0.39208767998049326,-0.40620007381701345
0.39048776701342386,-0.4079999759049665
0.3904877239087463,-0.40800002385557194
0.3884877720061069,-0.4101999709484753
0.3884877514119571,-0.4101999932946892
0.3865878643017144,-0.4121998750462561
0.3865876306710932,-0.41220012844505965
0.38488779928548356,-0.4140999399936822
0.3848877441715411,-0.41409999988855195
0.3848876892928022,-0.41410005630289043
0.3826877455949855,-0.4163000000007071
0.3809878254502208,-0.41799992014547177
0.38098782485586635,-0.4179999207170088
0.38098765579198374,-0.4180000652374981
0.38098765336201257,-0.418000067079248
0.3787878636184319,-0.4195999141654885
0.3787876297792896,-0.41960008879275146
0.37578777747317577,-0.4218999755607721
0.3757877138874915,-0.42190002466210114
0.3748877727149738,-0.42259997890739265
0.37488776284779707,-0.422599986488017
0.37098776465141053,-0.42549998583055815
0.3709877265957852,-0.4255000142501199
0.3705877455948784,-0.42580000000080004
0.3669880463710727,-0.4284997744186543
0.36698746013704026,-0.42850024467894976
0.365587783377865,-0.4296999676153857
0.3655877439832137,-0.42970000079726983
0.36558770810254415,-0.42970002999466805
0.3630879151303788,-0.43169986437240027
0.3630875812800741,-0.43170014190904316
0.36088841929867643,-0.43359941816570485
0.3608877699270904,-0.4336000241422189
0.3608871690756144,-0.4336006782587958
0.3591878809275582,-0.4355998407859207
0.359187616114284,-0.43560016400960666
0.35768776866535684,-0.4374999707782478
0.35528779497743496,-0.4404999382726551
0.3552876970623914,-0.4405000623997693
0.35458776454173446,-0.44139997564061395
0.3545877267789452,-0.4414000244615734
0.35158786022309524,-0.4452998509841783
0.3515877399002761,-0.4452999972854185
0.35158761387120085,-0.44530013172449173
0.351387978588575,-0.4454997670071176
0.35138752627313885,-0.4455002459070225
0.3480878279127955,-0.44919990770498314
0.34808773663939685,-0.4491999940365051
0.3480876455291913,-0.44920006663670115
0.34808764314460067,-0.449200068300987
0.34748778872008523,-0.449599971250664
0.3474877019601358,-0.44960002797179205
0.3435878328659511,-0.45209994405780785
0.3435876593425824,-0.4521000575023325
0.3420877455948331,-0.45310000000083206
0.3396877780388036,-0.4546999783715184
0.3396877132977464,-0.4547000218488613
0.3362881281131488,-0.45699974123844206
0.336287384973632,-0.4570002884977978
0.3357879058202478,-0.4573998718205051
0.3357877407371873,-0.4573999945242512
0.33578756961913386,-0.45740010378137436
0.3318878970829448,-0.459699910661691
0.3318875968989384,-0.4597000939140291
0.3299879769651142,-0.4608998538722338
0.3299875214098422,-0.460900156930326
0.3279878165571957,-0.4622999503271785
0.3279877425727652,-0.46230000047877884
0.3279876741987075,-0.4623000439369101
0.324087852986726,-0.4646999339135141
0.32408774577432364,-0.46469999670309997
0.32408763123494916,-0.46470005718078267
0.3238886083346098,-0.46479956863095234
0.32388776652288365,-0.46480003436447115
0.32388696642192244,-0.4648005685864707
0.3201878502334867,-0.4674999236428968
0.32018764269635175,-0.4675000786879087
0.3184877723095829,-0.4687999795719084
0.31848774718226724,-0.46879999855588395
0.31848771666885894,-0.4688000210379052
0.31628777171692923,-0.470399981002945
0.31308776614743883,-0.47269998522864604
0.31238777763195497,-0.47319997711717005
0.31238774358022003,-0.47320000109070226
0.3123877148490999,-0.473200020754202
0.3083880676004359,-0.47589978264705013
0.3083874389335672,-0.47590023851515334
0.30748782884894155,-0.47659993524764
0.30748774432498266,-0.4765999985437863
0.30748765798570427,-0.476600058406918
0.30448778495288126,-0.4785999737621333
0.30448770645317563,-0.4786000265612425
0.3016878483678636,-0.48049993026198995
0.301687632953269,-0.4805000512015573
0.3005877864766187,-0.4809999814182165
0.3005877044285138,-0.4810000179451421
0.296687745594678,-0.48270000000091673
0.2927878585100372,-0.48439995078140113
0.2927876337554765,-0.4844000516190099
0.28888780262294533,-0.48619997368017814
0.28888774415550367,-0.4861999998970995
0.2888876886679214,-0.48620002335548373
0.2849881426411336,-0.48779983711006336
0.28498736174127826,-0.48780019192761814
0.2839878163001746,-0.48829996464816994
0.28398767538016423,-0.4883000363187711
0.28108780478665374,-0.48979996938438003
0.2810877420280863,-0.48980000093253245
0.281087688368184,-0.48980002641314496
0.2771879092995549,-0.49159992444481987
0.2771875843297199,-0.4916000806333973
0.2759879699122339,-0.4921998878421403
0.2759875263608415,-0.4922001217974978
0.27328777878219257,-0.4936999815634139
0.27328771216761777,-0.4937000180001069
0.2693885069572934,-0.4957995900364354
0.26938776301543815,-0.4958000272560843
0.26938705381745087,-0.4958005188338707
0.26898788944966245,-0.49609989210971195
0.2689877418778354,-0.4960999957663144
0.26898759014730717,-0.49610008882799245
0.26548789946867385,-0.4980999120729258
0.2654875944930277,-0.49810009261161686
0.2623877886292103,-0.49999997362492427
0.26238770279271745,-0.5000000267521548
0.2615877819379279,-0.5004999772863983
0.2615877357201194,-0.5005000056974228
0.2615877184961752,-0.5005000159820935
0.2576879517243012,-0.5027998784373013
0.2576875446811489,-0.5028001300038043
0.2559877822994259,-0.5038999762508015
0.25378778229087073,-0.5052999766488018
0.2537877085502942,-0.5053000227974721
0.2498878878784096,-0.5076999124417089
0.24988758710070993,-0.5077000528322436
0.24958921195791384,-0.5077995112131757
0.2495882558047006,-0.5077998778146621
0.24958733590811086,-0.507800327721187
0.24958645950912436,-0.5078008573913045
0.2459877811995318,-0.5101999762643662
0.24598777948703643,-0.5101999772804175
0.24598771385816096,-0.5102000206986618
0.2436878575824887,-0.5116999269654046
0.24368773994419385,-0.511699999858789
0.2436876316738551,-0.5117000603119438
0.24198783996191847,-0.5125999500417925
0.2419877494444272,-0.5125999958392712
0.24198764287728916,-0.5126000447751631
0.23808810787907098,-0.5142998420820787
0.23808739496070824,-0.5143001823305835
0.23558778622747567,-0.5155999788718644
0.23558770463176376,-0.5156000204823753
0.2341877855654869,-0.5162999800155137
0.2341877461322589,-0.5162999993518973
0.2341877043240052,-0.5163000190489198
0.23028798637942818,-0.5180998888694938
0.23028751016820032,-0.5181001220739077
0.22758800038465382,-0.5194998678875983
0.22758749768598935,-0.5195001446143261
0.22638786477275796,-0.5201999304803779
0.2263877441702043,-0.5201999970199814
0.22638762021768488,-0.5202000578672215
0.2224882472548508,-0.5219997684654525
0.22248726834495847,-0.5220002783965942
0.22008780713402692,-0.523399964102971
0.2200876845033944,-0.5234000366556966
0.2185878284436856,-0.5242999502915219
0.21858774381478294,-0.5242999991609791
0.2185876606444779,-0.524300043565124
0.21468804286211013,-0.526299847556082
0.2146874576425559,-0.5263001693845264
0.21298787670108188,-0.5272999228795111
0.2129877429232255,-0.5272999968979567
0.21298760797772595,-0.5273000625540768
0.2107877864766162,-0.5282999814182177
0.2107877044285194,-0.5283000179451397
0.2068881151247303,-0.5299998389237144
0.20688738820280458,-0.5300001864662447
0.20458777677776865,-0.5311999837314809
0.2045877401380812,-0.5312000025646461
0.20298781138214472,-0.531999967107178
0.2029877493597914,-0.5319999971364563
0.20298767392961065,-0.5320000312395359
0.1990881729864109,-0.5336998137019562
0.19908733462179123,-0.5337002201649669
0.1962878293377485,-0.5351999551385612
0.19628774319487804,-0.5351999994772911
0.19628766085485885,-0.5352000385190164
0.1951879937419162,-0.5356998872067176
0.19518750304875276,-0.5357001243834446
0.19128784876327481,-0.5376999470939462
0.1912876435098639,-0.5377000549696667
0.18868774559475246,-0.5391000000008805
0.18738779082707213,-0.539799975645016
0.18738770058101972,-0.5398000247584335
0.18338817647579114,-0.5419997630163093
0.18338733643233618,-0.54200027277583
0.18188786190130488,-0.5429999224631841
0.18188761696913075,-0.5430000535850916
0.1818876166276333,-0.5430000537371854
0.1794877766844199,-0.5439999870468577
0.1794877569294775,-0.5439999951431013
0.1794877026519208,-0.5440000165173628
0.17558787181960112,-0.5454999514528704
0.17558762054188226,-0.5455000514932447
0.17218777254489542,-0.5468999889037687
0.17218771853370415,-0.5469000108253068
0.1716877813142539,-0.5470999857130868
0.17168770968771896,-0.5471000138112866
0.16778786486858552,-0.5485999541263379
0.167787627365655,-0.5486000485051314
0.1638879756998021,-0.5501999055988147
0.16388751976978175,-0.5502001042277921
0.16258778918249736,-0.5507999798834617
0.16258774252223793,-0.5508000009499313
0.16258770432391964,-0.5508000174616221
0.15998777462456926,-0.5518999877190396
0.15998771643232657,-0.5519000119649585
0.1560879756998021,-0.5534999055988147
0.15608751976978175,-0.5535001042277921
0.1534877455946974,-0.5547000000009079
0.15218774559469742,-0.555300000000908
0.14828784124293193,-0.5570999558555689
0.148287650768184,-0.557100045884705
0.14518786427601776,-0.5585999425744628
0.145187745748163,-0.558599996620862
0.1451876207656726,-0.5586000468117952
0.1443877837529544,-0.5588999856915645
0.14438770723800481,-0.5589000137699812
0.14048781036283958,-0.5602999767508098
0.140487741113246,-0.5603000006814202
0.14048768409234058,-0.5603000189247195
0.13658799122624687,-0.561499924421979
0.13658750357042002,-0.5615000864381541
0.1337877768288011,-0.5624999888458752
0.1337877144250611,-0.5625000113353249
0.13268784626158728,-0.5628999633947699
0.13268774394438515,-0.5628999984650161
0.13268764355909327,-0.5629000287801937
0.1287877455945498,-0.5640000000009624
0.1248878843238799,-0.5650999608721771
0.12488775157700847,-0.5650999843675819
0.12488767067973931,-0.5650998782194254
0.12488767014865698,-0.5650998774027733
0.12329778579070233,-0.5625163153210969
0.12329714706031726,-0.5625153829592819
0.1232964202067338,-0.5625145175351506
0.1232956121989321,-0.5625137273462799
0.1232947307839887,-0.5625130199689008
0.12329378441279848,-0.5625124021852581
0.12329278215904864,-0.5625118799185831
0.12329173363222126,-0.5625114581763025
0.12329064888545886,-0.562511141002028
0.12328953831917608,-0.5625109314367864
0.12328841258134188,-0.5625108314898628
0.1232872824653881,-0.5625108421195355
0.12328615880672349,-0.5625109632238886
0.12328505237884506,-0.5625111936417888
0.12328397379004329,-0.5625115311640186
0.12328293338169105,-0.5625119725544575
0.12328194112909198,-0.5625125135811099
0.12328100654583837,-0.5625131490566806
0.12328013859259616,-0.5625138728883103
0.12327934559119119,-0.5625146781359931
0.12327863514482054,-0.562515557079116
0.12327801406515407,-0.5625165012904837
0.12098779505161494,-0.5663999161395283
0.12098775561848554,-0.5663999779225388
0.12098768509660551,-0.566400019394227
0.12098761795237219,-0.5664000446757267
0.11698780033641451,-0.5677999808413119
0.11698773988296761,-0.5678000013204163
0.11698769574164605,-0.5678000153403178
0.11308777900767492,-0.5689999897200011
0.11308774376178109,-0.5690000003316011
0.11308771373024425,-0.5690000089883307
0.11052966606478043,-0.569721509611923
0.11052840040568425,-0.569721947317542
0.11052719396729345,-0.5697225286828023
0.10948786283360269,-0.5702999348681861
0.10948761798248188,-0.5703000425383197
0.10918799432308686,-0.5703999170914513
0.10918750088742885,-0.5704000941190905
0.10528809709135042,-0.5718998648098899
0.10528740365839954,-0.5719001578176608
0.10138779610432123,-0.5736999766887738
0.10138774290236383,-0.5737000006241771
0.10138769675110922,-0.5737000203524038
0.10018788838322035,-0.5741999405056908
0.10018759455798007,-0.5742000279707019
0.09748777688729394,-0.5746999942060141
0.09358779264404309,-0.5753999915561843
0.0935877460862701,-0.5753999995152259
0.08968777670397088,-0.5759999952149019
0.08968775505550834,-0.5759999984246655
0.08968770486285026,-0.5760000052229861
0.08578774559440554,-0.5765000000009919
0.08188778325071944,-0.5769999951732593
0.0818877426696628,-0.5770000001048342
0.08188771073020121,-0.5770000035768079
0.07798777547757209,-0.577399996936052
0.07798775883031865,-0.5773999985559428
0.07798770236953316,-0.5774000033259834
0.07018779742695123,-0.5779999960138743
0.07018769369832517,-0.5780000030537048
0.06848778399914444,-0.5780999977418919
0.06848770716281083,-0.5781000017478859
0.06628777946925936,-0.5781999984612293
0.06628775804418167,-0.5781999993089769
0.06238778206064618,-0.5782999990659617
0.06238774660459505,-0.5782999997508579
0.06238770810192853,-0.578300000001
0.05058778308662608,-0.578300000001
0.050587744583970355,-0.578299999750858
0.05058770912734727,-0.5782999990659509
0.04668777700263871,-0.5782000008063429
0.04668775294391945,-0.5782000000583659
0.0466877068770833,-0.5781999980651416
0.044687777322197475,-0.5781000015873972
0.044687775853152985,-0.5781000014376438
0.0427877533497035,-0.5780000004091816
0.042787737837262176,-0.5779999996032056
0.034987745594227154,-0.5776000000009986
0.031087745594227157,-0.5774000000009987
0.027187819178979222,-0.5772000037745757
0.027187672129779947,-0.5771999943498878
0.023287745594201676,-0.5769000000009971
0.01938774559420168,-0.5766000000009971
0.015487788765058297,-0.5763000033218323
0.01548773246600944,-0.5762999985659876
0.01548771565714464,-0.57629999693053
0.011587745594176344,-0.5759000000009947
0.007687891620446141,-0.5755000149780481
0.007687599234270685,-0.5754999887425409
0.0037878211323197557,-0.5752000058116216
0.0037877405994663294,-0.5751999985521805
0.0037876755234143166,-0.5751999910175641
-0.00011221322758304465,-0.5747000052802567
-0.00011229550391620037,-0.5746999941298395
-0.003612105413743769,-0.5742000212855785
-0.0036122571517311075,-0.5741999955549205
-0.0036123969720044512,-0.5741999643594601
-0.004012128477129797,-0.5741000314831788
-0.004012248754846182,-0.5740999985226909
-0.004012381634770544,-0.5740999554708924
-0.008012046436463839,-0.5727000727902998
-0.008012465002198767,-0.5726999352021303
-0.011912124287253108,-0.5715000400374981
-0.01191238543289571,-0.5714999630446566
-0.015812088146910545,-0.5704000468945498
-0.015812421993951057,-0.5703999581039734
-0.01621206533302989,-0.5703000472692037
-0.016212251112891124,-0.5702999940994685
-0.016212436583200027,-0.5702999271300857
-0.018171823431176216,-0.5695161723908951
-0.018172793926143016,-0.5695158334959657
-0.018173790725055865,-0.5695155822944906
-0.01971225440592257,-0.5692000000009796
-0.027512185216683395,-0.567600014193644
-0.027512323227099008,-0.56759998411917
-0.031412196694911014,-0.5667000133189057
-0.03141225874093184,-0.5666999983282934
-0.03141230709690522,-0.5666999856307138
-0.032511755527224705,-0.5664001360588085
-0.03251276345277298,-0.5663999090997567
-0.035312211484007795,-0.5659000076656076
-0.035312267414301525,-0.5658999972414226
-0.03531228409287881,-0.5658999939113475
-0.03921225440592257,-0.5651000000009796
-0.043112114618651484,-0.5643000286752916
-0.04311239485934555,-0.5642999747913913
-0.0509121345048802,-0.5629000215216798
-0.05091225787665746,-0.562899996679416
-0.050912368137662686,-0.5628999696725173
-0.05241194648566458,-0.5625000821130501
-0.05241256638797639,-0.5624999350047184
-0.054812189498163084,-0.5620000135234295
-0.054812255211619254,-0.5619999990434793
-0.05481231765962083,-0.5619999837820839
-0.05871198221732877,-0.561000069792928
-0.05871252966831473,-0.5609999435368992
-0.06261220071960077,-0.5602000110135584
-0.0626123078734369,-0.5601999879707892
-0.06661221139357167,-0.5593000096787588
-0.06661225013603198,-0.5593000006502077
-0.06941211008425946,-0.5586000360813747
-0.06941225137528795,-0.5585999968630441
-0.0694123960756181,-0.558599948484738
-0.07051223204101277,-0.5582000081336855
-0.07051227680446079,-0.5581999919604895
-0.07441221976925039,-0.5568000124346676
-0.07441223592056878,-0.5568000065202234
-0.07831216530963558,-0.5553000342687834
-0.07831225627939338,-0.5552999975418776
-0.07831233864366641,-0.5552999611220499
-0.07961173437978371,-0.5547002400130726
-0.07961279563913963,-0.5546998126510289
-0.08221206490258737,-0.553800065598297
-0.08221244607384842,-0.553799941026238
-0.0861119923769122,-0.5526000806252954
-0.08611251996748669,-0.5525999319082722
-0.09001217374913524,-0.5516000206822084
-0.09001225132302103,-0.551599999594125
-0.0900123364255321,-0.5515999737547106
-0.09251212292797233,-0.5508000420739297
-0.09251225458402466,-0.5507999964449314
-0.09251237999321463,-0.5507999461778766
-0.09391193474947732,-0.5502001369966212
-0.09391258173103538,-0.5501998824996678
-0.0978120037003906,-0.548800089997848
-0.09781250899650945,-0.5487999216654192
-0.10171222150043574,-0.5476000101257495
-0.10171225602551544,-0.5475999992767657
-0.10171228539453213,-0.5475999896714505
-0.10381218836756673,-0.5469000220137724
-0.10381225168725722,-0.5469000000551169
-0.10381232168444966,-0.5468999738371233
-0.10561199004455774,-0.5462001028081923
-0.10561252349842862,-0.5461999103034851
-0.10951212710111191,-0.544900042435924
-0.10951238266312,-0.5448999605372314
-0.11341220455308777,-0.5437000153403182
-0.11341224869439497,-0.5437000013204214
-0.11341230914787204,-0.5436999808413069
-0.11541212486611808,-0.5430000453399207
-0.11541237391112599,-0.5429999308138161
-0.11731189737081696,-0.5419002067055739
-0.11731262528836806,-0.5418998193146948
-0.12121219752112745,-0.5400000277141197
-0.12121231159161998,-0.5399999729130494
-0.1231122247942141,-0.5391000140276101
-0.12311223226959792,-0.5391000104345319
-0.12511198292615108,-0.5381001357409033
-0.12511253264792574,-0.5380998787160276
-0.1290118745513748,-0.5364001655786267
-0.1290126451564995,-0.5363998620890212
-0.13241208403353044,-0.535200060132422
-0.1324122545155935,-0.5351999938915857
-0.13241241377759458,-0.5351999203151815
-0.13301187055272093,-0.5349001919276184
-0.13301265145257626,-0.5348998371100636
-0.13691213617709827,-0.5333000485051315
-0.1369123736800288,-0.5332999541263379
-0.14081220229735747,-0.5318000200427501
-0.14081225682861218,-0.5317999984613263
-0.140812303126254,-0.5317999791208599
-0.14221193957157335,-0.5312001349300087
-0.14221257668801474,-0.5311998839794374
-0.14471224947437805,-0.5303000017763466
-0.1486122203541012,-0.5289000122247212
-0.14861223417202685,-0.5289000071664285
-0.15251211197399295,-0.527400054782483
-0.15251211649015117,-0.5274000529069777
-0.1525122446237722,-0.5273999874903673
-0.1525123618542104,-0.5273998925529254
-0.15261084073502668,-0.5273014136721091
-0.15261182518405375,-0.5273005358088485
-0.15261290336224015,-0.5272997759959835
-0.15261406118890414,-0.5272991441564411
-0.15641220242599554,-0.5255000246230821
-0.15641230662910227,-0.5254999758980027
-0.1603121144014944,-0.5237000646184371
-0.1603122495286473,-0.5236999978169709
-0.16031238945259926,-0.5236999189730397
-0.16081163538618035,-0.523400371412891
-0.1608129148809252,-0.5233997086149738
-0.16421211619249293,-0.5219000609775174
-0.1642123941682933,-0.5218999426625899
-0.16811218855479393,-0.5203000270168461
-0.1681122508872335,-0.5203000005417778
-0.16811232192072795,-0.5202999682293376
-0.1698119853039746,-0.5195001266372213
-0.16981252967306262,-0.5194998873917136
-0.17201214146004593,-0.5186000462061295
-0.17201236830381783,-0.5185999561941113
-0.17591220707597746,-0.5171000182048192
-0.17971021216438063,-0.5156008061489729
-0.1797112384494084,-0.5156004558063889
-0.1797122930849013,-0.5156002033289415
-0.17971336676089772,-0.5156000509454153
-0.17971444999935296,-0.5156000000009999
-0.17981209410186927,-0.5156000000009999
-0.17981225081384966,-0.5155999829704921
-0.1798123996757718,-0.5155999329533858
-0.18371191246984267,-0.513800157817661
-0.18371260590279354,-0.51379986480989
-0.18761221849916224,-0.5123000138112865
-0.1876122901256972,-0.5122999857130868
-0.1891121469288959,-0.5117000429918074
-0.18911214947706445,-0.5117000419127645
-0.18911235010570457,-0.5116999424531621
-0.18911235480139468,-0.5116999397637625
-0.19161212170923447,-0.5102000796190586
-0.19161238919010404,-0.5101999239689324
-0.19551216000665878,-0.5080000532519016
-0.19551225514061127,-0.5079999972059402
-0.19551234284844093,-0.5079999410393888
-0.1958119665593453,-0.507800191898786
-0.19581255322963353,-0.5077998256872092
-0.1994119331357696,-0.5057001874086298
-0.19941258707582696,-0.5056998336660654
-0.20301209371639448,-0.5039000803457816
-0.2030122520012989,-0.5038999949449521
-0.20301240350855979,-0.5038999005993098
-0.20331207985440672,-0.5037001163687451
-0.20331243307158453,-0.5036998900529509
-0.2072116787787799,-0.5013003542331383
-0.20721286744456785,-0.501299715375924
-0.21001216702041314,-0.500000040572853
-0.21001225913624752,-0.4999999959207091
-0.21001233366543032,-0.4999999567685707
-0.21111221153744184,-0.4994000233838372
-0.2111122550812664,-0.4993999991523688
-0.2111122956013726,-0.4993999757062899
-0.21501201393492472,-0.4971001418172719
-0.21501250145269715,-0.49709986997640604
-0.21691193960118663,-0.4961001656877274
-0.21691257881740866,-0.49609985401583745
-0.2189121923614548,-0.4952000279210167
-0.21891231677563694,-0.49519997281420475
-0.22281212118057966,-0.49350005807358865
-0.22281238905162729,-0.4934999453011802
-0.2260122035882732,-0.4922000206456678
-0.22601230482234283,-0.4921999783939646
-0.22671222166358168,-0.4919000140334337
-0.23061213935063832,-0.4902000501533067
-0.2306123705255511,-0.49019995236217645
-0.2345118935229933,-0.48860014805553353
-0.23451262446158183,-0.4885998766491007
-0.2354121346911159,-0.4883000399059227
-0.23541225424762566,-0.48829999712733685
-0.2354123693865561,-0.4882999501760616
-0.23841222889943045,-0.487000011053816
-0.23841223150688334,-0.4870000097616823
-0.242311842509953,-0.4853001795454003
-0.24231267901424444,-0.4852998530211849
-0.24491211928884005,-0.48440004677228643
-0.24491225290997395,-0.4843999967788611
-0.24491238439651067,-0.4843999400053526
-0.24621214256691926,-0.48380005161901013
-0.24621236732147994,-0.48379995078140137
-0.25011190291295043,-0.48210015321588856
-0.25011261529288786,-0.4820998704518233
-0.2540122062076351,-0.4807000173029397
-0.2540122532576385,-0.4806999999403734
-0.2540123029303221,-0.48069998059123686
-0.2545121197988119,-0.4805000538438409
-0.2545121203124334,-0.4805000536232705
-0.25451237459164777,-0.480499920970155
-0.2545123760472733,-0.4804999200653198
-0.25801203046439286,-0.47820014716264125
-0.25801248493637186,-0.47819986339040677
-0.2607122202455671,-0.47660002024421694
-0.2607122887053794,-0.476599979993024
-0.2619122256518153,-0.4759000167742697
-0.2619122530475281,-0.47590000058091936
-0.26191228400371647,-0.4758999817870235
-0.2658120946136668,-0.4735000983347463
-0.2658124173105273,-0.47349990691269134
-0.26721222355803503,-0.47270001762840125
-0.26721224029634055,-0.47270000792647215
-0.26971219775303873,-0.47120003399276367
-0.2697123102671363,-0.4711999647202893
-0.27351211833730094,-0.4688000859391327
-0.2735121199117069,-0.46880008488223873
-0.2735123672835654,-0.46879988709723847
-0.2735123677705692,-0.46879988663656663
-0.27361121829163415,-0.4687010361155017
-0.2736119334513278,-0.468700378762286
-0.2736127013521025,-0.46869978387150807
-0.27361351655500243,-0.4686992556567133
-0.27751220963352685,-0.4664000264052758
-0.27751225306837374,-0.4664000002597513
-0.27751229926073534,-0.4663999712939785
-0.28001145338973804,-0.46480051265141675
-0.2800122727141862,-0.4648000345656637
-0.28001312853095794,-0.4647996253759867
-0.28141216352638526,-0.46420003894937495
-0.2814122525550024,-0.4641999989752805
-0.28141234348894245,-0.46419995431742084
-0.28531222418387675,-0.46220001549950585
-0.2853122567961853,-0.46219999853209637
-0.2853122818096757,-0.4621999851573288
-0.28771195088933293,-0.46090016440584775
-0.28771256720539257,-0.46089985402792366
-0.28921221070871106,-0.4602000203930418
-0.28921229775672397,-0.4601999788813933
-0.29311217494588826,-0.45830003871231323
-0.2931122541625347,-0.45829999860696957
-0.2931123309770089,-0.4582999567217254
-0.29541199911254906,-0.4570001442972897
-0.29541251669808627,-0.4569998688549357
-0.29701220119376587,-0.4562000266070959
-0.2970123078900016,-0.45619997394466827
-0.30091219404966896,-0.45430002940534314
-0.3009122554053632,-0.45429999862583414
-0.30091231201327956,-0.45429996857883476
-0.3031119528492689,-0.45310016448647694
-0.30311256521116786,-0.4530998537397187
-0.30481221131144,-0.4523000202807671
-0.30481225163997605,-0.45230000089450295
-0.30481229934627896,-0.45229997695468416
-0.3087122020081893,-0.4503000268716532
-0.3087123070756166,-0.4502999736661705
-0.31091213201142753,-0.44920006119826505
-0.31091236311439097,-0.4491999168711
-0.31261225440632906,-0.4479000000007944
-0.3160122065923488,-0.44530003656442635
-0.31601225362420143,-0.445299999815215
-0.31601230102776257,-0.4452999611496009
-0.3166120812924758,-0.4448001442623399
-0.316612433019215,-0.44479986260626675
-0.32051210538989994,-0.44180011462881685
-0.32051225169114017,-0.4417999943059977
-0.3205123861302134,-0.44179986827692247
-0.3209117300363322,-0.4414005243708036
-0.32091284156933125,-0.4413995470464784
-0.32441221404476384,-0.43870003113685896
-0.32441229421159923,-0.4386999681565785
-0.3259122314146878,-0.43750001839410774
-0.3259122774915428,-0.4374999817250004
-0.3283122313213583,-0.4356000182763964
-0.33081155181709265,-0.43360056207218384
-0.3308122740901231,-0.4336000289616858
-0.330813035611282,-0.4335995535979744
-0.3322121281078382,-0.4328000721713709
-0.3322123824833072,-0.432799931036282
-0.33611217223980916,-0.4307000442443194
-0.33611225370687126,-0.43069999866306186
-0.3361123334851864,-0.4306999505765138
-0.33771203831971996,-0.42970013505493027
-0.337712476242629,-0.4296998746150706
-0.34001215136026175,-0.4284000582442347
-0.3400123586249607,-0.42839994388308394
-0.343912220979061,-0.42630001800010686
-0.3439122875936358,-0.42629998156341387
-0.34481221177578547,-0.4258000236844418
-0.34781214591343396,-0.42410006148011237
-0.3478123642031821,-0.4240999408794262
-0.35171213108668103,-0.4220000664036961
-0.35171213129062484,-0.4220000662874099
-0.3517122439517139,-0.4219999907023401
-0.3517123552583635,-0.42199989914877234
-0.3518111020485664,-0.4219011523585694
-0.3518118997882007,-0.4219004259348924
-0.35181276187300525,-0.42189977717478855
-0.35181368076993375,-0.4218992117472358
-0.35561221638195667,-0.41980002101427577
-0.35881213018748065,-0.41800006987389327
-0.35881213381548926,-0.4180000677135103
-0.3588123588250524,-0.41799991031812905
-0.3588123631171264,-0.417999906820113
-0.35951202242757435,-0.41740019883972906
-0.35951249658000506,-0.41739981371335133
-0.36341172652172204,-0.4144004060658767
-0.3634128254933146,-0.41439965734861034
-0.36391215110679453,-0.41410006198052246
-0.3639123459167115,-0.41409992194782297
-0.36731220408397514,-0.41120004292280404
-0.36731230521736163,-0.41119995765826844
-0.3685122303996279,-0.41020002000637984
-0.36851227819503923,-0.41019997973633937
-0.3712122281064344,-0.40790002240441015
-0.3712122534286562,-0.40790000057068687
-0.3712122809817277,-0.40789997622281005
-0.37311214513643715,-0.4062000977685964
-0.3731123661246404,-0.4061999050402315
-0.3751122166768463,-0.4045000320708565
-0.3751122915800294,-0.40449996728794124
-0.37761181470416155,-0.40230038693870496
-0.37761273102009246,-0.4022996595623926
-0.3790122009810602,-0.40130003816170134
-0.37901225624323087,-0.4012999977314521
-0.37901230385216594,-0.40129996124594935
-0.38271068089796784,-0.3984012332911316
-0.3827117638282604,-0.39840048026671443
-0.3827129256014902,-0.39839985571347103
-0.3827141510452494,-0.39839936778787816
-0.38301211657863415,-0.39830004594341656
-0.38301224888387914,-0.39829998652778
-0.38301237108267916,-0.3982999161839461
-0.3830123723960357,-0.39829991529023634
-0.3869122166035675,-0.39550002714123916
-0.38691225238910637,-0.3955000010091908
-0.3869122930524401,-0.3954999702730167
-0.3882120249560288,-0.39450017650102537
-0.3882124924160549,-0.3944998352248317
-0.3908122041143663,-0.3927000348183084
-0.39081230394892025,-0.3926999641251253
-0.39371217953872106,-0.39060005421526955
-0.39371233013259427,-0.3905999469924098
-0.3947122299101522,-0.3899000171481193
-0.3947122789909552,-0.38989998298066997
-0.3986122195198894,-0.38720002415294624
-0.3986122889337921,-0.38719997533832146
-0.3993121224482569,-0.3867000942565608
-0.39931212359766094,-0.3867000933857723
-0.39931236165550693,-0.38669987934469324
-0.39931236166857964,-0.38669987933078986
-0.40251202906922595,-0.3831002535050628
-0.40251249424111374,-0.3830997601660221
-0.40281217131457414,-0.38280008309256164
-0.40281232246071086,-0.38279990516693396
-0.40281232321187993,-0.38279990416456555
-0.4056122337899605,-0.3789000287165249
-0.40561227519860854,-0.37889997141148074
-0.406412204492477,-0.37780006863241156
-0.40641230532436207,-0.3777999321101461
-0.4085122544065216,-0.3750000000006
-0.41031223579106485,-0.3726000248212091
-0.410312272754035,-0.3725999749812637
-0.4114116051627159,-0.37110088533306235
-0.41141229331197193,-0.37110003464894153
-0.41141305892258917,-0.3710992529499876
-0.4142122544064021,-0.3685000000007328
-0.415612044107122,-0.36720019527863584
-0.4156124741506494,-0.3671998154155668
-0.41811221036635504,-0.3651000369943739
-0.4202121935545946,-0.36330005215942607
-0.4202123159784699,-0.36329994869067816
-0.42201223932679355,-0.3618000125670751
-0.42201226952857906,-0.3617999874858298
-0.424912209519505,-0.35940003714851176
-0.4249122516105199,-0.35940000159250823
-0.42491230006069003,-0.35939995891187376
-0.4259120333732397,-0.3585001989305791
-0.425912485389968,-0.35849981271676334
-0.429612134412904,-0.3555000972927611
-0.42961213586676317,-0.355500096048011
-0.42961224178336177,-0.35549998958376994
-0.429612242348086,-0.35549998888028517
-0.42961232174022057,-0.35549986508482867
-0.4296123236899486,-0.3554998614337821
-0.4298117075700757,-0.35510109367352793
-0.4298123088124131,-0.35510003481116353
-0.4298130182609156,-0.3550990451826083
-0.43261217620704245,-0.35160009774994977
-0.43261217868076407,-0.35160009451644963
-0.4326123129263156,-0.3515998934584566
-0.4326123145179366,-0.35159989070713876
-0.4337120861704977,-0.34960030588430036
-0.4337124408215969,-0.3495997048434036
-0.4349122301904726,-0.3477000383426837
-0.43491225556294544,-0.3476999974615689
-0.4349122760362671,-0.3476999633240871
-0.43721217044154576,-0.3438001423760058
-0.437212250111519,-0.34379999798726585
-0.43721232160915485,-0.3437998487947374
-0.43761194544537907,-0.34290069516323296
-0.4376126519346179,-0.3428993514021355
-0.43951216555397754,-0.3398001449705487
-0.4395122505608425,-0.3397999966378636
-0.4395123251773748,-0.33979984666380436
-0.441312238741249,-0.33590003394207696
-0.44131225227120213,-0.3359000041209971
-0.44131227095730197,-0.3358999613821845
-0.4414918369722505,-0.3354809740139712
-0.44149229709067356,-0.33548002312236486
-0.4414928422196897,-0.3354791182808506
-0.4416121641211816,-0.3353001354286128
-0.4416122512161139,-0.33529999644848973
-0.44161232828417213,-0.33529985659107375
-0.44331224347202364,-0.3320000212264208
-0.44331224454307555,-0.3320000188587658
-0.4453114272772357,-0.328101612902739
-0.4453120285775784,-0.3281005766366112
-0.4453127340602432,-0.32809960828553886
-0.445313536123717,-0.3280987182834188
-0.4455121470854873,-0.32790010732164854
-0.4455122441891908,-0.32789998764849654
-0.44551232164707316,-0.3278998688949146
-0.44551232302480237,-0.3278998663755582
-0.44741219612815447,-0.32420011349008304
-0.4474122918343414,-0.32419987836038616
-0.44861220293651277,-0.32030016727832916
-0.4486122495503592,-0.3202999976460367
-0.4486122851239998,-0.3202998288609676
-0.4493121071821768,-0.3164008202511243
-0.4493125179378218,-0.3163992094068617
-0.44941219505674623,-0.31610017805008844
-0.44941224880760305,-0.3160999974214603
-0.4494122900246156,-0.31609981682235583
-0.45011224644724834,-0.3125000409345303
-0.4501122617737734,-0.3124999589550863
-0.4508121071821768,-0.3086008202511243
-0.4508125179378218,-0.3085992094068617
-0.45211202458066324,-0.3047006894783374
-0.4521125689041601,-0.3046993447972307
-0.4533122287227925,-0.3022000535084132
-0.45331225203045183,-0.3022000036425979
-0.45331227948037256,-0.30219994149501966
-0.45391219185036286,-0.30080014596504245
-0.45391232095508344,-0.3007998558121024
-0.4557122372011384,-0.2969000372789832
-0.4572121659906998,-0.2936001945154646
-0.45721234996163146,-0.2935998088904164
-0.4575121922420653,-0.2930001243295488
-0.45751225118099775,-0.29299999899308393
-0.4575123044427517,-0.2929998699065075
-0.4590122187429454,-0.289100092726004
-0.4590122529714623,-0.28909999894471267
-0.4590122834678638,-0.2890999055514383
-0.46021223319288596,-0.2852000689451163
-0.46021227648055024,-0.2851999313260232
-0.461112225635436,-0.28240008951082296
-0.46111225221845054,-0.28240000193586945
-0.46111227780728575,-0.2823999063978667
-0.46141214689832294,-0.2812004300337178
-0.4614123945804335,-0.28119957947902663
-0.46271224407717587,-0.2773000309887995
-0.46271225368248303,-0.27730000161980733
-0.4627122645314735,-0.27729996709470667
-0.4639122402122624,-0.2734000461321428
-0.46391226782749656,-0.27339995363746467
-0.4650122162044359,-0.2696001319716745
-0.4650122420116995,-0.2695999961886563
-0.4650122544067216,-0.26959986422012255
-0.4650122544067216,-0.2695017355433035
-0.46501231149353456,-0.2695005890124116
-0.4650124821892699,-0.2694994538230194
-0.46501276480540293,-0.2694983412044362
-0.4662122438438937,-0.2656000343293411
-0.46621225527798116,-0.26559999632873854
-0.466212263133904,-0.2655999690583098
-0.4673122254968571,-0.2617001024987489
-0.4673122679681932,-0.26169989422058526
-0.4678122309694722,-0.2578001828106091
-0.467812248593395,-0.2577999989746329
-0.4678122544067216,-0.2577998163467231
-0.4678122544067216,-0.25000003747204885
-0.4678122541571102,-0.24999999903026981
-0.4678122534711522,-0.24999996351278134
-0.4677122771051859,-0.2461008852400977
-0.46771228828295774,-0.24610000172710145
-0.4677123670146677,-0.24609912165808426
-0.46821213948088375,-0.24220089642159884
-0.4682122889911051,-0.24220000721454324
-0.4682125074590575,-0.24219913239213395
-0.468912244389141,-0.2398000343461335
-0.4689122554629479,-0.2397999954841156
-0.46891226243106504,-0.2397999699088431
-0.4693122331315575,-0.23830007978199652
-0.46931227682107013,-0.23829992053108462
-0.47041224531017967,-0.23440003225151418
-0.4704122536963141,-0.23440000184416496
-0.47041226321774776,-0.2343999656371242
-0.47141225440669027,-0.2305000000002484
-0.4724122386701763,-0.22660006137265298
-0.47241225400895565,-0.226599998699467
-0.4724122672167091,-0.22659993915266363
-0.4728122098391157,-0.22470021169623208
-0.47281230687599735,-0.2246997901230202
-0.47331224689019874,-0.2227000300662144
-0.4733122514106985,-0.22270001156246297
-0.4742122455431103,-0.21880003840908194
-0.47421225283298096,-0.21880000580478925
-0.474212263315241,-0.21879995545750178
-0.47474542985035517,-0.21613412278193117
-0.4747458536993648,-0.21613257344976072
-0.47521223920740013,-0.2148000434268026
-0.4752122699516594,-0.2147999566964187
-0.47661138083511306,-0.21090243352108365
-0.47661187553857143,-0.21090126259250233
-0.47661249600290434,-0.21090015316505276
-0.4766132347024673,-0.21089911869503872
-0.4766140826775345,-0.21089817172960132
-0.47671216071622075,-0.210800093690915
-0.4767122445112654,-0.210799993030759
-0.47671230836535106,-0.21079987938680647
-0.47841223178544506,-0.20700005056541995
-0.48011223564349603,-0.20310004304524062
-0.4801122724671194,-0.2030999566552453
-0.48061220239154684,-0.2019001248366195
-0.4806123093324988,-0.20189987641721355
-0.48181219767641564,-0.1992001276434007
-0.481812251628485,-0.19919999787718282
-0.48181229826955835,-0.19919986841165202
-0.48311218861216443,-0.19530019738383378
-0.4831122471691355,-0.19529999803259626
-0.4831122911425932,-0.19529979532880434
-0.4838122544067059,-0.19140000000017665
-0.4845122316542764,-0.1875001267637125
-0.4845122319431586,-0.18750012491829934
-0.4845122543929153,-0.18749987245619873
-0.48451225440672163,-0.1874998718346062
-0.48451225440672163,-0.18710098215081888
-0.48451229596853573,-0.18710000353673123
-0.4845124203546565,-0.18709903197046487
-0.4851122226711983,-0.18360018512397083
-0.48511229214889257,-0.18359981600701802
-0.48591219794262125,-0.17970027526259094
-0.48591232419865016,-0.17969972781160498
-0.4869122544066903,-0.1758000000002484
-0.487912152956198,-0.17190039565716833
-0.4879123835719138,-0.17189961250458574
-0.48841212105195536,-0.170400400064461
-0.4884124166007353,-0.17039961073456714
-0.489412226227332,-0.16800006763073502
-0.48941225422557516,-0.16799999795646411
-0.48941227853886937,-0.1679999327749052
-0.49081223226962284,-0.1641000616678063
-0.4908122530067526,-0.16410000177018208
-0.4908122742993002,-0.16409993534927014
-0.4920122408767884,-0.16020004397243331
-0.4920122537577563,-0.16020000089036293
-0.49201226678433263,-0.16019995461556016
-0.49231215444529025,-0.15910036652538212
-0.4923123782543611,-0.1590996408420129
-0.49331223954256803,-0.15620004310621272
-0.49331225226583436,-0.15620000524058697
-0.4933122694764641,-0.15619995102348708
-0.49451225440667745,-0.1523000000002941
-0.4957122419625258,-0.1484000404437869
-0.4957122555808421,-0.1483999950015015
-0.4957122643596021,-0.1483999641697667
-0.49621217591978,-0.1466002825531261
-0.49621234714086687,-0.14659972179772654
-0.4969122444101523,-0.14450002998987027
-0.49691225303835385,-0.14450000362473894
-0.49691226484113143,-0.14449996608831858
-0.4981122544066774,-0.1406000000002941
-0.4993122418962274,-0.13670004065925637
-0.49931225423308523,-0.13669999948715766
-0.4993122656012679,-0.13669995941990512
-0.5001122201984052,-0.13380012400528227
-0.5001122913702205,-0.13379987678848343
-0.5004122173089328,-0.13280012365944263
-0.5004122518709322,-0.13279999833263403
-0.5004122801489006,-0.13279987450697822
-0.5012122400700948,-0.12890006989115665
-0.5012122670110206,-0.12889992977613762
-0.501912254406706,-0.12500000000017666
-0.5026122042330532,-0.12110027953909965
-0.5026123182681436,-0.12109972326728609
-0.5035120719473709,-0.11720079065730046
-0.5035125456955648,-0.1171992426491934
-0.5040121858969195,-0.11590017812567109
-0.5040123287678946,-0.11589982423743024
-0.5051122421247608,-0.11330002903029181
-0.5051122663706802,-0.1132999708380482
-0.5067122387594376,-0.10940003814045192
-0.5067122392857509,-0.10940003663779774
-0.5080122131165076,-0.10620010163764537
-0.5080122976215281,-0.10619989916565678
-0.508312233211319,-0.10550004945614451
-0.5083122534704637,-0.10550000094043481
-0.5083122741611675,-0.10549994863862619
-0.5098122187429455,-0.10160009272600375
-0.5098122529714619,-0.1015999989447137
-0.5098122834678647,-0.10159990555143554
-0.511012240876787,-0.0977000439724379
-0.5110122672337916,-0.09769995581801245
-0.5119122388137589,-0.09460005370923608
-0.511912254806722,-0.09459999655967209
-0.5119122671399425,-0.09459994906723951
-0.5121121259720334,-0.09380051373887585
-0.5121124293436209,-0.0937995001804578
-0.5135122392074,-0.08980004342680317
-0.5135122699516592,-0.08979995669641926
-0.5149121991443394,-0.085900153945382
-0.5149123140090659,-0.08589984768308682
-0.5158122394577269,-0.08360003820317524
-0.5158122688109615,-0.08359996158887514
-0.5164121925053557,-0.0820001650704905
-0.5164123213205299,-0.0819998368977894
-0.5180122544066468,-0.07810000000037956
-0.5196120915157851,-0.07420039704685462
-0.5196124463333399,-0.07419961614699927
-0.5197121736221024,-0.07400016156947446
-0.5197122485044359,-0.0739999992993053
-0.5197123148358772,-0.07399982800949703
-0.5210122128282109,-0.07030011833900891
-0.5210122518509368,-0.07029999904571953
-0.5210122855178481,-0.07029987866673305
-0.5230122152774827,-0.06250015260415834
-0.5230122976864209,-0.06249984852119294
-0.5236122306777403,-0.06040008305157465
-0.5236122533309903,-0.06039999902414265
-0.5236122729961133,-0.06039991634784699
-0.5240122139243736,-0.058600182170676085
-0.5240123007570803,-0.05859981923372744
-0.5250121863139938,-0.05470026556176503
-0.5250123350310171,-0.054699737971190536
-0.5274119734825797,-0.046900913003611266
-0.5274122910376934,-0.046900014676882894
-0.5274126816052599,-0.04689914560315929
-0.5275121975142701,-0.04670011378513905
-0.5275122903213835,-0.046699879148095674
-0.5275122905127627,-0.046699878552552664
-0.5286122387445257,-0.043000052682077274
-0.5286122705698312,-0.0429999474700442
-0.5298121378078929,-0.039100378946343835
-0.5298123967342248,-0.03909962994867774
-0.5313121907447798,-0.035200165521234436
-0.5313122498894722,-0.03519999641257215
-0.5313122969183746,-0.03519982995351109
-0.5314121121332877,-0.034800569093858987
-0.5314124536449141,-0.03479944826364224
-0.5327122462859742,-0.031200022488398448
-0.5327122468920152,-0.03120002049839432
-0.5341122463663491,-0.027300022398354405
-0.5341122625394067,-0.02729997763529223
-0.5353122407755099,-0.024000037486008586
-0.5353122547519137,-0.023999998207724155
-0.5353122664488407,-0.02399996387380508
-0.5355122441603463,-0.023400030739288234
-0.5355122535216928,-0.023400002120639647
-0.5355122646088198,-0.02339996684333108
-0.5367122440904577,-0.019500033528007832
-0.5367122548050228,-0.01949999793744175
-0.5367122633615015,-0.019499968251373203
-0.5378122174503781,-0.015600131027174079
-0.5378122944432197,-0.015599869881531477
-0.5390122372657364,-0.011700055708352274
-0.5390122704189418,-0.011699943957369549
-0.539212215426942,-0.011000136429368895
-0.5392122967284392,-0.01099986457065631
-0.540212210923744,-0.007800139145680836
-0.540212269280503,-0.007799854980682216


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001001500.csv <==
X,Y
-0.5429076589118207,-0.007800345997332798
-0.542907675721474,-0.0078001595451174565
-0.5429077120806446,-0.007799898817807473
-0.5429077168710966,-0.007799815571789478
-0.5430077121421676,-0.0039000000000256325
-0.5433077073992628,0.007799815026688722
-0.5433077062357301,0.007799999547655045
-0.5433076932402715,0.007800184293541266
-0.5429077121421626,0.01170000000010203
-0.5425077157289847,0.015599965028587343
-0.5425077122515496,0.015599997019453492
-0.5425077072935599,0.015600037819206042
-0.54200773078121,0.01949985461553562
-0.5420076971873291,0.01950014580972951
-0.5416077690050058,0.023399445587381114
-0.5416076816103665,0.02340016792499764
-0.5414077514771151,0.02449978365788114
-0.5414076810451395,0.024500217679270676
-0.5410077165462105,0.02729996917177368
-0.5410077074068906,0.027300030779379144
-0.5404077370652233,0.031199838000216095
-0.5404076918121388,0.03120016264029546
-0.5399077183567657,0.03519995028328091
-0.5399077092915232,0.03520001803820716
-0.5399077073000291,0.03520003147397876
-0.5393077231287776,0.03909992858711328
-0.5393076993776039,0.03910007111694562
-0.5386077247354195,0.04299992983768758
-0.5386077112709915,0.04299999988522272
-0.5386076961273386,0.04300006939770741
-0.5377077227313876,0.046899954113495346
-0.5377077019262975,0.046900045971526624
-0.5375077388746455,0.04779987970396035
-0.5375076879746099,0.04780012083788861
-0.5369077177381452,0.05079997202021294
-0.5361077699709761,0.054699718084661786
-0.5361076683822279,0.05470028443968651
-0.5355077121421562,0.05860000000015206
-0.5349077121421563,0.06250000000015206
-0.5337077527757849,0.07029973588156552
-0.5337076916771186,0.07030004017077016
-0.533707676026578,0.0703001444624825
-0.5336077215707052,0.07069996228597349
-0.5327077480509802,0.07419986035474538
-0.5327076797198105,0.07420014049699643
-0.5318077212652302,0.07809996046684362
-0.5318077093073652,0.07810001067652073
-0.5318077048080584,0.07810002860315315
-0.5298077375942811,0.08589990073688444
-0.5298077103922946,0.08589999952686835
-0.5298076797495295,0.0859000971780774
-0.5297078528381003,0.08619957791236485
-0.529707604233244,0.0862004316358181
-0.5288077121421381,0.08980000000024255
-0.5278077219416112,0.09379996080235008
-0.5278077133356301,0.09379999423346815
-0.5278076995777784,0.09380004454661053
-0.5267077486554637,0.09769987054390751
-0.5267076786443358,0.09770013026947308
-0.5258077218237085,0.1011999623496906
-0.5258077027134684,0.10120003771492075
-0.5257077219416111,0.10159996080235008
-0.52570771333563,0.10159999423346815
-0.5257076995777783,0.10160004454661054
-0.5224077592104215,0.11329983312178457
-0.5224076700890535,0.1133001682125803
-0.5219077208138696,0.11529996531331643
-0.5219077030428606,0.11530003457749752
-0.5214077571439408,0.1171998289933924
-0.5214076723804528,0.11720017230087945
-0.5205077212652303,0.12109996046684361
-0.5205077093073652,0.12110001067652072
-0.5205077048080584,0.12110002860315315
-0.5195077121421365,0.12500000000024838
-0.5185077517468113,0.12889984554201658
-0.518507676803565,0.12890015548996436
-0.5180077250352899,0.13109994327037525
-0.5176077270625139,0.13279993658857353
-0.5176077106224233,0.132800003095131
-0.5176076953746462,0.13280005944862414
-0.5165077209018666,0.13669996894302475
-0.516507713016676,0.1366999963150515
-0.5165077015399845,0.13670003445724646
-0.5153077121421237,0.1406000000002941
-0.5141082244423518,0.14449833502455267
-0.5141079407733256,0.14449945178822327
-0.5141077694416591,0.144500591206791
-0.5141077121421679,0.14450174200911145
-0.5141077121421679,0.144699859678776
-0.5141077120179526,0.14469986480566668
-0.5141076998700317,0.14469999100115877
-0.5141076715275369,0.14470013661299555
-0.513007937523447,0.14839924189947962
-0.5130075918810172,0.14840078169755577
-0.512407734286214,0.15229985606377622
-0.5124076936232459,0.1523001444476551
-0.5119077326510777,0.1561998400305679
-0.5119076960943145,0.15620016047858373
-0.5115077156578774,0.16019996484295315
-0.5115077129805226,0.1601999900618789
-0.511507706381352,0.1602000449344274
-0.51100773078121,0.1640998546155357
-0.5110076971873291,0.1641001458097296
-0.5106077271750133,0.16799985342980706
-0.5106077008417651,0.16800014690527426
-0.5103077193765746,0.171899905952751
-0.5103077106126956,0.17189999985975873
-0.5103076988064383,0.1719000933501778
-0.5101077957043252,0.17329941506497099
-0.5101076885261024,0.1733005904016587
-0.5100077154629062,0.17579991698156192
-0.510007710012486,0.17580008305760603
-0.5099077131393902,0.1796999611083423
-0.5099077117626911,0.17970000364760005
-0.5099077103371074,0.17970003519870512
-0.509707715929802,0.18359992614115972
-0.5097077064700026,0.18360007373818757
-0.509407712142165,0.1875000000000767
-0.509107712142165,0.19140000000007668
-0.5089077804905509,0.19399911147106041
-0.5089077463667654,0.194
-0.5089077804905509,0.1940008885289396
-0.5090077034455422,0.19529988694382713
-0.5090077039441311,0.1952998956513359
-0.5090077039441318,0.19530010434864448
-0.5090077034455407,0.19530011305619338
-0.5087077233043185,0.19919985489208253
-0.5087077086115658,0.19919999858689175
-0.5087076862624349,0.1992001441871733
-0.5080077247644144,0.20309992967614454
-0.5080077112050617,0.20310000020673716
-0.5080076961642421,0.20310006923779225
-0.5071077196420085,0.2069999675008047
-0.5062080240059059,0.21079868324211193
-0.5062077903714863,0.210800009142348
-0.5062077121411679,0.21080135319461457
-0.5062077121411679,0.21089967147890049
-0.5062076936138961,0.21089999788996583
-0.5062076382700756,0.21090032010806647
-0.5053078136716577,0.21479956003454412
-0.5053076451660118,0.21480044650778202
-0.5047077153724328,0.21879997846497587
-0.5041077121421197,0.22270000000038961
-0.5035077230666866,0.2265999289907044
-0.5035077112938531,0.22659999966973038
-0.5035076976700728,0.226600070551565
-0.502707733563295,0.230499895572107
-0.5027077117367096,0.2304999928470143
-0.5027076809734993,0.23050010909048063
-0.502307780188966,0.23189976183634634
-0.5023076543370061,0.23190024085495858
-0.5017077225901543,0.2343999564668415
-0.5017077010224702,0.2344000433669474
-0.5007077121421366,0.2383000000002484
-0.4997077821941082,0.24219972679755933
-0.4997076554677094,0.24220027628808719
-0.4989077870293371,0.2460996349251522
-0.49890766087363925,0.24610036913347597
-0.4984078222891831,0.24969920694155956
-0.4984077121421679,0.24970080067114078
-0.4984077121421679,0.24999981566255117
-0.49840770630718767,0.2499999989707481
-0.4984076886175983,0.2500001834917067
-0.49790771663517813,0.25389996495458456
-0.4979077122146941,0.2538999978426504
-0.4979077064432159,0.253900037043265
-0.49730772848693633,0.25779989375908174
-0.4973077101455423,0.2577999998410422
-0.49730768802130454,0.25780010452385516
-0.4964077505771972,0.26169983344832026
-0.4964077071711346,0.26169999907646274
-0.49640765456517516,0.2617001603932253
-0.49500773597330533,0.2655999336134342
-0.4950077127947578,0.26559999579077265
-0.49500768341278567,0.2656000689507176
-0.49450780145985584,0.266799785637749
-0.4945076314866167,0.2668002177701675
-0.49350773237782297,0.2694999453639106
-0.4935076924569552,0.2695000548375523
-0.49210773418545956,0.2733999385938617
-0.492107688721186,0.2734000608947388
-0.49060771214210136,0.277300000000359
-0.4891077296156281,0.28119995456918934
-0.4891076950509538,0.2812000455767523
-0.48760772660007157,0.2851999614457717
-0.48760769713747826,0.28520003834550683
-0.4867077421517205,0.28749992330910995
-0.48670768322580127,0.28750007711049247
-0.4861077597523543,0.2890998730396842
-0.4861077102389581,0.28909999622555005
-0.48610765156591323,0.2891001243409641
-0.4842077844442799,0.2929998515906323
-0.48420770722860934,0.2929999992453828
-0.4842076244464861,0.2930001378077912
-0.48280782101395026,0.2951998289160618
-0.48280760932440303,0.2952001747904726
-0.4818077277213781,0.29689997351561515
-0.481807723906248,0.2968999799233135
-0.47940776356848896,0.3007999164324907
-0.4794077120613379,0.30079999703994964
-0.47940765370011473,0.30080008181919493
-0.4789079197729316,0.30149970931725134
-0.47890752281484367,0.30150030292400565
-0.4769080038647802,0.3046995332441072
-0.4769074659861244,0.30470049231232327
-0.47500778202557803,0.30849986023341586
-0.475007698231933,0.30849999070443557
-0.47500760192126495,0.3085001102213172
-0.47490964597126845,0.3085980661713137
-0.47490892262935597,0.3085988599023985
-0.47490827589200674,0.3085997172024384
-0.474907711316379,0.30860063070499333
-0.4749072337536477,0.3086015925606972
-0.4749068473073206,0.3086025945047044
-0.4736077121421166,0.31250000000031625
-0.47230772465496473,0.31639996246177204
-0.47230771160291274,0.3164000007442252
-0.4723076989203474,0.31640003636018266
-0.47110776888678363,0.3196998439524832
-0.47110770800623886,0.31969999752020606
-0.47110763759628915,0.31970014909199373
-0.47080790478381374,0.32029961471694457
-0.47080754864437757,0.3203003985260612
-0.46920775963772593,0.3241998842297745
-0.4692076461133062,0.3242001056464656
-0.4672077591945851,0.3273999247164193
-0.4672077115541121,0.32739999840387624
-0.4672076599588535,0.3274000730569608
-0.4667078812223706,0.32809976328803675
-0.46670755515480966,0.32810024490057194
-0.4642078047443932,0.33199985554082156
-0.4642076238586737,0.332000147139434
-0.463307746415705,0.3334999428777152
-0.4633077138970321,0.3334999956892241
-0.4633076726483741,0.33350005924099363
-0.46170777472894253,0.3358999061201409
-0.4617076513954325,0.33590009508213897
-0.459407796966541,0.3394998672317084
-0.4594076004350646,0.33950011170751754
-0.45910857141315753,0.33979914072942463
-0.4591077615279786,0.33980004000968506
-0.4591070498759227,0.339801018871443
-0.45650774656149445,0.34379994704748645
-0.4565077119937507,0.3437999989805693
-0.4565076749917052,0.3438000520109684
-0.45550778982754475,0.345199891240793
-0.4555076369862822,0.3452001105236692
-0.45380772976872885,0.34769997407889475
-0.45380772441217376,0.3476999818652271
-0.4516077328940816,0.35079997075897806
-0.4516077145805745,0.35079999622883573
-0.45160768793669864,0.3508000322742925
-0.45100778454036866,0.3515999034693991
-0.45100764176991504,0.351600098018817
-0.448207720321693,0.35549998860741194
-0.4482077039898827,0.35550001141351983
-0.4477077648364152,0.3561999262283743
-0.44770771009145943,0.35620000038936195
-0.44770765595208,0.3562000691573864
-0.44510773627809624,0.35939997029459714
-0.443707933619614,0.3610997310634599
-0.4437075072247029,0.36110028176183956
-0.4421077489805725,0.36329994934751897
-0.4421077089664388,0.3633000031345824
-0.4421076759671184,0.3633000456123674
-0.439807927436109,0.3661997285427705
-0.439807513454922,0.36620028383923797
-0.4391077876272611,0.3671998921644679
-0.43910763912640044,0.3672001095239541
-0.43650838125078,0.3710989963373848
-0.4365077675704875,0.37110002915751233
-0.436507264150976,0.3711011199781725
-0.4359077589035434,0.372599883096754
-0.43590766793248514,0.3726001178926688
-0.4350077323741233,0.37499994604830034
-0.43350772639161106,0.3788999629516208
-0.43350771210748923,0.37889999934402185
-0.4335076966452945,0.3789000371926965
-0.4320078749404397,0.382499609284348
-0.4320075782905856,0.38250040155490944
-0.4319077530505475,0.3827998772750236
-0.4319077094305615,0.38279999900396666
-0.43190766046665696,0.38280011854991014
-0.430207765841517,0.3866998768075841
-0.4302076364192977,0.38670011178168656
-0.42810783174245237,0.38979982344750586
-0.4281075991201298,0.38980018083554774
-0.42760773346133585,0.39059996588961815
-0.4276076910600887,0.39060003425866174
-0.4252077383995309,0.3944999573320682
-0.42520771447239675,0.39449999547066145
-0.42520768153802624,0.39450004590651533
-0.4242078066245461,0.39599985827673556
-0.4242076218668541,0.3960001444407889
-0.42270775516909703,0.39839993115720024
-0.4227077111999674,0.39839999936201204
-0.42270766531897214,0.3984000663331781
-0.42030796026159256,0.40179964849779926
-0.4203074907787441,0.4018003689393168
-0.420007797386996,0.40229985792556344
-0.4200077095813404,0.40229999521018345
-0.4200076095854518,0.4023001333240711
-0.41700795130812096,0.4061996890846013
-0.41700749455437486,0.4062003263819925
-0.41640775344055303,0.40709993805272515
-0.41640770956674794,0.4071000020652936
-0.4164076696693359,0.4071000572463215
-0.41410774212798795,0.41019995958466
-0.4141077147103511,0.4101999958756872
-0.4141076776835084,0.41020004307367525
-0.4125078558685391,0.41219982034238684
-0.4125075756618208,0.4122001852236569
-0.41110776342092825,0.41409993040772536
-0.4111077111588435,0.41409999916226836
-0.411107656767263,0.414100066450248
-0.40860774314481263,0.4170999627971885
-0.4086077089555898,0.4171000031337267
-0.40860768292677646,0.41710003286769565
-0.4078078169282929,0.41799988211598965
-0.4078077103809622,0.41799999560295714
-0.40780759369686526,0.41800010698329837
-0.40470774914834773,0.4207999665755078
-0.40470770731534894,0.4208000037112437
-0.4047076787123814,0.42080002828720625
-0.40340790303257346,0.4218998384778129
-0.40340752839845073,0.4219001696100229
-0.4008077350534084,0.4242999788516005
-0.40080771397244896,0.42429999810181784
-0.40080768678842926,0.4243000223713972
-0.39910777658095686,0.4257999431426964
-0.39910764855330405,0.42580005780850055
-0.39690773919207106,0.4277999754096214
-0.39690771244779444,0.4277999994160751
-0.39690768400760784,0.4278000242984869
-0.3947078995679816,0.4296998381327096
-0.3947075318041416,0.42970016973033925
-0.3930077360771327,0.4312999774734064
-0.3930076879524538,0.4313000222549759
-0.39050853319886714,0.4335992446282756
-0.3905077520442779,0.4336000357843463
-0.390507050326901,0.43360089817819103
-0.38910774126041675,0.43549996048270534
-0.3876077289310229,0.43749997761518566
-0.3851079232286617,0.4407997213661643
-0.3851075182387666,0.4408002908554049
-0.3847077540556659,0.4413999371300559
-0.384707710035023,0.4414000013305048
-0.3847076684275153,0.44140005878900185
-0.3818077710802218,0.4452999207388103
-0.3818077126542051,0.44529999657616165
-0.3818076459113926,0.44530007726960785
-0.381207883403936,0.44599980019497387
-0.3812075501293048,0.4460002073768091
-0.37870778306570857,0.4491999092182123
-0.3787076281718609,0.44920007793941574
-0.37870762729011515,0.44920007879162793
-0.37730773365387943,0.4504999800252754
-0.37730772171161964,0.4504999910023353
-0.3744079472165447,0.45309978924410876
-0.37440748889418246,0.4531002232483997
-0.373407777056741,0.4540999350858412
-0.3734077132963807,0.4540999968565743
-0.37340764093379575,0.45410006257750685
-0.37010799256793997,0.4569997535656832
-0.37010744816361046,0.4570002639789717
-0.3695077699157207,0.45759994222686146
-0.3695077127227232,0.45759999782878136
-0.3695076497377422,0.4576000556584494
-0.3676579589643189,0.4592497798617729
-0.3676574782802609,0.4592502338623212
-0.3617080837317425,0.4651996284108396
-0.3617073757202784,0.4652004037066295
-0.3587077481604669,0.46879995677840336
-0.3587077102752028,0.468800001353171
-0.3587076760057066,0.4688000401520075
-0.35780779489900416,0.46979990804834354
-0.35780763136728333,0.4698000936992377
-0.3553077430620541,0.4726999641333036
-0.35390772391344016,0.4742999865474933
-0.35390770041072656,0.4743000134915316
-0.3519077346336409,0.4765999741351801
-0.3519077194289681,0.4765999914130025
-0.3500078703395803,0.4786998251506137
-0.35000756118903986,0.4787001811441158
-0.34850779667684295,0.480499898558752
-0.34850779482370553,0.48049990068217174
-0.3485076128233567,0.48050008268252203
-0.34850761069990155,0.4805000845356904
-0.34610789328528374,0.4824998490478719
-0.34610753729069565,0.4825001581993949
-0.3440077499292755,0.4843999658121083
-0.3422077551528543,0.4859999617687135
-0.3422077100929007,0.48600000102762364
-0.3422076693922657,0.4860000351164638
-0.3394079366333743,0.4882998155969817
-0.33940749717527546,0.4883001954248901
-0.3383077485815545,0.48929996687372734
-0.33830770670138366,0.48930000430126513
-0.33830767994226163,0.4893000274650874
-0.33490774437463955,0.49219997250805914
-0.3349077168293778,0.4921999956566759
-0.3349076740775325,0.492200030452189
-0.33440790336918136,0.4925998470188699
-0.33440752755001024,0.4926001609269513
-0.33050780487574305,0.4959999191557997
-0.33050780324757867,0.4959999205154624
-0.33050770688680425,0.49599999113634163
-0.33050760319533423,0.496000054452524
-0.33050760239165616,0.49600005487587395
-0.3303101807836892,0.49609876567985745
-0.33030923546675284,0.4960992949773354
-0.33030834372848317,0.49609991026815187
-0.3303075133677561,0.4961006061711576
-0.3303067516466579,0.49610137660019316
-0.3303060652269732,0.4961022148173171
-0.327407748744286,0.49999995077679293
-0.3274076760629692,0.5000000496092234
-0.3266077443150519,0.5010999557626098
-0.32660771069487615,0.5011000010843667
-0.32660767942038826,0.5011000416462473
-0.32440781758267156,0.5038998658033412
-0.32440761070002794,0.5039001372455777
-0.3227077525500429,0.5061999453308516
-0.32270770952452077,0.5062000021348837
-0.32270767134792033,0.5062000502086598
-0.3214079018153739,0.5077997665564093
-0.3214075348379343,0.5078002429727945
-0.31870777960914115,0.5114999075455848
-0.31870763143795816,0.5115000807046239
-0.3185078356139122,0.51169987652867
-0.318507708760097,0.5116999959565962
-0.3185075745903986,0.5117001078113331
-0.3148077535315017,0.5145999675601981
-0.3135078210408888,0.5155999162322454
-0.3135076052573408,0.5156000863305303
-0.31090774676698507,0.5176999720342793
-0.3109076770909228,0.5177000274318965
-0.30860779548674705,0.5194999347742948
-0.30860763000239666,0.5195000667390401
-0.30700774769799233,0.5207999711113688
-0.3070077070174379,0.5208000036335761
-0.3070076807332104,0.5208000240191089
-0.3036083229481253,0.5233995329135857
-0.30360716842556146,0.5234005437170207
-0.3031078450156964,0.5238998671268859
-0.3031077080165546,0.5238999955144673
-0.30310756330921446,0.5239001144873797
-0.29920779958670013,0.5268999327354676
-0.2992076259937387,0.526900068919224
-0.2987077544638328,0.5272999661431487
-0.29870771933306883,0.5272999937126726
-0.29870766079557576,0.5273000377553532
-0.29530776950332194,0.529799957823187
-0.2953077042340909,0.5298000045902821
-0.29530766048118195,0.5298000344411925
-0.29320806432839913,0.5311997652097143
-0.2932073780281648,0.531200259866936
-0.29140779711688425,0.532599933909043
-0.29140770796677706,0.532600000626579
-0.29140762569340817,0.5326000576330416
-0.28750779669051113,0.535199943634973
-0.28750762859467965,0.5352000578410928
-0.28360789293286126,0.5378998748377365
-0.28360753623046603,0.5379001319342767
-0.2820077568051148,0.53909996650329
-0.282007705168047,0.5391000044590171
-0.2820076730953092,0.5391000271635547
-0.27970771636101316,0.5406999970656736
-0.27640788451781845,0.542999879859917
-0.27640770816102206,0.54299999350215
-0.27640752430261717,0.5430000939203934
-0.27580773884675874,0.5432999866483226
-0.27580768530023875,0.5433000130774625
-0.2719077711060862,0.5451999712746137
-0.27190765254173316,0.5452000273846247
-0.26820788561680553,0.5468999202960779
-0.2682075413867891,0.5469000853783075
-0.26800776500728635,0.5469999735680589
-0.2680076595484278,0.5470000269717599
-0.2641078042328755,0.5489999527746072
-0.2641077126957058,0.5489999976697341
-0.26410761552046236,0.5490000410648865
-0.26010804158038753,0.5506998599894183
-0.26010739197520205,0.5507001600841009
-0.25990787744963756,0.5507999173468832
-0.2599075495542983,0.5508000878859312
-0.25620782039285694,0.5527999414867103
-0.2562077097490321,0.5527999982910795
-0.2562076006244212,0.5528000486109548
-0.25230799141996885,0.5544998782641777
-0.25230743964756164,0.5545001362479212
-0.25190799975152883,0.5546998561959375
-0.2519074329514318,0.5547001595381438
-0.2484079822312182,0.5566998456639801
-0.2484077453149566,0.5566999648768824
-0.24840759318450029,0.5567000510051107
-0.2484075673412463,0.5567000631190054
-0.24450799141996885,0.5583998782641777
-0.24450743964756164,0.5584001362479212
-0.24410781892495403,0.558599946609225
-0.244107712968776,0.5585999968850873
-0.2441075994067544,0.5586000450948424
-0.24060779140553254,0.5599999682953313
-0.2406077111809061,0.5599999990216185
-0.24060763168868798,0.5600000268185474
-0.23670774224276575,0.5612999899671882
-0.2367077157794075,0.5612999986275352
-0.2367076781031501,0.5613000104742826
-0.23280796768043996,0.562499921373578
-0.2328074605018282,0.5625000903331332
-0.2289078092191824,0.5638999651525445
-0.22890770750595346,0.5638999996332863
-0.22890761701361922,0.563900026831886
-0.22500774451284464,0.5649999908705661
-0.22500771399219704,0.5649999992879474
-0.22500767765027346,0.5650000088448514
-0.22110786531385837,0.5659999607259835
-0.22110756009802454,0.5660000434419381
-0.21970808687316717,0.5663998929347546
-0.21970734545239393,0.5664001320090215
-0.217207809517837,0.567299964945462
-0.21720770932829314,0.5672999990043888
-0.2172076148195611,0.567300027450723
-0.2133077764670017,0.5683999818578551
-0.21330771742687749,0.5683999977771471
-0.21330764149031692,0.5684000163050689
-0.20940771214139278,0.5693000000009745
-0.20550779960820043,0.5701999798163265
-0.2055077109188403,0.5701999988405737
-0.2055076245571888,0.5702000145983437
-0.2049082903069628,0.570299903640048
-0.20490714665408463,0.5703001542247865
-0.2016077547513582,0.5711999883800756
-0.20160766935923596,0.5712000109707586
-0.19770782285096308,0.5721999716139055
-0.19770770838556798,0.5721999985689029
-0.19770760288185762,0.5722000191213945
-0.19370773696444052,0.5728999956569424
-0.1937076873374164,0.5729000044529714
-0.18980775962079066,0.5735999914790325
-0.18980771187023784,0.5735999996397874
-0.18590778258332877,0.5741999891637489
-0.18590771554842753,0.5741999986340496
-0.18590763770674587,0.574200007635305
-0.18200771214126996,0.5746000000009948
-0.1781077422798284,0.5749999969098605
-0.1781077251382027,0.5749999985774246
-0.17810766889974874,0.575000003327266
-0.17420771214124461,0.5753000000009971
-0.1703077578980076,0.575599996481246
-0.17030772232996677,0.575599998933957
-0.16250771214041354,0.5760000000010399
-0.158607747339852,0.5761999981959406
-0.15860771578878538,0.5761999996215227
-0.1586076732495083,0.5762000009982224
-0.15470786039876552,0.5762999961995234
-0.15470756402954408,0.5763000075964692
-0.150807747339852,0.5764999981959406
-0.15080771578878538,0.5764999996215227
-0.1508076732495083,0.5765000009982224
-0.14690774876431195,0.5765999990619454
-0.146907713114527,0.5765999997504584
-0.14690767452950537,0.576600000001
-0.14300786064241708,0.576600000001
-0.1430075636887369,0.5766000038074729
-0.13910771585076062,0.5766999999058825
-0.1351077459075365,0.5767999991568411
-0.13510771697543103,0.5767999997113542
-0.13510767352664496,0.576800000001
-0.1039077497731783,0.576800000001
-0.10390771112710762,0.5767999997499262
-0.10390767553837135,0.576799999062467
-0.10000786059359897,0.5767000038074729
-0.10000756363991878,0.576700000001
-0.0883077497731783,0.576700000001
-0.08830771112710761,0.5766999997499263
-0.08830767553837135,0.576699999062467
-0.08440786059359896,0.5766000038074729
-0.08440756363991878,0.576600000001
-0.06870774977317831,0.576600000001
-0.06870771112710762,0.5765999997499263
-0.06870767553837136,0.5765999990624671
-0.06480786059359897,0.5765000038074729
-0.06480756363991878,0.576500000001
-0.053107749773178316,0.576500000001
-0.053107711127107646,0.5764999997499263
-0.0531076755383713,0.5764999990624671
-0.04920786059359897,0.5764000038074729
-0.04920756363991879,0.576400000001
-0.0258077497731783,0.576400000001
-0.02580771112710763,0.5763999997499263
-0.0258076755383713,0.5763999990624671
-0.02190786059359896,0.5763000038074729
-0.02190756363991878,0.576300000001
0.0835922502268217,0.576300000001
0.08359228887289238,0.5762999997499263
0.08359232446162865,0.5762999990624671
0.08749213940640103,0.5762000038074729
0.08749243636008122,0.576200000001
0.0952922502268217,0.576200000001
0.09529228887289239,0.5761999997499263
0.09529232446162865,0.5761999990624671
0.0991922878588577,0.5761000000009996
0.10309213940640104,0.5760000038074728
0.10309243636008122,0.5760000000009999
0.1069922502268217,0.5760000000009999
0.10699228887289239,0.5759999997499262
0.10699232446162865,0.575999999062467
0.11089213940640104,0.5759000038074729
0.11089243636008123,0.575900000001
0.11489225022682169,0.575900000001
0.11489228887289238,0.5758999997499262
0.11489232446162864,0.575899999062467
0.1265922878588577,0.5756000000009996
0.13049228785885772,0.5755000000009997
0.13439224896717436,0.5754000009982223
0.13439229150643212,0.5753999996215232
0.13439232305753718,0.5753999981959395
0.13829213974720822,0.5752000075964692
0.13829243611642966,0.5751999961995234
0.14219224896717436,0.5751000009982222
0.14219229150643212,0.5750999996215231
0.14219232305753718,0.5750999981959394
0.14609228785888329,0.5749000000009986
0.1499919913921939,0.5747000152044186
0.14999258471509552,0.574700000001
0.15389225024717165,0.574700000001
0.15389228883218248,0.5746999997504585
0.15389232448197845,0.5746999990619452
0.1577922878588577,0.5746000000009996
0.16169228785885773,0.5745000000009997
0.16559224896717437,0.5744000009982223
0.16559229150643212,0.5743999996215232
0.16559232305753718,0.5743999981959395
0.16949199139219392,0.5742000152044187
0.16949258471509554,0.574200000001
0.16989212377768872,0.574200000001
0.16989228616531785,0.5741999954002069
0.16989245229974675,0.5741999812077592
0.17339222762824574,0.5738000068845021
0.17339229641142398,0.5737999982934052
0.17339233917391442,0.5737999921063837
0.17729212585904813,0.5732000249240554
0.1772924504991275,0.5731999796709709
0.18129223784354712,0.5727000062529184
0.1812923064926325,0.5726999970644125
0.18129231903541262,0.5726999952046147
0.18519228785898412,0.5721000000009884
0.18909221644594731,0.5715000109876094
0.18909235897577578,0.5714999872364364
0.19299228280008088,0.570800000908997
0.19579226992760543,0.5703000032030207
0.19689227499490558,0.5701000023399123
0.1968923007289557,0.570099997690994
0.20079228785900874,0.5694000000009843
0.20469221753497663,0.5687000126232464
0.20469228806556924,0.5686999990638938
0.20469235709662434,0.5686999840230742
0.2085921496987837,0.5678000318841144
0.2085924267582638,0.5677999715088297
0.21249224147858645,0.5670000095149172
0.21249233407778162,0.5669999897301466
0.21519198515300403,0.5664000672689863
0.21519259373008992,0.5663999490224709
0.21639222792610763,0.5662000099898012
0.2163923013851286,0.5661999969532808
0.21639233380572978,0.5661999905760161
0.22029228785903301,0.5654000000009796
0.22419228785903303,0.5646000000009795
0.22809228785903302,0.5638000000009795
0.23199222783812692,0.5630000123129603
0.2319923476060887,0.5629999864221035
0.23419219947268327,0.5625000200887865
0.2341922875449323,0.5624999986177752
0.23419237477355398,0.5624999744378888
0.2358922492488579,0.5620000113569171
0.23589228669774392,0.5620000000592582
0.23589232720566672,0.5619999872133302
0.23989220118655352,0.5607000281695419
0.23989237496414278,0.5606999731994121
0.24379227445402019,0.5595000041256037
0.2466919867910435,0.5586000934358744
0.24669212517705716,0.5586000407125513
0.24669220171112885,0.558600015742317
0.24669243637568364,0.5585999108531549
0.24669243731834156,0.5585999103254605
0.24769224837830733,0.5580000236894811
0.24769229303809373,0.55799999640851
0.24769232132213595,0.5579999785503521
0.2515922146854493,0.5555000469072024
0.2515922901747815,0.555499996902808
0.251592355192573,0.555499951031243
0.25269219602506704,0.5547000667894292
0.25269228320409204,0.5547000007355043
0.25269237719541066,0.5546999234271068
0.2554921104341763,0.5523001520795935
0.2554924712731546,0.5522998552004932
0.257392258528353,0.5508000231569155
0.25939223158861535,0.5492000450174452
0.25939228784833557,0.5491999988502382
0.2593923412854713,0.5491999527393081
0.26199199031548454,0.546900263212758
0.2619926027347454,0.5468997577890207
0.26329211878589753,0.5459001300573652
0.2632922827095075,0.5458999940703545
0.2632924359448282,0.545899846626658
0.2660921526233111,0.5430001400668008
0.2660922815509718,0.5429999972257628
0.2660924041474934,0.5429998414262438
0.26719224770643546,0.5415000547549592
0.26719229081550644,0.5414999945013687
0.26719232208372595,0.5414999486644619
0.2687919673488316,0.5391004807668035
0.2687926546178328,0.5390995535123572
0.2710922718124429,0.53630001953631
0.27109227347214243,0.5363000172917487
0.2719919219699953,0.5352004471990464
0.27199269643228663,0.5351995914279597
0.27499217512123864,0.5322001127390076
0.27499228346234034,0.5321999982638232
0.27499238848262625,0.5321998742218581
0.27579170233317607,0.5312007319086708
0.27579231541595867,0.5312000259551978
0.2757929834320349,0.5311993717416804
0.27889223350862147,0.5284000490918602
0.2788922867343611,0.5283999997808345
0.2788923401169853,0.5283999477432608
0.27999228785953917,0.5273000000007071
0.2827921861059406,0.5245001017543056
0.28279228460363887,0.5244999982372415
0.2827923795391264,0.524499887947886
0.28369192196903537,0.5234004472002196
0.2836926964322866,0.5233995914279597
0.28669222764175356,0.5204000602184927
0.28669228705096367,0.5203999990362624
0.28669234433968666,0.5203999364605437
0.2874919332672327,0.5195003989170546
0.2874926776288528,0.5194996353778017
0.29059224976710357,0.516600035635567
0.2905922931933777,0.5165999942714592
0.2905923192158558,0.5165999686443904
0.29159206461184656,0.5156002232483996
0.29159252293489907,0.5155997892434897
0.2944922153317102,0.5130000650256591
0.2944923614704302,0.5129999362046049
0.2959921758290723,0.5117000970937818
0.295992278461232,0.5116999879909471
0.29599236349824537,0.5116998769021299
0.29599236557373276,0.5116998737151944
0.29838889504011473,0.5078055133323237
0.2983895639529766,0.5078045410445671
0.29839032831343715,0.5078036418554964
0.2983911801893425,0.5078028250964497
0.29839211074034716,0.5078020992433473
0.2983931103096543,0.5078014718287327
0.2983941685242295,0.5078009493636035
0.29839527440244684,0.5078005372698436
0.2983964164680507,0.5078002398239577
0.29839758286925067,0.5078000601126917
0.29839876150171374,0.507800000001
0.29849213945506864,0.507800000001
0.2984921436849487,0.5077999998926127
0.29849227948112433,0.5077999860350798
0.29849236581135546,0.5077998733290576
0.3008922730870094,0.5039000240061199
0.30229225228887685,0.5016000584382784
0.3022923241184849,0.5015999419864423
0.3032921975845188,0.500000144440788
0.3032923823422108,0.49999985827673465
0.3058916515402355,0.4961009544796976
0.305892331674188,0.4961000359199994
0.3058930990108354,0.49609918884941084
0.3062922581809335,0.49570002967931276
0.3062923171049566,0.4956999698951305
0.30969178208158993,0.4922005206544785
0.30969285467109126,0.4921995465514733
0.3101921620807113,0.49180010062377727
0.31019228612261457,0.49179999560354476
0.31019240059785874,0.49179988726238755
0.3136922878595392,0.4883000000007071
0.31409228785953913,0.4879000000007071
0.32149217512123895,0.4805001127390073
0.32149228346233977,0.4804999982638238
0.321492388482627,0.4804998742218571
0.3218922330093316,0.4800000685634764
0.32189228777767476,0.4799999979344872
0.32189233757024416,0.47999992957723353
0.32429226919812937,0.4766000264377296
0.32429230666856135,0.47659997366809953
0.3257922609056619,0.47450003773615873
0.32579228718126,0.4745000003205988
0.3257923139428658,0.4744999608757522
0.32699215160756084,0.4727002043787097
0.32699243265208977,0.4726998015813063
0.32969221657501935,0.46900009768692125
0.32969234191260716,0.4689998918946858
0.3297919061671424,0.4688007633856153
0.32979277730435086,0.46879930079385973
0.3325918651283817,0.4648006039023872
0.33259278372443063,0.4647994545493282
0.3335922370747671,0.4637000558639581
0.3335922909357427,0.4636999950428274
0.33359233212244643,0.4636999461154362
0.335892039832241,0.4609003019469906
0.3358925556689843,0.46089971545317227
0.33749224764117886,0.4592000427327156
0.33749228304996803,0.4592000043388799
0.3374923304265267,0.4591999507126204
0.33939227503989483,0.45700001484450997
0.3393923007294656,0.4569999852002955
0.3413922761283906,0.4547000134915316
0.3413922996323567,0.45469998654606186
0.34279225974440214,0.45310003213229566
0.3452922070855691,0.4502000936985165
0.34529237061666823,0.45019990804834353
0.34619216436850847,0.4492001372129654
0.34619228360686277,0.4491999959205413
0.3461923926158484,0.44919984868606655
0.34889223399799785,0.4453000778007395
0.34889228690943813,0.4452999986406931
0.34889233622108395,0.44529991939819036
0.34919206649640816,0.4448003689393168
0.34919253597925665,0.44479964849779924
0.3515922573189263,0.44140004326660054
0.35159228714522417,0.441400000181926
0.3515923170907742,0.44139995517951935
0.3530922106941584,0.4391001183209969
0.3530923678872309,0.4390998835968214
0.354192264421019,0.43750003409312965
0.3541923108089222,0.43749996557666754
0.3567916515402355,0.4336009544796976
0.356792331674188,0.4336000359199994
0.3567930990108354,0.43359918884941084
0.35699194712370513,0.4334003407365411
0.35699265571489774,0.4333996887384851
0.36089216617842224,0.4301001029616567
0.36089241232716374,0.4300999004266153
0.36139212579023916,0.42970012965615495
0.3613924544688096,0.4296998762338338
0.36489222541531885,0.4271000463878555
0.3648923509208081,0.42709995445647303
0.3666922587778998,0.42580002100412906
0.36669228581107294,0.4258000012242815
0.3666923182824299,0.42579997682137316
0.3687921594049599,0.42420009787087404
0.3687924189919909,0.4241999057492736
0.37199227398452095,0.4219000099733926
0.37199230176366455,0.4218999900692057
0.37269224708856036,0.42140002912285157
0.37269228561631523,0.4214000010966069
0.37269232951826786,0.4213999679555418
0.37659224413797804,0.4184000336326878
0.3765923309325004,0.418399965542346
0.377092195791792,0.41800007365491265
0.37709228862647276,0.4179999962365702
0.37709237149793806,0.4179999212822146
0.38049213483371613,0.41480014402501175
0.3804924460078719,0.4147998616209189
0.38129223317473837,0.4141000478499108
0.38129228724373054,0.4140999993286468
0.381292340074124,0.4140999494704639
0.38439213719756365,0.41110014580261905
0.3843924436983856,0.41109985974574714
0.3853921806135557,0.41020009652209416
0.38539218171883266,0.4102000954763625
0.3853923731051081,0.41019988530829543
0.3853923738714998,0.41019988432946747
0.3882714063316123,0.4063280820555232
0.3882721435932189,0.4063271877312057
0.388272966527088,0.406326371550767
0.38827386689622606,0.40632564168360336
0.3882748356885668,0.40632500543517547
0.3882758632071752,0.40632446917388587
0.38827693916730754,0.4063240382673356
0.3882780527993541,0.4063237170285984
0.3882791929566357,0.40632350867304967
0.388280348226974,0.40632341528618304
0.38828150704691955,0.40632343780273583
0.3882826578174939,0.40632357599733304
0.388283789020287,0.40632382848674325
0.3882848893327488,0.4063241927437238
0.38828594774151975,0.4063246651223165
0.3882869536526672,0.4063252408943417
0.38828789699772276,0.40632591429672327
0.3882887683344612,0.4063266785891736
0.38828955894141015,0.40632752612165896
0.388290260905146,0.4063284484109709
0.388290867199502,0.40632943622563733
0.3882913717558949,0.4063304796783233
0.3882917695240675,0.4063315683247959
0.3882920565226382,0.406332691268464
0.3882922298789516,0.4063338372694457
0.3882922878578321,0.40633499485707125
0.3882922878578321,0.4073998552054739
0.3882922994083098,0.4073999724984004
0.38829238815712835,0.40739989967877593
0.38829238866376053,0.4073998991964857
0.3894922105849735,0.40620007727527274
0.3894923665780889,0.4061999241976595
0.39219226588618644,0.4036000211602322
0.39219227501602827,0.40360001227539455
0.39349212409015777,0.4023001637700885
0.39349245804543526,0.4022998429060349
0.39609224458303083,0.3999000399482543
0.3960922889013381,0.3998999981965628
0.3960923280896269,0.3998999597706193
0.3975922007222421,0.3984000871380041
0.39759237683066906,0.3983999147367079
0.3999922501350079,0.39610003615338324
0.399992325908603,0.3960999641898241
0.4016922453863267,0.39450003997549593
0.4038922720691172,0.392400015073383
0.4038923037077648,0.3923999849865991
0.4057922585104965,0.3906000278050638
0.40579228953641766,0.3905999979984542
0.40579231460938303,0.3905999732508632
0.4077921828532986,0.38860010500694764
0.40779239552284235,0.38859989772056946
0.40979214004092845,0.38670014042838763
0.4097922813128633,0.3866999964293058
0.4097924155189692,0.38669983874670094
0.41169226951574023,0.3843000231718323
0.4116923063214592,0.38429997692331685
0.41289224718834583,0.3828000508397086
0.4128922883817791,0.3827999981445327
0.4128923251812041,0.3827999488562236
0.4155917575612006,0.3791007267058581
0.41559231435668065,0.3791000226790687
0.41559292398727155,0.3790993638729747
0.4157921938944023,0.37890009396584395
0.41579236354050664,0.3788998906837824
0.41849223937478736,0.3750000700342658
0.4184923373690636,0.3749999306873963
0.41949227515470006,0.37360001778750523
0.41949230063161824,0.3735999822617306
0.42129174048338813,0.3711007602453835
0.42129231666667527,0.37110002449741364
0.42129295027667385,0.3710993375835724
0.4233920724340754,0.36900021542617084
0.4233925143097196,0.36899979619554657
0.425392260725148,0.367200024421661
0.4253922869459756,0.3672000005221061
0.4253923151048383,0.3671999741893716
0.4272919556372214,0.3654003147376403
0.4272926438735818,0.3653997124509107
0.4298922108233278,0.3633000622222696
0.4298922854536064,0.3632999998061342
0.4298923616642742,0.3632999314677398
0.43129221369691195,0.3620000688660047
0.4312923632138906,0.36199993244163536
0.43419227063197713,0.35940001544610956
0.4341922713635755,0.35940001471969496
0.4351921837092553,0.3585000937359645
0.43519239424700357,0.3584999088114558
0.4386922022741364,0.3555000733596277
0.43869228867352095,0.35549999633664275
0.4386923653831088,0.35549992247713746
0.4390922577847451,0.35510003007550117
0.439092287568604,0.3550999998510173
0.4390923171025608,0.3550999689853817
0.44239224249633996,0.35160004811319173
0.44239228394988045,0.3516000031294102
0.4423923341094057,0.3515999460425341
0.4429922606635051,0.350900031729418
0.4429922923895139,0.35089999417072804
0.4429923095586492,0.35089997329411854
0.4455920464684644,0.3477002970974229
0.44559254833655526,0.34769971948699846
0.44689226964017803,0.34630001962155854
0.449192254301717,0.34380003647659935
0.4491923207884639,0.34379996295566934
0.45079224486284086,0.3420000483719953
0.4507923313940475,0.3419999521127497
0.4527921024190435,0.339800203985254
0.45279248279273376,0.33979980506751245
0.45469225963514726,0.33790002822509896
0.45469229158358143,0.3378999958332998
0.454692311505359,0.33789997511037084
0.45659228287253245,0.3359000052501882
0.4565922928530396,0.33589999475753207
0.45859227116831075,0.3338000175264974
0.46029226262367573,0.3320000267210337
0.4602923132648081,0.3319999734406536
0.4624922677832848,0.32970002098951884
0.4624923077243444,0.32969997881158225
0.4639922572284772,0.32810003267384064
0.4663922878603358,0.3254999999998452
0.4675921924116964,0.3242001034025379
0.46759236176975083,0.3241998798966651
0.46999217661782566,0.3203001807685434
0.4699922806559075,0.3202999969436354
0.4699923717080256,0.32029980435442035
0.47029221153909784,0.3196001780819184
0.4702923700924975,0.3195998245705363
0.4717922732836998,0.3164000310959714
0.4735922721361081,0.3125000340682839
0.4735922857163585,0.31250000413634504
0.47359230447207057,0.3124999612383154
0.47419211749729695,0.3111003975127871
0.4741924873858274,0.3110996162964072
0.47549199766578626,0.3086005580657172
0.47549263676976866,0.3085994766353979
0.4780919203490711,0.3047005512664443
0.478092715821615,0.30469949422735015
0.48139223417240756,0.3008000634491407
0.4813922844219166,0.30080000230541004
0.48139234009569143,0.30079993035252084
0.48199203389420836,0.30000033862116493
0.48199256585892003,0.29999968081623635
0.484692248971504,0.29690004464993625
0.4846922856775368,0.29690000162580527
0.4846923265009631,0.296899951698937
0.48589204457883134,0.2954003041016017
0.48589255101327455,0.2953997129239062
0.488092192354729,0.2930001041877741
0.4880922835846646,0.29299999965498186
0.48809237414094364,0.2929998849588513
0.4898922691748198,0.29060002491368303
0.48989230627550084,0.2905999748880517
0.4909922180487928,0.2891000951971991
0.49099228656741184,0.2890999976551179
0.4909923490876366,0.28909990050510065
0.493391913718591,0.28520060797979974
0.49339273381503257,0.28519944255635016
0.4937921657759335,0.284700152605224
0.4937922835168865,0.28469999479845537
0.49379238748450327,0.2846998339591582
0.4958921460249574,0.2812002363917347
0.4958924407778419,0.28119977062328805
0.4976922387276281,0.2785000736986088
0.4976922886494814,0.2784999962765069
0.4976923306867914,0.2784999265826258
0.49839224927215253,0.27730006615057806
0.4983922850602689,0.27730000289257944
0.49839232457675114,0.27729992840224926
0.5003922258359401,0.27340012094683064
0.5003922856018685,0.2733999973441473
0.5003923377895049,0.2733998751760104
0.5015922565039099,0.27040007838999774
0.501592286232559,0.270400000807912
0.5015923149751772,0.2703999186541269
0.5018922046414029,0.2695002496554496
0.501892382328563,0.26949975438148516
0.5033922418142619,0.26560011971866826
0.5033923365446659,0.2655998813309148
0.504992234913417,0.2617001290570837
0.5049922355608939,0.2617001273638573
0.50499231483098,0.26169986493408
0.5049923152073281,0.26169986326261896
0.5054922728130276,0.25920007523412125
0.5054922855228295,0.259200006997458
0.5054922997415222,0.2591999168282403
0.5056922638247061,0.2578001682459525
0.5056922832448228,0.2577999964421466
0.5056922921351598,0.25779983326222855
0.5057922869207775,0.2539000366231438
0.5057922876092905,0.2539000009733592
0.5057922878598321,0.25389996238833745
0.5057922878598321,0.24610160252072788
0.5057923364669845,0.24610054239570403
0.5057924818805599,0.24609949116660743
0.5057927228803358,0.2460984576547161
0.5068919107337441,0.24220133708354163
0.5068923644928057,0.24220003188287814
0.5068929704276915,0.2421987899936028
0.5090922517882343,0.23830006394536793
0.509092288066049,0.23829999768606575
0.509092319735597,0.2382999362487062
0.5093921356098473,0.23770030450020546
0.5093924577276921,0.23769970496661555
0.511292261121028,0.23440004644134813
0.5112922861167052,0.23440000208379858
0.5112923140599315,0.23439995022005825
0.5132914698439914,0.23060155423034417
0.5132920616898156,0.23060055475281213
0.5132927506470288,0.23059961956578545
0.5132935297895377,0.23059875807070848
0.5133921952570424,0.23050009260320384
0.5133921980513454,0.2305000896796114
0.5133923592245796,0.23049989664952653
0.5133923631571928,0.23049989123745795
0.5160922597535992,0.2266000405982045
0.5160922921622663,0.22659999292237662
0.5160923101881383,0.22659996549291295
0.5171920246864105,0.22490040672285608
0.51719258406994,0.22489961666961356
0.5188922563623832,0.22270004076174582
0.521091994243993,0.219800387039397
0.5210926128488009,0.21979963890152956
0.5219922123865524,0.2188000838595835
0.5219922876605397,0.21879999687289908
0.521992355259242,0.2187999123811072
0.5249918291394456,0.2149005963368426
0.5249928198562994,0.214899468003947
0.5250922172665197,0.21480007059372663
0.525092287712448,0.21479999767675861
0.5250923524133828,0.21479992595365474
0.5284922472277472,0.21090004660776612
0.528492288154831,0.21089999863773412
0.5284923257138806,0.21089995268279
0.5288919411806605,0.21040043334931519
0.5288926743735054,0.2103996017741966
0.5321922276489632,0.20700006203584603
0.5321923489892157,0.2069999388710305
0.5327922878595392,0.2064000000007071
0.5360922878595392,0.2031000000007071
0.5366921674174522,0.20250012044279403
0.5366924117904285,0.20249988315158343
0.5401921398412171,0.19920013956084
0.5401922834351437,0.19919999431653457
0.5401924142074082,0.19919984206588068
0.5405921132728287,0.19870021823410486
0.5405924727664317,0.19869979043956512
0.543592180216325,0.19530012199635277
0.5435921827457679,0.19530011896198113
0.5435922718913679,0.19529999178944657
0.5435923483000427,0.19529985201939112
0.5435923495957398,0.1952998490902001
0.5444921748310168,0.19310027629285637
0.5444924149678393,0.19309972989570817
0.5452922559698089,0.19140006776652285
0.5452922884026138,0.1913999964684275
0.5452923149763339,0.19139993390372398
0.5468922731778405,0.18750003578755176
0.5468923020624181,0.18749996402030564
0.5483914046912668,0.18370223736055538
0.5483918957316818,0.18370115854142233
0.5483924944363647,0.18370013554381057
0.5483931945379061,0.1836991790767476
0.5483939887074459,0.18369829915280025
0.5484921915516549,0.18360009630859145
0.548492193663836,0.18360009409467612
0.5484922749218034,0.18359999602373145
0.548492280136316,0.18359998837229635
0.5484923399715984,0.1835998800613477
0.5484923427291009,0.1835998741236507
0.5501921424857648,0.17970033350542172
0.5501924538732093,0.17969967627415598
0.5521922372636686,0.17580009866276042
0.5521922380014613,0.17580009715360373
0.5521923227109042,0.17579989544694583
0.55229215400825,0.1755004015549082
0.5522924506581042,0.17549960928434674
0.5537922516036298,0.1719000870150854
0.5537923255270324,0.17189991358721954
0.5554922598422912,0.16800006427574354
0.5554922885730995,0.16799999612347263
0.5554923114469211,0.16799993808407543
0.5562922663906026,0.16590005635691152
0.556292286683176,0.16590000137495028
0.5562923074651851,0.16589994118410337
0.5568922448254141,0.16410012910341645
0.5568922839461828,0.16410000185187193
0.5568923190995844,0.1640998646278543
0.5577922807164131,0.16020003095492982
0.5586922808863405,0.15620003099340724
0.5586922950032547,0.1561999690452829
0.5595922207652313,0.1523002907433839
0.5595923698323,0.1522997130965023
0.560192264042448,0.1502000833609845
0.5601922867800938,0.1501999990205042
0.5601923065184783,0.15019991603620206
0.5605922776439618,0.14840004597152645
0.5605922984490519,0.14839995411349516
0.5614922563327974,0.14450013661726469
0.5614923226839115,0.14449986418621694
0.5624922878598008,0.1406000000002484
0.5634922803292373,0.13670002936944609
0.5634922854034925,0.1367000091403408
0.5634922968050134,0.13669996123766143
0.5640922878598066,0.13410000000022484
0.5643922718819108,0.13280006923777316
0.5643922869227205,0.13280000020676402
0.5643923004820804,0.13279992967613408
0.5650922793378647,0.12890004747962272
0.5650922874986195,0.1288999997290699
0.5656922878599981,0.12499999999899647
0.5662922839673641,0.12110002530111863
0.5662922954733798,0.12109992576796091
0.566692274534959,0.11720012991756332
0.5666922749882899,0.1172001242388882
0.566692278208461,0.11719987735186217
0.5666922776989638,0.11719986790867376
0.5663922911972025,0.11330004338577637
0.5663922864093923,0.11329998671465914
0.5663922847834654,0.1132999700053733
0.5659923028926777,0.10940014657019295
0.5659922765594294,0.10939985309472573
0.5656922936958121,0.10550007586770078
0.5656922863956201,0.10549999489034072
0.565692278849081,0.10549992971607809
0.5651923018462712,0.10160010909416099
0.5651922853188335,0.10159999708469203
0.5651922664203587,0.10159989548246566
0.5643923500674358,0.09770030326196663
0.5643922419370747,0.09769969384820881
0.5640923007990284,0.09570008626123351
0.5640922857981396,0.0956999955847475
0.5640922708608423,0.09569991925469436
0.5636922999131967,0.09380005725337806
0.5636922763853279,0.09379994262738067
0.5628922946471131,0.08980003393630626
0.5628922908775825,0.08980001565724187
0.5628922764929052,0.08979995074320267
0.5619923197429465,0.08590013816004836
0.5619922593676617,0.08589986110056827
0.5611923013712047,0.08200006586783969
0.5611922884823588,0.08200000654166757
0.5611922695409423,0.08199992855620314
0.560192650888944,0.07810141581341007
0.5601924496777602,0.07810046792801972
0.5601923283851948,0.07809950654320225
0.5601922878598321,0.07809853838497721
0.5601922878598321,0.07790015418874918
0.560192287833821,0.07790015321174804
0.5601922556621556,0.0778998515412736
0.56019225499836,0.0778998480155847
0.55939230085634,0.0742000601087418
0.5593922755021596,0.07419993975624539
0.558592374979383,0.07030042470770895
0.5585922327275845,0.07029956996840463
0.5580923064988742,0.06640014538446437
0.5580922729049933,0.06639985419027047
0.5576922914489615,0.06250003499396035
0.5576922879640541,0.06250000293552066
0.5576922830141054,0.06249996220326875
0.5571922931012717,0.05860004088316511
0.5571922862776263,0.05859999050353036
0.5571922830558178,0.05859996877383071
0.5565922945894235,0.054700043742267994
0.5565922815058267,0.0546999618758847
0.5562922944006007,0.052900039244528706
0.556292290037127,0.052900014128722965
0.5558923264181649,0.05080020243115246
0.5558922565248515,0.050799796322549856
0.5546922988464418,0.04300007141288672
0.5546922750952681,0.04299992888305438
0.5539923004530838,0.03910007016231242
0.5539922869886558,0.03910000011477728
0.5539922718450029,0.03909993060229259
0.5530922984490518,0.035200045886504654
0.5530922776439617,0.035199954028473375
0.5522925637327398,0.03160124142797482
0.5522923570345823,0.03159999240642335
0.5522922878598321,0.03159872828862099
0.5522922878598321,0.03120014769668837
0.5522922580915988,0.031199854879760902
0.5514922878598116,0.027299999999799058
0.5506923456887224,0.02340028191573892
0.550692244099892,0.02339971556031349
0.5500922988464417,0.019500071412886115
0.5500922750952683,0.019499928883054986
0.5493922963302531,0.015600047192256269
0.5493922873563191,0.015599999469747165
0.5485923140128928,0.011700127496069817
0.5485922645774973,0.011699871947068737
0.5483923636578415,0.010600416888961177
0.5483922427192018,0.010599578687396933
0.5480923221163682,0.00780031972761572
0.548092271391335,0.007799678864280027
0.5478922878598308,0.003899999999948785
0.5476922954553012,1.4811162384356697e-07
0.5476922840583555,-1.4825759758431106e-07
0.5475922888548932,-0.003899961192625899
0.547592287486991,-0.003900003479106031
0.5475922860504533,-0.0039000352829114886
0.5473923106761996,-0.007799555080857646
0.5473922992792539,-0.007800445357439436
0.5474922840583555,-0.01169985174240242
0.5474922954553012,-0.011700148111623846
0.5476922860504543,-0.015599964717109355
0.5476922874869904,-0.015599996520876644
0.5476922888548933,-0.015600038807375993
0.5477922878598317,-0.019499999999974368
0.5478922764852066,-0.02339955638959089
0.5478923331357674,-0.02340044144031751
0.5482922831738931,-0.02729995431204341
0.5482922877194544,-0.027300002383569267
0.5482922909636997,-0.02730004345411099
0.5483922517885811,-0.028699495002450687
0.5483923678478979,-0.0287004999253319
0.5487922806431397,-0.031199954895593424
0.5487922863035988,-0.0311999921544556
0.5487922945161288,-0.031200053250311405
0.5492922855933615,-0.035199981868173
0.5492922901834779,-0.035200018124373476
0.5497922693409101,-0.039099855552344735
0.5497923100038782,-0.03910014393622362
0.5503922830558169,-0.042999968773824865
0.5503922862776248,-0.04299999050352139
0.5503922931012729,-0.04300004088317446
0.550892287859824,-0.046899999999872835
0.551392287859824,-0.050799999999872836
0.5518922788439008,-0.05469992967567177
0.5518922864040348,-0.05469999497136287
0.5518922936926881,-0.05470007582708882
0.5521922843354836,-0.0585999541834299
0.552192288002604,-0.05860000737027152
0.5521922896952075,-0.05860003854285957
0.5522922704758138,-0.06069963493558932
0.5522923282201231,-0.060700363242562914
0.5524922828986771,-0.06249995534954974
0.5524922866613011,-0.06249999178568919
0.5524922919413019,-0.06250005305906892
0.5527922843327289,-0.06639995414761954
0.55279228681124,-0.06639999009846988
0.5529922802843322,-0.07029985227772562
0.552992299204617,-0.07030014748216333
0.5535922843327289,-0.07809995414761954
0.5535922868112401,-0.07809999009846988
0.5537922802843321,-0.08199985227772562
0.5537922992046169,-0.08200014748216333
0.5540922819035984,-0.08589992256892215
0.5540922872767359,-0.08590000725182527
0.5540922896655546,-0.08590007042316165
0.5541922869212993,-0.08979996339720582
0.554192287608758,-0.08979999898592235
0.5541922878598321,-0.08980003763202961
0.5541922878598321,-0.09769996236798963
0.5541922876087584,-0.09770000101406032
0.5541922869212992,-0.09770003660279658
0.5540922888554823,-0.10159996116965272
0.554092287485183,-0.10160000352503602
0.5540922860516306,-0.10160003525995312
0.5538922916474662,-0.1054999261411597
0.5538922821876668,-0.10550007373818765
0.5535922878598292,-0.1094000000000767
0.5529922878598292,-0.1172000000000767
0.5526922878598292,-0.1211000000000767
0.5523923013799403,-0.12499982423863246
0.552392282204318,-0.12500000242642675
0.5523922539116916,-0.1250001697408018
0.5522924456076972,-0.12549921126077357
0.5522922406262118,-0.12550080297157484
0.5520922909239097,-0.12889994791071271
0.5520922838578528,-0.12890005202576946
0.5517922976885533,-0.1327998722266616
0.5517922559184882,-0.13280012457136706
0.550792321212458,-0.13669986992488492
0.55079228560465,-0.1366999965224272
0.5507922415900784,-0.1367001288944878
0.5493922910368485,-0.14059999114991406
0.5493922846970635,-0.14060000885592536
0.5483924375024856,-0.14339958100074326
0.5483921707936623,-0.1434004292427564
0.5480923092948883,-0.14449992140492815
0.5480922861568608,-0.14450000177423458
0.5480922627910602,-0.1445000752064781
0.5467923082094102,-0.14839993895142808
0.5467922881200823,-0.14839999705952664
0.5467922637337068,-0.14840006272811132
0.5452923061654735,-0.15229995240551808
0.5452922833333156,-0.15230001024423404
0.5452922724150429,-0.15230003668157627
0.5444924269264405,-0.15419966971700666
0.5444921694732029,-0.15420033824768187
0.5437922990228367,-0.1561999681058716
0.5437922864694611,-0.15620000331260728
0.543792277254539,-0.15620002828096302
0.5422923049507207,-0.16019995442447874
0.5407923457177332,-0.1640998495695992
0.5407923446211499,-0.16409985219987586
0.5407921991283733,-0.16410013309749105
0.5405928346885788,-0.16439917975718257
0.5405923245391523,-0.16440002018708913
0.5405918874844479,-0.16440090084482661
0.5389923320296269,-0.16799990061817405
0.5389922867841133,-0.1679999974788325
0.5389922354497204,-0.1680000973333168
0.5368923710595084,-0.17189984548656775
0.5368922093781933,-0.17190015696351377
0.5366923176344328,-0.1722999404510345
0.5366922587714235,-0.17230005988813005
0.5349923337627591,-0.17579990549420393
0.5349922862974246,-0.17579999886878697
0.5349922350852528,-0.17580009115636006
0.5327938468963148,-0.17959730711907126
0.5327932939527955,-0.17959838944776393
0.5327928574440524,-0.17959952375021548
0.5327925421744376,-0.17960069754193658
0.5327923516139078,-0.1796018979038066
0.5327922878598321,-0.17960311162426548
0.5327922878598321,-0.1796998677962988
0.5327922760757031,-0.1796999971526479
0.5327922756239871,-0.1796999987731561
0.5327922302959159,-0.17970011815774278
0.5308923409621185,-0.18359989100080085
0.5308922370502795,-0.18360011008758365
0.5290923069787113,-0.18749995857598117
0.5290922872083198,-0.18750000053996596
0.5290922677998843,-0.18750004012013172
0.5288923781980084,-0.1878998193238836
0.5288922038752164,-0.18790018371656478
0.5272922966011864,-0.19139998087850535
0.5254923411159723,-0.19529988461191033
0.5254923398431263,-0.19529988721792016
0.5254922801925974,-0.19529999148889848
0.5254922065842476,-0.19530009751415353
0.5254922062775875,-0.19530009789905556
0.5249926071493138,-0.1958996168529839
0.524992002680076,-0.19590040917126836
0.5226924735726586,-0.1991997335427805
0.5226923521681779,-0.19919988722732365
0.5226922164046683,-0.1992000774569974
0.5226921741102507,-0.19920012796865927
0.5210923217145654,-0.20099996191380518
0.519192364405402,-0.20309991539738692
0.5191922129936593,-0.20310008609647276
0.5171923122285013,-0.20539997197640436
0.5171923112668796,-0.20539997297243998
0.5157923069783954,-0.2069999781505852
0.515792268522355,-0.2070000216583557
0.5132923224266427,-0.20979996128555364
0.5122926716920917,-0.21089957778490115
0.5122919473740608,-0.21090045789498896
0.5093923774446191,-0.2147998795242382
0.5093922803938183,-0.2147999851891924
0.5093921378248453,-0.214800000001
0.5092987088183131,-0.214800000001
0.5092975381893996,-0.21480005929698912
0.5092963795438438,-0.21480023657796213
0.5092952447423333,-0.2148005300291499
0.5092941454014724,-0.21480093664658542
0.5092930927748653,-0.21480145226785477
0.5092920976379174,-0.21480207161470616
0.5092911701775307,-0.21480278834708197
0.5092903198878236,-0.21480359512801966
0.5092895554729426,-0.21480448369875818
0.5092888847579612,-0.21480544496328008
0.5067923181637046,-0.21879995151409076
0.5067922904548813,-0.21879999488961946
0.5067922523547366,-0.2188000518923722
0.5054924829654741,-0.22069971484590956
0.5054921100945513,-0.22070029627574506
0.5042923259986538,-0.22269993643557426
0.504292281571044,-0.22270000837847972
0.504292252533357,-0.2227000529900153
0.501692458723825,-0.22659974370431352
0.5016922831837237,-0.22659998299890358
0.501692184674652,-0.22660010318559418
0.5015933613474023,-0.22669892651284396
0.5015926815265164,-0.226699668110075
0.5015920686086494,-0.22670046589110898
0.501591527215945,-0.2267013138397098
0.49939235442148683,-0.23049988503013757
0.49939228494384563,-0.23049999893065665
0.49939221146102336,-0.23050010785745995
0.4976925420318423,-0.23289964116924494
0.4976920616199115,-0.23290037706681127
0.49679231043676475,-0.23439996237205576
0.49679226556831846,-0.23440003779892635
0.4944923128516548,-0.23829995762283435
0.49449228737175754,-0.23830000000112236
0.49449226158351084,-0.23830004129165314
0.49379235339961847,-0.23939989700919825
0.49379222450459004,-0.23940010435009013
0.49209262866582976,-0.24219943867275406
0.49209201266972413,-0.24220059624545334
0.4902926626830758,-0.2460991878831914
0.4902923201830127,-0.2461000119957464
0.49029204213761185,-0.24610086002791062
0.48989231412310197,-0.2474999080786953
0.4898922874024244,-0.24749999607655726
0.48989225426059996,-0.24750009333137482
0.48899233456821734,-0.24999987025465994
0.48899224425287596,-0.25000013082103056
0.48769228785978075,-0.25390000000031626
0.48639235280352844,-0.257799805169073
0.4863922812257218,-0.2577999969581709
0.4863921958936847,-0.25780018393253074
0.4858923238369503,-0.25879992804599955
0.48589225288525073,-0.25880007244757575
0.48449237884234814,-0.26169981153644534
0.48449228124208854,-0.2616999963457569
0.4844921707685558,-0.261700173295395
0.48199271188470694,-0.2653993724434914
0.48199194914890153,-0.26540067742209716
0.48189235681361264,-0.26559986209267483
0.48189228419089797,-0.2655999981596949
0.48189220476570377,-0.2656001296271331
0.4793923135276917,-0.26949995995843196
0.4793922830472361,-0.2695000066594428
0.47939226563743137,-0.26950003247920257
0.47809236530256416,-0.2713998868147777
0.4780922131178909,-0.2714001149878982
0.47679242530305865,-0.2733997885491786
0.4767921597483628,-0.27340021723276425
0.4744923688123531,-0.27729986273295454
0.47449228516304864,-0.2772999960508786
0.4744921911689606,-0.2773001289214954
0.4741927967393939,-0.2776993214942509
0.4741918832223881,-0.27770074538501915
0.4722923234127456,-0.2811999345080448
0.4722922531521451,-0.2812000659448522
0.4702936210822257,-0.284997466877699
0.47029314717117143,-0.2849984839855462
0.470292773882212,-0.2849995421705079
0.4702925047173247,-0.28500063150531574
0.47029234220165594,-0.2850017417704722
0.470292287859832,-0.28500286255012336
0.470292287859832,-0.2851998604242612
0.47029227487748154,-0.28519999725031514
0.4702922249037296,-0.28520012276464113
0.4682923034160833,-0.28909996966555157
0.4682922719473766,-0.2891000301501633
0.4663927319132787,-0.2926991586358224
0.4663923237220115,-0.2927000153187885
0.4663919870146325,-0.2927009025357607
0.4662923322765346,-0.2929998667500545
0.4662922187319048,-0.29300012254522456
0.4640923147260564,-0.296899952373774
0.4640922614441358,-0.296900047878707
0.4624923136011792,-0.29979995334406584
0.46249228666243314,-0.29980000112601013
0.4624922612532594,-0.29980004434456475
0.4618924263995439,-0.3007997691007573
0.4618921601973957,-0.30080023708763404
0.45979241536613097,-0.3046997632028398
0.4597921714792028,-0.3047002424598717
0.45859230807256446,-0.3071999578903683
0.45859226697041644,-0.3072000417790673
0.4578927782386301,-0.30859901924264005
0.45789233614650177,-0.3086000186889512
0.45789199019814153,-0.30860105534613214
0.4567922878597945,-0.31250000000027145
0.45569229319003324,-0.3163999811021523
0.45469234088908533,-0.31989981439775333
0.45469224104321276,-0.3199001872666003
0.4545923388005785,-0.32029979623713745
0.4545922800710962,-0.3202999995298445
0.4545922088929411,-0.32030019248199365
0.4529923684662236,-0.3241998035221177
0.452992281468934,-0.3241999952478442
0.4529921786068509,-0.3242001837439249
0.4507925034363505,-0.3278996374397666
0.45079209922060554,-0.3279003772786892
0.4506923329390333,-0.32809990984183357
0.45069228576998954,-0.3281000002135162
0.4506922372570983,-0.3281000858049084
0.44839231015073,-0.3319999622026634
0.4468923112623848,-0.33449996099601237
0.44689228681196985,-0.3345000010307147
0.4468922640342609,-0.33450003706229325
0.44599253041158976,-0.3358996226975594
0.4459920752065344,-0.3359003949278049
0.4438923131911799,-0.33979995295632043
0.4438922616647207,-0.33980004656934887
0.44299231013123214,-0.3413999604066618
0.4429922649699041,-0.34140003924014667
0.4415923066894995,-0.3437999677208403
0.4392924915510342,-0.3476996546108432
0.4392921085362489,-0.3477003586474025
0.4390923508748383,-0.3480998739702236
0.43909228516811155,-0.3480999977615933
0.43909221253713726,-0.34810011983184813
0.43689229019676656,-0.3515999962824379
0.4351923053481202,-0.35429997222477205
0.43519229302138784,-0.3542999915586747
0.4351922641658381,-0.3543000355412937
0.4343923419651009,-0.3554999188423995
0.43439228708214633,-0.3554999982370579
0.43439222779052583,-0.3555000780904382
0.43139296821757944,-0.3593991155352686
0.43139233329576454,-0.35940002846588287
0.4313917888274855,-0.3594009980649292
0.4312923479851231,-0.35959987974965396
0.4312922067968602,-0.3596001071192628
0.42849231130098137,-0.36329996902453127
0.428492287838387,-0.36329999960036435
0.42849226340350316,-0.3633000305707619
0.4272924994021716,-0.36479973557242634
0.4272920921237155,-0.3648002763336593
0.4255923347668496,-0.36719993377864646
0.4255922418847713,-0.3672000668731263
0.423392317332299,-0.37039995713126783
0.42339225762177496,-0.3704000423336004
0.42289278163845495,-0.37109930871024843
0.4228919002054122,-0.37110075592636027
0.4208922997569948,-0.37499997680077407
0.4194923270689737,-0.37769992438261346
0.4194922497664186,-0.37770007618706297
0.4188923010760552,-0.37889997356778987
0.4188922743743754,-0.37890002629688196
0.4168923717539239,-0.3827998364067623
0.4168922817946861,-0.3827999989110565
0.4168921852661858,-0.38280014994486916
0.41559230531952107,-0.3846999744823023
0.41559227012835986,-0.3847000253309898
0.4141923876014452,-0.3866998575122964
0.4141921573206757,-0.3867001148749097
0.41169232517163357,-0.3888999671660668
0.41169224998939113,-0.38890003219033725
0.40969230816682484,-0.39059998273951857
0.4077923130049683,-0.3921999788256137
0.40779226283413256,-0.3922000213186503
0.40509244829083785,-0.3944998633370124
0.4050921325049046,-0.3945001424091234
0.4038923284923094,-0.39559996275400233
0.4038922880938702,-0.3955999990845494
0.4038922452328975,-0.39560003616877104
0.4005923270587937,-0.3983999667407379
0.39999250341274517,-0.39889982037304084
0.399992081250239,-0.39890018985790304
0.3962933148169172,-0.4022990563101446
0.3962923514164019,-0.4023000543884881
0.39629151421823433,-0.4023011604626993
0.396092373046238,-0.4025998722206939
0.3960921773017292,-0.40260010757046827
0.39239234472857765,-0.40619994466866977
0.39239223175372695,-0.4062000561065193
0.3921923424693333,-0.4063999453909129
0.39219223398267916,-0.40640005533369855
0.3884924008061631,-0.41019988400147184
0.38849227676372866,-0.4101999857555458
0.3884921439333026,-0.4102000719180655
0.38849214264415544,-0.41020007260845637
0.3882939693706413,-0.41029915924521343
0.3882928899488188,-0.41029977337803514
0.3882918824687874,-0.41030049952855674
0.38829095850808515,-0.4103013293521611
0.3843923123116811,-0.4141999755485652
0.3843922927221892,-0.4141999949055491
0.38439225766626256,-0.41420002864561106
0.38049239842587496,-0.4178998951044403
0.38049218009091873,-0.4179001077693275
0.3803924241207635,-0.4179998637394827
0.38039228463387326,-0.4179999942419926
0.38039213358564433,-0.4180001177360591
0.37659248529168415,-0.4208998493288182
0.3765920970658187,-0.4209001589954795
0.37539232491548447,-0.42189996912075806
0.375392288472174,-0.4218999989794955
0.3753922489018209,-0.42190003030116446
0.37269230159010863,-0.4239999893213851
0.3726922741609049,-0.42400001072138677
0.3703923712044112,-0.42579993477429484
0.3703922057200608,-0.42580006673904014
0.36879232160034275,-0.427099972586311
0.3687922537108833,-0.4271000269057176
0.36549241268244953,-0.4296999016553927
0.3654921657809246,-0.4297001017328913
0.36489233127231074,-0.4301999638234028
0.36489224480163407,-0.4302000365999307
0.3608929479844145,-0.4335994388945673
0.3608923105910932,-0.4336000230186136
0.3608917185342853,-0.4336006530502665
0.3574923535430106,-0.43749992465790516
0.35749228536635447,-0.4375000001888828
0.3574922184820491,-0.43750006937819713
0.35699268331481815,-0.4379996045454281
0.35699193233509857,-0.4380004317089637
0.3541923124071351,-0.4413999701929194
0.3541922629168476,-0.44140002947843887
0.35309246210582323,-0.4426997940732858
0.35309212338702545,-0.44270021381498875
0.3510923210510324,-0.44529995685177975
0.35109228238183415,-0.4453000061559336
0.35109225842944475,-0.44530003562661785
0.34919234513250197,-0.44759993067028553
0.3491922879523086,-0.4475999977401256
0.3491922251520851,-0.4476000668886589
0.3476923611959983,-0.44919992177515145
0.34769236092407757,-0.44919992205464704
0.34769220429523573,-0.4492000661338012
0.34769220357764474,-0.4492000667238821
0.3452923110306644,-0.4510999816569082
0.3452922647821489,-0.45110001846262715
0.3427923275346004,-0.4530999682606659
0.34139232921071844,-0.45419996751048713
0.3413922459238987,-0.4542000317357982
0.3376929243738151,-0.4569995183142399
0.3376917234250892,-0.4570005644351571
0.3374923712609542,-0.45719991659929204
0.33749219267246133,-0.4572000683085265
0.33749219166635747,-0.4572000690624949
0.333592584673381,-0.4599997869036062
0.333592005064163,-0.46000023137874857
0.33249233182287685,-0.4608999640307099
0.3324922943015949,-0.46089999412055566
0.33249223545801426,-0.46090003930186335
0.3296923830685676,-0.4629999285939484
0.32969219413735623,-0.46300007334851173
0.3273925378251864,-0.4647998043754273
0.32739204898051555,-0.46480020901985575
0.3257924166776936,-0.466199887284825
0.3257921624275896,-0.4662001164732327
0.32299235570349827,-0.468799937002746
0.32299228412418585,-0.4688000013697445
0.32299221908030024,-0.4688000562746362
0.32189245487533713,-0.4696998633514242
0.3218921260484716,-0.4697001427751811
0.31849233990961345,-0.4726999540741736
0.31849228799247326,-0.4726999987884209
0.3184922329666923,-0.47270004391499243
0.3179923438719563,-0.47309995519078124
0.31799223240613594,-0.4731000455009416
0.31409272828748896,-0.476299638623934
0.3140918850133752,-0.47630040284687103
0.31379239736638576,-0.47659989049386053
0.31379228581291524,-0.4765999962367405
0.3137921664836761,-0.4766000977757154
0.31019236282822893,-0.47949993960926995
0.31019221390465507,-0.47950006162978254
0.3089923926437888,-0.4804999126805044
0.30899239155013325,-0.4804999135490813
0.3089921694091478,-0.4805000657956342
0.30899216905913646,-0.48050006600097483
0.30629251351089354,-0.4819998746388875
0.3062920680155749,-0.48200013528933233
0.3023924014212458,-0.48439993011661187
0.3023922847587019,-0.4843999878980066
0.3023922828226991,-0.48439998825817676
0.3023921552647381,-0.48439999999184613
0.3023921548660951,-0.484400000001
0.3022953300939728,-0.484400000001
0.3022941421605431,-0.48440006106767985
0.30229296675074757,-0.4844002436239319
0.30229181625619134,-0.4844005457451806
0.30229070280581416,-0.48440096424635176
0.3022896381380222,-0.48440149471545113
0.29839261827411806,-0.48659981361303806
0.2983919703461985,-0.486600207605609
0.2957923913331693,-0.4882999323448974
0.2957922859313369,-0.48829999809400293
0.29579217960855175,-0.48830005828974826
0.2944925822879262,-0.4889998414623927
0.2944920030656997,-0.4890001752584863
0.29059246719032006,-0.4913998896433354
0.2905921126572231,-0.4914001168022745
0.28939235150128556,-0.4921999575728995
0.28939228787976407,-0.49219999878430504
0.28939222148515564,-0.4922000393337114
0.2866923935635677,-0.49379993736131916
0.28669218350746606,-0.49380006486824285
0.28299342052680315,-0.49609929591027646
0.2829923354203425,-0.4961000599367674
0.28299134481153637,-0.4961009430487099
0.2827924200740417,-0.49629986778620455
0.28279228513418314,-0.4962999942847393
0.28279213828782107,-0.4963001150558855
0.27889231241153617,-0.4992999811145662
0.27889226340869305,-0.49930001901804166
0.277992441938943,-0.4999998801611806
0.27799213790468047,-0.5000001249630948
0.2749923277713893,-0.5024999667408373
0.2749922826781675,-0.5025000036382801
0.2749922518362734,-0.5025000280188124
0.2731925054658279,-0.5038998307513812
0.273192078549774,-0.5039001794090812
0.2710923316914429,-0.5056999624305079
0.2685925084208572,-0.507799814729205
0.26859207677675556,-0.5078001960061499
0.26719234135359193,-0.509099950327659
0.26719228739181505,-0.5090999991831932
0.2671922317814493,-0.5091000470339487
0.26409234562388534,-0.5116999515531959
0.2640922925005355,-0.5116999949431432
0.264092222121984,-0.5117000493038861
0.2632924177484187,-0.51229990258406
0.2632922818963061,-0.512299998644721
0.2632921516341311,-0.512300080338805
0.25939241637218474,-0.5145999242112349
0.25939216134092086,-0.5146000790748737
0.2577925295932048,-0.5155998489171962
0.257792053848829,-0.5156001627907855
0.25549233493377316,-0.517199967253433
0.25549228677519037,-0.5172000000523994
0.25549224031969503,-0.517200030373413
0.25189238294096905,-0.5194999392542657
0.251892193978971,-0.5195000625877758
0.2515922878593868,-0.519700000000832
0.24769232086875023,-0.5222999779945897
0.247692254551678,-0.522300021552879
0.2459925529283929,-0.5233998284855929
0.24599203252533278,-0.5234001856983268
0.24379232206360194,-0.5249999751250403
0.24379229905888128,-0.5249999916002905
0.24379224123780519,-0.5250000315389609
0.24039267180278248,-0.5272997402744174
0.24039192589468142,-0.5273002895726011
0.23989247388142138,-0.5276998511832091
0.23989228559551626,-0.527699988683342
0.23989217912822003,-0.5277000597875424
0.2398921785843769,-0.5277000601020916
0.2358925491229902,-0.5298998563058542
0.23589203433349598,-0.5299001569454318
0.23379231621851804,-0.5311999824451801
0.23199230320822503,-0.5322999906209874
0.23199227253880816,-0.5323000094288812
0.22809232211748445,-0.5346999789189265
0.22809225374844086,-0.5347000213201737
0.22729235568541142,-0.5351999576095672
0.22729229166916434,-0.5351999964009444
0.22729221324991725,-0.5352000409157067
0.22419265726464238,-0.5368997974237607
0.22419193414438576,-0.5369002288752446
0.22079240601737993,-0.53909992354566
0.22079215750922193,-0.5391000521356754
0.22079215732473595,-0.5391000522147155
0.22029300475450567,-0.5392997132428076
0.22029161535954062,-0.5393003793597227
0.21639261235330576,-0.5414998169529834
0.21639197579701872,-0.5415002035197678
0.2140923908038342,-0.5429999328631491
0.21409238173284242,-0.5429999385084026
0.2140921836592433,-0.5430000454100936
0.21409217658735338,-0.5430000486823635
0.21249250508933,-0.5436999049627487
0.21249207469975342,-0.543700103847843
0.20859281409126795,-0.5455997436314641
0.2085917901488263,-0.5456003081073703
0.20649240140847494,-0.5468999297085402
0.206492282474346,-0.5468999995944991
0.20649217244290316,-0.5469000577090826
0.20469232797895576,-0.5477999799410561
0.20469228839881307,-0.5477999993494804
0.20469224643480538,-0.5478000191198829
0.2007927443332095,-0.5495997893206194
0.20079185135259456,-0.5496002494332873
0.19869231815493796,-0.5507999826890911
0.19869225735734167,-0.5508000169464164
0.19689232117038774,-0.5517999814947241
0.1968922543076401,-0.5518000180671622
0.1929923189740303,-0.5538999832467982
0.19149232090356594,-0.5546999823772754
0.19149225492884253,-0.554700017838215
0.18909237538089815,-0.5559999525933516
0.1890922011652234,-0.5560000489052351
0.1851923518042,-0.5581999639294022
0.1851922855448978,-0.5582000002072169
0.18519222410753827,-0.5582000318767649
0.1843923748225319,-0.5585999565192681
0.1843922856875504,-0.5585999992320163
0.1843921997208219,-0.5586000369621853
0.1812923335617277,-0.5598999808353539
0.18129229865627275,-0.5598999951232185
0.1812922303739529,-0.5599000215578976
0.17729251281166103,-0.5613999156437572
0.177292066597438,-0.5614000936116756
0.17469232719427016,-0.5624999833591696
0.17469229730195174,-0.5624999957468636
0.1746922383360778,-0.5625000190482846
0.17339240757749988,-0.5629999539554299
0.17339216918974645,-0.5630000486858339
0.16949240441126884,-0.5645999521846965
0.1694921723745594,-0.5646000503403892
0.16559429909697868,-0.5662991233075398
0.16559332695461076,-0.5662996023614326
0.16559240383216187,-0.5663001701627712
0.16559153780830457,-0.5663008217424627
0.16559073646201528,-0.566301551398231
0.16549239899290846,-0.5663998888673378
0.16549227937117428,-0.5663999850704537
0.1654921388195589,-0.5664000549102717
0.16169233151598003,-0.5677999839168533
0.1616922853150306,-0.5678000005180369
0.16169224616127262,-0.5678000139002406
0.1577923842595984,-0.5690999678674653
0.15779219203720377,-0.5691000338204587
0.15439251301181742,-0.570299920535301
0.1543920661718958,-0.5703000886758516
0.15389239778197364,-0.5704999560318205
0.15389228774714842,-0.5704999974578495
0.1538921739953046,-0.5705000350359778
0.14999235399703365,-0.5716999796508304
0.14999228683563473,-0.5716999994407842
0.14999222163664777,-0.5717000169810796
0.1460924220081777,-0.5726999656037642
0.1460921545705988,-0.5727000375951561
0.14219232774121707,-0.5737999887521612
0.1421922478201259,-0.5738000106780232
0.1406923640023188,-0.5741999796961051
0.14069228982970408,-0.5741999983984883
0.14069220847177197,-0.5742000165399924
0.13829230528921113,-0.5746999963696925
0.13742680999169585,-0.5748775339224846
0.13742564032936438,-0.5748778382087029
0.13742450873320716,-0.5748782626968761
0.13439228785923166,-0.5762000000009168
0.13049232958102014,-0.5778999818144961
0.13049228540170418,-0.5779000006604648
0.13049224794278133,-0.5779000159674973
0.12999240633342787,-0.5780999526112387
0.12999240418250083,-0.57809995341712
0.1299922867730324,-0.5780999888149642
0.12999216225687407,-0.5781000147401749
0.12999216058805196,-0.5781000149740398
0.1265923241644128,-0.5784999957297622
0.12659226463015136,-0.5785000023531571
0.12269231785339331,-0.5788999969246397
0.12269230114418167,-0.5788999985505593
0.1226922444730546,-0.5789000033383704
0.11879228785890876,-0.5792000000009971
0.1148923301455618,-0.5794999967481776
0.11489228069234832,-0.5795000001882417
0.11489225265554204,-0.5795000017611658
0.11089244299158091,-0.5796999922443637
0.11089213298993363,-0.5797000119139951
0.10699233371121253,-0.5799999964738968
0.10699229776036219,-0.579999998952408
0.10309243558110645,-0.5801999924255001
0.10309214037666874,-0.5802000113457849
0.09919236528990992,-0.5804999940447663
0.0991922806070068,-0.5804999994179038
0.09919221743567042,-0.5805000018067225
0.09529243611642964,-0.5805999961995234
0.09529213974720821,-0.5806000075964691
0.08749232311878254,-0.5809999981927987
0.08749229138387671,-0.5809999996263505
0.08749224902848295,-0.5810000009966503
0.08359243611642964,-0.5810999961995233
0.08359213974720821,-0.5811000075964691
0.07969232311878253,-0.5812999981927988
0.0796922913838767,-0.5812999996263506
0.07969224902848294,-0.5813000009966504
0.06799232446162624,-0.5815999990624672
0.06799228887290971,-0.5815999997499259
0.06799225022680246,-0.581600000001
0.06409243636008122,-0.581600000001
0.06409213940640103,-0.5816000038074729
0.06019232446162632,-0.5816999990624672
0.0601922888729097,-0.5816999997499259
0.060192250226802475,-0.581700000001
0.04449232549084244,-0.581700000001
0.04449228684477177,-0.5816999997499263
0.044492251256035426,-0.581699999062467
0.040592436311263094,-0.5816000038074729
0.040592139357582914,-0.581600000001
0.03669232549084244,-0.581600000001
0.03669228684477177,-0.5815999997499263
0.036692251256035424,-0.5815999990624671
0.03279243631126309,-0.5815000038074729
0.03279213935758291,-0.581500000001
0.028892325490842433,-0.581500000001
0.028892286844771763,-0.5814999997499263
0.028892251256035433,-0.5814999990624671
0.024992436311263095,-0.5814000038074729
0.024992139357582915,-0.581400000001
0.021092325490842435,-0.581400000001
0.021092286844771765,-0.5813999997499263
0.021092251256035435,-0.5813999990624671
0.017192287858806433,-0.5813000000009997
0.013292436311263095,-0.5812000038074729
0.013292139357582913,-0.581200000001
0.009392325490842434,-0.581200000001
0.009392286844771763,-0.5811999997499263
0.009392251256035442,-0.5811999990624671
0.005492287858806434,-0.5811000000009996
-0.0062076733376351095,-0.5808000009959626
-0.006207715612617318,-0.5807999996284603
-0.006207747427897344,-0.5807999981914254
-0.010107560323027141,-0.580600007786547
-0.010107864111394159,-0.5805999962017446
-0.014107674234922577,-0.5805000009486564
-0.014107711963324237,-0.580499999758276
-0.014107750177866151,-0.5804999980504014
-0.018007712141219153,-0.5803000000009987
-0.021907638282327575,-0.580100003788634
-0.021907785879355584,-0.5800999943288346
-0.02580756465900459,-0.5798000113457848
-0.02580785986504256,-0.579799992425418
-0.029707638282327576,-0.5796000037886341
-0.029707785879355585,-0.5795999943288347
-0.03360771214124463,-0.5793000000009971
-0.03750771214124463,-0.579000000000997
-0.04140756465900459,-0.5787000113457849
-0.04140785986504256,-0.578699992425418
-0.049207627658348345,-0.5783000043334536
-0.049207709137062954,-0.5782999989610527
-0.049207799110703755,-0.5782999903377244
-0.05100767160103232,-0.5781000045054656
-0.05100770326737934,-0.5781000007610615
-0.05100776133102742,-0.5780999929738874
-0.05310759094072518,-0.5778000173153591
-0.05310771063699826,-0.577799997626235
-0.05310783245433695,-0.5777999722364489
-0.057007293437672496,-0.5769000966249098
-0.05700813685257802,-0.5768999346607947
-0.06090742328888449,-0.5763000444398245
-0.060908002866957266,-0.5762999701829755
-0.0648076771472086,-0.5759000035901293
-0.06480770920564681,-0.5759000001052221
-0.0648077499378991,-0.5758999951552733
-0.0687076940167942,-0.5754000023246459
-0.06870773027299468,-0.5753999977345295
-0.07270769400965744,-0.5749000022674466
-0.0766076616698086,-0.5744000064716945
-0.07660770489964486,-0.5744000005429674
-0.07660776947889099,-0.5743999904447267
-0.07780766082597243,-0.5742000085535465
-0.07780776329481731,-0.5741999905281191
-0.08050767105767387,-0.5737000076090715
-0.08050772589639117,-0.5736999970440756
-0.08440771214174687,-0.5729000000009019
-0.08830764269436828,-0.5721000142465182
-0.08830778121893659,-0.5720999840600028
-0.09220767440394269,-0.5712000087096168
-0.09220772266594991,-0.5711999972318322
-0.09580632854515357,-0.5703003459000344
-0.09580772282706154,-0.5703000868009303
-0.09580913831996396,-0.570300000001
-0.09610758169333385,-0.570300000001
-0.09610783931451854,-0.5702999771735926
-0.09610783937716058,-0.5702999771637867
-0.10000766510309711,-0.5696000084437467
-0.1000077122100549,-0.5695999995868825
-0.10390771214248588,-0.5688000000007504
-0.10780764627332824,-0.5680000135123725
-0.10780770559950036,-0.5680000006235266
-0.10780778358496479,-0.5679999816821101
-0.11170767749116453,-0.5670000088856486
-0.11170770481409628,-0.5670000016996575
-0.11170775376388709,-0.5669999881088346
-0.1138073799221083,-0.5664000949207714
-0.11380804942702116,-0.5663999250486126
-0.11560766617062683,-0.5660000102167002
-0.11950767260854536,-0.5651000091239353
-0.11950772281768866,-0.5650999971661974
-0.11950774074432109,-0.5650999926668906
-0.12340764591899452,-0.5641000169810768
-0.12340771111794824,-0.5640999994407906
-0.12340777827938045,-0.5640999796508271
-0.1273075023078263,-0.5629000645651514
-0.12730792427057835,-0.5628999434331922
-0.12880762469494428,-0.5625000233200279
-0.12880779994153496,-0.562499978050939
-0.13120767294351748,-0.5619000098004433
-0.13120770637463627,-0.5619000011944622
-0.13120775668777843,-0.5618999874366104
-0.13510768345519616,-0.5608000080919541
-0.13510770591687632,-0.5608000016316547
-0.13910765689914864,-0.5596000165736464
-0.1391077098201018,-0.5596000001212769
-0.139107768789693,-0.5595999804670836
-0.14200764708342906,-0.5586000224347608
-0.14200770933208073,-0.5586000001387991
-0.14200777852644528,-0.5585999734469661
-0.14300764043537317,-0.558200028683395
-0.14300778422372495,-0.5581999722770111
-0.14690767735903318,-0.5567000133788156
-0.14690769672450932,-0.5567000057871797
-0.15080766492751563,-0.5551000193707845
-0.15080775952565012,-0.5550999810472842
-0.15180761553492975,-0.5547000386435722
-0.15180780942661304,-0.5546999630996937
-0.15470767079501668,-0.5536000156840925
-0.15470772218078974,-0.5535999957428982
-0.15470774296737333,-0.5535999873544325
-0.15860767040764898,-0.5520000171225246
-0.15860775360374324,-0.5519999822314129
-0.16140768492834823,-0.5508000116637249
-0.16140770865225207,-0.5508000013524899
-0.16140774249785966,-0.5507999862026022
-0.16250739853231955,-0.550300142550575
-0.16250803366679548,-0.5502998763373685
-0.16640765260865403,-0.5488000228981921
-0.16640771229234172,-0.5487999991852657
-0.16640777020085357,-0.5487999746930228
-0.17030754986622235,-0.5471000707363236
-0.17030787650233342,-0.5470999342566109
-0.17080766617820423,-0.5469000183862626
-0.17080770983100174,-0.5469000004908937
-0.1708077595562916,-0.5468999790826562
-0.1742076886770061,-0.5454000103529291
-0.17420773565170264,-0.545399989752909
-0.17810760350921453,-0.5437000473534808
-0.17810782171981732,-0.5436999548804611
-0.17980761255681696,-0.5430000410064025
-0.17980771483804303,-0.5429999966491673
-0.17980780503055435,-0.5429999535564248
-0.18200743964756164,-0.5419001362479212
-0.18200799141996885,-0.5418998782641777
-0.18590769386308442,-0.5402000079684607
-0.1884074462134798,-0.5391001170092673
-0.18840764605361215,-0.5391000157029987
-0.18840781563262468,-0.5390999399178705
-0.18840784335014713,-0.5390999250245921
-0.1898072756349304,-0.5383002494332874
-0.18980816861554536,-0.5382997893206194
-0.1937075263180231,-0.5365000857656297
-0.19370790087846465,-0.5364999208531857
-0.19680765566504047,-0.5352000236846216
-0.19680776810471393,-0.5351999751284072
-0.1977076620466064,-0.534800022265344
-0.197707719146267,-0.5347999962378388
-0.1977077542870146,-0.5347999794685204
-0.20160754197288824,-0.5329000829036076
-0.20160788492785117,-0.5328999227017899
-0.20540545449308933,-0.5312010100015517
-0.20540659071043926,-0.5312005718119948
-0.20540776664805355,-0.5312002553144728
-0.20540896931221703,-0.5312000640061771
-0.2054101854138951,-0.531200000001
-0.2055075799374667,-0.531200000001
-0.20550770929381582,-0.531199988216871
-0.20550771091432402,-0.531199987765155
-0.2055078302989107,-0.5311999424370838
-0.20940760314196877,-0.5293000531032863
-0.20940782222875157,-0.5292999491914474
-0.21330760826002787,-0.527500047946243
-0.2133078077494724,-0.527499936262332
-0.21360721827185628,-0.5273003292474095
-0.21360823707502197,-0.5272997229527078
-0.21720766127467483,-0.5254000268473354
-0.2209075495556818,-0.5234000878851833
-0.22090787744963716,-0.5233999173468834
-0.22110767811408663,-0.5233000170146587
-0.2211077016401537,-0.5233000050578438
-0.22110775589650106,-0.5232999764405718
-0.22500767541742858,-0.5212000197754569
-0.2250077119664346,-0.5211999997544152
-0.22800766955509147,-0.5195000241332594
-0.22800775493150088,-0.5194999762287368
-0.22890754377723174,-0.5190000935366641
-0.22890788352222705,-0.5189999121134012
-0.23280766036648917,-0.5170000265522412
-0.23280776337294776,-0.5169999724147928
-0.23540771214164202,-0.5156000000008805
-0.23670760967643334,-0.5149000551744545
-0.23670781569452082,-0.5148999468968404
-0.24060765954842778,-0.5129000269717598
-0.2406077650072863,-0.5128999735680588
-0.24300760384619488,-0.5117000541486045
-0.24300760546696382,-0.5117000532954203
-0.24300770424531487,-0.5116999931528677
-0.24300780412671225,-0.5116999202805183
-0.24450744397253887,-0.5104002324141351
-0.24450799403333026,-0.5103997844366641
-0.24790768178742242,-0.5078000232129467
-0.2479077023577687,-0.5078000072665348
-0.24840762599993446,-0.5074000689142674
-0.24840779958670084,-0.507399932735467
-0.25230767148326966,-0.504400031276568
-0.252307703603436,-0.50440000611288
-0.2523077596041444,-0.5043999604488213
-0.2529076720532407,-0.5039000334079079
-0.2529077525297107,-0.5038999669561208
-0.25620752279748316,-0.5012001549188523
-0.2562079078572833,-0.5011998532141635
-0.25780765515916454,-0.5000000427377526
-0.25780771674304126,-0.4999999953555442
-0.25780776205293476,-0.4999999587698375
-0.26010755693605037,-0.4981001282142203
-0.26010787170844935,-0.49809987725719906
-0.26270682767643655,-0.4961006803587474
-0.2627077406070508,-0.4961000454369325
-0.26270871020609715,-0.49609950096865346
-0.26410764652401414,-0.49540003280969497
-0.2641077135107869,-0.49539999824901265
-0.2641077742695881,-0.495399964954347
-0.268007666437245,-0.4932000257828483
-0.2680077573714948,-0.4931999733950856
-0.2697073721213144,-0.4922002000128387
-0.2697080649799768,-0.4921998235817136
-0.2719076219830015,-0.4911000450802013
-0.27190771235468414,-0.4910999979111575
-0.27190779794607634,-0.49109994939826623
-0.27580736675161827,-0.4888002036924339
-0.27580807078857045,-0.48879982067741684
-0.27680767665760436,-0.4883000177428999
-0.2768077473792888,-0.4882999817745116
-0.2797076403482328,-0.48680003713540265
-0.2797077124044169,-0.4867999985811586
-0.2797077809747468,-0.48679995940699905
-0.28360665497084037,-0.4845006234605849
-0.28360773900791314,-0.48450005900191245
-0.2836088764786271,-0.4844996118885677
-0.283907517310241,-0.4844000649446964
-0.2839077090993389,-0.48439999336688977
-0.2839078960736987,-0.48439990803485267
-0.2875076273179439,-0.48260004241273
-0.287507714126786,-0.4825999972169644
-0.2875077914059468,-0.48259995376337
-0.2911076018106491,-0.4805000643606269
-0.2911077100897141,-0.48049998805553906
-0.29110779810830295,-0.4804999139412078
-0.29110780031628397,-0.48049991182629814
-0.2914070441494564,-0.4802006679931258
-0.29140773703217737,-0.4802000293108287
-0.2914084795309343,-0.48019944905473216
-0.29530765110199286,-0.47740004382422857
-0.2953077111295819,-0.47739999953627676
-0.2953077712287009,-0.4773999527312543
-0.29630749499618114,-0.47660017371727015
-0.2963079373721333,-0.4765998369029495
-0.29920766444972857,-0.47450003453641487
-0.2992077196006809,-0.47449999373854285
-0.29920775085327017,-0.47449996970484193
-0.30150761841969215,-0.4727000733485117
-0.3015078073509035,-0.4726999285939484
-0.3031075928310628,-0.4715000894838288
-0.3031078337164364,-0.47149991361879906
-0.3069076123229649,-0.4688000709246868
-0.30690779880518315,-0.468799913337399
-0.3070071130230847,-0.46870059911949746
-0.30700839205359665,-0.46869949442533765
-0.3109076485258342,-0.4658000473049559
-0.3109077100687181,-0.4658000002208004
-0.31090777439920525,-0.465799948119604
-0.31210699960238436,-0.4648005937836214
-0.3121077335250627,-0.46480003028204014
-0.31210851007796286,-0.4647995271497284
-0.3148076702616961,-0.4632000248186272
-0.3148077120437605,-0.463199999582049
-0.31480775305041286,-0.46319997386472467
-0.31840766460203446,-0.4609000303734109
-0.31840775908081503,-0.4608999687081038
-0.31870739311703983,-0.46070021268395395
-0.31870804453083856,-0.46069980887709294
-0.3227076289861778,-0.4584000478152729
-0.32270771147628863,-0.45839999854820823
-0.32270779178746967,-0.45839994690366737
-0.32480752196636437,-0.45700012678440427
-0.3248079071697781,-0.4569998808170213
-0.3266075394116365,-0.45590010555810784
-0.3266078884540454,-0.4558999005426019
-0.3305076189943188,-0.4537000525455246
-0.3305077097414546,-0.45369999912280606
-0.3305078024455953,-0.4536999397982503
-0.331407482764456,-0.45310015291900985
-0.3314079485329026,-0.45309985816612536
-0.33440768016676814,-0.45130001918580603
-0.33440774386696476,-0.45129998040583025
-0.33780756285934327,-0.4492000922046553
-0.33780770837490853,-0.44919999612047196
-0.33780784981306455,-0.44919988986376336
-0.33830767861261685,-0.4488000268241215
-0.3383077167389033,-0.4487999958568237
-0.3383077402002398,-0.44879997625901835
-0.3422076202129003,-0.4455000777867672
-0.3422077104754448,-0.4454999981327144
-0.34220779726617934,-0.44549991487640284
-0.34240747828026113,-0.445300233862321
-0.34240795896431914,-0.44529977986177266
-0.3461076497377528,-0.44200005565843997
-0.3461077127227023,-0.44199999782880117
-0.34610776991573133,-0.44199994222685085
-0.34670764913150126,-0.4414000630110809
-0.34670777611405035,-0.4413999379670828
-0.35000749924670294,-0.4382002064445105
-0.3500079353203317,-0.43819980471956044
-0.3508076777806419,-0.43750003006678906
-0.3508077460247994,-0.4374999693967772
-0.3539075731226592,-0.4347001255664522
-0.35390785514809037,-0.4346998789954525
-0.3552071667486757,-0.4336004614872649
-0.35520831010567294,-0.43359960902440303
-0.35780768901873206,-0.4319000151197106
-0.35780773533654475,-0.4318999849924179
-0.36120754733444665,-0.4297001066408343
-0.3612078804671775,-0.4296998990055605
-0.3617076745132221,-0.42940002257793364
-0.3617077499400927,-0.42939997770948735
-0.3656076583377173,-0.42710003173140104
-0.36560771080123533,-0.4271000000239702
-0.36560776547959134,-0.42709996533121747
-0.36760764871756096,-0.42580004122653725
-0.3676077760987974,-0.4257999596068905
-0.3695076550300022,-0.4246000360713927
-0.3695077696701311,-0.4245999645987353
-0.3734076567138763,-0.42220003411027673
-0.37340776794922603,-0.42219996651633135
-0.3739076801667682,-0.42190001918580605
-0.3739077438669648,-0.42189998040583027
-0.3773076702821553,-0.41980002585527143
-0.37730771011857583,-0.419800000780506
-0.37730775484601276,-0.4197999715313053
-0.38000758340758656,-0.4180000858235895
-0.38000770990307303,-0.4179999965234991
-0.3800078307800539,-0.41799990113556346
-0.3812075213481546,-0.4170001589954795
-0.38120790957402007,-0.4169998493288182
-0.38500755786800606,-0.41410011773603944
-0.3850077089161591,-0.4140999942420364
-0.3850078484031234,-0.4140998637394588
-0.3851072584360852,-0.41400045370649696
-0.3851082131760193,-0.41399959917339957
-0.38910767450975847,-0.41080003010640825
-0.389107710524087,-0.410800000800247
-0.3891077500655239,-0.4107999674947263
-0.38980759642515883,-0.41020009918646777
-0.3898078304276586,-0.4101999038935148
-0.39300763622601526,-0.4076000616823501
-0.39300770868942536,-0.4076000007459606
-0.39300778591162927,-0.4075999311489374
-0.39450736771794664,-0.4062003214630412
-0.3945080815312666,-0.4061997075674474
-0.3969076603990648,-0.40430004096377375
-0.3969077104628479,-0.4043000003936095
-0.39690776310603154,-0.4042999556840525
-0.3992075660168819,-0.40230012706592183
-0.3992078624317326,-0.4022998778902047
-0.40080771214179856,-0.4010000000007761
-0.40400743302094444,-0.3984002267864701
-0.4040080047920319,-0.3983997909648975
-0.40470763229898615,-0.3979000570313587
-0.4047077131785928,-0.3978999971657118
-0.4047077860254993,-0.3978999393782524
-0.40860760221424486,-0.3947000901977432
-0.4086077096087,-0.39469999757660995
-0.4086078128655426,-0.3946998992770396
-0.40880721747748555,-0.3945004946650966
-0.4088082627354771,-0.3944995684543796
-0.4125076298535999,-0.39160006449693197
-0.4125077090267992,-0.391600000102043
-0.4125077913137584,-0.39159992802626925
-0.41360749717527545,-0.3906001954248901
-0.4136079366333743,-0.3905998155969817
-0.4164076693922708,-0.38830003511645955
-0.4164077100928868,-0.38830000102763546
-0.41640775515367767,-0.3882999617679959
-0.4182076212714542,-0.3867000807744168
-0.4182077056604985,-0.38669999220327395
-0.41820777963184746,-0.38669990037268465
-0.4203076837919564,-0.38360004185061913
-0.42030770871849565,-0.38360000435372676
-0.4203077418563262,-0.3835999524576337
-0.4208076473396049,-0.38280010368438766
-0.42080770942489787,-0.38279999951889043
-0.42080776835643213,-0.3827998903824264
-0.42280769592891637,-0.3789000316160821
-0.42280771252631144,-0.3788999987563133
-0.42280772703022856,-0.37889996916067464
-0.4242074836782046,-0.37600047324700997
-0.4242079825133675,-0.375999549381611
-0.4248076479027367,-0.37500010706599574
-0.424807708536101,-0.3750000008883523
-0.4248077679214284,-0.37499988550595925
-0.42670731203405243,-0.3711008212747835
-0.4267077431349578,-0.37110001824450384
-0.42670823602988367,-0.37109925158929274
-0.42810763141617747,-0.3691001153231588
-0.42810779564610096,-0.3690998866735624
-0.4295076664230429,-0.36720006204771266
-0.4295077586823823,-0.3671999385672531
-0.4320075497907835,-0.3639002143041635
-0.4320078842597957,-0.3638997934592088
-0.43250768824823005,-0.3633000286730876
-0.43250771681463407,-0.3632999939407831
-0.4325077306060735,-0.36329997677156456
-0.43560759384925796,-0.35940014882046156
-0.435607707149371,-0.359399996261463
-0.4356078098328751,-0.3593998371824317
-0.4359073219994007,-0.3589006502382224
-0.43590818371577683,-0.35889940616691535
-0.4386075942210274,-0.3555001484936368
-0.43860770739223504,-0.35549999598773185
-0.438607809394422,-0.3554998379131868
-0.4398075343768871,-0.35350029627574503
-0.4398079072478099,-0.35349971484590953
-0.44110762592026154,-0.3516001260169418
-0.44110770764273255,-0.35159999954864707
-0.4411077854594688,-0.3515998638395505
-0.4432076760090947,-0.347700067104531
-0.4432077491547435,-0.34769993337762317
-0.44370761839851036,-0.34680016873884273
-0.4437078114550098,-0.3467998344788738
-0.4455075277035902,-0.34380030739790657
-0.44550791523344274,-0.34379970459482007
-0.4477076753963788,-0.3406000534487313
-0.4477077133118524,-0.34059999695422055
-0.44770774482798037,-0.3405999477029869
-0.44820766253355687,-0.3398000793740645
-0.44820771079923066,-0.33979999929857013
-0.44820775655032424,-0.33979991752796185
-0.45030769189305014,-0.3359000376057566
-0.45030771077871573,-0.33590000190424046
-0.45030773227933896,-0.3358999597258941
-0.45160769050505417,-0.3333000432744636
-0.4516077145413835,-0.33329999418091694
-0.45160772978317953,-0.33329996177802784
-0.4522076613326151,-0.3320001100875842
-0.45220776524445405,-0.33199989100080135
-0.4541077030622077,-0.3281000186380438
-0.45550767716770274,-0.3252000724473354
-0.45550774811928624,-0.32519992804599956
-0.45600765834889984,-0.32420010758677237
-0.4560076595004382,-0.3242001051589385
-0.45600774666341304,-0.3241998876123273
-0.45600774752465817,-0.32419988500705726
-0.4572076814352519,-0.32030009979762747
-0.45720771064610616,-0.3202999983946895
-0.45720773535940173,-0.32029989939210085
-0.4581077042854558,-0.3164000340458668
-0.45810771171471504,-0.31640000094230364
-0.4581077193664811,-0.31639996478157495
-0.4589076481052762,-0.3125003121799487
-0.4589077932440489,-0.3124996918129816
-0.45940769046110913,-0.3106000823881528
-0.45940771015636,-0.3106000028087155
-0.4594077294743576,-0.31059991333915093
-0.4598075188089318,-0.30860096666627984
-0.45980775235249893,-0.3086000116624749
-0.4598080660272118,-0.30859907989907165
-0.46130753286111603,-0.3047004661309208
-0.4613079308723334,-0.30469955102778584
-0.4632076859887616,-0.30080005368353846
-0.46320773884738436,-0.3007999465898033
-0.4633076896776764,-0.3006000449292192
-0.46330771395393294,-0.3005999953055028
-0.4633077310192872,-0.30059995891472385
-0.46500770799393715,-0.296900009028721
-0.46500771630570503,-0.29689999097922254
-0.466807680960651,-0.29300006756017294
-0.4668077106511014,-0.2930000009967724
-0.46680774033555344,-0.2929999295167288
-0.4672076928211653,-0.2920000483026992
-0.46720773059235043,-0.29199995135879303
-0.4683076673577213,-0.28910011806826985
-0.46830770910361075,-0.2891000003334296
-0.46830774676554854,-0.28909987724451636
-0.46940770020072065,-0.28520004233799695
-0.47050767667550203,-0.28120012896982916
-0.47050775057725025,-0.2811998718832058
-0.4711076974678114,-0.27920004891466876
-0.4711077126228394,-0.27919999673071033
-0.47110772430447967,-0.2791999537833449
-0.4716076514350066,-0.2773002306873425
-0.47160778229370476,-0.2772997720076558
-0.47280771214212375,-0.2734000000002941
-0.4740077046707016,-0.2695000242824161
-0.4740077197199721,-0.2694999757511794
-0.4750077018957272,-0.2663000327887628
-0.4750077112151918,-0.2663000023332331
-0.4750077222664191,-0.266299964565261
-0.47520767999748353,-0.2656001125065356
-0.4752077465526009,-0.26559988816624347
-0.47640766048020566,-0.26170016790152784
-0.4764077072677131,-0.26169999763726626
-0.47640774297388433,-0.2616998282233835
-0.4771076927560355,-0.25780010800854114
-0.4771077102596852,-0.2577999986088082
-0.4771077232244178,-0.2577998919481149
-0.4775077121421627,-0.25390000000010204
-0.4779077121421627,-0.25000000000010203
-0.4783076519194486,-0.24610058717156494
-0.4783078317304549,-0.24609942199004897
-0.47890770437038727,-0.24320003756370917
-0.47910757069276083,-0.24220070724713483
-0.4791079402233145,-0.2421993157567227
-0.4804077121421166,-0.23830000000031623
-0.48170767691942096,-0.2344001056684033
-0.48170774938999744,-0.23439989502901631
-0.4828074742260228,-0.2313006704911266
-0.4828080303124465,-0.23129936365967904
-0.48320765817044214,-0.2305001079436877
-0.48320765983454184,-0.23050010443457628
-0.48320774653805826,-0.23049988799152574
-0.48320774752465834,-0.23049988500705648
-0.4844076725313761,-0.2266001287352237
-0.48440775473518427,-0.22659987222111316
-0.48570769435886774,-0.222700053350063
-0.4867076290295706,-0.219600257649209
-0.48670780719978907,-0.2195997465131917
-0.48700770153687645,-0.21880002828095857
-0.48700771075179317,-0.21880000331261737
-0.48700772330517567,-0.2187999681058621
-0.48840769434199854,-0.21480005085779671
-0.48840771076473094,-0.21480000249761516
-0.4884077288124541,-0.21479994582172038
-0.48960768907105057,-0.210900074981282
-0.48960773622652987,-0.21089992533863536
-0.4906076290289745,-0.2078002576510571
-0.4906078071997891,-0.20779974651319172
-0.490907682046777,-0.2070000802545572
-0.49090770988202104,-0.20700000254901804
-0.49090773827277245,-0.20699991507568574
-0.49210771214212373,-0.2031000000002941
-0.4933076710868796,-0.19920013342983742
-0.49330770905518256,-0.1991999985515019
-0.4933077400661569,-0.19919986387065533
-0.4941076943313053,-0.1953000868280568
-0.4941077112266742,-0.19529999754392696
-0.49410772435703576,-0.19529991449599607
-0.494507681045139,-0.19250021767927364
-0.4945077514771145,-0.1924997836578841
-0.49470770495795274,-0.1914000395132741
-0.4947077121310328,-0.19139999844554925
-0.49470771801604946,-0.19139996181984684
-0.4953077121421563,-0.18750000000015205
-0.49590771214215634,-0.18360000000015206
-0.49650766838222793,-0.17970028443968653
-0.4965077699710583,-0.1796997180842611
-0.49730770479161507,-0.1758000358340466
-0.4973077122168933,-0.17579999843762945
-0.49730771833093607,-0.17579996551980948
-0.49800770983216136,-0.17190001287012582
-0.49800771448118586,-0.17189998713549176
-0.4984076590388888,-0.1697002920681253
-0.49840778013390213,-0.16969971103524564
-0.49880769404355396,-0.16800007691922567
-0.4988077117560551,-0.16799999675132662
-0.4988077255538183,-0.16799992527803737
-0.49950769929134337,-0.1641000715975399
-0.49950771130788124,-0.16409999944927434
-0.49950772133915977,-0.1640999282635273
-0.49984088490055306,-0.16150125248465952
-0.49984111218661365,-0.1615000160485497
-0.4998414721093777,-0.16149881152008969
-0.5003076951053674,-0.16020004745983252
-0.5003077159325707,-0.1601999878134261
-0.5003077237842699,-0.1601999641783061
-0.5016076953204155,-0.15620005175939655
-0.5016077279883076,-0.15619994793426167
-0.5023076052972414,-0.1539003510620503
-0.5023078409906241,-0.15389965640429834
-0.502907692333909,-0.15230005282220516
-0.502907713541742,-0.15229999454796062
-0.5029077282085487,-0.15229995180102
-0.50420769068669,-0.14840006436659597
-0.5042077113922705,-0.14839999973617854
-0.5042077305514642,-0.1483999347308153
-0.505307699453352,-0.14450004498775854
-0.5053077241032401,-0.1444999548138571
-0.5062075314755927,-0.14110068251830268
-0.5062079743531935,-0.14109934447262837
-0.5064076552885044,-0.14060014213435132
-0.5064077084200306,-0.1405999984032437
-0.5064077536127676,-0.14059985296801217
-0.507507703011734,-0.1367000323716767
-0.5075077114291153,-0.1367000018510291
-0.5075077209860193,-0.13669996550910551
-0.5085076763255235,-0.132800139685039
-0.5085077094173833,-0.13279999583419486
-0.5085077335315427,-0.13279986096913987
-0.5091077074068888,-0.12890003077938994
-0.5091077104313969,-0.12890001039136276
-0.5091077174410941,-0.12889995866843978
-0.5096077071245113,-0.12500003913778454
-0.5096077174262904,-0.12499996089756006
-0.5101074543432327,-0.1213019077121881
-0.5101076934162949,-0.121300659287889
-0.5101080678214917,-0.12129944456985245
-0.5101085730515312,-0.12129827818150941
-0.5102076034267135,-0.12110021743114485
-0.510207699670381,-0.12110000166991833
-0.510207738714691,-0.12109987045905095
-0.511007519823543,-0.1172009375533977
-0.511007750019245,-0.11720001108697804
-0.511008055711982,-0.11719910671866891
-0.5125076660965976,-0.11330011971866824
-0.5125077608270016,-0.1132998813309148
-0.5157076878003876,-0.10550005933328692
-0.5157077351641461,-0.10549994014304256
-0.5172076825409404,-0.10160007696337706
-0.5172077105044525,-0.10160000105028448
-0.5172077377413448,-0.10159992000272845
-0.5180076533113404,-0.0991001838464924
-0.5180077770650399,-0.09909981821613167
-0.5185076219370719,-0.09770025257444181
-0.5185078139386738,-0.0976997518712138
-0.5201076845975414,-0.0938000671402243
-0.5201077085968713,-0.09380000648894353
-0.5201077385357715,-0.09379992458987398
-0.5215075560061,-0.08980044610322126
-0.5215079040983678,-0.08979956809876251
-0.5219076898071352,-0.08890005025403594
-0.521907711957318,-0.08889999911337364
-0.5219077322893014,-0.08889994963235891
-0.5231076942163166,-0.08590004481482091
-0.5231077091026977,-0.08590000668041202
-0.5231077309243071,-0.08589994767850087
-0.5245077084401913,-0.08200001031282304
-0.5245077158635242,-0.08199998969488072
-0.5258076990842917,-0.07840003616044769
-0.5258077136005886,-0.07839999511063084
-0.5258077226876242,-0.0783999683637935
-0.5259076701991527,-0.07810012582920785
-0.5259077569548999,-0.07809987516470661
-0.5273076989342436,-0.0742000367936776
-0.5273077068028322,-0.07420001439992432
-0.5286076797497514,-0.07030009717737129
-0.5286077103922835,-0.07029999952690577
-0.5286077375942864,-0.07029990073686398
-0.5296077034759966,-0.06640003379819395
-0.5297076979059265,-0.06600005694496536
-0.5297077252220103,-0.06599994277580234
-0.53050767820539,-0.06250014847351591
-0.5305077499703006,-0.062499852470408464
-0.5315077047588942,-0.05860002879489356
-0.5315077094021189,-0.0586000102921702
-0.5315077212207223,-0.05859996065971133
-0.53240761871284,-0.05470040486053461
-0.5324078343350261,-0.05469960287336093
-0.5348077018228689,-0.04690003353787215
-0.5348077124740003,-0.046899998160676505
-0.5348077211629809,-0.04689996801725567
-0.5359076750481426,-0.04300013151531898
-0.5359077523278228,-0.04299986939677197
-0.5371076732832408,-0.03910012629166355
-0.5371077094116272,-0.03909999858087063
-0.5371077392208825,-0.0390998713762097
-0.5375076674085248,-0.03720021248490884
-0.5375077648069198,-0.03719978934111576
-0.5380076955191586,-0.03520006649216038
-0.5380077271871375,-0.03519993313358007
-0.5389077025905006,-0.031200042451966257
-0.5389077161768561,-0.031199979876911428
-0.5397076836500507,-0.027300138899171645
-0.5397077440252822,-0.027299861839951665
-0.5406076794248874,-0.023400141774996174
-0.5406077092290672,-0.023399996005523116
-0.5406077302097333,-0.02339985907305363
-0.5411076963927779,-0.019500122845305994
-0.5411077305142152,-0.019499877519759488
-0.5414077055155572,-0.017500044177479485
-0.5414077191092519,-0.017499955875212997
-0.5417077085713868,-0.015600022615024764
-0.5423077121421966,-0.011699999999889462
-0.5429076589118207,-0.007800345997332798


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001001800.csv <==
X,Y
-0.5478013816909522,-0.007800346231192479
-0.5478013881442442,-0.007800177076424468
-0.5478014119025317,-0.007799903847586354
-0.5478014124618562,-0.007799815140679237
-0.5477014210060113,-0.0039001483627291154
-0.5477014172018384,-0.0038998515884771387
-0.5477014172018384,-3.760880589226053e-08
-0.5477014169509287,1.012501293266971e-09
-0.5477014162638606,3.6581145714438706e-08
-0.5476014210060113,0.0038998516372708843
-0.5476014172018384,0.0039001484115228605
-0.5476014172018384,0.007799852386574371
-0.54760138745026,0.007800145039046215
-0.5468014172018181,0.011700000000200944
-0.5460014272787956,0.01559995087493501
-0.5460014272029848,0.015599951165070944
-0.5460014094805841,0.015600035710908662
-0.545201678700631,0.019298790568191747
-0.5452014827621539,0.019300007006754997
-0.5452014172018385,0.01930123737926363
-0.5452014172018385,0.019499852392554168
-0.5452013874515922,0.019500145032552253
-0.5444014314387503,0.023399930595156222
-0.5444014012704714,0.023400069036037915
-0.5435014172018129,0.02730000000022486
-0.5426014259347067,0.031199962157684665
-0.5426014143412895,0.031200010900996687
-0.5416014647825916,0.03519980967711013
-0.5416013760961976,0.03520019182642979
-0.5413014251924771,0.03659996271045853
-0.5413014157696615,0.03660000531182855
-0.5413014095846943,0.03660003173821858
-0.5407014398499996,0.03909990563277999
-0.540701379787631,0.03910012159632465
-0.5395014172017942,0.04300000000029408
-0.5383014278416718,0.04689996542069224
-0.5383014061305327,0.04690003444421908
-0.5374014334688582,0.049699949391650906
-0.5374014176893266,0.04969999697909638
-0.5374013980042908,0.049700052793432245
-0.5370015166785214,0.0507997264392985
-0.5370013315974156,0.05080027821452507
-0.5358017090162347,0.05469905160336299
-0.5358014586856482,0.05470000897254978
-0.5358012910196839,0.05470098422087036
-0.5353014172018303,0.05860000000012716
-0.5348014224401111,0.06249995914153794
-0.534801415620589,0.06250000949072892
-0.5348014124007254,0.06250003120731105
-0.5342014393325051,0.06639985615074352
-0.5342013986941067,0.06640014436037234
-0.5337014338215847,0.07029987036604322
-0.5337014146659605,0.07029999703806519
-0.5337013883116277,0.07030013000605875
-0.533501430900839,0.07119993835460714
-0.533501415412737,0.07120000462872812
-0.5335014021985965,0.07120005626228794
-0.5327014315209223,0.07419994630356697
-0.532701403398812,0.07420005383192976
-0.5307014258231848,0.08199996637687575
-0.5307014169442266,0.08200000016152757
-0.5307014078395734,0.08200003319362353
-0.5296018519594899,0.08589845858664696
-0.5296016111053333,0.0858994914740598
-0.529601465779621,0.08590054206797267
-0.5296014172018385,0.08590160155243759
-0.5296014172018385,0.08609987208381013
-0.5296014171471893,0.08609987455672205
-0.529601406477819,0.08609999559296955
-0.5296013835922249,0.08610012435570333
-0.5286014458777467,0.08979989389927245
-0.5286013905452446,0.08980010662649889
-0.5276014427276794,0.09379989789675942
-0.5276013935362823,0.09380010255085754
-0.5258014259051937,0.1015999622855747
-0.525801414433958,0.10160001052004565
-0.525701426624213,0.10199996231057308
-0.5248014181924613,0.10549999614770432
-0.5218014258231848,0.11719996637687574
-0.5218014169442265,0.11720000016152757
-0.5218014078395734,0.11720003319362353
-0.5207014547732791,0.12109986679230347
-0.5207013828253866,0.1211001340682887
-0.5197014172018072,0.12500000000024838
-0.518701419432753,0.12889999129955962
-0.5179014281603039,0.1319999575360729
-0.5179014065653038,0.1320000425462617
-0.5177014303606907,0.13279994736471415
-0.5167014172015737,0.13670000000115878
-0.5157014520048754,0.1405998642682824
-0.5157013856938527,0.14060013653471923
-0.5148014304772588,0.14449994247329295
-0.5148014157070837,0.1445000036242171
-0.5148014026884089,0.14450005321604228
-0.5139015713324385,0.14779943485460031
-0.5139013208991107,0.14780057781644956
-0.5138014271846028,0.14839994010349747
-0.5138014141559613,0.14840001351812165
-0.5138014077825506,0.14840004591912967
-0.513001417201818,0.15230000000020094
-0.5122014510272719,0.15619983510111307
-0.5122013881845912,0.15620016581292806
-0.5115014297592791,0.16019992824328322
-0.511501418024761,0.1601999906615049
-0.5115013987263092,0.1602000800607414
-0.510601417201813,0.16410000000022484
-0.5100015137673654,0.16669958154949743
-0.5100013519011137,0.1667004244547867
-0.5098014281197567,0.167999929033608
-0.5098014163540358,0.16799999966993295
-0.5098014027384886,0.16800007050893181
-0.5090014459655664,0.17189985977692746
-0.5090013919135998,0.17190014089170444
-0.5087391257668111,0.17336133799524164
-0.5087389770627725,0.17336250455710536
-0.5087389474630186,0.17336368018601264
-0.5088014096121879,0.17579970400361208
-0.5088014399111819,0.17580029522142418
-0.5091014112552247,0.17969992269398227
-0.5091014166113493,0.1797000070906442
-0.509101419008482,0.17970007045908792
-0.5092014162633515,0.1835999633989948
-0.5092014169514482,0.18359999902722351
-0.5092014172018384,0.18360003758894006
-0.5092014172018384,0.1952998157739317
-0.5092014113703838,0.1952999989713724
-0.5092013936914835,0.19530018338083188
-0.5087014311910774,0.19919989088400053
-0.5087014146331802,0.1992000030880249
-0.5087013957930978,0.199200104367712
-0.507901417201818,0.20310000000020095
-0.507101434895362,0.20699991374417417
-0.5071014163998825,0.20699999742315348
-0.5071013936222694,0.20700008724453828
-0.5061018182244739,0.21069851621638164
-0.5061015960104717,0.21069951007258395
-0.5061014619906281,0.21070051961104042
-0.5061014172018384,0.21070153702107475
-0.5061014172018384,0.21089983541574792
-0.5061014171080063,0.2108998387154857
-0.506101381156972,0.21090015529516368
-0.5061013797728541,0.21090016219237986
-0.5052014243409478,0.2147999690639735
-0.5052014102324555,0.21480003097514694
-0.5043015364924391,0.2187994698196641
-0.5043013480962815,0.21880053902340874
-0.5038014358296182,0.22269985470338188
-0.5038014022560358,0.22270014572162763
-0.5034014320745525,0.22659985499109025
-0.5034014133519673,0.2266000011706182
-0.5034013882602261,0.22660014109046198
-0.5026014447835009,0.23049986553949695
-0.502601414917227,0.23049999541504315
-0.5026013756950465,0.2305001348972245
-0.5022014776527352,0.2317998035347359
-0.502201363762846,0.23180019848781816
-0.50150142616787,0.23439996669772972
-0.5015014078395756,0.23440003319361588
-0.5004014547732792,0.2382998667923032
-0.5004013828253867,0.23830013406828843
-0.49940148721145117,0.24219972696263672
-0.4994013605616242,0.2422002761211461
-0.4986014875130494,0.24609965723294822
-0.4986013677178798,0.2461003463877817
-0.4983014427795946,0.24819982095577697
-0.49830139722895217,0.2482001797560306
-0.49810142260417095,0.24999995137906256
-0.49810141221055476,0.2500000486650667
-0.4977014207703235,0.25389996520732183
-0.4977014173472133,0.25389999670644725
-0.49770141233601123,0.2539000379535162
-0.49720143990664906,0.2577998229025406
-0.49720141185272815,0.25779999858375274
-0.4972013727594603,0.25780017332540056
-0.4962014588295986,0.2616998376518614
-0.4962014128769153,0.26169999748586126
-0.4962013566489227,0.2617001574377666
-0.49470146739392457,0.26559986950076186
-0.4947014139660731,0.26559999898989806
-0.4947013548432777,0.26560012471735756
-0.4944016461511741,0.26619954210156477
-0.49440122956081944,0.2662004763196997
-0.49310142821671393,0.269499972039352
-0.49310141377239325,0.26950000815479036
-0.4915014366747281,0.2733999525350261
-0.4915014188733049,0.27339999485402705
-0.4915013937423587,0.2734000516110721
-0.4905014330302137,0.27559996517779106
-0.49050140091448985,0.2756000346108393
-0.48970143383535225,0.27729996465400664
-0.4897014000926186,0.2773000351191556
-0.48780143598079057,0.2811999614539604
-0.48780141424367535,0.28120000524546285
-0.4878014001505427,0.2812000326818953
-0.4866015271264365,0.2834997893114321
-0.48660131601485135,0.283500215022571
-0.48580143754485866,0.2851999567713055
-0.48580141809812866,0.2851999972256265
-0.485801394083641,0.28520004508072644
-0.4838014669289653,0.28909990303234406
-0.4838014145938805,0.28910000052155077
-0.483801361279009,0.2891000915103658
-0.4827015059670397,0.29089985474813373
-0.4827013327450102,0.2909001477997149
-0.48150147973217877,0.29299989057217
-0.48150141386162565,0.29300000023283246
-0.4815013465876614,0.293000101998568
-0.4788014172016606,0.2969000000005692
-0.47610144724729264,0.3007999566013229
-0.4749014407924698,0.3024999665802399
-0.4749013931400715,0.30250003308525475
-0.4733018770698315,0.3046993676818347
-0.4733010465218207,0.3047006884059993
-0.4712020113483884,0.30859889658523065
-0.4712014798495105,0.3086000254683847
-0.47120107291851754,0.30860120499176297
-0.4710014237735112,0.3092999769992855
-0.47100141072519186,0.30930002302821474
-0.4701014268172997,0.31249996581183126
-0.47010141682622614,0.3125000005173176
-0.4701014069344313,0.31250003336922344
-0.46890141720179424,0.3164000000002941
-0.4677014523116893,0.320299885893135
-0.4677014144426103,0.32030000050400276
-0.4677013733805134,0.3203001095535052
-0.46710143255779213,0.32179996161030827
-0.4671014012989297,0.321800038167181
-0.4661014836215467,0.32419984059290025
-0.46610141197513427,0.32419999905875485
-0.4661013330661194,0.32420014914994627
-0.4639014731348218,0.3280999008463376
-0.4639013632291264,0.3281001002352888
-0.46320145719696953,0.32939992572358
-0.4632014153255004,0.3294000008416256
-0.46320137386168075,0.32940007042803926
-0.46160147427624026,0.33199990725438
-0.4616013618818017,0.33200009380381346
-0.45930302230740905,0.33589727829952276
-0.459302453291146,0.3358983724540877
-0.45930200388508985,0.3358995209260796
-0.45930167918827364,0.3359007106847514
-0.45930148288475947,0.3359019282309107
-0.4593014172018384,0.33590315975008367
-0.4593014172018384,0.33599986883851607
-0.4593014171940762,0.3359998691810701
-0.4593014057213732,0.3359999955625529
-0.45930140561456806,0.33599999614467563
-0.459301348047332,0.3360001142555506
-0.45700146492104665,0.3397999211598481
-0.45700141573327097,0.33979999958079005
-0.4570013648296276,0.3398000752853666
-0.4554014398828954,0.3420999673962942
-0.4542014476416608,0.34379995687723564
-0.4542013871552612,0.34380004340092385
-0.45150347586064354,0.34769702638203825
-0.4515028603070221,0.3476980190178814
-0.4515023478965634,0.34769906862147315
-0.45150194384408576,0.3477001645109627
-0.45150165226164474,0.34770129553344614
-0.45150147611668456,0.3477024501784699
-0.4515014172018384,0.34770361669517313
-0.4515014172018384,0.34779985503819616
-0.45150140312891124,0.3477999953158871
-0.45150133452183305,0.3478001208403171
-0.448901489041002,0.35159989500460864
-0.44890141660699,0.35159999603236947
-0.44890133453648634,0.3516001003797149
-0.44750175049929225,0.35329959528202204
-0.44750112184738516,0.35330043318683996
-0.446001506493449,0.3554998690392796
-0.44600141492958034,0.3554999957365743
-0.446001312742863,0.3555001218691746
-0.44360150346734634,0.3582998993572774
-0.44360133326267837,0.35830010259266365
-0.4427014534716872,0.3593999556705417
-0.4397018131421298,0.3629995248720125
-0.4397010741306134,0.36300051460714045
-0.4395014973183497,0.36329987982553585
-0.43950141318825353,0.3632999994440321
-0.43950132681796256,0.36330011015570646
-0.4363014451594682,0.36719996592699644
-0.43580181313975885,0.3677995248748576
-0.43580107413061336,0.36780051460714047
-0.433601986865012,0.37109914550554246
-0.4336014571044995,0.3711000217753088
-0.43360100683744046,0.37110094142441563
-0.43190157089461095,0.3749996474109067
-0.4319012872485923,0.37500036201278814
-0.4305014394063246,0.3788999381448196
-0.430501415758297,0.37890000174167066
-0.4305013930708109,0.37890005881957656
-0.42890144592820356,0.382799929979682
-0.42890141716148733,0.38279999756847527
-0.4289013838568345,0.382800070395233
-0.42800146557832336,0.3846998978720899
-0.4280013708278351,0.38470010305355523
-0.42710150456384244,0.38669980586242797
-0.4271014104493475,0.38669999599994254
-0.4271013021499214,0.38670017948128355
-0.4246014529456753,0.3905999442399075
-0.4246013820979824,0.39060005616645643
-0.42410144403642724,0.39139995706494474
-0.4241013907434906,0.3914000431691654
-0.4222014436595336,0.3944999568324636
-0.42020146422545596,0.3976999247624791
-0.42020141661413757,0.3976999984048413
-0.4202013650500556,0.3977000730128164
-0.419701648098169,0.3983996767454576
-0.41970120900430785,0.39840033832127014
-0.41730149547474116,0.40229987280681606
-0.4173014153751048,0.40229999574706565
-0.41730132463877817,0.4023001203323185
-0.41630141720163105,0.40360000000060975
-0.41430143776232436,0.4061999732717084
-0.4143013967969867,0.406200026848826
-0.4124014771771593,0.40869992108544095
-0.41240135858600085,0.408700079931015
-0.4113014429844376,0.41019996484223753
-0.41130139089221135,0.41020003476662864
-0.4085020623711235,0.4138991474552091
-0.4085014590483289,0.41390002598797465
-0.4085009390642386,0.4139009562754358
-0.40840149006529247,0.41409985427332807
-0.40840131361797527,0.414100126243191
-0.40520150405279687,0.4179998941507521
-0.40520131244843344,0.41800008726923216
-0.4052013118200998,0.41800008781858394
-0.40460157358846205,0.41849986967828195
-0.4046012654925584,0.4185001357403291
-0.4008016566947605,0.42189978571730635
-0.40080118996333086,0.4219002272389218
-0.40070145740731683,0.42199995979493576
-0.4007014182427287,0.4219999981976397
-0.4007013739511807,0.42200003992412183
-0.39680150099082867,0.42559992265675456
-0.39680150041079104,0.4255999231713892
-0.3968013233209669,0.42560006254812677
-0.39680132195106654,0.4256000635010498
-0.3965021601806494,0.4257995046813279
-0.39650143841724295,0.42580002705803377
-0.39650075895977227,0.4258006033890005
-0.39290145015268385,0.42909996979549825
-0.392901422203934,0.42909999502082097
-0.39290137791171575,0.429100033677708
-0.39220154550515446,0.4296998900261891
-0.39220129216206745,0.42970011367296146
-0.3889016210628395,0.4326998146722596
-0.3889012223861358,0.4327001948161168
-0.3880020159583306,0.433599401243922
-0.3880009119316597,0.43360067950160586
-0.3851015433622036,0.43749983033639167
-0.38510141124339037,0.43749999509156107
-0.3851012678252665,0.4375001493769861
-0.38500210504774957,0.43759931215450304
-0.38500144836026184,0.4376000263293286
-0.3850008537712952,0.4376007929766391
-0.38230146428355954,0.4413999337371561
-0.38230141769169723,0.44139999739847857
-0.3823013649398214,0.44140006532787207
-0.38110162861635827,0.442899735732201
-0.3811012215839918,0.44290027616669
-0.37940144396324255,0.4452999622195124
-0.37940141810058525,0.4452999981193044
-0.37940138798090306,0.4453000385188421
-0.37720155111539366,0.4481998234779227
-0.3772012901397524,0.448200181517581
-0.3765015036979133,0.449199876434494
-0.37650150148908185,0.4491998794212184
-0.37650130956602273,0.44920010080150874
-0.3765013074189934,0.4492001029218504
-0.37330155340130095,0.4521998723134371
-0.37330128518937855,0.45220013201287407
-0.37240145188861307,0.45309996531363955
-0.37240138193161487,0.45310003409497357
-0.3694014459459601,0.4559999722144399
-0.3694014233218537,0.45599999378416745
-0.36940138116928667,0.4560000327573076
-0.3683015431599664,0.45699988549305337
-0.368301294663939,0.4570001181619708
-0.3655014929621614,0.45969992694582773
-0.36550134278148505,0.45970007442076755
-0.3643014558146188,0.4608999613876338
-0.3643013778669112,0.46090003787850337
-0.3616014958725308,0.4634999242434623
-0.3616013399736711,0.46350007722858155
-0.3603017092182283,0.4647997079840243
-0.3603011467323403,0.4648003120805631
-0.35770156641124723,0.4677998278356705
-0.35770127488037207,0.4678001779021837
-0.3569014501609389,0.46879995880147524
-0.3569014163065671,0.4688000003376782
-0.35690138331633403,0.4688000393512795
-0.3538018820619356,0.472399460162839
-0.35380102203082137,0.47240059275682833
-0.35360152083829,0.4726998445456254
-0.3536014122828635,0.47269999651544337
-0.3536012945696445,0.47270014066671484
-0.35020148284533115,0.4765999247034272
-0.3502014147098664,0.4766000001887701
-0.3502013478659759,0.47660006933627674
-0.3499016577842859,0.47689975941796675
-0.34990119116150675,0.47690025429575333
-0.346701546922722,0.48049985406438617
-0.3467014138326967,0.48049999398946003
-0.34670126757754705,0.48050012824985255
-0.34600150375334165,0.48109992581345723
-0.34600133212716544,0.48110007587785913
-0.34230151301929634,0.4843999145416342
-0.3423014086035449,0.48439999227220837
-0.34230130553452814,0.4844000557352893
-0.3423013020149555,0.4844000575940595
-0.34210281190501524,0.4844993026490296
-0.3421019094989062,0.4844998053730073
-0.342101055492887,0.48450038652866856
-0.34210025668503363,0.4845010414898863
-0.3382016499191498,0.487999791151577
-0.33820119609582755,0.48800022110642505
-0.3379014773829436,0.488299939819309
-0.33790141623768444,0.4882999991926194
-0.3379013536997756,0.48830005644672714
-0.33430145100230124,0.4914999699555932
-0.33350148588052336,0.4921999399066045
-0.3335013494754746,0.4922000611726439
-0.33040144878955285,0.4949999714696055
-0.3304013858240986,0.49500002876336807
-0.32920226684430115,0.4960992211615157
-0.3292014598618985,0.49610003814934817
-0.32920073778045583,0.4961009310592578
-0.3265014836739205,0.49979990890895437
-0.3265013372316887,0.4998000799705639
-0.32630208479034345,0.49999933241190914
-0.32630144649395715,0.5000000248759698
-0.3263008665884685,0.5000007669260871
-0.3235014444267306,0.5038999620799363
-0.3235014182131735,0.5038999979770942
-0.32350138738113443,0.5039000387672553
-0.3225015040918851,0.5051998870432794
-0.3225013331180175,0.5052001150623971
-0.32060143929843155,0.5077999697628832
-0.31860158796099824,0.510499769475464
-0.3186012580683719,0.5105002387005023
-0.31780150533698054,0.5116998677975897
-0.31780140188383854,0.5116999916072601
-0.3178012951864417,0.5117000943765785
-0.31780129321066564,0.5117000959936565
-0.31470146061196785,0.5140999663926483
-0.31470137411162313,0.5141000340190757
-0.31280144651525504,0.5155999768583136
-0.31280138803756763,0.5156000233318973
-0.31080147418975757,0.5171999544101453
-0.31080141919116167,0.5171999972832293
-0.3108013553188237,0.5172000444789296
-0.30760181901714495,0.5194997111957612
-0.3076010414927886,0.5195003220367884
-0.30690149442374265,0.5200999338102563
-0.30690141377909724,0.5201000005127053
-0.30690133798752767,0.5201000589034516
-0.3030015814587718,0.5229998778607315
-0.30300125736413996,0.5230001278706393
-0.30250148131809984,0.5233999487074714
-0.3025013538187868,0.5234000521982791
-0.2991014820180667,0.5261999466224017
-0.29910141229027015,0.5262000023679566
-0.29910135378902614,0.5262000465032357
-0.29760158943428955,0.5272998736967092
-0.2976012497440972,0.5273001325711956
-0.29520152656563226,0.5291999134208136
-0.29520141593088767,0.5291999967507249
-0.29520129926901834,0.5292000760862353
-0.29210176045947656,0.5311997785440042
-0.2921010904043753,0.5312002450985974
-0.2913014612064155,0.5317999669970673
-0.2913014167776439,0.5317999996636806
-0.2913013720963173,0.5318000312274233
-0.287401441862749,0.5344999829275859
-0.2874013926288609,0.534500017201605
-0.28640149316390384,0.5351999468270748
-0.28640134210032175,0.5352000543843674
-0.2835014957783994,0.5372999431002422
-0.2835013395890045,0.5373000582101255
-0.2811014420994633,0.5390999813272814
-0.28110139210407653,0.5391000184055321
-0.27960146860639795,0.5401999623038297
-0.2796014184472184,0.5401999982446455
-0.279601362474546,0.5402000364853968
-0.2757023711038117,0.5427993640658862
-0.27570145309913446,0.5428000437888817
-0.275700606540371,0.5428008106618816
-0.27550153123041615,0.5429998859718365
-0.2755014061364285,0.5429999860261076
-0.2755012736823575,0.5430000697712684
-0.27550127226034693,0.5430000705127026
-0.2718014740927313,0.544799972323975
-0.2718014116772001,0.5448000018491629
-0.27180136451361786,0.5448000229673152
-0.26790169631089306,0.5464998783377337
-0.26790114487188305,0.5465001361655957
-0.2671014172012856,0.5469000000008944
-0.2639015405544517,0.5484999383243113
-0.2639014189789903,0.5484999955337482
-0.2639012852785102,0.5485000507404284
-0.26000208145209225,0.54999974451982
-0.2600007892412842,0.5500003349128957
-0.2585016119249183,0.5507998961482907
-0.258501226576773,0.5508001111985291
-0.2561015908315531,0.5521998987165742
-0.2561014138015936,0.5521999939064893
-0.25610123155482395,0.5522000761635484
-0.2522017014333506,0.5537998833928707
-0.2522011395531439,0.5538001315184354
-0.2503017336556473,0.5546998501014602
-0.25030111038406183,0.5547001687503683
-0.24830148034487926,0.5557999652719188
-0.2483014160518175,0.5557999995976993
-0.24830135316736288,0.555800031196908
-0.2444014783251129,0.5576999702226196
-0.2444014207093152,0.5576999974592836
-0.24440135080252776,0.5577000284575068
-0.2423014602879439,0.5585999815351856
-0.24230142135659088,0.5585999978481825
-0.2423013691674461,0.5586000186807255
-0.24050148520590417,0.5592999735546585
-0.2405014134311605,0.5593000004306136
-0.24050135148244164,0.5593000219071864
-0.2366015140157055,0.5605999677294318
-0.2366014173436142,0.5605999980708387
-0.23660131768679382,0.560600025517454
-0.2327017537330655,0.5615999137107177
-0.2327010864485801,0.5616001063142763
-0.22990162540247724,0.5624999330790951
-0.22990121167558364,0.5625000747375204
-0.22880145537752283,0.5628999861186333
-0.22880141424970252,0.5629000007482717
-0.22880138154116322,0.5629000118876124
-0.2249015140157055,0.5641999677294318
-0.22490141734361419,0.5641999980708388
-0.2249013176867938,0.5642000255174541
-0.2210014465525339,0.5651999924749567
-0.22100142633566308,0.565199997546143
-0.22100137846191292,0.5652000089407784
-0.21710151975169595,0.5660999763354438
-0.21710131509759784,0.5661000255268409
-0.21590203406394842,0.5663998457852533
-0.21590082093580337,0.5664002208399682
-0.21320161338034838,0.5673999273419886
-0.21320131077952814,0.5674000258505
-0.213201268707815,0.5674000418836866
-0.20930148148780553,0.5684999818688176
-0.2093014224833534,0.568499997778491
-0.2093013465926771,0.5685000162952174
-0.2054014630628916,0.5693999894174756
-0.20540141760662486,0.5693999995188443
-0.20150146311940512,0.5701999905818229
-0.2015014307189782,0.5701999969551192
-0.2015013573043238,0.5702000099837663
-0.200902262441025,0.5702998591276495
-0.20090142469832759,0.5703000307673248
-0.20090060190923548,0.5703002637718638
-0.1975015710438525,0.5713999502283112
-0.19750141288917802,0.5713999965589338
-0.1975012620327128,0.5714000318303799
-0.19360148730998894,0.5721999856196566
-0.19360134675794305,0.5722000126446127
-0.18970141720101508,0.5729000000009843
-0.18580146465176933,0.5735999914841823
-0.1858014169300713,0.5735999996400057
-0.18190152972495957,0.5741999826895968
-0.1819013039295329,0.574200000001
-0.18150191249282627,0.574200000001
-0.18150092371841176,0.5742000422994974
-0.17800151353449703,0.5744999917438329
-0.1780013210187068,0.5745000098658393
-0.17410144732128865,0.5748999969117282
-0.17410143019001736,0.574899998578285
-0.17410137398554898,0.574900003325256
-0.1702014172009151,0.5752000000009971
-0.16630146293003004,0.5754999964833729
-0.16630142738307485,0.5754999989346298
-0.16240156483384238,0.5756999924300781
-0.16240126980778596,0.5757000113389301
-0.15850149450685616,0.5759999940543862
-0.15850141011019422,0.5759999994105108
-0.1585013467417505,0.5760000018076435
-0.15460156536885467,0.5760999962018203
-0.1546012691787083,0.5761000075918796
-0.15070145237825486,0.5762999981970313
-0.1507014208462523,0.5762999996217519
-0.15070137833267766,0.5763000009976198
-0.14680141720086406,0.5764000000009997
-0.14290142090808325,0.5764999999059428
-0.13890142090821764,0.5765999999083159
-0.13500141720086406,0.5767000000009996
-0.13110145380184365,0.576799999062513
-0.13110141817361493,0.5767999997506097
-0.13110137961189838,0.576800000001
-0.1272015656123613,0.576800000001
-0.1272012688381093,0.5768000038051728
-0.12330145378150671,0.5768999990630345
-0.12330141821430322,0.5768999997500777
-0.12330137959155424,0.576900000001
-0.08430145481012045,0.576900000001
-0.08430141618738227,0.5768999997500778
-0.08430138062016779,0.5768999990630344
-0.08040156556356753,0.5768000038051728
-0.08040126878931556,0.576800000001
-0.05300145481012046,0.576800000001
-0.0530014161873823,0.5767999997500778
-0.05300138062016775,0.5767999990630344
-0.04910156556356754,0.5767000038051728
-0.04910126878931556,0.576700000001
-0.01790145577060247,0.576700000001
-0.017901412412353414,0.5766999997121183
-0.017901383433448492,0.5766999991568155
-0.013901561858019646,0.5766000036174298
-0.013901272498430393,0.576600000001
0.04459854518987954,0.576600000001
0.0445985838126177,0.5765999997500778
0.04459861937983225,0.5765999990630344
0.04849843443643245,0.5765000038051729
0.04849873121068443,0.576500000001
0.07979854518987954,0.576500000001
0.07979858381261773,0.5764999997500778
0.07979861937983221,0.5764999990630344
0.08369843443643246,0.5764000038051729
0.08369873121068444,0.576400000001
0.08759854518987954,0.576400000001
0.08759858381261773,0.5763999997500778
0.08759861937983221,0.5763999990630344
0.09149843443643246,0.5763000038051729
0.09149873121068444,0.576300000001
0.09539854518987954,0.576300000001
0.09539858381261773,0.5762999997500778
0.09539861937983221,0.5762999990630344
0.09929858279918721,0.5762000000009997
0.10319843443643247,0.5761000038051728
0.10319873121068444,0.5761000000009999
0.10709854422939755,0.5761000000009999
0.1070985875876466,0.5760999997121182
0.10709861656655152,0.5760999991568154
0.1110985790918963,0.5760000000936819
0.12669854393099672,0.57560000099762
0.12669858644456686,0.5755999996217522
0.1266986179765806,0.5755999981970311
0.13059843477703145,0.5754000075918797
0.1305987309671778,0.5753999962018204
0.1344985123400928,0.5753000018076432
0.134498575708487,0.5752999994105124
0.13449866010519548,0.575299994054385
0.13839828757773742,0.5750000227103433
0.13839887879554952,0.5749999924113494
0.14229858279918722,0.5749000000009996
0.1461985439310026,0.5748000009976197
0.14619858644456685,0.5747999996217522
0.1461986179765806,0.5747999981970311
0.1500985827992128,0.5746000000009986
0.1539984918872768,0.5744000046631492
0.15399857409183218,0.5743999991503475
0.1539986817550411,0.5743999883591387
0.15569852985036461,0.5742000062302772
0.15569863562450173,0.5741999927975538
0.15789854217801488,0.5739000055402566
0.1578986063886794,0.573899996320613
0.1617985827994605,0.5733000000009657
0.16569858279931363,0.5727000000009883
0.1695984806292843,0.5721000157194545
0.1695985746783196,0.5720999995263499
0.1695986912100587,0.572099974983127
0.17349855401085718,0.5712000066444812
0.17349860248630897,0.5711999951969515
0.17719723422130898,0.5703003280334799
0.17719859266500626,0.5703000823016313
0.17719997069984839,0.570300000001
0.17749845243014906,0.570300000001
0.17749870989566913,0.5702999771873859
0.17749870995827358,0.5702999771775857
0.18139851251779973,0.5696000126156194
0.18139858300577574,0.5695999990644597
0.1813986519951144,0.5695999840327295
0.1852985440602464,0.568700008940776
0.18529859193396786,0.5686999975461474
0.18529861215087234,0.5686999924749526
0.1891985483291092,0.5677000088395073
0.18919858464906428,0.5676999992883804
0.1891986151512823,0.5676999908760819
0.19309841602178057,0.5666000470408131
0.19309875091010453,0.566599957973295
0.19389828060991882,0.5664000755483415
0.19389888861375126,0.566399940811098
0.1969985369014307,0.5658000088844503
0.19699857332371046,0.5658000015293435
0.19699863769351916,0.5657999873330977
0.2008985440602464,0.564900008940776
0.20089859193396786,0.5648999975461474
0.20089861215087235,0.5648999924749526
0.20479844706744396,0.5639000348040368
0.2047987193338808,0.5638999684930142
0.2086985109455973,0.563000016582618
0.20869865485854378,0.5629999843359402
0.21099853230431193,0.5625000109781646
0.2109985962073897,0.562499996487641
0.2109986194883658,0.5624999908287297
0.21259851003360192,0.5621000181924207
0.21259857779485491,0.5621000003162151
0.21259865917717352,0.5620999765001196
0.21649854878170208,0.5609000104679569
0.21649858643519307,0.5608999986283681
0.216498612882591,0.5608999899732442
0.22039838672169365,0.55960006536021
0.22039878108506944,0.5595999416816576
0.22379844674471217,0.5586000400170569
0.22379857551026677,0.5585999881536968
0.22379857807209555,0.5585999868182497
0.22379869295334445,0.5585999118779343
0.22429849670378704,0.5582000688775802
0.2242986701918585,0.5581999327761101
0.2281985421658284,0.5552000312576718
0.22819857426658904,0.5552000061091868
0.22819863023346054,0.5551999604727194
0.22879837638316802,0.5547001720146297
0.22879879697383573,0.5546998377477136
0.2320985534726416,0.5522000222183152
0.23209861184212444,0.5521999774122958
0.23389800014742587,0.550800453174839
0.23389921828387336,0.5507996244874682
0.23609847969671996,0.5495000609253317
0.23609867532819734,0.5494999223963074
0.23919834144238686,0.5469002024295678
0.23919883480715604,0.5468998109952542
0.2399985637413998,0.5463000142945713
0.23999860191677105,0.5462999857855878
0.24389841313555458,0.5434001261613641
0.2438985778907227,0.543399994042552
0.24389873217614644,0.5433998506244293
0.24429849772701503,0.5430000850735608
0.2442985809329753,0.5429999983353158
0.24429866053894386,0.5429999081272601
0.2475984758460839,0.53910012640064
0.24759857927981058,0.5390999968207143
0.24759867441075048,0.5390998625844194
0.2477980874804896,0.5388007429798107
0.24779860985719548,0.5388000212164044
0.24779918618816218,0.5387993417589337
0.25109805740162583,0.535200573162428
0.2510991801172817,0.5351995022362017
0.25169843151522586,0.5347001260712482
0.251698579578379,0.5346999938991556
0.2516987144082966,0.5346998560539905
0.2548981075360587,0.5312005198205008
0.25489911757112216,0.5311995416253509
0.25559851308166837,0.5306000597591685
0.2555985852827408,0.5305999958583794
0.25559864537097315,0.5305999392699293
0.2589985518014598,0.5273000300873981
0.2589986133458089,0.5272999694547669
0.25949858279986865,0.5268000000007071
0.26289858279986866,0.5234000000007071
0.2633985509879612,0.5229000318126146
0.2633985841569166,0.5228999981240727
0.263398612062831,0.5228999689088103
0.26659846259788317,0.5195001277153173
0.26659870681508596,0.5194998759854897
0.2672985198275745,0.5188000629730013
0.26729864673339704,0.5187999380045586
0.27059855083356243,0.5156000309983375
0.27059861428554854,0.5155999685150272
0.27119846243055673,0.5150001203700191
0.27119870665587564,0.5149998832221869
0.27469848977936706,0.5117000877057521
0.2746984925932709,0.5117000849327432
0.27469857016697447,0.5116999977569061
0.27469857703404177,0.5116999885182433
0.274698638169502,0.5116998890763372
0.27469863992229293,0.5116998857559735
0.27509848452206676,0.5109001965564257
0.27509868846601654,0.5108998073154618
0.27679856147075627,0.5078000388950542
0.2788977771675015,0.5039014961751922
0.2788983576810687,0.503900533237718
0.2788990288616207,0.503899631150556
0.27889978437916246,0.5038987984214134
0.2789984849302051,0.5038000978703706
0.27899857565341235,0.503799988379046
0.2789986468086791,0.5037998839931263
0.2789986486967649,0.5037998807587853
0.281098561720844,0.5000000381437849
0.2810986041657725,0.49999996201695357
0.2828985636237496,0.49680003409166107
0.28289860220621893,0.49679996603966525
0.28329801263892285,0.4961009977824334
0.2832986291674252,0.49610003296843136
0.2832993379773555,0.4960991337677111
0.28669832254616073,0.49220029852702274
0.286698862844515,0.49219971995606077
0.28679851075209856,0.4921000720484772
0.286798581678586,0.4920999985803343
0.28679864942842265,0.4920999232769215
0.29009854406970853,0.48830004459907705
0.29069854436086384,0.4876000448462172
0.2906986216977136,0.48759995554603053
0.29349855121077695,0.48440003610252963
0.29349861378643294,0.4843999633802274
0.2945985005566071,0.48310009719729435
0.29459866716081856,0.48309990463615793
0.29689847055752144,0.48050012688336335
0.29689858000547686,0.4804999956127735
0.2968986785555093,0.4804998623520013
0.29849846477001385,0.4782001696686511
0.2984987068104401,0.4781998346532954
0.29969856338075074,0.4766000258928812
0.2996985686644981,0.4766000187652106
0.302498553547415,0.47270004074520927
0.3024985824252187,0.47269999977791866
0.30249861063980693,0.47269995824083477
0.3050985441127268,0.46880005803145497
0.3050986221835639,0.4687999424399521
0.3063985465987561,0.4669000529100558
0.30639857987969044,0.46690000309379437
0.3063986187473549,0.46689994193174145
0.30769787550077904,0.4648011425608255
0.30769864372537736,0.46480004825445587
0.3076995329883348,0.46479904981224096
0.31029854259409734,0.4622000402064784
0.3102985809968013,0.4622000010418903
0.3102986227232834,0.4621999567503423
0.3114982747158377,0.4609003337584086
0.3114989160839309,0.4608996914043543
0.31419854236642425,0.45840003743908253
0.3141985816622055,0.45840000035317074
0.3141986225170482,0.45839996028352753
0.3155984123137699,0.4570001704868059
0.31559876023556865,0.45699983675986433
0.3180985382987581,0.45470004094173
0.3180985826560481,0.454699999269197
0.31809862527326693,0.45469995752730885
0.3196984918457291,0.45310009095484666
0.3196986757522467,0.4530999110897372
0.32199852694504316,0.45090005342706235
0.3219985839117576,0.45089999746175874
0.32199863400115847,0.4508999455993374
0.3235985342820397,0.44920005155090104
0.3235985809362329,0.449200000750213
0.32359862987415333,0.44919994473959524
0.3258984728546576,0.4465001290668293
0.3258985780698634,0.44649999796266404
0.32589867752698426,0.44649985791006874
0.3266983653438415,0.4453003261847829
0.3266988218216035,0.44529968927246566
0.3296981243569475,0.4414005959765185
0.3296991144751808,0.441399468325395
0.3297984961889173,0.4413000866116585
0.32979865368098804,0.44129990024211885
0.33249849647015567,0.43750012150180884
0.3324986722289226,0.4374998807619853
0.3336985585110921,0.4359000323857594
0.33539781600340246,0.43360103743123884
0.33539863534842085,0.43360004870651203
0.33539955914322805,0.4335991567950821
0.3375984179724516,0.4317001423516617
0.3375987528640499,0.43169986394936993
0.3400985431474787,0.42970003172262694
0.34009862272881103,0.42969996862797577
0.3414985603762779,0.42860001761925176
0.3414986053097829,0.42859998249300585
0.34509844019728997,0.4258001109138337
0.34509858009964545,0.42579999491772696
0.345098709596097,0.42579987320447876
0.34539805112455657,0.4255005316760192
0.34539917877568005,0.4254995415577859
0.3492985268445262,0.42250004304328886
0.3492986392757153,0.42249995764383474
0.3500985576311222,0.42190001887727957
0.35009858730257587,0.4218999963707001
0.35319853939038426,0.41950003360805793
0.3550985091902547,0.41800005811354324
0.35509858243772685,0.41799999833524804
0.3550986519175073,0.41799993779483424
0.35709852262193037,0.4162000541608535
0.35709864372924316,0.4161999466875074
0.35949854500006184,0.4141000330755411
0.3594985833367478,0.41409999893915356
0.3594986186321217,0.41409996640797064
0.3610985501460195,0.41260003061369144
0.36109861568938023,0.4125999696411591
0.36369858279983985,0.4102000000007348
0.3649985610733065,0.40900002005599634
0.3649985784490995,0.40900000385165486
0.36499860824881286,0.40899997542931293
0.3678981947305863,0.40620037468829034
0.36789900402660536,0.40619966301932564
0.36889847516746394,0.4054000861066388
0.3688985816283895,0.40539999669941773
0.3688986808633337,0.4053999050017255
0.3709640702682351,0.40339905901572737
0.37096476596667033,0.4033984373927589
0.3722979179530229,0.40230054752164496
0.37229860124847797,0.40230002613603266
0.3722993213397402,0.402299556876819
0.3727984200800005,0.4020000976326628
0.3727985790628303,0.4019999950112569
0.37279873152972715,0.4019998817795458
0.3766985595847627,0.3989000184537483
0.3766985767436,0.39890000467064773
0.37669861145492656,0.3988999761214976
0.3772983763831686,0.3984001720146292
0.37729879697383634,0.39839983774771304
0.3805985020101805,0.3959000612050281
0.3805985806165853,0.39589999945930526
0.3805986600942652,0.3958999323681131
0.38219845913387873,0.3945001082084513
0.3821987094868353,0.3944998953462623
0.38449855816995776,0.3926000203471611
0.3844985755264479,0.39260000584730503
0.38449861394684437,0.3925999729163837
0.38679856931720646,0.39060001172476444
0.3883985506874629,0.3892000280990651
0.38839861511864243,0.3891999721396988
0.3912984504497191,0.3867001140956672
0.3912985774290077,0.386699997769363
0.39129870188488836,0.38669986900718717
0.39229846829221493,0.38560012595912796
0.39229870096113234,0.3855998774631006
0.3949985250038828,0.3828000599372852
0.39499857981404196,0.38280000143611187
0.3949986389856988,0.3827999344505765
0.3961985452523682,0.38140004380612896
0.3982985456914692,0.37890004417737905
0.39829862034814006,0.3788999561943951
0.40009851492377996,0.3768000791894819
0.4000986520916304,0.37679992204747775
0.4016985630062055,0.3750000222685808
0.40169858175137035,0.3750000009604238
0.40169860303586064,0.3749999762454171
0.40399856247229904,0.3723000238635112
0.4039986028679353,0.3722999759190336
0.4049976540151074,0.371101114542427
0.40499829998242803,0.3711004017987045
0.4049990028848068,0.3710997451362043
0.4049997578704775,0.3710991490875231
0.4078984011332496,0.36900013155241235
0.4078987694249828,0.3689998755839877
0.4117984077034145,0.3664001167316999
0.41179876202229204,0.36639988971001697
0.41569854563963893,0.3640000228685727
0.4156986196108233,0.36399997657558236
0.4167985602932806,0.36330001432310954
0.41959853693422045,0.36150002948579135
0.4227985350757475,0.35940003131967746
0.4227985823598549,0.3593999996180676
0.4227986293698929,0.35939996673642083
0.42349829229205227,0.358900207506307
0.4234988855401318,0.35889981078807287
0.42616497568522116,0.35723350444739205
0.42616553235766363,0.3572331777439652
0.4274985117250202,0.356500039091919
0.4274985829564827,0.356499998604435
0.42749865087126876,0.35649995745611224
0.42909842052164043,0.35550010142462996
0.4290985799843639,0.35549999427324624
0.4290987295139213,0.3554998788021477
0.4313982693751256,0.35360025891680513
0.43139891361271204,0.35359976370583585
0.43419844453595186,0.35160009876066445
0.43419857927502215,0.351599996416794
0.4341987088894783,0.35159988537379083
0.43529821442243294,0.35060033488928666
0.43529897856435035,0.35059969796992974
0.43909842861921644,0.34770011766490033
0.4390985795761018,0.3476999942455159
0.43909871897878366,0.34769986382179213
0.4391979152110709,0.3476006675895049
0.43919860767513164,0.3476000292931186
0.4391993497252488,0.34759944938763
0.4430985714134537,0.3448000081755854
0.44309859420578146,0.3447999918536433
0.4444985650237,0.3438000126979872
0.44699853455874977,0.3420000347343268
0.4469985803984172,0.3420000010097058
0.44699863152793917,0.3419999617143751
0.44979841356911987,0.33980013296773304
0.44979875685513243,0.33979987341507584
0.45089850099545153,0.33900005949484385
0.4508985847052259,0.3389999963497583
0.4508986574595743,0.3389999374479858
0.4545975408423999,0.33590087299210486
0.454598626415464,0.3359000664973118
0.45459979862496047,0.33589939208821856
0.45479842744507176,0.33580007767816294
0.45479843028228956,0.3358000761514998
0.45479871317304377,0.3357998895880529
0.4547987151064669,0.33579988804897465
0.458698549572876,0.3325000281158593
0.45869861623716834,0.3324999721362961
0.4592985427354546,0.3320000333877242
0.45929862316329834,0.33199996697608924
0.4625985315054656,0.3293000419688614
0.4625986331198492,0.3292999568692991
0.4639983244738588,0.32810022142300516
0.46399885368230914,0.3280997941300638
0.46649852883814913,0.3262000410116255
0.4664985290938361,0.3262000407942445
0.4690984487627248,0.3242001031061863
0.4690984499265531,0.32420010215556366
0.46909868889266704,0.32419986941546963
0.46909868902702284,0.3241998692596027
0.47039846076314895,0.32260015019975524
0.47039870978830667,0.3225998539640072
0.4723984907717293,0.3203001058330711
0.47239849166349235,0.3203001047559213
0.47239865189085173,0.32029987990354947
0.47239865292839406,0.32029987819860045
0.474298393248486,0.31700032922159876
0.47429879352498383,0.31699968391306954
0.4746985379873505,0.31640006721951935
0.47469858288478745,0.3163999977934147
0.4746986228659744,0.31639993206259026
0.4769985584296796,0.3125000413241337
0.47699858194887446,0.3125000006776668
0.47699860625593776,0.3124999569979987
0.47819837491317685,0.3103003811263936
0.47819881864484054,0.31029963551306405
0.4792983098470152,0.30860042183697606
0.47929889127032194,0.3085996033958513
0.48209814025911113,0.3050005689816937
0.48209909249677135,0.3049994903038044
0.4823985827998687,0.3047000000007071
0.4860985827998687,0.3010000000007071
0.49019858279986867,0.2969000000007071
0.4938985827998687,0.2932000000007071
0.49409849772701403,0.29300008507356173
0.49409858093297615,0.29299999833531476
0.4940986605389427,0.2929999081272613
0.49739847639279167,0.28910012575453076
0.49739857826243344,0.2890999981723168
0.4973986748802346,0.2890998618801934
0.4977983280101421,0.2885003821853319
0.4977988670658689,0.2884996392015642
0.5003985227219891,0.2852000762534116
0.5003985811708039,0.285199999453455
0.5003986379133406,0.2851999194502784
0.501698516767221,0.2833000965099918
0.5016986507685621,0.28329990484455964
0.5031985431886357,0.28120005545645654
0.5031985450519771,0.2812000525220103
0.5055985203007032,0.2778000885411921
0.5055985821393261,0.2777999973601656
0.505598637607183,0.27779990865524123
0.5058983887615923,0.2773003233978925
0.5058987974734913,0.27729968991661397
0.5085984840962282,0.2734001425726606
0.5085985801920703,0.2733999944794236
0.5085986623594838,0.2733998497215285
0.509498455990036,0.27170023953048544
0.5094987206791878,0.27169976666653667
0.5107985802546176,0.2695000043081171
0.5130982570550482,0.2656005523506823
0.5130989675494719,0.26559948700125274
0.5133985111008351,0.26520009559943525
0.5133985811533981,0.265199998065078
0.513398646041337,0.2651998993893272
0.5155985091801588,0.26170011712301994
0.5155985098792122,0.26170011594956366
0.5155985692899511,0.2616999977815982
0.5155986210123522,0.26169986452055366
0.5166985501120879,0.2578001158942178
0.5166985502195902,0.25780011548030857
0.5166985726961196,0.25779999974006457
0.5166985859159521,0.25779987848418123
0.5167985790009819,0.2539001481680164
0.5167985903910413,0.25389985197787
0.5169985809899181,0.2500000352997707
0.5169985824305539,0.25000000340056405
0.5169985837936407,0.24999996125432516
0.517098554067191,0.24610112058586703
0.5170986365342286,0.2461000065966982
0.5170988259692353,0.2460989057392784
0.5172984532344197,0.2452005830459483
0.5172987716729777,0.24519943338171396
0.5182981600635906,0.24220126820987498
0.5182986525006432,0.24220003253377637
0.5182992834188246,0.2421988614949556
0.5206985498830987,0.23830005349050998
0.5206985804839699,0.23830000253368042
0.5206986149317319,0.23829994216343253
0.521198355223143,0.23740040963889267
0.5211988427377781,0.23739961009387794
0.5231985638123631,0.23440002848200045
0.5231985829784203,0.23439999936129555
0.5231986007762541,0.2343999716169859
0.5250985102142672,0.23140011460959672
0.5250986580512161,0.23139988712372078
0.5256984177636903,0.23050024755500953
0.5256987603330147,0.2304997612492527
0.5285985370474638,0.22660006152982093
0.5285985846770097,0.22659999567228578
0.5285986227691929,0.22659994004675563
0.5289983280101422,0.22600038218533175
0.5289988670658691,0.22599963920156405
0.5315985568981538,0.22270003287597173
0.5315986082236949,0.22269996675417958
0.532898373466132,0.22100027374483855
0.5328988080443383,0.22099973919132512
0.5347985494656635,0.21880003859821184
0.534798615448984,0.2187999608217751
0.5367984935110134,0.2164001071473397
0.5367986746440172,0.21639989503596913
0.5381982510405345,0.21480037915423517
0.5381989462399991,0.21479965109818216
0.5406985582789743,0.21240002354076604
0.5406985710736942,0.2124000111126516
0.542198310207991,0.2109002725925848
0.5421988729222772,0.21089974614360255
0.5445985383451882,0.20880003889855536
0.5445986276490162,0.2087999615585845
0.5466985303922177,0.2070000449215546
0.546698581129177,0.2070000003724382
0.5466986340655807,0.2069999515830907
0.5484985201430844,0.20530005917655947
0.5484986463306002,0.20529994176420444
0.5508984841451428,0.20310009043420704
0.5508986835185418,0.203099911871871
0.5524984764044986,0.20170009309665882
0.5524986898542736,0.20169989294630208
0.5549984844548176,0.1992000983457581
0.5549985795701967,0.19919999854688206
0.5549986719108317,0.19919989179454484
0.5563985710425169,0.19750001427749872
0.5581984857890331,0.19530011856950902
0.5581984860360363,0.19530011825076704
0.558198651887116,0.1952998651114275
0.5581986532765763,0.19529986257123283
0.5601985693228562,0.19140002628098715
0.5601985960083908,0.1913999735837774
0.5602985549630121,0.191200055674535
0.5602986112340934,0.19119994462890083
0.5621985529359929,0.18750005815678084
0.5621985862482017,0.1874999914421984
0.5621986063391194,0.1874999489991442
0.5639982045748501,0.18360081948839416
0.5639986134526622,0.18360001715456162
0.5639990834502959,0.1835992490251009
0.5641984306011711,0.18330022829878836
0.5641985707277558,0.1832999938845778
0.5641985708919632,0.18329999363819255
0.5641986366436599,0.18329987077580406
0.5656985698056113,0.17970003118712052
0.5656985779271126,0.17970001137054858
0.5656985993680408,0.17969995692369967
0.5671985718831046,0.1758000283845339
0.5671985820301282,0.17580000158289388
0.5671985936943327,0.17579996973858833
0.568098577835991,0.17330001378953705
0.568598579639392,0.1719000088503281
0.5685985859752491,0.17189999115528742
0.5699985694074547,0.1680000373084288
0.569998578025382,0.16800001277435084
0.5712985656518417,0.1641000514451015
0.5712985818821411,0.1641000011898385
0.5712985983786208,0.1640999465882826
0.5719985727513381,0.1617000344532517
0.5719985838596812,0.1616999954700337
0.5719985908495331,0.1616999698149874
0.5723985589885962,0.16020008929350124
0.5723985818164912,0.16019999784995698
0.5723986005569681,0.16019991121606628
0.5731985494157007,0.15620016692240257
0.5731986210775001,0.15619983413164665
0.5740985828001359,0.15230000000022484
0.5749985828001359,0.14840000000022485
0.575898545371184,0.14450016219234996
0.5758985467552903,0.1445001552951925
0.5758985827063278,0.144499838715513
0.5758985828001615,0.1444998354157215
0.5758985828001615,0.14440120552415403
0.5758986450551817,0.1444000064822189
0.5758988311507509,0.14439882033480445
0.5766985597792188,0.1406001093495821
0.5766986079273656,0.14059989111556312
0.5775985668318935,0.13670006919594233
0.5775985818636166,0.13670000020663692
0.577598595414783,0.13669992971862724
0.5782985632233344,0.13280010907098366
0.5782985632729576,0.13280010876043943
0.57829858567283,0.13279988796594402
0.5783985828001612,0.12890000000002563
0.5784985818616746,0.12500003660100523
0.5784985825497713,0.1250000009727765
0.5784985828001615,0.12499996241105994
0.5784985828001615,0.12110003760928204
0.5784985825492394,0.12109999898654385
0.5784985818621959,0.12109996341932937
0.5782985828001612,0.11329999999997437
0.5781985828001611,0.10939999999997436
0.5780985837952098,0.10550003880687275
0.5780985824257389,0.1054999964770965
0.578098580993053,0.10549996476135945
0.5778985903910412,0.10160014802213008
0.5778985790009818,0.10159985183198371
0.5777985837952099,0.09770003880687275
0.5777985824257389,0.0976999964770965
0.577798580993053,0.09769996476135945
0.5775985831792931,0.09380000739304091
0.5775985824304813,0.09379999260637154
0.5773985845592629,0.0898000351820017
0.5773985829872912,0.08980000716217264
0.577398579549304,0.08979995773881193
0.5770985828001586,0.0858999999999233
0.5764985861355146,0.07810004335955127
0.5764985813505992,0.07809998672269831
0.5764985797256521,0.07809997002348244
0.5760985960174163,0.07420012886818447
0.5760985724696177,0.07419987086816332
0.5758985900299359,0.07170009037213954
0.5758985812302051,0.07169999849952485
0.5758985702142444,0.0716999118985093
0.5756986361362134,0.07030037335229164
0.5756985538746179,0.07029962396789322
0.5753985941380917,0.06640014739305242
0.575398575229157,0.06639985236538667
0.5751985865855072,0.06250007381421566
0.5751985771314231,0.062499926306361815
0.574598593957504,0.05470014504541397
0.5745985792653023,0.05470000136218485
0.5745985569405268,0.05469985592480229
0.5738986083148083,0.05080014215294315
0.5738985608393276,0.050799857254503415
0.5732985937801331,0.04690007136973935
0.5732985700433102,0.04689992892602468
0.5725985907278894,0.04300004416868045
0.5719986074203307,0.03980013130755414
0.5719985801855098,0.03980000253528536
0.5719985455852207,0.039799869747566836
0.5717986647230993,0.039100286730142146
0.5717985157461013,0.03909970943229191
0.5708985915625554,0.03520003797025949
0.5708985798464931,0.03519998871626171
0.5698985949899943,0.031200048759214626
0.5688985958591954,0.027300050930122267
0.5688985688180043,0.02729994931454448
0.5680985930863667,0.02440003728735824
0.5680985860899646,0.02440001257081944
0.567798690391853,0.02340035863882505
0.5677984986047897,0.02339963515327489
0.5668985918732307,0.01950003931651893
0.5668985800617705,0.019499989714058228
0.566898575421347,0.019499971222497497
0.5658985914893188,0.015600033887586982
0.5658985824005498,0.01559999931123393
0.565898573512013,0.015599967069153252
0.5647985964057853,0.011700048237982541
0.5647985696126115,0.011699951645516179
0.5641985918839251,0.009500033306998931
0.5641985855723171,0.009500010696501247
0.5636988839513382,0.007801023913856378
0.5636986309660934,0.007799990528942071
0.5636984739062808,0.007798938284611885
0.5632985978239236,0.003900146481628685
0.5632985715065867,0.0038998531834880303
0.5629985861311919,4.330335646209605e-08
0.5629985813610595,-1.3165069532725238e-08
0.562998579719902,-3.0032581423655086e-08
0.5625985978239235,-0.0038998535183713177
0.5625985715065867,-0.003900146816511973
0.5622985941380917,-0.007799852606947554
0.562298575229157,-0.007800147634613295
0.5620985828001601,-0.011700000000051215
0.5618985828001601,-0.015600000000051214
0.5614986056027428,-0.023399555349691084
0.5614985942126834,-0.023400445088341406
0.5615985828001612,-0.02729999999997437
0.5616985827051042,-0.031199996292754783
0.5617985827074773,-0.035199996292620515
0.5618985808981528,-0.039099925821649
0.5618985818490009,-0.039099999999987006
0.5618985808981525,-0.039100074178364176
0.5617985866043343,-0.04299985163727088
0.5617985828001615,-0.04300014841152286
0.5617985828001615,-0.04689996239071796
0.5617985825492393,-0.04690000101345612
0.5617985818621959,-0.04690003658067067
0.5615985837944248,-0.05469996122374055
0.5615985824281479,-0.05470000346170712
0.5615985809914847,-0.05470003526922175
0.5613985903910412,-0.05859985197786993
0.5613985790009819,-0.0586001481680163
0.5611985828001612,-0.06640000000002563
0.5610985866043343,-0.07029985163727089
0.5610985828001614,-0.07030014841152286
0.5610985828001614,-0.07419985158847714
0.5610985866043343,-0.07420014836272912
0.5611985808981529,-0.07809992582164899
0.561198581849001,-0.07809999999998701
0.5611985808981526,-0.07810007417836418
0.5610985828001611,-0.08200000000002564
0.5608985828952201,-0.08979999629272455
0.5607985828928459,-0.09379999629263291
0.5605985846047924,-0.10159992961940449
0.5605985822174189,-0.10159999275253163
0.5605985768475256,-0.10160007738430589
0.5602986169033284,-0.10549955665887017
0.5602985828001615,-0.10550044465093426
0.5602985828001615,-0.10579988010509532
0.56029858033695,-0.10579999902593548
0.560298572771081,-0.10580012034900908
0.5599985858622305,-0.10939996325521405
0.5599985799721864,-0.10940003676371571
0.5593986055095049,-0.11719970477857587
0.559398575210511,-0.11720029599638798
0.5592985866043344,-0.12109985163727088
0.5592985828001615,-0.12110014841152286
0.5592985828001615,-0.12889996241106208
0.5592985825497715,-0.12890000097275917
0.559298581861674,-0.12890003660102511
0.5591985861883033,-0.13279986786248768
0.5591985561496681,-0.132800129921257
0.5583986103818239,-0.13669986553949692
0.55839858051555,-0.13669999541504313
0.5583985412933695,-0.1367001348972245
0.5571986005799259,-0.14059994221591643
0.5571985656247399,-0.1406000579671931
0.5563985963683267,-0.1432999542075877
0.5563985830111449,-0.14329999795960155
0.5563985670612794,-0.14330004721680847
0.5559987123682256,-0.14449961129596978
0.5559984810332094,-0.14450039689123934
0.5549986083166102,-0.14839990048597615
0.5549985808700113,-0.14840000014273813
0.5549985505285864,-0.14840009681488764
0.5536985946867757,-0.15229996434031967
0.5536985835474362,-0.15229999704885547
0.5536985689177917,-0.15230003817669327
0.5524986399498754,-0.1555998428384632
0.5524985776509179,-0.15559999988225634
0.5524985088743146,-0.15560014785192985
0.5521988545671784,-0.15619945646620226
0.552198369425978,-0.15620056899800425
0.5506986580577711,-0.16019979931322245
0.5506985150217641,-0.1602002033353542
0.5493986212976119,-0.1640998845078114
0.5493985254193549,-0.16410010838621644
0.5484987461016513,-0.1657996915418787
0.5484984383750706,-0.16580031773541662
0.5474986107692839,-0.16799993846814754
0.5474985827302117,-0.16799999829004833
0.5474985512684112,-0.16800006148715468
0.5454986265001562,-0.17189991478525193
0.5454985819575383,-0.17189999821492147
0.5454985329356272,-0.1719000831078343
0.544598713861784,-0.1733997815642394
0.5445984614724894,-0.17340022398980193
0.5432986099594157,-0.17579994986009187
0.5432985781285355,-0.1758000072672533
0.5432985582144914,-0.17580004168901797
0.5409989595862287,-0.1796993611021591
0.5409982906195006,-0.17970068175508105
0.5406985999454811,-0.1803999599944596
0.5392987400933574,-0.1835996404729045
0.5392984502115177,-0.1836003693542536
0.5378986005675473,-0.18749995050531348
0.5378985756858007,-0.18750001788754267
0.5378985706092326,-0.1875000310316444
0.5367986369130009,-0.19029986225841605
0.5367985322255348,-0.19030013908039956
0.5363986010038523,-0.1913999499400265
0.5363985636782256,-0.19140004971721916
0.534898640623321,-0.19529984965997085
0.5348986395271824,-0.195299852289181
0.5348984941223168,-0.1953001330170697
0.5328986886422995,-0.1982998412370957
0.5328984836863264,-0.19830012743241676
0.5321986419089544,-0.19919992400332373
0.5321985798917755,-0.1992000010603814
0.53219852061344,-0.19920006996044198
0.5289986392458785,-0.20279993649894854
0.5289985819918027,-0.20279999903682297
0.528998522618457,-0.2028000601821187
0.5286986934132294,-0.20309988938734624
0.5286984752153676,-0.20310011356212532
0.5250986120139941,-0.20689996916357528
0.5250985779017716,-0.20690000464578448
0.5250985575329211,-0.20690002526765458
0.5249988039055868,-0.2069997788949888
0.5249983739507389,-0.20700023271831108
0.5214989228696539,-0.21089962106580573
0.5214982773068145,-0.21090040732479604
0.5211986063737158,-0.21129996856892755
0.5211985588017362,-0.21130003110941084
0.5184989145682151,-0.21479956993064186
0.5184982927526507,-0.21480045924218136
0.5172986016729519,-0.21669997011837103
0.5172985830334473,-0.2166999992356537
0.5172985627687811,-0.21670003004737332
0.5158986027447324,-0.21879997008344645
0.513399006568504,-0.22249937282315924
0.5133982442938904,-0.22250067701277845
0.5132986512916585,-0.22269986301724212
0.5132985800621495,-0.22269999652613473
0.5132984992486684,-0.22270013034062217
0.510798647471289,-0.22659989911333414
0.5107985807794351,-0.22659999856014504
0.5107985099938425,-0.22660009520860203
0.5094987742439346,-0.2282997496507891
0.5094984052587499,-0.22830026039437887
0.5079986323336617,-0.23049992735117483
0.5079985811069117,-0.23050000008521138
0.5079985296236076,-0.23050006868672404
0.5055986370396999,-0.23359992994093823
0.5055985296387866,-0.2336000708821667
0.504998603978246,-0.23439997176288735
0.5049985612789094,-0.23440002797796786
0.5019986258424531,-0.238299944045361
0.501998540442999,-0.23830005647655014
0.5016986635657918,-0.2386998923128263
0.5016985045596623,-0.2387001095370194
0.499198893169232,-0.24219956548362187
0.499198313743247,-0.24220046124069525
0.4977986939976896,-0.24459980937593648
0.4977984789474513,-0.24460019472408176
0.49699897935675785,-0.246099256456632
0.49699829808721274,-0.24610079312910296
0.49559860500464803,-0.24999993814481897
0.49559858135662005,-0.2500000017416708
0.4955985586691341,-0.25000005881957654
0.4939990057984133,-0.2538989689419585
0.49399863402690763,-0.2539000154744402
0.49399836423761373,-0.25390109281283857
0.4938986232361068,-0.25439979782037336
0.49389857534710907,-0.2543999996122134
0.4938985147116432,-0.2544001929176401
0.49269862523808333,-0.257799879759393
0.49269852019489724,-0.25780011098232203
0.4904986584093563,-0.26169986596578104
0.4904985798206734,-0.26169999701580027
0.4904984928196188,-0.26170012597308034
0.48999859272553403,-0.2623999861047991
0.48769860171001744,-0.2655999736909567
0.4860986039024486,-0.26779997098467656
0.48609858135054806,-0.26780000159292755
0.4860985623073485,-0.2678000267986325
0.48479870621080634,-0.2694998386171878
0.4847984651270296,-0.26950016561435675
0.48209865368099425,-0.2732999002421101
0.48209849618892503,-0.2733000866116507
0.48199962214635017,-0.2733989606542256
0.4819989627428212,-0.27339967804453336
0.4819983659965531,-0.27340044834042404
0.48199783613423336,-0.27340126608597726
0.4796986109299413,-0.2772999523019507
0.4796985551276554,-0.2773000479659451
0.47819866767479713,-0.27989985288423286
0.4781985022771175,-0.27990014954304826
0.47749860723160065,-0.2811999546275795
0.4752986035496833,-0.28519996227384486
0.4752985812919502,-0.2852000020391437
0.47529856224588146,-0.2852000349425486
0.47429878269114717,-0.2868996601855968
0.4742984064874729,-0.2869003526256135
0.47319865171227715,-0.289099862176005
0.47319857913344476,-0.2890999981608065
0.4731984997562416,-0.2891001295488082
0.4706986396802953,-0.2929999112672845
0.4706985822442152,-0.2929999973758491
0.47069851845668714,-0.2930000857916326
0.47039873018925654,-0.29339980348154016
0.47039844387860985,-0.2934002025942396
0.46799861418939975,-0.29689995422433757
0.46799855053859396,-0.29690004516651514
0.4664986913133078,-0.29899984808191576
0.4664984792411296,-0.29900015533885077
0.465298617217001,-0.30079994837504376
0.4652985814837735,-0.30080000074983865
0.465298547031932,-0.3008000490160481
0.46259915315907546,-0.30449921839736993
0.4625986172708143,-0.30450002099388085
0.4625981500846524,-0.3045008654312544
0.46249861558903216,-0.3046999344224949
0.4624985810492336,-0.3047000013687901
0.46249854777468286,-0.30470006209088396
0.46029913016655655,-0.30859902966892605
0.46029863167904833,-0.30860002169243844
0.4602982305000312,-0.3086010569005534
0.45899860060919084,-0.3124999465730745
0.4589985805005838,-0.3125000049980954
0.4589985649495955,-0.31250004760169076
0.4586986189654526,-0.31329990355940524
0.4586985483562333,-0.3133000970694246
0.4575986200254861,-0.3163998950924394
0.45759854759869845,-0.3164001056045518
0.4562986308204267,-0.3202998559393669
0.45629857904967125,-0.32029999866015
0.45629852001369203,-0.32030013813044955
0.45479860465080046,-0.323599951928811
0.45479858301793286,-0.32359999839138703
0.4547985584936281,-0.32360004861330305
0.4544986517122771,-0.32419986217600494
0.4544985791334447,-0.32419999816080647
0.45449849975624157,-0.32420012954880817
0.4519986499434011,-0.32809989525683936
0.451998517923002,-0.32810010616290614
0.45089863651331963,-0.3298999121060227
0.45089858209003514,-0.3298999977013692
0.45089852204088904,-0.3299000850633021
0.44939873365131083,-0.3319997888087115
0.44939844156365927,-0.33200021773990357
0.4469989353008303,-0.335699456561765
0.4469982931165941,-0.3357005793673711
0.4468986029251606,-0.335899959750238
0.4468985814375403,-0.3359000019030763
0.4468985625632756,-0.3359000375830403
0.44479859811082323,-0.33979997156616615
0.44479858166260944,-0.3398000017088035
0.44479856788687094,-0.33980002631783535
0.44309860136182516,-0.34279996724438677
0.44309858093716503,-0.3428000027475912
0.4430985651331906,-0.3428000294452285
0.44249859953203097,-0.343799972113828
0.44249856575574337,-0.34380002769746265
0.4400985987767318,-0.34769997403835645
0.4400985945511129,-0.347699980824664
0.43919858913511883,-0.34909999014591564
0.4391985764830533,-0.3491000098707743
0.4375986248930863,-0.3515999342300978
0.43759858181933037,-0.3515999995745155
0.43759853734125764,-0.35160006324749277
0.435298592766533,-0.3547999861340662
0.43529857287437274,-0.35480001389642485
0.43479866422443036,-0.35549988600634413
0.4347985800893161,-0.355499997965644
0.4347984907981428,-0.3555001055321021
0.4322488161186655,-0.35842473237032607
0.4322483662987865,-0.3584252814504876
0.4314987622796931,-0.3593997666753091
0.43149867881906,-0.3593998644592502
0.4314985345940913,-0.3594000367950792
0.43149848253855444,-0.3594001002376942
0.43149848205655766,-0.3594001007440181
0.43139913020681897,-0.3594994525937568
0.4313981131436048,-0.35950061541237793
0.428498596238622,-0.36329998239132094
0.42749860673225953,-0.36459996888860946
0.4274985765313867,-0.3646000076037024
0.42749856432664846,-0.364600022872322
0.4253986183557264,-0.367199955979178
0.4253985476761552,-0.36720004436751397
0.42349871537035794,-0.3695998325432578
0.42349845649587153,-0.36960017223345015
0.4223987975464674,-0.3710997071644558
0.4223983868268385,-0.371100305718677
0.4198986396802953,-0.3749999112672845
0.41989858224421517,-0.3749999973758491
0.41989851845668713,-0.37500008579163263
0.4195988689534243,-0.37539961846264974
0.4195983289954575,-0.3754004037804992
0.41739861038954995,-0.3788999561080795
0.4173985544287726,-0.3789000433918341
0.41569866967047747,-0.3814998671398148
0.41569849960467725,-0.38150013519294507
0.41489867379869644,-0.3827998521276639
0.41489857851680667,-0.38279999703799183
0.4148984747812287,-0.38280013589513545
0.41179868574447004,-0.3866998704897674
0.4117984532889401,-0.3867001029452996
0.40789859700590075,-0.38979998870874116
0.4078985686291261,-0.389800011337309
0.4068989218029076,-0.3905997287982838
0.4068982650584519,-0.3906002958289236
0.4039986009318943,-0.39329998311916686
0.40269866946605165,-0.3944999200011547
0.4026984977808742,-0.39450008174974055
0.4000986138125311,-0.39699997018083966
0.4000985513473721,-0.39700002935637146
0.39859863864596334,-0.39839994787768623
0.39859852764637044,-0.39840005285614316
0.39619867171724027,-0.4006999147882263
0.39619849571522325,-0.40070008708535254
0.3945988331843185,-0.4022997496162573
0.39459834818443057,-0.40230026521816176
0.3922986040824679,-0.40489997594211946
0.3922985806896203,-0.4049000020923835
0.39229856302520527,-0.40490002142326026
0.39109863229243247,-0.4061999463837642
0.3910985339870891,-0.40620005423713096
0.38749861176434736,-0.4101999678179551
0.3844987505709071,-0.4134998154525666
0.38449842313147975,-0.4135001916027803
0.3839986542628355,-0.41409991424515336
0.38399857937821547,-0.41410000066272934
0.3839985069570141,-0.4141000780742341
0.38059909741005643,-0.4175994702549258
0.38059813967072803,-0.4176005908395782
0.3802986557322838,-0.41799990275750376
0.38029865301751425,-0.41799990622315036
0.38029857732575423,-0.41799999136647686
0.3802984887807004,-0.4180000757383779
0.37669885200053216,-0.4208997831446245
0.3766983270163128,-0.42090023253121406
0.375598638629364,-0.42189994924662205
0.3755985778449859,-0.4219000030750509
0.3755985289471558,-0.4219000442368703
0.3727986374715774,-0.4241999550918097
0.37279852868095636,-0.4242000455745328
0.37089860317426104,-0.4257999828433289
0.37089856250451786,-0.42580001725175964
0.3688986088426798,-0.427499977864322
0.36889859628910304,-0.4274999884078278
0.366198844234868,-0.4296997869796032
0.3661983342057497,-0.42970022787865075
0.36499860609393087,-0.43079997864781805
0.36499858543548264,-0.4307999973782382
0.36499855622400984,-0.43080002325458655
0.3617996389306521,-0.4335990758862745
0.3617986458691996,-0.4336000565955642
0.3617977780298262,-0.4336011496722228
0.3610986331960854,-0.43459992800613834
0.36109858016086444,-0.4346000013743917
0.3610985298563833,-0.434600066755547
0.35879870516638435,-0.4374998457125024
0.35879846575114693,-0.43750015836076117
0.3570987005630807,-0.4397998406740272
0.3570984705570482,-0.43980016326302107
0.3559986003005784,-0.4413999745451589
0.3559985971251565,-0.44139997911156664
0.3531986110164047,-0.4452999606991166
0.35319855393018085,-0.44530003882547753
0.35029865696731366,-0.4491999002582989
0.35029857575611123,-0.4491999919753073
0.35029848537182334,-0.44920007794315125
0.3492986851916644,-0.4499999180872784
0.34929848228935567,-0.45000008421222304
0.34559897357487374,-0.4530996725946268
0.34559822231413045,-0.4531003604864453
0.3453986834626574,-0.45329989933791837
0.34539858026826153,-0.45329999757804085
0.34539847293864007,-0.4533000901432599
0.34149861687536387,-0.4564999720413327
0.34149854893811454,-0.45650002821884095
0.34089862227150813,-0.45699996710767965
0.3408985436215923,-0.45700003324288546
0.3375987520308899,-0.4597998564107541
0.3375984191960361,-0.45980014997088825
0.33639862140480314,-0.46089996461285176
0.33639858290188945,-0.4608999992714479
0.3363985425074063,-0.46090003432391996
0.333698607809701,-0.4631999786960393
0.3317989616535284,-0.46479968096605107
0.3317982325755454,-0.46480035022503036
0.32779860953354617,-0.4687999732670296
0.327798584475746,-0.46879999799965216
0.3277985534685477,-0.46880002778827484
0.3258985986385211,-0.4705999849956685
0.3258985670178595,-0.47060001506535265
0.32369861228844005,-0.47269997185252577
0.3219986067201497,-0.4742999774874966
0.3219985586250572,-0.47430002224153484
0.31949861785703365,-0.4765999677481165
0.3194985872918993,-0.4765999954071256
0.31949854176507075,-0.476600035173395
0.31809876335389253,-0.4777998452401192
0.3180984087526981,-0.47780016204462544
0.3151986945319246,-0.4804998959743111
0.31519845159036497,-0.4805000787264441
0.3141986392808915,-0.48109996611212824
0.31419858484344904,-0.4810999979379015
0.31419852234241463,-0.48110003255476874
0.31029861035104317,-0.4831999851655072
0.3102985553288253,-0.4832000149849589
0.30809874736015225,-0.48439991024059875
0.3080984212310959,-0.48440009504119885
0.3063986542262141,-0.48539995798524693
0.30639858377498597,-0.48539999808096707
0.30639850747852027,-0.48540003862709374
0.30249892582914517,-0.4873998240883118
0.3024982522314347,-0.4874001983418023
0.3009986569326898,-0.48829995552104927
0.30099858508682487,-0.48829999718223577
0.3009985031046032,-0.48830004144229755
0.2984986119106537,-0.4895999848631512
0.294598925828708,-0.491599824088536
0.2945982522314347,-0.4916001983418023
0.2935986271169237,-0.4921999734105089
0.29359858392450633,-0.4921999988043161
0.293598536171414,-0.49220002572679594
0.29069860871249587,-0.4937999857041301
0.2906985567419635,-0.49380001403193474
0.2867986203822012,-0.49589997976411443
0.2867985847022495,-0.4958999986383727
0.2867985425493907,-0.49590002012600354
0.2863990881212856,-0.496099747340056
0.2863981044781438,-0.49610030066010663
0.2828985865154831,-0.49829999766520766
0.28019871057384566,-0.4999999195504548
0.2801984571670102,-0.5000000837559695
0.2789986672974211,-0.5007999436690288
0.2789984993031581,-0.5008000578061418
0.27509861196652624,-0.5034999798084253
0.27509857865437093,-0.5035000025699867
0.2744987793173545,-0.5038998689890732
0.2744983917864724,-0.5039001389195559
0.2711986516456434,-0.5062999499310679
0.27119851469755907,-0.5063000510774519
0.2691986220456944,-0.5077999705663505
0.26729859894005337,-0.5091999881079491
0.2672985919067551,-0.5091999927660356
0.26389869242250885,-0.5116999193958216
0.26389858005351874,-0.5116999980195079
0.2638984671418852,-0.5117000693955321
0.2633986925849769,-0.511999934129677
0.2633985779792288,-0.5119999994907464
0.2633984712935569,-0.5120000543243556
0.2594985988053315,-0.5138999922032347
0.2594985950413583,-0.513899993808405
0.2559986426505118,-0.5155999709304558
0.2559985232861771,-0.5156000297576101
0.25559860948860197,-0.5157999866563978
0.25559855597445247,-0.5158000130695604
0.25169863645027146,-0.5176999738633922
0.2516985294212455,-0.5177000266900761
0.24809922752085964,-0.5194996776402689
0.24809798304099642,-0.5195003998399785
0.24779888168564848,-0.5196998007435439
0.24779875846760896,-0.5196998714107035
0.2477985033817183,-0.5197000346308844
0.24779840754975363,-0.5197000853790291
0.243898585715206,-0.5215999985804752
0.24019863938131775,-0.5233999724746576
0.2401985265204065,-0.5234000281404955
0.23999860948860624,-0.5234999866563956
0.23999855597445033,-0.5235000130695614
0.23609863645027146,-0.5253999738633921
0.2360985294212455,-0.525400026690076
0.2322985827996088,-0.5273000000008944
0.23209867880447713,-0.5273999519984602
0.23209858241262285,-0.5273999979806588
0.23209848304762185,-0.5274000409247894
0.22819892580569917,-0.52899985928045
0.22819824949920917,-0.5290001623780122
0.22429864392343604,-0.5308999702226197
0.22429858630763835,-0.5308999974592836
0.2242985164008509,-0.5309000284575068
0.22359863337303257,-0.5311999783265718
0.2235985318232123,-0.5312000207100588
0.22039871786503276,-0.5324999451305692
0.22039844915848372,-0.5325000582547197
0.2164990928201223,-0.5341997776842619
0.21649809644626383,-0.5342002701971983
0.21469871273165467,-0.5351999278164256
0.21469857986013643,-0.5351999972314779
0.21469844748615619,-0.535200057992376
0.21259861564450264,-0.5360999859245132
0.21259855004214287,-0.5361000142797914
0.2086989462139352,-0.5377998415895228
0.20869823107194907,-0.5378001828992774
0.20619875315076558,-0.539099911418293
0.20619844353015407,-0.5391000583264838
0.20619843093148188,-0.5391000650872364
0.20479884063265175,-0.5396998895010208
0.20479833062030794,-0.5397001228574769
0.2008986014259522,-0.541599990926522
0.19799871919756945,-0.5429999341535993
0.19799844036338782,-0.5430000569753866
0.1969986275869073,-0.5433999820859787
0.19699858947553936,-0.5433999969633654
0.19699853050926935,-0.5434000187717931
0.19309870554214442,-0.5447999559394789
0.19309846108048145,-0.5448000468159484
0.18919878661899295,-0.5462999216088287
0.18919838208113424,-0.5463000860230998
0.1877986150340916,-0.546899986186118
0.18779858312697276,-0.5468999996323894
0.18779854982591673,-0.5469000131903751
0.18529861863055608,-0.5478999856685193
0.18529854678059557,-0.5479000138543662
0.1813988909730641,-0.5493998814726473
0.1813982818817721,-0.5494001358992731
0.1782987909787022,-0.5507999059845304
0.17829837849076574,-0.5508001021553158
0.1774986895184269,-0.5511999466414854
0.1774985836262699,-0.55119999688697
0.177498470132864,-0.5512000450675961
0.1734986301550114,-0.5527999810587371
0.17349853561276948,-0.5528000193596007
0.16959898108442234,-0.5543998366019995
0.1695981977489064,-0.5544001925262456
0.16899862791054496,-0.5546999774454263
0.16899858825548356,-0.554699996842963
0.16899853116364444,-0.554700023471788
0.16569862380900902,-0.5561999813602587
0.16569854150499874,-0.5562000180011106
0.161798861909216,-0.5578998783377338
0.161798310470206,-0.5579001361655958
0.1603986895184269,-0.5585999466414854
0.1603985836262699,-0.5585999968869699
0.16039847013286399,-0.5586000450675961
0.15789861863055607,-0.5595999856685192
0.15789854678059556,-0.5596000138543661
0.15399865483816372,-0.561099972293763
0.15399851113669313,-0.5611000286660645
0.150499029937264,-0.5624998211458361
0.15049815205950612,-0.5625002153709457
0.15009864879264653,-0.5626999670043755
0.15009858657642242,-0.5626999971275198
0.15009851091096574,-0.5627000313369711
0.14619858279956116,-0.5644000000009167
0.142298861909216,-0.5660998783377339
0.14229831047020602,-0.5661001361655958
0.1416986977594517,-0.5663999425209729
0.14169858051535592,-0.5663999979244954
0.1416984643696846,-0.5664000466551111
0.1383986158147475,-0.5676999869949348
0.13839859920340425,-0.5676999934214559
0.13839853276974215,-0.5677000179603413
0.1344987782012753,-0.5690999298567141
0.13449839003814174,-0.569100077105485
0.13149878555575534,-0.5702999188984396
0.13149838324584617,-0.5703000886914568
0.13059874114515352,-0.5706999296250979
0.13059858098949478,-0.5706999951386769
0.1305984171718267,-0.5707000509633031
0.12669871145660025,-0.571899960414142
0.12669845509748315,-0.5719000425682802
0.12279861218752387,-0.5731999902049334
0.1227985982210629,-0.5731999947775271
0.11959865072227392,-0.5741999787750666
0.11959851437471661,-0.5742000195508815
0.11889872263183496,-0.5743999600488476
0.11889858259888324,-0.5743999962797907
0.11889843902311385,-0.5744000258069734
0.11499913772544351,-0.5750999003988628
0.1149980401761719,-0.5751001530485489
0.11109861925786521,-0.5761999897178149
0.10709881356440164,-0.5772999365405961
0.10709835485346071,-0.5773000729436742
0.10459869935915547,-0.5780999627018519
0.10459846163710336,-0.5781000173098756
0.10319864375683019,-0.5782999912927719
0.10319857452277839,-0.5783000004330122
0.10319852976920708,-0.578300005439975
0.09929861277565366,-0.5786999969264932
0.09929859607648933,-0.5786999985514353
0.09929853943959455,-0.5787000033363543
0.09539858279923828,-0.579000000000997
0.09149858279923828,-0.5793000000009971
0.0875986286238431,-0.5795999964760274
0.08759859269511078,-0.5795999989530138
0.07979858279841365,-0.5800000000010396
0.07589858279921279,-0.5802000000009987
0.07199861803779938,-0.5803999981938917
0.07199858632207377,-0.5803999996265771
0.0719985439922869,-0.5804000009960484
0.05249861937982987,-0.5808999990630345
0.052498583812626363,-0.5808999997500777
0.05249854518987739,-0.580900000001
0.03679862040844361,-0.580900000001
0.03679858178570545,-0.5808999997500778
0.0367985462184909,-0.5808999990630344
0.028998731161890688,-0.5807000038051728
0.028998434387638713,-0.580700000001
0.02509862040844361,-0.580700000001
0.02509858178570545,-0.5806999997500778
0.025098546218490878,-0.5806999990630344
0.021198582799135942,-0.5806000000009996
0.013398621583069724,-0.5804000009954595
0.01339857932215564,-0.5803999996283843
0.013398547537592606,-0.5803999981927157
0.00949858279911036,-0.5802000000009987
0.005598656613377231,-0.5800000037863456
0.005598509105523399,-0.5799999943322616
0.0016985827990848778,-0.5797000000009971
-0.002201417200915123,-0.5794000000009971
-0.006101373895404367,-0.5791000033321901
-0.0061014303700558424,-0.5790999985615115
-0.006101447231347669,-0.5790999969209529
-0.010001270719209743,-0.578700015024762
-0.010001564017350398,-0.5786999887074251
-0.013901313662578836,-0.5784000079654845
-0.013901415933077999,-0.5783999982504209
-0.01390152094751194,-0.5783999844390102
-0.01590134303127744,-0.5781000111264454
-0.015901426505433833,-0.5780999974973389
-0.015901481332759263,-0.5780999871746355
-0.01790130480448051,-0.5777000224802914
-0.017901530020574114,-0.5776999797513199
-0.021801275047895297,-0.5770000255156468
-0.021801559946335033,-0.576999978040166
-0.02570134583109939,-0.5764000109809716
-0.025701488274813434,-0.5763999872441488
-0.02960127504789529,-0.5757000255156468
-0.029601559946335027,-0.575699978040166
-0.03350141720099048,-0.5751000000009883
-0.037401252978282354,-0.5745000252660204
-0.037401545526661084,-0.5744999687826055
-0.0374015636520305,-0.5744999662045974
-0.03870126979634694,-0.5742000340174475
-0.03870127728538943,-0.574200032081794
-0.03870154922301546,-0.5741999389565375
-0.03870155281935358,-0.5741999374079405
-0.04091020246395274,-0.5731805606488947
-0.04091144124308368,-0.5731800731952599
-0.04091272778823538,-0.5731797311625804
-0.04130134779599513,-0.5731000142379118
-0.041301486236875885,-0.5730999840696331
-0.04520127912426873,-0.5722000318648501
-0.045201556016341286,-0.5721999715260458
-0.05300111512601637,-0.5706000619650868
-0.05300123754775834,-0.5706000285296527
-0.05300149099744742,-0.570599972380687
-0.0530015823265855,-0.5705999449591383
-0.05390090873279379,-0.5703001694904023
-0.05390193915337924,-0.5702998782121007
-0.05690140348438549,-0.5696000032015326
-0.056901430925506424,-0.5695999968337953
-0.06860135452981801,-0.5669000144635694
-0.06860141785014057,-0.5668999991082774
-0.06860147835495735,-0.5668999830137826
-0.0704012096623317,-0.5664000576506231
-0.07040162674052146,-0.5663999501106272
-0.07250134720677923,-0.5659000166662801
-0.07250148739704924,-0.5658999842068776
-0.07650138622638045,-0.5650000069702781
-0.08040141720155405,-0.5641000000008612
-0.08430137948641313,-0.5632000087043553
-0.08430142771931375,-0.563199997233493
-0.08710135746346105,-0.562500014935372
-0.08710147660778583,-0.5624999837991418
-0.08820133203148584,-0.5622000232290418
-0.08820150271500471,-0.5621999780743231
-0.09210128146912068,-0.5612000348040369
-0.09210155373555752,-0.5611999684930142
-0.09600137769156253,-0.5603000091185516
-0.09600142787090651,-0.5602999971679106
-0.09600144578672085,-0.5602999926713189
-0.09990135485914986,-0.5593000159860807
-0.09990141709478921,-0.5592999992887046
-0.09990147868547389,-0.5592999812883301
-0.10220129997512181,-0.5586000356784373
-0.10220130182097543,-0.5586000350736842
-0.10220152600615601,-0.5585999455984592
-0.10380091728777349,-0.5578002499576504
-0.10380193886700195,-0.5577997993602393
-0.10770117173073504,-0.5563000944126497
-0.10770166670544035,-0.5562999168328535
-0.11160141720115464,-0.5550000000009487
-0.11250141720115465,-0.5547000000009487
-0.11550141720115466,-0.5537000000009487
-0.11940141720115464,-0.5524000000009487
-0.12330111232909712,-0.5511001016249679
-0.12330172724084779,-0.5510999154446704
-0.12440135262325329,-0.5508000176131052
-0.12440142116727251,-0.5507999980650556
-0.12440147678185769,-0.5507999808500085
-0.1272013875715943,-0.549900009524736
-0.12720144672659012,-0.5498999901591369
-0.13110128949916,-0.5486000425682802
-0.1311015458582771,-0.548599960414142
-0.13500139293404406,-0.5474000074677522
-0.13660137269107256,-0.5469000139103464
-0.13660141810238716,-0.546899999316757
-0.13660146023512917,-0.5468999850326098
-0.1389013050825454,-0.5461000389987258
-0.13890153009579545,-0.5460999633101904
-0.14290133058092738,-0.5448000281525225
-0.14290150425351505,-0.5447999732156072
-0.14680137636857807,-0.5436000125648187
-0.14870125647607318,-0.5430000507562097
-0.14870141402686676,-0.5429999959108117
-0.1487015722816244,-0.5429999302147429
-0.1507010041290718,-0.5421001858833916
-0.15070184353318866,-0.5420998469586804
-0.15460116571354623,-0.540700090278552
-0.15460167258570565,-0.5406999214210871
-0.15850134756085746,-0.5395000214287328
-0.15850141710960441,-0.5394999990671158
-0.15850148547916526,-0.5394999751725815
-0.15960130114464233,-0.5391000422033172
-0.15960141464629699,-0.5390999981668484
-0.15960153071642563,-0.5390999472974372
-0.1624009442007576,-0.5378002196082828
-0.16240190802934645,-0.5377998238062134
-0.16630124813646582,-0.5364000606908373
-0.1663015880671892,-0.5363999445849376
-0.17000131171762609,-0.5352000342118228
-0.17000131888330866,-0.5352000317351531
-0.17000151100329858,-0.5351999530076189
-0.17000151494991994,-0.5351999511265773
-0.17020103215058324,-0.5351001925262456
-0.1702018154860992,-0.5350998366019996
-0.17410117792095056,-0.5335000981671887
-0.17410166062632604,-0.5334999126175541
-0.1780013749792929,-0.5321000151575148
-0.17800142429463547,-0.5320999970219639
-0.17800145181715724,-0.5320999864555578
-0.1803013405562881,-0.5312000299924196
-0.18030149426473926,-0.5311999711021052
-0.18190137165285514,-0.5306000170815617
-0.18580129548321545,-0.5291000468155418
-0.18580153994382126,-0.529099955939479
-0.1897013649109559,-0.5277000187717895
-0.1897014238771974,-0.5276999969633724
-0.18970146198859536,-0.5276999820859742
-0.19070136100112947,-0.5273000224809606
-0.19070141939071478,-0.5272999984139328
-0.19070147002996313,-0.5272999763190744
-0.19360124760476272,-0.526000076026923
-0.19360158915052755,-0.5259999294576188
-0.19750138788171334,-0.5244000120294399
-0.19990137012515244,-0.5234000196159487
-0.1999014639247678,-0.5233999795593723
-0.20150138833240375,-0.5227000126310317
-0.2015013977249562,-0.5227000084607327
-0.20540125330692427,-0.5209000756444464
-0.20540158337519995,-0.5208999295028723
-0.20870099341881973,-0.5195001797873972
-0.20870185391987167,-0.5194998544280429
-0.20930123582919505,-0.5193000604582685
-0.20930141617324627,-0.5192999936504156
-0.20930158776970811,-0.5192999169034579
-0.21320096849990583,-0.5174002185990025
-0.21320188305010834,-0.5173998208282753
-0.21710128559272424,-0.5159000506195769
-0.21710141836343724,-0.5158999958058457
-0.21710154085556116,-0.5158999381737567
-0.21770122549517293,-0.5156000958539507
-0.2177016123236925,-0.515599911308892
-0.22100110378148347,-0.5141001424644417
-0.22100173853219235,-0.5140998764120892
-0.2249013649299403,-0.512600020105263
-0.2249014196312891,-0.5125999984565224
-0.2249014660733265,-0.5125999790557358
-0.22700122657938615,-0.5117000816959961
-0.22700141281357844,-0.511699993858327
-0.2270015950861494,-0.511699891293482
-0.22880114738979113,-0.5106001648857009
-0.22880169561024946,-0.510599850088376
-0.2327013693963326,-0.5085000257420235
-0.23270142552858675,-0.5084999948343969
-0.23270145564301126,-0.5084999775765568
-0.23390131230903544,-0.5078000611880428
-0.23390152335391176,-0.5077999410272144
-0.23660138427030694,-0.5063000182958837
-0.2405013220149774,-0.5041000536957295
-0.2405014189012749,-0.5040999966046636
-0.24050150544880225,-0.5040999411692259
-0.24080112845665613,-0.5039001924973233
-0.24080171695679453,-0.5038998251435166
-0.24440121127901568,-0.501800120122221
-0.24440162789372216,-0.5017998884578401
-0.2478013913315844,-0.5000000136966188
-0.24780148726481005,-0.49999995796278324
-0.24830128409046281,-0.4997000798673915
-0.24830155240561685,-0.4996999237317859
-0.25220131804717605,-0.49750005593398333
-0.25220151743612723,-0.49749994602828795
-0.25480141720131255,-0.49610000000088045
-0.2561014172013125,-0.49540000000088047
-0.2600012627807654,-0.49330008315040585
-0.2600015740695078,-0.4932999215667834
-0.2622012939368614,-0.4922000616331066
-0.2622015418977835,-0.4921999413201899
-0.2639013608144417,-0.49140002653588016
-0.2639014154824475,-0.4914000000872546
-0.2639014737745865,-0.4913999702999117
-0.26790121713627324,-0.4893001050350262
-0.26790162121216193,-0.4892999028528583
-0.27000128028170606,-0.4883000652006944
-0.2700015557815399,-0.48829993840967145
-0.27180134428187835,-0.487500032409521
-0.27180141543625636,-0.4874999996035078
-0.27180148947052757,-0.4874999629397448
-0.27570127426930885,-0.48550007329934414
-0.27570156211170693,-0.48549993069591046
-0.27800124121342107,-0.4844000841690037
-0.2780015959247086,-0.48439992180939834
-0.2796013634175017,-0.48370002353130137
-0.2796014159881521,-0.48369999989363854
-0.27960147092678633,-0.48369997382693264
-0.28350139318178597,-0.48180001170270204
-0.2835014412745346,-0.481799988410071
-0.28620123584629237,-0.48050008731996535
-0.28620141318265724,-0.4804999942087613
-0.2862015851949073,-0.4804998880051559
-0.2874013543688839,-0.47970004188917154
-0.28740141853053974,-0.4796999978951281
-0.28740147595431637,-0.47969995631276263
-0.2913011784500901,-0.47680017753385384
-0.29130166475584696,-0.4767998349645295
-0.2916013510236227,-0.4766000441193457
-0.29160141527487177,-0.47659999999823965
-0.2916014820872255,-0.4765999513364597
-0.2952012836368991,-0.47390010017420453
-0.2952015535988374,-0.4738999037202836
-0.29690134037463073,-0.47270005423148836
-0.2969014948989368,-0.4726999470252342
-0.29910136533498444,-0.4712000353642926
-0.29910141275277136,-0.4712000022751244
-0.2991014713749384,-0.47119995937067505
-0.30230134177787166,-0.4688000565684751
-0.3023014162801068,-0.4687999987723816
-0.302301488745862,-0.4687999386770112
-0.30300103916540205,-0.46820032403169115
-0.3030018216597893,-0.4681997096204458
-0.30690131658525255,-0.4654000722380619
-0.3069014146983185,-0.46539999856661235
-0.3069015120672522,-0.46539991868724817
-0.3076005518959856,-0.464800741691191
-0.30760144928031813,-0.46480004584910994
-0.307602410513875,-0.46479944126256434
-0.31080134737128373,-0.4630000392802719
-0.31080141918223103,-0.46299999756796417
-0.31080148230633975,-0.46299995857041176
-0.31410091330898665,-0.4609003206596364
-0.31410195141442654,-0.46089973289432395
-0.31470132709714876,-0.4606000450529629
-0.3147014174142266,-0.46059999791241985
-0.31470150295389954,-0.46059994942884286
-0.3186013634298982,-0.4583000317122282
-0.318601415861716,-0.4583000000239561
-0.3186014705070335,-0.4582999653521659
-0.32060116679208767,-0.45700016276688066
-0.3206016756692705,-0.4569998503615369
-0.3225013072156198,-0.4559000636768084
-0.3225015285582753,-0.45589993875455104
-0.3265012392553687,-0.4537000978711496
-0.32650141247198616,-0.4536999945289455
-0.3265015804747863,-0.4536998775457891
-0.32730075894288113,-0.453100493694718
-0.3273021386629086,-0.4530996043606504
-0.3304013885048673,-0.4514000157376408
-0.33040141564877107,-0.4514000006520443
-0.33040144697239926,-0.4513999827649887
-0.33419872594702815,-0.4492015580954667
-0.3341998076217458,-0.44920100548605224
-0.3342009412388182,-0.44920056924106055
-0.3342021143212996,-0.44920025416194104
-0.33420331395787545,-0.4492000637165536
-0.3342045269449685,-0.44920000000099997
-0.3343012724938018,-0.44920000000099997
-0.3343014129116283,-0.44919998617328655
-0.3343015267975958,-0.44919991006872534
-0.3343015269721517,-0.4491999099325237
-0.33820130734033566,-0.44600009014324454
-0.3382014146699022,-0.4459999975780736
-0.3382015178643513,-0.4459998993379013
-0.3389011446079906,-0.445300272594262
-0.33890170732395325,-0.4452997461436033
-0.342101390625692,-0.4425000232545819
-0.34210141983714937,-0.44249999737824725
-0.34210144049561403,-0.44249997864781226
-0.3433013518882107,-0.4414000598712653
-0.3433014834234337,-0.4413999411368088
-0.34600138937574754,-0.4390000247347521
-0.34600141535232387,-0.4390000013436854
-0.3460014460188318,-0.43899997298450194
-0.34760136155295424,-0.43750005217126214
-0.34760147353264775,-0.437499948567963
-0.3499013778643349,-0.43540003591729215
-0.34990145587111554,-0.43539996336637815
-0.35180065021030543,-0.4336007266239877
-0.3518014469755843,-0.43360003778555645
-0.35180230304271576,-0.4335994242039724
-0.3538013864539493,-0.4323000199866706
-0.35380144807479624,-0.4322999802101892
-0.35770089819137046,-0.42980033269956475
-0.357701968606638,-0.4297997242982183
-0.35790132272871356,-0.42970004723718047
-0.3579014167706198,-0.4296999980514898
-0.3579015075099622,-0.4296999463038466
-0.3616013644649195,-0.42750003135765574
-0.36160141625069,-0.4274999998184924
-0.36160146914763697,-0.4274999660359804
-0.3642013829097813,-0.4258000224222706
-0.364201421474281,-0.42579999681558306
-0.3642014465106685,-0.42579997970979544
-0.36550097929513675,-0.424900303166702
-0.36550188109156934,-0.42489973831919736
-0.3694013241102693,-0.42270005251377685
-0.36940141480257604,-0.42269999912333617
-0.36940150745070194,-0.4226999398346262
-0.37060129156869004,-0.42190008375596744
-0.3706015449755255,-0.42189991955045275
-0.37330135169228873,-0.42020004124730553
-0.3733014832561157,-0.42019995963405804
-0.3769012700476822,-0.4180000899281007
-0.37690153918176716,-0.41799987802048544
-0.377200950897345,-0.41770046630490765
-0.3772019334371717,-0.41769958965957665
-0.38110118441397245,-0.41460018503699136
-0.3811016591806515,-0.4145998271585053
-0.381801300865969,-0.4141000830975643
-0.3818014154688223,-0.4140999968867313
-0.38180152436142506,-0.4140999062358155
-0.3850011868511251,-0.41130020155732794
-0.38500165787954677,-0.41129981089657236
-0.38640138093258036,-0.4102000284977602
-0.38640141511509607,-0.4102000011967939
-0.3864014543370283,-0.4101999688069065
-0.3889013868425398,-0.4081000255022769
-0.38890144720828396,-0.40809997408580023
-0.3911011923308658,-0.4062001942072068
-0.3911016517373014,-0.40619981758401796
-0.39290135761116624,-0.4048000463487897
-0.392901420526325,-0.40479999608444295
-0.39290147055215946,-0.40479995400880214
-0.3958009751483106,-0.4023003810810856
-0.3958018953362319,-0.40229966530644523
-0.39680136466394755,-0.4016000367770443
-0.39680141523200757,-0.40160000053817074
-0.3968014695431037,-0.40159995973798074
-0.4007012677202279,-0.3986001149863467
-0.4007014144777881,-0.3985999942882354
-0.40070154933618246,-0.39859986786607016
-0.400900707839524,-0.39840070936272864
-0.4009014451133786,-0.3984000332084384
-0.4009022380026441,-0.39839942322157496
-0.4046013352045216,-0.3958000576202556
-0.404601414905687,-0.3957999995274186
-0.4046014961813418,-0.39579993582962947
-0.40620121135206944,-0.3945001672534133
-0.40620163049377755,-0.39449984234994073
-0.40850138813470177,-0.3928000214849098
-0.4085014459976339,-0.39279997815541035
-0.41140124067876116,-0.3906001339145552
-0.41140159871841947,-0.39059987293891396
-0.4124013817893475,-0.3899000247892644
-0.41240141986093576,-0.3898999977133482
-0.4124014490837678,-0.38989997629342693
-0.4163013780644388,-0.38700002910267156
-0.41630137893646135,-0.38700002837934694
-0.41670127742696744,-0.3867001048315414
-0.41670127908993393,-0.38670010350405826
-0.4167015273426889,-0.3866998657648005
-0.41670152736208876,-0.3866998657425526
-0.4199012824415937,-0.38280016423940594
-0.419901410955375,-0.38279999533843617
-0.4199015263958502,-0.3827998180102572
-0.42020125531544644,-0.38230026981093024
-0.42020159350318315,-0.3822997393809273
-0.42250137489523354,-0.37890006254050507
-0.42250146032016445,-0.37889993801772
-0.42410138110149903,-0.3766000518945515
-0.4252014065200168,-0.3750000155375057
-0.4252014279350427,-0.37499998449679517
-0.42790130059993425,-0.37110016842528504
-0.4279014103863773,-0.371099997204452
-0.4279015092900719,-0.37109981582376905
-0.4280006887924194,-0.37090145681907405
-0.4280012154533145,-0.37090051579328537
-0.4280018273821616,-0.37089962784941355
-0.4280025192704015,-0.37089880069048276
-0.43140125176900873,-0.36720018003023375
-0.43140159008673146,-0.3671998271155212
-0.4392013249535832,-0.3594000922486694
-0.43920141398732543,-0.3593999991090279
-0.4392015016854495,-0.35939989862002875
-0.43970108098322463,-0.35880040346269865
-0.43970178856688724,-0.3587996286353654
-0.4430013161656656,-0.35550010103658697
-0.443001316660796,-0.35550010051639214
-0.4430014955586511,-0.3554998823593747
-0.44300149691746454,-0.3554998804268636
-0.4436012734903956,-0.35460021556746707
-0.44360157041166143,-0.35459979107784145
-0.44580130479740715,-0.3516001532790974
-0.44580141223003905,-0.35159999621752935
-0.44580150834655347,-0.35159983379518756
-0.4475010215614888,-0.3485007214620701
-0.4475019108955564,-0.34849934174204267
-0.44810130391470915,-0.34770015104983903
-0.4481014129668343,-0.3476999953149502
-0.44810150917846464,-0.3476998369507888
-0.45030120550089003,-0.3438003752883074
-0.4503016562112817,-0.34379964148613784
-0.4515013974808847,-0.3420000295817334
-0.4515014079530708,-0.34200001366249116
-0.45290139160749954,-0.3398000402199506
-0.4529014154178278,-0.3398000021145033
-0.45290144280830075,-0.33979995658061946
-0.4552006705359101,-0.3359012660859773
-0.45520120039822987,-0.3359004483404241
-0.455201797144498,-0.3358996780445334
-0.45520245654802693,-0.33589896065422564
-0.4554013095458652,-0.3357001076563874
-0.4554014069524396,-0.3356999876099694
-0.4554014846519159,-0.33569986848599065
-0.45540148603394254,-0.3356998659587758
-0.4573012988531422,-0.3320002304687556
-0.45730154574097875,-0.33199977505677014
-0.4593013773104842,-0.3285000698101355
-0.4593014162962954,-0.32849999933032104
-0.45930145308601017,-0.32849992823189267
-0.4595013907848717,-0.3281000528341696
-0.4595014441563046,-0.3280999474390324
-0.4615013667018815,-0.3242000984751574
-0.4615014522440326,-0.32419989487357986
-0.46280136483860673,-0.3203001570898575
-0.46280141275709136,-0.3202999983380109
-0.46280145122336674,-0.32029983839784465
-0.4632014111788046,-0.3184000286095147
-0.46320142293555616,-0.31839997133151043
-0.4636014116091632,-0.3164000279634753
-0.46360142293215834,-0.316399972064792
-0.46440140973277155,-0.31250003641180246
-0.46440141750691,-0.3124999972367219
-0.46440142327877,-0.31249996614289904
-0.46510122273639243,-0.3086010834504309
-0.4651014674861163,-0.30860001404606174
-0.4651018123529984,-0.30859897260716973
-0.466601293612928,-0.30470032133135294
-0.46660155966528055,-0.30469968658064406
-0.4671013285097298,-0.3036001951228556
-0.4671015130547885,-0.30359980829433597
-0.4685013955777987,-0.30080004324831566
-0.46850141959960434,-0.300799994184433
-0.46850143483219014,-0.3007999618011243
-0.47030134140999547,-0.2969001642158793
-0.47030149808573185,-0.2968998382324492
-0.47100140324042644,-0.29550002792306
-0.47100141717976984,-0.29549999966441787
-0.47220135297368326,-0.2930001338088636
-0.4722014133091574,-0.2929999993811207
-0.4722014676639571,-0.29299985942712903
-0.4736013951819389,-0.2891000613413227
-0.47360141544835843,-0.28910000282133386
-0.47360143731857746,-0.2890999346207487
-0.4748011354014821,-0.28520091585130847
-0.4748014539470639,-0.28520001472265993
-0.4748018457328277,-0.2851991429382576
-0.47490135782865844,-0.2850001187465961
-0.47490145418598995,-0.28499987223670936
-0.4760013902759777,-0.28120009301675164
-0.4760014456796681,-0.28119990744720397
-0.4772013776149797,-0.2773001286574412
-0.4772014597691178,-0.2772998722983241
-0.47850126491216355,-0.273400456869187
-0.47850160690623084,-0.273399557356623
-0.4788013901619337,-0.2727000630933163
-0.47880141789678643,-0.2726999961989167
-0.4788014399742408,-0.27269993927377484
-0.480001355107399,-0.2695001655853533
-0.4800014843243533,-0.26949983638906727
-0.48160139704245286,-0.26560004913869945
-0.4816014154876293,-0.2656000029769869
-0.48160143665502325,-0.2655999469460371
-0.48270128406800655,-0.2626003630924462
-0.48270157426788196,-0.2625996466016142
-0.48310133289778234,-0.2617001896843382
-0.48310141030383214,-0.2616999972110347
-0.4831014734737964,-0.26169980049046904
-0.48420137889305553,-0.2578001358221865
-0.48420141398609734,-0.25779999869198994
-0.48420144203501136,-0.25779986164383945
-0.48490141720182267,-0.25390000000017665
-0.4856014172018227,-0.25000000000017664
-0.4863013829407877,-0.24610019088308638
-0.48630145783647205,-0.24609981037181608
-0.4866013420767009,-0.2447003505840813
-0.4866015138756309,-0.24469965473659294
-0.48730123545310605,-0.24220064910275305
-0.4873016730482627,-0.24219937637453798
-0.4889013930708145,-0.238300058819568
-0.48890141575828927,-0.23830000174169058
-0.4889014394063284,-0.23829993814480901
-0.49030134705755246,-0.23440019540211368
-0.49030149430632347,-0.23439980723898013
-0.49050140074903614,-0.23390004113219837
-0.4905014330230801,-0.23389995862155258
-0.4918013833056934,-0.2305000886516409
-0.4918014146184358,-0.23050000255120978
-0.4918014460705786,-0.23049990617674493
-0.49300136561717006,-0.22660016765032248
-0.493001412256564,-0.2265999979430336
-0.4930014480426056,-0.22659982817295757
-0.4937014172018227,-0.22270000000017667
-0.4944013943784274,-0.2188001271590937
-0.49440139466821065,-0.21880012530792434
-0.494401417187989,-0.21879987205838375
-0.49440141720183844,-0.21879987143485305
-0.49440141720183844,-0.21860105749850908
-0.49440146519605915,-0.21860000438373386
-0.49440160878082096,-0.2185989599999006
-0.49510140981654155,-0.21480004009170273
-0.4951014162373517,-0.21480000380341685
-0.49510142399528817,-0.21479995584265296
-0.49570140037336113,-0.21090010938517897
-0.49570141532742035,-0.21089999806324292
-0.49570142555883134,-0.2108998913591305
-0.49600140590826336,-0.20700014681651419
-0.4960014322256002,-0.20699985351837352
-0.49640141720183323,-0.20310000000010203
-0.49653466248772665,-0.20180085846264112
-0.49653478215283103,-0.20180000563595737
-0.49653496487698184,-0.20179916406304046
-0.4972013464781478,-0.19920027581849323
-0.4972014604977806,-0.19919971856987562
-0.4978013949983797,-0.19530014431598147
-0.49780143209846844,-0.19529985474810735
-0.4982014096892592,-0.19140007323789726
-0.4982014228473957,-0.1913999265947549
-0.498301400280449,-0.19010021996506177
-0.49830144248862257,-0.1900997808392036
-0.4986014129972165,-0.18750003643139002
-0.4986014209425539,-0.18749996351827442
-0.49900138740083866,-0.18360029054999732
-0.4990014616128195,-0.18359971132212277
-0.49960137346735495,-0.17970028426764267
-0.49960147499480234,-0.17969971825442596
-0.5000012513567939,-0.17775080848971747
-0.5000016960449638,-0.1777492232228962
-0.5007014038091318,-0.1758000373084288
-0.500701412427059,-0.17580001277435084
-0.5020013981546485,-0.17190005714170928
-0.5020014149783162,-0.17190000486379836
-0.5020014352061606,-0.1718999369850128
-0.5022012891547568,-0.17120044816492616
-0.5022015808598047,-0.17119956357893826
-0.5034013974055465,-0.1680000527902937
-0.503401418600567,-0.16799999455125472
-0.5034014332585138,-0.16799995183013638
-0.5047014071740873,-0.16410003008341592
-0.5047014158292036,-0.16410000363604155
-0.5047014276687943,-0.16409996598254412
-0.5059013937009627,-0.16020007637799674
-0.5059014175170466,-0.16019999499571833
-0.5059014353932613,-0.16019992723443163
-0.5061012962148324,-0.1594004839481474
-0.5061015793652522,-0.15939952825205425
-0.5072014023244992,-0.15620004327969947
-0.5072014159612411,-0.15620000256500471
-0.50720143149082,-0.1561999535609606
-0.5084014172017942,-0.1523000000002941
-0.5096013776149806,-0.14840012865743868
-0.5096014597691187,-0.14839987229832158
-0.5100013568673177,-0.14720018100372448
-0.5100014834673908,-0.14719982108318772
-0.5110014058530601,-0.1445000306418806
-0.5110014074803005,-0.14450002544301355
-0.5110014322740296,-0.14449995801335605
-0.5124014038091317,-0.1406000373084288
-0.5124014124270589,-0.14060001277435083
-0.5137013817037602,-0.13670010649435466
-0.5137014157927483,-0.13669999720815704
-0.5137014438729216,-0.13669989331579058
-0.513901323006801,-0.13590037678027317
-0.5139015364342913,-0.13589963037955388
-0.5149013905477212,-0.13280008262792073
-0.5149014150607014,-0.13280000254667276
-0.5149014395212647,-0.13279991295436414
-0.5159014096757951,-0.12890002935169545
-0.5159014147469815,-0.12890000913482463
-0.5159014261416168,-0.12889996126107447
-0.5168014172018129,-0.12500000000022485
-0.5177012167240462,-0.12110086873721405
-0.5177014499107302,-0.12110001024941311
-0.5177017483221829,-0.12109917219933178
-0.5179013514365176,-0.12060016441349479
-0.5179014126637017,-0.12059999663921084
-0.5179014620629031,-0.12059983052499716
-0.5188012564603496,-0.11720060724575498
-0.5188016426980492,-0.11719941371003809
-0.5203013989408751,-0.11330004747869038
-0.5203014358791511,-0.11329995268433145
-0.5218013667857452,-0.10950012772095995
-0.5218013691500037,-0.10950012128886659
-0.5218014021351722,-0.10950000756946078
-0.5218014058571662,-0.10949998800588019
-0.5218014170749954,-0.10949986850319669
-0.5218014172018385,-0.10949986313870093
-0.5218014172018385,-0.10940241373722477
-0.5218014782849802,-0.1094012260040554
-0.5218016608898816,-0.10940005080335685
-0.5218019630897707,-0.10939890053536248
-0.521802381695959,-0.10939778733722606
-0.5235013794338248,-0.10550008664447505
-0.5235014145315768,-0.10550000239721184
-0.5235014502217503,-0.10549990801613378
-0.524901399599401,-0.1016000490355358
-0.5249014177625806,-0.1015999969692929
-0.524901432150506,-0.1015999532855702
-0.5257013584065574,-0.09910018373540964
-0.5257014820854812,-0.0990998183259736
-0.5262014140409725,-0.09770000885059753
-0.526201420376927,-0.09769999115528472
-0.5276014016084664,-0.09380004343885395
-0.5290014121958527,-0.08980001430298652
-0.5290014222454885,-0.08979998570982968
-0.5296013989396706,-0.08810005174298062
-0.5296014359534956,-0.08809994843311934
-0.5304013807934982,-0.08590010012311175
-0.5304014554463268,-0.08589990056451592
-0.5319013711840909,-0.08200011964632944
-0.531901465857256,-0.08199988140261695
-0.5335013928747646,-0.07810005929743952
-0.5335014402099066,-0.07809994017920828
-0.5350013937950076,-0.07420006085794606
-0.5350014392318123,-0.07419993863096132
-0.5364013758932838,-0.07030011507400478
-0.5364013775825107,-0.07030011003619244
-0.5364014377599159,-0.0702998848354244
-0.5364014387953304,-0.0702998796934913
-0.5371013969521584,-0.06640011281973575
-0.5371014396811299,-0.06639988760364214
-0.5374014081194325,-0.06490004541212893
-0.5374014266471959,-0.06489995466238745
-0.5379014098204534,-0.06250003543075129
-0.5379014153807163,-0.0625000078799673
-0.5379014250234322,-0.06249995642263879
-0.5386013919135998,-0.05860014089170433
-0.5386014459655664,-0.05859985977692735
-0.5394013887268843,-0.05470013881550286
-0.5394014490656885,-0.05469986192343031
-0.541201397000852,-0.04690008753772203
-0.5412014160914105,-0.04689999852971888
-0.5412014317695181,-0.04689991259400531
-0.5413013479944724,-0.04630041524427962
-0.5413015163827989,-0.046299590878657995
-0.5421014096751161,-0.043000031047849246
-0.5421014243853813,-0.04299996887142832
-0.5430014065025394,-0.03910004636374388
-0.5430014170464296,-0.039099998896190286
-0.5438014094983624,-0.03520003755452924
-0.5446014016503741,-0.031200077757420626
-0.544601433816982,-0.03119992246276954
-0.5452014084585288,-0.028400040802217415
-0.5452014154959944,-0.028400006765016108
-0.5452014259128105,-0.028399952089743944
-0.5454013939335718,-0.02730012797555684
-0.5454014433393229,-0.027299872579864316
-0.5462013585134697,-0.023400286105898952
-0.5462014032596075,-0.023399996486557616
-0.546201431713617,-0.023399857812225977
-0.5462014320729988,-0.023399855006238496
-0.5466014172018332,-0.01950000000010203
-0.5470014172018333,-0.015600000000102029
-0.5474014172018332,-0.01170000000010203
-0.5478013816909522,-0.007800346231192479


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001002100.csv <==
X,Y
-0.5487965927454995,0.011700000000051215
-0.5485965927454995,0.015600000000051214
-0.5483965955877641,0.019499944575893217
-0.5483965923797736,0.019499997225868305
-0.5483965874728325,0.019500057999398
-0.5481966094133165,0.021699816654074004
-0.5481965819346527,0.021700183784450013
-0.5480965966577093,0.023399933492489425
-0.5480965914246608,0.023400007806445453
-0.5480965867528765,0.023400058428138745
-0.5476965927454956,0.02730000000010203
-0.5472965992649794,0.031199936435135675
-0.5472965848198689,0.031200063405119056
-0.5467966085972299,0.03519987318623011
-0.5467965797061256,0.03520012713395942
-0.5463966037107201,0.03909989308916419
-0.5463965662396387,0.03910010327346556
-0.5463965659354205,0.03910010455943978
-0.5453965927454696,0.043000000000248374
-0.5443966181384688,0.04689990096755139
-0.5443965909120844,0.046899999835436426
-0.5443965605292557,0.04690009664889801
-0.5442966854635779,0.047199721845931304
-0.5442965142721602,0.04720028250416305
-0.543296623546361,0.05079988911704014
-0.543296564162024,0.050800111475686145
-0.5422966274343107,0.05469986471376809
-0.5422965613409266,0.054700136086602874
-0.5404966308972102,0.062499834676040304
-0.540496559470611,0.06250016637454811
-0.540396601342458,0.06299995701531334
-0.5403965943617223,0.06299999059054072
-0.5403965805205363,0.06300005195621576
-0.5395965984173656,0.06639997589469113
-0.5395965871770899,0.06640002412989501
-0.5386966238639023,0.07029986515370804
-0.5386965888470663,0.07030000184463371
-0.5386965498782346,0.07030012860196108
-0.5373966028445163,0.07419996970311629
-0.5373965941232994,0.07419999539194173
-0.5373965803003256,0.07420003457010615
-0.5364965976933128,0.07669998625625264
-0.536496587832386,0.07670001375689514
-0.535996602669519,0.07809997221292271
-0.5359965985312769,0.07809998217576186
-0.5345966051767373,0.08199996537028631
-0.5345965992635965,0.0819999815180458
-0.5330968205075602,0.08589940781883118
-0.5330964312762423,0.08590061358331204
-0.5325966217690015,0.08779988971082728
-0.5325965908214257,0.08779999852625173
-0.5325965547911293,0.08780010844123179
-0.5318967230006463,0.089799627842612
-0.5318964881958458,0.0898003801806993
-0.5307966046038821,0.09379995687874872
-0.5307965917280102,0.09380000231953883
-0.5307965803318059,0.09380004034465905
-0.5295966046951363,0.09769996116383545
-0.5295965810695654,0.09770003891993159
-0.5286966042818809,0.1006999615455464
-0.5286965945671513,0.10069999312786888
-0.5286965778036856,0.10070004482560796
-0.5283965927454496,0.10160000000031623
-0.5270966136347842,0.10549993733231251
-0.5270965704268148,0.10550006217365697
-0.5256966373841637,0.10939987564961341
-0.5256965509654049,0.1094001253404502
-0.5247965927454495,0.11210000000031624
-0.5243966136347842,0.11329993733231251
-0.5243965704268148,0.11330006217365697
-0.5229967287523634,0.11719962112391455
-0.5229964834696031,0.11720038743286681
-0.52189660147117,0.12109996906367548
-0.5218965836756202,0.1211000308377384
-0.520896630964517,0.12449987005548956
-0.52089659023309,0.12449999741926823
-0.5208965418402113,0.12450012726341682
-0.5206968706505551,0.12499930523755683
-0.5206964068905537,0.12500072483441987
-0.5196966096596202,0.12889993403506098
-0.5196965921874687,0.1288999989807511
-0.5196965724743727,0.12890006588131683
-0.5184966300116607,0.13279987888513098
-0.5184965890467357,0.1328000023107549
-0.5184965464206117,0.13280011426825497
-0.5169966351268512,0.13649989545953087
-0.5169965910666814,0.1364999983190434
-0.5169965419212643,0.13650010164870918
-0.5168968418817722,0.1366995017276935
-0.5168963927632607,0.13670051995401034
-0.515396615553753,0.14059994069873016
-0.5153965919329354,0.1406000001505869
-0.5153965675358257,0.14060005783416926
-0.513696663206064,0.144499838355387
-0.513696527256484,0.1445001637227346
-0.5130966035679366,0.14599997294410338
-0.5130965907294779,0.1460000045760285
-0.5120967549112372,0.14839961080243255
-0.5120964594138425,0.14840039999513727
-0.5107966782282545,0.1522997435519019
-0.5107965193642531,0.15230026017001738
-0.5096966014711697,0.15619996906367614
-0.5096965836756201,0.15620003083773842
-0.509196608032102,0.15789994802570012
-0.5084966272380853,0.16019988666737126
-0.5084965605861156,0.16020011401977713
-0.5073966110832837,0.1640999349843629
-0.5073965919985247,0.16409999973717665
-0.5073965713733577,0.16410006411659192
-0.5060966387214428,0.16799986207233644
-0.5060965896455716,0.16799999780148714
-0.5060965327049881,0.16800013342357653
-0.5051968700357171,0.169999383799734
-0.5051963892659312,0.1700006443521244
-0.5045966081081467,0.1718999513517757
-0.504596595356112,0.17189999052368315
-0.5045965721926964,0.17190005725441534
-0.5031966160071522,0.17579993519985995
-0.5031965888979052,0.17580000797583878
-0.5031965699631549,0.17580005553216557
-0.5015968072338162,0.17969947718492854
-0.5015964303643408,0.1797005412706803
-0.5012966833079453,0.1806996981253322
-0.5012965187945898,0.18070030636817963
-0.5005968099336822,0.1835991002205109
-0.5005966293531653,0.18360000578813745
-0.5005965217536065,0.18360092289466579
-0.49999659274549796,0.19140000000007668
-0.4996966050199196,0.19529984043259468
-0.4996965458644095,0.19530015224528158
-0.49969654552970316,0.19530015345149287
-0.49849664203128125,0.1991998398213641
-0.49849658803061186,0.19919999874936092
-0.49849652544115564,0.19920015296463123
-0.49739675892837154,0.20169962231186775
-0.4973964539621859,0.20170038859345502
-0.4968966255878511,0.2030999080415928
-0.49689659156350374,0.20309999844960475
-0.4968965533245587,0.2031000904364878
-0.4951966059646618,0.2069999696738982
-0.49519659824270973,0.20699998711527573
-0.4934966111110964,0.21069996002803046
-0.4934965954544418,0.21069999343064336
-0.49349656989912843,0.210700045692981
-0.49339690017933496,0.21089938513256792
-0.49339636048261853,0.21090064701820338
-0.49283682275491303,0.21245935925966872
-0.4928364396670153,0.21246066334021804
-0.4922966938787175,0.21479956175617518
-0.4922965260276037,0.21480044478605567
-0.49169659596322174,0.2187999785486025
-0.49109659830896357,0.22269996383756438
-0.49109659232594205,0.2227000011512834
-0.4910965864944557,0.22270003482734096
-0.49039659274548514,0.22660000000017666
-0.4896966186200046,0.23049985584214014
-0.48969661843219586,0.2304998567546639
-0.48969657941642647,0.23049999299309287
-0.489696489437665,0.2305001033082502
-0.4895987987977056,0.23059779394820945
-0.4895979840483721,0.23059869963386356
-0.48959726931503994,0.2305996861627503
-0.4895966625627976,0.23060074254085353
-0.4895961705533771,0.2306018569957475
-0.4895957987698005,0.23060301710779066
-0.4885966056575167,0.23439995093446891
-0.4885965789725788,0.23440004883140741
-0.4874966301936281,0.2382998672295053
-0.48749655848187484,0.23830013362826757
-0.4864966979935184,0.24219958953285778
-0.48649651788480386,0.24220041708111523
-0.4857966722212556,0.24609955720659848
-0.4857965479818093,0.24610044763696562
-0.4856966104372837,0.2470998230822226
-0.48569658051246867,0.24710017737900286
-0.4854965958877981,0.24999995443672446
-0.48519659274541616,0.25390000000114016
-0.48489660384650574,0.2577998556869757
-0.4848965535288395,0.2578001390410289
-0.48379662788917455,0.2616998753998409
-0.48379662685929564,0.26169987876072875
-0.4837965377699213,0.26170011259719195
-0.48379653576106246,0.26170011696828854
-0.48189692576032306,0.2655993164434905
-0.4818963522981499,0.2656007213422153
-0.48179665743693406,0.26589980592586293
-0.48179658613715953,0.26589999696998784
-0.48179650113658046,0.265900183218077
-0.479996673363926,0.26949983876338596
-0.479996517202413,0.2695001636769101
-0.4781966103179817,0.27339996192651106
-0.4781965951354037,0.27339999420350725
-0.47819657119243175,0.2734000431063744
-0.47789660828940517,0.27399996891242767
-0.47789657682798153,0.27400003089895647
-0.47619659761768796,0.2772999905424675
-0.47619658789054825,0.2773000094673991
-0.47419661961150006,0.2811999476115431
-0.4741965664152368,0.2812000526607643
-0.47399659274539535,0.2816000000004472
-0.47219661280444575,0.2851999598823463
-0.4721965913873535,0.285200001896828
-0.4721965725750315,0.28520003745969524
-0.4700979721090077,0.28909743832516804
-0.4700974820451204,0.28909846712000453
-0.4700970958382245,0.28909953923271453
-0.47009681725429653,0.28910064420892434
-0.47009664900986087,0.2891017712738023
-0.47009659274550086,0.28910290943712585
-0.47009659274550086,0.28919984856728137
-0.4700965772656888,0.2891999956984833
-0.4700965166980569,0.28920013135494455
-0.46789664443056705,0.2929999107260634
-0.4678965924804685,0.29299999686887646
-0.4678965333271696,0.29300008738020683
-0.46619667658595726,0.2954998767055191
-0.4661965121181853,0.29550012542056237
-0.4652966187445104,0.29689995955739
-0.46529656607581465,0.2969000400048322
-0.462696592745333,0.30080000000055473
-0.4622966094146649,0.30139997499655685
-0.4622965923807408,0.3014000002613512
-0.46229657580298344,0.30140002430914353
-0.45999707211393775,0.3046993122108177
-0.45999621781899813,0.3047007498532415
-0.45839662851189106,0.3078999284674558
-0.45839659184294296,0.30789999933249546
-0.45839655298506543,0.3079000695810277
-0.45799736499813104,0.30859864855816277
-0.4579968939288816,0.30859956577790515
-0.45799650661309627,0.30860052138492483
-0.457996206142977,0.3086015077499693
-0.4569966013385486,0.31249996648724016
-0.4569965924887345,0.3125000001609979
-0.4569965834139664,0.31250003308466984
-0.4558966014711699,0.31639996906367557
-0.4558965936166135,0.31639999632936083
-0.4558965821844998,0.3164000343234041
-0.454696627022273,0.32029988860064124
-0.4546965607256778,0.32030011206952086
-0.4544966352096875,0.32099985137548687
-0.4544965892059968,0.3209999974565895
-0.4544965340969968,0.3210001443657439
-0.45319667260595753,0.3241998034206099
-0.45319658561244275,0.3241999968439535
-0.45319648512944866,0.32420018247966587
-0.45089679564572893,0.3280996559520602
-0.4508964141184698,0.3281003572542983
-0.450596645210802,0.3286998950696339
-0.45059659051006157,0.3286999991269732
-0.4505965321035884,0.328700100059435
-0.4485966982397334,0.33199982593479577
-0.44859649345492564,0.33200017767813206
-0.44669665138716314,0.33539989506254914
-0.44669664935575126,0.3353998985262343
-0.4466965199700121,0.335400090849817
-0.4466965177790909,0.33540009370836327
-0.44629724621672223,0.33589918316132417
-0.44629663220899285,0.33590002610145037
-0.44629609680629007,0.3359009210302151
-0.44419662846803204,0.33979993365840855
-0.4441965927512325,0.339799997963594
-0.44419655264766283,0.3398000658753001
-0.4427966159199286,0.3420999619280064
-0.44279658731589766,0.34210000811326435
-0.4427965738331774,0.34210002922843163
-0.4416967227257792,0.34379979912168335
-0.4416964712028677,0.3438002060943031
-0.4393966733835753,0.34769986326614677
-0.4393965900591917,0.347699996066221
-0.43939649643020856,0.3477001284207232
-0.43879691719159775,0.34849956740553756
-0.43879631017314497,0.3485004610393891
-0.4368966210484315,0.35159995382181636
-0.43689659323888425,0.3515999982537312
-0.43689656173771013,0.35160004651198895
-0.43489685182997817,0.35459961137358686
-0.4348963659154084,0.3546004082944255
-0.43439664899955416,0.35549989874296317
-0.4343965916387255,0.355499997279765
-0.43439652752265245,0.3555000978345754
-0.4317966620978229,0.35939989597181976
-0.4317965906703824,0.3593999982406745
-0.4317965145191212,0.3594000977833254
-0.4309969344837699,0.36039957282751456
-0.43099629294839553,0.36040045758535394
-0.42909662292671885,0.36329995393422887
-0.42909659562900654,0.36329999474406394
-0.42909655726660334,0.36330004967077706
-0.427096772281487,0.36609974864993994
-0.4270964269121763,0.36610026059551554
-0.4263967573476498,0.3671997413397715
-0.4263964421097005,0.36720026703645425
-0.42419704416595366,0.37109919975491445
-0.42419662587564183,0.37110001536160436
-0.42419627363677265,0.37110086159374545
-0.42319665879356394,0.37379982167040904
-0.4231965326090032,0.3738001804096554
-0.4227966351730709,0.37499987271745217
-0.4227965532885698,0.3750001282351764
-0.42159661279621097,0.3788999348353427
-0.4215965909977838,0.3789000028120512
-0.42159657079786783,0.37890006114000907
-0.42019663065597646,0.3827998943924206
-0.42019659115660263,0.3827999980426834
-0.42019654619896374,0.38280010343696386
-0.41929665036044206,0.384799871967012
-0.41929653826238267,0.3848001293976077
-0.4184966410136487,0.386699885363351
-0.41849664018440375,0.38669988721986837
-0.4184965264364363,0.38670010340003386
-0.41849652588069736,0.38670010430938656
-0.41599662071144383,0.39059995637342204
-0.4159965640001492,0.39060004311833035
-0.41539666774957384,0.3914998874941934
-0.41539652039783864,0.391500114233441
-0.4134966106625906,0.39449997171014844
-0.41349659292317914,0.39449999936338587
-0.4134965738200218,0.3945000283885215
-0.41149665114128836,0.39749991240662164
-0.411496591288561,0.39749999873089475
-0.41149652800334974,0.39750008324025177
-0.4107968516020307,0.39839966718480485
-0.41079635886622257,0.3984003508192204
-0.40819663671904494,0.4022999340399867
-0.4081965927427493,0.4022999980803559
-0.4081965442406814,0.402300064673426
-0.4075966233504545,0.4030999591937286
-0.4075965920397351,0.40310000018141784
-0.40759656108605724,0.40310003925806315
-0.4050966565664388,0.40619992086239004
-0.4050965303283258,0.4062000802509968
-0.4036966039201432,0.40799998563294587
-0.4036965816158157,0.40800001440346345
-0.40199661892165134,0.41019996612532317
-0.40199658562730833,0.4102000085576615
-0.4019965727322666,0.41020002456205246
-0.39979673931400217,0.41289982012083154
-0.399796453525735,0.41290018562668795
-0.3988966491273155,0.4140999248245806
-0.39889659152091517,0.41409999908229117
-0.3988965316227805,0.4141000713102105
-0.395896837381053,0.41759971459222583
-0.3958963672022443,0.4176003007246755
-0.39559668033771117,0.4179998832107196
-0.3955966782047586,0.4179998859096203
-0.39559648520703655,0.4180000955632098
-0.395596484619289,0.4180000961126374
-0.39199684620563585,0.4211997747025513
-0.3919963529520811,0.42120023979383403
-0.3912966432871455,0.42189994945876963
-0.3912965912890324,0.4219000001843228
-0.3912965406569624,0.4219000472056813
-0.3880965994048526,0.4247999939654058
-0.38809658609497133,0.4248000060463784
-0.38699663784378446,0.4257999590020028
-0.3869965480821405,0.42580004147355643
-0.3841966307365295,0.4283999647230524
-0.38419658891010383,0.4284000028677874
-0.38419655717104045,0.4284000308316557
-0.3826967221032264,0.42969988789042785
-0.3826964667692741,0.4297001158985675
-0.3801966409364393,0.43199995566477545
-0.3801965450601784,0.4320000448807355
-0.37849736357082453,0.4335992745177745
-0.378496629032634,0.4336000320991248
-0.3784959667657989,0.43360085360901196
-0.37629674545247577,0.43659979176354347
-0.37629644950573127,0.43660021485995726
-0.3756966204937671,0.4374999583779035
-0.3756965923717983,0.4374999997786346
-0.3756965635883865,0.43750004061201686
-0.3728966534472412,0.4413999154514692
-0.37289659111359114,0.44139999904826965
-0.3728965262702401,0.441400079770675
-0.3723968364143342,0.441999707597762
-0.37239636887348787,0.442000307824343
-0.36999662675920714,0.44529995323147914
-0.3699965912571724,0.44530000103219275
-0.36999655797782277,0.4453000440394061
-0.3684966813766561,0.44719988773421726
-0.36849650692377034,0.44720011442930746
-0.36699667335953906,0.44919989251494924
-0.36699649326577044,0.4492000911901928
-0.3645966183667811,0.4513999765142664
-0.3645965668424716,0.4514000231768418
-0.36269672116730495,0.45309988509672766
-0.3626964678111927,0.453100118688022
-0.3606966361673573,0.4549999587496657
-0.36069659760626543,0.454999994628615
-0.36069654210817875,0.4550000440329097
-0.3583967556400176,0.4569998583530499
-0.35839643526176057,0.45700014764143987
-0.35679663808233963,0.45849995749714695
-0.356796595367895,0.45849999668616265
-0.3567965423981637,0.45850004315532045
-0.35609692924126174,0.4590997115755221
-0.35609627936145655,0.4591003133844585
-0.354296592745208,0.4609000000007071
-0.3503968644440876,0.46479972830182753
-0.35039633972128553,0.4648002891709076
-0.3489966842879161,0.46639989538047266
-0.3489965037494065,0.46640010679567534
-0.34699662528717123,0.46879996095035764
-0.34699655952040187,0.46880003847153934
-0.3450966811250048,0.4709998976662096
-0.3450965067875954,0.47100010437781537
-0.3436966161360893,0.47269997159750143
-0.34369660514851647,0.4726999847675043
-0.3411967310940755,0.4755998395160251
-0.34119646038005774,0.4756001654571549
-0.34039662559642536,0.4765999589366952
-0.34039659185316684,0.4766000003365724
-0.3403965589712124,0.4766000392221257
-0.3372966635035594,0.48019991782972266
-0.337296589938516,0.48020000008214975
-0.3372965174606827,0.48020007528523245
-0.3369966680297209,0.4804999247161942
-0.3369965928266768,0.4804999971939908
-0.33699651057421076,0.4805000707590695
-0.3333966615362405,0.4835999407639884
-0.33339652489452243,0.4836000603124299
-0.3324966193656001,0.48439997633813864
-0.3324965662712973,0.4844000238272286
-0.3294966468036235,0.487099951348135
-0.3294965393042409,0.4871000493308317
-0.3281966140974551,0.4882999802909417
-0.32819659483002167,0.4882999978973827
-0.3281965687655826,0.48830002121345517
-0.3255966030841738,0.4905999908547014
-0.3255965824280743,0.49060000917149493
-0.32379674098395955,0.49219986823293027
-0.32379644912197003,0.4922001367847437
-0.3216966219894562,0.49419997214904254
-0.32169658745648716,0.49420000457970115
-0.3216965679827697,0.49420002240481964
-0.3195973275222768,0.4960993352024084
-0.3195966238237373,0.49610002893597477
-0.31959598205432377,0.49610078032795996
-0.3177966252311704,0.49839995849087815
-0.3177965595064594,0.4984000409099446
-0.3164966333978599,0.4999999499666825
-0.3164965526542411,0.5000000504856389
-0.3137966214628384,0.5033999638377755
-0.3137966183628592,0.5033999673458777
-0.3133967201910074,0.5038998406934677
-0.3133964710061054,0.5039001637188285
-0.3104966523160161,0.507799919888259
-0.31049659145489805,0.5077999988455227
-0.31049652771146957,0.5078000758734066
-0.3098967633420301,0.5084998009710858
-0.3098964313619486,0.5085002065712911
-0.30739667856638164,0.511699890149617
-0.3073966753344033,0.5116998940866863
-0.30739658744175746,0.5116999867629353
-0.30739647832664174,0.5117000817282712
-0.3059966303340794,0.5126999731515299
-0.30599659306386007,0.5126999993250607
-0.3059965537722226,0.5127000259827207
-0.302096647027995,0.5152999638122058
-0.3020965980497393,0.5152999956704236
-0.30209653097214795,0.5153000370645779
-0.30159696025073673,0.5155997794974246
-0.30159624260765405,0.5156002471566453
-0.2981966198398151,0.51799998087512
-0.29819658790649056,0.5180000031423957
-0.29599667018712356,0.5194999471994222
-0.2959965161704455,0.5195000540534985
-0.29429663103176157,0.5206999729749225
-0.2942965787158156,0.5207000092708085
-0.29429656774105406,0.5207000166701664
-0.29039674209058103,0.5232999004371484
-0.29039658978150235,0.5232999952702502
-0.29039643237226803,0.5233000801872344
-0.29019745533533725,0.5233995687056997
-0.29019661366948035,0.5234000343585161
-0.2901958137071608,0.5234005684879455
-0.28649664410464637,0.5260999625222129
-0.28649658840439635,0.5261000022352147
-0.28649654386918233,0.5261000325847476
-0.2846965927450556,0.527300000000832
-0.2825967035707751,0.528699926117019
-0.2825965953732964,0.5286999946951619
-0.28259647107860225,0.5287000655135426
-0.2786967207998914,0.5307999310482333
-0.27869646646850055,0.5308000721588663
-0.27799690149538625,0.5311998235720744
-0.27799629544340015,0.5312001951050435
-0.27479666053428525,0.5332999555141501
-0.2747965973660204,0.5332999957099058
-0.2747965171163847,0.5333000435446148
-0.27149666886661755,0.5351999561732687
-0.2714965867273246,0.53520000181504
-0.2714965196912549,0.5352000365277411
-0.27089694999880043,0.5354998213739682
-0.2708962486965623,0.5355002029012272
-0.26699669942499493,0.5377999370870234
-0.2669964874398724,0.5378000651897558
-0.2648966209940366,0.5390999825133683
-0.26309663892453505,0.5401999717800343
-0.26309658611345765,0.5402000033769944
-0.26309655207730387,0.5402000229416183
-0.25919672750552747,0.5423999239821076
-0.25919646007100705,0.5424000796052626
-0.25819668978501703,0.5429999417768566
-0.25819658747852,0.5430000004633447
-0.25819649585467025,0.5430000484460333
-0.2551967446869556,0.5444999240298907
-0.25519659403256806,0.5444999938920223
-0.2551964294806191,0.5445000586086098
-0.2512973533618132,0.5458997269589505
-0.25129587760723493,0.5459003763891649
-0.24939668652033783,0.5468999506454264
-0.24939649989180035,0.5469000510701265
-0.2473967360837351,0.5479999211645624
-0.2473965910718543,0.5479999956472917
-0.24739644105650435,0.5480000622320539
-0.24349674707089716,0.5495999366876876
-0.2434964403133501,0.5496000677482725
-0.24079717253401525,0.5507997423168657
-0.24079604470027896,0.5508003196936204
-0.23959673770247827,0.5514999154423376
-0.2395965922583117,0.5514999947085824
-0.2395964371083766,0.5515000678424784
-0.23569664093206527,0.5531999789962552
-0.23569658901106694,0.5532000010678113
-0.23569654743849924,0.5532000178850232
-0.23189672017417892,0.5546999496998863
-0.23189671337614393,0.554699952198471
-0.23189660036727283,0.5546999849746241
-0.23189658092718315,0.5546999886733313
-0.23189646157955393,0.5546999998774257
-0.23189645635253123,0.554700000001
-0.2317993792012212,0.554700000001
-0.23179828718868523,0.5547000517849234
-0.23179720497661607,0.5547002066719495
-0.2317961422775245,0.5547004632720162
-0.2317951086287984,0.5547008192822189
-0.23179411330710795,0.5547012715074792
-0.22789675819468816,0.5566999151548739
-0.22789659118487793,0.5566999941125326
-0.2278964168832373,0.5567000631307468
-0.22399671508463048,0.558099956084093
-0.22399647142531187,0.5581000466622981
-0.22269668545443655,0.5585999643434039
-0.22269659168939607,0.5585999985659895
-0.22269649831230653,0.558600029057106
-0.22009662706790245,0.5593999894399997
-0.22009658907387536,0.5594000008721086
-0.22009656180816067,0.5594000087266735
-0.21619665682047048,0.5604999819283296
-0.2161965980096821,0.5604999977857846
-0.21619652236807835,0.5605000162417392
-0.21229659274472576,0.5614000000009745
-0.2083968823585416,0.562299933167017
-0.20839630695543296,0.5623000816550595
-0.20769703943851203,0.5624998723741798
-0.20769615775581204,0.5625001631218264
-0.20449673898474846,0.5636999451609752
-0.20449659011511218,0.5636999964361276
-0.20449644284867444,0.5637000384358596
-0.20059666408899376,0.5646999817075726
-0.2005965858696035,0.5647000007031651
-0.2005965273127395,0.5647000134229205
-0.19669666302200572,0.5654999855851224
-0.19669659241554158,0.5654999991559755
-0.19669652201101506,0.5655000108830864
-0.1927970158061903,0.566099934914598
-0.1927961756673893,0.5661000962495906
-0.19149712698723392,0.5663998767142419
-0.19149607259752138,0.5664001733833807
-0.18879668924161566,0.5672999678353492
-0.1887965928868062,0.5672999980771745
-0.18879649355707556,0.5673000254337055
-0.18489669365107064,0.568299974127553
-0.18489659569400158,0.5682999973685098
-0.18489648682415205,0.5683000190123607
-0.18099666717631824,0.568999986641459
-0.1809965859449782,0.5690000001250678
-0.18099652442311362,0.5690000087601603
-0.1770967366310705,0.5694999815540122
-0.17709644936737068,0.5695000220590318
-0.17319663985736122,0.5700999927528794
-0.17319663839381855,0.570099992899256
-0.17319655419441957,0.5701000055081648
-0.17179690983399964,0.5702999547025104
-0.17179627865625113,0.5703000628186697
-0.16929665743574412,0.5707999870627711
-0.16929658981242612,0.5707999997851342
-0.16929653035660527,0.5708000095991494
-0.16539659274465293,0.5714000000009883
-0.1614966234043383,0.5719999952841136
-0.1614966030954979,0.5719999982968745
-0.16149655157349302,0.5720000052793425
-0.1575966305734294,0.5724999951511456
-0.1575965894617774,0.5725000001458956
-0.15759655806600992,0.5725000035577735
-0.15369659274460293,0.5729000000009947
-0.14979659274460294,0.5733000000009948
-0.14589659274460293,0.5737000000009947
-0.14199666063876926,0.5740999930374906
-0.1419965909422401,0.5740999993537567
-0.1419965263425506,0.5741000036899988
-0.14019664530975223,0.5741999970807098
-0.13809676098290374,0.5742999919896487
-0.13809642480941575,0.5743000129190865
-0.1341966716461434,0.5745999939316458
-0.13419658381722271,0.5745999994772493
-0.13419652252207215,0.574600001756561
-0.13019674412442403,0.5746999962165021
-0.13019644151607226,0.5747000077563053
-0.1262966278064666,0.5748999982029517
-0.1262965963779438,0.5748999996229969
-0.12629655400391915,0.5749000009943486
-0.11849659274452651,0.5751000000009996
-0.11459659274452652,0.5752000000009997
-0.1106965927445265,0.5753000000009997
-0.10679659274452652,0.5754000000009997
-0.1028966292051134,0.5754999990661128
-0.10289659375463517,0.5754999997509013
-0.1028965552586595,0.575500000001
-0.09899674066892207,0.575500000001
-0.09899644486870893,0.5755000037926873
-0.09509662920511341,0.5755999990661128
-0.09509659375463518,0.5755999997509013
-0.09509655525865951,0.575600000001
-0.07169663023034013,0.575600000001
-0.07169659173437523,0.5755999997509014
-0.071696556283886,0.5755999990661127
-0.06779674062029284,0.5755000037926873
-0.0677964448200797,0.575500000001
-0.05599663023034014,0.575500000001
-0.055996591734375246,0.5754999997509014
-0.05599655628388601,0.5754999990661127
-0.05209674062029285,0.5754000037926873
-0.052096444820079704,0.575400000001
-0.03649663023034014,0.575400000001
-0.03649659173437524,0.5753999997509014
-0.036496556283886004,0.5753999990661127
-0.032596740620292844,0.5753000037926873
-0.0325964448200797,0.575300000001
-0.009196631190343158,0.575300000001
-0.009196587966393976,0.5752999997129932
-0.009196559090609534,0.575299999159653
-0.005196736926906335,0.5752000036055605
-0.005196448517020346,0.575200000001
0.01820336976965986,0.575200000001
0.01820340826562477,0.5751999997509014
0.018203443716113966,0.5751999990661127
0.02210325937970715,0.5751000037926872
0.022103555179920298,0.5751000000009999
0.03770336976965986,0.5751000000009999
0.03770340826562475,0.5750999997509013
0.03770344371611399,0.5750999990661126
0.04160325937970715,0.5750000037926872
0.041603555179920294,0.5750000000009999
0.04940336976965986,0.5750000000009999
0.049403408265624754,0.5749999997509013
0.04940344371611399,0.5749999990661127
0.05330325937970715,0.5749000037926872
0.053303555179920296,0.5749000000009999
0.05720336881233,0.5749000000009999
0.05720341202827408,0.5748999997130664
0.0572034409120442,0.5748999991595866
0.061203263073093664,0.5748000036055604
0.06120355148297965,0.574800000001
0.06900336976965986,0.574800000001
0.06900340826562476,0.5747999997509013
0.06900344371611399,0.5747999990661127
0.07290325937970715,0.5747000037926873
0.0729035551799203,0.574700000001
0.07680336976965986,0.574700000001
0.07680340826562476,0.5746999997509014
0.07680344371611399,0.5746999990661127
0.08070325937970715,0.5746000037926873
0.0807035551799203,0.574600000001
0.08460336976965986,0.574600000001
0.08460340826562476,0.5745999997509014
0.08460344371611399,0.5745999990661127
0.09240325937970716,0.5744000037926873
0.0924035551799203,0.574400000001
0.09630336976965986,0.574400000001
0.09630340826562477,0.5743999997509014
0.09630344371611399,0.5743999990661127
0.10410325937970716,0.5742000037926873
0.1041035551799203,0.574200000001
0.10460336367031654,0.574200000001
0.1046034095920648,0.5741999996541133
0.10460344848138423,0.5741999987884744
0.10800337470737899,0.574100000958298
0.10800340938037603,0.5740999997426283
0.10800343764427749,0.5740999984426024
0.11190340725555033,0.5739000000009986
0.11580325602707048,0.5737000077563053
0.11580355863542226,0.5736999962165021
0.11980336946745156,0.5736000009457014
0.11980340713641283,0.5735999997570067
0.11980344511543264,0.5735999980594663
0.12370340725555032,0.5734000000009987
0.1276033336835484,0.5732000037739219
0.127603480707267,0.573199994350867
0.13150326034620513,0.5729000113017179
0.1315035544055645,0.572899992454844
0.1354033336835484,0.5727000037739218
0.135403480707267,0.5726999943508669
0.13930326034620513,0.5724000113017179
0.1393035544055645,0.5723999924548441
0.1432033336835484,0.5722000037739219
0.143203480707267,0.572199994350867
0.1471033641820555,0.5719000033143448
0.14710342020203912,0.5718999985829551
0.14710343727708333,0.5718999969218683
0.15100337257701998,0.5715000035577723
0.15100340397275802,0.5715000001458976
0.15100344508443836,0.5714999951511441
0.15490328125151737,0.5710000161553648
0.15490340739025923,0.5709999971526117
0.15490353075215701,0.5709999729861297
0.15810299299278335,0.5703000906209927
0.1581038270523138,0.5702999400300367
0.15880331691458693,0.5702000129068548
0.1588034150945404,0.5701999972929566
0.1588034886313004,0.5701999833085487
0.16270333807845472,0.5694000141911837
0.16270347606495122,0.569399984121922
0.16660326963210734,0.5685000317602706
0.1666035456153961,0.5684999716195035
0.17050334182374538,0.567700013422919
0.17050340038057854,0.5677000007031703
0.17050347860000648,0.5676999817075689
0.17440318416513773,0.5667000572036891
0.17440363245099585,0.5666999517448448
0.1758033299727568,0.5664000165616103
0.17580348475824126,0.5663999845004714
0.1783033731731912,0.5659000068174813
0.1783033922134692,0.5659000028899976
0.1783034560449109,0.5658999887419313
0.18220336966485295,0.5650000086757908
0.18220341773937845,0.5649999972425936
0.18620316843763848,0.5640000597054959
0.1862036484029707,0.5639999505348727
0.19010334918557287,0.5632000119128006
0.19010346544512538,0.5631999886863692
0.19370322262809742,0.5625000359007913
0.19370340759444485,0.5624999936361792
0.1937035838429437,0.5624999411385726
0.1940030198272296,0.5624001291438107
0.19400380284410734,0.562399898568056
0.19790340725574748,0.5614000000009687
0.2018032719692674,0.5604000346898097
0.20180354334210218,0.5603999685964256
0.20570340725572395,0.5595000000009744
0.20960212664467232,0.5586002955266017
0.209603415696928,0.5586000741204286
0.2096047215233796,0.558600000001
0.20980325627314747,0.558600000001
0.20980326041616768,0.5585999998925719
0.20980340021628296,0.5585999853162149
0.2098034008779034,0.5585999851767027
0.20980340425968044,0.5585999832395813
0.20980351707207662,0.5585999019343577
0.2098035197435679,0.5585998996741435
0.213255126604526,0.5555214395008565
0.21325594713874255,0.5555207725837729
0.21325682527229012,0.5555201835708106
0.21325775363271526,0.555519677407084
0.21350338051882975,0.5554000130266692
0.2135034338573562,0.5553999867001894
0.21490297792957,0.5547002146640825
0.21490385292605696,0.5546998217328538
0.2174033364792351,0.5537000283115826
0.21740340936939925,0.55369999803249
0.21740347399899543,0.5536999691964107
0.2213033659923816,0.551900019045617
0.2213034077933717,0.5518999993520168
0.22130344721979342,0.5518999800189708
0.22350328439608405,0.5508000614308255
0.22350353154317687,0.5507999415127862
0.22520325700106145,0.5500000707090759
0.22520355948310797,0.5499999336454665
0.22910336966148334,0.548300016388226
0.2291034146962011,0.5482999963756122
0.22910343692220203,0.5482999861566421
0.23210331680087426,0.5469000422132618
0.23210340316794126,0.5469000000741615
0.23210349772713518,0.546899949739124
0.23300313603221204,0.546400150680748
0.23300368618449321,0.5463998641126281
0.2369033294358101,0.5445000379132685
0.23690348563602304,0.5444999632602339
0.24010329345438772,0.5430000533453755
0.2401034009588389,0.542999991028975
0.24010349638724315,0.5429999108696701
0.2408031674630795,0.5423002397938338
0.2408036607166343,0.5422997747025511
0.24440304849858327,0.5391003188963743
0.24440379125728337,0.5390997119999119
0.24480330645435217,0.5388000756021102
0.24480340426344285,0.5387999988519632
0.24480350221159308,0.5387999147843362
0.2487022505486101,0.5353010380716288
0.24870304673470683,0.5353003852600505
0.24870389793780417,0.5352998060117925
0.24870479738213813,0.5352993049377985
0.2489032849328319,0.5352000611624516
0.24890351656132575,0.5351999172833312
0.2526032966115276,0.5324000837318271
0.25260340190472047,0.5323999999939529
0.2526035122284819,0.532399903103223
0.2539028132438729,0.5312005483197851
0.25390407191310277,0.5311995398536445
0.2565033409408262,0.5294000459113745
0.2565034075636982,0.5293999983966603
0.25650346997736945,0.52939995121759
0.2592030744403045,0.5273002588575293
0.25920375807472,0.5272997661217211
0.26040336880042114,0.5265000256379204
0.2604034007703399,0.5265000039527556
0.2604034509594555,0.5264999686240316
0.2643033097320733,0.5237000700180496
0.26430349245237944,0.5236999148045339
0.2646026774032311,0.5234007298536822
0.264603436799575,0.5234000353482124
0.26460425504784446,0.5233994112565332
0.26820337419466644,0.520900022960129
0.26820340677395144,0.520899999997105
0.268203439974779,0.5208999758922991
0.2701031347315552,0.5195002008083587
0.2701036910828884,0.5194998155133896
0.27210334725383595,0.5182000390022737
0.2721034079549859,0.5181999984668366
0.2721034641007699,0.5181999589463158
0.2757032319069754,0.515600126641834
0.2757035872277023,0.515599880019733
0.27600336880042114,0.5154000256379204
0.2760034007703399,0.5154000039527556
0.2760034509594555,0.5153999686240316
0.2799033584386656,0.512600035049214
0.2799034553329085,0.512599963943193
0.2811033081293881,0.5117000743458333
0.28110340114582294,0.5116999912375015
0.28110348386211026,0.5116999035340235
0.2838033943489092,0.5083000162543507
0.2838034202220284,0.5082999837934391
0.28420339595700417,0.5078000141247195
0.2873033960013789,0.5039000141600164
0.2873034185555961,0.5038999858764796
0.2877033561313239,0.5034000639068198
0.2877034592824658,0.5033999368259706
0.2905033565981138,0.5000000615141124
0.29050340470411407,0.500000001427564
0.2905034559736023,0.499999933567914
0.2916031956701191,0.49850028852720923
0.29160363631020475,0.49849972513591534
0.29360297205871544,0.4961005222377025
0.2936039007590451,0.4960995324717024
0.29550324157920715,0.4943001569578646
0.2955035790092692,0.4942998497167799
0.2979033743778637,0.4922000287692598
0.2979034031238649,0.4922000032296506
0.2979034430184322,0.4921999666226304
0.29940331413867455,0.4908000869104042
0.2994035022693059,0.4907999151675846
0.30220336869143083,0.48830003443354447
0.303303400608593,0.48730000604399343
0.3033034139158135,0.48729999396543966
0.30650335516796945,0.4844000472056733
0.30650340580001206,0.48440000018434043
0.3065034577981541,0.48439994945875925
0.30720322466082434,0.483700182596089
0.30720359783651646,0.4836998257558534
0.3107033587081474,0.4805000443875051
0.31070340853952116,0.480499997773385
0.31070345202566113,0.48049995523125216
0.311203290763311,0.4800001164936023
0.3112034036388512,0.479999996981547
0.3112035098048623,0.47999987086537294
0.31390327274379376,0.4766001693867185
0.3139035480217826,0.47659983577420595
0.31510337487649714,0.47520003777703895
0.31510340805263026,0.4751999983892154
0.3151034372449709,0.4751999625147611
0.3171033888663159,0.4727000229880799
0.31900338898401925,0.4703000230813751
0.31900342564642115,0.47029997701294823
0.3202033942905895,0.4688000162077378
0.32290333321478304,0.46540009323806203
0.3229034042105316,0.46539999994654907
0.32290347427003624,0.46539989947999705
0.32330290590507904,0.4648007520274329
0.3233034350405677,0.46480002183987795
0.3233040195749622,0.4647993351974875
0.32680324667871186,0.4610001743419879
0.3268035748569705,0.46099983239994285
0.32690336718239466,0.4609000400745186
0.32690340545905583,0.46090000103847384
0.32690344704859,0.4608999568922925
0.33050197592359126,0.45700155061104114
0.3305027174543548,0.45700081680736526
0.33050352222421453,0.4570001529691463
0.33050438365624424,0.45699956452155627
0.3305052947104502,0.4569990562736425
0.33070326260491306,0.45690007232641106
0.33070326388900184,0.4569000716387292
0.3307033962034956,0.45689998581087876
0.33070351975816764,0.4568998844578195
0.3344020456998312,0.4531013983559033
0.33440299454757727,0.45310052694256114
0.3344040346124441,0.4530997667200075
0.3344051529324499,0.4530991271626427
0.334603262604913,0.4530000723264111
0.3346032638890018,0.45300007163872924
0.33460339620349555,0.4529999858108788
0.3346035197581676,0.4529998844578195
0.3383033535886194,0.44920005511876937
0.33830346165387526,0.44919994560303805
0.3385032842637769,0.4490001229931364
0.33850340322780376,0.44899999663206525
0.3385035146480597,0.44899986298352645
0.341403374941707,0.4453000412295627
0.3424034072583319,0.4439999999979576
0.34440335820246204,0.4414000637705884
0.344403457194482,0.4413999369207906
0.3463033739141538,0.43900004211699467
0.34630340747479765,0.4389999989039801
0.34630343842827027,0.4389999574933667
0.34740335585922844,0.4375000700875147
0.34740345970319075,0.43749993069577897
0.35020292744076975,0.43380063404254954
0.3502039694982047,0.4337994377587086
0.35040291451325817,0.43360049274365514
0.35040395571111943,0.4335995701306492
0.3541033660258449,0.4307000323164049
0.3541034487780583,0.4306999680608315
0.355403294669513,0.42970008660586645
0.3554035219402522,0.42969991619314984
0.35800337711762176,0.42780002202507206
0.3607033403583725,0.4258000495546642
0.3607034077142336,0.4257999981400032
0.3607034700521514,0.4257999476707581
0.3619031618365004,0.42480020451713396
0.36190366361454895,0.424799809375286
0.3658003416075945,0.42190227958558546
0.36580121499135,0.4219016900950068
0.36580213850397797,0.42190118272654836
0.3658031044458298,0.4219007617103189
0.3658041047635096,0.42190043055647825
0.36580513111701807,0.42190019202597223
0.36580617494928613,0.42190004810751325
0.3658072275575181,0.421900000001
0.3659032720871654,0.421900000001
0.3659032723329159,0.42189999999524225
0.36590340322648873,0.42189998770520976
0.36590351255791104,0.4218999188933625
0.36590351542558014,0.42189991679350697
0.36980335148451154,0.4189000429020213
0.36980346354669175,0.41889995778285555
0.3710033341861336,0.4180000548032741
0.37100340920453045,0.41799999666156396
0.37100347403974904,0.4179999431110266
0.37370327184068136,0.41570011535467694
0.3737035461627302,0.4156998888754958
0.37570334420148543,0.4141000504444916
0.3757034083505519,0.4140999976361911
0.3757034656727241,0.41409994773329845
0.3776032883836887,0.41240010636033014
0.3776035290229004,0.412399896967355
0.38020340725614504,0.4102000000007634
0.3815033339126734,0.409100062060624
0.3815034070706336,0.4090999980373865
0.381503475485834,0.4090999340454004
0.3845032337865756,0.40620016768801687
0.38450358758287306,0.40619983971033885
0.3854033439628657,0.4054000562614565
0.3854034062954863,0.40539999919529257
0.3854034672400954,0.4053999400168179
0.38850313555732663,0.40230027169958665
0.3885036964264067,0.4022997469767846
0.38930336625956474,0.4016000358727714
0.38930341011783726,0.4015999967595859
0.38930344379537435,0.40159996561090244
0.3927030694100332,0.39840031797357645
0.39270376953781094,0.3983997101754312
0.393203312900066,0.3980000754856272
0.3932034075388731,0.39799999646848877
0.3932034931986094,0.3979999187038398
0.3969021660214701,0.3945011741416742
0.39690302427441454,0.39450043848944216
0.3969039503835628,0.3944997903350094
0.3969049354628918,0.3944992358974217
0.39710328579599663,0.39440006073086925
0.3971032863072542,0.39440006046001874
0.3971034001704441,0.39439998944675836
0.3971035065188939,0.39439990835305444
0.3971035070008842,0.39439990792869767
0.40100336414779847,0.3908000397930846
0.40100340829395886,0.3907999982035703
0.4010034473300248,0.3907999599268885
0.40120329394454657,0.3906001133123667
0.4012035236704877,0.39059988987908995
0.4049033786532663,0.3871000270575427
0.404903406077551,0.38710000075875944
0.40490343606801443,0.3870999711888989
0.40530329102427454,0.3867001162326388
0.4053034040644361,0.3866999965616147
0.40530350926408265,0.3866998716682278
0.4084033329454369,0.3828000934884595
0.40840340383045143,0.3828000004195989
0.4084034748083393,0.38279989867254255
0.4088033410436841,0.38220009931952525
0.40880347550923624,0.38219990207247384
0.411103340916256,0.3789000951841412
0.4111034754966877,0.3788999061700659
0.4127033832736991,0.3767000329766752
0.412703430770481,0.376699966688843
0.41390337691568485,0.3750000429831376
0.41659996557579604,0.3711049713168834
0.41660064280143505,0.37110408747512813
0.4166014020551782,0.37110327301544954
0.4166022362684689,0.3711025355203647
0.41660313767488644,0.3711018818558599
0.41660409788245073,0.37110131810746927
0.4166051079517504,0.3711008495236193
0.41660615847916743,0.37110048046676664
0.41660723968442404,0.37110021437278395
0.4166083415016355,0.3711000537189728
0.41660945367302243,0.37110000000099996
0.4167032684030632,0.37110000000099996
0.4167034024633065,0.3710999872866943
0.41670350634677356,0.37109990609943055
0.41670350693553104,0.371099905567663
0.42050292553723767,0.3675004563660462
0.42050393811047454,0.36749960186001845
0.42090333208007963,0.3672000563828146
0.4209034063377902,0.3671999987764143
0.42090347856570953,0.3671999388782796
0.42440330694309814,0.3642000859833751
0.4244035095114483,0.3641999163373336
0.4255033561301582,0.3633000418311164
0.42550345741102813,0.3632999570108637
0.4283032305200229,0.3609001514888681
0.4283035899573824,0.36089985576294514
0.4302033660531675,0.3594000325294306
0.43020340737438895,0.359399999292731
0.43020344684304374,0.3593999663518995
0.4322032378650225,0.35770014398321753
0.4322035820670811,0.35769986264931447
0.4350032714475195,0.3555001067075414
0.4350034044773733,0.35549999558716566
0.4350035287820922,0.35549987847482106
0.43620336876986293,0.3543000384870504
0.4362034450096877,0.3542999607951689
0.4388033317476013,0.35160007841348945
0.43880348423061005,0.3515999230263033
0.4401033456936786,0.35030006156323473
0.44010340470418685,0.3503000007445408
0.44010346645943715,0.3502999330753185
0.44240328928891487,0.3477001333550393
0.4424035292813303,0.3476998703490134
0.4440033794075965,0.3460000295898556
0.4440034353125328,0.3459999706083654
0.4461033762784287,0.3438000324536173
0.4461034104979246,0.3437999960419412
0.44610343385239276,0.34379997044939076
0.44970311001682084,0.33980033026669293
0.44970372901057887,0.3397996935679717
0.4518033234441473,0.337800079821716
0.4518034063049126,0.33779999767495594
0.4518034837591767,0.33779991449738944
0.4535031936761013,0.33590023870788543
0.4535036337486045,0.3358997735083088
0.455703375548706,0.33370003170820733
0.45570340860880243,0.33369999813022966
0.4557034364231216,0.3336999690108602
0.4573033715844242,0.3320000379019762
0.45730344326845285,0.33199996242271096
0.4596033572706862,0.32960005215951094
0.45960340668084726,0.3295999992916789
0.4596034544812652,0.32959994551025823
0.46090327767339834,0.32810014951933547
0.4609035418885204,0.3280998550120621
0.4635033865199699,0.3253000223320395
0.46350342775546144,0.32529997745152806
0.4645033336020031,0.32420008102033226
0.4645033371241129,0.3242000769951373
0.46450346511517443,0.32419991304992946
0.4645034678295463,0.324199909140732
0.4671033076926486,0.3203001493460786
0.46710340252574883,0.3202999970370024
0.46710348744273356,0.3202998396277671
0.46740337616809324,0.31970006217704783
0.46740343909149623,0.31969993820289505
0.46910339632369563,0.31640002122274324
0.4691033973945621,0.31640001885549823
0.4711033454736266,0.3125001204768313
0.47110340500730524,0.31249999735446676
0.4711034569922293,0.31249987566086707
0.47130317904927904,0.3120005705182427
0.4713036947577372,0.3119994569423542
0.4731030291022232,0.3086007142916585
0.47310388128269526,0.3085993453927199
0.47520324479197507,0.3057002243560954
0.4752035802979967,0.30569978369847883
0.4760032265426172,0.30470022589270324
0.4760035990610789,0.3046997834468213
0.47910317560733334,0.3012002615397599
0.47910365430267765,0.3011997529542357
0.47950336435576224,0.3008000429011511
0.47950340878618236,0.3007999975264218
0.4795034464316982,0.3007999574673171
0.48300324667871186,0.2970001743419879
0.4830035748569705,0.2969998323999428
0.4831033828990457,0.2969000243578676
0.4831034021808388,0.2969000048444697
0.483103435789845,0.29689996992471
0.48680329806923484,0.2930001150896775
0.4868033927095925,0.2929999905190628
0.48680345692649446,0.29299985090832636
0.4868034572497256,0.2929998500204827
0.48690278216324506,0.2927018752799243
0.4869032639495997,0.29270066306212256
0.48690387946472274,0.29269951296159485
0.48690462084391606,0.29269843967366416
0.4897033072346994,0.2891001285997999
0.4897034042217717,0.2890999963616072
0.48970349154800064,0.2890998620687334
0.4908033899315404,0.28730002835021373
0.49080342474410793,0.28729997175107014
0.49210339422179017,0.2852000210563528
0.49210342038115473,0.2851999790008378
0.4946027106957635,0.28120111449746377
0.4946034656355484,0.28120004644206603
0.4946043365839368,0.2811990706729765
0.49480332230214846,0.28100008495476486
0.49480332333889904,0.2810000838739168
0.4948033991605728,0.2809999942923657
0.4948034679675253,0.28099989783156565
0.49480346879405035,0.2809998965053023
0.4970033808895129,0.27730004434475153
0.4970034082111574,0.2772999974451509
0.49700343076829034,0.2772999571258133
0.498703381799494,0.27420004642185364
0.4987034051153954,0.27420000296351854
0.4987034325516164,0.2741999494100015
0.49910338570343243,0.27340004310636945
0.49910340964639505,0.2733999942035216
0.4991034248289846,0.27339996192650096
0.50090335950949,0.2695001034520725
0.5009034570366372,0.2694998975117104
0.5026033412910543,0.26600013581143983
0.5026033433605607,0.26600013125079036
0.5026034427943864,0.26599985750193866
0.5026034436596696,0.2659998543874411
0.5027031146115425,0.2656011705799498
0.5027034663695854,0.2656000215219822
0.5027039357129078,0.2655989152739181
0.5046033357049273,0.2617001468692464
0.5046033364469161,0.26170014522991
0.5046034428895093,0.2616998447703417
0.5046034445128493,0.26169983855592976
0.5055033781962968,0.25780012592765794
0.5055033796786016,0.25780011877701464
0.5055034136205494,0.2577998752922147
0.5055034137246395,0.2577998738712884
0.5057034072564978,0.25390000000005125
0.5059034072564977,0.25000000000005124
0.5061033268262454,0.24610156838997477
0.506103426868435,0.24610053298953835
0.5061036197409445,0.2460995108042819
0.5061039038766224,0.2460985101397927
0.5065033763036682,0.2449000928586551
0.5065034054712739,0.24490000014219054
0.5065034319822772,0.24489990462926914
0.5072030287279394,0.242201460038858
0.5072033212479113,0.24220050424096173
0.5072036953811163,0.24219957734188552
0.5072041483206265,0.24219868629567318
0.5094033850453584,0.23830003937455746
0.5104033734974401,0.23650006076656543
0.5104034417457458,0.2364999396440838
0.5116033711788045,0.23440006313623107
0.5116034417313341,0.23439993597555878
0.5137032800899449,0.23050023616670992
0.5137035452580753,0.2304997699976501
0.5143033921107214,0.22950002524323998
0.5143034221436376,0.2294999746045649
0.5160033891072539,0.22660003096074868
0.5160034255976811,0.22659996915374156
0.5182033532877274,0.22290009076593645
0.5182034061533553,0.22289999803348973
0.5182034539457528,0.2228999066217287
0.5183031324585973,0.22270054959603985
0.5183037388631178,0.22269948269396805
0.5208033804995605,0.21880004174111714
0.5208034038807648,0.2188000045672109
0.5208034353581104,0.21879995244370054
0.5221032478430973,0.21660026977679966
0.5221035810748361,0.21659973927279716
0.523303229581075,0.21480026651343895
0.5233035994414716,0.2147997437537034
0.5260033573365855,0.21120006656021803
0.5260034099738171,0.21119999422748487
0.5260034499217929,0.21119993600236187
0.5262029937731616,0.21090062022530887
0.5262038970962551,0.2108994381253603
0.5296031478566733,0.20700029754723379
0.5296036863817215,0.2069997208751919
0.5299033472723272,0.2067000599845861
0.529903406450772,0.20669999904000813
0.5299034635169649,0.2066999367073561
0.5331033728038723,0.20310003875958532
0.5338033473597109,0.20230006845384807
0.5338034682273742,0.20229993249691589
0.5366032790757295,0.19920014191480834
0.5366034027481702,0.1991999955185312
0.5366035151848042,0.199199843013685
0.5377032953817765,0.19760016272717973
0.5377035246329093,0.19759984119695093
0.5394032179013885,0.19530025618665559
0.5394033518208815,0.19530005228286337
0.5394033698192823,0.19530002759807746
0.5394034732497146,0.19529984860400815
0.5411033669605735,0.19140009244380257
0.5411034076831647,0.19139999437733385
0.5411034393623687,0.19139991010373802
0.5416032042803106,0.19000056833350062
0.5416036684058873,0.18999945593900205
0.5428033857349416,0.18750004483680577
0.5428034044416711,0.18750000498761876
0.5428034294096804,0.18749994917820437
0.5445034050956044,0.1836000049575551
0.5455032840956272,0.18130028327021325
0.5455035453942829,0.1812997237246683
0.5463033872744733,0.17970003996428768
0.5463034066075093,0.17970000053788623
0.5463034263011192,0.17969995873687597
0.5481033850926129,0.17580004802197302
0.5481034083964721,0.1757999962892132
0.5481034262189353,0.17579995478208402
0.5494032586604704,0.1727003543445774
0.5494035790938525,0.17269965632552925
0.5498033872744733,0.17190003996428768
0.5498034066075094,0.17190000053788623
0.5498034263011192,0.17189995873687597
0.5516033551580478,0.1680001128801974
0.5516034029583345,0.16800000316012528
0.5516034507993063,0.16799987870235406
0.553003362715252,0.16410012407936278
0.5530033654963491,0.1641001157374622
0.5530034273827211,0.16409987815227015
0.5530034288538537,0.16409987041595553
0.5533033421634328,0.1623003905584807
0.5533034989655963,0.16229961482190908
0.5538033869372925,0.16020008534078517
0.5538034061482247,0.1601999988387697
0.5538034222212531,0.16019991448720686
0.5545033783344889,0.1562001652687161
0.5545034409709145,0.15619983564232598
0.5553034072564786,0.15230000000020094
0.5561033929223571,0.1484000698790434
0.5561034198586141,0.1483999297883055
0.5568034009122765,0.1445000353464723
0.5568034131602393,0.14449996457764197
0.557203376665015,0.14210018354898804
0.5572034437498985,0.14209981753310205
0.557503401682177,0.140600027871709
0.5575034129680091,0.14059997215648995
0.5583033929223571,0.13670006987904337
0.5583034198586141,0.13669992978830547
0.5590033814772961,0.13280014362707754
0.5590034037396046,0.13279999859243174
0.5590034183752941,0.13279985545570486
0.5593034072564962,0.12890000000007668
0.5596034072564962,0.1250000000000767
0.5599034037430969,0.12110004567426838
0.5599034062119798,0.12110000986307763
0.5601034035291083,0.11720007268395036
0.5601034062514446,0.11720000223557792
0.5601034072564991,0.11719992495895162
0.5601034072564991,0.10550007504103558
0.5601034062514453,0.10549999776444809
0.5601034035290767,0.10549992731523798
0.5599034109615364,0.10160007224820122
0.5599034065026768,0.10160000242733655
0.5599033996343284,0.1015999256837849
0.5595034148508078,0.09770007404445917
0.5595034059207992,0.09769999680701934
0.5595033964458476,0.09769992973068876
0.5589034320827451,0.09380016137052219
0.5589033870054386,0.09379983799145306
0.5584034167005274,0.0898000755521642
0.5584034064444704,0.08980000146098217
0.5584033935715877,0.08979992375540459
0.5577034150524219,0.08590004343433844
0.5577034054413552,0.08589999214590135
0.5577033998993408,0.08589996468553733
0.5572034930182309,0.08350041165620978
0.5572033516823008,0.08349958319344716
0.5570034116385785,0.08200003286552913
0.5570034093418983,0.08200001636477591
0.5564034072562973,0.07809999999861297
0.555803429314531,0.07420014337713007
0.5558033888095113,0.07419985611343025
0.5553034258231409,0.07030014481974171
0.5553033923597498,0.0702998547566431
0.5549034108316865,0.06640003485802515
0.5549034073603165,0.0664000029241184
0.5549034024295957,0.06639996235008903
0.5544034258231408,0.06250014481974168
0.5544033923597498,0.06249985475664307
0.5540034108316862,0.05860003485802312
0.5540034073603166,0.05860000292412002
0.5540034024295954,0.058599962350087804
0.5535034124775787,0.05470004072435768
0.5535034056804393,0.05469999054041967
0.5535034024711443,0.05469996889511779
0.5533034072564874,0.053399999999847944
0.5529034072564875,0.05079999999984794
0.5517034072564874,0.04299999999984794
0.5511034293145309,0.03910014337713011
0.5511033888095113,0.03909985611343029
0.5506034095711158,0.035200018053945986
0.550603404998829,0.03519998193857668
0.5501034095141434,0.031200018061091475
0.5496034109559026,0.027300028855287584
0.5494034135069327,0.025800046878185347
0.549403401390357,0.025799953070801407
0.5491034231082281,0.023400126813769892
0.5491033942171238,0.023399872866040585
0.5487034222309518,0.019500146000862455
0.5487033959999907,0.019499853665351733
0.5484034105767561,0.015600043163302145
0.5484034058217353,0.015599986874006612
0.5484034041865609,0.015599970068051439
0.5480034072564939,0.01169999999989797
0.5476034523565675,0.0078004397256160925
0.5476033959260563,0.007799558112721385
0.5472034186315641,-0.007799556372477945
0.5472034299842403,-0.007800443190928861
0.5474034072564977,-0.011699999999948786
0.5476034072564977,-0.015599999999948785
0.5478034072564978,-0.019499999999948784
0.5480033847063756,-0.02339956027256665
0.5480034632476015,-0.02340043673053535
0.5485034072564909,-0.027299999999872836
0.5490034024238561,-0.0311999623053214
0.549003407370592,-0.031200003013793706
0.5490034108270822,-0.03120003481313332
0.5494033922116646,-0.035099853312812616
0.5494034034947952,-0.035100000223120646
0.549403407256499,-0.03510014742585327
0.549403407256499,-0.0351991174989771
0.5494034408530564,-0.035199997430687274
0.5494035414471082,-0.035200872238883386
0.550003363666537,-0.03909971666517056
0.5500034648607625,-0.039100280820682815
0.5508033929223568,-0.0429999301209549
0.5508034198586145,-0.04300007021169623
0.5515033820512582,-0.046899859570710994
0.5515034359258214,-0.0469001397628449
0.5523033929223568,-0.0507999301209549
0.5523034198586144,-0.05080007021169623
0.5530033909993888,-0.054699909424581424
0.5530034063026464,-0.05470000326879404
0.5530034174496721,-0.05470008834077492
0.5533033822713548,-0.057299783462025536
0.5533034404010839,-0.057300215439725674
0.5535034024711434,-0.05859996889511176
0.553503405680438,-0.05859999054041086
0.55350341247758,-0.05860004072436691
0.554003407256491,-0.06249999999987284
0.5545034072564909,-0.06639999999987284
0.5550033523384036,-0.07029957163879057
0.5550034940376487,-0.07030042305800265
0.5558034072564787,-0.07419999999979905
0.5566033993133982,-0.07809996127728223
0.5566034041098535,-0.0780999855019104
0.5566034164412456,-0.07810005357760258
0.5572033339074542,-0.08159957213048606
0.557203512543823,-0.0816004211491726
0.5573033919586968,-0.08199993880866784
0.557303407298868,-0.08200000315052468
0.5573034193115978,-0.08200005876850498
0.5581033487420494,-0.08589971474195639
0.5581033933238304,-0.08590000332628633
0.558103421727778,-0.08590014176756026
0.5581034220741987,-0.0859001444725201
0.5585034057623232,-0.08979998543173391
0.5589034057993088,-0.09379998542804661
0.5589034087506716,-0.0938000145681308
0.5597033922116645,-0.10159985331281263
0.5597034034947952,-0.10160000022312064
0.559703407256499,-0.10160014742585326
0.559703407256499,-0.10549996251416074
0.5597034070064004,-0.10550000101012565
0.5597034063216118,-0.10550003646061487
0.5596034110481863,-0.10939985212420804
0.559603407256499,-0.10940014792442118
0.559603407256499,-0.11329996251416075
0.5596034070064004,-0.11330000101012565
0.5596034063216118,-0.11330003646061487
0.5595034082482816,-0.11719996132049168
0.5595034068833054,-0.11720000351134054
0.5595034054553213,-0.11720003512299211
0.559303414822465,-0.12109985246368894
0.5593034034697888,-0.12110014768171357
0.5592034072564988,-0.12500000000002565
0.5591034082498476,-0.12889996125942016
0.5591034068784964,-0.12890000363343415
0.5591034054584507,-0.12890003506196854
0.5589034137290728,-0.13279987378483837
0.5589034135939079,-0.13279987562958534
0.558903379759381,-0.13280011836799244
0.5589033781591433,-0.13280012608865632
0.5580034427309679,-0.1366998462774161
0.5580034020790722,-0.13670000277800196
0.5580033567769149,-0.13670014512897358
0.5572035775131445,-0.1389995105123134
0.5572032815617268,-0.1390005027792123
0.556803425388213,-0.1405999274732673
0.5568034075706796,-0.14059999501211876
0.5568033838327511,-0.14060007612733158
0.5556034176890993,-0.14449996609419985
0.555603405888374,-0.1445000036240932
0.5556033972616545,-0.14450002998469597
0.5543034237716808,-0.14839995045461715
0.554303403765417,-0.14840000871042613
0.5543033923739231,-0.14840004018313416
0.5533034733045621,-0.151099821670409
0.5533033471200014,-0.15110018040965537
0.5529034281457835,-0.15229993733230915
0.5529033849378118,-0.15230006217366046
0.5515034259656786,-0.15619994788174554
0.551503404228842,-0.1562000066544457
0.5515033894002718,-0.15620004464076076
0.5499034358274851,-0.16019992857272747
0.5499033796402023,-0.16020007180255735
0.5494034775417375,-0.16149981725856602
0.5494033432107456,-0.16150018502123403
0.5485034644205001,-0.1640998348597206
0.5485034012964455,-0.16410000078487988
0.5485033320378411,-0.16410015439642336
0.5466034817569109,-0.1679998470783326
0.5466033291674607,-0.1680001335136164
0.5466033257223636,-0.16800014083195722
0.5455035840895541,-0.16989969456135529
0.5455032494191044,-0.16990031567502525
0.5445034242040678,-0.1718999661050985
0.5445034122937006,-0.17189998953977592
0.5445033837875876,-0.17190004358537364
0.5424034290494779,-0.17579995952757724
0.5424034105589024,-0.1757999932213959
0.541603520710025,-0.17719980145659484
0.5416033017557603,-0.1772002028862803
0.5403037066355675,-0.17969942427126662
0.5403031743091581,-0.17970060566327223
0.5388034819927388,-0.1835998056859625
0.5388033395776783,-0.18360019688400914
0.5377035063102461,-0.18679971184381253
0.5377033235472464,-0.1868002929825252
0.5375034162252166,-0.18749996860962878
0.5375034122931424,-0.18749998208282806
0.5363034176889058,-0.19139996609481533
0.536303405888374,-0.1914000036240932
0.5363033972616545,-0.19140002998469596
0.535003453226538,-0.19529986209004566
0.5350033347979046,-0.19530012680280576
0.5338034247111778,-0.1973999694545778
0.5338034143254076,-0.19739998737513187
0.5338033813676054,-0.19740004236392572
0.5327034829466738,-0.19919987614363188
0.5327034021103775,-0.1992000012369946
0.5327033220308114,-0.19920011261999443
0.5299036347943096,-0.2028996993253718
0.5299035200381083,-0.2028998317947379
0.5299033361001636,-0.20290006620453743
0.5299032667147093,-0.202900140542204
0.5297039371865139,-0.20309947007039955
0.5297029503179345,-0.20310059402047426
0.526703445447158,-0.20699995035248359
0.5267034448393134,-0.2069999510597199
0.5260034319109641,-0.20789996830174534
0.526003382820508,-0.20790003187337117
0.52370376715899,-0.21089953056230754
0.5237030972394245,-0.21090050377802919
0.5221034072563507,-0.2135000000005241
0.5213036735662898,-0.21479956724687338
0.5213031800134805,-0.21480045448627347
0.5193034315972949,-0.2187999513186446
0.5193033820014529,-0.21880004821442545
0.5182035794378638,-0.2208996712903681
0.5182032565485097,-0.22090033909318835
0.5174034395586514,-0.22269992732036978
0.5174034068603123,-0.22269999824120879
0.5174033703168799,-0.22270007203249906
0.515403473929226,-0.22659986998842402
0.5154034029047339,-0.22660000025397578
0.5154033291842354,-0.2266001206574302
0.5143036423271149,-0.22829963670934358
0.514303200051817,-0.22830037987550547
0.5131035444105504,-0.2304997485511609
0.5131034330359171,-0.2304999282839717
0.5131033432314505,-0.23050009039996258
0.5131033190926922,-0.23050012734803346
0.5104035238765011,-0.23439983154919858
0.5104032966891291,-0.2344001724853904
0.5079034393484292,-0.23829994993688206
0.5079034058948975,-0.23830000095926485
0.5079033740458905,-0.23830004744404185
0.5065035641586312,-0.24029977585441226
0.506503261153053,-0.2403002313307456
0.5053036210958618,-0.24219966142129837
0.5053032174013097,-0.24220035258846118
0.5032037775874599,-0.24609931224275358
0.5032031329852439,-0.24610073139019548
0.5026034343566003,-0.24769992773324512
0.502603404046298,-0.24770000538527565
0.5026033789529423,-0.24770006509838882
0.5016034551360918,-0.24999988987714478
0.5016033616786849,-0.2500001110961193
0.5000034147771442,-0.2538999816686247
0.5000033997987002,-0.25390001835785403
0.49870342789758865,-0.25709994919135964
0.49870338565320826,-0.25710005040788386
0.4984034799930149,-0.2577998302816684
0.49840340193142835,-0.257799997441601
0.49840331352049977,-0.25780015894392394
0.49610346242895287,-0.26169990644698177
0.49610346083858464,-0.26169990903126245
0.4961033406037547,-0.2617000819471832
0.4961033388011107,-0.2617000842531408
0.4948034368367783,-0.2632999635938575
0.49290357980208177,-0.265599791129391
0.4929032447016351,-0.26560021674015194
0.4908034581653133,-0.2683999321219145
0.49080335735090047,-0.26840006862052335
0.4900034861700809,-0.26949989149415027
0.49000333088660214,-0.26950011031238574
0.4873034632645256,-0.2733999190998296
0.48730340756850443,-0.27339999668845727
0.48730334401222986,-0.27340007905568736
0.48690369570330594,-0.27389963944184226
0.4869031485387794,-0.27390038245258774
0.4846034895275265,-0.27729987838226594
0.48460332810615037,-0.2773001236727125
0.48300356332574573,-0.2797997561420948
0.48300326361184925,-0.27980025137840286
0.4822034248808449,-0.28119996915766043
0.48220341518077203,-0.2811999858927635
0.4798034587113872,-0.2851999142421108
0.47980340729290083,-0.2851999966669952
0.47980334828821936,-0.2852000842407149
0.4791036737987115,-0.2861996192257262
0.47910317220049936,-0.28620040097815347
0.4774034591518554,-0.2890999114728991
0.47740340712146634,-0.28909999671877734
0.47740334759234887,-0.2891000867845292
0.47520367919099715,-0.29229960445922254
0.4752031691089423,-0.29230041675849
0.4748035048552013,-0.2929998292025367
0.4748034019612364,-0.2929999958145619
0.4748032869805402,-0.2930001563590867
0.4718034423194242,-0.29689995441853745
0.47180340534112797,-0.2969000015115767
0.47180337196217326,-0.29690004235355305
0.47130357870556444,-0.29749979426148365
0.47130324553574127,-0.29750021347173633
0.4688034294008893,-0.30079997076974097
0.46880338474193406,-0.3008000289476411
0.46740355178541,-0.3025998141774577
0.46740327042574076,-0.30260019156338214
0.4659036373950071,-0.3046996778064093
0.4659031997422901,-0.30470033721087264
0.4635051191195243,-0.30859721822286706
0.4635046053381216,-0.3085981461192453
0.46350417891975815,-0.30859911726825434
0.46350384346659,-0.30860012346614263
0.46350360181234757,-0.3086011562130843
0.4635034559983976,-0.3086022067849812
0.4635034072564991,-0.30860326630715923
0.4635034072564991,-0.30869987290459056
0.46350340724603206,-0.3086998733797253
0.4635033964371159,-0.3086999959052771
0.46350339580237454,-0.3086999994677956
0.4635033633698269,-0.3087001190871282
0.4635033631968253,-0.3087001195907216
0.462103423898626,-0.31249995482869103
0.4621033909916935,-0.3125000453092753
0.4607034144078453,-0.3163999800785667
0.460703400178163,-0.31640001994821004
0.45960342442151253,-0.31949995162604333
0.45960338923346544,-0.31950004806160437
0.4593034651528993,-0.32029984560978064
0.4593034037964949,-0.3202999960095232
0.4593033309869611,-0.3203001487258406
0.4573034588145773,-0.32419989946198907
0.45730345648721216,-0.32419990378951113
0.4573033436778277,-0.3242000872493259
0.45730334073010304,-0.3242000914741198
0.4557034282897539,-0.3263999710795999
0.4557034058116415,-0.3264000015877031
0.4557033868309436,-0.3264000267106804
0.45440345609083166,-0.3280999361400575
0.45440335931621884,-0.3281000645353234
0.4518034396652236,-0.33159995637320167
0.45180343875738105,-0.3315999574677077
0.45150343461952425,-0.3319999635162515
0.4515034008263098,-0.3320000078396003
0.4515033851825888,-0.33200002777075227
0.448403591685186,-0.3358997679771622
0.44840323498128815,-0.3359002411856158
0.44790342541671274,-0.33659997457602137
0.44790340980926957,-0.3365999961781615
0.4479033857542289,-0.336600028670027
0.44550363444212665,-0.3397996970861633
0.4455032004158392,-0.3398003171559758
0.4440034363738926,-0.3420999553536272
0.44400340654467574,-0.3421000001812077
0.4440033768342209,-0.3421000430985448
0.44280343759728535,-0.34379995701753685
0.44280337730853586,-0.34380004325848146
0.4401054591586075,-0.3476970361417114
0.4401048456252864,-0.34769802551963763
0.4401043348966033,-0.34769907167833936
0.4401039321702609,-0.34770016397102455
0.44010364154481874,-0.3477012912813941
0.4401034659779816,-0.3477024421367728
0.4401034072564991,-0.34770360482486706
0.4401034072564991,-0.34779985551397363
0.4401033932297605,-0.34779999533126166
0.440103324847856,-0.3478001204437108
0.4375034489245227,-0.3515999391008902
0.43750340921768105,-0.3515999955706283
0.4375033595534837,-0.35160006238120484
0.4362034382316919,-0.3532999594943172
0.43620340252973167,-0.3533000053361793
0.43620337947286003,-0.353300033958138
0.43440347433748616,-0.35549991801248376
0.43440347374966726,-0.35549991870460423
0.4344033310390968,-0.3555000691591615
0.434403327308043,-0.35550007268085704
0.43220361044840977,-0.3574998152805236
0.4322032130801976,-0.3575001941767157
0.43030346056828045,-0.35939994668863284
0.4303034072334819,-0.3593999986475351
0.43030335053563595,-0.3594000510492222
0.42830373752219203,-0.36119970276132174
0.4283031008234708,-0.36120032175507977
0.4263034870772151,-0.3632999161886482
0.42630340493045504,-0.3632999990494135
0.42630332175288854,-0.3633000765036776
0.42440364596338453,-0.3649997864206022
0.4244031807638079,-0.3650002264931054
0.4222034072562062,-0.3672000000007071
0.4205034072562062,-0.3689000000007071
0.41830401585286503,-0.37109939140404824
0.41830343154309185,-0.37110002091616906
0.4183028956724474,-0.37110069214345826
0.416603431239,-0.3733999675534165
0.4154035386763242,-0.3749998247739
0.4154032825794095,-0.3750001800894418
0.41270352387650244,-0.3788998315491965
0.41270329668913036,-0.3789001724853883
0.41020343875699566,-0.38279995085951835
0.410203407115176,-0.3827999991387241
0.4102033734174203,-0.3828000483418564
0.4088034274125568,-0.38479997120594706
0.40880340697325934,-0.3848000000296024
0.4088033865182898,-0.3848000281450413
0.40740349921892605,-0.3866998751941778
0.4074034977805178,-0.38669987704031983
0.4074032928148369,-0.38670010060249305
0.4074032906362355,-0.38670010262628407
0.40490344296970693,-0.3888999685728292
0.40490337180293573,-0.38890003172205645
0.40300353567830316,-0.39059988509672766
0.4030032823221909,-0.390600118688022
0.4010034506783555,-0.3924999587496657
0.40100341211726365,-0.392499994628615
0.40100335661917696,-0.3925000440329097
0.39870357015101576,-0.3944998583530499
0.3987032497727587,-0.39450014764143987
0.3971034359789081,-0.3959999730731748
0.39710340541306244,-0.39600000133926977
0.3971033795217305,-0.3960000246535767
0.39440347326074826,-0.39839994133000534
0.39440334215723527,-0.39840005967476505
0.39320344545941716,-0.3994999649810984
0.3932033693690211,-0.3995000353620808
0.3902037746907453,-0.4022996570618048
0.3902030710289068,-0.4023003735865974
0.38930343953313695,-0.4032999641374528
0.38930341006401536,-0.40329999633533364
0.3893033705504214,-0.4033000380174131
0.38650367025960186,-0.4061997276043333
0.3865031626747242,-0.40620028905155486
0.38540344924149966,-0.4074999503817292
0.38540340602736706,-0.40750000030155226
0.3854033638023186,-0.4075000469309068
0.382903440480669,-0.41019996411828835
0.38290343828987383,-0.41019996624648
0.3815034282477212,-0.41169997750979154
0.38150339604929107,-0.4117000116414323
0.37920342762435916,-0.4140999787469822
0.3792034088866016,-0.41409999810079207
0.37920338467400944,-0.4141000225829039
0.3776034072562062,-0.4157000000007071
0.37530350091723036,-0.4179999063396829
0.3753034991301945,-0.4179999080465029
0.37530330102319137,-0.41800007290202523
0.3753032971595056,-0.4180000756922091
0.3737035629366764,-0.4190998929704041
0.3737032551623934,-0.4191001120698463
0.3699041070764939,-0.42189948434366703
0.36990342857259517,-0.42190002479025734
0.3699027925811381,-0.42190061467577517
0.36980348832960946,-0.4219999189273038
0.369803485901958,-0.42199992126034663
0.36980331788760507,-0.42200006466095163
0.36980331363340224,-0.4220000678772554
0.3658036802461582,-0.4248998020830073
0.36580314628783334,-0.4249002135202913
0.36470345104877533,-0.4257999641704297
0.3647034136732377,-0.42579999414339703
0.3647033550582286,-0.42580003914920295
0.3619035020954086,-0.4278999288713179
0.3619033138980691,-0.4279000730636063
0.3596034539338999,-0.42969996347034745
0.3596033598376974,-0.42970003556460135
0.3580036720715444,-0.43089980138921613
0.3580031542609059,-0.43090021346549645
0.354804074924994,-0.43359943665517203
0.35480343039249723,-0.4336000235566824
0.35480283200057555,-0.4336006574357169
0.3541035598961137,-0.4343998255551019
0.3541032617446951,-0.43440018043499
0.35160342584129123,-0.4374999769552108
0.3516033884357515,-0.4375000228541237
0.3502034273726858,-0.4391999755735606
0.3502034098859812,-0.43919999657167696
0.3502033837515216,-0.43920002721666174
0.3483035491399529,-0.4413998357142677
0.34830327165140157,-0.44140016950672273
0.34630343724496865,-0.4438999625147638
0.34630340805263904,-0.44389999838920474
0.34630337487649243,-0.44390003777704445
0.34510346325761776,-0.4452999346657315
0.34510340428019937,-0.44530000143137877
0.34510334964990347,-0.4453000597405768
0.3424034436630227,-0.44809996224549026
0.3424033701690737,-0.44810003708783963
0.34130349820148825,-0.44919990905542506
0.34130339961896855,-0.4491999915359164
0.3413032968661191,-0.4492000630439065
0.3413032956340038,-0.4492000637848634
0.33850347587967017,-0.45079996078733975
0.33850333917588865,-0.4508000401506748
0.33460345506329553,-0.45309997180681943
0.3346033589151884,-0.45310002727004134
0.330703490731067,-0.45529995291236625
0.3307033245745375,-0.45530004846930905
0.32780380823365257,-0.4569997649450003
0.3278030264812253,-0.4570002665432124
0.3268035224407857,-0.45769991937152005
0.32680340459937696,-0.457699997653101
0.3268032856639009,-0.4577000685912805
0.32290349831164167,-0.45989994863614464
0.32290331714587833,-0.45990005300681946
0.3212037390764532,-0.46089980481236364
0.3212030891817574,-0.4609002168696706
0.31900350829854757,-0.4623999311082227
0.3190034059772685,-0.46239999774079793
0.31900330064773025,-0.46240006013886387
0.3151034691425852,-0.46459996509048423
0.31510340861982067,-0.46459999825580645
0.31510334189321576,-0.46460003268225974
0.31470421710977153,-0.46479959507398183
0.31470342554995406,-0.4648000303853505
0.31470267046590805,-0.46480052627950824
0.31120345735061733,-0.4672999642190016
0.31120340610772995,-0.4673000000016248
0.3112033564863978,-0.46730003311147733
0.30890342464075216,-0.46879998866298533
0.3072034494194801,-0.4698999727186129
0.3072034485420385,-0.469899973222269
0.30330445744836293,-0.4723993268006341
0.3033034494080119,-0.4724000523706462
0.303302525183625,-0.4724008820732883
0.3030035079604774,-0.4726998992964359
0.30300350744198984,-0.47269989978994126
0.30300329000098253,-0.4727000781006382
0.30300328807481425,-0.4727000794549918
0.29940345726438644,-0.47509996666194365
0.29940335759769454,-0.47510003385880434
0.29720343817366024,-0.47659997892064593
0.297203402747512,-0.4766000027397617
0.29720338026462995,-0.4766000174658711
0.29550344941951123,-0.477699972718595
0.2955034485420386,-0.4776999732222689
0.2916037642616407,-0.4801997711510971
0.2916030680091576,-0.4802002544360062
0.2912035454862532,-0.4804998963281844
0.2912035443506824,-0.48049989712788443
0.29120324900301897,-0.48050006782357946
0.28770343999303216,-0.48199998597071664
0.28770337460598505,-0.4820000142329303
0.28380354247251116,-0.48369994106034203
0.28380327358999397,-0.48370006237833924
0.282303443149767,-0.48439998325044514
0.27990345629337193,-0.4854999775254022
0.2799033578062502,-0.48550002155589167
0.27600350615736774,-0.48719995689001994
0.2760033091777614,-0.48720004495339647
0.2736034432644448,-0.4882999834969999
0.27360337136153395,-0.48830001675162055
0.2721037070154811,-0.4889998601131119
0.2721031160017932,-0.4890001568300543
0.26820343628517707,-0.4910999843697707
0.26820337805002403,-0.4911000152992349
0.2661034554699205,-0.49219997474595584
0.2661033585741455,-0.4922000243417949
0.2643034599162634,-0.4930999736707359
0.2643033548670422,-0.49310002686699916
0.2604034618160197,-0.4950999720213697
0.2604033529962981,-0.49510002855860424
0.25850369296694303,-0.49609984962668585
0.2585031303997603,-0.49610016611460944
0.2565034628467834,-0.49729996664639564
0.2565033520435088,-0.4973000339777836
0.2526034348620625,-0.4996999830125198
0.25260337946084904,-0.4997000166779562
0.25210347095811036,-0.4999999617795995
0.25210334405128443,-0.5000000390390726
0.2487036638167879,-0.50209984153685
0.24870315932147571,-0.5021001716478479
0.2461034072560683,-0.5039000000008222
0.2448034451083049,-0.5047999737954277
0.24480340050221655,-0.5048000041529601
0.2448033752978897,-0.5048000207736388
0.24080346350786505,-0.5073999634371548
0.24080335143316647,-0.5074000372160902
0.24020350657502498,-0.5077999337881846
0.24020330932797354,-0.5078000682537367
0.236903411456357,-0.5100999970733482
0.23460357828630846,-0.5116998810232635
0.2346034027786185,-0.5116999939390453
0.2346032215845055,-0.5117000928366149
0.23300345991626664,-0.5124999736707342
0.23300335486704546,-0.5125000268669975
0.2291034517288685,-0.5144999771942677
0.22910336298226328,-0.5145000231918714
0.22700353292340794,-0.5155999341750813
0.22700328324470062,-0.5156000688960319
0.2252034489983078,-0.5165999768106947
0.2252034074347882,-0.5165999994534546
0.2252033643960037,-0.5166000219803523
0.22130374915963133,-0.5185998246656713
0.22130307777272695,-0.5186001976908294
0.21980343498671973,-0.5194999833624339
0.21980338497817173,-0.5195000129876506
0.2174034433115316,-0.520899978968472
0.21740337089992132,-0.5209000205094227
0.21350347095248123,-0.5230999640695172
0.21350340495055678,-0.5231000002064143
0.21350334375183608,-0.5231000317529495
0.21290359151311453,-0.5233999078723103
0.21290322640441856,-0.523400098647183
0.20960361533766375,-0.5251998865017765
0.20960320401023416,-0.5252001219483252
0.20610391772855147,-0.5272996937173349
0.2061029310095691,-0.5273003571856976
0.2057035296271964,-0.527599908222477
0.20570352843622072,-0.5275999090673293
0.2057032688972166,-0.5276000638587702
0.2018036304835515,-0.5293998969727695
0.20180318861885374,-0.5294001124428278
0.19830427386329455,-0.5311995543171154
0.19830342904732112,-0.5312000348160293
0.19830262765936021,-0.5312005846983542
0.19790351814795598,-0.5314999168319073
0.19790351477445042,-0.5314999192376304
0.19790328506627028,-0.531500059495493
0.19790328393393694,-0.5315000600808477
0.1940038592447056,-0.5333997798012425
0.1940029761308326,-0.5334002586759662
0.19100355896464938,-0.535199908975676
0.19100340363503754,-0.535199995811642
0.19100324675462474,-0.5352000713348163
0.1901037006356952,-0.535599869609896
0.1901031215794802,-0.5356001465016463
0.18620384263364168,-0.5375997767302815
0.1862029923399873,-0.5376002593233741
0.1838034072560291,-0.539100000000848
0.18220346323761388,-0.5400999650123576
0.18220335167841764,-0.5401000356275222
0.17830391631871267,-0.5425996736786151
0.17830293508482778,-0.5426003777378177
0.17780361529025526,-0.5429998335734757
0.17780340546932694,-0.5429999855608196
0.1778033982794177,-0.5429999902724623
0.1778032831053308,-0.5430000510313492
0.1778032798998318,-0.5430000524416504
0.17440341414024355,-0.5443999971661867
0.17050358630172616,-0.5459999265462184
0.1705032307737253,-0.5460000794178947
0.1685034450489491,-0.5468999829940442
0.1685034218325292,-0.546899993241556
0.16660344379311037,-0.5476999846168157
0.16660341745996288,-0.5476999954920574
0.16660335984587762,-0.5477000182355412
0.16270368224315812,-0.5491998942365872
0.1627031380238351,-0.5492001196596117
0.15910353487678133,-0.5507999432805244
0.15910340513305052,-0.5507999972232445
0.15910327568995097,-0.5508000438562367
0.15880389647721216,-0.5508998369271497
0.15880293452987926,-0.5509002060609764
0.15490340725589868,-0.5526000000009167
0.15100344512656075,-0.5542999834931923
0.15100336950441523,-0.5543000167793539
0.1501035042911153,-0.5546999568741537
0.15010331103074362,-0.5547000449059893
0.147103436922197,-0.5560999861566446
0.14710341469621796,-0.5560999963756046
0.1471033696614674,-0.5561000163882329
0.14320355948310798,-0.5577999336454664
0.14320325700106146,-0.5578000707090758
0.141503526087988,-0.558599944079934
0.14150340618775784,-0.558599997205032
0.14150328374779125,-0.5586000449129578
0.13930350790535817,-0.5593999634011153
0.13930340560589247,-0.5593999984652823
0.13930330523799975,-0.5594000287752056
0.1354035382599687,-0.5604999630510604
0.13540327715957748,-0.5605000400305606
0.13150368455690045,-0.5616999146775381
0.131503134592648,-0.5617000991511917
0.12930349379962808,-0.5624999685304717
0.1293034037477936,-0.562499999658626
0.12930332200506325,-0.5625000250747
0.12760343809323751,-0.5629999909311192
0.12760337631917523,-0.5630000087266688
0.12370340725577057,-0.5641000000009625
0.11980387323617717,-0.5651998685705915
0.11980295392196559,-0.5652001700011432
0.11660340725585024,-0.5664000000009364
0.11580348955343861,-0.5666999691393407
0.11580340503437452,-0.5666999993737251
0.11580332506509691,-0.5667000252904008
0.11190347313679987,-0.5678999797298768
0.11190340623627791,-0.56789999944296
0.1119033412905437,-0.5679000169151235
0.10800367277124774,-0.5688999319200712
0.10800314527209424,-0.5689000806113247
0.10410346295419576,-0.5700999828629858
0.10410335122258034,-0.5701000160104455
0.10340343018112393,-0.5702999934508616
0.10020347134807614,-0.5711999819749995
0.10020341044688012,-0.5711999983475723
0.10020333896951913,-0.5712000157593294
0.0998502578971084,-0.5712814960068089
0.09984934174540658,-0.5712817475623287
0.09984844939086289,-0.5712820736259556
0.09984758688170245,-0.5712824719876863
0.09630345172886916,-0.5730999771942674
0.09630336298226391,-0.5731000231918711
0.09420352043368542,-0.5741999407173171
0.09420351816066962,-0.5741999418445314
0.09420340306712162,-0.574199989749676
0.09420328587369357,-0.5742000268851764
0.09420328205267146,-0.574200027823875
0.09240346362214268,-0.5745999874751037
0.0924034100896982,-0.5745999988102722
0.09240334745667596,-0.5746000107341381
0.0885034542973639,-0.5752999915576045
0.08850340774740974,-0.5752999995153094
0.08460343835979364,-0.5758999952157323
0.08460341671508942,-0.5758999984249387
0.08460336653113207,-0.5759000052220808
0.08070340725562627,-0.5764000000009919
0.07680344490541623,-0.5768999951740957
0.07680340433138949,-0.5769000001048162
0.07680337239746206,-0.5769000035761885
0.07290340725560114,-0.5773000000009948
0.06900343713361597,-0.577699996936583
0.06900342048924192,-0.5776999985561936
0.06900336403824714,-0.5777000033254069
0.06510340725557581,-0.578000000000997
0.0638034614026491,-0.5780999958358376
0.06380340918845459,-0.5780999993583148
0.06380335102325023,-0.5781000021637795
0.061203446023913796,-0.578199998509908
0.06120336847061744,-0.5782000009706224
0.057203410950693825,-0.5782999999086205
0.0533034811903849,-0.578399998105234
0.0533034072555121,-0.5783999990529612
0.05330333332060016,-0.5783999981052337
0.04550345342123685,-0.5782000011847372
0.045503361114552394,-0.5781999980784615
0.04310344140711901,-0.578100001423985
0.043103410810340026,-0.5780999999675038
0.043103369609722525,-0.5780999974912837
0.04160349552109036,-0.5780000058853749
0.041603318909946695,-0.5779999954704601
0.03380340725544789,-0.5776000000009986
0.029903407255447895,-0.5774000000009987
0.02600348082744977,-0.5772000037739219
0.02600333380373123,-0.577199994350867
0.022103407255422414,-0.5769000000009971
0.018203450400831177,-0.5766000033198747
0.01820339416540078,-0.5765999985695811
0.018203377305622756,-0.576599996929223
0.01430340725539708,-0.5762000000009948
0.010403553256361567,-0.5758000149754526
0.010403260920850843,-0.5757999887444916
0.006503450418801266,-0.5755000033212571
0.006503394129505662,-0.5754999985662362
0.006503377323550691,-0.5754999969310618
0.0026034420798481,-0.5751000035727333
0.0026034102468923993,-0.5751000001125262
0.002603369571995259,-0.5750999951697897
-0.0012965481951441216,-0.5746000057124642
-0.0012965926674485167,-0.5745999996586642
-0.0012966371219225495,-0.5745999929006252
-0.003796360581351996,-0.5742000371471165
-0.0037965881773034346,-0.5741999911270373
-0.003796702859457096,-0.574199952808964
-0.005196111603553832,-0.573600206204351
-0.00519709057898466,-0.5735998382048443
-0.00919637693850711,-0.5723000701379994
-0.009196811141477534,-0.5722999384018918
-0.013096563433378448,-0.5712000082682788
-0.013096588748910528,-0.5712000009835351
-0.016096554290397316,-0.5703000115372724
-0.01609658587237475,-0.570300001822649
-0.016096637570104447,-0.5702999850591862
-0.016995938224296448,-0.5700002181744556
-0.016997268597297742,-0.5699998613645496
-0.02089659274470183,-0.5692000000009796
-0.02479645298165596,-0.5684000286703224
-0.024796733173789862,-0.5683999747957591
-0.028696545735554396,-0.5677000084385192
-0.02869659327269429,-0.5676999994994427
-0.03259655178174424,-0.5669000084036333
-0.032596573067929076,-0.566900003616092
-0.03259667392406841,-0.5668999786379899
-0.034496258244302705,-0.566400088027402
-0.03449693191677689,-0.5663999321665646
-0.036496480717041736,-0.5660000224065116
-0.03649670519395659,-0.5659999798177804
-0.04039659274467755,-0.5653000000009843
-0.04819659274467755,-0.5639000000009843
-0.052096548815626906,-0.5632000078856858
-0.05209657995166774,-0.5632000020482198
-0.05549656081764103,-0.5625000065741981
-0.05549662471027521,-0.562499993607865
-0.055996551664947276,-0.5624000082169305
-0.05599658060661443,-0.5624000018159862
-0.05599666952588903,-0.5623999803134969
-0.059896320603271776,-0.5614000697808347
-0.05989686795939532,-0.5613999435466834
-0.06379653906769092,-0.5606000110116485
-0.06379664620294595,-0.5605999879728749
-0.06779648582585567,-0.5597000240577202
-0.06779670010116882,-0.5596999779791402
-0.0716962916611151,-0.5589000617617152
-0.07169641368105915,-0.5589000284360189
-0.07169666629890385,-0.5588999724713392
-0.0716967573282925,-0.5588999451397901
-0.07259651238220512,-0.558600026788486
-0.07259659222800702,-0.5585999988642762
-0.07259667148339383,-0.5585999685055199
-0.07559652131722903,-0.5574000285719858
-0.07559666454705893,-0.557399972384703
-0.07949655905042086,-0.555900012960333
-0.07949659228534715,-0.5558999999383922
-0.07949662647549972,-0.5558999860434275
-0.08239652965150349,-0.5547000261085294
-0.08239665614278642,-0.5546999746417628
-0.08339640061613698,-0.5543000768524226
-0.0833967875052855,-0.5542999300869347
-0.08729634208261419,-0.5529000899822526
-0.08729684729117523,-0.5528999216789926
-0.091196546743151,-0.5517000141553078
-0.09119658882505297,-0.551700000821779
-0.09119664198903667,-0.5516999829548728
-0.09379654507912162,-0.5508000165006126
-0.09379659541410355,-0.550799998582713
-0.09379663702899227,-0.5507999829685747
-0.09509634808005357,-0.550300094102782
-0.09509684143020895,-0.5502999171058182
-0.09899659274481712,-0.5490000000009487
-0.10289655720185928,-0.5477000118486013
-0.10289662813093013,-0.5476999876927354
-0.10519652725489513,-0.5469000227800521
-0.10519665766846087,-0.5468999756545831
-0.10679639271639588,-0.5463000750116074
-0.10679679541249197,-0.546299932445057
-0.11069659274481711,-0.5450000000009487
-0.11459655189764388,-0.5437000136166731
-0.11459663338425724,-0.5436999857771447
-0.11659646322734527,-0.543000045332064
-0.11659671222919783,-0.5429999308258047
-0.11849633829841631,-0.5419001473120466
-0.1184968543628651,-0.5418998658378602
-0.12239654035604779,-0.5399000268669972
-0.12239664540526898,-0.539899973670734
-0.12399654825903345,-0.5391000222438518
-0.12399663684082415,-0.5390999769943506
-0.1262964518086537,-0.5379000735328744
-0.12629673565322633,-0.5378999303789128
-0.13019604983954797,-0.5360002644932689
-0.13019716029174458,-0.5359997936202482
-0.13239649864807057,-0.5352000342179478
-0.1323965919752401,-0.5351999984353898
-0.13239668435719992,-0.5351999592843393
-0.1341964403133501,-0.5344000677482725
-0.13419674707089715,-0.5343999366876876
-0.1380964745363664,-0.5328000484967258
-0.13809671199814236,-0.5327999541342863
-0.14199645033671807,-0.5313000547732956
-0.14199645485282797,-0.5313000528978102
-0.1419965829642469,-0.5312999874925348
-0.14199670017437102,-0.531299892571544
-0.14209470031179228,-0.5312018924341229
-0.14209547698408415,-0.5312011835179763
-0.14209631496347208,-0.5312005482444153
-0.1420972072918473,-0.5311999918883938
-0.14209814655981756,-0.5311995190695789
-0.1420991249682308,-0.5311991337139914
-0.14589655173685756,-0.5299000140299875
-0.1458966335374305,-0.5298999853574469
-0.14979655439487907,-0.5285000137675934
-0.14979663089656664,-0.5284999856940433
-0.15299652859339338,-0.5273000240577334
-0.1529965961388921,-0.5272999978092148
-0.15299665207306032,-0.5272999745745625
-0.15369650233472762,-0.5270000387481337
-0.15369659000043073,-0.5269999993950042
-0.1536966822516231,-0.5269999541000355
-0.15759647774202268,-0.5250000589767537
-0.1575967090398707,-0.5249999436154775
-0.16089656108830813,-0.5234000153495685
-0.16089662421205655,-0.5233999842673401
-0.16149656641496765,-0.5231000131658846
-0.1614966189392425,-0.523099986567923
-0.16539641811877723,-0.5211000895527771
-0.16539677031509123,-0.5210999164384745
-0.16879628287128376,-0.5195001458237956
-0.1687969107206779,-0.5194998728106062
-0.16929649378136416,-0.5193000395863318
-0.16929659475482273,-0.5192999970169722
-0.16929668582645055,-0.5192999546534958
-0.173196373428996,-0.5174001068471275
-0.1731968163803879,-0.5173999025187811
-0.17709646735711812,-0.5157000546571296
-0.1770964732717116,-0.5157000519103566
-0.1770965811619661,-0.5156999923074835
-0.17709658878367923,-0.5156999871132267
-0.1770966864736675,-0.5156999061709071
-0.17709668867901662,-0.5156999040668986
-0.17719508790510316,-0.5156015048408119
-0.17719586483417463,-0.5156007957109039
-0.17719670310713231,-0.515600160272113
-0.1771975957590105,-0.5155996038041148
-0.177198535373025,-0.51559913093044
-0.1809964276299007,-0.5139000738681535
-0.18099676009388257,-0.5138999313449243
-0.18489649332037267,-0.5123000407904668
-0.18489659235919945,-0.5122999979873044
-0.1848966884347361,-0.5122999521560003
-0.186096466169668,-0.5117000632885346
-0.18609659059711867,-0.5116999972122146
-0.18609671292632762,-0.5116999243311428
-0.18879641144773934,-0.5100001141509944
-0.18879677815430948,-0.5099998926586347
-0.19259628730585618,-0.5078001768340551
-0.19259690841952615,-0.5077998421636054
-0.19279647982796316,-0.5077000564593869
-0.1927965901449928,-0.5076999982500221
-0.19279670147327116,-0.5076999330911618
-0.19669647686328737,-0.5053000713126903
-0.19669671027594499,-0.5052999314411487
-0.1990965619810131,-0.5039000179465256
-0.19909662328513347,-0.5038999816767867
-0.20059655526271392,-0.5030000224902385
-0.2005966303966014,-0.5029999777960761
-0.2044963993719245,-0.5007001140413982
-0.20449679040709684,-0.5006998935674303
-0.20579651781634842,-0.500000040347064
-0.2057965953448371,-0.49999999711407944
-0.20579666207518432,-0.4999999573361382
-0.20839630905760234,-0.4984001745777272
-0.2083968860299367,-0.4983998420782088
-0.2122964736488524,-0.4963000641295619
-0.21229659037232076,-0.4962999977031668
-0.21229670599966308,-0.49629992449776045
-0.21259610079354432,-0.4961003279685062
-0.21259711563933906,-0.49609972402885505
-0.21619632113350323,-0.4942001433513795
-0.21619687159660503,-0.4941998713001302
-0.2200963207762745,-0.4924001255248982
-0.2200968708592373,-0.49239988875518254
-0.22059651359898233,-0.4922000316592845
-0.2205965915942618,-0.49219999911653367
-0.22059667050991158,-0.49219996340561784
-0.22399632890315943,-0.4906001241617365
-0.2239968625206075,-0.4905998893237038
-0.22789649438301826,-0.4890000403545096
-0.22789669183351574,-0.4889999614664561
-0.22969654486876598,-0.48830001861941436
-0.2296965968866025,-0.4882999978552532
-0.229696635690193,-0.48829998159579135
-0.23179656000803106,-0.4874000140310036
-0.23569629948952878,-0.4857001278301813
-0.23569689263218319,-0.4856998886142133
-0.23919644747265503,-0.4844000539591809
-0.2391965895155178,-0.4843999968145974
-0.23919673286898008,-0.4843999299388785
-0.23959632130935454,-0.4842001357186913
-0.23959687093849388,-0.48419987873704273
-0.24349636055488577,-0.4825001012119488
-0.24349682915206328,-0.48249990907508594
-0.24739634808005279,-0.4810000941027822
-0.24739684143020818,-0.4809999171058183
-0.2488964304910864,-0.48050005408552554
-0.24889643051252364,-0.4805000540776666
-0.2488967378866703,-0.48049990928732333
-0.25129655876662016,-0.4790000212373547
-0.25129662687009563,-0.47899997900080815
-0.255193810967368,-0.4766017118640252
-0.2551947388637462,-0.4766011980826225
-0.25519571001275526,-0.47660077166425907
-0.25519671621064355,-0.47660043621109094
-0.25519774895758524,-0.4766001945568485
-0.2551987995294821,-0.4766000487428985
-0.25519985905166015,-0.476600000001
-0.2553964568082373,-0.476600000001
-0.2553965889219936,-0.47659998758681704
-0.255396708242301,-0.47659992705520376
-0.2591964810389619,-0.4742000705520495
-0.2591967060370649,-0.47419993202562777
-0.2616965538914606,-0.4727000233129903
-0.26169659377121407,-0.47269999895720743
-0.26169662966283197,-0.47269997626797594
-0.2630964972109849,-0.47180006141559194
-0.2630966894692965,-0.47179994047822305
-0.26699653753251057,-0.46940003397778357
-0.2669966483357851,-0.4693999666463956
-0.26799654225923825,-0.46880003029232375
-0.2679966435372292,-0.46879997022611153
-0.2708965298302633,-0.46710003688191915
-0.27089659075555,-0.46710000012467023
-0.2708966551584257,-0.4670999589863318
-0.2743949551371756,-0.4648010761431532
-0.2743960740978813,-0.46480042755042517
-0.27439725860792336,-0.464799908241704
-0.27439849378887476,-0.4647995247399373
-0.27479646074642883,-0.46470003300054885
-0.27479646269871705,-0.4647000324632662
-0.2747967154626558,-0.4646999433619529
-0.2786965098815423,-0.46290003824554377
-0.2786965924167433,-0.4628999985570969
-0.278696672719654,-0.46289995677132423
-0.2823940245991122,-0.46090138818783327
-0.2823950560315603,-0.4609008950322426
-0.28239613119918283,-0.460900506355108
-0.2823972395494028,-0.4609002259712258
-0.28239837020396197,-0.46090005663251343
-0.2823995120656888,-0.46090000000099995
-0.28259643649305166,-0.46090000000099995
-0.2825965887388826,-0.4608999834954856
-0.28259659026975703,-0.4608999831591288
-0.28259673367345495,-0.4608999349316518
-0.28259673445453437,-0.4608999345964705
-0.28649654074962755,-0.45910002399873523
-0.2864965879471118,-0.4591000016444435
-0.28649664818027903,-0.4590999715725197
-0.2903964585798682,-0.4571000688034996
-0.2903964614655715,-0.4571000672271029
-0.2903965814741433,-0.45709998898687965
-0.2903966994516688,-0.45709989329424633
-0.2904949943029135,-0.45700159844300164
-0.29049582043754324,-0.4570008485821385
-0.29049671512384334,-0.4570001820041874
-0.29049766999894716,-0.4569996049398266
-0.2904986761373877,-0.45699912278302746
-0.294296492372264,-0.45540004226307956
-0.29429659231868965,-0.4553999979414799
-0.2942966892218179,-0.4553999505255767
-0.29819650593790453,-0.4534000445173271
-0.2981965946411242,-0.45339999711763557
-0.29819667377602255,-0.4533999513822532
-0.29869597383222335,-0.4531003713485327
-0.2986972531052571,-0.4530997086654653
-0.3020965161734277,-0.45160003378244884
-0.30209659132740624,-0.4515999993155677
-0.3020966680922246,-0.45159996136126557
-0.305996540356044,-0.4496000268669992
-0.3059966454052652,-0.4495999736707359
-0.3067964790258291,-0.4492000568604539
-0.3067964822468018,-0.44920005516025063
-0.3067966925374195,-0.4491999259053016
-0.3067966942145347,-0.4491999247170265
-0.3098965631880187,-0.4469000219302481
-0.30989662202003726,-0.44689997769608664
-0.31199654700346613,-0.4453000348515694
-0.31379655262184514,-0.4439000312077608
-0.31379663231347305,-0.4438999680908233
-0.3168961852722256,-0.4414003286079584
-0.31689702829524785,-0.4413997096340373
-0.3177965119021462,-0.44080005389610505
-0.3177965909884088,-0.4407999992263345
-0.3177966705316127,-0.4407999401650219
-0.32169653697351336,-0.43780004290202135
-0.32169664903569356,-0.4377999577828556
-0.32209648541076596,-0.43750008050155126
-0.32209670192201045,-0.43749992201729354
-0.32559655805354365,-0.4350000247804841
-0.3255966270666846,-0.4349999747112121
-0.32749579470526174,-0.43360058803015517
-0.3274966149338516,-0.4336000362456433
-0.3274974793772688,-0.43359955668473404
-0.32949656641496927,-0.43260001316588387
-0.32949661893923543,-0.43259998656792664
-0.3333965429225925,-0.43060002555082044
-0.33339659319600573,-0.43059999915034003
-0.33339664084872084,-0.4305999729425236
-0.334996434307699,-0.4297000891218484
-0.33499675391068706,-0.4296999159144221
-0.3372963446948677,-0.4285001294183279
-0.33729684677521704,-0.42849988275615547
-0.341196488952838,-0.4267000479049458
-0.3411965898006762,-0.42669999891361116
-0.34119669423237636,-0.4266999429142175
-0.3427965823759758,-0.42580000583344274
-0.34509628567178835,-0.4245001735639862
-0.3450969098452924,-0.4244998455161114
-0.34899653905791256,-0.4226000261561169
-0.3489965945190515,-0.42259999842270807
-0.34899664330202457,-0.42259997277785377
-0.35029655558393974,-0.4219000200106687
-0.35029659239663863,-0.42189999983972043
-0.35029662949867746,-0.42189997879682184
-0.3528962430517966,-0.4204002017469454
-0.35289695568176527,-0.42039982318552205
-0.3567964558311974,-0.41850006670246537
-0.35679659159484933,-0.41849999606870236
-0.35679672112953803,-0.418499919760531
-0.35759649481216643,-0.4180000612088883
-0.3575965922572034,-0.4179999975588676
-0.35759668471118916,-0.4179999317678958
-0.36069656318801874,-0.4157000219302481
-0.36069662202003727,-0.41569997769608663
-0.3627965429972108,-0.4141000379039544
-0.3627965916278034,-0.41410000001200703
-0.36279664146791624,-0.4140999593984556
-0.36459650410126154,-0.4126000738706679
-0.3645966828483849,-0.41259992791817346
-0.367596532879328,-0.410200047893419
-0.3675965948642783,-0.4101999969401986
-0.36759664735987646,-0.4101999514543374
-0.36849635533882275,-0.40940021102860746
-0.36849684140031375,-0.4093998023517852
-0.37239646441275137,-0.4063001020085655
-0.37239658930607333,-0.4062999968089747
-0.37239670897715904,-0.40629988376875603
-0.3724961143939519,-0.4062004783519632
-0.3724971237111166,-0.40619958081710383
-0.3762965679872382,-0.4032000195464815
-0.3762965879490418,-0.403200003609251
-0.3773964041378274,-0.40230015431584304
-0.3773967877003917,-0.4022998537843319
-0.3801965927451009,-0.4002000000008
-0.38259640247542426,-0.3984001427030575
-0.38259678873280817,-0.3983998652592523
-0.3841965772574714,-0.3973000106485463
-0.38809647745736664,-0.394600079815384
-0.38809657971985867,-0.39459999332869944
-0.3880965927455009,-0.39459985854378693
-0.3880965927455009,-0.39450617602110827
-0.388096648432135,-0.39450504370202166
-0.3880968149546021,-0.39450392231101805
-0.3880970907057833,-0.3945028226707127
-0.38809747302438663,-0.3945017553938036
-0.3880979582206311,-0.3945007307806476
-0.3880985416118571,-0.39449975871985093
-0.38809921756771915,-0.39449884859283363
-0.3880999795645245,-0.394498009183289
-0.38810082024819403,-0.3944972485924114
-0.3881017315052364,-0.3944965741607116
-0.39199647902157,-0.39190007581648917
-0.3919965918462075,-0.3918999966771887
-0.3919966978540645,-0.39189991459976803
-0.393596258901177,-0.3906002712489891
-0.3935969458558768,-0.39059975435852184
-0.3958965572620594,-0.3890000246846557
-0.3958965912529955,-0.38900000065894424
-0.3958966287400122,-0.3889999732948981
-0.39722493096077344,-0.3880144587440107
-0.39722540579401394,-0.38801412463485985
-0.3991964735638368,-0.3867000794549779
-0.39919647548996434,-0.386700078100653
-0.39919669293097354,-0.38669989978995767
-0.39919669344949665,-0.38669989929641846
-0.3997965619935777,-0.3861000307523374
-0.3997965903002903,-0.386100002015674
-0.3997966246771345,-0.3860999660086571
-0.4028965642167079,-0.38280003036975635
-0.4028965952070185,-0.3827999968989743
-0.40289661780288094,-0.3827999718108276
-0.4036965441988454,-0.3819000546153677
-0.4036965896846838,-0.381900002119796
-0.40369664063792754,-0.3818999401348176
-0.4060965206626743,-0.37890009010388404
-0.40609666661516874,-0.37889991135676065
-0.40759656648723236,-0.3771000315102843
-0.40759661855270274,-0.37709996812086943
-0.4092965811709998,-0.3750000142982672
-0.4092966043650749,-0.37499998573996957
-0.41149655254701284,-0.3723000493348639
-0.4114966334851792,-0.37229995111274816
-0.4124961253702385,-0.371100560850677
-0.41249712707399283,-0.3710995025221842
-0.41539657467239327,-0.3684000168271217
-0.41539661088981994,-0.36839998325183565
-0.41669640971550387,-0.36720016895120433
-0.41669678289442286,-0.36719983910522214
-0.41929657263082115,-0.3650000170205774
-0.4192965730198259,-0.36500001665562204
-0.42129656439358,-0.36330002409959367
-0.421296593439493,-0.3632999990861391
-0.4212966196375428,-0.3632999759391465
-0.42319647387269044,-0.36160010636033013
-0.42319671451190216,-0.361599896967355
-0.42579654585748405,-0.35940003967493955
-0.42579659103836415,-0.3594000006121534
-0.42579663911461085,-0.3593999571981825
-0.42709640376620006,-0.3582001744428694
-0.4270967893079471,-0.3581998341509007
-0.4302964776388615,-0.3555000971216916
-0.4302964778102319,-0.3555000969692666
-0.43029668452533965,-0.35549988191767934
-0.43029668571309704,-0.3554998804705766
-0.4309965442210247,-0.3546000623889555
-0.43099664211955224,-0.3545999382827867
-0.43339648781773243,-0.3516001311600614
-0.4333965892608317,-0.35159999650156637
-0.43339668132202175,-0.35159985827785345
-0.43489636588518454,-0.3492003629767929
-0.4348968458719606,-0.3491996548278823
-0.4359965074567164,-0.3477001163032154
-0.43599658985285544,-0.34769999784681827
-0.4359966659039391,-0.3476998759490082
-0.43829657345567274,-0.34380003270911197
-0.4382965933674372,-0.34379999843213266
-0.4382966103755468,-0.3437999682661765
-0.43879640810695625,-0.3429003323496395
-0.4387967988586022,-0.3428996805249876
-0.44079649973491775,-0.3398001441666984
-0.44079658725643767,-0.33979999922380827
-0.4407966687703906,-0.3397998439491413
-0.44269343298040176,-0.3359064858338553
-0.44269399902094525,-0.33590545980353376
-0.44269466619546705,-0.3359044964664822
-0.4426954276246919,-0.3359036057557249
-0.44269627545747864,-0.3359027968554324
-0.4426972009517742,-0.33590207810622263
-0.44269819456475284,-0.33590145691916057
-0.4426992460512135,-0.3359009396993421
-0.44270034456921803,-0.33590053177985096
-0.4427014787918834,-0.33590023736676866
-0.44270263702417356,-0.3359000594958057
-0.44270380732348813,-0.33590000000099995
-0.44279645341001533,-0.33590000000099995
-0.44279645357086383,-0.33589999999711523
-0.4427965845071717,-0.33589998732006454
-0.44279664789771156,-0.33589987336966487
-0.4427966486269761,-0.33589987180153014
-0.444496401554502,-0.332000438614853
-0.4444968195894416,-0.33199957871864794
-0.4465957897565765,-0.3281014912653975
-0.4465963683649387,-0.3281005314880779
-0.44659703734275946,-0.328099632361382
-0.4465977903808147,-0.3280988023651004
-0.4466964829527219,-0.3280001097931932
-0.44669657888929765,-0.32799999074054437
-0.44669666235745403,-0.3279998607763298
-0.44859653159257334,-0.32420012230609124
-0.44859653230767754,-0.3242001207869182
-0.4485966295379102,-0.32419986949973567
-0.4485966297225439,-0.3241998688997133
-0.4496965448753219,-0.3203001697216821
-0.4496965874623374,-0.3202999989174414
-0.4496966195692767,-0.320299825645534
-0.45029654145387055,-0.3164003333956741
-0.450296663423403,-0.3163996701698964
-0.4505965764357433,-0.31500007611230846
-0.4505965925758114,-0.3149999954989603
-0.45059660434926807,-0.31499992747653477
-0.4509965872704801,-0.3125000342189593
-0.45159646455418895,-0.3086008332436045
-0.45159684067372663,-0.3085991942334169
-0.4527964761668765,-0.30470037888067975
-0.45279673504834156,-0.3046996300128001
-0.4542961334728119,-0.3008011941091772
-0.4542966555372628,-0.30080003249834514
-0.4542973024207108,-0.300798935487488
-0.45449650549960263,-0.3005001308691502
-0.4544965068248587,-0.3005001287588303
-0.45449664874313145,-0.30049985580298155
-0.4544966497907126,-0.3004998533125004
-0.4558965542109572,-0.2969000990890142
-0.45589663309901074,-0.29689990163851676
-0.4574965701944778,-0.2930000549683158
-0.4574965894274786,-0.2930000066777482
-0.45749661538484454,-0.29299993711310884
-0.4583965877976193,-0.2905000137442901
-0.458896589595119,-0.2891000088212426
-0.45889659591018167,-0.28909999118427765
-0.4602965777472494,-0.2852000417810175
-0.4602965927639137,-0.28519999891463643
-0.460296606146742,-0.28519995876557047
-0.4615965793364167,-0.281200041258879
-0.46159660646431033,-0.28119995884373394
-0.4622965927454496,-0.27910000000031626
-0.4628965927454496,-0.27730000000031624
-0.46419657121454905,-0.27340006459301786
-0.4641965922935795,-0.27339999877719817
-0.4641966109469561,-0.2733999354677064
-0.46529658077067565,-0.2695000424563369
-0.46529660504447984,-0.2694999576369925
-0.4661965780699591,-0.26640005054923077
-0.46619659143505615,-0.2664000028945571
-0.4661966062722235,-0.26639994589323296
-0.4663965178296822,-0.265600299663398
-0.46639668358437325,-0.26559970477381534
-0.4675965518496848,-0.26170013291155275
-0.4675965896705062,-0.2616999985571295
-0.46759662056102375,-0.26169986439942766
-0.4683965635809977,-0.25780014217705477
-0.4683965893880486,-0.25779999804100745
-0.4683966074079985,-0.25779985704069935
-0.4687965778487518,-0.253900145243355
-0.4687966113121429,-0.2538998551802564
-0.4692965878956455,-0.2500000378289361
-0.469296592890397,-0.24999999671727177
-0.4692965963022741,-0.24999996532151256
-0.4696965307035402,-0.24610060490916721
-0.46969671801682306,-0.24609940496132374
-0.47009658674223526,-0.2442000285156159
-0.47009659846040064,-0.24419997142560027
-0.47049642581509865,-0.2422008346521105
-0.4704968803295955,-0.24219919887305338
-0.4718965927454421,-0.23830000000033788
-0.47329657440161177,-0.23440005110100814
-0.4732965932520495,-0.2343999969933694
-0.47329660829451725,-0.23439995113181825
-0.4739965380873804,-0.23220017178281954
-0.4739966527424322,-0.23219983000886585
-0.47459657404203265,-0.23050005299333137
-0.47459659051142516,-0.23050000484083766
-0.47459661082998794,-0.23049994122556766
-0.47579656207264626,-0.22660009968692815
-0.47579659140546915,-0.22659999784136056
-0.4757966158073962,-0.22659990006523442
-0.4766965927454753,-0.22270000000022486
-0.477596579551889,-0.21880005717243226
-0.4775965916805492,-0.21880000206308683
-0.4775966039708888,-0.21879994013135773
-0.47789652931867116,-0.21720033827651825
-0.47789667621925674,-0.2171996661050998
-0.4784965852302802,-0.21480003006100562
-0.47849658974999787,-0.21480001156045556
-0.4793965613411335,-0.2109001360857059
-0.4793966274343106,-0.2108998647137683
-0.48039659274546953,-0.20700000000024837
-0.4813965784771385,-0.20310005564673939
-0.4813966059030166,-0.20309994408067433
-0.48179654627291324,-0.2014001975086138
-0.4817966461325387,-0.20139980424766213
-0.4823965811697153,-0.19920004244468112
-0.4823966036726485,-0.19919995738425023
-0.4833965836491766,-0.19530003547579078
-0.4833965933475369,-0.1952999966290064
-0.48339660021196285,-0.19529996764544516
-0.484296585076164,-0.1914000332339068
-0.4842965920220588,-0.19140000230163956
-0.48429660008192604,-0.19139996423502895
-0.4850965542211938,-0.1875001878060985
-0.48509663748689436,-0.18749981357764547
-0.4856965351648745,-0.18500023991939532
-0.48569666052798355,-0.18499976276145097
-0.4860965607256777,-0.18360011206952123
-0.48609662702227285,-0.18359988860064158
-0.4872963294754455,-0.17970085562783053
-0.4872966249954094,-0.17970001272905103
-0.48729698482211975,-0.17969919521138147
-0.4891965704832163,-0.17580004569649904
-0.48919659249224906,-0.17579999949063738
-0.4891966132453159,-0.1757999538756285
-0.48959648628132535,-0.17490023954460712
-0.48959670997681226,-0.1748997655376133
-0.4910965706969002,-0.17190004409743748
-0.49109659609151307,-0.17189999220440347
-0.49109660985365106,-0.17189996293256096
-0.49289657708274476,-0.1680000339361913
-0.49289659061035157,-0.16800000412028282
-0.492896609293212,-0.16799996138887952
-0.4934965708909767,-0.16660005099409492
-0.49349661508914894,-0.16659994921919188
-0.49459653877047594,-0.16410012267072147
-0.49459659000300005,-0.16409999848663614
-0.4945966349916513,-0.164099873261711
-0.49589657952433097,-0.1602000396636721
-0.49589659128725305,-0.1602000035036252
-0.495896605845382,-0.16019995633387663
-0.4970965735435272,-0.15620006400672592
-0.4970965918772158,-0.15620000021952737
-0.4970966090599329,-0.15619993474239524
-0.4973964852557314,-0.1550004299592013
-0.49739673289492353,-0.1549995795518944
-0.4982965927454496,-0.1523000000003162
-0.49959650985031917,-0.1484002486857073
-0.4995966868472831,-0.14839975533555191
-0.5010965687130934,-0.14450006248444544
-0.501096593004732,-0.14449999707097216
-0.5010966130160394,-0.14449993918854695
-0.5012964476503269,-0.1439004352856843
-0.5012967719418235,-0.14389957760887143
-0.5026965738318814,-0.1406000445823064
-0.5026965918352663,-0.14060000113509027
-0.5026966106302004,-0.14059995349996696
-0.5041965687130934,-0.13670006248444544
-0.504196593004732,-0.13669999707097216
-0.5041966130160394,-0.13669993918854695
-0.505196416579428,-0.13370052849838088
-0.5051968189994164,-0.13369949092890246
-0.5055965360250253,-0.13280012762128224
-0.5055965899677454,-0.13279999787755142
-0.5055966366007376,-0.1327998684344519
-0.5068965827506609,-0.12890002998468245
-0.5068965913773701,-0.12890000362411122
-0.5068966031781047,-0.12889996609418827
-0.5080965765853335,-0.12500005252069468
-0.5091965522886654,-0.12130013608216068
-0.5091965805210339,-0.12129999103611361
-0.509196592621767,-0.1212998653308311
-0.5091965927455009,-0.12129986022380826
-0.5091965927455009,-0.12110214272032944
-0.5091966413296174,-0.12110108491080455
-0.5091967866728824,-0.12110003600816723
-0.5091970275514877,-0.12109900484430787
-0.5091973619372053,-0.12109800010175423
-0.510696371573527,-0.11720057504731779
-0.5106968738883018,-0.11719945177177975
-0.5126964734662353,-0.11330023259480929
-0.512696722433896,-0.11329977304557391
-0.5130965734030818,-0.11260003384949889
-0.5148965714501726,-0.10940003785861699
-0.516995804628746,-0.1056014261162907
-0.5169963699582272,-0.10560050737887086
-0.5169970186057722,-0.10559964544370432
-0.5169977449033895,-0.10559884784252568
-0.5170964869435928,-0.1055001058023223
-0.5170965787656183,-0.10549999266497186
-0.517096661878675,-0.10549986519055196
-0.5190965348352031,-0.10160011292532231
-0.5190965353116336,-0.10160011194369664
-0.5190966298728981,-0.10159987932112118
-0.5190966299362492,-0.10159987913021859
-0.5202965235140544,-0.0977002250023517
-0.5202966710953655,-0.09769977800888861
-0.5208965761716425,-0.09600004695943683
-0.5208965954121271,-0.09599999090801406
-0.5208966049734507,-0.09599996156945596
-0.5215965782281562,-0.09380004562609556
-0.5215966065035864,-0.09379995413986147
-0.5227965045349117,-0.08980029403544404
-0.5227966964637425,-0.08979971107078685
-0.5241964215483063,-0.08590047690664528
-0.5241968050835097,-0.08589953993453399
-0.5247965728422429,-0.08460004312394523
-0.5247965932880878,-0.08459999784883586
-0.5247966103990929,-0.08459995827353063
-0.5258965804656721,-0.0820000290252524
-0.5258966047073823,-0.0819999708431111
-0.5274965861240057,-0.07810001614009161
-0.5274965994156157,-0.07809998388075474
-0.5286965796917337,-0.07520003154680287
-0.528696605424903,-0.07519996830168706
-0.5290965738654031,-0.0742000472004372
-0.5290966120405598,-0.07419995296849113
-0.5306965303119535,-0.07030015218196871
-0.53069658792143,-0.0702999995048189
-0.5306966376981078,-0.07029984062271387
-0.5317965874359011,-0.06640001882508292
-0.5317965981188062,-0.06639998119357134
-0.5325965831968511,-0.06360003342041454
-0.5325966018907595,-0.06359996646751906
-0.5328965437844074,-0.06250017952414358
-0.5328966474691439,-0.06249982214831084
-0.5340965824662851,-0.05860003340760189
-0.5340965930760444,-0.058599998167821715
-0.5340966017312736,-0.05859996814148994
-0.5351964187473148,-0.054700616902798094
-0.5351968339922757,-0.054699406161980574
-0.5364965514621661,-0.05150010162071195
-0.5364966359528197,-0.05149989918312822
-0.5367965750449343,-0.05080004130152733
-0.5367966098005219,-0.05079995842858329
-0.5383965684982734,-0.04690005910281398
-0.5383966156780519,-0.04689994037555321
-0.5398965355378537,-0.04300014874006834
-0.539896654038457,-0.042999852897105104
-0.5403965751795033,-0.04180004215859416
-0.5414964571506499,-0.039100332823803
-0.5414965016685144,-0.03910019825678575
-0.5414966099150533,-0.03909991749711182
-0.5414966417088383,-0.039099809043110376
-0.5424965841123355,-0.03520003366947156
-0.5434965927456132,-0.031199999999674
-0.5442965461107323,-0.02800018653919732
-0.5442966455688283,-0.027999815118494302
-0.5444965809519897,-0.027300041277429302
-0.5444965943383554,-0.027299993070218135
-0.5444966016430719,-0.027299965299599147
-0.5454965668937245,-0.023400100822054307
-0.5454965900757545,-0.023400003119929562
-0.5454966117722755,-0.023399893993773898
-0.5461965927454853,-0.019500000000176664
-0.5468965927454852,-0.015600000000176664
-0.5475965842964177,-0.01170004707355314
-0.5475965922755589,-0.011700000396636432
-0.548196548427488,-0.007800288066964332
-0.5481965762649171,-0.007800016133047778
-0.548196599492022,-0.007799863533786526
-0.5481966002500598,-0.007799853661126481
-0.5489965851745602,0.007799852366632433
-0.548996588957545,0.00779999999997617
-0.5489965851745591,0.00780014763338961
-0.5487965927454995,0.011700000000051215


==> csv_contour/proj_y_result_18122023_PMMA_Water_Shear_20uL_5_85m_s_4_C001H001S0001002400.csv <==
X,Y
-0.5407959771464905,-0.007800184953154765
-0.5407960014166757,-0.0078000396335525446
-0.5407960208800384,-0.007799887008054569
-0.5409960075544624,-0.003900146856788664
-0.5409960263637731,-0.0038998533835094837
-0.5415960150855755,0.0038999999999233034
-0.5418960036409339,0.007799851219581918
-0.5418960114008526,0.007800003661005702
-0.5418960113521262,0.00780014560465434
-0.5417960150855781,0.011700000000025633
-0.5416960188697086,0.015599852418933618
-0.5416960150855784,0.015600147629596946
-0.5416960150855784,0.019499962588879833
-0.5416960148359783,0.019500001008112132
-0.5416960141525546,0.019500036387940265
-0.5415960168812016,0.023399929970706747
-0.5415960145039813,0.023399992829692143
-0.5415960091658018,0.02340007695713619
-0.5412960183978375,0.02729995694067211
-0.5412960136570135,0.02730001306399784
-0.5412960120199222,0.027300029890200337
-0.5408960165767727,0.031199985460907607
-0.5408960136312815,0.03120001454301959
-0.5404960282058132,0.03519986879770162
-0.5404960049726233,0.03520013146845593
-0.5401960261841371,0.03909985571877682
-0.540196011569343,0.039099998644993535
-0.5401959893621886,0.0391001433161189
-0.5394960150855628,0.04300000000017666
-0.5387960222569439,0.046899960045338654
-0.5387960133788815,0.04690000757934258
-0.5384960515059676,0.04839981789815324
-0.5384959845550651,0.04840018318316304
-0.5380960250320928,0.05079994032099735
-0.5380960120187168,0.05080001364224495
-0.5380960057358943,0.05080004557981176
-0.537296101693767,0.05469957778518266
-0.5372959602769382,0.054700427507458696
-0.5367960336152158,0.05859985546889254
-0.5367960002185195,0.0586001449538758
-0.536396018653642,0.06249996521143217
-0.5363960151891887,0.06249999708171107
-0.5363960102682933,0.06250003757488765
-0.5358960150855704,0.06640000000012716
-0.5353960316177618,0.07029987104903361
-0.5353960125630611,0.07029999705366972
-0.535395986347578,0.07030012932111195
-0.534596047433828,0.07389985443298655
-0.5345960110192987,0.07390000034896334
-0.5345959683799496,0.07390014011704862
-0.5344961439709981,0.07419961334390325
-0.5344959138547966,0.07420039480017543
-0.5334960497052517,0.07809986498340063
-0.5334959837435961,0.07810013581537102
-0.532596024155092,0.08199996069888889
-0.5325960122674156,0.08200001061385219
-0.5325960077945162,0.08200002843526884
-0.5315961201238298,0.08589959035094567
-0.5315959403740841,0.08590041624984351
-0.5308960404657985,0.08979985859600605
-0.5308959932404477,0.08980014199342619
-0.5306960204266938,0.09109996528282567
-0.5306960176336651,0.0910999827287588
-0.530696005511136,0.09110005170208085
-0.5301960208680228,0.09379996877489291
-0.5301960094753833,0.09380003125689124
-0.5294960404657992,0.0976998585960017
-0.5294959932404483,0.09770014199342185
-0.5288960150855668,0.10160000000015205
-0.5276960150855667,0.10940000000015206
-0.5270960217756674,0.11329995651449859
-0.5270960087688705,0.11330003790033043
-0.5267960370986736,0.11509986792151246
-0.5267959961491759,0.11510013255488946
-0.5264960221594146,0.11719995048321838
-0.5264960150688511,0.11719999721411144
-0.5264960057634029,0.11720005193792403
-0.5257960404657993,0.12109985859600171
-0.5257959932404483,0.12110014199342185
-0.5251960260076995,0.12499992900628941
-0.5251960023959386,0.12500007069951144
-0.5244960150855628,0.12890000000017665
-0.5237960378098457,0.13279987339345747
-0.5237960118878778,0.13280000131479572
-0.5237959817635631,0.1328001221808571
-0.5228960363948182,0.13609992186625533
-0.522896013392603,0.13610000176382095
-0.5228959901639502,0.1361000747650473
-0.5226960574285883,0.1366998729711327
-0.5226959757072884,0.13670012797959286
-0.5214960150855342,0.1406000000002941
-0.5202960254973872,0.14449996616177194
-0.5202960137201775,0.14450000361687873
-0.5202960051106579,0.14450002992492414
-0.5189966061000348,0.14839822695679322
-0.5189962790221978,0.14839941745170906
-0.5189960812598451,0.14840063611823764
-0.5189960150855785,0.14840186895197444
-0.5189960150855785,0.14869985760387244
-0.518996015050552,0.1486998590201245
-0.5189960016826591,0.14869999413552054
-0.5189959728015231,0.14870013838433038
-0.517896051494676,0.15229988084310275
-0.5178959812628015,0.15230011991725667
-0.516796025314607,0.15619996373358297
-0.5167960050940164,0.15620003633308857
-0.5156960183136666,0.16019998826163287
-0.5156960118822463,0.16020001174568532
-0.5150960242126078,0.16239996653435979
-0.5150960175603808,0.16239999035954658
-0.514596037879467,0.16409992250086722
-0.5145960161212241,0.16409999281949905
-0.5145959853763459,0.16410008276160784
-0.5131960478564255,0.16799990870995768
-0.5131960125936719,0.1680000019716221
-0.5131959774277342,0.1680000863917337
-0.5114960462564486,0.171899928490565
-0.511496012227248,0.1719000037573386
-0.5114959822627918,0.17190006564580929
-0.5110962581504798,0.17269951387043345
-0.5110958188816507,0.17270050686033367
-0.5098960272340151,0.1757999686167257
-0.5098960200748734,0.17579998679489617
-0.5082960978707312,0.17969979821138735
-0.5082959399995899,0.17970020478014645
-0.5071962786864815,0.18269928108862382
-0.5071958489786395,0.1827007474813355
-0.5069960256680386,0.18359995237903923
-0.5069960136774359,0.1836000042574525
-0.5069960040788901,0.18360004292621088
-0.5049960150855471,0.19140000000024837
-0.5039960578246774,0.19529983331764045
-0.5039960104844016,0.19529999740310838
-0.5039959523314321,0.19530016136799244
-0.5032961176700897,0.19709973621144442
-0.5032959255823483,0.19710026850985293
-0.502596035315711,0.199199939309765
-0.5025960153443011,0.19919999707678776
-0.502595991101065,0.19920006235992074
-0.5010960378483719,0.20309994081692295
-0.501096014274633,0.20310000015028593
-0.5010959899261469,0.20310005771890444
-0.49939611609480694,0.20699976827315483
-0.4993959243408858,0.2070002359363865
-0.49902120594731686,0.20797450375966586
-0.4990208707557452,0.2079755117150017
-0.49819602379385786,0.2108999691253296
-0.4981960159549544,0.21089999633667864
-0.49819600454562574,0.2109000342549967
-0.4969960270113972,0.21479996124123946
-0.4969960034329138,0.21480003884236246
-0.49639617084285326,0.21679948080923084
-0.4963959087805382,0.21680053152530052
-0.49599602345088667,0.21879995817355813
-0.49599600703027874,0.21880004188765384
-0.4954960556955688,0.22139978882814523
-0.49549598238697684,0.22140021254098685
-0.4946960313653293,0.22659989418169613
-0.4946960130239494,0.22660000024126756
-0.49469599115202134,0.22660010371219474
-0.49379603057038934,0.23049993289926682
-0.4937960144760662,0.2304999990221634
-0.49379599617541864,0.2305000670452505
-0.4926960524590694,0.23439986749412517
-0.49269598089024247,0.2344001333619367
-0.4916960533432693,0.2382998507951319
-0.4916960531306195,0.23829985154095903
-0.49169600100549105,0.23829999095320475
-0.4916960005698537,0.23829999182183237
-0.4916959061979397,0.2383001088867864
-0.49169590617489983,0.23830010891109288
-0.4915983253280392,0.23839768975795353
-0.4915976105676807,0.2383984736083491
-0.49159697096125204,0.23839931989874202
-0.49159641193505427,0.23840022144936335
-0.4915959382317606,0.23840117061162677
-0.49159555387018106,0.2384021593330177
-0.4915952621111671,0.23840317922540932
-0.4906961211906693,0.24219955200084428
-0.4906959450794985,0.24220045503959636
-0.4900961039604043,0.24609942231370838
-0.4900959851514259,0.24610058371600096
-0.4898960171543736,0.24999995965852156
-0.48989601437966973,0.25000000723747384
-0.48989601254488313,0.2500000330290774
-0.48959602636377364,0.25389985338350085
-0.48959600755446286,0.25390014685678003
-0.4893960244285131,0.2577998178127991
-0.4893960092596373,0.2578000003403303
-0.48939598303467663,0.257800178569399
-0.48869604701136404,0.2616998221278551
-0.48869600943844843,0.2616999992984154
-0.4886959613804419,0.26170017185658967
-0.4876960573156263,0.26489986486399936
-0.48769597619022836,0.2649001361338653
-0.48749603188027535,0.265599941218701
-0.4874960152745426,0.26559999708653437
-0.4874959948553388,0.2656000606908815
-0.48619605742858757,0.2694998729711349
-0.4861959757072878,0.26950012797959505
-0.4849960411889101,0.27339991516432255
-0.48499601256120106,0.27340000334537146
-0.4849959853173981,0.2734000793819954
-0.4837960377379963,0.2765999395937338
-0.48379601577687437,0.27659999621892106
-0.4837959881881302,0.2766000627609179
-0.48349605041644644,0.27729991756151345
-0.4834959810427793,0.2773000829795202
-0.48189602880495197,0.28119996655922413
-0.4818960009473232,0.28120003326668663
-0.48019604933539084,0.28519991941240974
-0.48019601498920617,0.2851999969309661
-0.48019597469728387,0.2852000807768252
-0.4798961758835787,0.28579967840423565
-0.4798958746611556,0.2858003310006288
-0.47849604453904454,0.28909993057417616
-0.47849601386790575,0.2891000003157147
-0.4784959824024627,0.2891000670866262
-0.47659607053742314,0.29299988617802314
-0.4765960115006982,0.2930000008831019
-0.4765959512231983,0.2930001064375772
-0.47599612250643314,0.2939998209655192
-0.4759959142242717,0.29400018281137613
-0.4743960413456526,0.2968999524038732
-0.4721961564601617,0.30079974938168313
-0.4721958864018645,0.300800257367664
-0.47209604912328207,0.3009999319248289
-0.47209601382155897,0.30100000025532203
-0.47209597792133495,0.30100006548012165
-0.46999625348556606,0.30469957996219066
-0.46999581269002055,0.3047004385239284
-0.46819633871091226,0.3085992988119964
-0.4681957879723001,0.30860073811830513
-0.46699601508553423,0.3125000000002941
-0.46579605503535754,0.31639987016336846
-0.46579597820928265,0.316400130743369
-0.4646960563789153,0.32029985359648944
-0.46469601122849385,0.3202999988738522
-0.46469595865613594,0.3203001410737989
-0.4642960277397057,0.32129996836487446
-0.46429600205783134,0.32130003148392094
-0.46309608209205766,0.3241998380678741
-0.4630960097493733,0.3241999988651127
-0.46309592962844975,0.3242001514924453
-0.46089603349701075,0.32809996736181446
-0.46089599688667465,0.328100032758286
-0.46039603887526037,0.3289999571788317
-0.46039601372251726,0.32900000156020903
-0.4603959909278904,0.3290000402630903
-0.45859601508543596,0.3320000000005145
-0.45649609066790203,0.33549987402973774
-0.45649601358441816,0.33549999537513103
-0.4564959251404157,0.33550011992721707
-0.45619633264622567,0.3358995765861371
-0.4561957376973922,0.3359004507560857
-0.4537960411888201,0.3397999575825153
-0.4537960174021282,0.339799995497251
-0.45379598466107096,0.339800045637064
-0.45259603172151824,0.34159997504639317
-0.45259599819027596,0.3416000247800855
-0.4510960414332099,0.3437999613571157
-0.45109598811336754,0.34380003821094957
-0.44899633252200166,0.3467745502987179
-0.44899574198461506,0.34677547792695157
-0.4486961037201559,0.34729984488975507
-0.4486960108600987,0.3472999962915566
-0.44869590742796445,0.3473001435438187
-0.4483964645180992,0.3476994007569725
-0.44839564705908624,0.34770065241086257
-0.44619609029641755,0.351599866671957
-0.4461960121217873,0.3515999970315256
-0.4461959255791064,0.3516001253093814
-0.4446962551727686,0.3536996638782543
-0.44469579969427836,0.35370035245877246
-0.4435961095271074,0.35549984545959773
-0.44359601104522906,0.35549999577550095
-0.44359590123244624,0.3555001423167661
-0.44079612747376345,0.35899985951511953
-0.4407959071398418,0.35900014392798224
-0.44049603615208216,0.35939997191166184
-0.44049599367771136,0.3594000278305674
-0.43749612946511096,0.3632998513069479
-0.43749600940291067,0.3632999972913001
-0.4374958836468152,0.3633001314391775
-0.4368964965008389,0.3638995185851538
-0.4368955937420488,0.36390053478251894
-0.43429616414810535,0.367199810805601
-0.4342958740630209,0.36720019526232617
-0.4329961414740083,0.368999825000959
-0.4329958953434419,0.3690001796135077
-0.4315965817474166,0.3710991500075455
-0.43159605477800717,0.3711000216605857
-0.43159560688323095,0.3711009364644174
-0.42989603155997186,0.37499996220601195
-0.4290960462667192,0.3767999298426455
-0.42909598484171496,0.3768000705692201
-0.42819605041644637,0.3788999175615135
-0.42819598104277923,0.3789000829795202
-0.42659607194107024,0.3827998614149358
-0.4265960122350873,0.38279999680862875
-0.42659594327691436,0.3828001333591997
-0.4251960150854589,0.38540000000047414
-0.42449610279231886,0.3866998371163057
-0.42449601038624724,0.38669999626082113
-0.42449590679578997,0.38670015083252723
-0.42169605865158033,0.39059993931910497
-0.4216960146235815,0.3905999989943555
-0.4216959680932876,0.39060005874071446
-0.4212961615815365,0.3910998168804033
-0.42129587616490216,0.39110018893244786
-0.41879603686512784,0.39449997038014095
-0.41879601744788847,0.3944999964373541
-0.4187959898934967,0.39450003239016257
-0.4173960503208123,0.3962999546978997
-0.4173959803031802,0.3963000456522353
-0.41579603378868746,0.39839997545250694
-0.415796026788135,0.39839998453929665
-0.4134960457929004,0.4012999612824113
-0.413496045245936,0.40129996190140926
-0.412696073850876,0.40229992654369967
-0.4126960124356383,0.40230000079309947
-0.4126959532699082,0.40230006779821936
-0.4095960599877244,0.4056999507528726
-0.40959601419006697,0.4056999998295433
-0.4095959683097581,0.4057000467762346
-0.40909624112626963,0.40619977395972306
-0.4090958019308607,0.4062002382321255
-0.4056960686594901,0.4099999401236573
-0.4056960136649251,0.409999999888794
-0.40569595890505084,0.4100000561809418
-0.40549623502608256,0.4101997800599101
-0.4054958073365002,0.41020023149221296
-0.4019960671994512,0.414099941930639
-0.40199601393463064,0.4140999996890273
-0.40199596031244905,0.4141000547735436
-0.40179607086177377,0.4142999442242189
-0.4017959600780264,0.41430005653594576
-0.39819612202365795,0.4179998900918244
-0.39819588805530765,0.41800008468738237
-0.39789633955082293,0.4181997836903722
-0.3978957059941502,0.41820023776312953
-0.39399603949317086,0.4211999812254214
-0.3939959907779577,0.4212000189064164
-0.3930960773491914,0.4218999515732346
-0.3930959534903745,0.4219000492766438
-0.3900960493843499,0.4242999725614635
-0.390096016529038,0.4242999984371967
-0.3900959782664434,0.42430002761485136
-0.3880961590125607,0.42579989205526336
-0.388095874599698,0.425800112389185
-0.3860960405795784,0.4273999796052807
-0.3860960314550034,0.42739998682048064
-0.38309604689321586,0.42969997561463813
-0.38309598344646745,0.4297000246086866
-0.38219606309953635,0.4303999626562996
-0.38219596746798795,0.4304000378503621
-0.3782965286010661,0.43349959182150516
-0.3782955512378614,0.43350046384813123
-0.3781962936544851,0.43359972143150755
-0.3781957562027537,0.4336002969542031
-0.3747960803832182,0.43749992510014085
-0.37479601260673484,0.43750000018777846
-0.3747959461150188,0.4375000689709738
-0.374396261639377,0.4378997534466157
-0.37439578389810485,0.43790026101849455
-0.37129602921629945,0.4413999840463394
-0.37129602861554994,0.44139998465888736
-0.3704960631047601,0.44229994597880096
-0.37049596774722465,0.44230005462155053
-0.36789608204878355,0.44529992273513636
-0.36789601430932256,0.44529999814809246
-0.36789594220212307,0.4453000728838696
-0.3665961778951779,0.44659983719081475
-0.3665958589127051,0.4466001691876705
-0.364196089090566,0.44919991982832114
-0.3641960868434009,0.44919992217205673
-0.3641959328850869,0.44920006564920406
-0.36419592936789014,0.4492000685746313
-0.36269604938434985,0.4503999725614635
-0.362696016529038,0.4503999984371967
-0.36269597826644334,0.4504000276148514
-0.35909607962909657,0.4530999515928615
-0.3590960131687842,0.4530999999982375
-0.359095949256017,0.4531000438869095
-0.35879633955082296,0.4532997836903722
-0.3587957059941502,0.45330023776312955
-0.3548960394931759,0.4562999812254175
-0.3548959907779627,0.4563000189064125
-0.35399607734918936,0.4569999515732362
-0.35399595349037255,0.4570000492766454
-0.35099610500888,0.4593999280618394
-0.35099592661801177,0.4594000737234406
-0.3491960765239608,0.46089994880181645
-0.34919595436344364,0.4609000520480041
-0.34709605865991633,0.4626999626510276
-0.34459639778002654,0.46479967853712967
-0.34459566167603206,0.4648003534099606
-0.34059605507922985,0.46879996000676283
-0.3405960161209821,0.4687999982071404
-0.34059597206279046,0.4688000397137806
-0.33929618427224895,0.4699998438281266
-0.3392958522753932,0.4700001628105994
-0.33659605925825475,0.47269995582773794
-0.33659601473608136,0.4726999993942693
-0.33659596891197,0.4727000423262476
-0.33539612507188793,0.4737998991796562
-0.3353959077474203,0.47380010363726693
-0.33249608775816447,0.47659992983378985
-0.33249594365437984,0.47660007143161287
-0.3314960495895974,0.47759996549639533
-0.3314959800011822,0.47760003391534056
-0.328496125467582,0.4804998932978207
-0.328496014040404,0.48049999540750815
-0.32849589214588365,0.4805000956202517
-0.32759605889755944,0.4811999659245039
-0.32759601434828345,0.4811999998899002
-0.32759597042333943,0.4812000320657104
-0.32369605561564485,0.4839999709020039
-0.3236960148636706,0.48399999962803136
-0.3236959735454321,0.48400002769396605
-0.3230960474588301,0.48439997841836746
-0.3230959828580022,0.48440002180153835
-0.31969639677491346,0.48669974179892195
-0.3196956552450386,0.4867002878729126
-0.31769606020280594,0.48829996390669866
-0.3176960137802204,0.4883000002869395
-0.31769596954368035,0.4883000335576934
-0.31579607676809696,0.4896999545502285
-0.31579595401242555,0.48970004626803704
-0.3124960832203815,0.49219994838322195
-0.3124960165638578,0.49219999734049785
-0.31249594167583805,0.4922000489403622
-0.31189618120959783,0.4925998892511889
-0.31189585289923694,0.49260011644198903
-0.30799619460422933,0.49539987111532785
-0.30799584064270435,0.49540013567828006
-0.3070965810685316,0.49609955979152554
-0.3070955080737785,0.49610050701221414
-0.3031960495896006,0.49999996549639203
-0.3031959800011822,0.5000000339153405
-0.3001963030784624,0.502899721607303
-0.3001957471292695,0.5029002977296159
-0.2992960815887223,0.5038999261080017
-0.2992960147882946,0.5038999978020757
-0.2992959426194417,0.503900070051023
-0.29629608525472373,0.5067999321702504
-0.2962959460754142,0.5068000690105785
-0.2913961202642448,0.5116998948217479
-0.2913961182305084,0.511699896753048
-0.29139589259537485,0.5117000801950898
-0.29139589105551905,0.5117000812616138
-0.2884960666332933,0.5135999662278995
-0.28849596282594425,0.5136000326628255
-0.28529631623052604,0.5155998117849618
-0.285295726108041,0.5156002064130412
-0.28459611788414596,0.5160999265729664
-0.2845960127583046,0.5160999982332708
-0.2845959071192793,0.516100063673004
-0.28069622076812534,0.5183998787006076
-0.28069581460662946,0.5184001297222168
-0.2789961316741937,0.5194999245608518
-0.27899590034895483,0.5195000782300446
-0.2767960586784317,0.5209999702781286
-0.2767960111172287,0.5210000020718132
-0.2767959742411965,0.5210000257970029
-0.27299873011565995,0.5233982852447102
-0.2729978739742688,0.5233988818810434
-0.2729970753515865,0.5233995535616276
-0.2729963408041129,0.5234002947721272
-0.27299567636230543,0.5234010994273828
-0.27299508748107115,0.5234019609213687
-0.27299457899498303,0.523402872181427
-0.2728960845729126,0.5235998610255678
-0.2728960024421389,0.5235999888559494
-0.27289588484537236,0.523600083479585
-0.2728958846312575,0.5236000836251115
-0.2689960476833451,0.5260999791045425
-0.2670962459531387,0.5272998541894605
-0.2670957913857288,0.5273001565904154
-0.26509618934595275,0.5286998780182587
-0.2650960094663891,0.5286999942799133
-0.265095826530205,0.5287000942783047
-0.2610965045071994,0.5306997552898075
-0.2610955510683868,0.530700290011299
-0.2602960852423913,0.5311999561525462
-0.26029594556502356,0.5312000448525158
-0.2571960636582662,0.5331999686633271
-0.25719601743419546,0.5331999978323814
-0.2571959625566167,0.5332000308999613
-0.253796112310177,0.5351999428096317
-0.25379610043798395,0.535199949483787
-0.2537959210306758,0.5352000374253545
-0.25379591225650955,0.5352000411323046
-0.2532968311565905,0.5353996735722722
-0.25329602985295085,0.5354000300588969
-0.2532952579995354,0.535400446487212
-0.2493962887514142,0.5376998386078987
-0.249395750732729,0.537700176235768
-0.2472960150851332,0.539100000000832
-0.2454962398523312,0.5402998501560333
-0.24549597192632025,0.540300011663363
-0.24549588523015115,0.5403000699227505
-0.24159677479847982,0.5423995909244197
-0.24159603246800446,0.5424000271970497
-0.24159532480614174,0.5424005177100776
-0.2407961513931673,0.5429998977698085
-0.24079601015900032,0.5429999973062914
-0.24079587000534838,0.5430000842407093
-0.23769629656127378,0.5447998365630751
-0.2376960843805886,0.5447999442322882
-0.2376959056781874,0.5448000461786362
-0.23769586232330092,0.54480006658934
-0.23379658618137517,0.5464997510614615
-0.2337954741745102,0.5465003090926193
-0.23309605307796816,0.5468999782906433
-0.23309601597062657,0.5468999991224012
-0.2330959753819194,0.5469000210931699
-0.22989606774839755,0.5485999720234784
-0.22989598063858743,0.5486000152275782
-0.22989594153402412,0.548600033947511
-0.2259961784352686,0.5503999246084752
-0.22599585416931905,0.5504000804587478
-0.22519621060542694,0.5507999022406938
-0.22519582341522304,0.5508001051101419
-0.22209615811887826,0.5524999215629761
-0.2220960104824496,0.552499997166999
-0.2220958668773503,0.5525000608040462
-0.21819609806409804,0.5540999659582011
-0.2181959326460913,0.5541000353318682
-0.21679641026410387,0.5546998306384342
-0.2167956336331977,0.554700198355845
-0.21429629378093157,0.5559998550790235
-0.21429608310852225,0.5559999500240242
-0.21429590547074953,0.5560000407673983
-0.21429586305174947,0.5560000584752365
-0.2103960573543635,0.5574999837434618
-0.21039597256502035,0.5575000155915698
-0.20739605859050475,0.5585999840488921
-0.20739600820268514,0.558600002065795
-0.2073959779348125,0.5586000123843095
-0.20649611138936663,0.558899967899458
-0.20649601522660316,0.5588999980810079
-0.20649591609483647,0.5589000253830174
-0.20259608628688705,0.5598999817440301
-0.20259600822337878,0.5599000007017666
-0.20259594978322934,0.5599000133961692
-0.1986960548546366,0.5606999918430601
-0.19869601750482996,0.5606999992305524
-0.1986959726108337,0.5607000074339205
-0.19469618002390537,0.561399971136633
-0.19469585105448292,0.5614000336482199
-0.19079606456665876,0.5621999898508505
-0.19079596569384707,0.5622000105847509
-0.1893963638215711,0.5624999252716671
-0.1893956716402338,0.562500096165455
-0.1868960494828795,0.5631999903695143
-0.1868960338949599,0.5631999946300361
-0.1829960862861416,0.5641999817442113
-0.18299600822337878,0.5642000007017667
-0.18299594978322933,0.5642000133961693
-0.17909608482435113,0.5649999856954263
-0.1790959450128178,0.5650000125779987
-0.1751960682678799,0.5656999904552953
-0.17519596199354953,0.5657000100452665
-0.17149614976295185,0.5663999745213255
-0.17149587803451175,0.566400000001
-0.1712974681204199,0.566400000001
-0.17129650564495355,0.5664000402884927
-0.17129554990313717,0.566400160869112
-0.17129460758151088,0.5664003608992548
-0.16739615394971696,0.5673999643945866
-0.16739601094322404,0.5673999972922095
-0.16739587686978719,0.5674000212648258
-0.16349601508473052,0.5680000000009883
-0.15959604568327493,0.5685999952935198
-0.15959602541495063,0.5685999983002703
-0.15959597399562603,0.5686000052688226
-0.15569601508470565,0.5691000000009919
-0.15179601508470564,0.5696000000009919
-0.14789605254825283,0.570099995197973
-0.14789598301646814,0.5701000037737258
-0.14619612042683072,0.5702999876078009
-0.14619590998870005,0.5703000143322655
-0.14399606083357755,0.5705999937625095
-0.14009605975471479,0.5710999942740634
-0.14009600520480547,0.5711000008344322
-0.14009598013388005,0.5711000034960748
-0.1360960806837178,0.571499993441091
-0.13609594935262104,0.5715000050573075
-0.13219601508465514,0.5718000000009971
-0.12829601508465516,0.5721000000009971
-0.12439606066782093,0.5723999964945997
-0.12439602492799928,0.5723999989585623
-0.1204960150830482,0.5726000000010797
-0.11659601508462966,0.5728000000009986
-0.11269601508462967,0.5730000000009986
-0.10879601508462966,0.5732000000009987
-0.10489601508462967,0.5734000000009987
-0.10099605013755737,0.5735999982034126
-0.10099601858893284,0.5735999996285496
-0.10099597648215843,0.573600000990806
-0.09709616247195353,0.5736999962218368
-0.09709586784231838,0.5737000075518863
-0.09319601508462967,0.5739000000009986
-0.08929606660241907,0.5740999973590608
-0.0892959635277602,0.5741000017195612
-0.08629606303466142,0.5741999984026644
-0.08629601506461936,0.5741999996016658
-0.08629596712122363,0.574200000001
-0.08539616271417541,0.574200000001
-0.08539586750351208,0.5742000037851303
-0.07369605147251629,0.5744999990679762
-0.07369601609270794,0.5744999997513996
-0.07369597767343906,0.574500000001
-0.03849605249569863,0.574500000001
-0.03849601407646634,0.5744999997513999
-0.03849597869663817,0.5744999990679762
-0.034596162665644845,0.5744000037851302
-0.03459586745498152,0.574400000001
-0.02289605249569863,0.574400000001
-0.022896014076466333,0.5743999997513999
-0.0228959786966382,0.5743999990679762
-0.018996162665644852,0.5743000037851302
-0.018995867454981524,0.574300000001
-0.007196052495698638,0.574300000001
-0.007196014076466338,0.5742999997513999
-0.007195978696638205,0.5742999990679762
-0.0032961626656448496,0.5742000037851303
-0.0032958674549815217,0.574200000001
0.004503947504301364,0.574200000001
0.004503985923533664,0.5741999997513999
0.004504021303361797,0.5741999990679763
0.00840383733435515,0.5741000037851303
0.008404132545018478,0.574100000001
0.016203947504301364,0.574100000001
0.016203985923533663,0.5740999997513999
0.016204021303361796,0.5740999990679763
0.02010383733435515,0.5740000037851302
0.02010413254501848,0.5740000000009999
0.031803947504301364,0.5740000000009999
0.03180398592353365,0.5739999997513998
0.031804021303361824,0.5739999990679762
0.03570383733435515,0.5739000037851302
0.035704132545018474,0.5739000000009999
0.039603947504301365,0.5739000000009999
0.039603985923533654,0.5738999997513998
0.039604021303361825,0.5738999990679762
0.04350383733435515,0.5738000037851302
0.043504132545018476,0.573800000001
0.047403947504301366,0.573800000001
0.047403985923533655,0.5737999997513998
0.047404021303361826,0.5737999990679762
0.05130398122760342,0.5737000000955598
0.055303981227763074,0.5736000000931917
0.0709038373343569,0.5732000037851303
0.07090413254501848,0.573200000001
0.07480394750430136,0.573200000001
0.07480398592353368,0.5731999997513999
0.07480402130336175,0.5731999990679763
0.07870398491544717,0.5731000000009997
0.08260398491544717,0.5730000000009996
0.08650383733435515,0.5729000037851302
0.08650413254501849,0.5729000000009999
0.09040391002394131,0.5729000000009999
0.09040398714652256,0.5728999989979491
0.09040405745531511,0.5728999962810067
0.09430383767316146,0.5727000075518863
0.0943041323027966,0.5726999962218368
0.0982039463130034,0.5726000009908059
0.09820398841976721,0.5725999996285499
0.0982040199684032,0.5725999982034125
0.10600398491547275,0.5722000000009987
0.10990397756131481,0.5720000003781349
0.10990399227007895,0.5719999996332683
0.11390397756081985,0.5718000003687314
0.12170391149012039,0.5714000037664012
0.12170405822078861,0.5713999943621286
0.1256039849154982,0.5711000000009971
0.12950394192782566,0.570800003307741
0.1295039978361508,0.570799998585782
0.1295040148771954,0.5707999969280028
0.13340392147723912,0.5704000065074855
0.13340404819417676,0.5703999920911634
0.13420396224105893,0.5703000028353031
0.13730391838650166,0.569900008585383
0.1373039771627251,0.569900000304199
0.1373040585294119,0.5698999867882485
0.14120398491559819,0.5692000000009844
0.1451039849155982,0.5685000000009843
0.1490039849155982,0.5678000000009843
0.15290388598818994,0.5671000177571859
0.15290399141528405,0.5670999969288651
0.15290407563116332,0.5670999773220954
0.15570362096099002,0.5664000909896387
0.1557043540201918,0.5663999328910583
0.156803972126417,0.56620000232629
0.15680399770999756,0.5661999977045536
0.1607039849155982,0.5655000000009843
0.1646039849155982,0.5648000000009843
0.16850393815345222,0.5641000083941901
0.16850398498389807,0.5640999995893144
0.17240392176533847,0.5633000129548776
0.17240404776064214,0.563299985636404
0.17590381674274816,0.562500038440494
0.1759038170836795,0.5625000383517432
0.17590413951987754,0.5624999226988899
0.1763033300549229,0.5623003274313673
0.17630467596806068,0.5622997581326358
0.18030390379775124,0.5609000283922441
0.18030406644841163,0.5608999728233907
0.1842039318782177,0.559600017680122
0.18420403812238256,0.5595999828375149
0.18730392433146112,0.5586000195442637
0.18730397783039965,0.5586000016312291
0.1873040512886869,0.5585999751110935
0.18810390876347072,0.5583000285580496
0.1881040614637802,0.5582999725221646
0.1920039509375643,0.556900012198242
0.1920039647255503,0.5569000071509091
0.19590390868461902,0.5554000293206108
0.19590406155657994,0.5553999717648495
0.1978039469869003,0.5547000139747315
0.19780398632688556,0.5546999991666113
0.1978040209449702,0.5546999855892576
0.1998037931699866,0.5539000766992509
0.19980417928803887,0.5538999302262767
0.20370395093756433,0.5525000121982421
0.20370396472554975,0.5525000071509094
0.2076039490873676,0.5510000137810865
0.20760402055803265,0.5509999857440326
0.20810390308435994,0.5508000327335016
0.20810406723858052,0.5507999685245686
0.21150387435658338,0.5495000422735674
0.21150409632041509,0.5494999600095263
0.2154039071395092,0.5481000279206208
0.21540406308463325,0.5480999732001846
0.21890380348279045,0.5469000622065306
0.21890398208713321,0.5468999942439369
0.21890415681025438,0.5468999140537016
0.21930348763620702,0.5467002486407252
0.21930450383313,0.5466998004173373
0.22320398491578053,0.5452000000009334
0.22710390868314112,0.5437000293211792
0.22710406155657992,0.5436999717648494
0.22900383938731617,0.5430000536166836
0.22900397746018045,0.5429999851401034
0.22900410583616762,0.5429999032646837
0.23100382112545045,0.5414001310332575
0.23100415336928745,0.5413998750193447
0.2341038917278008,0.5391000691404477
0.23410398364995194,0.5390999980243756
0.23410407205008585,0.5390999237584976
0.23490379381579093,0.5384001672135055
0.23490418320049705,0.5383998413732201
0.23890398491604622,0.5352000000007808
0.23890398749873853,0.5352000032291462
0.23890398753759212,0.5352000031957703
0.23890398491605586,0.5352000000007731
0.24280387563373393,0.5320000896683192
0.24280398239782305,0.531999997590838
0.2428040850485824,0.5319998998682534
0.24360338494955439,0.5312005999672813
0.24360466632932762,0.531199494436089
0.24670391307380546,0.5289000533030894
0.24670398534369947,0.5288999979223941
0.2467040520992966,0.5288999434254126
0.2486037364590902,0.5273002092276916
0.2486042447704744,0.5272998051099603
0.25060398491602154,0.5258000000008001
0.2538034112979824,0.5234004302143294
0.25380460746582933,0.5233996442580615
0.25450385669379244,0.5230000732706541
0.25450398053439793,0.5229999982282111
0.2545041070977125,0.5229999122806119
0.2584039402541873,0.5202000320657069
0.2584039841791118,0.5201999998899112
0.2584040287284116,0.5201999659244968
0.2593036527635513,0.5195002583416103
0.2593043350354372,0.5194997665878579
0.2623039109125299,0.5175000493364629
0.26230398390950055,0.5174999990262324
0.262304055930103,0.5174999460300981
0.2648033847291641,0.5156004561428116
0.26480463944100324,0.5155996259865335
0.26620387878434215,0.5148000606474828
0.2662039798467638,0.5148000000164794
0.2662040889525493,0.5147999279755124
0.270103901131555,0.5121000580054316
0.2701039875485333,0.5120999958878422
0.27010406092165257,0.5120999391962958
0.270603860716769,0.5117000993602027
0.2706039815851514,0.5116999970656408
0.27060409775444216,0.5116998871623936
0.27400398491612865,0.5083000000007071
0.27450398491612865,0.5078000000007071
0.2779036155073662,0.5044003694094695
0.2779043862524342,0.5043996655537912
0.2785038997217621,0.503900070996018
0.27850398730415166,0.5038999951058268
0.278504060904524,0.5038999263149906
0.2818039531182422,0.5007000308350213
0.2818040162359255,0.5006999686809103
0.28250378478093635,0.5000002001358994
0.28250419464052057,0.4999998099379786
0.28570396820249727,0.4971000151474371
0.2857039714678022,0.4971000118726135
0.28680338048942305,0.49610054947953186
0.28680466084865486,0.49609954133222867
0.2896039602158093,0.49420001676165964
0.2896039769554925,0.4942000052754128
0.28960401697478566,0.4941999771016831
0.2924039448678904,0.49220002860660833
0.2935038766287153,0.4914000787552047
0.2935040950079506,0.4913999237833115
0.29740390185932347,0.48870005750159184
0.2974040689684897,0.4886999439658231
0.2980039599618174,0.48830001663693795
0.2980039851762509,0.48829999963696796
0.2980040091761153,0.48829998309225053
0.3013038871830736,0.48600006811770385
0.3013040840369983,0.4859999339201507
0.30370395069414974,0.4844000228153831
0.3037040188084347,0.48439997669976703
0.3053039694592596,0.4833000106273249
0.3092033119616202,0.4806004658923094
0.30920471699384505,0.4805996339619063
0.3094038521769345,0.4805000663703616
0.3094038537549554,0.48050006552984337
0.30940397420646415,0.48049998894006435
0.30940409214623144,0.48049989566871526
0.31310395664882945,0.4769000275040253
0.3131040128040449,0.47689997211279084
0.31340398491612864,0.4766000000007071
0.3170034061576707,0.473000578759165
0.31700463970646964,0.47299950890796394
0.31740382080326435,0.4727001230853679
0.31740398143474474,0.47269999342215824
0.31740412878339275,0.472699856133443
0.3213039562427335,0.46880002867410225
0.3213040131828782,0.46879997092633624
0.32480392838195177,0.4652000581501463
0.32480404226363285,0.4651999426532029
0.3252037383620372,0.4648002465547985
0.32520424593391606,0.46479976881352636
0.3287039689617609,0.46170001413172096
0.3287039695743088,0.4617000135309715
0.3296039583492188,0.46090002361573723
0.3326038813770324,0.4582000931858955
0.33260409067913305,0.45819990934670723
0.3340039413406149,0.4570000373511514
0.33400402886160363,0.4569999630865131
0.33650394097144326,0.4549000369142478
0.33860392419609503,0.45310005204645415
0.33860404635480384,0.4530999488018165
0.3404039698691603,0.4516000125398527
0.34040400000552873,0.45159998751293345
0.34330382854805025,0.4492001294087777
0.3433039785330244,0.44919999610539046
0.3433041227473052,0.4491998483864146
0.3443039502077816,0.4481000381798906
0.3468039002530283,0.44530009482338184
0.3468040716526081,0.4452999070687657
0.3482039044273477,0.4438000862386876
0.34820398432793365,0.4437999970359085
0.34820405697914514,0.4437999089737497
0.3496110654971187,0.4420226350563095
0.3496117554563273,0.44202184093349906
0.3502038880676298,0.44140010169163135
0.3502040842153826,0.44139990070145313
0.3521039568574015,0.4395000280594343
0.3521039886183154,0.4394999958577578
0.3521040084231538,0.43949997525647055
0.35400394139163405,0.43750004581596497
0.3540040274247334,0.4374999532412435
0.35600393697173177,0.43530005273954536
0.3560039854292058,0.43529999809248143
0.35600402909512463,0.4352999463547907
0.3574030357387253,0.43360115257327564
0.3574036970570125,0.4336004164203196
0.35740441912831195,0.4335997397548998
0.3574051966217213,0.43359912757269636
0.359903922774855,0.43180004474244016
0.35990404764656253,0.431799956089422
0.362903984915995,0.42970000000081926
0.3639039604729147,0.42900001711097546
0.3639040094474085,0.42899998301753295
0.36780395010515154,0.42630002410063395
0.36780401936870827,0.4262999753917384
0.36850391157681234,0.4258000523859498
0.3685039853025023,0.42579999796232676
0.3685040536668811,0.4257999441407276
0.3717038531979778,0.42320010702171157
0.3717041197303521,0.4231998969074885
0.37340394449047226,0.4219000309144554
0.3734039902409652,0.42189999528365413
0.37340401880588125,0.42189997227273407
0.3756039567679085,0.4201000230310754
0.3756040132090765,0.42009997714871794
0.37820391151286564,0.41800005928796513
0.37820398287714435,0.4179999996893653
0.3782040552334532,0.4179999350924086
0.37950386271505765,0.41680011280169676
0.37950411032316295,0.4167998907752287
0.38260390974047226,0.414100065476282
0.3826039845724396,0.41409999798675734
0.38260405461447927,0.4140999303023565
0.3834037383620372,0.4133002465547985
0.3834042459339161,0.41329976881352637
0.38690392016360575,0.4102000573529441
0.38690398307194257,0.4101999999250294
0.3869040469935228,0.41019993792331294
0.38730376497533164,0.4098002199415041
0.3873042164076345,0.40979979225192176
0.39120388453196714,0.4063000900890591
0.3912038864206194,0.406300088312522
0.3912039727992049,0.406299994882226
0.3912039849164215,0.4062998651354076
0.3912039849164215,0.4062052386801523
0.3912040367003709,0.4062041477585634
0.39120419158654623,0.4062030666472078
0.3912044481821163,0.4062020050680991
0.39120480417961717,0.4062009725676052
0.3912052563777017,0.4061999784306011
0.39120580070992855,0.40619903159697407
0.3912064322813299,0.4061981405812304
0.3912071454124299,0.40619731339592785
0.39120793369031814,0.40619655747962197
0.3951038869560289,0.4028000854018228
0.39510389025206183,0.4028000823947921
0.39510406300601675,0.40279990220146566
0.39510406631975986,0.4027998982461779
0.39550342475452405,0.4023007002027227
0.3955040103610276,0.40230002382139946
0.3955046467037312,0.40229939493775757
0.39900393646482873,0.39910004429903984
0.399003986196887,0.3990999977778232
0.3990040295963535,0.39909995532048226
0.3997037847809375,0.3984002001358982
0.3997041946405217,0.39839980993797747
0.4029039329317043,0.39550004711159326
0.4029039834628388,0.39550000018397247
0.40290403535734126,0.39549994955949447
0.4039038395383732,0.3945001453784625
0.4039041353899861,0.39449985990435793
0.4068039467346087,0.39180003554901965
0.4068039857118505,0.3917999985950532
0.406804020709375,0.3917999642074607
0.408003908095139,0.3906000768216968
0.408004063172628,0.3905999246425969
0.41070390961011966,0.38800007251760493
0.41070406152611816,0.38799992886286067
0.4121038925287049,0.38670008578903015
0.4121038940922975,0.38670008427204156
0.412104060132492,0.38669990068606563
0.412104060633026,0.38669990005441807
0.4146038235179836,0.38340021304627414
0.41460415602377676,0.38339979467153584
0.415103902173512,0.3828000992918535
0.415103983649832,0.38279999693409966
0.4151040575321705,0.38279989511089724
0.4178039529184339,0.3789000462196278
0.4178039848342477,0.37889999914362044
0.4178040147374638,0.3788999531386533
0.41850397066934364,0.3778000223885564
0.4185039992661969,0.37779997767842083
0.42030390995233813,0.37500011661109
0.4203040626652807,0.3749998852281813
0.42240382956872863,0.37190022932309147
0.422404151108287,0.3718997784111794
0.4230035958285688,0.371100518784137
0.42300442978137776,0.37109952817392833
0.4263038687528696,0.3676001232041643
0.4263041046512617,0.36759988026557405
0.42670392756862446,0.3672000573482113
0.42670404306556786,0.36719994346653023
0.4303039558417578,0.3637000282674567
0.4303040135895238,0.36369997132731197
0.43070392590655016,0.3633000590102856
0.43070404477462343,0.3632999418524552
0.4342039549872647,0.3599000290744608
0.4342040144205259,0.35989997049630984
0.43470398491612866,0.3594000000007071
0.4381039849161286,0.3560000000007071
0.43860391594587356,0.35550006897096215
0.4386039824375536,0.3555000001878044
0.4386040502140747,0.35549992510012546
0.4420039569989645,0.35160003202334017
0.4420040123578808,0.35159996756955086
0.44530396122432925,0.3477000280001118
0.4453040087858884,0.3476999721526587
0.4459038813595553,0.347000120816714
0.44590409177112506,0.34699988209174737
0.4488039788928447,0.34380000664709115
0.44880399094973905,0.3437999933637374
0.44980395582239613,0.3427000320038146
0.44980399175495184,0.3426999918765856
0.4498040062246226,0.3426999752828583
0.45230370678213744,0.339800322636141
0.45230428612386625,0.33979969879296945
0.4537039209600128,0.3384000639568229
0.45370398204180085,0.33840000092549477
0.4537040464135136,0.3383999301173182
0.4559038510710091,0.33590015209743695
0.4559041240281056,0.3358998527056733
0.45760396147823057,0.33410002481730566
0.4576039705777613,0.3341000150673725
0.4595039757407467,0.33200001014192065
0.4595039941170599,0.3319999898796845
0.4615039179427262,0.32980007367145153
0.46150405315323567,0.32979992749878156
0.4631039625210509,0.32810002379547787
0.4631040070397763,0.3280999759532653
0.46540396689392716,0.3256000195900578
0.46540400302874657,0.32559998049481187
0.4667039057077513,0.3242000853020376
0.46670390838810294,0.32420008229586755
0.46670404699682827,0.32419990670913185
0.4667040496643113,0.32419990287846817
0.4693038937267341,0.320300136784834
0.4693039809193851,0.32029999754228466
0.4693040598882828,0.320299853805112
0.47130397151011516,0.3164000261425389
0.471303984645425,0.3164000002036105
0.4713039979161312,0.31639997331661607
0.4732039331806606,0.3125001061946873
0.4732040388192608,0.3124998948897049
0.4752036181368007,0.30860071522050214
0.4752044474879888,0.3085993426617736
0.4771038845156738,0.30590014267506327
0.4771040895922049,0.3058998604326222
0.4780037598226872,0.30470030012531246
0.47800422906439777,0.30469971516106437
0.48100369706579427,0.3012003358261018
0.4810042976752848,0.30119968724155094
0.48140391594587356,0.3008000689709622
0.4814039824375536,0.30080000018780445
0.48140405021407473,0.3007999251001255
0.48480390454575123,0.29690009219026126
0.4848039058974364,0.2969000905716498
0.4848039761037948,0.29689999477648077
0.48480403904833247,0.2968998916936448
0.4848040394691988,0.29689989089468155
0.4849032993107133,0.2967013712116527
0.48490379318314825,0.29670048362321455
0.48490436333924253,0.2966996430012747
0.48490500534415326,0.2966988558844396
0.488203872334234,0.29300012622889443
0.4882039808140155,0.2929999971616542
0.48820408209502253,0.29299986117374244
0.48890393202264837,0.2920000755628483
0.4889040390132632,0.2919999252951618
0.49100395172080796,0.2891000458418857
0.49100398541547796,0.2890999983351509
0.49100401539461325,0.28909995428301527
0.4928039849162536,0.2864000000005547
0.4936039456544478,0.28520005889326333
0.49360398666097177,0.2851999957145499
0.49360401898878997,0.2851999432129962
0.49600377653178157,0.2812003473080102
0.4960042171837784,0.2811996681898054
0.49670393911508215,0.2802000654308001
0.49670398438809255,0.28019999880700175
0.4967040266634587,0.2801999327411697
0.49850396255508334,0.2773000360268855
0.4985039877004989,0.27729999484106815
0.498504003330455,0.2772999684333557
0.5006039098742536,0.27370012864398663
0.5006040317769571,0.273699859353798
0.500604032046549,0.2736998586097796
0.5007036705802367,0.2734009430087168
0.500704024221052,0.2734000169828884
0.5007044561801225,0.2733991247962361
0.5028039639962767,0.26950003885194984
0.5028040061334239,0.26949996131042847
0.5045039559226185,0.26640005287130863
0.5045039896913235,0.2663999897338469
0.5045040068244374,0.2663999561842041
0.504903906895442,0.26560015604219495
0.5049040676277429,0.2655998463935124
0.5070038937804284,0.2617001692528109
0.5070039807434127,0.2616999939771169
0.5070040516169401,0.261699823720241
0.508403777038184,0.25800054939266753
0.5084042476120524,0.2579994746089741
0.5085039235318782,0.25780012276932235
0.5085039241193421,0.2578001215208649
0.5085039716683893,0.2577999984131907
0.5085040092812309,0.25779986425477014
0.5092039849164058,0.25390000000017665
0.5099039849164059,0.25000000000017664
0.5106037687206354,0.2461012045194688
0.5106040471638692,0.24610001813299218
0.5106044494051485,0.24609886780892498
0.5122038223783071,0.24220039618685107
0.5122041764273262,0.2421996169784267
0.5123036967590834,0.24200057631491237
0.5123043355598994,0.2419994594249343
0.5147039673249373,0.2383000271205008
0.514703984810573,0.23829999982913427
0.516203895171382,0.23590014359235
0.51620407884422,0.23589985910860492
0.5172039562283587,0.234400043032397
0.5172040128266298,0.23439995646036818
0.5197039290944042,0.23050008708264
0.5197040422932078,0.2304999139351233
0.5201038545933114,0.22990019548496785
0.5201041231030684,0.22989980999368564
0.5225039688163492,0.2266000221379245
0.5225040269321146,0.22659993557623453
0.5240037784880102,0.2243003165238615
0.524004211649254,0.22429969768989008
0.5252039350959986,0.222700066427564
0.5252039876283231,0.22269999423899137
0.5252040274966826,0.2226999361299111
0.5278037966651405,0.21880028237722418
0.5278038882027866,0.2188001245896199
0.5278040274803271,0.21879990936058222
0.527804065087189,0.2187998396587012
0.5279036330957987,0.2186007036414817
0.5279044291500297,0.21859935073580522
0.5305039632127244,0.2148000317210975
0.5305039895692633,0.21479999264287405
0.5305040011196552,0.21479997507224455
0.5318039644246219,0.21280003152614207
0.5318040049944764,0.21279996821003577
0.533003855044676,0.21090020563055298
0.533004123352901,0.2108998000365086
0.5357039849162437,0.2070000000005692
0.5384039471925659,0.20310005449032612
0.5384039904144033,0.2030999904974868
0.5384040144533113,0.20309995323354707
0.5396038391041693,0.20120023086968847
0.5396041415058369,0.20119977630115027
0.5410038890208513,0.19920013699398703
0.5410039797748749,0.19919999898288634
0.5410040650648638,0.19919985115314529
0.5431039106897699,0.19530013784974806
0.5431039129234274,0.19530013341692162
0.5431040264428529,0.19529985417149598
0.5431040279206933,0.19529984948518891
0.543503935232875,0.19390017389255287
0.5435040400352766,0.19389982775373382
0.5443039750845442,0.19140003072477305
0.5443039944033587,0.19139996916760454
0.5455039743764747,0.18750003425497772
0.5455039857857914,0.18749999633669917
0.5455039936247045,0.18749996912531686
0.5466039737336104,0.18360003964828708
0.5466039955307743,0.1835999601963079
0.5474038941594898,0.1806003403386253
0.5474040963017455,0.18059966584419057
0.5477039749415054,0.17970002992491063
0.5477039835510177,0.1797000036168881
0.5477039953282288,0.17969996616177686
0.5489039743764748,0.17580003425497773
0.5489039857857915,0.17579999633669918
0.5489039936247045,0.17579996912531687
0.5500039758395802,0.17190003218166688
0.5500039842075531,0.17190000184016935
0.5500039937083647,0.17189996571154784
0.5510039699930095,0.16800005820143343
0.5510039855588335,0.16799999475024743
0.5510039964040403,0.16799994639121857
0.5513039101870887,0.16660034873699264
0.5513040810808766,0.16659965655565534
0.5520039479735304,0.16410013193903475
0.5520039815649225,0.16409999995323885
0.5520040092459463,0.16409986444988028
0.5527039776141102,0.16020004068439536
0.5527039846263607,0.16019999993620257
0.5527039910455986,0.16019995913889393
0.5533039817050699,0.15620002140908631
0.5533039882082039,0.15619997860349166
0.5539039630712914,0.15230014199342193
0.5539040102966424,0.15229985859600179
0.5546039590251786,0.1484001442512997
0.5546040144699023,0.14839985645462353
0.5553039783563178,0.14500003186346275
0.5554039793540226,0.14450002781209337
0.5554039906165471,0.14449997221198913
0.5562039849164011,0.14060000000020095
0.5570039706108479,0.13670006973977267
0.5570039974934203,0.13669992992823934
0.5577039652469232,0.13280010958729396
0.5577039836678965,0.1327999941653927
0.5577039957042548,0.1327998948186768
0.5581039818434248,0.12890002996176944
0.5581039835012028,0.1289000129207379
0.5581039882231628,0.12889995701240325
0.5584039736823485,0.125000146042989
0.5584039998610296,0.1249998542901227
0.5588039818581112,0.12110002981857604
0.5588039834744951,0.12110001320736227
0.5588039882342022,0.12109995686888968
0.55910397347145,0.11720014878466899
0.5591039812319056,0.11719999633047663
0.5591039811830785,0.117199854399608
0.5590039859062275,0.11330003860241813
0.5590039845439715,0.11329999649565432
0.559003983118834,0.11329996494701834
0.5588039849164201,0.10939999999994879
0.5586039886818235,0.10550007342531319
0.5586039792775501,0.10549992669463291
0.5583039882342021,0.10160004313110925
0.558303983474496,0.10159998679264648
0.5583039818581108,0.1015999701814196
0.557903988484485,0.09770003478856774
0.5579039850200317,0.09770000291828895
0.5579039800991363,0.09769996242511235
0.5574039872264271,0.09380001801797963
0.5574039826632532,0.09379998197459069
0.5569039911069037,0.08980004952379451
0.5569039820540532,0.08979998187039538
0.5569039801178585,0.08979996880926366
0.5563040069304896,0.08590014309136679
0.5563039665061993,0.08589985640020294
0.5558039873459789,0.08200001895048448
0.5553040025938502,0.07820013434840925
0.5553040019809634,0.07820013040943817
0.5553039737250152,0.07820000650892622
0.555303973659592,0.0782000063098061
0.5553039736576623,0.07820000630538512
0.5553038888639085,0.07819990394707274
0.5552067647503153,0.07810277983347953
0.5552060364342329,0.07810197963652861
0.5552053864275075,0.07810111462165426
0.5552048204674289,0.07810019242391768
0.5552043435494485,0.07809922118310512
0.555203959883087,0.07809820947188197
0.5552036728547789,0.078097166220126
0.555203484997982,0.07809610063610781
0.5547040034460589,0.07420014453110749
0.5547039700493626,0.07419985504612424
0.554304014869208,0.07030029203961709
0.5543039698812162,0.07029970681347161
0.5541039924673079,0.06640014724226008
0.5541039811372583,0.06639985261262493
0.5539039859054468,0.05860003857197064
0.5539039845463679,0.05859999655653252
0.5539039831172733,0.05859996491658429
0.5537039924673078,0.054700147242260064
0.5537039811372583,0.054699852612624916
0.5534039849164212,0.042999999999974364
0.5533039859054467,0.03910003857197064
0.5533039845463679,0.039099996556532526
0.5533039831172732,0.039099964916584296
0.5531039852935565,0.03520000735410699
0.5531039845486899,0.03519999264534286
0.5529039852841509,0.031200007354559908
0.5527039849164187,0.02729999999992105
0.5525040000306013,0.023400294726480798
0.5525039849164215,0.023399704886182322
0.5525039849164215,0.019500037411120167
0.5525039846668214,0.019499998991887868
0.5525039839833977,0.019499963612059735
0.5524039887005517,0.01560014758106638
0.5524039849164215,0.015599852370403053
0.5524039849164215,0.007800037411120168
0.5524039846668214,0.0077999989918878685
0.5524039839833977,0.007799963612059735
0.5523039887005518,0.003900147581066381
0.5523039849164215,0.003899852370403053
0.5523039849164215,0.0019502951138178099
0.5523040000306013,0.001949705273519335
0.5528039549822689,-0.007799416283997965
0.5528040737912472,-0.007800577686290543
0.5534039801491389,-0.011699969012586854
0.5534039833275508,-0.011699990448155482
0.5534039901342347,-0.011700040698878453
0.5539039849164135,-0.015599999999872835
0.5544039665061988,-0.01949985640019864
0.5544040069304891,-0.01950014309136249
0.5550039776513294,-0.02339995277682434
0.5550039777893427,-0.023399954157085057
0.555003990392296,-0.023400038331049557
0.5553039779305549,-0.025499951098861745
0.5553039856720206,-0.025500008821693017
0.5553039893944482,-0.025500040302184772
0.5555039741994238,-0.02729990354696527
0.5555039972572638,-0.02730009625850667
0.5560039692594756,-0.031199877875756826
0.5560040031806318,-0.031200121761326017
0.5566039791842747,-0.03519996178561322
0.5566039836400899,-0.035199992913498124
0.5571039707934872,-0.03909988984112865
0.5571039830536707,-0.03910000268404413
0.5571039904759381,-0.03910010841054769
0.5573039831172744,-0.04299996491660516
0.5573039845463672,-0.04299999655651518
0.5573039859054468,-0.04300003857197253
0.5575039839833977,-0.05079996361206208
0.5575039846668212,-0.05079999899187056
0.5575039849164215,-0.05080003741113939
0.5575039849164215,-0.054699852370403056
0.5575039887005517,-0.05470014758106638
0.5576039839833977,-0.05859996361206208
0.5576039846668212,-0.05859999899187056
0.5576039849164215,-0.058600037411139394
0.5576039849164215,-0.07419985237040305
0.5576039887005517,-0.07420014758106638
0.5577039830244338,-0.07809992621246702
0.5577039839702722,-0.07809999999998701
0.5577039830244335,-0.07810007378754616
0.5575039859062274,-0.08589996139758187
0.5575039845439714,-0.08590000350434568
0.557503983118834,-0.08590003505298166
0.5573039852935565,-0.08979999264589328
0.5573039845486899,-0.08980000735465742
0.5571039866662548,-0.09379996500336091
0.5571039851025654,-0.09379999287556155
0.5571039816826917,-0.09380004203852733
0.5568039961946161,-0.0976998533835095
0.5568039773853054,-0.09770014685678868
0.5566039886818235,-0.1015999265746868
0.5566039792775501,-0.10160007330536708
0.5563039882342021,-0.10549995686889074
0.5563039834744959,-0.10550001320735351
0.5563039818581108,-0.1055000298185804
0.5559039849164163,-0.10940000000010203
0.5555040045126017,-0.11329980893729306
0.5555039717019378,-0.11330019161004788
0.5553039884278923,-0.11619994908370794
0.5553039834285612,-0.11620001327955264
0.5553039811672051,-0.11620003749221297
0.5552040126727061,-0.1171997224372035
0.5552039706302055,-0.117200278581237
0.5550039849164202,-0.12110000000005121
0.5548039849164201,-0.1250000000000512
0.5546039849164202,-0.1289000000000512
0.5544039913760951,-0.13279987403638954
0.5544039912411993,-0.13279987587746425
0.5544039574741065,-0.13280011813207915
0.5544039558770589,-0.13280012583735187
0.5535040011247896,-0.1366999297638526
0.5535039827056278,-0.1367000052546615
0.5535039668797656,-0.13670006394828227
0.5524040222899118,-0.14059986749412734
0.552403950721085,-0.14060013336193888
0.5514040235286167,-0.14449984941256486
0.5514040217644726,-0.1444998555941395
0.5514039725709884,-0.14449998716165743
0.5514039699631333,-0.14449999236461386
0.5514038760287823,-0.14450010888678688
0.5514038760057431,-0.14450010891109258
0.5513061865718151,-0.14459779834502062
0.551305373446332,-0.14459870222558197
0.5513046601375117,-0.14459968678825
0.5513040545945675,-0.14460074106092025
0.5513035635657552,-0.1446018532946303
0.5513031925231683,-0.14460301109449175
0.5503040089602914,-0.148399908633424
0.550303982498179,-0.14840000287910923
0.5503039561309596,-0.14840008635654794
0.5490039849163703,-0.1523000000003162
0.5477040227171599,-0.1561998865979472
0.5477039827041176,-0.15619999881719168
0.547703937702576,-0.1562001101658447
0.5474041736213344,-0.1568995596887417
0.5474038334291015,-0.15690045446212222
0.5463039849163702,-0.16020000000031623
0.5450040376922186,-0.1640998416727712
0.5450039810832867,-0.1640999964026955
0.5450039132667238,-0.16410015285291138
0.5435040666664082,-0.16729982560025122
0.5435039090436629,-0.16730017703664202
0.5432040235863297,-0.16799990977041973
0.5432039843116334,-0.16799999726139953
0.5432039391069403,-0.1680000893287299
0.541204025178462,-0.17189992148926267
0.5412039834838903,-0.17189999981442697
0.5412039402048515,-0.1719000754510485
0.5396041943421624,-0.17459964659433624
0.5396038012017965,-0.17460036742948598
0.5390040166050808,-0.1757999366229176
0.5390039851214395,-0.17579999769962754
0.5390039490565435,-0.17580006357004654
0.5368041759660761,-0.17969966132132964
0.5368038171452585,-0.17970035079447708
0.5357040686409752,-0.18199982493979658
0.5357039071367797,-0.18200017778224764
0.5350041943132675,-0.18359952137884705
0.5350038197117499,-0.18360049561417724
0.5337040159099112,-0.1874999070196929
0.5337039828620116,-0.1875000008114919
0.5337039482761203,-0.18750008931093104
0.5321041326502682,-0.1913996398989458
0.5321038618317024,-0.19140036925431958
0.5318039849163703,-0.19230000000031622
0.5308040332577364,-0.19529985497621793
0.5308040325975981,-0.19529985679428874
0.5308039076452447,-0.19530013102531202
0.5285040135405811,-0.19919995146365432
0.5285039509238955,-0.19920005054717033
0.5285039411942135,-0.19920006558361472
0.5279040206404327,-0.20009994641428586
0.5279039843438151,-0.20009999956163815
0.5279039468121483,-0.20010005196070008
0.5257040409422559,-0.20309992360146228
0.5257039301546443,-0.20310007731106253
0.5240040015964087,-0.20549997645210102
0.5240039895520694,-0.20549999327648671
0.5229040006832673,-0.2069999785000774
0.5229040004125587,-0.20699997883208437
0.520104098287098,-0.21079984614011904
0.5201039882009219,-0.21079998388988766
0.5201039100255567,-0.2108000748042093
0.5201039077714273,-0.21080007714540844
0.5200049410463056,-0.21089904387053018
0.520004046992985,-0.2109000490325047
0.520003276246271,-0.21090115158927775
0.5176042927044071,-0.21479949984480629
0.5176037296000445,-0.21480052886986647
0.5162040428302304,-0.21769988003591034
0.5162039297927055,-0.217700121272392
0.5157040127381851,-0.2187999387923366
0.5157039848468402,-0.2187999982990584
0.5157039535507973,-0.21880006116320855
0.5137040113118158,-0.22269994852922273
0.5137039574921355,-0.22270005093106898
0.5123041529624424,-0.22529968791478486
0.5123038363798689,-0.22530032182941692
0.5117040336803036,-0.22659989434514152
0.5117039832892678,-0.22659999796984717
0.5117039272192654,-0.22660010228158464
0.509504072893154,-0.2304998440415095
0.5095039018303752,-0.23050015861906178
0.5084040008998619,-0.23259996948640516
0.508403985623609,-0.2325999982305183
0.5084039672678394,-0.23260003176770697
0.5074040031149207,-0.2343999672429605
0.5052041262913448,-0.23829974938108045
0.5052038562327072,-0.23830025736766466
0.5045040053534319,-0.23969995912621522
0.5045039638330523,-0.23970004054518504
0.5032041101006275,-0.24219975926138662
0.503203871208296,-0.2422002463678247
0.5014042813931754,-0.24609935763391957
0.5014037692925034,-0.24610067382490036
0.5006040017251727,-0.2485999474728087
0.500603979907974,-0.2486000134673797
0.5006039711976359,-0.24860003841277273
0.5001040711663527,-0.24999975850036593
0.5001039095011051,-0.2500002450999291
0.49890399501924054,-0.2538999671659887
0.49890398419375526,-0.2539000016162881
0.49890397460924824,-0.25390003092168223
0.49760402837042084,-0.25779986963816426
0.4976040282250277,-0.2577998700419625
0.4976039177183037,-0.2578001194493926
0.49760391758138905,-0.25780011970698635
0.496704073859645,-0.2593998418789758
0.4967039009974328,-0.2594001608449736
0.49550403488668815,-0.2616999042239008
0.49550392143104754,-0.26170008699426234
0.495503921348992,-0.261700087111248
0.49280405103828706,-0.26539990938888075
0.49280390536760227,-0.2654000795492335
0.4926047913062436,-0.26559919361059214
0.49260402847360074,-0.2656000357091652
0.49260335233180264,-0.2656009488772311
0.4900040077308046,-0.2694999657787282
0.49000396161518855,-0.26950003389301314
0.4889040029068412,-0.27109997383242745
0.4873040500277703,-0.27339990640274975
0.48730392167015046,-0.27340009486970945
0.4849039849162536,-0.27700000000055475
0.48470410103211176,-0.2772998258267675
0.48470387520651814,-0.27730017827887604
0.48230400114966293,-0.2811999736212657
0.4823040009079183,-0.2811999739721237
0.48100407437294107,-0.2832998554935991
0.48100389976235847,-0.2833001470845593
0.47990400489656937,-0.28519996548910415
0.4799039834516101,-0.28520000194580764
0.47990396528528284,-0.2852000319008834
0.47750407422198815,-0.2890998548787373
0.47750386449374194,-0.2891001204230938
0.4771048185453326,-0.28949916637150314
0.47710403158426395,-0.2895000380016107
0.4771033374741218,-0.28950098523858137
0.4748040999676732,-0.2929998249223075
0.4748039784582746,-0.2929999959351653
0.47480384620063104,-0.29300015605564445
0.4732041613948292,-0.2947998014621716
0.4732038177787765,-0.29480020646450383
0.4715039964673412,-0.296899985731571
0.46930400497505453,-0.2995999753829417
0.4693039645869834,-0.2996000243956878
0.46830399530068106,-0.30079998753925064
0.46830397456684125,-0.3008000124912332
0.46540416284831015,-0.3042997852549776
0.4654038175866271,-0.30430022310672594
0.4651041767183566,-0.30469974426442004
0.4651038075951167,-0.3047002659822601
0.4625047335214995,-0.3085988770926859
0.46250405512515963,-0.3086000357838395
0.4625035161922621,-0.30860126555540984
0.46150400454457563,-0.3112999470041633
0.46150398525168546,-0.3112999975658077
0.46150396226142365,-0.3113000543721951
0.4610040460872154,-0.31249985319029483
0.4610039278227918,-0.31250014844362306
0.4595039849163549,-0.316400000000359
0.45800401164503846,-0.3202999305057817
0.4580039833123702,-0.3203000014202568
0.45800395545844047,-0.3203000662806697
0.45760404191496873,-0.3211998717534811
0.45760398166896954,-0.3211999988670806
0.4576039159472488,-0.32120012171056844
0.4559040679942852,-0.324199853392269
0.45590398100806667,-0.32419999693702
0.4559038849989065,-0.32420013625148425
0.4537040078998943,-0.3271999686592282
0.4537039869363396,-0.3271999968449926
0.45370395876155745,-0.3272000336280255
0.45300400358832926,-0.32809997599360463
0.4530039659915473,-0.3281000238090618
0.4499047327689664,-0.331999059153599
0.44990403764938963,-0.3320000336245245
0.4499034474264327,-0.33200107498021386
0.4498040690260428,-0.33219983178099366
0.4498039795239379,-0.33219999706206615
0.4498038797242063,-0.3322001556847848
0.4473040049405227,-0.3358999703646365
0.4473039650764353,-0.3359000297602822
0.4459040157780552,-0.3379999537078523
0.44590398258863295,-0.3380000024646846
0.4459039543037418,-0.33800004238711073
0.44460421050874954,-0.3397996876417153
0.4446037807049558,-0.3398003267386319
0.442104072082809,-0.34379986053406686
0.4421038685158494,-0.34380011640098634
0.44200489294089945,-0.34389909197593627
0.442004040663495,-0.34390004456338613
0.44200329919400216,-0.34390108572745337
0.43960405532685815,-0.34769988851709804
0.4396039170765289,-0.3477001130667646
0.43810400818194983,-0.35019996122439645
0.43810398387470817,-0.3502000010246692
0.4381039612306995,-0.3502000368447501
0.43720401086361266,-0.35159995963799645
0.4372039582998881,-0.35160003992510297
0.4346040541305192,-0.3554998961791562
0.43460398284543844,-0.35549999824418216
0.43460390684595246,-0.3555000975884371
0.4342040285726454,-0.355999945430071
0.43420398371097363,-0.3560000001328425
0.43420393925916095,-0.35600005174527344
0.43120412685256504,-0.3593998391394155
0.4312038490689304,-0.3594001660361794
0.4303040220800965,-0.3604999545780875
0.4303039888157784,-0.3604999943994025
0.43030394130491695,-0.36050004884526665
0.42780400975397936,-0.36329997218231674
0.4278039816319364,-0.36330000327137785
0.4278039625766149,-0.36330002382952253
0.4263040368118152,-0.36489994464530884
0.42630393375436176,-0.36490005603502473
0.4242041955906974,-0.3671997692618953
0.424203787061916,-0.36720024182253036
0.42240401664515603,-0.36939996122079255
0.4224039890894636,-0.3693999943083135
0.4224039471068231,-0.3694000428512563
0.42090449995282075,-0.371099416292459
0.42090355311216116,-0.3711006477066934
0.41850398491625357,-0.3747000000005547
0.41830400174222765,-0.37499997476159364
0.41830399038382576,-0.37499999160626724
0.415604009015857,-0.37889996519001234
0.41560396030715996,-0.37890003445328674
0.4146039975465149,-0.38029998231818984
0.4128040643981741,-0.38279988960899336
0.4128039829603947,-0.3827999972606209
0.41280389472915324,-0.3828001030715395
0.41070400288763226,-0.3851999794618492
0.4107039670422587,-0.38520002062440706
0.4094040925544408,-0.38669987580265847
0.4094038526405716,-0.38670009666362887
0.4068040100921433,-0.388599981602865
0.4068039595421034,-0.3886000181250276
0.4040040249655698,-0.39059997139398017
0.4040039451124047,-0.3906000289488851
0.4029040134423545,-0.3913999792543762
0.4019292865168013,-0.39209978346690705
0.4019286978865901,-0.3921002355121295
0.39900819649200486,-0.39449654434871234
0.39900735888562766,-0.3944973033679795
0.3990065997186813,-0.3944981408405096
0.39900592630399867,-0.39449904869917496
0.3990053451283861,-0.3945000181988389
0.39900486179013817,-0.3945010400005952
0.3990044809451106,-0.3945021042617267
0.399004206261872,-0.39450320073051764
0.3990040403863656,-0.39450431884500525
0.39900398491642153,-0.3945054478347202
0.39900398491642153,-0.3945998562364387
0.39900397135562216,-0.39459999400256857
0.3990038757239043,-0.39460008959422294
0.39510403105063674,-0.39779996214675795
0.39510398940618807,-0.39779999560050683
0.39510393217503764,-0.3978000395565379
0.39430448559621517,-0.39839962449065475
0.39430352787556305,-0.3984004275547853
0.3912040149042266,-0.40129997194732586
0.3912039545309351,-0.4013000276236119
0.3901044718372477,-0.40229955734514583
0.39010355158402327,-0.4023004952374023
0.38730404847601185,-0.405499927360844
0.3873039828139765,-0.40549999991259
0.38730391763537947,-0.4055000672814563
0.3866042242313318,-0.40619976068550395
0.3866037600670074,-0.40620025295597106
0.3834043031762151,-0.40979964195811247
0.3834036974893384,-0.4098003832364443
0.3831040615568028,-0.41019989781315835
0.38310398125325906,-0.4102000000781056
0.38310390119422516,-0.4102000932908303
0.3796040750044806,-0.41409989961654564
0.37960407322794354,-0.4140999015051979
0.37960397979764754,-0.4140999878837834
0.37960385005082914,-0.414100000001
0.37950884326294015,-0.414100000001
0.3795076957956763,-0.41410005730607047
0.37950655974730485,-0.4141002286510168
0.3795054464230846,-0.41410051233071893
0.3795043669021373,-0.4141009055221699
0.3795033319271952,-0.4141014043125688
0.37950235179769604,-0.41410200373825873
0.3795014362672892,-0.41410269783412174
0.3795005944467735,-0.4141034796929402
0.37570401100991835,-0.41799997322023885
0.3757039584767799,-0.41800002644005585
0.37560406782800604,-0.4180999170888297
0.37560389028776564,-0.41810006790758364
0.37560388928756766,-0.4181000686571262
0.3717041394125302,-0.4208998890802299
0.3717038341662184,-0.4209001159621871
0.3704040137749282,-0.4218999778016412
0.3704039832311274,-0.42190000099096586
0.37040395708748497,-0.4219000203370384
0.367804099371601,-0.4237999163601844
0.3678038725538278,-0.4238000864332569
0.3652039849160313,-0.42580000000079266
0.36390408726930346,-0.4267999212675064
0.36390388435384846,-0.426800081009218
0.3603040222586287,-0.4296999699192562
0.36030398762771254,-0.42969999734403497
0.3603039435373214,-0.4297000310348251
0.3599041859108164,-0.42999984925470386
0.3599037906863997,-0.430000159368696
0.3560044227589167,-0.4331996407450923
0.35600358443453445,-0.43320040048230124
0.3556044487635528,-0.43359953615328295
0.3556035767369267,-0.43360051351648765
0.3525040867206797,-0.43749987192402423
0.35250398173075714,-0.43749999656842725
0.35250386891583546,-0.43750011600100025
0.35210443595882013,-0.43789954895801564
0.3521035864415407,-0.4379004980939519
0.34930401158209834,-0.4413999666682548
0.3493039807965694,-0.4414000045707513
0.34930396131379593,-0.4414000278943784
0.3482039849161849,-0.4427000000006459
0.346004010121616,-0.4452999702124092
0.34600398572477264,-0.4452999986519648
0.3460039578646578,-0.4453000302347062
0.34430399611064655,-0.4471999874891894
0.34250406654351057,-0.44919990930361486
0.34250397619729517,-0.44919999427117135
0.34250388606752113,-0.44920006586213873
0.34250388483669747,-0.44920006672035123
0.34040401467570375,-0.4505999801610137
0.340403955280058,-0.45060002002510113
0.3367048999280333,-0.45309938174944214
0.33670401853103266,-0.4531000407457066
0.3367032040570401,-0.45310078085979566
0.33650407759940265,-0.4532999073174331
0.33650407582889763,-0.4532999090091221
0.3365039794005082,-0.4532999893786356
0.3365038707690472,-0.4533000643914105
0.33260421061928674,-0.45549987268101905
0.33260376516760465,-0.4555001373435648
0.33020412850839526,-0.4569999102555707
0.3302038440240273,-0.45700009392879803
0.3287040979448417,-0.4579999246482551
0.32870398254801014,-0.45799999770772226
0.32870386605711843,-0.4580000640017605
0.32480446217646697,-0.460099743014419
0.3248035339019689,-0.460100300676837
0.32360398491597625,-0.46090000000083203
0.32090405818144974,-0.4626999511571831
0.32090398121378577,-0.4627000007860143
0.3209039119289866,-0.46270004257657804
0.3173042830920823,-0.4647998260647722
0.3173036976925233,-0.464800191483134
0.31700398491597626,-0.4650000000008321
0.313104112662924,-0.4675999148362002
0.3131038594846972,-0.46760008854055884
0.3114040231263711,-0.46879997302878906
0.31140394627253726,-0.46880002634863144
0.30920402535996866,-0.47029997242538274
0.3092039873214237,-0.47029999788981197
0.3092039408493103,-0.4703000278324109
0.3054041001830377,-0.47269992720058307
0.3054039811005333,-0.4726999876115593
0.3054038492501001,-0.472700000001
0.305307508142642,-0.472700000001
0.30530637029938135,-0.47270005634649365
0.3053052435896346,-0.47270022483164786
0.3053041390379772,-0.4727005038078773
0.30530306745217295,-0.47270089054546877
0.30530203931742306,-0.47270138126029076
0.30530106469377094,-0.4727019711508207
0.3013040847371717,-0.47539993262152513
0.30130388652565604,-0.4754000694528232
0.29960402312637113,-0.4765999730287891
0.2996039462725373,-0.47660002634863147
0.2974040253599686,-0.47809997242538277
0.29740398732142365,-0.478099997889812
0.29740394084931027,-0.47810002783241096
0.29360410018303773,-0.48049992720058304
0.2936039811005333,-0.48049998761155926
0.29360384925010014,-0.48050000000099996
0.29350651447317205,-0.48050000000099996
0.2935052718865387,-0.4805000672294975
0.2935040438066749,-0.48050026813012064
0.2935028445709887,-0.48050060035742403
0.2935016881801422,-0.4805010600327687
0.28960406853737775,-0.48229996140635234
0.28960398766420886,-0.4822999971748605
0.2896038955659621,-0.48230003436624813
0.2857046963375802,-0.4837997263771643
0.2857033157596475,-0.4838003649951977
0.28460406738818533,-0.4843999550159952
0.2846039827537224,-0.4843999994044295
0.28460390121637585,-0.4844000388613737
0.2818040450606827,-0.485699972076517
0.28180398275285523,-0.48570000013759934
0.28180392545125715,-0.4857000243966355
0.27790438110227333,-0.48729983746288524
0.27790360189384894,-0.48730019151190435
0.2759040150348098,-0.4882999849414239
0.275904004098578,-0.4882999903298324
0.27400405493844454,-0.4891999668322846
0.27400398249673436,-0.48919999996085023
0.27400391526400236,-0.4892000285760221
0.27010438110227336,-0.49079983746288525
0.27010360189384897,-0.49080019151190435
0.26730403327259505,-0.49219997582253133
0.26730398331530214,-0.49220000021761573
0.26730393709749506,-0.4922000217365196
0.2662041249535243,-0.49269993634741543
0.26620384662818586,-0.492700067371817
0.2623041092004494,-0.4945999394519962
0.26230386212054063,-0.4946000635157194
0.25940401994670753,-0.4960999818814952
0.2594039496401399,-0.49610001763875883
0.25840403747122825,-0.4965999737232147
0.2584039326313773,-0.4966000268134542
0.25450417266531633,-0.4985999037191265
0.2545038008191467,-0.49860010309506003
0.25200404665319204,-0.49999996542799463
0.2520039786680045,-0.5000000024098032
0.25200392757493584,-0.5000000286713608
0.25060403747123255,-0.5006999737232125
0.2506039326313816,-0.500700026813452
0.24670402096830218,-0.5026999815124672
0.24670394899443346,-0.5027000187425131
0.24440414576039202,-0.5038999160820129
0.24440382679439426,-0.5039000889442251
0.2428039910217167,-0.5047999965663563
0.24280397881430366,-0.5048000034428044
0.23890401270256,-0.5069999843263521
0.23890395721651686,-0.5070000158290973
0.23750400557609183,-0.5077999881950545
0.23750396430474804,-0.5078000118919277
0.23490418464904633,-0.5092998847702171
0.23490378995526134,-0.5093001231339155
0.23110507064287497,-0.5116993142785805
0.2311040294788077,-0.5117000557480734
0.23110307689135787,-0.5117009080254779
0.2310040863310154,-0.5117998985858204
0.23100408308445736,-0.5117999016745657
0.23100398235753428,-0.5117999842343123
0.23100397150321672,-0.5117999914604193
0.2310038560117016,-0.5118000527781773
0.23100385238587232,-0.511800054372178
0.2271042145225372,-0.5133999058032898
0.22710375958006238,-0.5134001040020363
0.22320402199495065,-0.5151999828874725
0.22320394759772688,-0.5152000165867364
0.22230408175764108,-0.5155999569601079
0.2223038888824504,-0.51560004481649
0.21930401452299733,-0.5169999861842348
0.21930399234131034,-0.5169999963828305
0.21930394739631418,-0.5170000163555736
0.21540413683963117,-0.5186999337777175
0.21540383496045182,-0.5187000705681498
0.21370410895538833,-0.5194999416293561
0.21370386230087637,-0.5195000613083905
0.21150424228308617,-0.5205998713172857
0.21150373429595565,-0.5206001413762315
0.20760404848545808,-0.5227999641411275
0.20760398261507051,-0.5228000002060066
0.20760392153832818,-0.5228000316896647
0.20640406065529604,-0.5233999621311808
0.2064039097414924,-0.5234000389802008
0.2037040646102518,-0.5247999586778811
0.20370390587537293,-0.524800042561162
0.19980411271558587,-0.5268999311856627
0.19980385889109473,-0.5269000720150527
0.19910416960375482,-0.5272998944649613
0.19910388086010933,-0.5273000446119271
0.19910384486319074,-0.5273000656505876
0.1959040158288811,-0.5287999855104203
0.19200414826561887,-0.5305999246087025
0.1920038240001621,-0.5306000804587476
0.19080402335020177,-0.5311999807837279
0.19080394619900712,-0.5312000186423464
0.18810411529725732,-0.5324999372246705
0.18810385615290837,-0.5325000660331819
0.1842042628239718,-0.5344998574839185
0.1842037151402012,-0.5345001573700361
0.18300404639023102,-0.5351999641408521
0.18300398521019445,-0.5351999988230102
0.18300392100203922,-0.5352000331413987
0.18030401096006227,-0.5365999864964979
0.18030395894083062,-0.5366000136377896
0.17630451848550752,-0.5386997198768343
0.17630348349536226,-0.5387003342812413
0.17570403363538922,-0.5390999675212234
0.1757039905447813,-0.5390999956196529
0.17570392876805613,-0.5391000340298756
0.17240423777986041,-0.5410998467499942
0.17240374024888966,-0.5411001660249265
0.16960416998176245,-0.5429998744204771
0.16960400100126136,-0.5429999794382181
0.16960397887510614,-0.5429999919324123
0.1696038721729942,-0.5430000409983103
0.16850420437118221,-0.5433999201989693
0.16850376887548477,-0.5434000886328498
0.16460398491580108,-0.5450000000009252
0.1607040678949411,-0.546599965958201
0.16070390247693436,-0.5466000353318682
0.16000404412572214,-0.5468999746252449
0.16000398830307175,-0.5468999978135736
0.16000392089216217,-0.5469000240097903
0.15680414962836792,-0.5480999382337132
0.1568038221664897,-0.5481000667698734
0.15290411912555094,-0.549699944940515
0.15290385213548544,-0.5497000584242644
0.15040403783988276,-0.5507999767143295
0.14900403352847094,-0.5513999791669029
0.14900398733308565,-0.5513999984646526
0.14900393291991082,-0.5514000199993447
0.14510410393138568,-0.5528999542257006
0.14510386694288707,-0.5529000484000693
0.14120504692748803,-0.5544995643038229
0.14120401170483018,-0.554500050387504
0.14120302979588312,-0.5545006367475608
0.14090429588953046,-0.5546997926851291
0.14090421441704823,-0.5546998388293651
0.1409039210222228,-0.5547000242713223
0.14090379265394745,-0.5547000907912464
0.13730403059088875,-0.5563999784321353
0.13340402199441004,-0.5581999828877174
0.13340394759772686,-0.5582000165867365
0.13250411228234427,-0.5585999433935731
0.1325039827972037,-0.5585999972287807
0.13250385361209635,-0.5586000437688291
0.12950401484033217,-0.5595999900260838
0.12950398853230963,-0.5595999986355962
0.1295039510771984,-0.5596000104128073
0.12560411289501439,-0.56079996062271
0.12560385788655423,-0.5608000423440098
0.12170413253725261,-0.5620999507937772
0.12170383867757625,-0.5621000531784625
0.12060403759151164,-0.5624999808461222
0.12060398158660411,-0.5625000005964993
0.1206039347366122,-0.5625000161299534
0.11780403312996568,-0.5633999845035184
0.1178039872892349,-0.5633999987944813
0.11780393365113591,-0.5634000144601965
0.1139040766254139,-0.5644999741341181
0.11390389364653637,-0.5645000273817096
0.10990423436470428,-0.5656999251662592
0.10990373910446076,-0.5657000860348959
0.1079040735962419,-0.5663999689627723
0.10790389675346589,-0.5664000324817862
0.1060040908901756,-0.5670999609577353
0.10600398323479723,-0.567099998239256
0.10600387723415666,-0.5671000303726779
0.09820409202180377,-0.5692999697915466
0.09820387841335285,-0.5693000322743991
0.0949041365665989,-0.5702999540461428
0.09490383458658917,-0.570300050110665
0.09430404890420814,-0.5704999786714585
0.09430398465315046,-0.5704999992555039
0.09430392002934887,-0.5705000183022391
0.0904048596201651,-0.5715997532894447
0.09040399731560393,-0.57160003358841
0.09040315973385583,-0.5716003808541317
0.08650402378879053,-0.5733999820595465
0.08650394617735294,-0.5734000182307846
0.08480409904591824,-0.5741999462926363
0.0848040951947834,-0.5741999480029367
0.08480398253854142,-0.5741999895079991
0.0848038636693858,-0.5742000219892143
0.08480386117392293,-0.5742000224994708
0.0826040296617557,-0.5745999918653193
0.08260397241113587,-0.5746000018080816
0.0826039524493439,-0.5746000049957929
0.07870401006803224,-0.5751999961313794
0.07870391111909955,-0.5752000075698588
0.07090398491552356,-0.5760000000009947
0.0670040590835074,-0.5763999923940221
0.06700398249294648,-0.5763999992486784
0.06700391281120735,-0.5764000036986533
0.05530400462016976,-0.5769999989905014
0.05530399961006893,-0.5769999989950657
0.05130405827017857,-0.5771999963332585
0.05130398184541651,-0.5771999991778839
0.05130391451755746,-0.577200000001
0.0435040223265417,-0.577200000001
0.04350398390730939,-0.5771999997513999
0.043503948527481295,-0.5771999990679763
0.0396039849153959,-0.5771000000009996
0.027904023487392203,-0.5768000009900252
0.027903981471953967,-0.5767999996309463
0.027903949832005972,-0.5767999982018517
0.024003984915370317,-0.5766000000009986
0.020104058340734886,-0.576400003766402
0.020103911610054336,-0.5763999943621286
0.016204027974749423,-0.576100003313259
0.016203971851423693,-0.576099998572435
0.016203955025221196,-0.5760999969353436
0.012304276955038627,-0.5757000299537864
0.012303691728893156,-0.5756999849657947
0.008404058340734866,-0.575500003766402
0.00840391161005434,-0.5754999943621286
0.004504027992687603,-0.5752000033146389
0.004503971815592479,-0.5751999985690961
0.004503955043123892,-0.5751999969371798
0.0006039849153195033,-0.5748000000009947
-0.0032959724017363403,-0.5744000043787326
-0.003296057697669333,-0.5743999949877021
-0.004995848287981764,-0.574200019624136
-0.00499585147831829,-0.5742000191541231
-0.004996170891040358,-0.5741999433112477
-0.004996171904818793,-0.5741999429755222
-0.007195742965163265,-0.5734000989535787
-0.007196291833299773,-0.5733999148475936
-0.011095720446801854,-0.5722000906588237
-0.011096314150729373,-0.572199925234493
-0.015095977591916783,-0.5712000093741962
-0.01859571249182706,-0.570300077810574
-0.018595988964999935,-0.5702999914608263
-0.018595997003500196,-0.5702999893765331
-0.018596152692873368,-0.5702999311969705
-0.01899491569893349,-0.5701005496939406
-0.018996037961540542,-0.570100061274498
-0.01899720571900383,-0.5700996947101542
-0.022895466022064777,-0.5691001407862923
-0.022896575318382757,-0.5690999138111957
-0.02679594409086477,-0.5685000109231215
-0.0267960857840887,-0.5684999873113603
-0.030695968169324905,-0.5678000084217025
-0.03069601561171764,-0.5677999995004427
-0.03459595225997609,-0.5670000128881187
-0.03459607805029195,-0.5669999878141062
-0.03769593802353348,-0.5664000149160595
-0.0376960169028691,-0.5663999985306454
-0.03769608920171882,-0.5663999814717456
-0.03849563850555884,-0.5662000941457856
-0.03849639714834119,-0.5661999314254689
-0.04239596816932576,-0.5655000084217024
-0.0423960156117175,-0.5654999995004427
-0.046295875601380904,-0.5647000286129589
-0.04629615523398346,-0.5646999748459947
-0.05019601508475513,-0.5640000000009843
-0.05409596816932576,-0.5633000084217025
-0.05409601561171707,-0.5632999995004428
-0.05799594604594221,-0.5625000141627855
-0.05799608375689358,-0.562499984153569
-0.06189587773547814,-0.5616000316969725
-0.06189615316871355,-0.5615999716760699
-0.06579601508477942,-0.5608000000009795
-0.06969598729656815,-0.5600000057011255
-0.06969604290074301,-0.5599999944377869
-0.0736959594791175,-0.559200011122112
-0.0736960184595225,-0.559199998720782
-0.07369606675327865,-0.5591999876005403
-0.07619572076137784,-0.5586000706385965
-0.0761959503316435,-0.5586000021392271
-0.07619613077485872,-0.5585999577798453
-0.07619616085734862,-0.5585999479393582
-0.07759594960143273,-0.5581000233878997
-0.07759607998459168,-0.5580999750395279
-0.08149601508493744,-0.5566000000009333
-0.08539588416985709,-0.5551000503528873
-0.08539601624105414,-0.5550999958279479
-0.08539613808781585,-0.5550999384994993
-0.0861953824793597,-0.5547003163037274
-0.08619668164015225,-0.5546997634813414
-0.08929591072974294,-0.5536000370301962
-0.08929612013274855,-0.5535999649849973
-0.09319588805571152,-0.5523000423440098
-0.09319614306417168,-0.5522999606227099
-0.09709593305800611,-0.5511000252399917
-0.09709601286785335,-0.5510999993749849
-0.0970960972185021,-0.5510999692008467
-0.09789591915209624,-0.5508000359757489
-0.09789611164258619,-0.5507999657385423
-0.10099591072974294,-0.5497000370301962
-0.10099612013274856,-0.5496999649849973
-0.1048960150848947,-0.5484000000009487
-0.10879577767559322,-0.5471000791373826
-0.10879625570754443,-0.5470999312516213
-0.10949593990034456,-0.5469000214822498
-0.10949601895113674,-0.5468999977306994
-0.10949608489855274,-0.5468999760025038
-0.11269583755371011,-0.5458000610272934
-0.112696194510683,-0.5457999447930141
-0.11659598225058086,-0.5446000101038148
-0.11659601670086166,-0.5445999992783352
-0.11659604600625827,-0.5445999896938275
-0.1204960150848947,-0.5433000000009487
-0.12139582061355617,-0.5430000648247282
-0.12139601358546911,-0.5429999927739518
-0.12139619719862403,-0.5429999089440952
-0.12439596198788565,-0.5415000265494644
-0.12439606845301711,-0.5414999740011037
-0.12829587679733995,-0.5396000673718182
-0.12829615512267833,-0.5395999363474167
-0.12939597292266877,-0.5391000191656029
-0.13219589178785798,-0.5378000572460084
-0.1321961397002259,-0.5377999456814497
-0.13609566915290486,-0.5361001507918204
-0.13609637014607684,-0.5360998721789234
-0.13859596594051696,-0.535200017692925
-0.1385960185094258,-0.5351999982277243
-0.13859606002393238,-0.5351999820253355
-0.14009596797953605,-0.5346000188430939
-0.1439957770664961,-0.533000097649525
-0.14399625722755394,-0.5329999130779433
-0.1478958521461209,-0.5316000584917908
-0.14789601637002397,-0.5315999939042214
-0.1478961667242301,-0.5315999241812922
-0.14869538247935976,-0.5312003163037273
-0.1486966816401523,-0.5311997634813413
-0.1517959107297431,-0.5301000370301963
-0.15179612013274874,-0.5300999649849973
-0.1556960150848947,-0.5288000000009487
-0.1595959351043455,-0.5275000266611317
-0.15959601412992538,-0.5274999990273775
-0.15959609388370535,-0.5274999684814262
-0.16009593609680786,-0.5273000315961853
-0.160096013936631,-0.5272999991182971
-0.1600960926949977,-0.527299963478555
-0.16349575176909092,-0.5257001239142758
-0.16349628432300334,-0.5256998895442911
-0.1673959520459105,-0.5241000258630985
-0.1673960148125985,-0.5240999992407046
-0.16739607678001456,-0.5240999712099
-0.16889597926215277,-0.5234000167182356
-0.16889605102175625,-0.5233999835298936
-0.17129591720231915,-0.5223000448638021
-0.17129611378933182,-0.5222999569759419
-0.1751958873909024,-0.5206000556624368
-0.17519614408793927,-0.5205999474441549
-0.17789597287413803,-0.5195000171979258
-0.17909597183518117,-0.5190000180216514
-0.17909605803725098,-0.5189999812781311
-0.1829957833577344,-0.5173001010102279
-0.18299625102096606,-0.5172999092563069
-0.18689597925578333,-0.5158000137813773
-0.18689605072718957,-0.5157999857440326
-0.18739598808262456,-0.5156000108018586
-0.1873960419768148,-0.5155999889278077
-0.19079589030305036,-0.5142000513817108
-0.19079614103650108,-0.5141999515580243
-0.19469597223523719,-0.5127000164815874
-0.1946960263952106,-0.5126999951536296
-0.1946960461073918,-0.5126999870749112
-0.1970957267011468,-0.5117001201608465
-0.19709586722251143,-0.5117000510619667
-0.19709609478678025,-0.5116999526021255
-0.1970961623263293,-0.5116999171776625
-0.19869582163950814,-0.5108001088139994
-0.19869621257937461,-0.5107998987217413
-0.2025959723105068,-0.5088000219365453
-0.20259601526349827,-0.5087999994545526
-0.20259605674420408,-0.5087999768569076
-0.20439598476213527,-0.5078000168469458
-0.20439604520284524,-0.5077999827907136
-0.20649578858248718,-0.5066001294309183
-0.20649624721580986,-0.5065998809594668
-0.2103959636138012,-0.5046000263963943
-0.21039606601564745,-0.5045999725767141
-0.21429601508505255,-0.5025000000008805
-0.21819563100151368,-0.5004002068150937
-0.21819641371246204,-0.500399822833146
-0.2190959219890935,-0.5000000413768654
-0.21909601176559593,-0.49999999955895774
-0.21909610743768226,-0.4999999507461447
-0.22209582900390062,-0.4984000992441615
-0.2220962046747586,-0.49839990763666564
-0.22599598840119983,-0.4965000130007071
-0.22599604163341447,-0.49649998672670004
-0.22679581185260647,-0.49610010161710405
-0.22679622216730366,-0.4960999064798665
-0.22989594617681225,-0.4947000311207336
-0.22989608439580636,-0.49469996978850433
-0.23379594887693492,-0.493000028860833
-0.23379608164975332,-0.49299997197364304
-0.2356959830832774,-0.4922000134753171
-0.23569601443954075,-0.49220000004951886
-0.23569604730674137,-0.4921999855011233
-0.23769583895454413,-0.49130007925961205
-0.2376961937739779,-0.4912999266926093
-0.2415958681010183,-0.4897000603020287
-0.24159616367628736,-0.4896999437771794
-0.24529587813494944,-0.48830005181984776
-0.24529601302399806,-0.48829999682102126
-0.24529614660036636,-0.48829993424322415
-0.2454956320630058,-0.4882001915119044
-0.24549641127143015,-0.4881998374628853
-0.24939601508495804,-0.4866000000009251
-0.2532957485217367,-0.4850001093601954
-0.2532962867829957,-0.4849999041075014
-0.25499594887930443,-0.4844000233676278
-0.2549960140819487,-0.48439999945705053
-0.25499608075440033,-0.4843999731361533
-0.25719600976584744,-0.48350000217692496
-0.26109586810103214,-0.4819000603020229
-0.2610961636762867,-0.4818999437771796
-0.2647958624010816,-0.48050005777320315
-0.26479586333518346,-0.4805000573891525
-0.2647961501034632,-0.4804999099576552
-0.2647961508738236,-0.48049990947503846
-0.2650957507327289,-0.4803001762357682
-0.26509628875141417,-0.4802998386078988
-0.2689959718939613,-0.47800002547255055
-0.26899601718793154,-0.4779999982263955
-0.2689960550935147,-0.4779999745409531
-0.2711958450048474,-0.4766001082337414
-0.27119618884909336,-0.4765998977867396
-0.2728959682137045,-0.47560002757226255
-0.27289601347518033,-0.47560000036932465
-0.2728960621832344,-0.47559996980974173
-0.2767959715449489,-0.4731000279112068
-0.2767960581169776,-0.4730999713129358
-0.2773958083600007,-0.4727001378175871
-0.2773962275612964,-0.4726998712274009
-0.2806959665633468,-0.47070002940797645
-0.2806960630179999,-0.47069996964335015
-0.2836959868511177,-0.4688000178823755
-0.28369601444922865,-0.4688000001783274
-0.28369604341652815,-0.4687999811132354
-0.2845957507327289,-0.4682001762357682
-0.2845962887514142,-0.4681998386078988
-0.28849592997992357,-0.4659000501910856
-0.2884960121747075,-0.4658999997969041
-0.2884960984349706,-0.4658999426978189
-0.2900952724539405,-0.4648005105597771
-0.2900960327062339,-0.4648000304795178
-0.2900968280934313,-0.4647996111707875
-0.2923959834721944,-0.46370001512007475
-0.2923960061727888,-0.4637000040930343
-0.2923960549890316,-0.46369997953730174
-0.2962959570263962,-0.46170002977455066
-0.2962960148029522,-0.4616999993138772
-0.2962960716672514,-0.4616999676681958
-0.2976956568170581,-0.4609002047254491
-0.2976963870855058,-0.4608998214406641
-0.3001959581641529,-0.45970002732291343
-0.3040959298041133,-0.4578000415479967
-0.3040960145746933,-0.45779999850748293
-0.304096097235451,-0.457799953057796
-0.30549565681705804,-0.45700020472544917
-0.3054963870855057,-0.45699982144066414
-0.3079959581641529,-0.4558000273229134
-0.31189588700467386,-0.4539000623990012
-0.31189601503153563,-0.45389999605918324
-0.3118961348449267,-0.45389992630249837
-0.3131954295700308,-0.45310036031781886
-0.3131966393070524,-0.4530997118984211
-0.3157959631933314,-0.45190002395090767
-0.3157960102967513,-0.45190000164116795
-0.3157960704098745,-0.45189997162917717
-0.319695987530634,-0.4499000141313518
-0.3196959947859716,-0.4499000103612531
-0.32099589622799474,-0.44920006400078266
-0.32099601271712724,-0.4491999977077462
-0.3209961281140177,-0.44919992464824243
-0.32369594925602835,-0.44740004388690197
-0.3236960131687607,-0.44739999999825414
-0.32369607962910957,-0.44739995159285173
-0.3264956612385871,-0.4453002653857436
-0.3264963882435435,-0.44529976253638937
-0.3275959083319476,-0.44460006793467766
-0.32759601091480195,-0.4445999994424217
-0.3275961178342833,-0.4445999209630272
-0.3314958663915264,-0.4416001143805325
-0.33149601237587856,-0.4415999943183322
-0.331496146523756,-0.4415998685622367
-0.3316953826914061,-0.4414006323945866
-0.33169603763053296,-0.44140002634231945
-0.3316967375249251,-0.44139947281503905
-0.33539596424100687,-0.4387000371033037
-0.3353960132399896,-0.43870000051989444
-0.33539606562588836,-0.4386999595682327
-0.336895874599698,-0.437500112389185
-0.3368961590125607,-0.43749989205526335
-0.33929597093106506,-0.43570003311638505
-0.33929602030603806,-0.4356999953403515
-0.33929605258951867,-0.4356999697088337
-0.34189518182041795,-0.4336006730223381
-0.34189604259958994,-0.43360004139124164
-0.3418969581712184,-0.4335994921852527
-0.3431960150850526,-0.43290000000088047
-0.34709594543391836,-0.43080003750533735
-0.3470960154008798,-0.4307999985816782
-0.3470960817485689,-0.4307999592620667
-0.3488958705979902,-0.4297000882985314
-0.34889616210559604,-0.4296999159891417
-0.3509958890602567,-0.4285000720150499
-0.35099614288474784,-0.42849993118565993
-0.35489595494636905,-0.42640003238324853
-0.35489601711807844,-0.4263999979487816
-0.35489607126873807,-0.4263999662906704
-0.35589583605009767,-0.4258001074218547
-0.3558961978959546,-0.42579989913969324
-0.35879596748845166,-0.42420002626107417
-0.36269576446626156,-0.4220001413755832
-0.36269627245224245,-0.421999871317286
-0.36289594700940736,-0.4219000340387036
-0.3628960153399005,-0.4218999987369805
-0.36289608056470013,-0.42189996283675646
-0.36659596582717496,-0.41980002795805454
-0.3696958946856419,-0.41800006991019134
-0.36969589553438714,-0.4180000693895379
-0.36969611953219067,-0.417999908609668
-0.3704956706161211,-0.4173003014112289
-0.3704963823879299,-0.4172997268782412
-0.3743955573897857,-0.41440034033839973
-0.37439650416793047,-0.41439970655115493
-0.3748959120093977,-0.4141000618462747
-0.3748961063973569,-0.41409992211688573
-0.37829596487183137,-0.4112000428298339
-0.3782960657861627,-0.4111999577499815
-0.3794959911304877,-0.41020001996304406
-0.3794960388223668,-0.4101999797802347
-0.38219601037670803,-0.4079000040117218
-0.3821960197980229,-0.40789999599488463
-0.3841959948968614,-0.40620001716087195
-0.38419603535233143,-0.4061999829337259
-0.38609599039956954,-0.4046000207886833
-0.38609601071501315,-0.40460000348542347
-0.38609604344069753,-0.404599974917076
-0.3886955661161768,-0.40230039716569044
-0.3886965028593011,-0.40229965159071274
-0.3900959787186985,-0.40130002597685743
-0.39009601353625406,-0.4013000006968157
-0.390096051931509,-0.401299971881232
-0.39389292064467607,-0.39840236154749925
-0.393893802281192,-0.39840175149362117
-0.39389473682632425,-0.39840122606610384
-0.3938957161814509,-0.3984007898182199
-0.3938967318596335,-0.3984004465304255
-0.3938977750591635,-0.39840019917759883
-0.39389883673983694,-0.398400049903261
-0.393899907701295,-0.39840000000099995
-0.3939958655391489,-0.39840000000099995
-0.3939958667186796,-0.39839999997036296
-0.393996009479108,-0.3983999851250567
-0.3939960098465832,-0.39839998504767876
-0.3939960129681699,-0.3983999836719814
-0.3939961334564597,-0.3983999148594267
-0.3939961374859123,-0.39839991212335035
-0.39789596396795684,-0.395600036700344
-0.39789601562788063,-0.3955999987488691
-0.3978960636333995,-0.3955999618557695
-0.39929582512441014,-0.39450014925568977
-0.3992962111376962,-0.3944998588429875
-0.4017959737785823,-0.39270002974154944
-0.4017960109514962,-0.3927000024749436
-0.4017960590454686,-0.3926999658094634
-0.40449593534597367,-0.3906000620201817
-0.4044960959000195,-0.39059993938966925
-0.4056957593489985,-0.389700191802935
-0.4056962810668385,-0.38969982267969516
-0.4095960150851332,-0.38710000000083206
-0.4101958705632256,-0.38670009634877045
-0.41019613265549043,-0.3866998717423032
-0.4134959397621344,-0.38310008217141883
-0.41349607656887816,-0.383099907763255
-0.41349607676721856,-0.38309990747784267
-0.4136958509186203,-0.38280024625074005
-0.41369619168307953,-0.38279976250714
-0.4165959968917761,-0.3789000244678583
-0.41659603301887826,-0.37889997534203795
-0.4173959652794474,-0.37780006848375547
-0.4173960658929303,-0.3777999322571976
-0.4194959943911823,-0.37500002759286155
-0.41949600974430945,-0.37500000686453067
-0.4212958739282734,-0.37250019605213514
-0.42129616434026823,-0.3724998100398317
-0.4223956522859373,-0.3711004617453437
-0.42239642296762353,-0.37109957755114303
-0.42519594491836826,-0.368200072673586
-0.4251960865161913,-0.3681999285698014
-0.4261959436543798,-0.3672000714316129
-0.4261960877581644,-0.36719992983378985
-0.4290959077474203,-0.36440010363726694
-0.42909612507188793,-0.3643998991796562
-0.430295990649668,-0.3633000224000245
-0.4302960116622433,-0.36330000291471826
-0.43029604219715456,-0.3632999738929817
-0.4329959397792766,-0.36070007251760494
-0.4329960916952751,-0.3606999288628607
-0.4343959750085516,-0.3594000372148182
-0.4343960167509467,-0.35939999770916714
-0.4343960517845702,-0.3593999633014225
-0.4368958747175242,-0.35690014036846845
-0.43689616020703376,-0.356899864553743
-0.43839590627953545,-0.3555001015527414
-0.43839590859574107,-0.3555000992761479
-0.43839609954613445,-0.35549988028565016
-0.4383961003808313,-0.35549987916537584
-0.44079581551654384,-0.3521002827231164
-0.44079623126934675,-0.3520997297706404
-0.4411958871827225,-0.35160015987892074
-0.4411960096206918,-0.3515999951534309
-0.44119611864116426,-0.3515998244060187
-0.44349599505078047,-0.34770003397232174
-0.4434960346529026,-0.3476999657574484
-0.4446958182835699,-0.34560034440378057
-0.4446962351165979,-0.34559966995377367
-0.44589594694033224,-0.34380010221817214
-0.4458960131108866,-0.34379999822220353
-0.4458960740502271,-0.3437998927918049
-0.44809598795417765,-0.33980004933007657
-0.44809601447597697,-0.3397999999719327
-0.4480960403782648,-0.33979994941486347
-0.44869590316965535,-0.3386002238320823
-0.448696136618265,-0.3385997812414233
-0.45019599289934725,-0.33590003993547524
-0.4501960126789239,-0.3359000036572574
-0.4501960379211443,-0.3358999554708881
-0.4521957148040853,-0.33200058554915307
-0.45219638010856467,-0.33199945246582346
-0.45259590598899785,-0.3314001636451737
-0.4525960093345754,-0.33139999653221813
-0.45259610082284085,-0.331399823167126
-0.4541960103483101,-0.32810000977084575
-0.4541960198410633,-0.3280999902389724
-0.45609596575171496,-0.32420010126447685
-0.45609596769074134,-0.32420009707834135
-0.4560960467667948,-0.3241998967283686
-0.45609604821412597,-0.32419989233237106
-0.4564959996174562,-0.322900050271548
-0.4564960154708526,-0.32289999702247574
-0.45649602798776767,-0.32289995207771527
-0.45719597381236643,-0.32030015330063405
-0.45719601075213895,-0.3202999993048134
-0.4571960392585524,-0.3202998428757459
-0.45779601508556683,-0.31640000000015206
-0.4583960150855668,-0.31250000000015205
-0.4589958666630695,-0.30860096474638476
-0.4589960552188198,-0.3086000097024923
-0.4589963237543677,-0.3085990739937946
-0.46029601508552714,-0.3047000000003163
-0.46039583927061667,-0.30440052744504753
-0.46039624088855485,-0.30439949194351523
-0.46199599684035636,-0.30080004105196184
-0.46199601740225,-0.30079999379783623
-0.4619960296259911,-0.3007999645579411
-0.4635959949493548,-0.2969000490822423
-0.4635960343139389,-0.29689995055583224
-0.46429594411463837,-0.2951001824968907
-0.4642960922191298,-0.2950998200219187
-0.46519596800638585,-0.29300010985165476
-0.4651960126303912,-0.2929999994560123
-0.4651960529944131,-0.2929998862736585
-0.46649600477840675,-0.28910003092167746
-0.4664960143629094,-0.2891000016162968
-0.46649602518839794,-0.2890999671659871
-0.46769599719723975,-0.2852000581372513
-0.4676960153476067,-0.28519999685290603
-0.4676960297769412,-0.2851999441729511
-0.4681959843441767,-0.2833001168174559
-0.46819604827031736,-0.28329988385355376
-0.468796006183831,-0.28120003115625625
-0.46989597820936735,-0.2773001307430685
-0.46989605503535753,-0.27729987016336843
-0.47109600454562844,-0.2734000342549881
-0.4710960251982517,-0.27339996561705493
-0.4720959794940376,-0.270000121011383
-0.4720960116194782,-0.2700000022341098
-0.47209604041127595,-0.26999987337161185
-0.4721959008086363,-0.26950057138481
-0.47219618644943484,-0.2694994430676173
-0.474595963726854,-0.26170016691600495
-0.4745960102397347,-0.26169999765113655
-0.4745960457363232,-0.261699829231654
-0.4752959958132359,-0.2578001073745691
-0.4752960132141452,-0.2577999986169745
-0.4752960261027792,-0.25779989258234365
-0.4756960099564929,-0.25390005000863497
-0.47599598905461593,-0.25070027766364683
-0.4759960545255322,-0.25069972392039486
-0.4760960069541062,-0.25000005692037675
-0.47609601461000545,-0.24999999921957322
-0.47609602087889735,-0.24999994351519148
-0.4764959854425756,-0.2461002890193291
-0.47649605926356225,-0.246099712843182
-0.47709592889577424,-0.24220056023380376
-0.47709615587087084,-0.2421994509374858
-0.4780959471403394,-0.23830026498655846
-0.4780960955352412,-0.23829973853874642
-0.47929599634271675,-0.23440006091445098
-0.4792960151850478,-0.23439999717560406
-0.4792960304802308,-0.23439994098729447
-0.4798959457334266,-0.23210026585004373
-0.47989609703564573,-0.23209973775993722
-0.48039596142578495,-0.2305001717114916
-0.48039600936609816,-0.23049999959348572
-0.48039604703821975,-0.23049982197822996
-0.48109598935775516,-0.22660014334081865
-0.4810960115756931,-0.226599998595238
-0.48109602618221287,-0.2265998557437909
-0.4813960038515048,-0.2227001460429955
-0.4813960300301858,-0.2226998542901292
-0.4817960113424473,-0.21880003649557975
-0.4817960143393952,-0.21880000531968943
-0.48179601823063234,-0.21879995806598573
-0.4820959924052667,-0.2148003024041944
-0.4820960536485865,-0.2147996992086011
-0.48259596027693824,-0.2109004275074579
-0.48259610169376715,-0.2108995777851819
-0.48312926438748727,-0.20830040965329596
-0.48312946193887224,-0.20829959752027863
-0.48349600399613657,-0.20700003931725064
-0.4834960136205304,-0.20700000424396486
-0.4834960260794016,-0.20699995602483082
-0.483795954913419,-0.20580024068876107
-0.4837960855667291,-0.20579976212626155
-0.48459600433290095,-0.20310003629043163
-0.4845960253602062,-0.2030999635719129
-0.4856959961754224,-0.19920006704523716
-0.48569601447605976,-0.19919999902218857
-0.4856960305703925,-0.199199932899253
-0.4865959992014406,-0.1953000688313782
-0.4865960141539675,-0.19530000020554997
-0.4865960276337388,-0.19529993008890995
-0.4872960042760908,-0.191400060224377
-0.48729602653431225,-0.19139993989424162
-0.4876960088375999,-0.18930003280198188
-0.48769601495852566,-0.18929999962150906
-0.4876960205174867,-0.18929996740863367
-0.4879960033014778,-0.18750007070468658
-0.4879960277488076,-0.18749992944781219
-0.4886958681799224,-0.18360081847445878
-0.4886962780458697,-0.18359921111928876
-0.48999575625687625,-0.17970077648626892
-0.48999638112446114,-0.17969926792247076
-0.4915958721246023,-0.1765002859221885
-0.4915961736862932,-0.17649972244901482
-0.49199595277894564,-0.17580010903687307
-0.4919960133253197,-0.1757999975030197
-0.49199606711927085,-0.17579988726055282
-0.4937959396930523,-0.171900163350693
-0.4937960955433248,-0.17189983908474346
-0.4954958172792146,-0.1685003956129637
-0.4954962426511479,-0.1684996207243278
-0.49579591955692587,-0.16800015921469807
-0.4957960092125586,-0.16799999824443262
-0.4957960897295275,-0.16799982875820785
-0.4974959765339378,-0.16410008844220764
-0.4974960142443368,-0.16409999781465662
-0.4974960471006837,-0.16409991081523795
-0.49889600399267087,-0.16020003090184523
-0.49889601482176066,-0.16020000018548622
-0.498896025550601,-0.1601999686050949
-0.49939597173458034,-0.15870013005315645
-0.4993960615198015,-0.15869987101622157
-0.5002960133139307,-0.15620000492141828
-0.5016960150855242,-0.15230000000032545
-0.5030959658056878,-0.14840013727986967
-0.5030960130338523,-0.14839999443890808
-0.5030960493144009,-0.14839986308483308
-0.5032958411820362,-0.14760069561429182
-0.5032962739264225,-0.1475993313280062
-0.5044959899824971,-0.14450006484981368
-0.5044960150199126,-0.14449999777493075
-0.5044960364203731,-0.14449993599577826
-0.5057960150855272,-0.14060000000031622
-0.5070959797743212,-0.13670010593393422
-0.5070960136839116,-0.13669999722286946
-0.5070960416161423,-0.13669989387786785
-0.5071958958535858,-0.13630047692809363
-0.5071961745253005,-0.13629953496764394
-0.5083959785641061,-0.13280010652112745
-0.50839601202745,-0.1328000023216253
-0.5083960438248029,-0.13279988791715083
-0.5093960150855471,-0.12890000000024837
-0.5103959995163703,-0.12500006072003808
-0.5103960293292286,-0.12499993895590068
-0.5110958939383374,-0.12200051920257668
-0.5110961836820064,-0.1219994942108784
-0.511395993756037,-0.1211000639887866
-0.5113960143400823,-0.12109999973772892
-0.5113960333868175,-0.12109993511392733
-0.5124958707557453,-0.11720051171500119
-0.512496205947317,-0.11719950375966534
-0.5139959743568315,-0.11330010589492763
-0.5139960578924707,-0.11329989492873284
-0.5150959978878984,-0.1106000422126832
-0.5150960326166827,-0.11059995792554977
-0.5155960019515993,-0.10940003152174997
-0.5155960106432378,-0.10940001030836125
-0.5155960313721242,-0.1093999576551668
-0.5170959913141373,-0.10550006180593269
-0.5170960149441207,-0.10549999819428141
-0.5170960355034099,-0.10549993874666805
-0.518395990097889,-0.10160007496323085
-0.5183960135138644,-0.10160000136406153
-0.5183960363398517,-0.1015999220677989
-0.5189960018695245,-0.09940004845899826
-0.5189960144617655,-0.09940000064847852
-0.5189960267689553,-0.09939995034576468
-0.519395988822262,-0.09770011161921101
-0.5193960435660445,-0.09769988892630849
-0.5203960064696147,-0.09380003360238459
-0.5213960066722638,-0.08980003365338136
-0.5213960237015512,-0.08979996639783215
-0.5223959649512464,-0.08590019552402096
-0.52239607204051,-0.08589980635337659
-0.5228959989998383,-0.08420005469166048
-0.5228960300853047,-0.08419994500113777
-0.5234960019675085,-0.0820000480997237
-0.5234960286195194,-0.08199995201616565
-0.524595978209282,-0.07810013074337065
-0.5245960550353569,-0.07809987016337014
-0.5257960078639027,-0.07420002347059679
-0.526795961512087,-0.07090017679265122
-0.5267960087331346,-0.07090000081342543
-0.5267960458234682,-0.07089981557274533
-0.5268960033014779,-0.07030007070468676
-0.5268960277488077,-0.07029992944781237
-0.5275960066590105,-0.06640004694811032
-0.5275960146008554,-0.06640000049093314
-0.5281959932406278,-0.06250014199225506
-0.5281960404657993,-0.06249985859600171
-0.5288960150855628,-0.058600000000176664
-0.529595885799087,-0.05470072031054156
-0.5295962345049404,-0.0546993018476381
-0.5306959886692284,-0.05120008405217646
-0.530696015156657,-0.05119999503492631
-0.5306960352902358,-0.05119991918149337
-0.5307959732793008,-0.0508001672252335
-0.5307960618775567,-0.050799834101306486
-0.531896015085541,-0.04690000000027146
-0.5329959782092822,-0.04300013074337056
-0.5329960550353571,-0.042999870163370056
-0.5341959719227055,-0.03910014027948767
-0.5341960121114445,-0.03909999675057492
-0.5341960433945158,-0.03909985845541222
-0.5345960036784264,-0.03710005703585925
-0.5345960270681946,-0.03709994308267739
-0.5349959986925884,-0.035200077866807046
-0.5349960325529012,-0.035199922367566076
-0.5358960055899755,-0.031200042202791153
-0.5358960190965848,-0.031199979995026005
-0.5366959867607011,-0.027300138083877986
-0.5366960467815509,-0.02729986265089964
-0.537596004461831,-0.02340004603635288
-0.5375960148768775,-0.023399999152122188
-0.538395999581181,-0.019500075584002716
-0.5383960217405438,-0.019499948978771765
-0.53839602796975,-0.019499909810870845
-0.5384959552341413,-0.018800418960131106
-0.5384961055249594,-0.01879958656293769
-0.5391960070646059,-0.015600036667411062
-0.5391960226278414,-0.015599963231569768
-0.5399960150855581,-0.011700000000200944
-0.5407959771464905,-0.007800184953154765


==> csv_contour/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.3008,-0.9085
-0.2891,-0.9085
-0.1953,-0.9082
-0.1367,-0.9083
-0.0977,-0.9083
-0.0703,-0.9083
0.1562,-0.9083
0.168,-0.9083
0.2578,-0.9082
0.2695,-0.9082
0.3398,-0.9082
0.3516,-0.9081
0.3555,-0.9082
0.3594,-0.9081
0.4609,-0.9081
0.4648,-0.9077
0.4648,-0.9076
0.4666,-0.9062
0.4648,-0.903
0.454,-0.8867
0.4344,-0.8594
0.4224,-0.8438
0.4219,-0.8433
0.419,-0.8398
0.4078,-0.8281
0.378,-0.7969
0.3624,-0.7812
0.346,-0.7656
0.3281,-0.7489
0.32,-0.7422
0.3047,-0.7302
0.293,-0.7215
0.2578,-0.6976
0.2305,-0.6822
0.2262,-0.6797
0.2227,-0.678
0.2109,-0.6717
0.1953,-0.664
0.1836,-0.6585
0.1758,-0.6547
0.1484,-0.6429
0.1367,-0.6389
0.125,-0.6351
0.1016,-0.6276
0.0859,-0.6243
0.082,-0.6235
0.0547,-0.6199
0.0508,-0.6195
0.0078,-0.6162
0.0,-0.6163
-0.0078,-0.6165
-0.0391,-0.6194
-0.043,-0.6199
-0.0664,-0.6237
-0.082,-0.6276
-0.1211,-0.6394
-0.1328,-0.6439
-0.1484,-0.6503
-0.1797,-0.6659
-0.1953,-0.6743
-0.2109,-0.6836
-0.2148,-0.686
-0.2266,-0.6941
-0.2383,-0.7024
-0.2422,-0.7054
-0.2578,-0.7176
-0.2771,-0.7344
-0.2891,-0.7451
-0.294,-0.75
-0.3049,-0.7617
-0.3194,-0.7773
-0.3261,-0.7852
-0.332,-0.7928
-0.3468,-0.8125
-0.3578,-0.8281
-0.3721,-0.8516
-0.3875,-0.8789
-0.4015,-0.9062
-0.3984,-0.9076
-0.3945,-0.9082
-0.3906,-0.9084
-0.3867,-0.9086
-0.3242,-0.9084
-0.3008,-0.9085


==> csv_contour/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
-0.3984,-0.9075
-0.4011,-0.9062
-0.4012,-0.9062
-0.3923,-0.8906
-0.3725,-0.8594
-0.3543,-0.832
-0.3477,-0.8228
-0.3403,-0.8125
-0.3278,-0.7969
-0.3203,-0.7881
-0.3143,-0.7812
-0.3047,-0.7709
-0.2998,-0.7656
-0.2891,-0.7554
-0.2834,-0.75
-0.2734,-0.7408
-0.2656,-0.7339
-0.2461,-0.7178
-0.2426,-0.7148
-0.2305,-0.7057
-0.1953,-0.6828
-0.1641,-0.6661
-0.1328,-0.6516
-0.1094,-0.6433
-0.0977,-0.6393
-0.0859,-0.6356
-0.0547,-0.6277
-0.0352,-0.624
-0.0312,-0.6234
-0.0273,-0.6231
-0.0234,-0.6229
-0.0078,-0.622
0.0078,-0.6214
0.0234,-0.6214
0.0273,-0.6215
0.0391,-0.6218
0.0703,-0.6232
0.0742,-0.6235
0.0781,-0.6241
0.0977,-0.6277
0.1133,-0.6318
0.1289,-0.6359
0.1406,-0.6392
0.1602,-0.647
0.1797,-0.6551
0.1953,-0.6624
0.2109,-0.6701
0.2266,-0.6781
0.2539,-0.6938
0.2656,-0.7014
0.2891,-0.7173
0.3047,-0.729
0.3203,-0.741
0.346,-0.7656
0.3619,-0.7812
0.3774,-0.7969
0.4074,-0.8281
0.4198,-0.8438
0.4348,-0.8633
0.4492,-0.8828
0.4548,-0.8906
0.4649,-0.9062
0.4648,-0.9063
0.4609,-0.9078
0.457,-0.9082
0.3906,-0.9076
0.3867,-0.9078
0.3828,-0.908
0.375,-0.9081
0.3633,-0.9082
0.3555,-0.9082
0.3516,-0.9083
0.3281,-0.9082
0.3242,-0.9082
0.2773,-0.9082
0.2617,-0.9082
0.1602,-0.9083
0.0117,-0.9085
-0.0078,-0.9085
-0.1367,-0.9084
-0.1602,-0.9084
-0.168,-0.9084
-0.1953,-0.9084
-0.2656,-0.9085
-0.293,-0.9085
-0.3828,-0.9087
-0.3867,-0.9086
-0.3906,-0.9084
-0.3945,-0.9082
-0.3984,-0.9075


==> csv_contour/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.2891,-0.9085
-0.2656,-0.9085
-0.1992,-0.9083
-0.1328,-0.9083
-0.0938,-0.9083
-0.0703,-0.9083
0.0234,-0.9083
0.0391,-0.9083
0.1484,-0.9083
0.1602,-0.9083
0.2148,-0.9083
0.25,-0.9083
0.2578,-0.9083
0.2617,-0.9082
0.2773,-0.9082
0.3555,-0.9082
0.3594,-0.9081
0.3711,-0.9081
0.375,-0.908
0.3828,-0.908
0.3867,-0.9078
0.3906,-0.9077
0.4609,-0.9081
0.4648,-0.9076
0.4648,-0.9074
0.4662,-0.9062
0.4663,-0.9062
0.4507,-0.8828
0.435,-0.8594
0.4235,-0.8438
0.411,-0.8281
0.4109,-0.8281
0.3711,-0.7838
0.3555,-0.7671
0.354,-0.7656
0.3376,-0.75
0.3242,-0.737
0.3203,-0.7334
0.3008,-0.7175
0.2812,-0.7017
0.2724,-0.6953
0.2656,-0.6904
0.2539,-0.6823
0.2344,-0.6705
0.2266,-0.6661
0.1953,-0.6502
0.1797,-0.6428
0.1719,-0.639
0.1641,-0.6355
0.1406,-0.6276
0.1289,-0.624
0.125,-0.6233
0.1016,-0.6194
0.0742,-0.616
0.0703,-0.6157
0.0625,-0.6154
0.0547,-0.615
0.043,-0.6151
0.0391,-0.6151
0.0312,-0.6155
0.0273,-0.6157
0.0234,-0.6158
0.0195,-0.6162
-0.0078,-0.6194
-0.0117,-0.6199
-0.0312,-0.6234
-0.0469,-0.6272
-0.0742,-0.6349
-0.0898,-0.6397
-0.1211,-0.6509
-0.1289,-0.6544
-0.1484,-0.6628
-0.1562,-0.6664
-0.1641,-0.6702
-0.1719,-0.6741
-0.1875,-0.6826
-0.1992,-0.6893
-0.2188,-0.7014
-0.2214,-0.7031
-0.2266,-0.7066
-0.2578,-0.7297
-0.2617,-0.7331
-0.281,-0.75
-0.2891,-0.7575
-0.2977,-0.7656
-0.3125,-0.7812
-0.3203,-0.7895
-0.327,-0.7969
-0.34,-0.8125
-0.3429,-0.8164
-0.3517,-0.8281
-0.3543,-0.832
-0.3573,-0.8359
-0.3727,-0.8594
-0.3934,-0.8906
-0.4023,-0.9062
-0.3984,-0.9079
-0.3945,-0.9083
-0.3867,-0.9086
-0.2891,-0.9085


==> csv_contour/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.3214,-0.7773
-0.3099,-0.7656
-0.3086,-0.7644
-0.293,-0.7495
-0.2734,-0.7331
-0.2461,-0.7134
-0.2305,-0.7023
-0.2253,-0.6992
-0.2227,-0.6977
-0.2031,-0.6864
-0.1953,-0.682
-0.1719,-0.6707
-0.1641,-0.6671
-0.1328,-0.6549
-0.1211,-0.651
-0.0938,-0.6429
-0.082,-0.6399
-0.0781,-0.6389
-0.0625,-0.6357
-0.0586,-0.6351
-0.0352,-0.6313
-0.0078,-0.6277
-0.0039,-0.6275
0.0,-0.6274
0.0039,-0.6273
0.0078,-0.6272
0.0117,-0.6272
0.0234,-0.6273
0.0273,-0.6273
0.0312,-0.6274
0.0352,-0.6276
0.0391,-0.6277
0.043,-0.6281
0.0703,-0.6311
0.0742,-0.6315
0.1016,-0.6355
0.1211,-0.6389
0.125,-0.6396
0.1367,-0.6428
0.1641,-0.6517
0.1719,-0.6545
0.1836,-0.6585
0.1953,-0.6627
0.2148,-0.6704
0.2422,-0.6833
0.2617,-0.6937
0.2695,-0.6977
0.2773,-0.7018
0.2891,-0.7094
0.3242,-0.7334
0.3438,-0.7488
0.3516,-0.7564
0.3613,-0.7656
0.3773,-0.7812
0.3924,-0.7969
0.4033,-0.8086
0.4068,-0.8125
0.4195,-0.8281
0.4419,-0.8594
0.45,-0.8711
0.4648,-0.8984
0.4668,-0.9023
0.4684,-0.9062
0.4648,-0.9083
0.4609,-0.9084
0.457,-0.9085
0.4531,-0.9085
0.4492,-0.9085
0.3594,-0.9083
0.3438,-0.9083
0.3164,-0.9083
0.293,-0.9083
0.2852,-0.9083
0.1719,-0.9083
0.1562,-0.9083
-0.0938,-0.9083
-0.1328,-0.9083
-0.2031,-0.9083
-0.2891,-0.9086
-0.3086,-0.9086
-0.3203,-0.9086
-0.3828,-0.9088
-0.3867,-0.9088
-0.3906,-0.9086
-0.3945,-0.9084
-0.3984,-0.9079
-0.4022,-0.9062
-0.3873,-0.875
-0.3724,-0.8477
-0.3607,-0.8281
-0.3477,-0.8099
-0.3408,-0.8008
-0.3406,-0.8008
-0.3344,-0.793
-0.3249,-0.7812
-0.3214,-0.7773


==> csv_contour/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.3039,-0.7617
-0.293,-0.7504
-0.2925,-0.75
-0.275,-0.7344
-0.2734,-0.733
-0.2539,-0.7174
-0.2341,-0.7031
-0.2266,-0.6977
-0.1992,-0.6823
-0.1836,-0.6743
-0.168,-0.6671
-0.1641,-0.6654
-0.1484,-0.6585
-0.1406,-0.6552
-0.1328,-0.6521
-0.1289,-0.6506
-0.1055,-0.643
-0.0938,-0.6394
-0.0781,-0.6352
-0.0469,-0.6279
-0.043,-0.6271
-0.0273,-0.624
-0.0234,-0.6234
-0.0195,-0.6232
0.0078,-0.6213
0.0156,-0.6209
0.0234,-0.6205
0.0273,-0.6204
0.0352,-0.6203
0.0391,-0.6203
0.0508,-0.6208
0.0547,-0.621
0.0898,-0.6233
0.0938,-0.6235
0.1133,-0.6273
0.1172,-0.6282
0.1289,-0.6315
0.1406,-0.6351
0.1523,-0.6388
0.1641,-0.643
0.1797,-0.6504
0.207,-0.6635
0.2266,-0.674
0.2344,-0.6781
0.2422,-0.6821
0.2773,-0.7058
0.2891,-0.7144
0.2891,-0.7145
0.3125,-0.7338
0.3203,-0.7409
0.3298,-0.75
0.3457,-0.7656
0.361,-0.7812
0.3925,-0.8125
0.4075,-0.8281
0.4076,-0.8281
0.4494,-0.8828
0.4548,-0.8906
0.4658,-0.9062
0.4648,-0.9072
0.4609,-0.908
0.457,-0.9083
0.3867,-0.9081
0.3828,-0.9082
0.375,-0.9083
0.3711,-0.9083
0.3672,-0.9082
0.3555,-0.9082
0.2734,-0.9082
0.2695,-0.9082
0.1836,-0.9082
0.1719,-0.9082
0.1523,-0.9082
0.1484,-0.9082
-0.0703,-0.9083
-0.082,-0.9083
-0.1367,-0.9082
-0.2891,-0.9086
-0.293,-0.9086
-0.3867,-0.9088
-0.3906,-0.9086
-0.3945,-0.9084
-0.3984,-0.908
-0.4023,-0.9068
-0.4029,-0.9062
-0.403,-0.9062
-0.3945,-0.8906
-0.3876,-0.8789
-0.3716,-0.8516
-0.3573,-0.8281
-0.3438,-0.8089
-0.332,-0.7934
-0.3242,-0.7839
-0.3185,-0.7773
-0.3086,-0.7667
-0.3039,-0.7617


==> csv_contour/proj_z_result_032024_windtunnel_sidecamera_13-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
-0.256,-0.6992
-0.2539,-0.6978
-0.2422,-0.6902
-0.2344,-0.6855
-0.2266,-0.6808
-0.2227,-0.6783
-0.2148,-0.6739
-0.1992,-0.666
-0.1836,-0.6584
-0.168,-0.6514
-0.1641,-0.6498
-0.1562,-0.6468
-0.1484,-0.6438
-0.1367,-0.6396
-0.1211,-0.6354
-0.0898,-0.6279
-0.0859,-0.6271
-0.0703,-0.6241
-0.0664,-0.6235
-0.0625,-0.6232
-0.0234,-0.6205
-0.0117,-0.6202
-0.0078,-0.6202
-0.0039,-0.6203
0.0078,-0.6207
0.0508,-0.6233
0.0547,-0.6236
0.0742,-0.6272
0.0781,-0.6279
0.1211,-0.639
0.1328,-0.6429
0.1602,-0.6545
0.1953,-0.6706
0.2109,-0.6791
0.2305,-0.6903
0.2422,-0.6975
0.2891,-0.7298
0.3125,-0.749
0.3477,-0.7803
0.3486,-0.7812
0.3555,-0.7876
0.3993,-0.8281
0.4032,-0.832
0.4141,-0.8436
0.418,-0.8479
0.4336,-0.8657
0.4492,-0.8838
0.4549,-0.8906
0.455,-0.8906
0.4648,-0.9041
0.4662,-0.9062
0.4661,-0.9062
0.4648,-0.9074
0.4648,-0.9075
0.4609,-0.9081
0.457,-0.9083
0.375,-0.9078
0.3711,-0.9079
0.3672,-0.908
0.3633,-0.908
0.3555,-0.9082
0.3516,-0.9082
0.2891,-0.9082
0.2656,-0.9083
0.2578,-0.9083
0.1758,-0.9083
0.1562,-0.9082
-0.0352,-0.9083
-0.0898,-0.9083
-0.1016,-0.9083
-0.1367,-0.9083
-0.1523,-0.9083
-0.2969,-0.9084
-0.3242,-0.9084
-0.3867,-0.9087
-0.3906,-0.9086
-0.3945,-0.9084
-0.3984,-0.9082
-0.4023,-0.9077
-0.4057,-0.9062
-0.4058,-0.9062
-0.4045,-0.9023
-0.3882,-0.8594
-0.3731,-0.8281
-0.3711,-0.8242
-0.3636,-0.8125
-0.358,-0.8047
-0.3477,-0.7895
-0.3438,-0.7839
-0.3296,-0.7656
-0.3295,-0.7656
-0.3203,-0.7556
-0.315,-0.75
-0.3047,-0.7398
-0.299,-0.7344
-0.2891,-0.7253
-0.2762,-0.7148
-0.2616,-0.7031
-0.256,-0.6992


==> csv_contour/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000100.csv <==
X,Y
-0.4384,-0.7344
-0.4336,-0.7293
-0.4236,-0.7188
-0.418,-0.7131
-0.4073,-0.7031
-0.4023,-0.6985
-0.3828,-0.6819
-0.3828,-0.6818
-0.3672,-0.6696
-0.3633,-0.6665
-0.3496,-0.6562
-0.3477,-0.6548
-0.3242,-0.6389
-0.3203,-0.6364
-0.3008,-0.6243
-0.293,-0.6195
-0.2734,-0.6081
-0.2656,-0.6039
-0.2422,-0.5918
-0.2344,-0.588
-0.2109,-0.5773
-0.1992,-0.5725
-0.168,-0.561
-0.1562,-0.5571
-0.1328,-0.5501
-0.1172,-0.5455
-0.1016,-0.5419
-0.0781,-0.5382
-0.0742,-0.5377
-0.043,-0.5343
-0.0391,-0.534
-0.0352,-0.5338
0.0078,-0.5318
0.0117,-0.5318
0.0195,-0.5319
0.0234,-0.532
0.0547,-0.5338
0.0586,-0.534
0.0625,-0.5345
0.0859,-0.5378
0.1094,-0.5416
0.1328,-0.546
0.1484,-0.5502
0.1758,-0.5578
0.1875,-0.5613
0.1992,-0.5653
0.2305,-0.5771
0.2578,-0.5888
0.2891,-0.604
0.2969,-0.608
0.3047,-0.6121
0.3203,-0.6209
0.3242,-0.6233
0.332,-0.628
0.3555,-0.643
0.3672,-0.6511
0.3828,-0.6626
0.3984,-0.6745
0.418,-0.69
0.4492,-0.7179
0.4648,-0.7333
0.4659,-0.7344
0.4805,-0.7492
0.4812,-0.75
0.4978,-0.7695
0.5011,-0.7734
0.5044,-0.7773
0.5134,-0.7891
0.5165,-0.793
0.528,-0.8086
0.5433,-0.832
0.5597,-0.8594
0.5759,-0.8906
0.5762,-0.8906
0.5777,-0.8945
0.5774,-0.8945
0.5742,-0.898
0.5742,-0.8981
0.5703,-0.8985
0.5664,-0.8987
0.5625,-0.899
0.5586,-0.8991
0.5547,-0.8992
0.5391,-0.8993
0.5352,-0.8993
0.5117,-0.8993
0.5078,-0.8994
0.4805,-0.8994
0.4766,-0.8994
0.2812,-0.8996
0.2578,-0.8996
0.2227,-0.8996
0.2031,-0.8996
0.1562,-0.8997
0.1328,-0.8997
-0.2383,-0.8996
-0.2539,-0.8996
-0.2617,-0.8996
-0.3203,-0.8995
-0.3438,-0.8995
-0.3477,-0.8995
-0.3867,-0.8995
-0.3984,-0.8994
-0.4141,-0.8993
-0.418,-0.8993
-0.4805,-0.8991
-0.4844,-0.8992
-0.5078,-0.899
-0.5117,-0.899
-0.5234,-0.8986
-0.5273,-0.8986
-0.543,-0.898
-0.5469,-0.8964
-0.5487,-0.8945
-0.5489,-0.8945
-0.5297,-0.8594
-0.5276,-0.8555
-0.5129,-0.832
-0.5005,-0.8125
-0.4961,-0.8066
-0.4891,-0.7969
-0.4805,-0.7858
-0.4615,-0.7617
-0.4516,-0.75
-0.4384,-0.7344


==> csv_contour/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000200.csv <==
X,Y
0.0078,-0.5289
0.0234,-0.5293
0.0312,-0.5298
0.0352,-0.5301
0.0664,-0.5341
0.0859,-0.5377
0.1094,-0.5418
0.125,-0.5453
0.1406,-0.5493
0.168,-0.5572
0.1797,-0.561
0.1914,-0.5651
0.2109,-0.5725
0.2227,-0.5772
0.2305,-0.5806
0.2539,-0.592
0.2617,-0.5958
0.2852,-0.6076
0.293,-0.6116
0.3008,-0.616
0.3086,-0.6205
0.3203,-0.6274
0.3398,-0.6394
0.3516,-0.6479
0.3867,-0.6749
0.4141,-0.6982
0.4196,-0.7031
0.4492,-0.7308
0.4527,-0.7344
0.4648,-0.7472
0.4805,-0.7639
0.4818,-0.7656
0.4966,-0.7852
0.5122,-0.8047
0.5123,-0.8047
0.5273,-0.8254
0.543,-0.8477
0.5746,-0.8945
0.5742,-0.8955
0.5742,-0.8958
0.5742,-0.8959
0.5703,-0.8957
0.5664,-0.8971
0.5625,-0.8978
0.5586,-0.8981
0.5391,-0.8985
0.5312,-0.8987
0.5273,-0.8987
0.5195,-0.8988
0.5117,-0.899
0.4805,-0.8992
0.4688,-0.8992
0.4492,-0.8993
0.4219,-0.8994
0.4102,-0.8994
0.4023,-0.8995
0.3867,-0.8995
0.2617,-0.8995
0.1953,-0.8996
0.1641,-0.8996
-0.0547,-0.8997
-0.0742,-0.8997
-0.207,-0.8993
-0.2188,-0.8993
-0.2305,-0.8993
-0.2617,-0.8993
-0.2852,-0.8993
-0.3203,-0.8993
-0.4961,-0.8988
-0.5078,-0.8987
-0.5117,-0.8986
-0.5156,-0.8985
-0.5195,-0.8985
-0.5273,-0.8983
-0.543,-0.8971
-0.5469,-0.8959
-0.549,-0.8945
-0.5492,-0.8945
-0.5483,-0.8906
-0.5434,-0.8789
-0.5274,-0.8438
-0.5138,-0.8203
-0.5117,-0.8169
-0.4967,-0.793
-0.4961,-0.7922
-0.4823,-0.7734
-0.4737,-0.7617
-0.4736,-0.7617
-0.4727,-0.7605
-0.4671,-0.7539
-0.4542,-0.7383
-0.4508,-0.7344
-0.4453,-0.7285
-0.4362,-0.7188
-0.4207,-0.7031
-0.4141,-0.6967
-0.4047,-0.6875
-0.3984,-0.6817
-0.3871,-0.6719
-0.3867,-0.6715
-0.3605,-0.6523
-0.3594,-0.6515
-0.3359,-0.6355
-0.3242,-0.6281
-0.293,-0.609
-0.2852,-0.6046
-0.2617,-0.5923
-0.2539,-0.5884
-0.2266,-0.5763
-0.2188,-0.573
-0.1758,-0.5578
-0.1367,-0.5462
-0.1211,-0.5422
-0.1172,-0.5413
-0.0977,-0.538
-0.0703,-0.534
-0.0352,-0.5302
-0.0312,-0.5299
-0.0273,-0.5297
-0.0234,-0.5294
-0.0078,-0.529
-0.0039,-0.5289
0.0039,-0.5289
0.0078,-0.5289


==> csv_contour/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000300.csv <==
X,Y
-0.5508,-0.8946
-0.5491,-0.8945
-0.5482,-0.8945
-0.5469,-0.8954
-0.5469,-0.8962
-0.5469,-0.8965
-0.543,-0.8974
-0.5273,-0.8984
-0.5195,-0.8985
-0.5156,-0.8985
-0.5117,-0.8986
-0.4805,-0.8989
-0.3242,-0.8993
-0.3203,-0.8992
-0.293,-0.8993
-0.2852,-0.8993
-0.2617,-0.8993
-0.2539,-0.8993
-0.2344,-0.8993
-0.2227,-0.8993
-0.1289,-0.8994
-0.0977,-0.8995
-0.0742,-0.8996
-0.0547,-0.8996
0.1953,-0.8996
0.2188,-0.8996
0.2266,-0.8996
0.2578,-0.8995
0.2695,-0.8995
0.2852,-0.8995
0.3203,-0.8995
0.3906,-0.8995
0.4102,-0.8995
0.4141,-0.8995
0.4453,-0.8994
0.4492,-0.8993
0.4766,-0.8992
0.4805,-0.8992
0.5117,-0.8989
0.5586,-0.898
0.5625,-0.8976
0.5664,-0.8967
0.5703,-0.8955
0.5742,-0.8967
0.5752,-0.8945
0.5469,-0.8554
0.543,-0.8499
0.5278,-0.8281
0.5163,-0.8125
0.4961,-0.7873
0.4845,-0.7734
0.4809,-0.7695
0.466,-0.75
0.4648,-0.7486
0.451,-0.7344
0.4492,-0.7326
0.4311,-0.7148
0.418,-0.7025
0.3867,-0.6752
0.3672,-0.6594
0.3516,-0.647
0.3359,-0.6356
0.3242,-0.6279
0.3047,-0.616
0.293,-0.6094
0.2617,-0.5932
0.2422,-0.5845
0.2344,-0.5811
0.2148,-0.5731
0.1914,-0.5648
0.1797,-0.561
0.168,-0.5575
0.1367,-0.5495
0.1172,-0.5454
0.0977,-0.542
0.0938,-0.5415
0.0664,-0.5377
0.0391,-0.5347
0.0352,-0.5345
0.0273,-0.5341
0.0234,-0.534
0.0117,-0.5339
0.0078,-0.5338
0.0,-0.5339
-0.0039,-0.534
-0.0078,-0.534
-0.0117,-0.5342
-0.0234,-0.5348
-0.0586,-0.5377
-0.0625,-0.5382
-0.0859,-0.5413
-0.0898,-0.5418
-0.1094,-0.5459
-0.125,-0.55
-0.1523,-0.5573
-0.1641,-0.561
-0.2031,-0.5735
-0.2109,-0.5765
-0.2227,-0.5809
-0.2422,-0.5885
-0.2734,-0.6033
-0.2852,-0.6091
-0.3047,-0.6194
-0.3398,-0.6396
-0.3633,-0.655
-0.3867,-0.6709
-0.3867,-0.671
-0.4062,-0.687
-0.4068,-0.6875
-0.418,-0.6974
-0.4239,-0.7031
-0.4336,-0.7124
-0.4492,-0.7281
-0.4546,-0.7344
-0.4614,-0.7422
-0.4617,-0.7422
-0.4827,-0.7695
-0.4973,-0.7891
-0.5129,-0.8125
-0.528,-0.8398
-0.5295,-0.8438
-0.5443,-0.875
-0.5448,-0.8789
-0.5475,-0.8867
-0.5488,-0.8906
-0.5508,-0.8945
-0.5508,-0.8946


==> csv_contour/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000400.csv <==
X,Y
-0.5516,-0.8945
-0.5518,-0.8945
-0.5506,-0.8906
-0.5476,-0.8828
-0.5447,-0.875
-0.5431,-0.8711
-0.5292,-0.8398
-0.5274,-0.8359
-0.5131,-0.8086
-0.5117,-0.8063
-0.4974,-0.7852
-0.4808,-0.7617
-0.4805,-0.7615
-0.4652,-0.7422
-0.4581,-0.7344
-0.4492,-0.7247
-0.4414,-0.717
-0.4336,-0.7091
-0.4273,-0.7031
-0.418,-0.694
-0.4102,-0.6873
-0.3916,-0.6719
-0.3906,-0.671
-0.3863,-0.668
-0.3633,-0.6512
-0.3438,-0.6391
-0.3397,-0.6367
-0.3359,-0.6344
-0.3242,-0.6275
-0.3125,-0.6207
-0.2891,-0.6078
-0.2578,-0.5927
-0.2305,-0.5812
-0.2188,-0.5768
-0.207,-0.5727
-0.1719,-0.5618
-0.1562,-0.557
-0.1289,-0.5494
-0.1133,-0.5454
-0.0977,-0.5418
-0.0703,-0.5378
-0.0391,-0.535
-0.0352,-0.5348
-0.0234,-0.5341
-0.0078,-0.5337
0.0,-0.5337
0.0078,-0.5336
0.0156,-0.5337
0.0234,-0.5337
0.0352,-0.534
0.0391,-0.5341
0.0469,-0.5349
0.0703,-0.5376
0.0938,-0.5415
0.0977,-0.5422
0.1133,-0.5456
0.1289,-0.5499
0.1406,-0.5535
0.1523,-0.557
0.1641,-0.5608
0.1758,-0.5651
0.1953,-0.5725
0.2227,-0.5856
0.2266,-0.5876
0.2305,-0.5895
0.2578,-0.6037
0.2656,-0.6079
0.2734,-0.6124
0.293,-0.624
0.3164,-0.6402
0.3203,-0.643
0.3326,-0.6523
0.3516,-0.6666
0.3672,-0.6788
0.3867,-0.6949
0.418,-0.7218
0.4336,-0.7365
0.4478,-0.75
0.4492,-0.7513
0.4633,-0.7656
0.4805,-0.7833
0.4961,-0.8006
0.543,-0.8552
0.5432,-0.8555
0.573,-0.8945
0.5703,-0.8978
0.568,-0.8984
0.5664,-0.8986
0.5625,-0.8989
0.5586,-0.8992
0.543,-0.8987
0.5352,-0.8987
0.5312,-0.8987
0.5273,-0.8988
0.5195,-0.8989
0.4531,-0.8993
0.4492,-0.8994
0.4141,-0.8995
0.4062,-0.8995
0.3945,-0.8995
0.3867,-0.8996
0.2578,-0.8996
0.1992,-0.8997
0.1875,-0.8997
0.1719,-0.8997
-0.0586,-0.8998
-0.0625,-0.8998
-0.0898,-0.8997
-0.1562,-0.8994
-0.1992,-0.8994
-0.2578,-0.8994
-0.2656,-0.8994
-0.2812,-0.8994
-0.2852,-0.8994
-0.2969,-0.8994
-0.3242,-0.8994
-0.4805,-0.8989
-0.5117,-0.8987
-0.5273,-0.8985
-0.5312,-0.8985
-0.5352,-0.8982
-0.5391,-0.898
-0.543,-0.8976
-0.5469,-0.8967
-0.5469,-0.8964
-0.5499,-0.8945
-0.55,-0.8945
-0.5516,-0.8945


==> csv_contour/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000500.csv <==
X,Y
-0.5469,-0.8958
-0.5487,-0.8945
-0.5488,-0.8945
-0.5489,-0.8945
-0.5472,-0.8906
-0.5308,-0.8594
-0.5273,-0.8534
-0.5121,-0.8281
-0.4961,-0.8057
-0.4811,-0.7852
-0.4659,-0.7656
-0.4532,-0.75
-0.4499,-0.7461
-0.4492,-0.7453
-0.4393,-0.7344
-0.4336,-0.7284
-0.4242,-0.7188
-0.418,-0.7125
-0.4078,-0.7031
-0.39,-0.6875
-0.3855,-0.6836
-0.3828,-0.6813
-0.3828,-0.6812
-0.3711,-0.6718
-0.3498,-0.6562
-0.3477,-0.6547
-0.3242,-0.639
-0.3203,-0.6364
-0.293,-0.6199
-0.2734,-0.6093
-0.2617,-0.6035
-0.2305,-0.5882
-0.2031,-0.5769
-0.1914,-0.5728
-0.1562,-0.5614
-0.1445,-0.5578
-0.1133,-0.5494
-0.0977,-0.5457
-0.0781,-0.5422
-0.0742,-0.5416
-0.043,-0.5379
-0.0391,-0.5375
-0.0078,-0.5349
0.0039,-0.5345
0.0078,-0.5344
0.0117,-0.5343
0.0195,-0.5343
0.0234,-0.5343
0.0273,-0.5344
0.0352,-0.5346
0.0391,-0.5347
0.0703,-0.5379
0.0938,-0.5415
0.0977,-0.5422
0.1172,-0.5459
0.1328,-0.5496
0.1602,-0.5574
0.1719,-0.561
0.1836,-0.565
0.1953,-0.5691
0.2148,-0.5768
0.2422,-0.5894
0.2578,-0.597
0.2734,-0.6047
0.2812,-0.6087
0.3086,-0.624
0.3203,-0.6314
0.332,-0.6392
0.3555,-0.6556
0.375,-0.6705
0.3866,-0.6797
0.3945,-0.6861
0.4141,-0.7019
0.4453,-0.7297
0.4492,-0.7334
0.4503,-0.7344
0.4623,-0.7461
0.4688,-0.7527
0.4776,-0.7617
0.4812,-0.7656
0.5043,-0.793
0.5197,-0.8125
0.532,-0.8281
0.543,-0.8438
0.5757,-0.8945
0.5742,-0.8971
0.5742,-0.8977
0.5742,-0.8979
0.5703,-0.8981
0.5664,-0.898
0.5625,-0.8984
0.5586,-0.8985
0.5508,-0.8987
0.5469,-0.8987
0.4727,-0.8995
0.4141,-0.8996
0.4102,-0.8997
0.4023,-0.8997
0.3281,-0.8996
0.293,-0.8996
0.2852,-0.8996
0.2578,-0.8996
0.1992,-0.8997
0.1914,-0.8997
0.1719,-0.8997
0.1602,-0.8997
0.1445,-0.8997
-0.0547,-0.8999
-0.0859,-0.8999
-0.1953,-0.8996
-0.2188,-0.8996
-0.2266,-0.8996
-0.2578,-0.8995
-0.2812,-0.8995
-0.3203,-0.8995
-0.3438,-0.8995
-0.3594,-0.8995
-0.3867,-0.8994
-0.3945,-0.8994
-0.4141,-0.8993
-0.4453,-0.8992
-0.4492,-0.8992
-0.4805,-0.8991
-0.4883,-0.8991
-0.4922,-0.8991
-0.5039,-0.8989
-0.5117,-0.8988
-0.5195,-0.8986
-0.5273,-0.8985
-0.5352,-0.8981
-0.5391,-0.8978
-0.543,-0.8975
-0.5469,-0.8961
-0.5469,-0.896
-0.5469,-0.8958


==> csv_contour/proj_z_result_032124_windtunnel_sidecamera_10-20_1000frames_03_C001H001S0001000600.csv <==
X,Y
0.543,-0.8993
0.5586,-0.8991
0.5625,-0.8989
0.5664,-0.8985
0.5677,-0.8984
0.5703,-0.898
0.5742,-0.896
0.5742,-0.8958
0.5748,-0.8945
0.5593,-0.8711
0.5435,-0.8477
0.5285,-0.8281
0.5165,-0.8125
0.5132,-0.8086
0.4973,-0.7891
0.4805,-0.7703
0.4655,-0.7539
0.4504,-0.7383
0.4492,-0.7371
0.4336,-0.7224
0.4102,-0.7017
0.3828,-0.6786
0.3672,-0.6666
0.3516,-0.655
0.3359,-0.6439
0.3281,-0.639
0.3164,-0.6315
0.2891,-0.6158
0.2734,-0.6078
0.2578,-0.6001
0.2422,-0.5927
0.2148,-0.5808
0.1953,-0.5729
0.1719,-0.5651
0.1602,-0.5616
0.1445,-0.5575
0.1133,-0.5498
0.0938,-0.5458
0.0703,-0.5422
0.0664,-0.5418
0.0234,-0.5382
0.0195,-0.538
0.0156,-0.5379
0.0078,-0.5377
0.0039,-0.5377
0.0,-0.5378
-0.0078,-0.538
-0.0117,-0.5382
-0.0703,-0.5419
-0.0742,-0.5424
-0.1016,-0.5458
-0.1523,-0.5576
-0.168,-0.5619
-0.2031,-0.5728
-0.2148,-0.5767
-0.2422,-0.5879
-0.2773,-0.6047
-0.2852,-0.6086
-0.3047,-0.6195
-0.3125,-0.624
-0.332,-0.6359
-0.3555,-0.6514
-0.3828,-0.6706
-0.4023,-0.6868
-0.4141,-0.6976
-0.418,-0.7012
-0.42,-0.7031
-0.4356,-0.7188
-0.4508,-0.7344
-0.4665,-0.7539
-0.4667,-0.7539
-0.4822,-0.7734
-0.4933,-0.7891
-0.5012,-0.8008
-0.5085,-0.8125
-0.5134,-0.8203
-0.5287,-0.8477
-0.5445,-0.8789
-0.5514,-0.8945
-0.5508,-0.8949
-0.5508,-0.8951
-0.5508,-0.8953
-0.5469,-0.8973
-0.543,-0.8985
-0.5391,-0.8987
-0.5312,-0.899
-0.5273,-0.8992
-0.5234,-0.8992
-0.5195,-0.8993
-0.5117,-0.8993
-0.418,-0.8995
-0.4062,-0.8996
-0.3906,-0.8996
-0.3867,-0.8997
-0.3555,-0.8997
-0.3477,-0.8997
-0.3203,-0.8997
-0.2812,-0.8997
-0.2578,-0.8997
-0.2539,-0.8998
-0.2383,-0.8998
-0.2266,-0.8998
-0.1953,-0.8998
-0.0664,-0.9
-0.0547,-0.8999
0.1719,-0.8998
0.1914,-0.8997
0.2031,-0.8997
0.2188,-0.8997
0.2578,-0.8996
0.4492,-0.8995
0.4531,-0.8995
0.5117,-0.8995
0.5273,-0.8994
0.5391,-0.8993
0.543,-0.8993


==> figures/Drop_impact_angles.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Drop_impact_angles.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1030.43526077bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39714198)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Drop_impact_angles.pdf}}%
    \put(0.60479879,0.35252176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}drop supply\end{tabular}}}}%
    \put(0.80838488,0.19283585){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}backlight LED\end{tabular}}}}%
    \put(0.09565082,0.36262398){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}lateral LED\end{tabular}}}}%
    \put(0.08249254,0.2603066){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}camera\end{tabular}}}}%
    \put(0.6210412,0.24008023){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}droplet\end{tabular}}}}%
    \put(0.41063618,0.00893377){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}substrate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Drop_impact_angles.pdf}}%
    \put(0.61558234,0.04720058){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(-0.0015353,0.12307444){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Phi$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Drop_impact_angles.pdf}}%
  \end{picture}%
\endgroup%

